Grid-Coupled Dynamic Response of Battery-Driven Voltage Source Converters

With the increasing interest in converter-fed islanded microgrids, particularly for resilience, it is becoming more critical to understand the dynamical behavior of these systems. This paper takes a holistic view of grid-forming converters and considers control approaches for both modeling and regulating the DC-link voltage when the DC-source is a battery energy storage system. We are specifically interested in understanding the performance of these controllers, subject to large load changes, for decreasing values of the DC-side capacitance. We consider a fourth, second, and zero-order model of the battery; and establish that the zero-order model captures the dynamics of interest for the timescales considered for disturbances examined. Additionally, we adapt a grid search for optimizing the controller parameters of the DC/DC controller and show how the inclusion of AC side measurements into the DC/DC controller can improve its dynamic performance. This improvement in performance offers the opportunity to reduce the DC-side capacitance given an admissible DC voltage transient deviation, thereby, potentially allowing for more reliable capacitor technology to be deployed.

==> data/2nd_order_approx.csv <==
0.0,1.0
0.01,0.8835523585600409
0.02,0.774021713925188
0.03,0.6711328101679818
0.04,0.5746186860942174
0.05,0.48422050309638887
0.06,0.39968737357266026
0.07,0.32077619007825386
0.08,0.24725145536557236
0.09,0.17888511345923075
0.1,0.11545638190246199
0.11,0.05675158530204194
0.12,0.002563990289968454
0.13,-0.047306357988408765
0.14,-0.09305279775827757
0.15,-0.13486221077754745
0.16,-0.17291518069107004
0.17,-0.20738614949776646
0.18,-0.23844357205833355
0.19,-0.26625006857770206
0.2,-0.29096257500260525
0.21,-0.3127324912805216
0.22,-0.3317058274318745
0.23,-0.34802334739272034
0.24,-0.3618207105902409
0.25,-0.37322861121819795
0.26,-0.3823729151840911
0.27,-0.3893747947041222
0.28,-0.39435086052619717
0.29,-0.3974132917651161
0.3,-0.3986699633377955
0.31,-0.3982245709898815
0.32,-0.39617675390841134
0.33,-0.3926222149183105
0.34,-0.38765283826344676
0.35000000000000003,-0.3813568049757461
0.36,-0.37381870583846566
0.37,-0.36511965195217577
0.38,-0.35533738291429606
0.39,-0.3445463726251723
0.4,-0.3328179327356957
0.41000000000000003,-0.32022031375333526
0.42,-0.3068188038251971
0.43,-0.29267582521835256
0.44,-0.2778510285191711
0.45,-0.26240138457479145
0.46,-0.24638127420114286
0.47000000000000003,-0.22984257568311062
0.48,-0.2128347500935177
0.49,-0.19540492445858404
0.5,-0.17759797279842005
0.51,-0.15945659507192578
0.52,-0.14102139405618952
0.53,-0.12233095019114648
0.54,-0.10342189442081917
0.55,-0.08432897906298642
0.56,-0.06508514673955612
0.5700000000000001,-0.04572159740030668
0.58,-0.02626785347297167
0.59,-0.006751823172910232
0.6,0.012800137994191774
0.61,0.03236316750298229
0.62,0.05191383781875836
0.63,0.07143010011365525
0.64,0.09089122965491847
0.65,0.11027777283148388
0.66,0.12957149578514904
0.67,0.14875533461271873
0.68,0.16781334710562867
0.6900000000000001,0.18673066599371801
0.7000000000000001,0.20549345366000704
0.71,0.22408885829355374
0.72,0.24250497144770722
0.73,0.26073078697133945
0.74,0.27875616128093084
0.75,0.2965717749416874
0.76,0.3141690955262031
0.77,0.3315403417195214
0.78,0.34867844863981534
0.79,0.36557703434428146
0.8,0.38223036749023176
0.81,0.39863333612177376
0.8200000000000001,0.414781417552879
0.8300000000000001,0.43067064931806487
0.84,0.44629760116234984
0.85,0.4616593480425766
0.86,0.4767534441126502
0.87,0.4915778976656888
0.88,0.5061311470065426
0.89,0.5204120372285983
0.9,0.5344197978692556
0.91,0.5481540214189264
0.92,0.5616146426588785
0.93,0.5748019188037221
0.9400000000000001,0.587716410424803
0.9500000000000001,0.6003589631312447
0.96,0.6127306899858493
0.97,0.6248329546335438
0.98,0.6366673551205211
0.99,0.6482357083827002
1.0,0.6595400353825904
1.01,0.6705825468741089
1.02,0.6813656297753614
1.03,0.6918918341298506
1.04,0.7021638606370304
1.05,0.7121845487335705
1.06,0.721956865207143
1.07,0.7314838933249765
1.08,0.7407688224598652
1.09,0.7498149381967393
1.1,0.7586256129033391
1.11,0.7672042967489414
1.12,0.7755545091555085
1.1300000000000001,0.7836798306660315
1.1400000000000001,0.7915838952152447
1.1500000000000001,0.7992703827882772
1.16,0.8067430124532027
1.17,0.8140055357538261
1.18,0.8210617304494223
1.19,0.8279153945885148
1.2,0.8345703409041422
1.21,0.8410303915184161
1.22,0.8472993729445282
1.23,0.8533811113747038
1.24,0.8592794282429376
1.25,0.8649981360516756
1.26,0.8705410344519361
1.27,0.8759119065666714
1.28,0.8811145155474895
1.29,0.8861526013551553
1.3,0.8910298777545882
1.31,0.8957500295153658
1.32,0.9003167098090241
1.33,0.9047335377947274
1.34,0.9090040963851469
1.35,0.9131319301846582
1.36,0.9171205435922214
1.37,0.9209733990615645
1.3800000000000001,0.9246939155115343
1.3900000000000001,0.9282854668797225
1.4000000000000001,0.9317513808127055
1.41,0.935094937486471
1.42,0.9383193685508194
1.43,0.941427856191753
1.44,0.9444235323060719
1.45,0.947309477782605
1.46,0.9500887218847016
1.47,0.9527642417288065
1.48,0.9553389618541311
1.49,0.9578157538786156


==> data/3nd_order_approx.csv <==
0.0,-1.0
0.01,-0.7740292374544911
0.02,-0.5746751241326497
0.03,-0.39986542635591915
0.04,-0.247644650320355
0.05,-0.11616923062940732
0.06,-0.003702844944954986
0.07,0.09138814540760598
0.08,0.1706391292153373
0.09,0.23549155403383937
0.1,0.28729711037921013
0.11,0.32732179226106894
0.12,0.3567498350038041
0.13,0.3766875314377145
0.14,0.3881669276686861
0.15,0.3921493997545238
0.16,0.38952911272804025
0.17,0.3811363635115761
0.18,0.3677408093648413
0.19,0.3500545835979425
0.2,0.328735300364317
0.21,0.3043889504241559
0.22,0.27757268983793115
0.23,0.24879752361199792
0.24,0.21853088637411422
0.25,0.18719912220627632
0.26,0.1551898658057178
0.27,0.12285432718246336
0.28,0.09050948213366272
0.29,0.05844017076129315
0.3,0.026901106320889934
0.31,-0.0038812032949930853
0.32,-0.03370661912369244
0.33,-0.06239961742821776
0.34,-0.08980761639820178
0.35000000000000003,-0.11579938093426967
0.36,-0.14026350319997816
0.37,-0.1631069566351081
0.38,-0.18425372113723482
0.39,-0.20364347713494546
0.4,-0.22123036629561166
0.41000000000000003,-0.23698181663305462
0.42,-0.2508774298055533
0.43,-0.26290792842226496
0.44,-0.27307416120604033
0.45,-0.28138616389265303
0.46,-0.28786227378044493
0.47000000000000003,-0.29252829588013063
0.48,-0.2954167186518475
0.49,-0.2965659773553202
0.5,-0.29601976307906963
0.51,-0.2938263755557805
0.52,-0.2900381179131256
0.53,-0.2847107315523614
0.54,-0.2779028693907515
0.55,-0.2696756057481968
0.56,-0.2600919812032534
0.5700000000000001,-0.249216580788859
0.58,-0.23711514394349498
0.59,-0.22385420467903883
0.6,-0.20950076047215005
0.61,-0.19412196843157314
0.62,-0.17778486733914434
0.63,-0.1605561242074811
0.64,-0.14250180404224544
0.65,-0.12368716154141335
0.66,-0.10417645350811378
0.67,-0.08403277079723037
0.68,-0.0633178886590694
0.6900000000000001,-0.04209213438589421
0.7000000000000001,-0.020414271208998302
0.71,0.0016586025648228642
0.72,0.024071140148088865
0.73,0.04676981952970438
0.74,0.06970300428634446
0.75,0.0928209928021031
0.76,0.11607605671309207
0.77,0.13942246935728342
0.78,0.16281652497435384
0.79,0.18621654936567644
0.8,0.20958290269087643
0.81,0.2328779750445633
0.8200000000000001,0.2560661754249811
0.8300000000000001,0.27911391467536095
0.84,0.3019895829487367
0.85,0.32466352221791084
0.86,0.34710799432408157
0.87,0.3692971450304261
0.88,0.3912069645206193
0.89,0.41281524475686693
0.9,0.43410153408755625
0.91,0.45504708947102634
0.92,0.47563482665925894
0.93,0.49584926866346035
0.9400000000000001,0.5156764928025332
0.9500000000000001,0.5351040766153206
0.96,0.5541210428982044
0.97,0.5727178041111776
0.98,0.5908861063778235
0.99,0.6086189732877585
1.0,0.6259106496939562
1.01,0.6427565456819986
1.02,0.6591531808736562
1.03,0.6750981292132379
1.04,0.6905899643719406
1.05,0.7056282058928072
1.06,0.7202132661870135
1.07,0.7343463984808953
1.08,0.7480296458024476
1.09,0.761265791085951
1.1,0.7740583084638646
1.11,0.7864113158061632
1.12,0.7983295285588876
1.1300000000000001,0.8098182149257562
1.1400000000000001,0.8208831524292859
1.1500000000000001,0.8315305858809401
1.16,0.8417671867833438
1.17,0.8516000141815772
1.18,0.8610364769749566
1.19,0.8700842976954997
1.2,0.8787514777544687
1.21,0.8870462641539276
1.22,0.894977117656172
1.23,0.9025526824001326
1.24,0.9097817569504194
1.25,0.9166732667615594
1.26,0.9232362380371337
1.27,0.9294797729609778
1.28,0.9354130262752991
1.29,0.9410451831785309
1.3,0.946385438513923
1.31,0.951442977218276
1.32,0.9562269559988499
1.33,0.9607464862052872
1.34,0.9650106178623898
1.35,0.9690283248287606
1.36,0.9728084910456538
1.37,0.9763598978398706
1.3800000000000001,0.9796912122441459
1.3900000000000001,0.9828109762982558
1.4000000000000001,0.9857275972939308
1.41,0.9884493389266764
1.42,0.9909843133176808
1.43,0.9933404738692033
1.44,0.9955256089171076
1.45,0.9975473361445779
1.46,0.9994130977214877
1.47,1.0011301561344035
1.48,1.0027055906727647
1.49,1.004146294537417


==> data/5th_order_approx.csv <==
0.0,-1.0
0.01,-0.48428838338980706
0.02,-0.11590233514327941
0.03,0.1336777368311024
0.04,0.2888846296391496
0.05,0.3705165877283394
0.06,0.396150360542076
0.07,0.3805176950218836
0.08,0.33584775540312073
0.09,0.2721778394052652
0.1,0.19763464027052802
0.11,0.11868818812454562
0.12,0.04038049179281411
0.13,-0.03346920651911922
0.14,-0.10008075640948189
0.15,-0.1575492986261301
0.16,-0.20469973090191762
0.17,-0.24095792712168407
0.18,-0.2662372876901875
0.19,-0.2808392865397775
0.2,-0.28536676436039676
0.21,-0.2806487983875975
0.22,-0.26767605648472115
0.23,-0.24754561734459457
0.24,-0.22141430945897544
0.25,-0.19045968910890387
0.26,-0.15584784206823288
0.27,-0.11870725504150126
0.28,-0.08010806113529867
0.29,-0.04104601895197024
0.3,-0.002430637261992885
0.31,0.034923093274169315
0.32,0.07029985313029274
0.33,0.10308647945248084
0.34,0.13277219047946653
0.35000000000000003,0.15894691636267289
0.36,0.18129806751950905
0.37,0.19960603765261364
0.38,0.21373870686523366
0.39,0.22364518081253193
0.4,0.2293489744633217
0.41000000000000003,0.2309408237189119
0.42,0.22857128475750743
0.43,0.22244325945601107
0.44,0.21280456549845606
0.45,0.19994065172445374
0.46,0.18416754281563041
0.47000000000000003,0.16582508247760308
0.48,0.14527053076548446
0.49,0.12287255903948457
0.5,0.09900567514279923
0.51,0.07404510168743128
0.52,0.048362121737578034
0.53,0.02231989861963779
0.54,-0.003730230010127622
0.55,-0.029451989415146262
0.56,-0.05452694680196357
0.5700000000000001,-0.07865684669726691
0.58,-0.10156552068534797
0.59,-0.123000392304069
0.6,-0.14273360011007952
0.61,-0.16056276361272914
0.62,-0.17631141799266592
0.63,-0.18982914431448816
0.64,-0.20099142235936684
0.65,-0.209699233286738
0.66,-0.21587843912490623
0.67,-0.21947896562681446
0.68,-0.22047381434493818
0.6900000000000001,-0.2188579289112832
0.7000000000000001,-0.21464693948538638
0.71,-0.20787580818314277
0.72,-0.19859739704813895
0.73,-0.18688097879846632
0.74,-0.17281070919725805
0.75,-0.15648407847376122
0.76,-0.13801035778110626
0.77,-0.11750905523260069
0.78,-0.09510839462415199
0.79,-0.07094382853844128
0.8,-0.04515659614725831
0.81,-0.01789233469104179
0.8200000000000001,0.010700247673150365
0.8300000000000001,0.040470631195924645
0.84,0.07126767074350693
0.85,0.10294070470627603
0.86,0.13534058346187572
0.87,0.16832061521347352
0.88,0.20173742791837812
0.89,0.23545174684437153
0.9,0.26932908804088207
0.91,0.3032403686901548
0.92,0.33706243591112495
0.93,0.3706785161274915
0.9400000000000001,0.4039785875835433
0.9500000000000001,0.43685967899914924
0.96,0.4692260977016294
0.97,0.500989590860015
0.98,0.5320694436795903
0.99,0.5623925185949046
1.0,0.5918932396310774
1.01,0.6205135261895969
1.02,0.6482026805594936
1.03,0.6749172334612181
1.04,0.7006207519022414
1.05,0.7252836135637313
1.06,0.7488827518500127
1.07,0.7714013756200799
1.08,0.7928286674864087
1.09,0.8131594644136413
1.1,0.8323939241813458
1.11,0.8505371810936357
1.12,0.8675989941266313
1.1300000000000001,0.8835933905048916
1.1400000000000001,0.8985383074923954
1.1500000000000001,0.912455234974378
1.16,0.9253688611954103
1.17,0.937306723808168
1.18,0.9482988681780893
1.19,0.9583775146829363
1.2,0.9675767365445129
1.21,0.9759321495335103
1.22,0.9834806146987312
1.23,0.990259955089595
1.24,0.9963086872665445
1.25,1.0016657682284462
1.26,1.0063703582296695
1.27,1.0104615998127184
1.28,1.013978413245233
1.29,1.0169593084231292
1.3,1.0194422131846248
1.31,1.0214643178729372
1.32,1.0230619358884194
1.33,1.0242703798837192
1.34,1.0251238531779636
1.35,1.0256553558977561
1.36,1.0258966052935952
1.37,1.0258779696298639
1.3800000000000001,1.0256284150043973
1.3900000000000001,1.0251754644194344
1.4000000000000001,1.0245451683990354
1.41,1.0237620864283907
1.42,1.0228492784773757
1.43,1.0218283058637634
1.44,1.020719240710244
1.45,1.0195406832532976
1.46,1.018309786270621
1.47,1.017042285906696
1.48,1.0157525381928476
1.49,1.014453560578195


==> data/avg.csv <==
0.0,0.0
0.01,0.05476156055277487
0.02,0.0996732948962692
0.03,0.1356336919060313
0.04,0.1634870178869312
0.05,0.18402563623349077
0.06,0.19799226431385264
0.07,0.20608216774292992
0.08,0.20894529229045483
0.09,0.20718833374653506
0.1,0.20137674614083606
0.11,0.19203668878155544
0.12,0.17965691264688627
0.13,0.16469058672465287
0.14,0.14755706495520426
0.15,0.12864359448848817
0.16,0.1083069660184851
0.17,0.08687510700690482
0.18,0.06464861865325389
0.19,0.04190225751012022
0.2,0.01888636268085586
0.21,-0.004171770428182842
0.22,-0.02706656879697167
0.23,-0.04961291189036121
0.24,-0.07164491210806334
0.25,-0.09301474450596081
0.26,-0.11359152468918665
0.27,-0.1332602337608294
0.28,-0.15192068919626722
0.29,-0.16948656050191147
0.3,-0.18588442850845277
0.31,-0.2010528871424373
0.32,-0.2149416865160519
0.33,-0.22751091617326413
0.34,-0.23873022733082427
0.35000000000000003,-0.24857809295500788
0.36,-0.2570411045192219
0.37,-0.26411330429364194
0.38,-0.26979555202576544
0.39,-0.2740949248800589
0.4,-0.2770241495156537
0.41000000000000003,-0.27860106519319494
0.42,-0.2788481168153752
0.43,-0.27779187682030876
0.44,-0.2754625948626057
0.45,-0.27189377423372224
0.46,-0.2671217739907939
0.47000000000000003,-0.2611854357816206
0.48,-0.2541257343726826
0.49,-0.24598545090695212
0.5,-0.23680886793874484
0.51,-0.22664148531385314
0.52,-0.21552975598465757
0.53,-0.20352084087175393
0.54,-0.19066238190578533
0.55,-0.17700229240559162
0.56,-0.16258856397140475
0.5700000000000001,-0.14746908909458284
0.58,-0.13169149870823332
0.59,-0.11530301392597453
0.6,-0.09835031123897914
0.61,-0.08087940046429543
0.62,-0.06293551476019299
0.63,-0.04456301204691293
0.64,-0.025805287193663484
0.65,-0.006704694354964735
0.66,0.012697521138517631
0.67,0.03236128190774418
0.68,0.05224772922327964
0.6900000000000001,0.0723192658039119
0.7000000000000001,0.09253959122550437
0.71,0.1128737304291883
0.72,0.13328805579789804
0.73,0.1537503032505219
0.74,0.17422958278363765
0.75,0.19469638387189525
0.76,0.21512257611964758
0.77,0.2354814055384024
0.78,0.2557474868070846
0.79,0.27589679185497895
0.8,0.2959066350905541
0.81,0.31575565558316854
0.8200000000000001,0.33542379648893006
0.8300000000000001,0.3548922819967129
0.84,0.37414359205554326
0.85,0.3931614351302437
0.86,0.4119307192183659
0.87,0.43043752134805746
0.88,0.44866905576358096
0.89,0.4666136409927326
0.9,0.48426066597840595
0.91,0.5016005554449764
0.92,0.5186247346590687
0.93,0.5353255937335912
0.9400000000000001,0.5516964516136682
0.9500000000000001,0.5677315198732826
0.96,0.5834258664420269
0.97,0.5987753793723607
0.98,0.6137767307491723
0.99,0.6284273408352293
1.0,0.6427253425382733
1.01,0.6566695462780537
1.02,0.6702594053245088
1.03,0.6834949816715442
1.04,0.6963769125044855
1.05,0.7089063773131888
1.06,0.7210850656970782
1.07,0.7329151459029359
1.08,0.7443992341311564
1.09,0.7555403646413452
1.1,0.7663419606836018
1.11,0.7768078062775523
1.12,0.7869420188571981
1.1300000000000001,0.7967490227958939
1.1400000000000001,0.8062335238222653
1.1500000000000001,0.8154004843346087
1.16,0.8242550996182733
1.17,0.8328027749677016
1.18,0.8410491037121894
1.19,0.8489998461420072
1.2,0.8566609093293054
1.21,0.8640383278361718
1.22,0.8711382453003501
1.23,0.8779668968874182
1.24,0.8845305925966784
1.25,0.8908357014066175
1.26,0.896888636244535
1.27,0.9026958397638246
1.28,0.9082637709113943
1.29,0.9135988922668431
1.3,0.9187076581342556
1.31,0.9235965033668209
1.32,0.928271832903937
1.33,0.9327400120000073
1.34,0.9370073571237684
1.35,0.9410801275067093
1.36,0.9449645173189376
1.37,0.9486666484507176
1.3800000000000001,0.9521925638778401
1.3900000000000001,0.9555482215889891
1.4000000000000001,0.9587394890533181
1.41,0.9617721382065737
1.42,0.9646518409342502
1.43,0.9673841650304782
1.44,0.9699745706115898
1.45,0.9724284069635915
1.46,0.9747509098030946
1.47,0.976947198931605
1.48,0.979022276263448
1.49,0.9809810242080164


==> data/heat_map_data.dat <==
2.0	0.0	4.27
2.0	0.25	4.178
2.0	0.5	4.092
2.0	0.75	4.02
2.0	1.0	3.961
2.0	1.25	3.912
2.0	1.5	3.849
2.0	1.75	3.781
2.0	2.0	3.761
2.0	2.25	3.747
2.0	2.5	3.734
2.0	2.75	3.721
2.0	3.0	3.709
2.0	3.25	3.697
2.0	3.5	3.687
2.0	3.75	3.678
2.0	4.0	3.669
2.0	4.25	3.661
2.0	4.5	3.653
2.0	4.75	3.646
2.0	5.0	3.638

2.5	0.0	3.403
2.5	0.25	3.336
2.5	0.5	3.268
2.5	0.75	3.21
2.5	1.0	3.163
2.5	1.25	3.122
2.5	1.5	3.072
2.5	1.75	3.019
2.5	2.0	3.003
2.5	2.25	2.992
2.5	2.5	2.981
2.5	2.75	2.971
2.5	3.0	2.961
2.5	3.25	2.952
2.5	3.5	2.944
2.5	3.75	2.937
2.5	4.0	2.93
2.5	4.25	2.923
2.5	4.5	2.917
2.5	4.75	2.911
2.5	5.0	2.906

3.0	0.0	2.887
3.0	0.25	2.799
3.0	0.5	2.717
3.0	0.75	2.661
3.0	1.0	2.614
3.0	1.25	2.576
3.0	1.5	2.544
3.0	1.75	2.519
3.0	2.0	2.5
3.0	2.25	2.488
3.0	2.5	2.48
3.0	2.75	2.472
3.0	3.0	2.465
3.0	3.25	2.458
3.0	3.5	2.451
3.0	3.75	2.444
3.0	4.0	2.439
3.0	4.25	2.433
3.0	4.5	2.428
3.0	4.75	2.424
3.0	5.0	2.419

3.5	0.0	2.47
3.5	0.25	2.398
3.5	0.5	2.326
3.5	0.75	2.278
3.5	1.0	2.238
3.5	1.25	2.205
3.5	1.5	2.178
3.5	1.75	2.157
3.5	2.0	2.141
3.5	2.25	2.131
3.5	2.5	2.123
3.5	2.75	2.117
3.5	3.0	2.11
3.5	3.25	2.104
3.5	3.5	2.098
3.5	3.75	2.093
3.5	4.0	2.088
3.5	4.25	2.083
3.5	4.5	2.079
3.5	4.75	2.075
3.5	5.0	2.071

4.0	0.0	2.11
4.0	0.25	2.056
4.0	0.5	2.02
4.0	0.75	1.989
4.0	1.0	1.963
4.0	1.25	1.941
4.0	1.5	1.9
4.0	1.75	1.881
4.0	2.0	1.873
4.0	2.25	1.866
4.0	2.5	1.858
4.0	2.75	1.852
4.0	3.0	1.846
4.0	3.25	1.84
4.0	3.5	1.835
4.0	3.75	1.83
4.0	4.0	1.826
4.0	4.25	1.822
4.0	4.5	1.818
4.0	4.75	1.815
4.0	5.0	1.811

4.5	0.0	1.874
4.5	0.25	1.826
4.5	0.5	1.794
4.5	0.75	1.767
4.5	1.0	1.744
4.5	1.25	1.724
4.5	1.5	1.688
4.5	1.75	1.671
4.5	2.0	1.664
4.5	2.25	1.658
4.5	2.5	1.651
4.5	2.75	1.645
4.5	3.0	1.64
4.5	3.25	1.634
4.5	3.5	1.63
4.5	3.75	1.626
4.5	4.0	1.622
4.5	4.25	1.619
4.5	4.5	1.615
4.5	4.75	1.612
4.5	5.0	1.609

5.0	0.0	1.69
5.0	0.25	1.664
5.0	0.5	1.629
5.0	0.75	1.601
5.0	1.0	1.576
5.0	1.25	1.556
5.0	1.5	1.532
5.0	1.75	1.506
5.0	2.0	1.498
5.0	2.25	1.493
5.0	2.5	1.487
5.0	2.75	1.482
5.0	3.0	1.476
5.0	3.25	1.472
5.0	3.5	1.468
5.0	3.75	1.464
5.0	4.0	1.461
5.0	4.25	1.457
5.0	4.5	1.454
5.0	4.75	1.451
5.0	5.0	1.448

5.5	0.0	1.578
5.5	0.25	1.527
5.5	0.5	1.484
5.5	0.75	1.455
5.5	1.0	1.43
5.5	1.25	1.409
5.5	1.5	1.391
5.5	1.75	1.377
5.5	2.0	1.368
5.5	2.25	1.361
5.5	2.5	1.356
5.5	2.75	1.352
5.5	3.0	1.347
5.5	3.25	1.343
5.5	3.5	1.339
5.5	3.75	1.335
5.5	4.0	1.331
5.5	4.25	1.328
5.5	4.5	1.327
5.5	4.75	1.324
5.5	5.0	1.321

6.0	0.0	1.457
6.0	0.25	1.409
6.0	0.5	1.374
6.0	0.75	1.347
6.0	1.0	1.324
6.0	1.25	1.305
6.0	1.5	1.289
6.0	1.75	1.275
6.0	2.0	1.261
6.0	2.25	1.257
6.0	2.5	1.251
6.0	2.75	1.248
6.0	3.0	1.245
6.0	3.25	1.237
6.0	3.5	1.235
6.0	3.75	1.233
6.0	4.0	1.23
6.0	4.25	1.227
6.0	4.5	1.222
6.0	4.75	1.219
6.0	5.0	1.216

6.5	0.0	1.34
6.5	0.25	1.296
6.5	0.5	1.264
6.5	0.75	1.239
6.5	1.0	1.218
6.5	1.25	1.198
6.5	1.5	1.182
6.5	1.75	1.17
6.5	2.0	1.161
6.5	2.25	1.157
6.5	2.5	1.152
6.5	2.75	1.147
6.5	3.0	1.143
6.5	3.25	1.14
6.5	3.5	1.135
6.5	3.75	1.135
6.5	4.0	1.132
6.5	4.25	1.13
6.5	4.5	1.125
6.5	4.75	1.123
6.5	5.0	1.119

7.0	0.0	1.241
7.0	0.25	1.201
7.0	0.5	1.171
7.0	0.75	1.146
7.0	1.0	1.125
7.0	1.25	1.108
7.0	1.5	1.095
7.0	1.75	1.083
7.0	2.0	1.077
7.0	2.25	1.072
7.0	2.5	1.068
7.0	2.75	1.064
7.0	3.0	1.059
7.0	3.25	1.057
7.0	3.5	1.053
7.0	3.75	1.049
7.0	4.0	1.047
7.0	4.25	1.045
7.0	4.5	1.043
7.0	4.75	1.041
7.0	5.0	1.039

==> data/kpred_0.csv <==
0.0,1.0067552230867676,-0.04029913889433857,0.20330299948998976,0.05885597151382373,0.20030310784149463,-0.01608748059654234,0.20230451163495683,0.008124112353003962,0.00027215096174116113,-2.185798994095429e-5,0.0704451141318348,-0.002805774194391405,1.084409521544636,0.4290526993758472,5.820756158934316e-19,0.0551466592634089,-7.779704729421164e-41,4.600042785237128e-9,0.0,0.0,1.437513370386603e-13,0.5652532574498266,0.1866812269880435,1.002910145188458
0.0001,0.9765651006420654,-0.03783099762887271,0.21047260030886009,0.054101557175201494,0.31637256946715053,-0.027542312725888682,0.2025257744112639,0.008136246036266618,0.00027308266535624955,-2.3173937816801304e-5,0.07044548915332693,-0.002806501666793422,1.0843737641836657,0.4291668111891022,7.061074955529805e-10,0.055146880898536296,4.955451301525616e-7,4.610643306117373e-9,3.308665257753596e-7,7.781760186813198e-12,1.438872059596314e-13,0.5687583155611918,0.18673202613168424,1.0157399838791255
0.0002,0.9077473800795575,-0.03218657000298017,0.2484655346918908,0.040904405926471515,0.39568981168205786,-0.03876244040477501,0.20304116247840337,0.008176156397075411,0.00027902879614508195,-2.6881584710529593e-5,0.07044688794184036,-0.0028083012218573203,1.083975183716471,0.42971113438771835,1.9057926604798032e-8,0.05514938025082103,3.959102410858169e-6,4.803663086123193e-9,1.5773139625680706e-6,1.0118077293083927e-10,1.48263303646499e-13,0.5657649857148856,0.18701030423976114,1.0215099747757068
0.0003,0.8348293663794106,-0.02659373827642275,0.3174960033232113,0.02266947491192957,0.4436734273871722,-0.048416394810101425,0.20366276831574226,0.00824207444757314,0.00029211120820386735,-3.244508096696927e-5,0.07044769884811815,-0.002810480833081169,1.0827585526044103,0.42913062646836725,1.1510885585833872e-7,0.05515711942802622,9.882814747858851e-6,5.488093667773654e-9,2.1497275787453456e-6,2.996284471941009e-10,1.6780584909504696e-13,0.5540735155200963,0.1869704037971761,0.9984704798523141
0.0004,0.7830567049502773,-0.023738375459705738,0.39919781612701877,0.003970339159938511,0.46951542670105256,-0.05624398084049428,0.20429090070107422,0.008327348173740387,0.0003114012233244397,-3.9173061241769806e-5,0.0704456196998514,-0.002812394377748261,1.080531742711328,0.4286473433791822,3.8341309572652395e-7,0.05517153900954712,1.4621951895457214e-5,6.73966823622282e-9,1.1695047453606666e-6,4.771392208236654e-10,2.074786814681471e-13,0.5916129254348758,0.1874504752991764,0.9496078339340346
0.0005,0.761971482808259,-0.024669182406956446,0.4724125432750612,-0.011262496259570941,0.48307513663475393,-0.06268619898164991,0.20490921917968805,0.008425613218848285,0.00033420358153515893,-4.6377826669245624e-5,0.07043926802828815,-0.002813654868739105,1.0774913960970898,0.43636199966076905,9.18276445836141e-7,0.055191690382865206,1.5142672598130234e-5,8.268279770222739e-9,-5.701432510748548e-7,5.073343327356233e-10,2.5817630870046835e-13,0.7303229971925556,0.19299487774394078,0.8965355312575692
0.0006,0.7672920300832288,-0.028670181432498113,0.5236944751504483,-0.021089549530731097,0.4921272707836133,-0.06839122943539193,0.20554481891184334,0.008533556819846737,0.00035759750481879535,-5.354215517645434e-5,0.07042871474915083,-0.002814217288662693,1.0740730494780735,0.4621761857933063,1.7798244452582073e-6,0.055215063249024456,1.1376088568134102e-5,9.622515462556395e-9,-1.8408000312782163e-6,3.7900812483335453e-10,3.035528656857012e-13,0.8326834733390052,0.203249142304129,0.8575474641331008
0.0007,0.7876605577669794,-0.03401518099322641,0.5501039844760792,-0.02575204645355669,0.501185921786994,-0.07383552854083926,0.2062311099618388,0.00865085153780679,0.00037949546260649894,-6.040141656504375e-5,0.07041511840989849,-0.0028142979850594926,1.0706785614346168,0.49950128470677596,2.984417523532124e-6,0.05523923390940755,5.8587672153066165e-6,1.048530443329455e-8,-1.8854840471980753e-6,1.8100374935665586e-10,3.316588220420285e-13,0.8996974895646532,0.21862663958707387,0.8269877440084987
0.0008,0.8109502919235163,-0.0388867568284189,0.557056332652954,-0.02704921183289549,0.5116894047616547,-0.07917702681392116,0.20698900990861252,0.00877888557170842,0.0003990039468859673,-6.693209901544129e-5,0.07040008700759418,-0.002814230466439959,1.0674930659562138,0.53682330229681,4.518826656397871e-6,0.05526302885085475,1.560213623991934e-6,1.0840297002200006e-8,-1.0836347226448219e-6,3.079625322542231e-11,3.415810771335367e-13,0.9,0.2343775187481754,0.8167548839158892
0.0009,0.8289633732080556,-0.04217131183226541,0.5537711562575411,-0.027266910249022874,0.5229967149383199,-0.0842929645320616,0.2078203912153654,0.008919163424242534,0.00041629009429485755,-7.327041151822456e-5,0.07038502904042848,-0.0028143085753121228,1.0645586873821469,0.5741653129633926,6.359269194460705e-6,0.055286124169358034,-7.580818169585069e-7,1.086508441296804e-8,-3.8307403187702105e-7,-3.9134656709030086e-11,3.4060206167738884e-13,0.9,0.2571197272797882,0.8256626647820526
0.001,0.8389071569460022,-0.04374134490722185,0.5486832636959947,-0.02817011107517803,0.5337284171233171,-0.08895111278957436,0.2087120299448917,0.009072113218001726,0.00043208751026118443,-7.959297547119714e-5,0.07037077992309822,-0.002814689191190973,1.0618564453280008,0.6115308628984261,8.481265198024233e-6,0.055308569446202785,-1.5482368956657253e-6,1.0739193337378596e-8,1.473699464769575e-9,-5.5649336363492895e-11,3.3551223340413303e-13,0.9,0.26867970500013444,0.8319053853055648
0.0011,0.84183024539039,-0.0441470953313,0.5470867313728374,-0.03058464097813426,0.5427691248461743,-0.09298005795567149,0.20964532349994897,0.009236817472657767,0.0004471714080499382,-8.60235537612354e-5,0.07035762156509937,-0.002815394944655175,1.0593473781821092,0.6489177608069416,1.0863446399373029e-5,0.05533054556321733,-1.4509210209769021e-6,1.0584575203843876e-8,1.455840763862778e-7,-4.6881196820338416e-11,3.302736515202057e-13,0.9,0.292035098270264,0.8495403674604585
0.0012,0.8412080552560409,-0.04431150625136424,0.5505015711224376,-0.03434021292129524,0.5496617472553991,-0.09634782312488524,0.2106025295726829,0.009411114370580675,0.00046210279930359693,-9.259376861243872e-5,0.07034537674279118,-0.0028163404013397553,1.0569903144847974,0.6863242467629701,1.3488654291468653e-5,0.055352258536949604,-1.027995943013724e-6,1.0460079945823422e-8,1.5739054394202864e-7,-3.091702287850085e-11,3.2638451573216624e-13,0.9000000000000001,0.3034415106121677,0.8549606938920333
0.0013,0.8403114736930835,-0.044959778599454554,0.5577547694550195,-0.038715505710537966,0.5546501617464376,-0.09917065072399585,0.21157356517096135,0.009592446421982918,0.00047706786214224894,-9.924674724849765e-5,0.07033371257981132,-0.0028174177444632922,1.0547633230792577,0.7237488886890261,1.6342929751600762e-5,0.05537380495430017,-6.526440832785652e-7,1.0377610825836727e-8,8.822390168693719e-8,-1.8099715563595266e-11,3.2399226733133346e-13,0.9,0.32696926437146684,0.8628906194108894
0.0014,0.841407856583389,-0.04647650461297247,0.5664210988271077,-0.042836867615849164,0.5583850100606814,-0.10164876902476326,0.21255532131287724,0.009778401558923741,0.000491978830589746,-0.00010587631288377816,0.07032230050543636,-0.0028185382648925265,1.0526645876497653,0.7611903971655041,1.9413705168146554e-5,0.055395161632029497,-5.38900800283417e-7,1.0320098294622016e-8,-1.3348789915922355e-8,-1.4443856434569591e-11,3.224357266134591e-13,0.9000000000000001,0.3370875678941999,0.864433487738041
0.0015,0.8450372003117324,-0.04878534475819401,0.5744261395892672,-0.046158371420817385,0.561546590789524,-0.10397014882251915,0.21355016107493133,0.009967474174581856,0.0005066099386289439,-0.00011238207701247506,0.07031097534384781,-0.002819675801630845,1.0507099819255936,0.7986473665625106,2.268727591709959e-5,0.05541619355773159,-7.117006003626496e-7,1.0259866081671232e-8,-9.915795325499633e-8,-2.0536189053422376e-11,3.2076275829693604e-13,0.9,0.36158323653046864,0.8659269932180664
0.0016,0.8505544236965389,-0.051533742376259746,0.580619854732328,-0.04854247002664443,0.564635757393284,-0.10626070931478526,0.2145624015207647,0.010159065395892111,0.0005207344384255936,-0.00011869770460259627,0.07029972422198298,-0.0028208553849204125,1.0489218238416225,0.8361181889667085,2.614795987275871e-5,0.05543672067339498,-1.0724823337580499e-6,1.01727185387367e-8,-1.4157588474879833e-7,-3.2895621676979686e-11,3.18160045398709e-13,0.9000000000000001,0.37356558800017753,0.8667327117032665
0.0017,0.8569243754858804,-0.05431630520822559,0.5846286006800145,-0.05011653608259473,0.5679496210108942,-0.10858477671302033,0.2155957766051452,0.010353109267519135,0.0005341910493359889,-0.00012479124827002145,0.07028861125490024,-0.0028221236056869513,1.0473203238871425,0.873601097681805,2.9778522722419584e-5,0.05545657158983197,-1.492866758690585e-6,1.0043446290680303e-8,-1.3689144270394104e-7,-4.6933995547749346e-11,3.1413172146343224e-13,0.9,0.39274458497519277,0.8703971303568141
0.0018,0.8631661536351306,-0.05686709690950886,0.5871551056956958,-0.051278794428606465,0.5714322925234537,-0.11090752557939353,0.21665107930497823,0.010550093595749455,0.0005469772785104891,-0.00013068769616447174,0.07027775490907338,-0.0028235305246152756,1.045915480250916,0.9110940818661292,3.355934178694864e-5,0.05547563106579402,-1.87763968798949e-6,9.874518263560402e-9,-1.0697926989154711e-7,-5.942688710021348e-11,3.087962433417536e-13,0.9,0.414359369805388,0.8745269407324724
0.0019,0.8685345112172824,-0.05901700415726039,0.5890047846775427,-0.052416277888043275,0.5749676542157551,-0.11317939969938953,0.2177279888610714,0.010750486424893185,0.0005591320645360103,-0.0001364211307740617,0.07026725861775743,-0.0028251162611061496,1.0447135548600597,0.9485951008962384,3.747050262783108e-5,0.05549380600694675,-2.163408219062763e-6,9.672057666613876e-9,-7.322659367906712e-8,-6.8358132333568e-11,3.0239358426074364e-13,0.9,0.4229081438843115,0.8767589977603588
0.002,0.8729406062008568,-0.06082994670911328,0.5908533724144197,-0.053743312973244896,0.578391911445134,-0.11535093422337243,0.21882421292939608,0.010954448960563965,0.0005707524424312785,-0.0001420275799085764,0.07025715968400957,-0.002826887317994591,1.0437137143679052,0.9861020779957053,4.149173349044469e-5,0.055511045900398466,-2.359593198962511e-6,9.44565918405597e-9,-4.9081607711014854e-8,-7.422315003271232e-11,2.9525895341252745e-13,0.9,0.4464436740889975,0.8833722068325616
0.0021,0.8766415489322389,-0.062454265283605835,0.5929710752165949,-0.05527564708176209,0.5816159438553988,-0.11740578216690675,0.21993734030061407,0.011161780618384121,0.0005819191526190564,-0.0001475248531578803,0.07024744120250134,-0.002828829000086245,1.0429140059501716,1.02361295967563,4.560298657924781e-5,0.055527307703423616,-2.502443351553989e-6,9.201464451213203e-9,-3.707385683768674e-8,-7.834450905331791e-11,2.8759411639487775e-13,0.9,0.46757879549503023,0.8893109290741286
0.0022,0.8799238876641128,-0.06404128674936202,0.5955570637761823,-0.05699941904237713,0.5845677838706345,-0.11933432387611674,0.22106505059236964,0.011372224664941906,0.0005927064938321215,-0.00015292697447916146,0.07023807953931122,-0.0028309243715428263,1.0423126698759713,1.0611257000867524,4.978428840442947e-5,0.055542547389207074,-2.6295617798234653e-6,8.94476379201964e-9,-3.832367430023945e-8,-8.20695575120341e-11,2.795704905527126e-13,0.9,0.47483186175690917,0.8910280846909895
0.0023,0.8831178048277282,-0.06569992330091715,0.598416194001042,-0.05876707618637723,0.5872808544623815,-0.12116371680741123,0.2222060106497116,0.011585294846583204,0.0006031391474379428,-0.0001582253870915418,0.07022902418474575,-0.0028331512167239217,1.0419102734315657,1.0986382684269782,5.401580795763006e-5,0.055556706994850234,-2.7729561795547307e-6,8.675164425442047e-9,-4.6976237670924126e-8,-8.6442011252083e-11,2.711628755059665e-13,0.9,0.4963709814862002,0.895403152617604
0.0024,0.8863413398760953,-0.06743540795535823,0.601319085078279,-0.060474648850632674,0.5898186198985302,-0.12292368403528776,0.2233598137840326,0.011800625126917224,0.0006132124089354628,-0.00016340710529255738,0.0702202413381676,-0.002835499357092333,1.0417099375533654,1.136148599645692,5.827737557470425e-5,0.05556971190763321,-2.9391633422985757e-6,8.389991513978366e-9,-5.746276778173376e-8,-9.163749306635559e-11,2.6227477476569315e-13,0.9,0.5194731143459411,0.9000957028114479
0.0025,0.8896805051596499,-0.0692413708992474,0.604058473942194,-0.06203342603702861,0.5922415088167745,-0.12464179116977685,0.22452611260291847,0.012017881627004406,0.0006229209377168073,-0.00016846006362387434,0.07021170130124041,-0.0028379606587454476,1.041714984372012,1.1736546237362628,6.254877304631835e-5,0.055581486144190485,-3.1315992843774724e-6,8.086643252356812e-9,-6.475654492241531e-8,-9.773188401877136e-11,2.528132678492805e-13,0.9,0.5272058734425032,0.9016415089889315
0.0026,0.8930690985446148,-0.07105365445604658,0.6065180153774066,-0.0634287696088049,0.5945980793999184,-0.12633418818441053,0.2257048904530896,0.01223690577940898,0.0006322542429223022,-0.00017337673395043498,0.07020339311701669,-0.002840536903562563,1.041929636347569,1.211154230105496,6.680938305938509e-5,0.055591947073064356,-3.338321576587721e-6,7.76271351718672e-9,-6.687236217904945e-8,-1.042850491219698e-10,2.4269736498908386e-13,0.8999999999999999,0.542793074447755,0.9044439800140488
0.0027,0.8964081992954309,-0.07282645238407612,0.6087377568208294,-0.0647098393518845,0.5968929490999507,-0.12799705169929038,0.22689583239541133,0.01245770462869457,0.0006412188242224191,-0.00017816090188706892,0.0701953184777577,-0.0028432322975893384,1.0423566826839832,1.2486452348478219,7.103786542169568e-5,0.05560101883303198,-3.5479035466247977e-6,7.418097370929586e-9,-6.530194890838207e-8,-1.1091003559957995e-10,2.319264854203268e-13,0.9,0.5670728726788731,0.9088093199498174
0.0028,0.8996242987867322,-0.07453049071060383,0.610773183482984,-0.06592413957930951,0.5991234574240183,-0.12962454464002265,0.2280984856356035,0.012680284571871666,0.0006498260899640368,-0.00018281790849445566,0.07018747787551878,-0.0028460494569357586,1.0429983983270954,1.2861254463836878,7.521280403912219e-5,0.05560862850712533,-3.7523365700038662e-6,7.05316262509417e-9,-6.166086198255431e-8,-1.1734275221329632e-10,2.2051547215659834e-13,0.9,0.5872400958893805,0.9124352473163051
0.0029,0.9026471405754709,-0.07613879237508706,0.6126817189667688,-0.06711881179014385,0.6012860025371695,-0.13121057733223815,0.22931238023162184,0.01290465189207312,0.0006580880607312014,-0.0001873532978904544,0.07017987165553342,-0.0028489907683915366,1.0438570215932867,1.3234192377822689,7.931271152992975e-5,0.05561470320588176,-3.937374916358862e-6,6.668155766735679e-9,-5.23145480522911e-8,-1.2323429412109785e-10,2.0847108750405814e-13,0.8942285033374426,0.5939470460132024,0.9136850050231493
0.003,0.9054751369414853,-0.07766604885147103,0.6145316466485539,-0.06832112805958519,0.603365910154602,-0.13274789747956126,0.23053677945619214,0.013130780075997326,0.0006660254185366965,-0.0001917744292783989,0.07017249538864681,-0.0028520536356075317,1.044923941659958,1.3579295222805126,8.331617519241986e-5,0.05561923686577647,-4.001072141487809e-6,6.268301097187606e-9,9.099612060763327e-9,-1.2618426929810855e-10,1.9590862243888803e-13,0.838856359287993,0.6118772154702274,0.9173298517623543
0.0031,0.9081455655086793,-0.07914018255030258,0.6163518187869664,-0.0695286089535808,0.6053555835949996,-0.13423491698927456,0.23177094001562432,0.013358577980606384,0.0006736572816769953,-0.00019608594155844303,0.07016533940561603,-0.002855232427955945,1.0461691346986313,1.387569136560178,8.720421936365186e-5,0.05562236165874873,-3.858529370933084e-6,5.873068559207723e-9,8.986323653719357e-8,-1.2223604973852972e-10,1.834279234149312e-13,0.7955451757458153,0.6259018975706743,0.920180790625483
0.0032,0.9106932108956736,-0.08058279377069914,0.618151046094751,-0.07073144128074453,0.6072534962665038,-0.13567283718910278,0.23301419522826528,0.013587936131380518,0.0006809995689365193,-0.00020029075023239245,0.07015839318884051,-0.0028585216381427437,1.0475564091471496,1.4114206745367055,9.095984010293823e-5,0.05562425306799517,-3.4850879363042718e-6,5.5045875655962294e-9,1.486086676264999e-7,-1.0994738713022391e-10,1.7177279274921825e-13,0.7453341608817374,0.6348843231369383,0.922758516917227
0.0033,0.913149095687714,-0.08200537902495762,0.6199103747255597,-0.0719099579054283,0.6090662927488328,-0.1370666738312319,0.23426600088842042,0.013818722471941991,0.0006880634028033052,-0.00020438929654824508,0.07015164531469842,-0.0028619160987827593,1.0490443773868012,1.4298586538705018,9.45713512598693e-5,0.05562513310542488,-2.9864331048203575e-6,5.180504868599794e-9,1.722277646825473e-7,-9.358550785838783e-11,1.6157779108344596e-13,0.711762127500365,0.6405386381159796,0.9245132456574464
0.0034,0.915531669334664,-0.08341044295139774,0.6216085965364067,-0.0730486834677356,0.6108024108224914,-0.13842151155459304,0.23552588013052528,0.014050815279737339,0.0006948578854581326,-0.00020838163396732864,0.07014508551206397,-0.0028654117477980266,1.0505951372745723,1.443239182824916,9.802989922727244e-5,0.05562521015034344,-2.456380176723785e-6,4.909534343261061e-9,1.7139900608825377e-7,-7.655493907102421e-11,1.5310730721232145e-13,0.6701006337369965,0.6443723254987732,0.9270244549410542
0.0035,0.9178409533164438,-0.08479191490331786,0.6232363857656983,-0.0741453652027279,0.612468390589426,-0.13974001181653672,0.2367934161306071,0.014284129775247803,0.0007013910280827695,-0.0002122687349010282,0.07013870626789545,-0.002869006215821526,1.0521785368370353,1.452224157931601,0.00010133240739094189,0.05562466084328617,-1.935626007919702e-6,4.690361525605131e-9,1.578367002632442e-7,-6.011247390886281e-11,1.462913988320879e-13,0.6151306334190243,0.6494306606088074,0.9303378545013405
0.0036,0.9200746642015502,-0.08614298499702325,0.6247869774110406,-0.07519989559370123,0.614070215342217,-0.1410243565963161,0.2380681968145321,0.014518587310538405,0.0007076708383662692,-0.00021605179140263845,0.07013250048932904,-0.002872697349095268,1.0537658180920046,1.4575055173018299,0.00010447662968540128,0.05562365554326572,-1.4593681311182346e-6,4.520576278738404e-9,1.384246591301468e-7,-4.519900251245397e-11,1.4102926793594834e-13,0.5883089065403166,0.6518982146957227,0.9319547981294296
0.0037,0.9222269392622635,-0.08745671247370129,0.626260547547252,-0.07621690677249145,0.615612116654544,-0.1422754655613657,0.23934981010613104,0.014754123341886475,0.0007137056736268699,-0.00021973264470833063,0.07012646195291145,-0.002876483334748779,1.0553314967977745,1.4598067600459836,0.00010746212929815748,0.055622349469270346,-1.0502599144550305e-6,4.395660415805628e-9,1.1777853973873872e-7,-3.24185346947379e-11,1.371658689296116e-13,0.5753449735829244,0.6511770875890007,0.9334754013668923
0.0038,0.9242936788826817,-0.0887313785295942,0.6276671402404992,-0.07720421813956717,0.61709498337289,-0.1434926554896997,0.24063783526743396,0.014990688786559484,0.0007195047516617501,-0.00022331413007787204,0.07012058541175735,-0.0028803622150249757,1.0568609437617387,1.4597724981097429,0.00011029292930410451,0.05562084341513656,-7.066435566043916e-7,4.3084476922776495e-9,9.687795866043389e-8,-2.171111761110299e-11,1.3447889399655717e-13,0.5500949994668625,0.6497725415443997,0.936437094590379
0.0039,0.9262748847887665,-0.08996787534756581,0.6290151863682507,-0.07816685309934972,0.6185197047472576,-0.14467562801674658,0.2419318474291321,0.015228229093278103,0.0007250773824240681,-0.00022679896581711937,0.07011486529311443,-0.0028843316525495755,1.0583417278184766,1.4579809546581406,0.00011297353305315703,0.05561922599395121,-4.266858263007157e-7,4.252428292894914e-9,7.70333450815109e-8,-1.300680337238335e-11,1.3276334828215051e-13,0.5315337295204681,0.6487400589701102,0.9386142369180431
0.004,0.9281719332863791,-0.09116810558139911,0.6303128425345622,-0.07910894172572594,0.6198871105814379,-0.1458241896946652,0.24323141757762803,0.01546668771965325,0.0007304329834764762,-0.00023018985685935889,0.07010929590075396,-0.0028883891650235893,1.0597620517151203,1.4550052223037557,0.00011550873887538375,0.055617582734772415,-2.0748279092222876e-7,4.2209723718700256e-9,5.93867727271353e-8,-6.203119499549559e-12,1.3181072832866827e-13,0.5293565816744265,0.6479437465962833,0.9392699689016885
0.0041,0.9299911571813267,-0.09233633089140802,0.6315639358513261,-0.08002982564809288,0.6211985642934846,-0.14693906484433883,0.24453613643399735,0.015705999784936572,0.000735580381290127,-0.000233489058482516,0.07010387129052466,-0.0028925318634942516,1.0611168986571147,1.4512542305484126,0.00011790500745908156,0.05561596208924126,-4.122940454557566e-8,4.2083854134232686e-9,4.411726154891972e-8,-1.0522947780674754e-12,1.3144310619950386e-13,0.5263279725081356,0.6450412531500475,0.941246347792856
0.0042,0.9317373845023343,-0.09347433372487855,0.6327690231517552,-0.0809281492754038,0.6224562938490917,-0.1480214395354266,0.24584563632229448,0.015946101349534815,0.0007405272380012483,-0.0002366984115253692,0.07009858586434645,-0.002896757141562429,1.06240536206817,1.4469868320753387,0.00012016911650890221,0.055614388140854544,7.98192467790162e-8,4.2105666485358726e-9,3.1207627406166176e-8,2.687786838635885e-12,1.3153259836213812e-13,0.522348781433573,0.6412277614182561,0.9438430477339432
0.0043,0.9334152381821695,-0.09458370228014915,0.6339285891230421,-0.08180263725905197,0.6236625614008446,-0.14907250244285578,0.2471595513587155,0.016186928731719258,0.0007452811665491051,-0.0002398197452341835,0.07009343404924138,-0.002901062418376317,1.0636265929238335,1.4424577146793374,0.00012230781998171105,0.05561288455467682,1.6328353524241654e-7,4.223479526196823e-9,2.065375623017331e-8,5.255336964392577e-12,1.319533079324572e-13,0.5189254036673983,0.6379469381156928,0.9460770406931175
0.0044,0.9350293382442001,-0.09566602129603316,0.6350431168871947,-0.08265201548653078,0.6248196299084088,-0.15009344237204184,0.24847751566546408,0.01642841824991039,0.0007498497795291503,-0.0002428548886864062,0.0700884102722277,-0.0029054451134084966,1.0647797448780119,1.4379215137688979,0.00012432787297162658,0.05561147498243857,2.1678593816127603e-7,4.243087689179081e-9,1.2450955375125527e-8,6.8886399744155274e-12,1.3257934460504596e-13,0.5175634986437498,0.6366358497562006,0.9469697186730169
0.0045,0.9365824375789928,-0.09672107063648296,0.6361126375063217,-0.08347600812024857,0.625930011121968,-0.15108540044947963,0.24979917822438866,0.016670509234643475,0.0007542402748833559,-0.0002458056066799896,0.07008350919715788,-0.002909902890773791,1.065865961240241,1.4335669114155243,0.00012623635784848476,0.055610171754890504,2.481903817944173e-7,4.26601144112804e-9,6.284044529775664e-9,7.836558227685243e-12,1.3330561632946943e-13,0.5189762944901424,0.6355694789800319,0.9476653706839593
0.0046,0.9380755917391131,-0.09774812055805204,0.6371382756491537,-0.08427580514855422,0.6269957098674476,-0.15204911651847014,0.25112423149690916,0.016913151697661444,0.0007584589452000089,-0.0002486737255835571,0.07007872635487414,-0.0029144337362956266,1.066888931580504,1.4294345687162917,0.00012803955805825462,0.05560896938398875,2.625583374083064e-7,4.2909178078659645e-9,1.7212395812149727e-9,8.259200465879184e-12,1.3409108549855092e-13,0.5222844491212393,0.6330725014891303,0.9492942857373478
0.0047,0.9395105289906391,-0.0987475829505089,0.6381219724189432,-0.08505247942198457,0.6280183228882169,-0.15298519211589387,0.2524523756097687,0.017156298015811266,0.0007625120029298171,-0.00025146114705367953,0.07007405747397652,-0.0029190355907954195,1.0678519489902316,1.4255506547452976,0.0001297431628530975,0.0556078631907715,2.6355158775158503e-7,4.316866990681775e-9,-1.48542162297975e-9,8.270133705021903e-12,1.3490683259463383e-13,0.5265152537177215,0.6298791127189864,0.9513775079756109
0.0048,0.940888977599649,-0.09971986970362196,0.6390656689189422,-0.08580710379107642,0.6289994469276443,-0.15389422877863107,0.25378331068971016,0.017399900565939905,0.0007664056605234871,-0.00025416977274692764,0.07006949828306504,-0.0029237063950945854,1.0687583065608537,1.421941338576638,0.00013135286148517465,0.05560684849627688,2.5483191557289494e-7,4.342919190864389e-9,-3.5839012352317547e-9,7.982924961137962e-12,1.3572393810006153e-13,0.5306959994602695,0.6267235081050907,0.9534360815411766
0.0049,0.9422126658322207,-0.10066539270715971,0.6399713062524033,-0.08654075110636661,0.6299406787290992,-0.1547768280435623,0.25511673686347675,0.01764391172489434,0.0007701461304317268,-0.00025680150431987235,0.07006504451073972,-0.0029284440900145398,1.0696112973838008,1.4186327892844095,0.00013287434320664743,0.05560592062154306,2.400611036208778e-7,4.368134609702723e-9,-4.822161407964343e-9,7.511141250251915e-12,1.3651348249717746e-13,0.5338539775295639,0.6243398830829335,0.9549910505764728
0.005,0.9434833236907428,-0.10158456560141661,0.6408408255093412,-0.08725449280204643,0.6308436148397181,-0.15563359161316717,0.2564523542544265,0.017888283866618237,0.0007737396252022332,-0.00025935824343838605,0.07006069188553468,-0.0029332466161372723,1.0704142156656344,1.4156511017561713,0.0001343132970753971,0.055605074880228145,2.2289830691664385e-7,4.391574593401961e-9,-5.448204978471993e-9,6.968265091053984e-12,1.3724658218768e-13,0.535024126497535,0.623457423560195,0.9555671507905914
0.0051,0.9447033436928208,-0.10247847698273993,0.6416760051505634,-0.08794874047432226,0.6317097318834893,-0.1564651941341185,0.2577898730945058,0.0181329696835485,0.0007771921522973247,-0.00026184184892892603,0.07005643626859782,-0.002938111867983954,1.0711706473233356,1.4129857322020039,0.00013567498604549004,0.055604303629233846,2.054191511240294e-7,4.412918089149939e-9,-5.691918010126927e-9,6.41755296960336e-12,1.379136386933328e-13,0.5361489337679376,0.6228654360417176,0.9560960750909353
0.0052,0.9458750414568625,-0.10334816313602116,0.6424780579000215,-0.08862353929753494,0.632540353277606,-0.15727233798580237,0.2591290447368178,0.01837792712268702,0.0007805088448205423,-0.0002642540124891372,0.0700522740909512,-0.0029430379134709724,1.0718836480752085,1.4105994790517333,0.0001369634167124903,0.05560359904634779,1.8772800430900274e-7,4.432442905436823e-9,-5.660482817277628e-9,5.861367746881541e-12,1.3852351515810462e-13,0.5387947162788925,0.6214729572866668,0.9573402159319927
0.0053,0.9470002143681366,-0.10419414351777224,0.6432480735993271,-0.08927926106772331,0.6333368247498955,-0.15805568397506567,0.26046963072065116,0.018623116145590934,0.0007836946120683558,-0.00026659638570262123,0.07004820193025732,-0.002948022928434771,1.0725558331264946,1.4084705769391572,0.00013818237035819971,0.05560295539875268,1.7024598164042055e-7,4.45023060669566e-9,-5.421861490489755e-9,5.312816225033784e-12,1.3907884487861097e-13,0.5422368960613089,0.6196613336172447,0.9589588510358984
0.0054,0.9480806598119114,-0.10501693758450513,0.6439871420900924,-0.08991627758092628,0.6341004920281856,-0.15881589290875525,0.2618113925852945,0.018868496713817393,0.0007867543633372352,-0.0002688706201529796,0.07004421636417876,-0.002953065088711797,1.0731898176824357,1.406577260498073,0.00013933562826442029,0.055602366953631285,1.5339419828713986e-7,4.466362757359495e-9,-5.044016120328962e-9,4.785005206205361e-12,1.3958226115146721e-13,0.545750895146096,0.6178119113556537,0.9606112581247873
0.0055,0.9491181751734546,-0.10581706479273172,0.6446963532139286,-0.0905349606331827,0.6348327008403034,-0.15955362559371788,0.2631540918700365,0.019114028788923532,0.0007896930079236502,-0.0002710783674238136,0.07004031397037801,-0.002958162570138495,1.0737882169482722,1.4048977643622778,0.00014042697171295386,0.05560182797816632,1.3759376941801766e-7,4.4809209218613746e-9,-4.594908797360908e-9,4.2910414925415426e-12,1.400363972732888e-13,0.5486121355641627,0.6163060368240961,0.9619567149207943
0.0056,0.950114557838035,-0.10659504459896396,0.645376796812448,-0.09113568202053143,0.6355347969140764,-0.16026954283680037,0.26449749011416585,0.01935967233246651,0.000792515455124071,-0.00027322127909872496,0.07003649132651762,-0.002963313548551309,1.0743536461292464,1.4034103231655686,0.00014146018198560236,0.055601332739540515,1.2326581020191062e-7,4.493986664634344e-9,-4.142501612151241e-9,3.844031886187586e-12,1.404438865406912e-13,0.5500960393464184,0.6155250563447741,0.9626544991460538
0.0057,0.9510715220212137,-0.10735137086288939,0.6460296605160517,-0.0917189467753011,0.6362081141012268,-0.16096427817693765,0.26584134738858417,0.019605387438637944,0.0007952266397927339,-0.00027530103458980166,0.07003274500792545,-0.002968516198047541,1.0748886855388993,1.4020913213989306,0.00014243899602370182,0.05560087559764513,1.1064644045814606e-7,4.505691336442869e-9,-3.732081426105878e-9,3.4509717197450552e-12,1.408089028214218e-13,0.5503615066295153,0.6153836246398785,0.9628338771625936
0.0058,0.9519904152425946,-0.10808649400429636,0.6466561882301433,-0.09228546682524963,0.6368537779450386,-0.16163835530934179,0.26718545292865103,0.019851139487683786,0.0007978309073847945,-0.0002773192487654264,0.07002907204394612,-0.0029737688532122755,1.0753952533596198,1.4009196716399197,0.0001433663294581529,0.05560045273349937,9.942608257123701e-8,4.516245298436102e-9,-3.3428263588431846e-9,3.101373799929947e-12,1.4113802368094822e-13,0.5511477444618408,0.6149628939900817,0.9634239690616874
0.0059,0.9528725494296204,-0.10880091900477763,0.6472573118979333,-0.0928356519561655,0.6374727617232494,-0.16229229605741952,0.2685296289772235,0.02009689835369182,0.0008003319516626414,-0.0002792773716852161,0.07002546990114393,-0.002979070006592554,1.0758747731120772,1.3998835796247489,0.00014424448829896192,0.05560006170080405,8.947076984146257e-8,4.525747614897341e-9,-2.976174170908706e-9,2.7910667790897335e-12,1.414343438939658e-13,0.5523871735674468,0.6142996521673592,0.9643541927734786
0.006,0.9537192408845,-0.10949515364090952,0.6478339504960231,-0.09336989700439495,0.6380660360840145,-0.16292662389550647,0.2698736985980975,0.02034263400187856,0.0008027334503933324,-0.00028117684803770365,0.07002193605589507,-0.0029844181543359502,1.0763286595452672,1.3989715713890805,0.00014507576782908844,0.05559970007785675,8.066189966361499e-8,4.534291799432943e-9,-2.635462072928145e-9,2.51639824826487e-12,1.417007856177484e-13,0.553917435129777,0.6134807804276973,0.9655026937922921
0.0061,0.9545318059094424,-0.1101697056892683,0.6483870230010137,-0.09388859680628432,0.638634571675489,-0.16354186229793838,0.2712174848550693,0.020588316397460532,0.0008050390813439256,-0.0002830191225114216,0.07001846798457584,-0.0029898117925900346,1.0767583274081858,1.3981721729685777,0.00014586246333149212,0.055599365442955004,7.28808694324864e-8,4.5419713656492615e-9,-2.3240272755272018e-9,2.2737157984958093e-12,1.4194027100957001e-13,0.5555761703322748,0.6125931600270828,0.9667476176124533
0.0062,0.9553115608066564,-0.11082508292643029,0.6489174483895063,-0.09439214619817989,0.6391793391458279,-0.16413853473905088,0.2725608108119348,0.020833915505654256,0.0008072525222814793,-0.0002848056397949027,0.07001506316356247,-0.0029952494175023796,1.0771651914498288,1.397473910398903,0.00014660687008913255,0.05559905537439639,6.600907654286894e-8,4.548879827152652e-9,-2.0452069893315763e-9,2.059367020823004e-12,1.421557222267045e-13,0.5572010203583837,0.6117236722215019,0.9679671097282863
0.0063,0.956059821878351,-0.1114617931289718,0.6494261456381019,-0.09488094001642797,0.6397013091431862,-0.16471716469317962,0.2739034995324901,0.021079401291676254,0.0008093774509730515,-0.0002865378445766797,0.07001171906923116,-0.0030007295252205577,1.0775506664191914,1.3968653097157193,0.00014731128338496934,0.05559876745047844,5.992791838955467e-8,4.555110697549474e-9,-1.8023384249669648e-9,1.8696995062869024e-12,1.423500614264259e-13,0.5586296263915471,0.6109591982669411,0.9690393156341162
0.0064,0.9567779054267354,-0.11208034407346913,0.6499140337234018,-0.09535537309737482,0.6402014523157192,-0.16527827563466038,0.27524537408053124,0.021324743720743056,0.0008114175451857001,-0.0002882171815452854,0.07000843317795823,-0.0030062506118921405,1.0779161670652697,1.3963348969546894,0.00014797799850196217,0.05559849924949872,5.451879236733574e-8,4.560757490446078e-9,-1.598758793059068e-9,1.7010608459279592e-12,1.4252621076600803e-13,0.5596996296152087,0.6103866194193872,0.9698423808242677
0.0065,0.9574671277540181,-0.1126812435364986,0.6503820316220071,-0.09581584027736677,0.6406807393115819,-0.16582239103782873,0.2765862575198543,0.021569912758071175,0.0008133764826864834,-0.0002898450953892523,0.07000520296611987,-0.0030118111736646995,1.0782631081370593,1.3958711981514758,0.00014860931072307058,0.0555982483497548,4.966309587100433e-8,4.565913719448823e-9,-1.4378053042335864e-9,1.5497986307866265e-12,1.4268709240272487e-13,0.5602486712128117,0.6100928169348264,0.9702544507930656
0.0066,0.9581288018226403,-0.11326498409556303,0.6508310528903859,-0.09626275042630404,0.641140149838508,-0.16635004059852085,0.27792597157017235,0.021814878107341316,0.0008152579595921337,-0.00029142304890996247,0.07000202589724391,-0.0030174096924056077,1.07859285120674,1.395464017609809,0.00014920747863353314,0.05559801255567138,4.524937172618131e-8,4.570660779633442e-9,-1.3143469069168545e-9,1.4124157710947658e-12,1.4283523988445386e-13,0.5603294186073778,0.6100505450103817,0.9703400253225347
0.0067,0.9587640220717037,-0.11383197061861317,0.6512618514223737,-0.09669650682388445,0.6415805280123369,-0.16686170932988995,0.27926436486505757,0.022059613687705985,0.0008170651306916957,-0.0002929524051255178,0.06999889981586609,-0.003023044793324924,1.0789063013115547,1.39510973026231,0.0001497741851931097,0.05559779090264927,4.1224448549631516e-8,4.575020139018741e-9,-1.2027017481855933e-9,1.2870682410065746e-12,1.4297129161588504e-13,0.560531990025027,0.6099467147995515,0.9706137733241147
0.0068,0.9593736579494281,-0.11438259299257661,0.6516750329204097,-0.09711743025431792,0.6420025178397496,-0.16735779871300474,0.28060132328957654,0.022304099530230367,0.0008188004487233354,-0.0002944343175813257,0.06999582306029008,-0.0030287153387411336,1.0792041445460627,1.394805074280777,0.00015031067234348432,0.055597582566702115,3.7561170520214915e-8,4.579012453778393e-9,-1.1003486943444516e-9,1.1729071268523656e-12,1.4309588952021448e-13,0.5608757912542263,0.6097704956940962,0.9710783744041896
0.0069,0.9599585714626999,-0.11491724268346461,0.652071198631747,-0.09752583665981703,0.6424067550426408,-0.16783870643264268,0.28193673422362703,0.022548315916919713,0.0008204663392203028,-0.0002958699299550103,0.06999279398794547,-0.0030344202012804553,1.0794870666793714,1.3945466235325399,0.00015081817161667648,0.05559738669746032,3.42323059647222e-8,4.582660030219118e-9,-1.0067532702033553e-9,1.069096958625677e-12,1.4320972947423788e-13,0.5613303935543246,0.6095374842800135,0.9716927082159693
0.007,0.9605196246184061,-0.11543631115728836,0.6524509498036385,-0.09792204198259423,0.6427938753429047,-0.16830483017358128,0.28327048504710667,0.022792243129779236,0.0008220652277158473,-0.00029726038592419574,0.06998981095626187,-0.003040158253569108,1.079755753480586,1.3943309518849296,0.00015129791454470572,0.05559720244455423,3.1210623209944133e-8,4.585985174647634e-9,-9.213810005722328e-10,9.748022663200509e-13,1.4331350735475073e-13,0.5618653681846703,0.6092632771433003,0.9724156544126638
0.0071,0.9610576794234333,-0.11594018988005908,0.6528148876833371,-0.09830636216486206,0.6431645144624358,-0.16875656762059807,0.2846024631399132,0.023035861450814165,0.0008235995397432183,-0.0002986068291665059,0.06998687232266884,-0.0030459283682333087,1.0800108907188128,1.3941546332052766,0.00015175113265959145,0.055597028957614245,2.8468890582671466e-8,4.589010193370655e-9,-8.436974102610113e-10,8.891875799290265e-13,1.4340791903854864e-13,0.5624502864046118,0.6089634708699535,0.9732060926474819
0.0072,0.9615735978846681,-0.11642927031778795,0.6531636135180958,-0.09867911314883304,0.6435193081231285,-0.16919431645847058,0.2859325558819444,0.02327915116202972,0.0008250717008356655,-0.00029991040335956495,0.069983976444596,-0.003051729417899277,1.0802531641631588,1.3940142413609113,0.00015217905749335316,0.055596865386270726,2.5979876409694972e-8,4.591757392694902e-9,-7.73168024079619e-10,8.114174294461454e-13,1.4349366040242718e-13,0.5630547194734977,0.6086536620459705,0.974022902573634
0.0073,0.9620682420089973,-0.11690394393648622,0.6534977285551674,-0.09904061087671967,0.6438588920468775,-0.16961847437197625,0.2872606506530979,0.023522092545431146,0.0008264841365264381,-0.00030117225218099695,0.06998112167947292,-0.003057560275193231,1.0804832595827294,1.3939063502191646,0.00015258292057801034,0.05559671088015405,2.371634901780535e-8,4.5942490789270905e-9,-7.092583668379824e-10,7.406563448649461e-13,1.435714273231819e-13,0.5636482386506768,0.6083494472573484,0.9748249638443292
0.0074,0.9625424738033077,-0.11736460220216506,0.6538178340418049,-0.09939117129073448,0.644183901955577,-0.17002943904589266,0.28858663483327146,0.023764665883023655,0.000827839272348786,-0.0003023935193084259,0.0699783063847292,-0.0030634198127413906,1.0807018627466312,1.3938275336473671,0.00015296395344558243,0.0555965645888946,2.165107673379336e-8,4.596507558373938e-9,-6.514339633460292e-10,6.760688561789697e-13,1.4364191567760834e-13,0.5642004151954971,0.6080664230900844,0.9755711561127771
0.0075,0.962997155274486,-0.1178116365808357,0.6541245312252613,-0.09973111033309,0.6444949735711213,-0.17042760816499727,0.28991039580236283,0.02400685145681248,0.0008291395338359585,-0.0003035753484194759,0.0699755289177944,-0.0030693069031699723,1.0809096594239704,1.3937743655128487,0.0001533233876280889,0.05559642566212275,1.9756827884449775e-8,4.598555137342164e-9,-5.991603384136875e-10,6.168194933817571e-13,1.4370582134250216e-13,0.5646808203673075,0.6078201861301755,0.9762203590321877
0.0076,0.963433148429419,-0.11824543853850936,0.6544184213527894,-0.10006074394599869,0.6447927426154051,-0.17081337941406763,0.29123182094026967,0.02424862954880285,0.0008303873465212053,-0.00030471888319177096,0.06997278763609814,-0.0030752204191051955,1.0811073353838532,1.3937434196829406,0.0001536624546575493,0.055596293249468874,1.8006370796565296e-8,4.6004141221384836e-9,-5.51903016850884e-10,5.620727864668474e-13,1.4376384019465886e-13,0.5650590254254564,0.607626332963619,0.9767314522557704
0.0077,0.9638513152749933,-0.11866639954119722,0.6547001056716422,-0.10038038807167311,0.6450778448103227,-0.17118715047788122,0.2925507976268897,0.024489980440999985,0.0008315851359377758,-0.0003058252673029351,0.06997008089707,-0.003081159233173279,1.0812955763953853,1.3937312700249729,0.00015398238606598302,0.05559616650056335,1.63724737969307e-8,4.602106819069615e-9,-5.091275234675463e-10,5.109932654277814e-13,1.43816668110874e-13,0.5653046016292923,0.6075004601764121,0.9770633154367347
0.0078,0.9642525179063688,-0.11907491110917631,0.6549701854860975,-0.10069035871590236,0.6453509159481423,-0.1715493191078362,0.29386721322674086,0.024730884412427746,0.0008327353278845496,-0.0003068956446381854,0.06996740705796875,-0.0030871222178167905,1.0814750681642586,1.393734491681211,0.000154284413323087,0.05559604456525487,1.4827966084721858e-8,4.603655521104724e-9,-4.702985576974952e-10,4.627472972724234e-13,1.438650005532326e-13,0.5653873743404001,0.6074580404317286,0.9771752375201771
0.0079,0.9646375914615378,-0.11947136930393339,0.6552292405479743,-0.10099098434613096,0.6456125734905896,-0.17190029111942667,0.295180958032018,0.024971322018835024,0.0008338402802709298,-0.00030793119572386567,0.06996476452966799,-0.003093108227561258,1.0816463928059905,1.3937507363104187,0.00015456961437145436,0.05559592680992838,1.3379045683718104e-8,4.605073215210475e-9,-4.345508345040361e-10,4.1750970404057457e-13,1.4390924333732127e-13,0.5654046832684329,0.6074521201024006,0.9772294075465464
0.008,0.9650071106017709,-0.11985608694173551,0.6554776672715188,-0.10128252190632392,0.6458632387491917,-0.1722403791938328,0.29649196127556565,0.02521128030567445,0.0008349016153594999,-0.00030893285280001294,0.06996215223236456,-0.0030991163893767416,1.0818098718218534,1.3937792313657236,0.0001548386226868724,0.055595812988037514,1.2041492177313552e-8,4.6063635254661656e-9,-4.0133511202266796e-10,3.757497287754197e-13,1.4394951009550423e-13,0.565450973583114,0.6074362870078477,0.9773742777292691
0.0081,0.9653615569469906,-0.12022933710011885,0.6557157985441298,-0.10156518768856013,0.646103261473866,-0.17256984928422808,0.29780016693789596,0.025450748936774865,0.0008359206863740148,-0.00030990141202022215,0.06995956926749632,-0.003105145962612668,1.0819657918819026,1.3938190726122022,0.00015509199474552396,0.05559570285710557,1.0809888716262658e-8,4.607533070852117e-9,-3.7049082123996505e-10,3.372981421067451e-13,1.4398600734155104e-13,0.565522469608337,0.6074118325766434,0.9775980317112676
0.0082,0.9657014121171198,-0.12059139285661961,0.6559439672532063,-0.10183919798491849,0.6463329914145305,-0.17288896734378584,0.2991055189995212,0.02568971757596511,0.0008368988465382296,-0.0003108376695380881,0.06995701473650111,-0.003111196206618463,1.0821144396561944,1.3938693558149333,0.00015533028702359192,0.05559559617465584,9.678818451319895e-9,4.6085884703486435e-9,-3.4185739314250185e-10,3.019857146643374e-13,1.4401894158923132e-13,0.5656153956679949,0.6073800482373624,0.9778888531354648
0.0083,0.9660271577320817,-0.12094252728877397,0.656162506286147,-0.10210476908747793,0.6465527783211029,-0.17319799932567956,0.3004079614409534,0.025928175887074002,0.0008378374490758998,-0.00031174242150720566,0.0699544877408168,-0.0031172663807435518,1.0822561018147843,1.3939291767389936,0.00015555405599725918,0.05559549269821159,8.642864533239783e-9,4.609536342936066e-9,-3.152742587168545e-10,2.696432170779849e-13,1.4404851935231472e-13,0.565725976085981,0.6073422254185782,0.9782349256447835
0.0084,0.9663392754117986,-0.12128301347411806,0.6563717485303503,-0.10236211728831728,0.6467629719435006,-0.17349721118308256,0.30170743824270463,0.026166113533930363,0.0008387378472107796,-0.00031261646408116953,0.06995198738188119,-0.003123355744337359,1.082391065027728,1.3939976311494608,0.0001557638581427085,0.0555953921852961,7.696610112776788e-9,4.610383307594699e-9,-2.9058084894959736e-10,2.4010141997747395e-13,1.4407494714457082e-13,0.5658504351861882,0.6072996555488648,0.9786244328821463
0.0085,0.9666382467761936,-0.12161312449018812,0.6565720268732154,-0.10261145887951549,0.6469639220316418,-0.17378686886916833,0.3030038933852871,0.026403520180363047,0.0008396013941666248,-0.0003134605934135747,0.06994951276113216,-0.003129463556749311,1.0825196159650816,1.3940738148114122,0.0001559602499361229,0.05559529439343267,6.8346383406853815e-9,4.611135983304861e-9,-2.676165948273051e-10,2.1319109399259134e-13,1.4409843147976917e-13,0.5659849972925098,0.6072536300567964,0.9790455584904756
0.0086,0.9669245534451898,-0.1219331334145203,0.6567636742021409,-0.10285301015315147,0.6471559783354438,-0.17406723833711027,0.30429727084921293,0.026640385490200872,0.0008404294431671902,-0.0003142756056580158,0.06994706298000757,-0.0031355890773288346,1.0826420412969004,1.3941568234899258,0.00015614378785368512,0.05559519908014457,6.05153236772008e-9,4.611800989046871e-9,-2.462209273365536e-10,1.8874300975312502e-13,1.4411917887167947e-13,0.5661258867288392,0.6072054403709468,0.9794864861126947
0.0087,0.9671986770387093,-0.12224331332465078,0.6569470234045252,-0.10308698740130405,0.6473394906048244,-0.17433858554008172,0.3055875146149942,0.02687669912727266,0.0008412233474362307,-0.00031506229696808767,0.06994463713994521,-0.0031417315654253524,1.082758627693241,1.394245752950078,0.0001563150283715781,0.05559510600295508,5.341875344635355e-9,4.6123849438010445e-9,-2.2623327746391732e-10,1.665879378888617e-13,1.4413739583407127e-13,0.5662693278190694,0.60715637791989,0.9799353993917258
0.0088,0.9674610991766756,-0.12254393729811576,0.6571224073677675,-0.1033136069160522,0.6475148085897015,-0.1746011764312562,0.30687456866314317,0.02711245075540726,0.0008419844601975015,-0.0003158214634973853,0.06994223434238296,-0.0031478902803882924,1.082869661824159,1.394339698956947,0.00015647452796598469,0.05559501491938748,4.700250422185678e-9,4.6128944665477e-9,-2.0749307619597105e-10,1.465566490295881e-13,1.441532888807142e-13,0.5664115448870934,0.6071077341322,0.9803804819704918
0.0089,0.9677123014790111,-0.12283527841245138,0.6572901589792665,-0.10353308498947478,0.6476822820399926,-0.17485527696380704,0.3081583769741718,0.027347630038433487,0.0008427141346747576,-0.0003165539013995033,0.06993985368875866,-0.00315406448156708,1.0829754303597092,1.3944377572756106,0.0001566228431130878,0.055594925586965056,4.12124075112556e-9,4.613336176267155e-9,-1.898397545192904e-10,1.2847991380509196e-13,1.4416706452537778e-13,0.5665487622568046,0.6070608004364506,0.9808099174919154
0.009,0.9679527655656389,-0.12311760974519385,0.6574506111264207,-0.10374563791365067,0.6478422607056155,-0.17510115309090765,0.30943888352859233,0.027582226640180174,0.000843413724091754,-0.0003172604068280367,0.06993749428051016,-0.0031602534283111387,1.0830762199699486,1.3945390236711455,0.0001567605302890702,0.0555948377632111,3.599429482209474e-9,4.613716691939728e-9,-1.7311274342045e-10,1.121885028451601e-13,1.4417892928183174e-13,0.5666772042520961,0.607016868261216,0.9812118895989193
0.0091,0.9681829730564818,-0.12339120437387935,0.6576040966966291,-0.10395148198065883,0.6479950943364878,-0.1753390707657315,0.31071603230691686,0.02781623022447616,0.000844084581672246,-0.0003179417759365801,0.0699351552190753,-0.0031664563799698965,1.0831723173249328,1.3946425939086298,0.00015688814597011487,0.05559475120564888,3.1293997661918983e-9,4.614042632545735e-9,-1.5715147388602473e-10,9.751318677957933e-14,1.441890896638456e-13,0.566793095196861,0.6069772290350702,0.9815745819344261
0.0092,0.9684034055714624,-0.12365633537604405,0.6577509485772903,-0.10415083348257809,0.6481411326825275,-0.17556929594145196,0.3119897672896575,0.028049630455150267,0.0008447280606399883,-0.0003185988048787285,0.06993283560589192,-0.0031726725958927775,1.0832640090947168,1.3947475637531404,0.0001570062466324046,0.05559466567180167,2.705734753827334e-9,4.614320617065494e-9,-1.4179537690258997e-10,8.428473623813734e-14,1.4419775218518898e-13,0.5668926594149926,0.6069431741865869,0.9818861781413587
0.0093,0.9686145447305039,-0.12391327582922414,0.6578914996558032,-0.10434390871148738,0.648280725493652,-0.17579209457124242,0.31326003245732637,0.02828241699603132,0.0008453455142187362,-0.0003192322898080766,0.06993053454239788,-0.003178901335429208,1.0833515819493573,1.3948530289697554,0.00015711538875212228,0.05559458091919278,2.323017595870259e-9,4.6145572644793224e-9,-1.2688388345672057e-10,7.233392185062089e-14,1.4420512335963154e-13,0.566972121230384,0.6069159951443405,0.9821348618626398
0.0094,0.9688168721535287,-0.12416229881095575,0.6580260828195663,-0.10453092395946559,0.6484142225197791,-0.17600773260827635,0.3145267717904357,0.028514579510948167,0.0008459382956322447,-0.00031984302687821926,0.06992825113003101,-0.0031851418579286125,1.0834353225589097,1.3949580853235517,0.00015721612880545082,0.05559449670534546,1.9758314430751535e-9,4.614759193767539e-9,-1.1225642453499124e-10,6.149151424681692e-14,1.4421140970094276e-13,0.5670277049669284,0.6068969833369046,0.9823088167411917
0.0095,0.9690108694604599,-0.12440367739877513,0.6581550309559786,-0.10471209551859163,0.6485419735108265,-0.17621647600572712,0.3157899292694975,0.028746107663729623,0.0008465077581042686,-0.0003204318122427514,0.06992598447022917,-0.003191393422740418,1.0835155175934297,1.3950618285796073,0.00015730902326857308,0.05559441278778302,1.6587594461965152e-9,4.61493302391046e-9,-9.77524311239775e-11,5.158828405651295e-14,1.442168177228924e-13,0.567055634948519,0.6068874301928534,0.9823962264199376
0.0096,0.9691970104552479,-0.12463769123613673,0.6582786714056065,-0.10488764469944763,0.6486643215769748,-0.17641859509724245,0.31704945009114743,0.028976991223889508,0.0008470552331869108,-0.0003209994609002607,0.06992373368262769,-0.0031976552781889708,1.0835924283472016,1.3951635762728023,0.0001573945919701383,0.05559432897970211,1.366854210310407e-9,4.615084432371621e-9,-8.354194335288295e-11,4.2470607878515306e-14,1.4422152516500338e-13,0.5670582285593948,0.6068868907634264,0.9824099178688707
0.0097,0.9693756292659186,-0.12486459104241904,0.6583972338183539,-0.10505776819994178,0.6487815037211752,-0.1766143228105157,0.3183053005277263,0.029207223304250077,0.0008475816602189469,-0.000321546701459354,0.0699214981640505,-0.003203926784544326,1.0836661555506817,1.3952636999152572,0.00015747309091613342,0.055594245359963726,1.0985385649092065e-9,4.615213837410576e-9,-7.084274703014695e-11,3.4092897123752244e-14,1.4422554749203075e-13,0.5670582899712351,0.6068889212548405,0.9824430018129001
0.0098,0.9695469409263489,-0.12508454051697812,0.6585108651601108,-0.10522259300210624,0.6488936718245608,-0.17680381085602798,0.31955746454153383,0.029436800488483163,0.0008480876420187093,-0.00032207400845472715,0.06991927752719553,-0.0032102075292554785,1.0837367879142825,1.395362229366899,0.00015754471790555024,0.055594161923031765,8.52969024755653e-10,4.615322104291752e-9,-5.969374939883045e-11,2.6428835901885566e-14,1.4422891185366855e-13,0.5670584022925257,0.606892634992036,0.9825035118265478
0.0099,0.9697111567421541,-0.12529769740053773,0.658619709840053,-0.10538224137792496,0.6490009753810192,-0.1769872058433928,0.32080592663412427,0.029665719501084792,0.0008485737707607186,-0.00032258183910934283,0.06991707139045704,-0.0032164971137159538,1.0838044202497576,1.3954591194577326,0.0001576096775638862,0.055594078644601155,6.292140766917482e-10,4.615410368052653e-9,-4.9989467659849583e-11,1.944893336389008e-14,1.4423165354826775e-13,0.5670585607094891,0.6068978728145752,0.9825888546193228
0.01,0.9698684880189512,-0.1255042194338218,0.6587239122673564,-0.10553683559938198,0.6491035638844387,-0.1771646543822237,0.32205067130705234,0.029893977066550996,0.0008490406386194967,-0.0003230706506461638,0.06991487937222926,-0.003222795139319282,1.0838691473688629,1.3955543250177638,0.00015766817451663866,0.05559399550036689,4.2634220755951276e-10,4.6154797637307864e-9,-4.162441901412116e-11,1.3123698660741187e-14,1.4423380787417942e-13,0.5670587604083482,0.6069044755620198,0.9826964369007346
0.0101,0.970019146062356,-0.12570426435755416,0.6588236168511971,-0.1056864979384613,0.649201586828707,-0.17733630308213413,0.32329168306187234,0.030121569909377793,0.0008494888377695648,-0.00032354090028815293,0.06991270109090639,-0.003229101207458989,1.0839310640833526,1.3956478008769968,0.00015772041338930494,0.05559391246602388,2.434219042009535e-10,4.61553142636366e-9,-3.44931206625615e-11,7.423640943413855e-15,1.4423541012975445e-13,0.5670589965753254,0.6069122840739317,0.9828236653802923
0.0102,0.9701633421779848,-0.12589798991245865,0.6589189680007509,-0.10583135066714693,0.6492951937077119,-0.17750229855273772,0.3245289464001389,0.030348494754061223,0.0008499189603854442,-0.0003239930452582729,0.06991053616488266,-0.0032354149195286037,1.0839902652049815,1.395739501865438,0.0001577665988073825,0.0555938295172671,7.952165345807942e-11,4.61556649098878e-9,-2.8490089806086996e-11,2.319269362883118e-15,1.442364956133439e-13,0.5670592643966436,0.6069211391898731,0.9829679467675059
0.0103,0.970301287671454,-0.12608555383925912,0.6590101101251937,-0.10597151605742285,0.6493845340153415,-0.1776627874036479,0.32576244582340635,0.0305747483250973,0.0008503315986416562,-0.0003244275427794866,0.0699083842125523,-0.0032417358769216524,1.0840468455455048,1.3958293828130912,0.00015780693539636865,0.05559374662979149,-6.629005782709204e-11,4.615586092643653e-9,-2.350984364561434e-11,-2.218906929875721e-15,1.4423709962329871e-13,0.567059559058525,0.6069308817494058,0.983126687771884
0.0104,0.9704331938483799,-0.12626711387867948,0.6590971876337016,-0.1061071163812731,0.6494697572454837,-0.1778179162444783,0.32699216583322943,0.030800327346982067,0.0008507273447127225,-0.00032484485007475665,0.06990624485230955,-0.0032480636810316645,1.0841008999166775,1.3959173985499629,0.00015784162778176088,0.055593663779292014,-1.9494474281255284e-10,4.615591366365788e-9,-1.9446899382059915e-11,-6.220378783887651e-15,1.4423725745797e-13,0.5670598757471927,0.6069413525920919,0.9832972951029366
0.0105,0.9705592720143785,-0.1264428277714435,0.6591803449354504,-0.10623827391068164,0.6495510128920262,-0.17796783168484234,0.3282180909311624,0.03102522854421154,0.0008511067907731641,-0.00032524542436704595,0.0699041177025486,-0.0032543979332521665,1.0841525231302533,1.3960035039060572,0.00015787088058905646,0.05559358094146359,-3.0737391465629194e-10,4.615583447192689e-9,-1.6195774216340174e-11,-9.714637048177582e-15,1.4423700441570863e-13,0.5670602096488689,0.6069523925574933,0.9834771754701727
0.0106,0.9706797334750666,-0.1266128532582751,0.6592597264396162,-0.10636511091763255,0.6496284504488572,-0.17811268033435365,0.3294402056187599,0.031249448641281753,0.0008514705289975028,-0.00032562972287931725,0.06990200238166372,-0.003260738234976687,1.0842018099979884,1.3960876537113802,0.00015789489844375283,0.05559349809200121,-4.045090865162953e-10,4.6155634701618644e-9,-1.3650985349371672e-11,-1.2731172571770308e-14,1.4423637579486564e-13,0.5670605559497767,0.606963842485172,0.9836637355831019
0.0107,0.9707947895360596,-0.12677734807989804,0.6593354765553746,-0.10648774967410976,0.6497022194098642,-0.17825260880262564,0.3306584943975763,0.03147298436268872,0.0008518191515602595,-0.00032599820283453327,0.06989989850804908,-0.0032670841875987525,1.0842488553316363,1.3961698027959364,0.0001579138859713473,0.055593415206599786,-4.872817715505521e-10,4.61553257031082e-9,-1.1707049982070898e-11,-1.5299476203690753e-14,1.4423540689379206e-13,0.5670609098361381,0.6069755432146898,0.9838543821512333
0.0108,0.9709046515029744,-0.12693646997703628,0.6594077396919019,-0.10660631245209733,0.6497724692689354,-0.17838776369927195,0.3318729417691662,0.0316958324329285,0.0008521532506359559,-0.0003263513214556569,0.06989780570009894,-0.0032734353925118927,1.0842937539429531,1.3962499059897315,0.00015792804779733732,0.05559333226095429,-5.566234829170527e-10,4.615491882677064e-9,-1.025848531535428e-11,-1.744903879296385e-14,1.4423413301083886e-13,0.5670612664941763,0.6069873355856089,0.9840465218840767
0.0109,0.9710095306814273,-0.12709037669041362,0.6594766602583738,-0.10672092152357922,0.6498393495199587,-0.17851829163390603,0.3330835322350841,0.03191798957649708,0.0008524734183991132,-0.00032668953596565084,0.06989572357620752,-0.003279791451109633,1.084336600643693,1.3963279181227701,0.00015793758854722024,0.055593249230759666,-6.134657337737827e-10,4.615442542298102e-9,-9.199808550138374e-12,-1.9209351188614394e-14,1.44232589444357e-13,0.5670616211101137,0.6069990604374912,0.984237561491141
0.011,0.9711096383770341,-0.1272392259607539,0.6595423826639664,-0.10683169916053947,0.6499030096568218,-0.1786443392161414,0.3342902502968843,0.03213945251789053,0.0008527802470242529,-0.0003270133035874778,0.06989365175476904,-0.003286151964785502,1.0843774902456107,1.396403794025058,0.00015794271284649348,0.05559316609171087,-6.587400372787315e-10,4.6153856842114415e-9,-8.425536887339643e-12,-2.060990423966731e-14,1.4423081149269755e-13,0.5670619688701729,0.6070105586098986,0.984424907681936
0.0111,0.9712051858954115,-0.127383175528781,0.6596050513178555,-0.10693876763496206,0.649963599173413,-0.17876605305559165,0.33549308045612153,0.032360217981604836,0.0008530743286858962,-0.0003273230815441007,0.0698915898541777,-0.0032925165349330285,1.0844165175604612,1.3964774885266,0.00015794362532065435,0.055593082819502836,-6.933779065898887e-10,4.61532244345459e-9,-7.830187527874552e-12,-2.1680188795147502e-14,1.4422883445421147e-13,0.5670623049605765,0.6070216709423931,0.9846059671659709
0.0112,0.9712963845421755,-0.12752238313521877,0.6596648106292171,-0.10704224921883101,0.6500212675636196,-0.17888357976187022,0.33669200721435016,0.03258028269213606,0.0008533562555585645,-0.0003276193270584822,0.06988953749282778,-0.0032988847629457385,1.0844537773999992,1.3965489564574014,0.00015794053059520029,0.05559299938983053,-7.183108548652409e-10,4.615253955065053e-9,-7.308277672659638e-12,-2.2449695704079808e-14,1.4422669362724973e-13,0.5670626245675473,0.6070322382745368,0.984778146652755
0.0113,0.9713834456229422,-0.127657006520791,0.6597218050072271,-0.10714226618413034,0.65007616432133,-0.17899706594459072,0.3378870150731247,0.032799643373980204,0.0008536266198167795,-0.00032790249735358516,0.06988749428911346,-0.0033052562502171607,1.0844893645759794,1.3966181526474672,0.00015793363329562866,0.0555929157783889,-7.344703952627774e-10,4.615181354080338e-9,-6.75432452261136e-12,-2.2947915815489135e-14,1.4422442431016337e-13,0.5670629228773079,0.6070421014458914,0.9849388528517977
0.0114,0.9714665804433283,-0.12778720342622168,0.6597761788610617,-0.10723894080284402,0.6501284389404319,-0.17910665821336663,0.3390780885339997,0.033018296751633314,0.0008538860136350623,-0.0003281730496523723,0.06988545986142897,-0.0033116305981408228,1.084523373900157,1.3966850319268032,0.00015792313804743682,0.05559283196087289,-7.427880409404867e-10,4.6151057755379525e-9,-6.062845278646199e-12,-2.320433997840037e-14,1.4422206180130337e-13,0.5670631950760805,0.607051101296019,0.9850854924726083
0.0115,0.9715460003089499,-0.12791313159223452,0.6598280765998963,-0.10733239534695609,0.6501782409148131,-0.17921250317781148,0.3402652120985296,0.03323623954959141,0.0008541350291879342,-0.0003284314411778064,0.06988343382816854,-0.003318007408110252,1.0845559001842866,1.3967495491254136,0.00015790924947612216,0.055592747912977455,-7.44195305056357e-10,4.615028354475402e-9,-5.128357141680669e-12,-2.3248459041838388e-14,1.4421964139902069e-13,0.5670634363500884,0.6070590786644817,0.9852154722246964
0.0116,0.9716219165254231,-0.12803494875955343,0.6598776426329073,-0.10742275208845052,0.6502257197383619,-0.17931474744753878,0.3414483702682688,0.03345346849235052,0.0008543742586499166,-0.00032867812915285025,0.06988141580772639,-0.0033243862815189765,1.084587038240123,1.3968116590733046,0.00015789217220718208,0.055592663610397546,-7.396237007683765e-10,4.614950225930195e-9,-3.845377312631251e-12,-2.310976385482807e-14,1.442171984016664e-13,0.5670636418855537,0.6070658743908413,0.9853261988175712
0.0117,0.9716945403983642,-0.1281528126689023,0.6599250213692703,-0.10751013329931135,0.6502710249049656,-0.1794135376321621,0.342627547544772,0.03366998030440667,0.0008546042941955309,-0.00032891357080046664,0.06987940541849676,-0.003330766819760524,1.0846168828794212,1.3968713166004807,0.00015787211086611393,0.05559257902882811,-7.300047412345335e-10,4.614872524939837e-9,-2.1084229924144005e-12,-2.2817745266394295e-14,1.442147681075914e-13,0.5670638068686993,0.6070713293146598,0.9854150789607422
0.0118,0.9717640832333896,-0.12826688106100492,0.6599703572181616,-0.10759466125152255,0.6503143059085127,-0.17950902034129493,0.3438027284295935,0.03388577171025589,0.0008548257279992987,-0.0003291382233436183,0.06987740227887385,-0.0033371486242284214,1.0846455289139356,1.3969284765369474,0.00015784927007841512,0.0555924941439641,-7.162699396128171e-10,4.614796386541835e-9,1.8798861805333298e-13,-2.240189412556196e-14,1.4421238581514678e-13,0.5670639264857477,0.6070752842754992,0.9854795193637187
0.0119,0.9718307563361154,-0.1283773116765852,0.660013794588757,-0.10767645821706816,0.6503557122428907,-0.17960134218455082,0.3449738974242879,0.034100839434394216,0.000855039152235741,-0.0003293525440052681,0.06987540600725191,-0.0033435312963161976,1.0846730711554216,1.3969830937127095,0.00015782385446958303,0.055592408931500456,-6.993508090612148e-10,4.6147229457736965e-9,3.149340317855548e-12,-2.1891701281355927e-14,1.442100868226835e-13,0.5670639959229216,0.6070775801129213,0.9855169267360101
0.012,0.9718947670795349,-0.1284842617062904,0.660055475101158,-0.10775564588474887,0.650395390366848,-0.17969064890958578,0.3461410396947887,0.034315180304743904,0.0008552451479456336,-0.00032955698822690086,0.06987341622997052,-0.0033499144401052043,1.0846996012703707,1.3970351404012848,0.00015779606315324265,0.055592323371405704,-6.802422536879162e-10,4.614653231877255e-9,6.8373664954083664e-12,-2.1318311272669506e-14,1.4420790318641993e-13,0.5670639781951101,0.6070781389585048,0.9855259101821313
0.0121,0.9719562013884502,-0.12858785401986014,0.6600954549789667,-0.1078323156777265,0.6504333948482931,-0.17977704609943188,0.3473041600130586,0.034528794374957344,0.0008554439531736027,-0.00032975190761361044,0.069871432812237,-0.003356297778195339,1.084725125755006,1.39708498651739,0.00015776593996276686,0.055592237543014955,-6.610459324284464e-10,4.614585719347883e-9,1.035823517144462e-11,-2.0740430280386873e-14,1.4420578852979434e-13,0.5670631674936738,0.6070786520700876,0.9855313564840829
0.0122,0.9720151040062849,-0.12868816254408988,0.6601337630738197,-0.10790652237961905,0.650469753058616,-0.1798605965649977,0.34846326783747206,0.034741682860704476,0.0008556356914644373,-0.00032993751348857434,0.06986945568625783,-0.0033626811498054317,1.084749647971467,1.3971328332313933,0.00015773350822961406,0.05559215148917162,-6.424074614932664e-10,4.614519549778131e-9,1.33452626061229e-11,-2.0175515730266256e-14,1.442037165658486e-13,0.5670613300472628,0.6070798150323661,0.9855437004711689
0.0123,0.9720715424406725,-0.12878525808443184,0.6601704446499341,-0.10797831969149448,0.6505045106080232,-0.17994136317913462,0.3496183684490295,0.03495384639049703,0.0008558205511163915,-0.00033011400972734155,0.06986748473588135,-0.0033690643915143866,1.084773193840121,1.3971787294286502,0.0001576988286254069,0.05559206521611831,-6.242959758199808e-10,4.614454736342804e-9,1.5828873310179822e-11,-1.9622900859462048e-14,1.4420168766580922e-13,0.5670585364287859,0.6070815831781107,0.985562468033737
0.0124,0.9721255841992464,-0.1288792114463382,0.6602055449715282,-0.10804776131442073,0.6505377131067203,-0.180019408814694,0.3507694671287312,0.035165285592846714,0.0008559987204277185,-0.0003302816002054606,0.06986551984495577,-0.0033754473399011074,1.0847957892813356,1.3972227239945152,0.00015766196182176787,0.05559197873009755,-6.066806103461932e-10,4.614391292216702e-9,1.7839491794352154e-11,-1.908191890512859e-14,1.4419970220090247e-13,0.5670548572111515,0.607083911840092,0.9855871850621338
0.0125,0.9721772967896402,-0.12897009343526142,0.6602391093028195,-0.10811490094946577,0.6505694061649135,-0.18009479634452724,0.3519165691575776,0.03537600109626529,0.0008561703876966727,-0.00033044048879848063,0.06986356089732947,-0.0033818298315445006,1.0848174602154785,1.397264865814343,0.00015762296849031952,0.055591892037351966,-5.895305000095077e-10,4.614329230574628e-9,1.9407542569376634e-11,-1.8551903104420245e-14,1.4419776054235473e-13,0.5670503629672686,0.6070867563510801,0.9856173774467066
0.0126,0.9722267477194868,-0.12905797485665355,0.6602711829080259,-0.10817979229769757,0.6505996353928089,-0.18016758864148577,0.353059679816569,0.03558599352926446,0.0008563357412215072,-0.00033059087938195025,0.06986160777685063,-0.0033882117030234696,1.084838232562917,1.3973052037734892,0.00015758190930268448,0.05559180514412412,-5.728147797475287e-10,4.614268564591381e-9,2.0563450145989923e-11,-1.8032186694491394e-14,1.4419586306139229e-13,0.567045124270046,0.6070900720438457,0.9856525710778026
0.0127,0.9722740044964202,-0.12914292651596698,0.6603018110513653,-0.10824248906018412,0.6506284464006123,-0.1802378485784209,0.35419880438670587,0.035795263520355974,0.0008564949693004759,-0.0003307329758314184,0.06985966036736763,-0.00339459279091692,1.0848581322440187,1.397343786757308,0.00015753884493048526,0.0555917180566566,-5.565025844978599e-10,4.614209307441765e-9,2.133763903492877e-11,-1.752210291249639e-14,1.4419401012924166e-13,0.5670392116923925,0.607093814251159,0.9856922918457686
0.0128,0.9723191346280737,-0.12922501921865395,0.6603310389970554,-0.10830304493799334,0.6506558847985299,-0.18030563902818403,0.35533394814898855,0.036003811698051544,0.0008566482602318327,-0.00033086698202243383,0.06985771855272867,-0.0034009729318037574,1.0848771851791512,1.3973806636511545,0.0001574938360453445,0.05559163078119197,-5.405630491981054e-10,4.61415147230058e-9,2.176053374692988e-11,-1.7020984995589588e-14,1.4419220211712904e-13,0.5670326958072165,0.6070979383057904,0.9857360656409517
0.0129,0.9723622056220809,-0.1293043237701667,0.6603589120093137,-0.10836151363219321,0.6506819961967677,-0.18037102286362655,0.3564651163844174,0.03621163869086292,0.0008567958023138311,-0.00033099310183054554,0.0698557822167821,-0.0034073519622628847,1.0848954172886827,1.397415883340384,0.00015744694331888473,0.05559154332397281,-5.249653087858695e-10,4.614095072342631e-9,2.186255879272997e-11,-1.6528166180925374e-14,1.4419043939628092e-13,0.5670256471874271,0.6071023995405105,0.9857834183536994
0.013,0.9724032849860746,-0.12938091097595752,0.6603854753523585,-0.1084179488438517,0.6507068262055317,-0.18043406295759984,0.3575923143739928,0.03641874512730182,0.000856937783844725,-0.0003311115391313022,0.06985385124337617,-0.0034137297188732083,1.0849128544929796,1.397449494710351,0.0001573982274227285,0.05559145569124171,-5.096784981987559e-10,4.614040120742716e-9,2.1674138683065754e-11,-1.6042979705658096e-14,1.4418872233792356e-13,0.5670181364059329,0.6071071532880893,0.9858338758743586
0.0131,0.972442440227689,-0.12945485164147866,0.6604107742904072,-0.10847240427403675,0.6507304204350277,-0.1804948221829553,0.35871554739871503,0.036625131635879965,0.000857074393122768,-0.00033122249780025273,0.06985192551635917,-0.003420106038213632,1.0849295227124103,1.3974815466464106,0.00015734774902849842,0.055591367889241246,-4.946717523743685e-10,4.613986630675638e-9,2.1225697928673937e-11,-1.556475880694211e-14,1.4418705131328337e-13,0.5670102340356428,0.6071121548812974,0.9858869640932761
0.0132,0.9724797388545573,-0.12952621657218236,0.6604348540876778,-0.10852493362381635,0.6507528244954621,-0.1805533634125443,0.3598348207395846,0.036830798845109106,0.0008572058184462138,-0.00033132618171294597,0.06985000491957938,-0.0034264807568630614,1.0849454478673421,1.3975120880339176,0.00015729556880781701,0.05559127992421399,-4.799142062503123e-10,4.613934615316199e-9,2.054766104029126e-11,-1.50928367219318e-14,1.4418542669358672e-13,0.5670020106494653,0.6071173596529054,0.9859422089007995
0.0133,0.9725152483743128,-0.12959507657352093,0.6604577600083879,-0.10857559059425846,0.6507740839970408,-0.1806097495192182,0.3609501396776018,0.037035747383500954,0.0008573322481133163,-0.0003314227947449306,0.06984808933688509,-0.003432853711400401,1.0849606558781424,1.397541167758227,0.0001572417474323069,0.05559119180240252,-4.6537499476419044e-10,4.6138840878392e-9,1.967045252865442e-11,-1.4626546687781523e-14,1.4418384885005994e-13,0.5669935368203093,0.6071227229356834,0.9859991361872756
0.0134,0.9725490362945891,-0.12966150245094657,0.6604795373167555,-0.10862442888643105,0.6507942445499698,-0.18066404337582848,0.36206150949376714,0.03723997787956727,0.000857453870422329,-0.00033151254077175567,0.06984617865212457,-0.003439224738404556,1.0849751726651788,1.397568834704694,0.00015718634557359063,0.05559110353004943,-4.5102325285360717e-10,4.613835061419445e-9,1.8624496904500122e-11,-1.416522194164563e-14,1.4418231815392938e-13,0.5669848831210835,0.607128200062402,0.9860572718430516
0.0135,0.9725811701230197,-0.12972556500991161,0.6605002312769983,-0.10867150220140206,0.650813351764455,-0.18071630785522638,0.3631689354690808,0.037443490961819745,0.0008575708736715058,-0.0003315956236689699,0.06984427274914613,-0.0034455936744544305,1.0849890241488194,1.397595137758673,0.00015712942390329074,0.05559101511339729,-4.3682811545616696e-10,4.613787549231732e-9,1.7440218678565104e-11,-1.3708195720678503e-14,1.4418083497642142e-13,0.5669761201246968,0.6071337463658315,0.9861161417584746
0.0136,0.9726117173672378,-0.12978733505586829,0.6605198871533339,-0.10871686424023946,0.6508314512507025,-0.1807666058302634,0.36427242288454326,0.03764628725877012,0.0008576834461591003,-0.00033167224731212215,0.06984237151179803,-0.0034519603561289297,1.085002236249431,1.3976201258055192,0.00015707104309302985,0.05559092655868867,-4.227587175094734e-10,4.613741564450865e-9,1.614804236158607e-11,-1.3254801262034496e-14,1.4417939968876242e-13,0.5669673184040577,0.6071393171787421,0.9861752718238916
0.0137,0.9726407455348771,-0.1298468833942688,0.6605385502099805,-0.10876056870401124,0.6508485886189184,-0.18081500017379085,0.36537197702115487,0.03784836739893014,0.0008577917761833663,-0.0003317426155767612,0.06984047482392858,-0.0034583246200069586,1.0850148348873816,1.3976438477305873,0.0001570112638144305,0.05559083787216616,-4.087841939511306e-10,4.613697120251644e-9,1.4778392464299714e-11,-1.2804371802867972e-14,1.4417801266217873e-13,0.5669585485320751,0.6071448678339048,0.9862341879296499
0.0138,0.972668322133571,-0.12990428083056554,0.6605562657111554,-0.10880266929378533,0.6508648094793087,-0.18086155375866017,0.366467603159916,0.03804973201081152,0.0008578960520425574,-0.0003318069323384359,0.06983858256938605,-0.003464686302667422,1.0850268459830388,1.3976663524192325,0.0001569501467391153,0.055590749060072345,-3.948736797187429e-10,4.613654229808874e-9,1.3361693497442795e-11,-1.2356240580333302e-14,1.441766742678967e-13,0.5669498810816578,0.6071503536640893,0.9862924159660964
0.0139,0.9726945146709528,-0.12995959817021066,0.6605730789210769,-0.1088432197106297,0.6508801594420792,-0.1809063294577227,0.36755930658182706,0.038250381722926004,0.0008579964620349274,-0.0003318654014726952,0.0698366946320187,-0.0034710452406892245,1.0850382954567697,1.3976876887568097,0.00015688775253870673,0.05559066012864979,-3.809963097499141e-10,4.613612906297353e-9,1.1928369971752004e-11,-1.1909740831584846e-14,1.4417538487714274e-13,0.5669413866257144,0.6071557300020665,0.9863494818235783
0.014,0.9727193906546562,-0.1300129062186565,0.6605890351039624,-0.10888227365561234,0.6508946841174362,-0.18094939014382982,0.36864709256788836,0.038450317163785316,0.0008580931944587301,-0.0003319182268550878,0.06983481089567486,-0.003477401270651272,1.0850492092289423,1.3977079056286734,0.00015682414188482744,0.05559057108414108,-3.671212189822483e-10,4.613573162891885e-9,1.0508846397964031e-11,-1.1464205793776961e-14,1.4417414486114315e-13,0.5669331357371538,0.6071609521806063,0.9864049113924428
0.0141,0.9727430175923142,-0.13006427578135527,0.6606041795240298,-0.10891988482980118,0.6509084291155857,-0.18099079868983295,0.3697309663991003,0.038649538961901174,0.0008581864376122191,-0.00033196561236116247,0.06983293124420278,-0.0034837542291324673,1.0850596132199244,1.3977270519201792,0.0001567593754491,0.05559048193278879,-3.5321754235334973e-10,4.61353501276727e-9,9.133547286815642e-12,-1.1018968704064022e-14,1.4417295459112432e-13,0.5669251989888847,0.6071659755324795,0.9864582305630367
0.0142,0.9727654629915609,-0.13011377766375923,0.6606185574454969,-0.10895610693426419,0.6509214400467337,-0.18103061796858344,0.37081093335646326,0.03884804774578533,0.0008582763797936483,-0.0003320077618664683,0.06983105556145075,-0.003490103952711717,1.0850695333500826,1.3977451765166813,0.0001566935139031469,0.0555903926808355,-3.392544148008221e-10,4.613498469098311e-9,7.832897149043504e-12,-1.0573362799600382e-14,1.4417181443831257e-13,0.5669176469538157,0.6071707553904565,0.9865089652257075
0.0143,0.9727867943600291,-0.1301614826713207,0.6606322141325816,-0.10899099367006936,0.650933762521086,-0.18106891085293272,0.37188699872097764,0.039045844143949494,0.0008583632093012712,-0.0003320448792465539,0.06982918373126706,-0.0034964502779679246,1.0850789955397855,1.3977623283035352,0.00015662661791859082,0.0555903033345238,-3.2520097126226986e-10,4.61346354505981e-9,6.6373204953843735e-12,-1.0126721317540417e-14,1.4417072477393435e-13,0.5669105502048558,0.6071752470873075,0.986556641270802
0.0144,0.9728070792053526,-0.13020746160949187,0.6606451948495013,-0.10902459873828461,0.6509454421488488,-0.18110574021573211,0.37295916777364374,0.03924292878490541,0.0008584471144333415,-0.00033207716837696814,0.06982731563749998,-0.0035027930414799962,1.0850880257093998,1.3977785561660954,0.00015655874816705424,0.05559021390009626,-3.110263466752969e-10,4.613430253826567e-9,5.5772418365749435e-12,-9.678377495038484e-15,1.4416968596921592e-13,0.5669039793149137,0.6071794059558031,0.9866007845886674
0.0145,0.9728263850351648,-0.13025178528372502,0.6606575448604743,-0.10905697583997796,0.6509565245402282,-0.18114116892983306,0.374027445795462,0.0394393022971648,0.0008585282834881132,-0.00033210483313326,0.06982545116399784,-0.003509132079826836,1.085096649779294,1.3977939089897171,0.00015648996532015977,0.05559012438379546,-2.9669967597750706e-10,4.613398608573386e-9,4.6830856833519186e-12,-9.227664569248941e-15,1.4416869839538367e-13,0.5668980048568979,0.6071831873287133,0.9866409210696508
0.0146,0.9728447793570991,-0.13029452449947249,0.6606693094297181,-0.10908817867621733,0.6509670553054301,-0.18117525986808689,0.3750918380674327,0.03963496530923939,0.0008586069047638398,-0.000332128077390978,0.06982359019460886,-0.0035154672295873482,1.0851048936698346,1.397808435659755,0.00015642033004953,0.055590034791863974,-2.8219009410650483e-10,4.613368622475065e-9,3.985276546452039e-12,-8.773915777326163e-15,1.4416776242366396e-13,0.5668926974037174,0.6071865465388091,0.9866765766040995
0.0147,0.972862329678789,-0.13033575006218642,0.6606805338214506,-0.10911826094807067,0.6509770800546606,-0.181208075903345,0.37615234987055635,0.03982991844964093,0.0008586831665587751,-0.00033214710502567135,0.06982173261318138,-0.003521798327340439,1.08511278330139,1.3978221850615642,0.00015634990302678742,0.05558994513054438,-2.6746673599989395e-10,4.61334030870641e-9,3.5142389366120046e-12,-8.31646435642451e-15,1.441668784252832e-13,0.5668881275282808,0.6071894389188603,0.9867072770823602
0.0148,0.972879103507868,-0.13037553277731917,0.6606912632998896,-0.10914727635660601,0.6509866443981255,-0.1812396799084588,0.37720898648583323,0.04002416234688113,0.0008587572571711727,-0.00033216211991288864,0.06981987830356363,-0.003528125209665013,1.0851203445943272,1.3978352060804997,0.00015627874492355468,0.055589855406079275,-2.5249873659527846e-10,4.613313680442219e-9,3.3003973645685283e-12,-7.854643543698339e-15,1.441660467714677e-13,0.566884365803497,0.6071918198016377,0.9867325483947802
0.0149,0.9728951683519693,-0.13041394345032295,0.6607015431292527,-0.10917527860289125,0.6509957939460311,-0.18127013475627968,0.3782617531942637,0.04021769762947172,0.0008588293648992866,-0.00033217332592817877,0.06981802714960393,-0.0035344477131399733,1.0851276034690143,1.397847547601916,0.00015620691641145433,0.05558976562471122,-2.3725523083026265e-10,4.613288750857297e-9,3.374176341058333e-12,-7.387786576302025e-15,1.441652678334438e-13,0.5668814828022748,0.6071936445199115,0.9867519164317067
0.015,0.9729105917187266,-0.13045105288665004,0.6607114185737578,-0.10920232138799438,0.6510045743085835,-0.18129950331965894,0.37931065527684815,0.04041052492592445,0.0008588996780413702,-0.00033218092694709054,0.06981617903515057,-0.0035407656743442267,1.0851345858458183,1.3978592585111684,0.0001561344781621089,0.0555896757926828,-2.2170535364245053e-10,4.613265533126443e-9,3.766000376818123e-12,-6.915226691389928e-15,1.441645419824379e-13,0.5668795490975227,0.6071948684064521,0.9867649070834866
0.0151,0.9729254411157734,-0.13048693189175273,0.6607209348976226,-0.10922845841298336,0.6510130310959884,-0.1813278484714481,0.3803556980145871,0.040602644864751035,0.0008589683848956774,-0.0003321851268451728,0.0698143338440518,-0.0035470789298566773,1.0851413176451072,1.3978703876936116,0.00015606149084714102,0.055589585916236584,-2.0581823996944574e-10,4.61324404042446e-9,4.506293982584635e-12,-6.4362971261164e-15,1.4416386958967632e-13,0.5668786352621497,0.60719544679403,0.9867710462404673
0.0152,0.9729397596887522,-0.13052163959734273,0.6607301204372207,-0.10925373393953064,0.6510211920027555,-0.18135522131254359,0.38139689098950286,0.04079405884497777,0.000859035605226658,-0.00033218609523990564,0.0698124915061995,-0.0035533873499403773,1.0851478146665967,1.3978809872354234,0.00015598799298666897,0.05558949600338575,-1.8983182114143738e-10,4.6132241319966456e-9,5.512961877515717e-12,-5.957270887033176e-15,1.4416324635865055e-13,0.5668785440741205,0.6071954973933007,0.986771740038258
0.0153,0.972953508111148,-0.130555185556944,0.6607389466508441,-0.10927815306700334,0.6510290251282291,-0.18138162517187043,0.3824342569162914,0.04098477072716204,0.0008591012272113087,-0.0003321838572402678,0.06981065210368531,-0.003559690939440815,1.0851540593536142,1.3978911006715553,0.00015591394874800484,0.055589406064317906,-1.7462766627542913e-10,4.613205282710389e-9,6.424197162557586e-12,-5.50095591585609e-15,1.4416265633640736e-13,0.566878410315684,0.6071955444855723,0.9867730672895424
0.0154,0.9729666947611594,-0.13058759064461822,0.6607474186345006,-0.1093017311114846,0.6510365348631241,-0.18140707734440653,0.383467808450148,0.04117478269459456,0.0008591652737071105,-0.0003321784723065955,0.06980881562422966,-0.0035659896608188396,1.0851600550052642,1.3979007430314758,0.0001558393664044804,0.05558931610137246,-1.6025552303889285e-10,4.613187425672669e-9,7.2146056408034096e-12,-5.068589643167946e-15,1.4416209746486186e-13,0.566878166801058,0.60719563021966,0.9867754836239298
0.0155,0.9729793337145515,-0.1306188780275198,0.6607555454617027,-0.10932448528351567,0.651043729833935,-0.1814315975341147,0.3844975571783613,0.0413640967439834,0.000859227783617811,-0.0003321700066713906,0.06980698204462539,-0.003572283469550505,1.085165807326895,1.3979099277537501,0.00015576425943766788,0.055589226116308815,-1.466907045851758e-10,4.613170535930207e-9,7.889505163992854e-12,-4.659484170615762e-15,1.4416156895767626e-13,0.5668778193391617,0.60719575255042,0.986778931400973
0.0156,0.9729914390470887,-0.13064907087280334,0.6607633362059623,-0.1093464327936377,0.6510506186671559,-0.18145520544495752,0.38552351468822,0.04155271487203666,0.000859288795847158,-0.00033215852656715515,0.06980515134166519,-0.0035785723211118644,1.0851713220238537,1.3979186682769418,0.0001556886413291393,0.05558913611088636,-1.3390852406762458e-10,4.613154588529719e-9,8.454213583865627e-12,-4.27295159984653e-15,1.4416107002851278e-13,0.5668773737389147,0.6071959094327087,0.9867833529802238
0.0157,0.9730030248345357,-0.13067819234762332,0.6607707999407914,-0.10936759085239191,0.6510572099892813,-0.18147792078089786,0.38654569256701293,0.04174063907546244,0.000859348349298899,-0.00033214409822639114,0.06980332349214181,-0.0035848561709789714,1.0851766048014875,1.3979269780396157,0.00015561252556046677,0.055589046086864484,-1.2188429463958603e-10,4.613139558517921e-9,8.914048752161422e-12,-3.908304032507259e-15,1.4416059989103345e-13,0.5668768358092361,0.607196098821382,0.9867886907212353
0.0158,0.9730141051526574,-0.13070626561913432,0.6607779457397022,-0.10938797667031952,0.6510635124268056,-0.18149976324589837,0.38756410240202865,0.04192787135096883,0.0008594064828767817,-0.0003321267878816007,0.06980149847284806,-0.0035911349746278803,1.0851816613651442,1.397934870480336,0.00015553592561322237,0.05558895604600257,-1.1059332945440658e-10,4.613125420941535e-9,9.274328520619944e-12,-3.5648535702449394e-15,1.4416015775890058e-13,0.5668762113590452,0.6071963186712963,0.9867948869835597
0.0159,0.9730246940772185,-0.13073331385449077,0.6607847826762068,-0.10940760745796173,0.651069534606223,-0.18152075254392175,0.38857875578055584,0.04211441369526391,0.000859463235484554,-0.0003321066617652858,0.06979967626057662,-0.003597408687534643,1.085186497420171,1.3979423590376676,0.00015545885496897818,0.05558886599006001,-1.0001094166543389e-10,4.613112150847277e-9,9.540370740980861e-12,-3.2419123147065964e-15,1.4415974284577627e-13,0.5668755061972616,0.6071965669373076,0.9868018841267494
0.016,0.9730348056839836,-0.13075936022084722,0.6607913198238172,-0.1094265004258597,0.6510752851540277,-0.18154090837893078,0.38958966428988323,0.0423002681050558,0.0008595186460259634,-0.00033208378610994846,0.0697978568321203,-0.003603677265175314,1.0851911186719156,1.3979494571501752,0.00015538132710930626,0.0555887759207962,-9.011244442601442e-11,4.613099723281866e-9,9.71749326498388e-12,-2.938792367539226e-15,1.441593543653227e-13,0.5668747261328043,0.6071968415742722,0.9868096245103571
0.0161,0.9730444540487176,-0.13078442788535816,0.6607975662560457,-0.1094446727845547,0.651080772696714,-0.18156025045488813,0.3905968395172996,0.042485436577052574,0.0008595727534047574,-0.0003320582271480907,0.06979604016427182,-0.003609940663025946,1.0851955308257253,1.3979561782564223,0.00015530335551577876,0.05558868583997052,-8.087315088949488e-11,4.6130881132920195e-9,9.811013944368695e-12,-2.6548058303898265e-15,1.44158991531202e-13,0.5668738769745929,0.6071971405370463,0.986818050493935
0.0162,0.9730536532471852,-0.13080854001517817,0.6608035310464042,-0.10946214174458789,0.6510860058607767,-0.18157879847575656,0.39160029305009353,0.042669921107962326,0.000859625596524684,-0.00033203005111221454,0.06979422623382395,-0.0036161988365625937,1.0851997395869477,1.3979625357949739,0.0001552249536699677,0.055588595749342364,-7.226837420922221e-11,4.6130772959244575e-9,9.826250630875003e-12,-2.389264804905406e-15,1.4415865355707638e-13,0.5668729645315467,0.6071974617804861,0.9868271044370357
0.0163,0.9730624173551506,-0.1308317197774617,0.6608092232684047,-0.1094789245165005,0.6510909932727094,-0.18159657214549876,0.39260003647555375,0.04285372369449316,0.0008596772142894908,-0.00033199932423482196,0.0697924150175694,-0.003622451741261309,1.0852037506609298,1.3979685432043942,0.00015514613505344517,0.05558850565067111,-6.42734275385432e-11,4.613067246225895e-9,9.768521176242487e-12,-2.1414813927329664e-15,1.44158339656608e-13,0.5668719946125849,0.6071978032594476,0.9868367286992112
0.0164,0.9730707604483791,-0.13085399033936326,0.6608146519955596,-0.10949503831083371,0.6510957435590069,-0.18161359116807743,0.39359608138096897,0.043036846333353175,0.000859727645602925,-0.00033196611274841504,0.06979060649230097,-0.0036286993325981465,1.085207569753019,1.397974213923248,0.00015506691314778328,0.05558841554571616,-5.686362403080447e-11,4.613057939243051e-9,9.643143432210843e-12,-1.9107676955195037e-15,1.4415804904345905e-13,0.5668709730266269,0.6071981629287873,0.9868468656400147
0.0165,0.9730786966026354,-0.1308753748680374,0.6608198263013806,-0.10951050033812873,0.6511002653461633,-0.1816298752474554,0.39458843935362803,0.04321929102125044,0.000859776929368735,-0.0003319304828854958,0.06978880063481141,-0.00363494156604916,1.0852112025685634,1.3979795613900996,0.00015498730143455411,0.05558832543623691,-5.001427683935335e-11,4.613049350022646e-9,9.455435250519777e-12,-1.6964358149120369e-15,1.4415778093129168e-13,0.566869905582592,0.6071985387433612,0.9868574576189982
0.0166,0.9730862398936839,-0.13089589653063866,0.66082475525938,-0.10952532780892678,0.651104567260673,-0.18164544408759528,0.39557712198081935,0.04340105975489307,0.0008598251044906681,-0.00033189250087856624,0.06978699742189347,-0.0036411783970904015,1.0852146548129102,1.3979845990435136,0.00015490731339532976,0.055588235323992735,-4.370069911753636e-11,4.6130414536113974e-9,9.210714482908974e-12,-1.497797852557563e-15,1.4415753453376802e-13,0.5668687980893997,0.6071989286580255,0.9868684469957142
0.0167,0.9730934043972894,-0.13091557849432148,0.6608294479430699,-0.10953953793376904,0.6511086579290303,-0.1816603173924598,0.3965621408498317,0.043582154530989146,0.0008598722098724719,-0.0003318522329601284,0.06978519683033986,-0.0036474097811979253,1.0852179321914064,1.397989340322054,0.00015482696251168228,0.05558814521074302,-3.789820401870042e-11,4.61303422505602e-9,8.914298981118121e-12,-1.3141659101030842e-15,1.4415730906455027e-13,0.5668676563559689,0.6071993306276362,0.9868797761297151
0.0168,0.9731002041892167,-0.13093444392624046,0.6608339134259623,-0.10955314792319672,0.6511125459777295,-0.18167451486601174,0.3975435075479539,0.04376257734624678,0.0008599182844178942,-0.0003318097453626843,0.06978339883694339,-0.003653635673847785,1.0852210404094,1.3979937986642859,0.00015474626226518376,0.05558805509824716,-3.2582104696192296e-11,4.613027639403237e-9,8.571506596886923e-12,-1.1448520891956051e-15,1.441571037373006e-13,0.5668664861912195,0.60719974260705,0.9868913873805536
0.0169,0.9731066533452307,-0.13095251599355,0.6608381607815695,-0.10956617498775104,0.6511162400332648,-0.1816880562122138,0.39852123366247466,0.04394233019737405,0.0008599633670306827,-0.00033176510431873587,0.06978160341849678,-0.003659856030516034,1.0852239851722383,1.397997987508773,0.00015466522613740628,0.05558796498826456,-2.7727714303358838e-11,4.613021671699762e-9,8.18765518195507e-12,-9.891684914821292e-16,1.4415691776568118e-13,0.5668652934040704,0.6072001625511226,0.9869032231077818
0.017,0.9731127659410956,-0.13096981786340475,0.6608421990834034,-0.10957863633797318,0.6511197487221307,-0.18170096113502868,0.39949533078068256,0.04412141508107905,0.0008600074966145849,-0.00033171837606078527,0.06977981055179278,-0.003666070806678726,1.0852267721852684,1.39800192029408,0.00015458386760992197,0.05558787488255458,-2.3310345993546758e-11,4.613016296992317e-9,7.768062588062233e-12,-8.464272186096551e-16,1.4415675036335413e-13,0.5668640838034412,0.6072005884147104,0.9869152256709525
0.0171,0.9731185560525765,-0.13098637270295913,0.6608460374049759,-0.10959054918440436,0.6511230806708214,-0.18171324933841912,0.4004658104898662,0.04429983399406987,0.0008600507120733484,-0.0003316696268213345,0.06977802021362414,-0.003672279957811913,1.085229407153838,1.398005610458772,0.00015450220016430285,0.055587784782876626,-1.930531292010321e-11,4.613011490327616e-9,7.318046666948141e-12,-7.159403722251976e-16,1.4415660074398168e-13,0.5668628631982511,0.6072010181526695,0.9869273374296178
0.0172,0.9731240377554381,-0.13100220367936768,0.6608496848197996,-0.10960193073758578,0.6511262445058312,-0.18172494052634783,0.40143268437731455,0.044477588933054625,0.0008600930523107214,-0.00033161892283288557,0.06977623238078363,-0.003678483439391651,1.0852318957832945,1.3980090714414128,0.00015442023728212106,0.055587694690990085,-1.568792823637479e-11,4.61300722675238e-9,6.842925270352477e-12,-5.970200539757532e-16,1.44156468121226e-13,0.5668616373974195,0.6072014497198562,0.9869395007433305
0.0173,0.973129225125445,-0.13101733395978496,0.660853150401386,-0.10961279820805865,0.6511292488536544,-0.18173605440277754,0.4023959640303161,0.04465468189474138,0.0008601345562304512,-0.0003315663303279404,0.06977444703006401,-0.0036846812068939906,1.0852342437789853,1.398012316680567,0.00015433799244494865,0.055587604608654355,-1.2433505095708379e-11,4.613003481313328e-9,6.348016250014927e-12,-4.889783655083267e-16,1.441563517087492e-13,0.5668604122098655,0.6072018810711267,0.9869516579716429
0.0174,0.973134132238362,-0.1310317867113654,0.6608564432232477,-0.10962316880636418,0.6511321023407856,-0.18174661067167097,0.40335566103615966,0.044831114875838254,0.0008601752627362853,-0.00033151191553900116,0.06977266413825801,-0.0036908732157949877,1.085236456846258,1.3980153596147988,0.0001542554791343577,0.05558751453762881,-9.517356651450845e-12,4.613000229057176e-9,5.8386374576751896e-12,-3.911274084699223e-16,1.441562507202135e-13,0.5668591934445087,0.6072023101613371,0.9869637514741074
0.0175,0.9731387731699537,-0.13104558510126355,0.6608595723588965,-0.10963305974304353,0.6511348135937186,-0.18175662903699086,0.4043117869821339,0.04500688987305333,0.0008602152107319716,-0.0003314557446985698,0.06977088368215839,-0.0036970594215706945,1.0852385406904599,1.3980182136826733,0.00015417271083192032,0.05558742447967284,-6.914796056948886e-12,4.6129974450306435e-9,5.3201067450729344e-12,-3.027792845075397e-16,1.44156164369281e-13,0.5668579869102685,0.6072027349453435,0.9869757236102765
0.0176,0.973143161995985,-0.13105875229663394,0.6608625468818444,-0.10964248822863795,0.6511373912389481,-0.18176612920269986,0.4052643534555274,0.0451820088830947,0.0008602544391212578,-0.00033139788403914835,0.06976910563855791,-0.003703239779697165,1.0852405010169384,1.3980208923227542,0.00015408970101920858,0.05558733443654584,-4.601136465549527e-12,4.612995104280448e-9,4.797741963947898e-12,-2.2324609526818987e-16,1.4415609186961395e-13,0.566856798416064,0.6072031533780023,0.9869875167397028
0.0177,0.9731473127922204,-0.13107131146463108,0.6608653758656038,-0.10965147147368862,0.6511398439029683,-0.18177513087276076,0.406213372043629,0.04535647390267046,0.0008602929868078915,-0.00033133839979323886,0.0697673299842493,-0.003709414245650452,1.085242343531041,1.3980234089736063,0.00015400646317779458,0.0555872444100072,-2.5516910305995275e-12,4.612993181853307e-9,4.2768609660397496e-12,-1.5183994239887237e-16,1.4415603243487448e-13,0.5668556337708146,0.6072035634141695,0.9869990732219384
0.0178,0.9731512396344247,-0.1310832857724095,0.6608680683836866,-0.10966002668873676,0.6511421802122734,-0.18178365375113628,0.4071588543337274,0.0455302869284887,0.0008603308926956203,-0.00033127735819334325,0.06976555669602531,-0.0037155827749066096,1.0852440739381148,1.3980257770737945,0.00015392301078925036,0.055587154401816316,-7.417729054456957e-13,4.6129916527959395e-9,3.762781603088186e-12,-8.787292754659157e-17,1.4415598527872478e-13,0.5668544987834396,0.6072039630087015,0.987010335416536
0.0179,0.9731549565983627,-0.13109469838712368,0.6608706335096048,-0.10966817108432356,0.6511444087933579,-0.1817917175417891,0.40810081191311115,0.04570344995725751,0.000860368195688192,-0.00033121482547196366,0.06976378575067874,-0.003721745322941691,1.0852456979435081,1.3980280100618823,0.00015383935733514809,0.05558706441373256,8.533047565651213e-13,4.612990492155063e-9,3.2608217268329014e-12,-3.065715235835044e-17,1.4415594961482696e-13,0.5668533992628584,0.6072043501164542,0.987021245683048
0.018,0.973158477759799,-0.13110557247592813,0.6608730803168709,-0.10967592187099023,0.651146538272716,-0.181799341948682,0.4090392563690691,0.045875964985685,0.0008604049346893543,-0.000331150867861602,0.06976201712500231,-0.0037279018452317497,1.0852472212525675,1.3980301213764348,0.00015375551629705973,0.05558697444751533,2.2582288020860835e-12,4.6129896749773966e-9,2.7762991890135864e-12,2.049528151884729e-17,1.4415592465684322e-13,0.5668523410179904,0.6072047226922842,0.987031746381027
0.0181,0.9731618171944982,-0.13111593120597745,0.6608754178789965,-0.10968329625927796,0.6511485772768419,-0.18180654667577767,0.4099741992888899,0.04604783401047925,0.0008604411486028546,-0.0003310855515947605,0.06976025079578875,-0.00373405229725284,1.0852486495706408,1.3980321244560165,0.00015367150115655747,0.055586884504924015,3.4976860777704076e-12,4.612989176309658e-9,2.31453184136992e-12,6.627227243799892e-17,1.4415590961843574e-13,0.5668513298577548,0.6072050786910472,0.9870417798700252
0.0182,0.9731649889782255,-0.13112579774442604,0.6608776552694938,-0.10969031145972799,0.6511505344322303,-0.1818133514270388,0.41090565225986225,0.046219059028348365,0.0008604768763324409,-0.00033101894290394094,0.06975848673983086,-0.003740196634481013,1.0852499886030753,1.3980340327391916,0.00015358732539521338,0.05558679458771801,4.596363430271176e-12,4.612988971198565e-9,1.880837535641628e-12,1.0736171875209791e-16,1.4415590371326667e-13,0.566850371591071,0.6072054160675997,0.9870512885095951
0.0183,0.9731680071867451,-0.13113519525842846,0.660879801561875,-0.10969698468288148,0.6511524183653751,-0.18181977590642817,0.41183362686927477,0.04638964203600043,0.0008605121567818606,-0.0003309511080216455,0.06975672493392134,-0.0037463348123923245,1.0852512440552187,1.3980358596645244,0.00015350300249459948,0.05558670469765668,5.578947706241598e-12,4.612989034690837e-9,1.4805341235683886e-12,1.44451518814142e-16,1.4415590615499817e-13,0.5668494720268582,0.6072057327767978,0.9870602146592894
0.0184,0.9731708858958219,-0.13114414691513926,0.6608818658296521,-0.10970333313927967,0.6511542377027708,-0.18182583981790845,0.4127581347044162,0.04655958503014353,0.0008605470288548616,-0.0003308821131803761,0.06975496535485298,-0.0037524667864628266,1.085252421632418,1.3980376186705796,0.0001534185459362879,0.055586614836499446,6.470125752334848e-12,4.61298934183319e-9,1.1189394568898924e-12,1.7822957097712778e-16,1.4415591615729247e-13,0.566848636974036,0.6072060267734977,0.9870685006786601
0.0185,0.9731736391812206,-0.1311526758817129,0.6608838571463374,-0.10970937403946372,0.6511560010709118,-0.1818315628654424,0.41367918735257536,0.04672889000748578,0.0008605815314551914,-0.00033081202461263484,0.06975320797941854,-0.003758592512168574,1.0852535270400212,1.3980393231959218,0.00015333396920185076,0.05558652500600567,7.294584415204074e-12,4.612989867672345e-9,8.013713873458342e-13,2.0938377359405189e-16,1.4415593293381165e-13,0.5668478722415234,0.6072062960125557,0.9870760889272602
0.0186,0.9731762811187059,-0.1311608053253039,0.6608857845854426,-0.1097151245939749,0.6511577170962921,-0.1818369647529927,0.41459679640104075,0.046897558964735256,0.0008606157034865977,-0.0003307409085509237,0.06975145278441072,-0.003764711944985619,1.085254565983375,1.3980409866791152,0.00015324928577286007,0.05558643520793476,8.077010541502437e-12,4.612990587255017e-9,5.331477666759085e-13,2.3860202501790936e-16,1.4415595569821793e-13,0.56684718363824,0.6072065384488277,0.9870829217646417
0.0187,0.9731788257840426,-0.13116855841306682,0.66088765722048,-0.10972060201335435,0.6511593944054063,-0.18184206518452212,0.4155109734371012,0.047065593898600065,0.0008606495838528284,-0.00033066883122774473,0.06974969974662235,-0.003770825040390016,1.0852555441678275,1.3980426225587241,0.000153164509130888,0.055586345444046115,8.842090977883164e-12,4.612991475627926e-9,3.195864466198008e-13,2.6657222360169864e-16,1.4415598366417344e-13,0.5668465769731051,0.6072067520371702,0.9870889415503573
0.0188,0.9731812872529954,-0.13117595831215614,0.6608894841249618,-0.10972582350814329,0.6511610416247485,-0.1818468838639933,0.41642173004804534,0.04723299680578829,0.0008606832114576308,-0.00033059585887559997,0.06974794884284609,-0.0037769317538578176,1.085256467298726,1.3980442442733136,0.00015307965275750652,0.05558625571609909,9.614512570999336e-12,4.61299250783779e-9,1.6600527891721912e-13,2.9398226769841403e-16,1.441560160453404e-13,0.566846058055038,0.6072069347324393,0.9870940906439594
0.0189,0.9731836796013288,-0.13118302818972638,0.6608912743724001,-0.10973080628888295,0.6511626673808131,-0.18185144049536908,0.41732907782116185,0.04739976968300803,0.0008607166252047527,-0.0003305220577269913,0.06974620004987478,-0.0037830320408650782,1.0852573410814177,1.3980458652614476,0.0001529947301342878,0.0555861660258531,1.0418962167504168e-11,4.6129936589313265e-9,7.772211530784954e-14,3.2152005566105246e-16,1.4415605205538093e-13,0.5668456326929578,0.607207084489491,0.9870983114050004
0.019,0.9731860169048078,-0.1311897912129321,0.6608930370363068,-0.1097355675661145,0.6511642803000945,-0.18185575478261212,0.4182330283437395,0.04756591452696737,0.000860749863997942,-0.00033044749401442094,0.06974445334450112,-0.0037891258568878497,1.0852581712212501,1.3980474989616904,0.00015290975474280394,0.05558607637506751,1.1280126614050804e-11,4.612994903955255e-9,6.005480753138527e-14,3.4987348584261016e-16,1.4415609090795724e-13,0.5668453066957843,0.6072071992631817,0.9871015461930327
0.0191,0.973188313239197,-0.1311962705489277,0.660894781190194,-0.10974012455037917,0.651165889009087,-0.1818598464296851,0.419133593203067,0.04773143333437442,0.0008607829667409461,-0.0003303722339703908,0.06974270870351786,-0.0037952131574021876,1.0852589634235708,1.398049158812607,0.00015282474006462693,0.055585986765501735,1.2222692757292425e-11,4.612996217956291e-9,1.1832120732751969e-13,3.7973045659608376e-16,1.4415613181673143e-13,0.5668450858724363,0.6072072770083676,0.9871037373676089
0.0192,0.973190582680261,-0.1312024893648678,0.6608965159075738,-0.10974449445221814,0.6511675021342849,-0.18186373514055082,0.4200307839864329,0.047896328101937266,0.0008608159723375127,-0.00033029634382740296,0.06974096610371779,-0.003801293897884144,1.0852597233937273,1.3980508582527613,0.00015273969958132895,0.055585897198915164,1.3271347443882197e-11,4.6129975759811555e-9,2.5783916643594604e-13,4.117788662744694e-16,1.4415617399536575e-13,0.5668449760318336,0.6072073156799047,0.9871048272882814
0.0193,0.973192830904331,-0.1312084634279977,0.6608982445747547,-0.10974868880873331,0.6511691224790672,-0.18186743390420268,0.42092461406210036,0.04806060118962082,0.0008608488962176829,-0.0003302198684265021,0.06973922553645019,-0.0038073680525378363,1.085260453989122,1.3980526018623185,0.00015265463978702949,0.055585807675515346,1.4413089212728749e-11,4.612998957008106e-9,4.670988080960992e-13,4.457501773320424e-16,1.4415621680303257e-13,0.5668449670091977,0.6072073350981163,0.987104966343454
0.0194,0.9731950262903655,-0.1312141728021233,0.6608999454455196,-0.1097526919297357,0.6511707272904571,-0.18187092365549637,0.4218151034913985,0.04822425637560074,0.0008608816497011649,-0.00033014274956170015,0.06973748705673925,-0.003813435684309912,1.0852611451887701,1.3980543550561755,0.00015256953569568212,0.055585718188805956,1.5481651274272623e-11,4.613000364359479e-9,6.682354102186767e-13,4.774653537547362e-16,1.4415626044867857e-13,0.5668449848625319,0.6072074381497595,0.9871051225934501
0.0195,0.973197165268539,-0.1312196182922291,0.6609016159363234,-0.10975650423124395,0.6511723136829499,-0.1818742046318114,0.42270226469078453,0.04838729595285526,0.0008609142226746198,-0.0003300649892133644,0.06973575066965033,-0.0038194968013954655,1.0852617961586053,1.3980561130708,0.00015248438502484947,0.055585628737734157,1.6456305677487582e-11,4.613001797843612e-9,8.512682886347834e-13,5.064094445146738e-16,1.4415630493966185e-13,0.5668450189855369,0.607207635111945,0.9871054212334694
0.0196,0.9731992492024065,-0.13122480481818147,0.6609032568138501,-0.10976012929601175,0.6511738822157171,-0.18187728083256846,0.42358610893178694,0.04854972198515395,0.0008609466188219853,-0.00032998660127035414,0.06973401637162066,-0.003825551401443835,1.0852624077183994,1.398057876359454,0.0001523991895593232,0.05558553932217375,1.733960683606927e-11,4.613003255519953e-9,1.0167813219471306e-12,5.326566383754326e-16,1.4415635021444453e-13,0.566845068736035,0.6072079222779445,0.9871058566432581
0.0197,0.9732012794555224,-0.13122973729984663,0.6609048688447835,-0.10976357070679292,0.6511754334479298,-0.18188015625718845,0.4244666474859343,0.048711536536266364,0.0008609788418271992,-0.0003299075996215288,0.06973228415908748,-0.0038315994821043575,1.085262980687926,1.3980596453754,0.000152313951083895,0.05558544994199859,1.813410916371334e-11,4.613004735447948e-9,1.1653583887584298e-12,5.562811241005899e-16,1.4415639621148877e-13,0.566845133471849,0.6072082959410295,0.9871064232025614
0.0198,0.973203257391441,-0.13123442065709096,0.6609064527958077,-0.10976683204634115,0.6511769679387591,-0.18188283490509205,0.425343891624755,0.048872741669962055,0.0008610108953741993,-0.00032982799815574766,0.06973055402848802,-0.0038376410410263686,1.0852635158869566,1.3980614205718995,0.0001522286713833565,0.05558536059708248,1.8842367074115463e-11,4.613006235687041e-9,1.297583367671396e-12,5.773570904537235e-16,1.4415644286925655e-13,0.5668452125508008,0.6072087523944718,0.9871071152911247
0.0199,0.9732051843737173,-0.13123885980978073,0.6609080094336067,-0.10976991689741016,0.6511784862473762,-0.18188532077570008,0.4262178526197774,0.04903333945001057,0.0008610427831469234,-0.00032974781076187,0.06972882597625954,-0.0038436760758592055,1.0852640141352636,1.3980632024022144,0.00015214335224249942,0.05558527128729923,1.9466934980971227e-11,4.613007754296678e-9,1.4140401372887319e-12,5.959587261984092e-16,1.4415649012621002e-13,0.5668453053307128,0.6072092879315429,0.9871079272886941
0.02,0.9732070617659055,-0.1312430596777823,0.6609095395248642,-0.10977282884275374,0.6511799889329521,-0.1818876178684333,0.42708854174253014,0.049193331940181495,0.0008610745088293094,-0.00032966705132875544,0.06972709999883925,-0.003849704584252206,1.08526447625262,1.398064991319607,0.0001520579954461154,0.055585182012522674,2.0010367297976312e-11,4.613009289336304e-9,1.5153125762131539e-12,6.121602200982253e-16,1.4415653792081128e-13,0.5668454111694076,0.6072098988455144,0.987108853575015
0.0201,0.9732088909315608,-0.13124702518096193,0.6609110438362645,-0.10977557146512561,0.6511814765546583,-0.1818897301827125,0.42795597026454163,0.04935272120424435,0.0008611060761052952,-0.00032958573374526314,0.0697253760926644,-0.0038557265638547054,1.085264903058798,1.3980667877773392,0.00015197260277899604,0.055585092772626646,2.047521843882636e-11,4.613010838865366e-9,1.6019845630473722e-12,6.260357609167489e-16,1.441565861915224e-13,0.5668455294247073,0.6072105814296579,0.9871098885298326
0.0202,0.9732106732342376,-0.13125076123918597,0.6609125231344914,-0.10977814834727953,0.6511829496716659,-0.18189166171795842,0.4288201494573404,0.04951150930596874,0.0008611374886588183,-0.0003295038719002526,0.06972365425417225,-0.0038617420123160423,1.08526529537357,1.398068592228673,0.0001518871760259331,0.05558500356748494,2.0864042817217025e-11,4.61301240094331e-9,1.6746399763940996e-12,6.376595374175571e-16,1.4415663487680544e-13,0.5668456594544343,0.607211331977245,0.9871110265328931
0.0203,0.9732124100374904,-0.1312542727723207,0.660913978186229,-0.10978056307196922,0.651184408843146,-0.18189341647359186,0.42968109059245485,0.04966969830912419,0.0008611687501738167,-0.00032942147968258314,0.06972193447980003,-0.003867750927285552,1.085265654016708,1.3980704051268704,0.00015180171697171826,0.05558491439697139,2.1179394846843947e-11,4.613013973629582e-9,1.7338626948560459e-12,6.471057383642275e-16,1.4415668391512253e-13,0.5668458006164113,0.6072121467815474,0.9871122619639418
0.0204,0.9732141027048739,-0.13125756470023253,0.660915409758161,-0.10978281922194845,0.6511858546282697,-0.18189499844903365,0.43053880494141356,0.049827290277480264,0.0008611998643342284,-0.00032933857098111404,0.06972021676598497,-0.003873753306412573,1.0852659798079853,1.3980722269251937,0.00015171622740114315,0.055584825260959835,2.1423828941402786e-11,4.613015554983627e-9,1.780236597035925e-12,6.544485525203376e-16,1.441567332449358e-13,0.5668459522684602,0.6072130221358367,0.9871135892027244
0.0205,0.9732157525999424,-0.1312606419427876,0.6609168186169716,-0.10978492037997094,0.6511872875862081,-0.18189641164370446,0.43139330377574486,0.04998428727480652,0.0008612308348239911,-0.00032925515968470484,0.0697185011091643,-0.003879749147346441,1.0852662735671739,1.3980740580769044,0.00015163070909899936,0.055584736159324064,2.1599899514589164e-11,4.61301714306489e-9,1.8143455615364443e-12,6.597621686494638e-16,1.4415678280470724e-13,0.5668461137684037,0.6072139543333844,0.9871150026289863
0.0206,0.9732173610862509,-0.1312635094198524,0.6609182055293448,-0.10978687012879042,0.6511887082761328,-0.18189766005702512,0.4322445983669773,0.050140691364872515,0.0008612616653270425,-0.00032917125968221487,0.0697167875057753,-0.003885738447736494,1.0852665361140459,1.3980758990352646,0.00015154516385007871,0.055584647091937917,2.1710160980098743e-11,4.6130187359328175e-9,1.8367734669603174e-12,6.63120775515184e-16,1.44156832532899e-13,0.5668462844740639,0.6072149396674624,0.9871164966224734
0.0207,0.9732189295273541,-0.1312661720512931,0.6609195712619643,-0.10978867205116065,0.6511901172572147,-0.1818987476884164,0.43309269998663935,0.0502965046114478,0.0008612923595273206,-0.00032908688486250345,0.06971507595225515,-0.0038917212052320673,1.085266768268374,1.3980777502535366,0.00015145959343917278,0.05558455805867521,2.1757167751627164e-11,4.613020331646857e-9,1.8481041919102554e-12,6.645985618810754e-16,1.4415688236797315e-13,0.5668464637432632,0.607215974431342,0.9871180655629309
0.0208,0.9732204592868061,-0.1312686347569761,0.6609209165815144,-0.10979032972983538,0.6511915150886247,-0.18189967853729908,0.4339376199062595,0.050451729078301956,0.0008613229211087629,-0.00032900204911442987,0.06971336644504114,-0.003897697417482499,1.085266970849931,1.3980796121849823,0.0001513739996510732,0.055584469059409766,2.174347424287008e-11,4.6130219282664515e-9,1.8489216149889686e-12,6.64269716510715e-16,1.4415693224839179e-13,0.566846650933824,0.6072170549182948,0.9871197038301046
0.0209,0.9732219517281623,-0.1312709024567677,0.6609222422546788,-0.10979184674756835,0.6511929023295344,-0.18190045660309395,0.4347793693973663,0.050606366829204524,0.0008613533537553077,-0.00032891676632685365,0.0697116589805705,-0.0039036670821371256,1.0852671446784892,1.3980814852828638,0.00015128838427057176,0.055584380094015416,2.167163486752314e-11,4.613023523851049e-9,1.8398096147991705e-12,6.622084281676806e-16,1.4415698211261701e-13,0.5668468454035688,0.6072181774215927,0.9871214058037405
0.021,0.9732234082149765,-0.13127298007053417,0.6609235490481415,-0.10979322668711329,0.6511942795391149,-0.18190108588522172,0.435617959731488,0.05076041992792506,0.0008613836611508926,-0.0003288310503886341,0.06970995355528044,-0.003909630196845284,1.0852672905738205,1.3980833700004425,0.00015120274908245998,0.05558429116236597,2.154420403928197e-11,4.613025116460093e-9,1.82135206994357e-12,6.584888856155488e-16,1.4415703189911087e-13,0.5668470465103198,0.6072193382345071,0.9871231658635834
0.0211,0.9732248301108037,-0.1312748725181419,0.6609248377285866,-0.10979447313122394,0.6511956472765372,-0.18190157038310326,0.4364534021801532,0.05091389043823312,0.0008614138469794552,-0.0003287449151886305,0.06970825016560823,-0.003915586759256311,1.0852674093556978,1.398085266790981,0.00015111709587152967,0.05558420226433524,2.1363736171842245e-11,4.61302670415303e-9,1.7941328590248793e-12,6.531852776178976e-16,1.4415708154633553e-13,0.5668472536118992,0.6072205336503097,0.9871249783893795
0.0212,0.9732262187791987,-0.13127658471945713,0.660926109062698,-0.10979558966265408,0.6511970061009726,-0.18190191409615927,0.4372857080148905,0.05106678042389827,0.0008614439149249337,-0.00032865837461570235,0.0697065488079911,-0.003921536767019544,1.0852675018438933,1.3980871761077414,0.00015103142642257237,0.055584113399797075,2.1132785678899596e-11,4.613028284989308e-9,1.7587358606458105e-12,6.463717929383037e-16,1.44157130992753e-13,0.5668474660661297,0.607221759962272,0.9871268377608743
0.0213,0.9732275755837159,-0.13127812159434624,0.6609273638171597,-0.10979657986415739,0.6511983565715923,-0.18190212102381056,0.4381148885072282,0.05121909194869006,0.0008614738686712655,-0.00032857144255870897,0.0697048494788663,-0.003927480217784319,1.0852675688581797,1.3980890984039853,0.00015094574252037983,0.055584024568625275,2.0853906974149673e-11,4.613029857028369e-9,1.7157449534090746e-12,6.381226203403448e-16,1.441571801768254e-13,0.5668476832308335,0.6072230134636658,0.987128738357813
0.0214,0.9732289018879099,-0.13127948806267545,0.6609286027586555,-0.10979744731848769,0.6511996992475673,-0.1819021951654779,0.4389409549286948,0.05137082707637806,0.000861503711902389,-0.00032848413290650983,0.06970315217467105,-0.003933417109199974,1.0852676112183293,1.398091034132975,0.00015086004594974371,0.05558393577069366,2.0529654471288125e-11,4.613031418329662e-9,1.6657440159173826e-12,6.28511948587598e-16,1.4415722903701484e-13,0.5668479044638328,0.6072242904477626,0.9871306745599417
0.0215,0.973230199055335,-0.13128068904431114,0.6609298266538695,-0.10979819560839862,0.6512010346880689,-0.181902140520582,0.43976391855081887,0.05152198787073181,0.0008615334483022414,-0.0003283964595479641,0.06970145689184258,-0.003939347438915845,1.0852676297441144,1.398092983747972,0.00015077433849545563,0.05558384700587606,2.016258258401059e-11,4.613032966952632e-9,1.6093169267734446e-12,6.176139664436403e-16,1.4415727751178336e-13,0.56684812912295,0.6072255872078339,0.9871326407470057
0.0216,0.9732314684495466,-0.13128172945911964,0.6609310362694858,-0.10979882831664403,0.6512023634522683,-0.18190196108854376,0.4405837906451288,0.0516725763955209,0.000861563081554761,-0.00032830843637193124,0.06969976362681816,-0.003945271204581269,1.085267625255308,1.398094947702239,0.00015068862194230728,0.055583758274046303,1.975524572601271e-11,4.613034500956724e-9,1.5470475645799725e-12,6.055028626720489e-16,1.441573255395931e-13,0.566848356566008,0.6072269000371515,0.9871346312987508
0.0217,0.9732327114340986,-0.13128261422696721,0.6609322323721881,-0.10979934902597759,0.6512036860993368,-0.1819016608687839,0.44140058248315317,0.05182259471451485,0.0008615926153438852,-0.00032822007726727065,0.06969807237603504,-0.003951188403845583,1.0852675985716818,1.3980969264490377,0.00015060289807509037,0.05558366957507819,1.9310198310990158e-11,4.613036018401383e-9,1.4795198079396798e-12,5.922528260364019e-16,1.4415737305890615e-13,0.5668485861508283,0.607228225228987,0.9871366405949225
0.0218,0.973233929372546,-0.1312833482677202,0.6609334157286606,-0.10979976131915307,0.6512050031884453,-0.18190124386072315,0.4422143053364203,0.051972044891483236,0.0008616220533535522,-0.00032813139612284173,0.0696963831359304,-0.003957099034358125,1.0852675505130083,1.39809892044163,0.00015051716867859653,0.05558358090884557,1.8829994752638564e-11,4.613037517346058e-9,1.407317535455276e-12,5.779380453002761e-16,1.4415742000818454e-13,0.5668488172352337,0.6072295590766119,0.9871386630152663
0.0219,0.9732351236284434,-0.1312839365012449,0.6609345871055871,-0.10980006877892422,0.651206315278765,-0.18190071406378236,0.4430249704764587,0.0521209289901956,0.0008616513992676997,-0.0003280424068275038,0.06969469590294153,-0.00396300309376823,1.0852674818990604,1.398100930133278,0.00015043143553761744,0.05558349227522223,1.8317189464653575e-11,4.613038995850191e-9,1.3310246257294729e-12,5.626327092272487e-16,1.4415746632589043e-13,0.5668490491770467,0.6072308978732979,0.9871406929395278
0.022,0.9732362955653454,-0.13128438384740765,0.6609357472696515,-0.10980027498804476,0.6512076229294673,-0.18190007547738224,0.443832589174797,0.05226924907442153,0.0008616806567702655,-0.00032795312327011614,0.06969301067350565,-0.003968900579725236,1.0852673935496102,1.3981029559772438,0.00015034570043694474,0.055583403674082016,1.7774336860730838e-11,4.61304045197323e-9,1.2512249573649815e-12,5.46411006580897e-16,1.4415751195048585e-13,0.5668492813340893,0.6072322379123167,0.9871427247474529
0.0221,0.9732374465468063,-0.13128469522607472,0.6609368969875381,-0.10980038352926842,0.6512089266997232,-0.18189933210094358,0.44463717270296355,0.05241700720793056,0.0008617098295451874,-0.0003278635593395383,0.06969132744406001,-0.003974791489878479,1.0852672862844306,1.398104998426789,0.00015025996516137012,0.05558331510529874,1.720399135456598e-11,4.61304188377462e-9,1.1685024089645106e-12,5.293471261247978e-16,1.4415755682043294e-13,0.5668495130641842,0.6072335754869398,0.9871447528187868
0.0222,0.9732385779363811,-0.13128487555711246,0.6609380370259307,-0.10980039798534899,0.6512102271487039,-0.1818984879338872,0.44543873233248676,0.05256420545449226,0.0008617389212764031,-0.0003277737289246295,0.06968964621104184,-0.0039806758218772975,1.0852671609232933,1.3981070579351764,0.00015017423149568527,0.05558322656874624,1.660870735985469e-11,4.613043289313806e-9,1.0834408591307764e-12,5.1151525662252935e-16,1.4415760087419376e-13,0.5668497437251534,0.6072349068904387,0.9871467715332753
0.0223,0.9732396910976243,-0.13128492976038716,0.6609391681515131,-0.1098003219390402,0.6512115248355806,-0.18189754697563382,0.44623727933489526,0.052710845877876174,0.0008617679356478507,-0.0003276836459142492,0.06968796697088839,-0.003986553573371027,1.0852670182859714,1.398109134955667,0.0001500885012246818,0.055583138064298314,1.599103929029259e-11,4.6130446666502365e-9,9.966241864664882e-13,4.929895868376686e-16,1.4415764405023038e-13,0.5668499726748195,0.6072362284160852,0.987148775270664
0.0224,0.9732407873940905,-0.13128486275576517,0.6609402911309694,-0.10980015897309577,0.6512128203195244,-0.18189651322560427,0.44703282498171737,0.05285693054185187,0.0008617968763434678,-0.00032759332419725676,0.06968628972003689,-0.003992424742009004,1.0852668591922368,1.3981112299415237,0.00015000277613315145,0.05558304959182879,1.5353541559575328e-11,4.613046013843354e-9,9.086362695743569e-13,4.738443055337924e-16,1.4415768628700495e-13,0.5668501992710048,0.6072375363571508,0.9871507584106984
0.0225,0.9732418681893342,-0.13128467946311276,0.6609414067309834,-0.10979991267026942,0.6512141141597066,-0.18189539068321922,0.4478253805444816,0.053002461510188906,0.0008618257470471924,-0.00032750277766251145,0.06968461445492458,-0.003998289325440567,1.0852666844618621,1.398113343346008,0.0001499170580058858,0.0555829611512115,1.4698768581398555e-11,4.613047328952606e-9,8.200609870570938e-13,4.541536014744785e-16,1.4415772752297952e-13,0.5668504228715316,0.6072388270069072,0.9871527153331243
0.0226,0.9732429348469104,-0.13128438480229626,0.6609425157182395,-0.10979958661331496,0.6512154069152984,-0.18189418334789959,0.4486149572947166,0.05314744084665683,0.0008618545514429622,-0.00032741202019887275,0.06968294117198869,-0.004004147321315052,1.08526649491462,1.3981154756223817,0.0001498313486276766,0.05558287274232025,1.402927476945791e-11,4.613048610037438e-9,7.314822175174102e-13,4.33991663423304e-16,1.4415776769661617e-13,0.5668506428342225,0.607240096658626,0.9871546404176871
0.0227,0.9732439887303731,-0.131283983693182,0.6609436188594213,-0.10979918438498609,0.6512166991454709,-0.18189289521906607,0.44940156650395063,0.053291870615025216,0.000861883293214715,-0.00032732106569520003,0.06968126986766648,-0.004009998727281796,1.0852662913702826,1.3981176272239075,0.00014974564978331546,0.05558278436502887,1.3347614537449029e-11,4.6130498551572964e-9,6.434838395580149e-13,4.1343268014384544e-16,1.44157806746377e-13,0.5668508585168994,0.6072413416055787,0.9871565280441323
0.0228,0.9732450312032775,-0.13128348105563628,0.6609447169212129,-0.10979870956803654,0.6512179914093951,-0.18189153029613944,0.4501852194437123,0.05343575287906362,0.0008619119760463887,-0.00032722992804035264,0.06967960053839517,-0.004015843540990136,1.0852660746486227,1.398119798603847,0.0001496599632575941,0.05558269601921119,1.265634229906759e-11,4.613051062371625e-9,5.566497317816245e-13,3.925508403996815e-16,1.441578446107241e-13,0.566851069277385,0.6072425581410371,0.987158372592206
0.0229,0.973246063629178,-0.13128288180952538,0.6609458106702982,-0.1097981657452201,0.6512192842662424,-0.18189009257854047,0.45096592738553,0.05357908970254157,0.0008619406036219211,-0.0003271386211231899,0.06967793318061202,-0.004021681760089408,1.0852658455694126,1.3981219902154622,0.00014957429083530414,0.055582607704741015,1.1958012468009226e-11,4.6130522297398725e-9,4.715637727909475e-13,3.714203329543887e-16,1.4415788122811958e-13,0.5668512744735016,0.6072437425582726,0.9871601684416531
0.023,0.9732470873716291,-0.13128219087471568,0.6609469008733612,-0.10979755649929046,0.651220578275184,-0.18188858606568994,0.4517437016009322,0.05372188314922866,0.0008619691796252499,-0.00032704715883257124,0.06967626779075425,-0.004027513382228951,1.0852656049524245,1.3981242025120149,0.00014948863430123727,0.055582519421492164,1.125517945796958e-11,4.613053355321482e-9,3.8880984118869546e-13,3.501153465715444e-16,1.441579165370255e-13,0.5668514734630715,0.6072448911505571,0.9871619099722198
0.0231,0.9732481037941856,-0.13128141317107342,0.6609479882970857,-0.10979688541300141,0.6512218739953908,-0.1818870147570087,0.4525185533614475,0.053864135282894424,0.0008619977077403131,-0.00032695555505735596,0.06967460436525913,-0.0040333384050581,1.085265353617431,1.3981264359467676,0.00014940299544018512,0.05558243116933848,1.0550397682644299e-11,4.613054437175901e-9,3.0897181557757937e-13,3.287100700147258e-16,1.4415795047590395e-13,0.5668516656039172,0.6072460002111619,0.9871635915636511
0.0232,0.973249114260402,-0.13128055361846497,0.660949073708156,-0.10979615606910664,0.6512231719860343,-0.1818853826519174,0.4532904939386042,0.05400584816730844,0.0008620261916510483,-0.0003268638236864035,0.06967294290056386,-0.004039156826226192,1.0852650923842044,1.398128690972982,0.00014931737603693945,0.05558234294815377,9.846221555729032e-12,4.613055473362575e-9,2.3263357456031083e-13,3.0727869204751025e-16,1.4415798298321703e-13,0.5668518502538609,0.6072470660333589,0.9871652075956933
0.0233,0.9732501201338328,-0.13127961713675665,0.6609501578732558,-0.10979537205035994,0.6512244728062855,-0.1818836937498369,0.45405953460393095,0.054147023866240256,0.0008620546350413937,-0.00032677197860857325,0.06967128339310569,-0.004044968643382565,1.0852648220725174,1.3981309680439202,0.00014923177787629183,0.05558225475781185,9.145205490919404e-12,4.613056461940948e-9,1.603789967395988e-13,2.8589540143347446e-16,1.4415801399742685e-13,0.5668520267707248,0.6072480849104196,0.9871667524480914
0.0234,0.9732511227780329,-0.1312786086458147,0.6609512415590693,-0.10979453693951503,0.6512257770153156,-0.18188195205018792,0.45482568662895606,0.05428766444345942,0.0008620830415952868,-0.0003266800337127245,0.06966962583932187,-0.004050773854176554,1.0852645435021422,1.398133267612844,0.000149146202743034,0.05558216659818655,8.4499039019111e-12,4.613057400970467e-9,9.279196071815912e-14,2.646343869361968e-16,1.4415804345699545e-13,0.5668521945123315,0.6072490531356155,0.9871682205005913
0.0235,0.973252123556557,-0.1312775330655055,0.6609523255322802,-0.10979365431932567,0.6512270851722959,-0.18188016155239128,0.45558896128520815,0.05442777196273551,0.0008621114149966654,-0.00032658800288771665,0.06966797023564965,-0.0040565724562574975,1.0852642574928515,1.3981355901330157,0.00014906065242195756,0.0555820784691517,7.762871202399752e-12,4.61305828851058e-9,3.045634509870061e-14,2.43569837319254e-16,1.4415807130038494e-13,0.5668523528365034,0.6072499670022183,0.9871696061329385
0.0236,0.9732531238329593,-0.13127639531569532,0.6609534105595727,-0.10979272777254556,0.6512283978363973,-0.18187832625586775,0.45634936984421554,0.054567348487838056,0.0008621397589294676,-0.0003264959000224091,0.06966631657852625,-0.004062364447274733,1.0852639648644176,1.398137936057697,0.00014897512869785422,0.0555819903705811,7.086661806081002e-12,4.613059122620729e-9,-2.6043971516065124e-14,2.227759413462233e-16,1.4415809746605745e-13,0.5668525011010628,0.6072508228034996,0.9871709037248786
0.0237,0.9732541249707946,-0.1312752003162505,0.6609544974076305,-0.10979176088192849,0.6512297155667912,-0.18187645016003812,0.4571069235775068,0.05470639608253665,0.000862168077077631,-0.00032640373900566115,0.06966466486438891,-0.004068149824877595,1.0852636664366127,1.3981403058401503,0.00014888963335551566,0.055581902302348586,6.423830126650498e-12,4.613059901360362e-9,-7.612511052342704e-14,2.0232688778068203e-16,1.4415812189247504e-13,0.566852638663832,0.6072516168327311,0.9871721076561573
0.0238,0.9732551283336176,-0.13127395298703737,0.6609555868431377,-0.10979075723022817,0.6512310389226488,-0.18187453726432307,0.4578616337566105,0.05484491681060082,0.0008621963731250935,-0.0003263115337263322,0.06966301508967486,-0.004073928586715423,1.0852633630292094,1.3981426999336373,0.0001488041681797335,0.05558181426432797,5.776930577803867e-12,4.6130606227889235e-9,-1.1920319332067487e-13,1.8229686538620685e-16,1.4415814451809975e-13,0.5668527648826331,0.6072523453831843,0.98717321230652
0.0239,0.9732561352849828,-0.1312726582479222,0.6609566796327785,-0.10978972040019835,0.6512323684631409,-0.1818725915681435,0.458613511653055,0.054982912735800145,0.0008622246507557929,-0.0003262192980732817,0.06966136725082137,-0.004079700730437552,1.0852630554619802,1.3981451187914198,0.00014871873495529947,0.05558172625639309,5.148517573236796e-12,4.61306128496586e-9,-1.5469434130509478e-13,1.627600629263762e-16,1.4415816528139374e-13,0.5668528791152889,0.6072530047481308,0.9871742120557125
0.024,0.9732571471884449,-0.13127132101877131,0.6609577765432365,-0.1097886539745928,0.6512337047474392,-0.18187061707092012,0.4593625685383687,0.055120385921904165,0.0008622529136536669,-0.0003261270459353689,0.06965972134426567,-0.00408546625369332,1.0852627445546974,1.3981475628667606,0.00014863333546700518,0.05558163827841775,4.54114552664491e-12,4.613061885950619e-9,-1.8201467587397685e-13,1.437906691647668e-16,1.4415818412081907e-13,0.5668529807196216,0.6072535912208423,0.9871751012834803
0.0241,0.9732581654075585,-0.13126994621945107,0.6609588783411959,-0.10978756153616523,0.6512350483347147,-0.18186861777207372,0.4601088156840802,0.05525733843268245,0.0008622811655026536,-0.00032603479120145326,0.06965807736644496,-0.004091225154132063,1.0852624311271337,1.3981500326129206,0.00014854797149964233,0.05558155033027578,3.957368851723857e-12,4.613062423802642e-9,-2.0058031842460974e-13,1.254628728649559e-16,1.4415820097483781e-13,0.5668530690534536,0.6072541010945904,0.987175874369569
0.0242,0.9732591913058782,-0.13126853876982772,0.6609599857933405,-0.10978644666766939,0.6512363997841383,-0.1818665976710251,0.46085226436171794,0.055393772331904546,0.0008623094099866906,-0.0003259425477603941,0.06965643531379653,-0.004096977429403118,1.0852621159990616,1.3981525284831628,0.00014846264483800258,0.055581462411841,3.3997419621692834e-12,4.61306289658138e-9,-2.098073903542822e-13,1.0785086279052074e-16,1.4415821578191213e-13,0.5668531434746071,0.6072545306626468,0.9871765256937242
0.0243,0.9732602262469586,-0.1312671035897676,0.6609610996663544,-0.10978531295185902,0.6512377596548814,-0.18186456076719493,0.46159292584281036,0.05552968968334003,0.0008623376507897158,-0.0003258503295010507,0.06965479518275762,-0.0041027230771558225,1.085261799990253,1.3981550509307485,0.00014837735726687756,0.055581374522987226,2.8708192716768355e-12,4.613063302346274e-9,-2.091120130602829e-13,9.102882770503864e-17,1.4415822848050402e-13,0.5668532033409045,0.6072548762182829,0.9871770496356916
0.0244,0.9732612715943544,-0.13126564559913703,0.6609622207269216,-0.10978416397148787,0.6512391285061153,-0.18186251106000412,0.462330811398886,0.055665092550758445,0.000862365891595667,-0.0003257581503122826,0.06965315696976541,-0.004108462095039514,1.0852614839204808,1.3981576004089404,0.00014829211057105902,0.05558128666358828,2.3731551939421464e-12,4.6130636391567715e-9,-1.979103079399001e-13,7.507095637208642e-17,1.441582390090756e-13,0.5668532480101683,0.6072551340547705,0.9871774405752166
0.0245,0.9732623287116201,-0.13126416971780233,0.660963349741726,-0.10978300330930968,0.6512405068970109,-0.18186045254887337,0.4630659323014733,0.055799982997929355,0.000862394136088482,-0.00032566602408294913,0.06965152067125721,-0.004114194480703527,1.085261168609517,1.3981601773709997,0.00014820690653533856,0.055581198833518,1.9093041426608912e-12,4.6130639050723205e-9,-1.756183963904231e-13,6.005143755524226e-17,1.4415824730608897e-13,0.5668532768402207,0.6072553004653812,0.9871776928920448
0.0246,0.9732633989623104,-0.13126268086562978,0.6609644874774515,-0.1097818345480782,0.6512418953867395,-0.18185838923322348,0.46379829982210075,0.055934363088622305,0.0008624223879520986,-0.0003255739647019096,0.0696498862836702,-0.004119920231797201,1.0852608548771345,1.3981627822701892,0.00014812174694450787,0.055581111032650184,1.4818205315287027e-12,4.613064098152363e-9,-1.416523998091404e-13,4.6044460018082994e-17,1.4415825331000625e-13,0.5668532891888841,0.6072553717433865,0.987177800965922
0.0247,0.973264479641024,-0.1312611758010859,0.6609656321458823,-0.1097806552442374,0.6512432921950891,-0.18185631825945303,0.4645279252040586,0.05606823495029997,0.0008624506397104905,-0.0003254819627152182,0.06964825380881864,-0.004125639364367303,1.0852605417947436,1.3981654115676376,0.0001480366294694256,0.05558102326037622,1.0822979300999612e-12,4.613064226225334e-9,-1.0010380551083067e-13,3.283986330679431e-17,1.441582572708313e-13,0.5668532867803032,0.6072554221397192,0.987177829662614
0.0248,0.9732655621967787,-0.13125963882468245,0.6609667783194862,-0.10977945377141465,0.6512446922582447,-0.1818542263532016,0.4652548186546745,0.05620160062275328,0.0008624788678855786,-0.0003253899730588983,0.06964662325606552,-0.004131351922119788,1.0852602258436088,1.3981680562884145,0.00014795154572987785,0.05558093551549,6.872479713181178e-13,4.613064310714503e-9,-6.119896597070454e-14,1.9831220047918837e-17,1.4415825987171e-13,0.5668532748362932,0.6072556226601485,0.9871779337315916
0.0249,0.9732666462589695,-0.1312580699916331,0.660967925734933,-0.10977823015066668,0.6512460952843911,-0.1818521135047975,0.46597898955097505,0.05633446185804579,0.0008625070714630246,-0.0003252979957489497,0.06964499462380727,-0.00413705791286889,1.0852599069501014,1.398170715750118,0.00014786649549090676,0.05558084779784063,2.958107633944175e-13,4.6130643530114796e-9,-2.524613018014406e-14,6.994674677767436e-18,1.4415826115659514e-13,0.566853253908792,0.6072559739987362,0.9871781160743491
0.025,0.9732677317937058,-0.13125647002057325,0.6609690743408227,-0.10977698489317665,0.6512475011765608,-0.18184998026228832,0.4667004472560983,0.05646682040004968,0.0008625352503524984,-0.0003252060326992069,0.06964336790999244,-0.004142757342926463,1.0852595851839941,1.3981733896055784,0.0001477814788556938,0.05558076010731864,-9.19557194534952e-14,4.613064353692309e-9,7.84283362894774e-15,-5.669898457934333e-18,1.441582611434236e-13,0.5668532243555188,0.6072564701499534,0.9871783735740509
0.0251,0.9732688187670964,-0.13125483963013826,0.6609702240857558,-0.10977571851012778,0.6512489098377863,-0.18184782717372158,0.46741920113318214,0.05659867799263708,0.0008625634044636694,-0.0003251140858235045,0.0696417431125696,-0.004148450218604354,1.0852592606150595,1.3981760775076266,0.0001476964959274204,0.05558067244381462,-4.759935030079357e-13,4.613064313333031e-9,3.815605722466471e-14,-1.816262501345962e-17,1.4415825985013223e-13,0.5668531865341931,0.6072571051082717,0.9871787031138611
0.0252,0.9732699071452504,-0.13125317953896354,0.6609713749183325,-0.10977443151270322,0.6512503211710997,-0.18184565478714484,0.4681352605453642,0.05673003637968013,0.0008625915337062072,-0.0003250221570356772,0.06964012022948732,-0.004154136546214412,1.0852589333130715,1.3981787791090936,0.00014761154680926786,0.05558058480721913,-8.562446130512603e-13,4.613064232509688e-9,6.578167237510378e-14,-3.048363064308286e-17,1.4415825729465797e-13,0.5668531408025351,0.6072578728681626,0.9871791015769443
0.0253,0.9732709968942768,-0.1312514904656844,0.6609725267871526,-0.10977312441208614,0.6512517350795337,-0.18184346365060558,0.4688486348557825,0.05686089730505099,0.0008626196379897817,-0.0003249302482495597,0.06963849925869418,-0.00415981633206849,1.085258603347802,1.39818149406281,0.00014752663160441776,0.0555804971974227,-1.2326510753658107e-12,4.613064111798322e-9,9.080781084836116e-14,-4.2633041001078094e-17,1.4415825349493774e-13,0.5668530875182638,0.6072587674240971,0.9871795658464645
0.0254,0.9732720879802848,-0.13124977312893635,0.6609736796408167,-0.10977179771945975,0.6512531514661204,-0.18184125431215134,0.46955933342757483,0.05699126251262181,0.0008626477172240625,-0.0003248383613789866,0.06963688019813873,-0.004165489582478434,1.085258270789025,1.3981842220216067,0.00014744175041605135,0.055580409614315936,-1.6051549157339287e-12,4.613063951774979e-9,1.1332260441253267e-13,-5.461098174171929e-17,1.4415824846890836e-13,0.5668530270390993,0.6072597827705472,0.9871800928055862
0.0255,0.9732731803693829,-0.13124802824735463,0.6609748334279248,-0.10977045194600717,0.651254570233892,-0.18183902731982962,0.47026736562387905,0.057121133746264714,0.0008626757713187192,-0.0003247464983377924,0.06963526304576956,-0.004171156303756095,1.0852579357065126,1.398186962638314,0.00014735690334735017,0.055580322057789365,-1.9736981599379576e-12,4.613063753015698e-9,1.334141848357143e-13,-6.641757851928051e-17,1.4415824223450678e-13,0.5668529597227611,0.6072609129019838,0.9871806793374733
0.0256,0.9732742740276809,-0.13124625653957472,0.6609759880970771,-0.10976908760291164,0.6512559912858813,-0.18183678322168792,0.47097274080783313,0.057250512749851885,0.0008627038001834214,-0.000324654661039812,0.06963364779953521,-0.004176816502213322,1.0852575981700385,1.3981897155657634,0.00014727209050149556,0.05558023452773357,-2.338222833760251e-12,4.613063516096522e-9,1.5117068388600266e-13,-7.805295698803613e-17,1.4415823480966989e-13,0.5668528859269686,0.6072621518128786,0.9871813223252904
0.0257,0.973275368921287,-0.13124445872423193,0.6609771435968739,-0.10976770520135629,0.6512574145251202,-0.18183452256577382,0.4716754683425746,0.057379401267255443,0.0008627318037278389,-0.0003245628513988798,0.06963203445738425,-0.004182470184161963,1.0852572582493751,1.3981924804567847,0.000147187311981669,0.055580147024039094,-2.698670962983127e-12,4.613063241593495e-9,1.6668023333149236e-13,-8.951724280225937e-17,1.4415822621233454e-13,0.5668528060094415,0.6072634934977027,0.9871820186522017
0.0258,0.973276465016311,-0.1312426355199617,0.6609782998759153,-0.10976630525252432,0.6512588398546416,-0.1818322459001349,0.4723755575912417,0.057507801042347546,0.0008627597818616413,-0.00032447107132883065,0.06963042301726527,-0.00418811735591387,1.085256916014296,1.3981952569642098,0.00014710256789105184,0.05558005954659652,-3.0549845733889407e-12,4.613062930082658e-9,1.8003096494028021e-13,-1.0081056161622466e-16,1.441582164604377e-13,0.5668527203278999,0.6072649319509279,0.9871827652013714
0.0259,0.9732775622788613,-0.1312407876453994,0.6609794568828015,-0.1097648882675989,0.6512602671774772,-0.18182995377281855,0.47307301791697204,0.05763571381900033,0.0008627877344944983,-0.000324379322743499,0.06962881347712682,-0.004193758023780891,1.0852565715345734,1.3981980447408686,0.00014701785833282554,0.05557997209529641,-3.4071056907600347e-12,4.613062582140054e-9,1.9131101048046206e-13,-1.11933039084206e-16,1.4415820557191618e-13,0.5668526292400627,0.6072664611670253,0.9871835588559639
0.026,0.9732786606750474,-0.13123891581918037,0.6609806145661326,-0.10976345475776324,0.6512616963966599,-0.18182764673187235,0.47376785868290355,0.05776314134108596,0.0008628156615360793,-0.00032428760755671965,0.06962720583491748,-0.004199392194074876,1.085256224879981,1.3982008434395918,0.00014693318341017152,0.055579884670029306,-3.754976340878748e-12,4.613062198341724e-9,2.0060850172013383e-13,-1.2288480086047736e-16,1.4415819356470698e-13,0.56685253310365,0.6072680751404665,0.9871843964991435
0.0261,0.9732797601709778,-0.13123702075994,0.6609817728745088,-0.10976200523420046,0.6512631274152219,-0.18182532532534382,0.47446008925217403,0.05789008535247658,0.0008628435628960543,-0.00032419592768232716,0.0696256000885858,-0.004205019873107675,1.0852558761202913,1.398203652713211,0.00014684854322627116,0.055579797270685787,-4.098538549527439e-12,4.613061779263712e-9,2.080115704273918e-13,-1.3366597259931322e-16,1.441581804567469e-13,0.5668524322763814,0.6072697678657227,0.9871852750140742
0.0262,0.9732808607327623,-0.13123510318631376,0.6609829317565306,-0.10976054020809378,0.6512645601361953,-0.1818229901012805,0.4751497189879213,0.058016547597044325,0.0008628714384840928,-0.0003241042850341562,0.06962399623608038,-0.004210641067191136,1.0852555253252776,1.3982064722145562,0.00014676393788430595,0.05557970989715641,-4.437734342488423e-12,4.613061325482061e-9,2.136083483703315e-13,-1.4427667995498676e-16,1.441581662659729e-13,0.5668523271159763,0.6072715333372656,0.9871861912839207
0.0263,0.9732819623265092,-0.13123316381693692,0.6609840911607978,-0.10975906019062637,0.6512659944626127,-0.18182064160772993,0.47583675725328334,0.05814252981866135,0.0008628992882098645,-0.0003240126815260414,0.06962239427534976,-0.004216255782637108,1.0852551725647126,1.3982093015964583,0.00014667936748745725,0.055579622549331735,-4.772505745544058e-12,4.6130608375728124e-9,2.1748696731704912e-13,-1.5471704858177245e-16,1.4415815101032183e-13,0.5668522179801545,0.6072733655495663,0.9871871421918469
0.0264,0.9732830649183278,-0.1312312033704449,0.6609852510359105,-0.10975756569298138,0.6512674302975064,-0.1818182803927396,0.4765212134113979,0.05826803376119981,0.0008629271119830388,-0.0003239211190718174,0.0696207942043425,-0.004221864025757443,1.0852548179083692,1.3982121405117482,0.0001465948321389064,0.05557953522710232,-5.102794784476681e-12,4.613060316112009e-9,2.1973555903564049e-13,-1.649872041339442e-16,1.441581347077306e-13,0.5668521052266355,0.6072752584970965,0.9871881246210172
0.0265,0.973284168474327,-0.13122922256547304,0.6609864113304694,-0.10975605722634202,0.6512688675439088,-0.18181590700435699,0.4772030968254029,0.05839306116853183,0.0008629549097132856,-0.0003238295995853189,0.06961919602100719,-0.0042274658028639885,1.0852544614260209,1.3982149886132569,0.00014651033194183495,0.055579447930358725,-5.428543485068638e-12,4.613059761675692e-9,2.204422552942017e-13,-1.7508727226577608e-16,1.4415811737613612e-13,0.5668519892131391,0.6072772061743273,0.987189135454596
0.0266,0.9732852729606162,-0.13122722212065682,0.6609875719930743,-0.10975453530189147,0.6512703061048521,-0.18181352199062972,0.4778824168584361,0.05851761378452959,0.0008629826813102747,-0.0003237381249803804,0.0696175997232924,-0.004233061120268594,1.08525410318744,1.3982178455538143,0.00014642586699942426,0.055579360658991536,-5.7496938731022705e-12,4.613059174839905e-9,2.1969518786082878e-13,-1.850173786315421e-16,1.4415809903347528e-13,0.5668518702973848,0.6072792025757303,0.9871901715757475
0.0267,0.973286378343304,-0.13122520275463154,0.6609887329723257,-0.10975300043081287,0.6512717458833689,-0.18181112589960527,0.47855918287363547,0.058641693353065225,0.0008630104266836757,-0.00032364669717083666,0.06961600530914669,-0.0042386499842831105,1.0852537432624005,1.3982207109862523,0.00014634143741485572,0.0555792734128913,-6.066187974359932e-12,4.613058556180692e-9,2.175824885036176e-13,-1.9477764888551668e-16,1.4415807969768498e-13,0.5668517488370923,0.6072812416957769,0.9871912298676361
0.0268,0.9732874845884996,-0.13122316518603258,0.6609898942168234,-0.10975145312428941,0.6512731867824915,-0.18180871927933115,0.4792334042341386,0.05876530161801086,0.0008630381457431578,-0.0003235553180705224,0.06961441277651861,-0.0042442324012193855,1.085253381720674,1.398223584563401,0.00014625704329131078,0.055579186191948564,-6.3779678146239406e-12,4.613057906274091e-9,2.1419228899066406e-13,-2.0436820868197298e-16,1.4415805938670206e-13,0.566851625189981,0.6072833175289385,0.9871923072134255
0.0269,0.9732885916623119,-0.13122111013349538,0.6609910556751678,-0.1097498938935043,0.6512746287052519,-0.1818063026778549,0.4799050903030837,0.05888844032323866,0.0008630658383983912,-0.000323463989593272,0.06961282212335673,-0.004249808377389269,1.0852530186320346,1.3982264659380907,0.00014617268473197085,0.05557909899605392,-6.6849754196766536e-12,4.613057225696149e-9,2.0961272109006427e-13,-2.1378918367518548e-16,1.4415803811846346e-13,0.5668514997137709,0.6072854240696863,0.9871934004962807
0.027,0.9732896995308503,-0.1312190383156553,0.6609922172959591,-0.10974832324964069,0.6512760715546829,-0.18180387664322403,0.4805742504436084,0.05901111121262078,0.0008630935045590454,-0.0003233727136529204,0.06961123334760966,-0.004255377919104612,1.0852526540662548,1.3982293547631532,0.0001460883618400174,0.05557901182509791,-6.98715281530041e-12,4.613056515022907e-9,2.039319165699143e-13,-2.230406995194282e-16,1.4415801591090614e-13,0.5668513727661814,0.6072875553124921,0.9871945065993656
0.0271,0.9732908081602234,-0.13121695045114765,0.6609933790277974,-0.10974674170388177,0.6512775152338167,-0.1818014417234861,0.4812408940188506,0.05913331603002936,0.0008631211441347899,-0.000323281492163302,0.06960964644722592,-0.004260941032677262,1.085252288093108,1.3982322506914189,0.00014600407471863173,0.055578924678971096,-7.284442027277554e-12,4.613055774830406e-9,1.9723800719830993e-13,-2.321228818689751e-16,1.441579927819669e-13,0.5668512447049321,0.607289705251827,0.9871956224058446
0.0272,0.9732919175165403,-0.13121484725860788,0.6609945408192829,-0.10974514976741069,0.6512789596456856,-0.1817989984666886,0.4819050303919481,0.05925505651933653,0.0008631487570352945,-0.00032319032703825157,0.0696080614201541,-0.004266497724419068,1.085251920782366,1.3982351533757182,0.0001459198234709953,0.05557883755756404,-7.576785081390425e-12,4.61305500569469e-9,1.896191247433471e-13,-2.410358563781002e-16,1.4415796874958263e-13,0.5668511158877427,0.6072918678821624,0.987196744798882
0.0273,0.9732930275659102,-0.13121272945667137,0.6609957026190159,-0.10974354795141064,0.651280404693322,-0.18179654742087903,0.4825666689260389,0.05937633442441447,0.0008631763431702288,-0.00032309922019160375,0.06960647826434277,-0.004272048000641883,1.085251552203803,1.3982380624688822,0.00014583560820028959,0.05557875046076731,-7.864124003421377e-12,4.613054208191801e-9,1.8116340097312157e-13,-2.4977974870107784e-16,1.4415794383169028e-13,0.5668509866723329,0.6072940371979699,0.9871978706616418
0.0274,0.9732941382744421,-0.1312105977639735,0.6609968643755966,-0.10974193676706484,0.6512818502797583,-0.18179408913410497,0.4832258189842607,0.05949715148913532,0.0008632039024492626,-0.0003230081735371932,0.06960489697774049,-0.0042775918676575524,1.0852511824271918,1.3982409776237414,0.0001457514290096959,0.05557866338847147,-8.146400819152734e-12,4.613053382897781e-9,1.7195896765572996e-13,-2.5835468449218143e-16,1.4415791804622674e-13,0.5668508574164222,0.6072962071937208,0.9871989968772886
0.0275,0.9732952496082449,-0.13120845289914962,0.6609980260376249,-0.10974031672555641,0.6512832963080266,-0.18179162415441394,0.4838824899297514,0.0596175094573712,0.0008632314347820654,-0.00032291718898885444,0.06960331755829582,-0.004283129331777928,1.085250811522305,1.3982438984931267,0.00014566728600239577,0.05557857634056708,-8.423557554366847e-12,4.613052530388673e-9,1.6209395655926784e-13,-2.667607894056853e-16,1.441578914111289e-13,0.5668507284777301,0.6072983718638866,0.9872001203289867
0.0276,0.9732963615334277,-0.13120629558083513,0.6609991875537014,-0.10973868833806855,0.6512847426811597,-0.18178915302985343,0.4845366911256488,0.05973741007299428,0.0008632589400783069,-0.00032282626846042226,0.06960174000395737,-0.004288660399314858,1.0852504395589158,1.398246824729869,0.00014558317928157057,0.0555784893169447,-8.695536234846056e-12,4.61305165124052e-9,1.5165649945183134e-13,-2.7499818909586336e-16,1.4415786394433363e-13,0.5668506002139766,0.6073005252029384,0.9872012378999001
0.0277,0.9732974740160996,-0.1312041265276654,0.661000348872426,-0.10973705211578444,0.6512861893021896,-0.18178667630847098,0.48518843193509087,0.05985685507987671,0.0008632864182476566,-0.00032273541386573123,0.06960016431267364,-0.0042941850765801926,1.085250066606797,1.3982497559867988,0.00014549910895040168,0.055578402317494884,-8.962278886372706e-12,4.613050746029363e-9,1.4073472810151615e-13,-2.8306700921698976e-16,1.4415783566377784e-13,0.5668504729828808,0.6073026612053479,0.9872023464731933
0.0278,0.9732985870223694,-0.13120194645827585,0.6610015099423988,-0.10973540856988724,0.6512876360741489,-0.18178419453831407,0.4858377217212153,0.05997584622189063,0.0008633138691997844,-0.00032264462711861596,0.06959859048239325,-0.004299703369885781,1.0852496927357216,1.398252691916747,0.00014541507511207054,0.05557831534210821,-9.223727534729139e-12,4.613049815331245e-9,1.2941677427641853e-13,-2.9096737542333836e-16,1.4415780658739844e-13,0.566850347142163,0.6073047738655866,0.9872034429320304
0.0279,0.9732997005183462,-0.1311997560913018,0.6610026707122204,-0.10973375821156016,0.6512890829000695,-0.1817817082674303,0.4864845698471601,0.0600943852429082,0.00086334129284436,-0.0003225539101329112,0.06959701851106474,-0.004305215285543473,1.085249318015463,1.3982556321725443,0.00014533107786975858,0.05557822839067523,-9.479824205697705e-12,4.613048859722209e-9,1.1779076974463388e-13,-2.9869941336918357e-16,1.441577767331323e-13,0.5668502230495422,0.6073068571781256,0.9872045241595758
0.028,0.9733008144701392,-0.13119755614537867,0.6610038311304907,-0.10973210155198634,0.6512905296829843,-0.18177921804386715,0.487128985676063,0.06021247388680154,0.0008633686890910528,-0.00032246326482245145,0.0695954483966367,-0.004310720829865118,1.0852489425157934,1.398258576407022,0.0001452471173266472,0.05557814146308652,-9.73051092506073e-12,4.613047879778297e-9,1.05944846274259e-13,-3.0626324870879886e-16,1.4415774611891635e-13,0.5668501010627385,0.6073089051374363,0.9872055870389939
0.0281,0.9733019288438574,-0.13119534733914184,0.6610049911458099,-0.10973043910234898,0.6512919763259255,-0.18177672441567216,0.48777097857106194,0.06033011389744281,0.0008633960578495327,-0.00032237269310107146,0.06959388013705768,-0.004316220009162565,1.0852485663064864,1.3982615242730096,0.0001451631935859178,0.05557805455923261,-9.975729718600564e-12,4.613046876075551e-9,9.396713563338945e-14,-3.136590070964585e-16,1.4415771476268744e-13,0.5668499815394712,0.6073109117379905,0.9872066284534486
0.0282,0.9733030436056095,-0.1311931303912267,0.6610061507067782,-0.10972877137383126,0.6512934227319253,-0.18177422793089282,0.48841055789529464,0.060447307018704176,0.0008634233990294691,-0.00032228219688260583,0.06959231373027625,-0.004321712829747662,1.085248189457315,1.398264475423339,0.00014507930675075183,0.0555779676790041,-1.021542261209955e-11,4.613045849190014e-9,8.194576959012129e-14,-3.2088681418643636e-16,1.441576826823825e-13,0.56684986483746,0.6073128709742592,0.9872076452861046
0.0283,0.9733041587215049,-0.1311909060202686,0.6610073097619957,-0.10972709887761634,0.6512948688040162,-0.1817717291375767,0.4890477330118991,0.06056405499445776,0.0008634507125405318,-0.00032219177808088926,0.06959074917424099,-0.004327199297932262,1.0852478120380518,1.3982674295108406,0.00014499545692433068,0.05557788082229152,-1.044953163134003e-11,4.613044799697729e-9,6.996887991255037e-14,-3.2794679563300666e-16,1.441576498959384e-13,0.5668497513144247,0.6073147768407141,0.9872086344201259
0.0284,0.9733052741576526,-0.1311886749449029,0.6610084682600629,-0.10972542212488741,0.6512963144452303,-0.1817692285837713,0.4896825132840132,0.06068035956857573,0.0008634779982923903,-0.00032210143860975636,0.06958918646690046,-0.004332679420028212,1.0852474341184701,1.398270386188345,0.0001449116442098358,0.05557779398898546,-1.0677998802104351e-11,4.613043728174737e-9,5.812459836877234e-14,-3.3483907709044354e-16,1.4415761642129208e-13,0.5668496413280848,0.6073166233318262,0.9872095927386767
0.0285,0.9733063898801613,-0.13118643788376505,0.6610096261495797,-0.10972374162682763,0.6512977595586004,-0.18176672681752412,0.4903149080747745,0.06079622248493021,0.0008635052561947146,-0.0003220111803830417,0.06958762560620321,-0.004338153202347362,1.0852470557683427,1.398273345108683,0.00014482786871044853,0.05557770717897646,-1.0900766150174844e-11,4.613042635197082e-9,4.6501056726883994e-14,-3.415637842130205e-16,1.441575822763804e-13,0.5668495352361598,0.6073184044420674,0.9872105171249216
0.0286,0.9733075058551403,-0.1311841955554904,0.6610107833791463,-0.10972205789462022,0.6512992040471585,-0.18176422438688272,0.49094492674732115,0.06091164548739337,0.0008635324861571742,-0.00032192100531458,0.06958606659009785,-0.004343620651201561,1.0852466770574427,1.3982763059246859,0.00014474413052935039,0.0555776203921551,-1.1117775701333858e-11,4.613041521340805e-9,3.5186386754980775e-14,-3.481210426550119e-16,1.441575474791402e-13,0.5668494333963695,0.6073201141659089,0.9872114044620248
0.0287,0.9733086220486985,-0.13118194867871433,0.6610119398973631,-0.10972037143944831,0.651300647813937,-0.18176172183989464,0.4915725786647909,0.06102663031983734,0.0008635596880894386,-0.0003218309153182059,0.06958450941653291,-0.00434908177290266,1.0852462980555428,1.3982792682891836,0.00014466042976972273,0.05557753362841193,-1.1328969481363736e-11,4.61304038718195e-9,2.426872022115872e-14,-3.545109780706917e-16,1.4415751204750852e-13,0.5668493361664334,0.607321746497822,0.9872122516331503
0.0288,0.9733097384269451,-0.13117969797207218,0.6610130956528301,-0.1097186827724951,0.6513020907619683,-0.18175921972460737,0.4921978731903216,0.06114117872613428,0.0008635868619011777,-0.000321740912307754,0.06958295408345697,-0.004354536573762506,1.0852459188324164,1.3982822318550074,0.00014457676653474696,0.055577446887637515,-1.1534289516046817e-11,4.613039233296559e-9,1.3836188893513896e-14,-3.607337161143339e-16,1.4415747599942214e-13,0.5668492439040712,0.6073232954322781,0.9872130555214627
0.0289,0.973310854955989,-0.13117744415419938,0.6610142505941474,-0.10971699240494376,0.6513035327942848,-0.18175671858906842,0.4928208196870511,0.06125529245015633,0.0008636140075020609,-0.000321650998197059,0.06958140058881859,-0.004359985060092951,1.0852455394578362,1.398285196274988,0.00014449314092760453,0.05557736016972242,-1.1733677831165448e-11,4.613038060260673e-9,3.9769245401421006e-15,-3.6678938244021253e-16,1.4415743935281795e-13,0.5668491569670026,0.6073247549637489,0.987213813010126
0.029,0.9733119716019392,-0.13117518794373134,0.6610154046699156,-0.10971530084797748,0.6513049738139189,-0.18175421898132532,0.49344142751811726,0.06136897323577564,0.000863641124801758,-0.00032156117489995546,0.06957984893056636,-0.004365427238205841,1.0852451600015751,1.3982881612019562,0.00014440955305147684,0.055577273474557196,-1.1927076452501974e-11,4.613036868650336e-9,-5.2209410708608506e-15,-3.726781027026018e-16,1.4415740212563294e-13,0.5668490757129472,0.6073261190867055,0.9872145209823047
0.0291,0.9733130883309047,-0.13117293005930336,0.6610165578287345,-0.10971360861277943,0.6513064137239029,-0.18175172144942564,0.4940597060466579,0.061482222826864365,0.0008636682137099387,-0.0003214714443302781,0.06957829910664882,-0.004370863114413029,1.0852447805334062,1.3982911262887423,0.00014432600300954532,0.05557718680203242,-1.2114427405838723e-11,4.613035659041589e-9,-1.3669276171398432e-14,-3.7840000255577527e-16,1.441573643358039e-13,0.5668490004996244,0.6073273817956194,0.9872151763211628
0.0292,0.9733142051089947,-0.1311706712195509,0.6610177100192043,-0.10971191621053278,0.6513078524272691,-0.18174922654141687,0.49467566463581086,0.06159504296729464,0.0008636952741362725,-0.00032138180840186154,0.06957675111501456,-0.004376292695026364,1.0852444011231026,1.3982940911881778,0.00014424249090499135,0.05557710015203865,-1.229567271695805e-11,4.613034432010476e-9,-2.1279948993375015e-14,-3.8395520765400725e-16,1.441573260012678e-13,0.5668489316847541,0.607328537084962,0.987215775909865
0.0293,0.9733153219023181,-0.13116841214310926,0.6610188611899254,-0.10971022415242071,0.6513092898270497,-0.18174673480534656,0.495289312648714,0.06170743540093861,0.0008637223059904293,-0.0003212922690285405,0.06957520495361215,-0.004381715986357695,1.0852440218404371,1.3982970555530927,0.0001441590168409964,0.05557701352446644,-1.247075441164229e-11,4.613033188133039e-9,-2.7964827768694576e-14,-3.893438436515717e-16,1.441572871399615e-13,0.5668488696260559,0.6073295789492048,0.9872163166315754
0.0294,0.9733164386769838,-0.13116615354861388,0.6610200112894978,-0.1097085329496264,0.6513107258262774,-0.18174424678926215,0.49590065944850525,0.061819401871668435,0.0008637493091820784,-0.0003212028281241494,0.06957366062039012,-0.004387132994718868,1.0852436427551826,1.3983000190363184,0.00014407558092074184,0.055576926919206356,-1.2639614515673791e-11,4.61303192798532e-9,-3.3635780729261206e-14,-3.945660362027427e-16,1.441572477698219e-13,0.5668488146812493,0.6073305013828191,0.9872167953694581
0.0295,0.9733175553991011,-0.13116389615470012,0.6610211602665218,-0.10970684311333304,0.6513121603279844,-0.18174176304121126,0.49650971439832237,0.06193094412335626,0.0008637762836208899,-0.0003211134876025231,0.06957211811329708,-0.004392543726421738,1.0852432639371126,1.3983029812906853,0.0001439921832474091,0.055576840336148965,-1.2802195054834893e-11,4.613030652143361e-9,-3.82046761069789e-14,-3.9962191096179413e-16,1.441572079087859e-13,0.5668487672080539,0.6073312983802762,0.9872172090066774
0.0296,0.9733186720347788,-0.13116164068000336,0.6610223080695977,-0.10970515515472377,0.6513135932352031,-0.18173928410924137,0.4971164868613033,0.06204206389987424,0.0008638032292165331,-0.00032102424937749613,0.06957057743028158,-0.004397948187778151,1.0852428854559995,1.3983059419690242,0.00014390882392417958,0.055576753775184826,-1.2958438054907942e-11,4.6130293611832055e-9,-4.158338213375177e-14,-4.045115935830002e-16,1.441571675747904e-13,0.5668487275641894,0.6073319639360478,0.9872175544263978
0.0297,0.973319788550126,-0.13115938784315898,0.6610234546473254,-0.10970346958498181,0.6513150244509658,-0.1817368105414,0.49772098620058575,0.06215276294509449,0.0008638301458786778,-0.0003209351153629032,0.06956903856929221,-0.004403346385099959,1.0852425073816163,1.3983089007241658,0.0001438255030542347,0.0555766672362045,-1.310828554167527e-11,4.613028055680896e-9,-4.3683767041483626e-14,-4.092352097206347e-16,1.4415712678577227e-13,0.5668486961073754,0.6073324920446052,0.9872178285117834
0.0298,0.9733209049112518,-0.1311571383628024,0.6610245999483052,-0.10970178691529031,0.6513164538783046,-0.1817343428857347,0.4983232217793076,0.062263043002889186,0.0008638570335169936,-0.00032084608747257894,0.0695675015282775,-0.004408738324699008,1.0852421297837365,1.3983118572089412,0.00014374222074075595,0.05557658071909855,-1.3251679540919229e-11,4.613026736212474e-9,-4.441769906207866e-14,-4.137928850289717e-16,1.4415708555966844e-13,0.5668486731953317,0.6073328767004197,0.9872180281459987
0.0299,0.9733220210842651,-0.13115489295756894,0.6610257439211374,-0.10970010765683247,0.6513178814202524,-0.18173188169029297,0.4989232029606068,0.062372905817130474,0.0008638838920411503,-0.00032075716762035793,0.06956596630518604,-0.004414124012887149,1.0852417527321325,1.398314811076181,0.00014365897708692465,0.05557649422375754,-1.3388562078422156e-11,4.613025403353982e-9,-4.3697046427440875e-14,-4.1818474516228526e-16,1.4415704391441578e-13,0.5668486591857778,0.6073331118979626,0.9872181502122076
0.03,0.9733231370352751,-0.131152652346094,0.6610268865144221,-0.10969843232079145,0.6513193069798412,-0.18172942750312235,0.4995209391076212,0.062482353131690496,0.0008639107213608174,-0.0003206683577200749,0.06956443289796638,-0.0044195034559762324,1.0852413762965776,1.3983177619787157,0.00014357577219592223,0.05557640775007203,-1.3518875179966397e-11,4.613024057681464e-9,-4.1433677369474296e-14,-4.224109157748494e-16,1.441570018679512e-13,0.5668486544364332,0.6073331916317056,0.9872181915935746


==> data/kpred_1.csv <==
0.0,1.0067552230867676,-0.04029913889433857,0.20330299948998976,0.05885597151382373,0.20030310784149463,-0.01608748059654234,0.20230451163495683,0.008124112353003962,0.00027215096174116113,-2.185798994095429e-5,0.0704451141318348,-0.002805774194391405,1.084409521544636,0.4290526993758472,5.820756158934316e-19,0.0551466592634089,-7.779704729421164e-41,4.600042785237128e-9,0.0,0.0,1.437513370386603e-13,0.5652532574498266,0.1866812269880435,1.002910145188458
0.0001,0.9765651125912203,-0.03783100727473275,0.2104721946280783,0.05410158923116268,0.3163726436498941,-0.027542327953005572,0.2025257751029932,0.008136245914796537,0.00027308261966576636,-2.317393469677394e-5,0.07044548912188066,-0.0028065016646838547,1.0843743607124758,0.4294806852351187,6.94798706508186e-10,0.05514687720236277,1.798617120127287e-6,4.6482286224978e-9,1.089282037958783e-6,3.281092293966816e-11,1.4447770923775857e-13,0.575290549728047,0.18686730465259518,1.0160388499683466
0.0002,0.9077351391312546,-0.03218585294231084,0.24844487441928575,0.04090581329077252,0.39569427715496647,-0.03876369920555356,0.2030412759303907,0.008176150944481536,0.00027902517904361334,-2.6881393010395016e-5,0.07044688735035963,-0.002808301278496169,1.0839797202342432,0.43010338912699125,1.8857888658691886e-8,0.05514935182834673,8.75155820002197e-6,5.1445027979672965e-9,2.863813894080866e-6,2.4328116670630024e-10,1.5675532171586424e-13,0.5560826843954555,0.18717536524822395,1.0234072634750766
0.0003,0.8348265271892384,-0.026593541328695812,0.3174927658067001,0.02266972767581472,0.44367423677748885,-0.048416629976231994,0.20366279346892127,0.008242073728535835,0.0002921105372489694,-3.244504087008539e-5,0.07044769883699965,-0.002810480849458493,1.082760121894276,0.4279656201147422,1.1449305892826599e-7,0.05515710809234377,1.6242732384930962e-5,6.416986973175935e-9,2.2522847573505383e-6,5.208211005452066e-10,1.9549523370220883e-13,0.5467871682305542,0.1866451735572284,1.0044630248827349
0.0004,0.7830839166475896,-0.0237421144559197,0.39917489469417033,0.003975470972779544,0.4695217115924898,-0.056243892135261014,0.20429084163164124,0.00832734023595456,0.00031140062689635295,-3.9172580163168494e-5,0.07044561637157197,-0.0028123936053789317,1.080527553482013,0.42961243032392643,3.831377945573858e-7,0.055171563989869256,1.8729583638150527e-5,8.221450359970976e-9,-1.396653216239524e-7,6.324098352178849e-10,2.5519189766283453e-13,0.6418887896363545,0.1883734133808151,0.9587432441189305
0.0005,0.7619375247837621,-0.02466427784529136,0.47245198292472634,-0.011270893749505156,0.48306371191709413,-0.06268583865711694,0.20490926862636805,0.00842562563232964,0.0003342058849506217,-4.637870056425769e-5,0.07043927275590801,-0.002813655985668811,1.077532334036486,0.44901535197977693,9.166182230633512e-7,0.05519143429860097,1.4664439777461357e-5,9.940170181213277e-9,-2.328037888640901e-6,5.00056294820848e-10,3.1367276359224226e-13,0.807934643817909,0.1956827252546846,0.9059754767482695
0.0006,0.7672921946253374,-0.028670261169233185,0.5237391044761828,-0.021097792698844185,0.49211053541740096,-0.06838934749237231,0.20554473772505538,0.008533565568664303,0.0003576043273677169,-5.354347669693532e-5,0.07042871680248755,-0.0028142178443686687,1.0742503460542587,0.4843228822117338,1.7676584321303736e-6,0.0552139404752027,6.948177136452968e-6,1.1028299045430561e-8,-2.826467120239879e-6,2.2303050107689634e-10,3.5027299524802585e-13,0.899440827423628,0.21102828612589208,0.8568460507614805
0.0007,0.7876669690164381,-0.034016328819753194,0.5501080959114698,-0.025752486421589026,0.5011833634360556,-0.07383514836644237,0.2062310837060113,0.008650851482335152,0.0003794968646077596,-6.0401617324393095e-5,0.07041511799456301,-0.002814297896134576,1.0710149529501323,0.5216126475405182,2.946654044660702e-6,0.055237063240276336,2.970690410987428e-7,1.1369216963543582e-8,-1.7886933429872473e-6,-1.4331315297520168e-11,3.598300896901897e-13,0.9,0.22885314720531882,0.8248670235300882
0.0008,0.8108789675499337,-0.03887371730998033,0.5570428541088728,-0.027050839981774932,0.5117066319177888,-0.07917973799921246,0.20698925702420193,0.00877889478882398,0.0003989931062059434,-6.693082138954675e-5,0.07040009325021537,-0.00281423191988787,1.0679904450114945,0.5589212186548954,4.439471851159822e-6,0.05525975464265273,-3.2429219787455917e-6,1.119540288779743e-8,-5.630798611950428e-7,-1.280728368379052e-10,3.5171910684080853e-13,0.9,0.24850984351336616,0.8204383805964708
0.0009,0.8290323575805675,-0.04218422881592898,0.5537474380669047,-0.02725746058229031,0.5229922391055598,-0.08429220967521373,0.20782022011718587,0.008919147003888562,0.0004162952742080687,-7.327052934286485e-5,0.07038502106328852,-0.002814306612276821,1.06521504467002,0.5962541926014744,6.222230679509665e-6,0.0552817144638808,-4.001304536203034e-6,1.0812600836989602e-8,2.2677874881472325e-7,-1.4046426586023604e-10,3.375688327118209e-13,0.9,0.2611222938014472,0.8203047964579876
0.001,0.8388799286916596,-0.043735475822689045,0.548689293511679,-0.02817328357164449,0.5337304373854813,-0.08895157588993113,0.20871211366394687,0.009072120328514796,0.0004320851297494399,-7.959281505488393e-5,0.07037078277139548,-0.0028146899822792154,1.0626747255206694,0.633609061124758,8.270468030817604e-6,0.055302961882176295,-3.082317099171512e-6,1.0450903859874404e-8,5.119284350886073e-7,-1.0017046315126254e-10,3.253448646598022e-13,0.9,0.28413990383387233,0.8373152513076315
0.0011,0.8418537396111421,-0.0441534374078285,0.5470912261071899,-0.03058332111614246,0.5427656018279637,-0.09297930885796456,0.2096452243725153,0.009236811409535388,0.00044717462049504846,-8.602395130182787e-5,0.07035761982828351,-0.0028153942753181586,1.0603267817697564,0.6709836275166036,1.0562760314272641e-5,0.05532370061453945,-1.6500391940603885e-6,1.0213826888936573e-8,4.806252945311922e-7,-4.860451255050514e-11,3.1793026643282294e-13,0.9,0.2955764430777117,0.8447563166976427
0.0012,0.8411763609191173,-0.044303093870632713,0.5505092796343549,-0.03434601211482075,0.5496622906555776,-0.0963477383781244,0.21060262789568404,0.00941112949510428,0.00046210038225618115,-9.259381709693634e-5,0.07034537986756154,-0.0028163415475034987,1.0581325009417457,0.7083761252828561,1.308188259130825e-5,0.055344121371062344,-4.842736059150085e-7,1.011178040104815e-8,2.818435584982685e-7,-9.613770775951601e-12,3.151953094791948e-13,0.9,0.31895730520801435,0.8582634985306147
0.0013,0.8403463916504651,-0.044968046284528766,0.5577250311874938,-0.03870309158465242,0.554655893380251,-0.09917248895555031,0.2115735152793819,0.009592420795566102,0.0004770675944462735,-9.924573349150429e-5,0.07033370790588059,-0.002817416186692706,1.0560675402240396,0.7457851277064423,1.58139259471796e-5,0.055364335679182905,2.522515031314236e-8,1.0094032363278018e-8,3.98660559415388e-8,6.200757185953271e-12,3.152030316574749e-13,0.9,0.32976133788349277,0.8612334195045468
0.0014,0.8414121030900317,-0.04647997619503093,0.5664514079021952,-0.04284466035781511,0.5583754619254763,-0.10164612874559545,0.2125552269683177,0.009778414613403888,0.0004919835006430748,-0.00010587779833423925,0.07032230188732386,-0.002818538440323338,1.0541315690574442,0.7832093128507571,1.8746002645633285e-5,0.05538431032908486,-1.2249074775355105e-7,1.0094498351074073e-8,-1.5064159492898644e-7,-2.0388439648689202e-13,3.156791011235996e-13,0.9,0.35395240012664253,0.8645430033329136
0.0015,0.8449860218241149,-0.04877402461413177,0.5744808325711678,-0.04618023716868366,0.5615346069893142,-0.1039662954100231,0.21355020652126128,0.00996751992446051,0.0005066119081732357,-0.00011238419408842873,0.07031098279936686,-0.0028196782345087934,1.052340590146752,0.8206472982150591,2.186463184839334e-5,0.05540391011697337,-6.915604275931337e-7,1.0056316726869476e-8,-2.3821674170361156e-7,-2.038311245868159e-11,3.147301496642023e-13,0.9,0.3637790366228907,0.8657519537043363
0.0016,0.8505559924742838,-0.051526806129297366,0.5805483724329588,-0.04852310326969083,0.5646583507701781,-0.10626719134185786,0.21456257944059315,0.010159027188758359,0.0005207245188860987,-0.00011869401293260155,0.07029972012953055,-0.0028208548373549643,1.0507162097180665,0.8580974999124373,2.5154364052106573e-5,0.05542295998342035,-1.3833142547812096e-6,9.950571045885012e-9,-2.2446112424362225e-7,-4.3955585972709755e-11,3.1143750776307955e-13,0.9,0.38681357666578753,0.8679988373295435
0.0017,0.8569683359902337,-0.05433498420274416,0.5846505099153266,-0.05011426341897022,0.5679370935722843,-0.1085818493809649,0.21559556432618557,0.010353106724553807,0.0005341992168870083,-0.00012479305184422113,0.07028860855950374,-0.0028221216618149396,1.049276682305339,0.8955580693248567,2.8597161463346373e-5,0.055441298323197004,-1.980707176719428e-6,9.781956766191721e-9,-1.54689287211062e-7,-6.364842703048449e-11,3.060353810435136e-13,0.9,0.40312449612423534,0.8695898713922472
0.0018,0.8631190348291521,-0.05685229912090804,0.5871844599553393,-0.05129730759535486,0.5714295785917718,-0.11090558985994396,0.21665116888280703,0.010550127655339908,0.0005469759103357452,-0.00013068864994990746,0.07027776079091098,-0.002823533146809411,1.0480361179639774,0.9330270748006472,3.217417430867359e-5,0.05545878675420934,-2.342739050240435e-6,9.564583616359084e-9,-7.829906807546817e-8,-7.490321227551608e-11,2.9906981681095264e-13,0.9,0.41654440269081244,0.8731775657975661
0.0019,0.8685156271020961,-0.05900777422731682,0.5889911729575606,-0.05241545204299917,0.5749738883358031,-0.11318112374309897,0.21772809693112807,0.010750485421848583,0.0005591279953354632,-0.0001364200235209855,0.07026725950482811,-0.002825117065620056,1.0469971609423498,0.9705024447236189,3.586518118163847e-5,0.05547535353532999,-2.51287576264088e-6,9.319921221459778e-9,-2.3121482328075594e-8,-7.955052203029956e-11,2.9128512462635945e-13,0.9,0.4412209092466934,0.8797835955290106
0.002,0.8729800218018214,-0.060834931863880955,0.5907738913606752,-0.053709725554342516,0.5784098804637281,-0.1153580061033833,0.21882429560496305,0.010954388486524745,0.0005707459773668479,-0.0001420235147160904,0.07025715156882555,-0.0028268845892608636,1.0461597628253694,1.0079821094275283,3.964997811704052e-5,0.055490943506103764,-2.567860152098163e-6,9.064428521386649e-9,-7.9384765431957e-10,-8.048785465920541e-11,2.8323429516434486e-13,0.9,0.4514112105007236,0.8825004485290289
0.0021,0.8766638370275001,-0.062467319964888975,0.5929906394960112,-0.05527681622228677,0.581608149918005,-0.11740373980101004,0.21993719782001653,0.011161779966418676,0.0005819244401720036,-0.00014752634851197206,0.07024744038227085,-0.0028288279138676104,1.0455217659290854,1.0454640120907162,4.350848447655114e-5,0.05550551479006613,-2.604108520141356e-6,8.807130111612692e-9,-8.565125527376366e-9,-8.109084836607669e-11,2.752003130030739e-13,0.9,0.468595628020128,0.8868262618657446
0.0022,0.8799265497907404,-0.06404653625971628,0.5955838304360839,-0.05700773005665475,0.5845599223686266,-0.11933158767026876,0.22106496294498096,0.011372239981115667,0.0005927105008847564,-0.0001529286624089966,0.07023808087223854,-0.0028309244546212116,1.0450822815319654,1.0829461201147779,4.742085080260941e-5,0.05551901831301026,-2.6733847089550632e-6,8.544183694271338e-9,-3.1601194612418944e-8,-8.301134962599999e-11,2.670297085449094e-13,0.9,0.49311424205724125,0.892998303920286
0.0023,0.8830780805126778,-0.06568343899393875,0.5984297355225731,-0.058782421516991444,0.587280701452748,-0.1211619571784988,0.22220612732052983,0.011585332513765258,0.0006031363892016118,-0.0001582258694555308,0.07022902848755014,-0.002833153674574594,1.044841480797973,1.1204264037028497,5.136725417521804e-5,0.055531398556118765,-2.808212718239174e-6,8.270529585213462e-9,-5.6366818070501185e-8,-8.7251423658209e-11,2.585335991953213e-13,0.9,0.5040926066852023,0.895753702661851
0.0024,0.8863449018435132,-0.06743212499997835,0.6012929922218948,-0.06046410219762136,0.589826031779475,-0.12292696856808633,0.22335987349802497,0.01180059967489099,0.0006132093000407841,-0.0001634052362316511,0.07022023943787979,-0.0028354989783180556,1.0448013541526195,1.1579028350275076,5.532788944868126e-5,0.055542588861874076,-3.008193890197595e-6,7.979050403866061e-9,-7.138415010226295e-8,-9.369237563141485e-11,2.494621625203557e-13,0.9,0.5168676777723118,0.8981008130288344
0.0025,0.8897048182062541,-0.06924421878205086,0.6040122907970216,-0.06201000733398539,0.5922528682061062,-0.1246476440840356,0.22452614813900432,0.012017824740771909,0.0006229175088927347,-0.00016845698105258383,0.07021169636469077,-0.002837958909178606,1.0449657936805319,1.1953733178401362,5.928227660301865e-5,0.05555250898694452,-3.240761299612404e-6,7.66612014767815e-9,-7.616084945072457e-8,-1.0119184666759503e-10,2.396987370952236e-13,0.9,0.5408191703315871,0.9025013205527543
0.0026,0.893089524794255,-0.07106544571104895,0.6065199757081586,-0.06342308732326474,0.5945952568920108,-0.12633390846523557,0.22570481133452175,0.012236895905320724,0.0006322567252210092,-0.0001733772200362387,0.07020339155910163,-0.002840535484382926,1.045338352445572,1.2328357286064726,6.320966745251017e-5,0.05556108002174999,-3.4803408219319418e-6,7.330651242341229e-9,-7.319553851985405e-8,-1.0887280405858376e-10,2.292132055514218e-13,0.9,0.5618467390463489,0.9063646277794495
0.0027,0.8964266661805887,-0.07284091039929196,0.6087558183602774,-0.06471031256977425,0.5968854619717705,-0.12799471452854105,0.2268957168418331,0.012457710892299866,0.0006412232201630053,-0.0001781625773265925,0.07019531809782127,-0.002843231031356595,1.04592352181438,1.2701883454736942,6.70890950535682e-5,0.055568216689872676,-3.6979759344730863e-6,6.971202098141409e-9,-6.176318202041771e-8,-1.1582052174736237e-10,2.1796168775606652e-13,0.8974589475988324,0.568191298718898,0.9075657500747832
0.0028,0.8996116695320783,-0.07452729108584732,0.610791250365283,-0.06593579494438108,0.59911958335481,-0.12962200886668576,0.22809847321581814,0.01268031093903522,0.0006498273046728697,-0.00018281919797740696,0.07018747989981709,-0.0028460504701284376,1.0467273238858943,1.3057339410888438,7.089784017535008e-5,0.05557381946434304,-3.818035856257168e-6,6.587983961514236e-9,-7.824597616903824e-9,-1.2033502805875652e-10,2.0592123181058177e-13,0.8638260968744478,0.580248498681916,0.9102503486153829
0.0029,0.9026241458501988,-0.07613020307279629,0.6127017771539196,-0.06713502797938364,0.6012827613738775,-0.13120769253198244,0.22931239543177612,0.012904687017636068,0.0006580885087160332,-0.00018735462958993648,0.07017987458358586,-0.0028489925475162895,1.0477233326812996,1.3380919308895558,7.461770305864024e-5,0.05557800056118111,-3.7920334467315043e-6,6.198318405090924e-9,7.241145009029612e-8,-1.2044022737497233e-10,1.9363950522170634e-13,0.8107048422088252,0.5992921910331708,0.9144905261778187
0.003,0.9054677444172435,-0.07766334853629378,0.6145381864821867,-0.06832636006847835,0.6033648474809835,-0.13274696081235013,0.23053678409837786,0.013130791603552076,0.0006660255817175506,-0.00019177486632046954,0.07017249633062897,-0.0028520542029062293,1.048877971932246,1.3662585680115102,7.823177886170673e-5,0.05558091968421256,-3.5862817553313325e-6,5.8228195348477384e-9,1.456519773580785e-7,-1.142542599415696e-10,1.8178062232579522e-13,0.763231964416238,0.6163109746585533,0.918279847242081
0.0031,0.908146498966639,-0.07914057405687995,0.6163509121069985,-0.06952785569197381,0.6053557540375032,-0.1342350612691758,0.2317709395603212,0.013358576542627896,0.0006736572647307274,-0.00019608587831319927,0.0701653392711491,-0.002855232344899767,1.0501576491704254,1.389236713061564,8.172319633852797e-5,0.055582736729014086,-3.169435137121836e-6,5.482059153134456e-9,1.7890096973692162e-7,-1.0000349659320492e-10,1.7100893087591275e-13,0.7453562194471057,0.6225560933776249,0.9196935506127093
0.0032,0.9106953428267174,-0.0805840185457376,0.6181503000599042,-0.07073020150088244,0.6072535227986536,-0.13567300705084268,0.23301418769179214,0.013587933240472099,0.0006809997577741494,-0.00020029070926287821,0.07015839292557369,-0.00285852144382283,1.0515281692061023,1.4068517989848734,8.508000322557899e-5,0.055583628801476714,-2.6819627006880255e-6,5.188989384386083e-9,1.718126386571876e-7,-8.37642407507794e-11,1.6183278286835544e-13,0.7048714486835679,0.6280215559178729,0.9221960059978803
0.0033,0.9131497070580797,-0.08200572420711538,0.6199101306397018,-0.07190956990455957,0.6090663097431881,-0.13706673295119629,0.23426599908549214,0.013818721762246954,0.0006880634527806402,-0.0002043892794103414,0.0701516452374916,-0.00286191604180073,1.0529574859913151,1.4198424126256506,8.829717602072752e-5,0.05558377883727848,-2.2165856057574294e-6,4.943413460493225e-9,1.5167718121706615e-7,-6.911859400391406e-11,1.5421853436606925e-13,0.6480193127010205,0.6356966159211405,0.9257101633050491
0.0034,0.9155292885300976,-0.08340941052435813,0.6216105165507826,-0.07305058327193042,0.6108020617020908,-0.13842113957748697,0.2355258862094924,0.014050820722743652,0.0006948578165833768,-0.00020838178804585662,0.07014508587633836,-0.0028654119688426892,1.0544143697715855,1.4288673893122275,9.136966751272389e-5,0.05558336469388173,-1.7678268334381747e-6,4.7442495382707786e-9,1.375978716830091e-7,-5.506124650923042e-11,1.480275004212536e-13,0.6312222518656023,0.6377864239764957,0.9268188956155131
0.0035,0.9178380259209565,-0.08478850149691468,0.6232333397147346,-0.07414549915695076,0.6124696848029316,-0.13974045556238016,0.23679342577639115,0.014284127158464579,0.0007013905530212404,-0.0002122683919892469,0.07013870612092818,-0.0028690064799674,1.0558707029241174,1.434597199578055,9.429468161235783e-5,0.055582551292780315,-1.3592487871872018e-6,4.588771342074067e-9,1.2356783357074267e-7,-4.2222689336849024e-11,1.4319170730735237e-13,0.6160980219616247,0.6377829622921942,0.9285643547263229
0.0036,0.9200710368249357,-0.08613753755274609,0.6247801834178293,-0.07519888206563165,0.6140727955974058,-0.14102540107721606,0.2380682084694013,0.014518578751511082,0.0007076700654905594,-0.00021605107545050566,0.07013249994890951,-0.0028726976710722147,1.0573113933612488,1.4375882196403234,9.707489103576283e-5,0.05558143857026163,-9.997457056812765e-7,4.471895414854016e-9,1.0664018458856475e-7,-3.095581794230708e-11,1.3956857725958813e-13,0.5906769496027076,0.6377771438323188,0.9314981531832269
0.0037,0.9222243095949274,-0.08745293396571174,0.626256085055372,-0.07621639948085315,0.6156138515827909,-0.14227613882570672,0.23934981724703724,0.014754117924201752,0.000713705174940385,-0.00021973217638928853,0.07012646159029992,-0.00287648356751069,1.058723318938542,1.4383732881098983,9.971364303259585e-5,0.05558011621600427,-6.90736979713018e-7,4.388356447576914e-9,8.850468206522366e-8,-2.129661939132088e-11,1.3698994936833383e-13,0.5633159674851723,0.6377708813599933,0.9346558330001816
0.0038,0.9242938325838246,-0.08873110600967098,0.6276660820226689,-0.07720371888549533,0.6170953102563651,-0.14349283151156417,0.2406378350678132,0.014990687098855197,0.000719504702319769,-0.00022331403276525105,0.07012058527511703,-0.0028803621946363834,1.0600933575115612,1.437485243597647,0.00010221428485251378,0.0555786739196868,-4.3364200007505407e-7,4.332889131209055e-9,7.085108332946805e-8,-1.3281080749606928e-11,1.3528766272396267e-13,0.5423720083053415,0.6377660876383421,0.9370729361911436
0.0039,0.9262757182559205,-0.0899686195271799,0.6290153485903319,-0.07816650317529256,0.618519576115662,-0.14467562293524722,0.241931844036338,0.015228228759238596,0.0007250774992274726,-0.00022679899860749927,0.07011486523287673,-0.0028843315643471644,1.0614084706313822,1.4354563680310108,0.00010458020442684494,0.0555772009685804,-2.2976110633036204e-7,4.300210162759633e-9,5.533728647547149e-8,-6.941361455726997e-12,1.3429306777072214e-13,0.5358219171416179,0.6377265156546361,0.9378575226746303
0.004,0.928173021291914,-0.0911692428939242,0.6303134660348398,-0.0791086298792856,0.6198869001324473,-0.14582414044821934,0.2432314035081892,0.015466686357643415,0.0007304333718428842,-0.00023018995256203744,0.07010929570997275,-0.0028883890095956397,1.062661991688288,1.4327178614005265,0.00010681704600219256,0.055575753710284885,-7.39581756178961e-8,4.284816876832675e-9,4.1987404391356565e-8,-2.1061944954680952e-12,1.3383439873547655e-13,0.5348571872731995,0.6363243155863161,0.9390239578470364
0.0041,0.9299921849674302,-0.09233740100160456,0.6315645495324865,-0.080029521040129,0.6211983834709962,-0.14693902740876835,0.24453612037787,0.015705998031757873,0.0007355808109905935,-0.00023348915200806662,0.07010387106638988,-0.0028925317047194645,1.06385432693663,1.4294876108146912,0.00010893151008547432,0.05557434796033364,4.15225274225736e-8,4.282944867494834e-9,3.0375681183281996e-8,1.469960482683879e-12,1.337951407807093e-13,0.5329671405070848,0.6335772007775697,0.9413091747748293
0.0042,0.9317380275824956,-0.09347495553619471,0.6327693454417761,-0.08092791688500628,0.6224562147864109,-0.14802143716191601,0.24584562485877592,0.01594609991677885,0.0007405275374824577,-0.00023669846232458639,0.07009858569048873,-0.0028967570359962037,1.0649856070695514,1.425956850331616,0.00011092975521219184,0.05557299974113287,1.2276993929297723e-7,4.2914472960431175e-9,2.0565442540452503e-8,3.977349740548967e-12,1.3407692836692725e-13,0.530789122689204,0.6304115304304861,0.9439425716177173
0.0043,0.9334153674371375,-0.09458376818366838,0.633928600121213,-0.08180255764110107,0.623662582733794,-0.14907252305268415,0.2471595471643026,0.016186928147903217,0.0007452812721303344,-0.00023981974889059662,0.07009343397062988,-0.002901062389703424,1.0660559627801955,1.422316814009414,0.00011281793991784677,0.05557172507508882,1.7587299649524679e-7,4.307177323774531e-9,1.262001415207262e-8,5.606219539947267e-12,1.3458139595463746e-13,0.5289604796654874,0.627753663747154,0.9461535465354094
0.0044,0.935029022831383,-0.09566570062999932,0.6350430599293013,-0.08265218353559693,0.6248196759682477,-0.15009343842609446,0.24847751750784566,0.016428418860327865,0.0007498497357460812,-0.0002428548770850969,0.07008841029517394,-0.002905445152118691,1.0670655247617062,1.4187587359061966,0.00011460222273794077,0.05557053998460772,2.0692063553131227e-7,4.326988111986082e-9,6.602721707347108e-9,6.546816142698814e-12,1.3521017800434693e-13,0.5281185572818653,0.6265299599296622,0.9471714976876144
0.0045,0.9365820534352067,-0.09672081540234066,0.6361129045025957,-0.08347641491977977,0.6259299945270813,-0.15108532904024077,0.24979917625483658,0.01667051009990788,0.0007542403276956838,-0.0002458056438931372,0.07008350919984482,-0.0029099029240958895,1.068015868853142,1.4154275740442908,0.00011628906353855546,0.055569452442978416,2.225663327896457e-7,4.3481757330555675e-9,2.2915114944488858e-9,7.0093488424343855e-12,1.3587915366145123e-13,0.5289287225913147,0.6260217482610045,0.9476198678083553
0.0046,0.9380750421333726,-0.09774771555941619,0.6371388128315869,-0.0842765436992291,0.6269957502092104,-0.15204900107108665,0.2511242150524,0.016913151163038032,0.0007584593082317499,-0.0002486738294743309,0.07007872616554124,-0.002914433735436342,1.0689108530666855,1.412335454964544,0.00011788414797020457,0.05556845429396882,2.2727680826663692e-7,4.369858191885321e-9,-7.999459436555988e-10,7.1361209230449374e-12,1.365615152085186e-13,0.5313208947298595,0.6245555822919907,0.948914605661227
0.0047,0.9395098097862354,-0.09874694749128633,0.6381226802208781,-0.08505351437864249,0.6280184777782905,-0.1529850588436052,0.2524523416996016,0.017156295393346514,0.0007625127314813111,-0.00025146131221419734,0.07007405703410609,-0.0029190355447370666,1.0697534736424814,1.4094844590266968,0.00011939219449593082,0.05556754002778186,2.2324294480469225e-7,4.391596497544491e-9,-2.870380726070795e-9,6.9948933986577e-12,1.3724389440265444e-13,0.5347171044735091,0.6224740401344803,0.9507527682417766
0.0048,0.9408881880780686,-0.09971907064899206,0.639066407863464,-0.08580826684501393,0.6289997087369723,-0.15389410612100987,0.2537832640014438,0.017399896138537128,0.0007664066522799827,-0.00025416997106627307,0.07006949764783982,-0.002923706309508899,1.0705467183829072,1.4068768262410243,0.00012081791750677474,0.05556670417529286,2.1264663429847144e-7,4.412951149666457e-9,-4.1165118999947305e-9,6.653126778201598e-12,1.37912904243312e-13,0.5385377765584165,0.6201323443567351,0.9528206665723034
0.0049,0.9422120086931451,-0.10066464448357439,0.6399718969523387,-0.08654174098533732,0.6299409745879065,-0.15477674666651434,0.2551166897629288,0.017643906746313696,0.0007701471254633798,-0.0002568016849840947,0.07006504384904293,-0.0029284439872626737,1.0712935750903405,1.4045147966178007,0.00012216603139377687,0.055565941267377135,1.9766976864263365e-7,4.433482647884597e-9,-4.735058512625454e-9,6.1782815706055415e-12,1.3855515772994448e-13,0.5422033357207342,0.6178857175270173,0.9548046116751067
0.005,0.9434831033157384,-0.10158422844607426,0.6408410486804968,-0.0872548766866066,0.6308438068337436,-0.15563358424333215,0.25645232678905877,0.017888280564380007,0.0007737402058671175,-0.00025935833292119864,0.07006069148001588,-0.002933246535509225,1.0719970315671592,1.4024006101673006,0.00012344125054797772,0.05556524583491,1.804942397318385e-7,4.45275149183229e-9,-4.922739611160987e-9,5.637818284798453e-12,1.3915726786200508e-13,0.545134206696615,0.6160893822135884,0.9563909145724858
0.0051,0.9447033036301216,-0.1024783819875327,0.6416757642409328,-0.08794861383581572,0.6317097369771345,-0.15646522261467694,0.2577898828848361,0.018132970940439877,0.000777191948326811,-0.0002618417938311216,0.07005643638305917,-0.0029381119117593895,1.0726600756157403,1.400536506899799,0.00012464828936041789,0.0555646124087668,1.6330193946074543e-7,4.470318181142913e-9,-4.8762742427993595e-9,5.099197429709251e-12,1.3970584763894706e-13,0.5467508142222118,0.6150985609847106,0.9572658862867403
0.0052,0.9458746912333239,-0.10334782903818425,0.642477747814746,-0.08862358265151178,0.6325402981694312,-0.15727232336908348,0.25912906909845346,0.018377930927413907,0.000780508331726071,-0.00026425391626834076,0.07005227442720156,-0.0029430380542786057,1.0732857226571724,1.3989160163598842,0.00012579172293241525,0.0555640349691944,1.4778260635380563e-7,4.485899935118353e-9,-4.752510391606327e-9,4.614192157150009e-12,1.4019234242433245e-13,0.5471222477228046,0.6149027238679469,0.9574956534499451
0.0053,0.9469999429817038,-0.10419371563667558,0.6432477844067798,-0.08927933163218034,0.6333368966809982,-0.15805571198154256,0.2604696371377219,0.018623117022418468,0.000783694456804114,-0.0002665963419209781,0.07004820199991417,-0.0029480229866447652,1.0738765931517753,1.3974994622683525,0.00012687491814903756,0.055563506618241575,1.3328995803954916e-7,4.499902831966636e-9,-4.5215897103944275e-9,4.161073999778528e-12,1.4062940132060918e-13,0.5482824252356323,0.6143577092478939,0.9582735588508552
0.0054,0.9480807200189438,-0.10501655685908133,0.6439869032723017,-0.0899162422330084,0.6341007702986785,-0.15881601125671513,0.2618113662628322,0.01886849204881214,0.0007867548706501443,-0.0002688706697278126,0.0700442159425058,-0.002953064972863015,1.074434625462665,1.396267161229468,0.00012790072402103157,0.05556302323179556,1.19738602314498e-7,4.512486298663182e-9,-4.202238545001864e-9,3.7371787882513346e-12,1.4102202250811573e-13,0.5501481171640473,0.613481266316776,0.9595245155461546
0.0055,0.9491185811465167,-0.10581680211936051,0.6446961892242989,-0.09053480350775717,0.6348331488305781,-0.1595538217794125,0.26315403624474065,0.01911401918217823,0.0007896941125268707,-0.00027107850356892463,0.07004031311073211,-0.002958162292142525,1.074961720917394,1.3952023012659023,0.00012887199766413432,0.055562580935426875,1.0717971091026554e-7,4.523763203455039e-9,-3.824388742441033e-9,3.3442488592632707e-12,1.4137376649746823e-13,0.5523938970448405,0.6124262701123558,0.9610303233031358
0.0056,0.9501150851658954,-0.10659490083147212,0.6453767270757585,-0.09113550451018783,0.6355352620848033,-0.16026974413444586,0.2644974268544035,0.019359661598100052,0.0007925167216970015,-0.0002732214473243949,0.07003649036034867,-0.0029633132236924647,1.0754597808435151,1.3942880704003275,0.00012979159619408266,0.05556217585470604,9.56644555584648e-8,4.533846414589245e-9,-3.4179721497243183e-9,2.9840265495091674e-12,1.416881937992829e-13,0.5546943384148023,0.6113455956723959,0.9625727818890909
0.0057,0.9510717908785525,-0.10735130240937513,0.6460296016396685,-0.09171883429406161,0.6362083398694602,-0.16096437890662646,0.2658413178627771,0.019605382472160905,0.0007952272374232447,-0.00027530110487430367,0.07003274454711106,-0.0029685160467220048,1.0759307065685808,1.3935076566554156,0.0001306623767266136,0.05556180411520358,8.52440079907092e-8,4.5428488003128475e-9,-3.012920613864114e-9,2.6582541956838664e-12,1.4196886492417605e-13,0.5567240148107236,0.6103921180346583,0.9639336910713125
0.0058,0.951990257085961,-0.10808645626702855,0.6466558977290157,-0.09228528191313969,0.6368536119926552,-0.16163832668076558,0.2671854890408178,0.01985114497994409,0.0007978301989683092,-0.00027731908009873146,0.0700290725267749,-0.0029737690404403132,1.0763763994201436,1.3928442480538386,0.00013148719637746413,0.05556146184249002,7.596953993861208e-8,4.550883228872889e-9,-2.639165981872815e-9,2.368674134482207e-12,1.4221934038276386e-13,0.5581574997693948,0.6097187122369057,0.9648948506170928
0.0059,0.9528720429545501,-0.10880081221458571,0.6472567006352232,-0.09283533652025489,0.637472308375758,-0.1622921880766751,0.26852972011793813,0.02009691229082458,0.0008003301464029241,-0.00027927697713364707,0.0700254711545765,-0.0029790704837797757,1.076798760846071,1.3922810296426942,0.00013226891260864068,0.05556114516234145,6.789178000883468e-8,4.558062660481641e-9,-2.326575921768179e-9,2.1170139108487653e-12,1.4244318349349067e-13,0.5586709905857069,0.6094774997265181,0.9652393284691507
0.006,0.9537188113785313,-0.10949501964797347,0.6478332801364667,-0.09336951458479727,0.6380656432386109,-0.16292655827537866,0.2698737827367079,0.020342646469629976,0.000802731772400507,-0.0002811764783344716,0.07002193720579211,-0.002984418583800008,1.0771995727021413,1.3918017417756283,0.00013301032402032978,0.055560850773342586,6.08161619785465e-8,4.564533797633051e-9,-2.0667131679483605e-9,1.8968359349948277e-12,1.4264497170332418e-13,0.5588136371954397,0.6094149135482437,0.9654212754294575
0.0061,0.9545318991518947,-0.11016969140418512,0.648386655547523,-0.09388824098113219,0.6386345547980737,-0.1635419450264156,0.27121749923972144,0.02058831753730815,0.0008050387664192146,-0.0002830190574530498,0.07001846816653438,-0.002989811819678447,1.0775799480531236,1.3913978969510157,0.00013371334578397818,0.05556057706776236,5.450846863784078e-8,4.570388921504453e-9,-1.83525792025214e-9,1.7004627678928648e-12,1.4282756224484145e-13,0.5591853932545696,0.6092518056344608,0.9658954534353191
0.0062,0.9553124210784625,-0.11082527158766801,0.6489175954639239,-0.09439187962274734,0.6391798725892327,-0.16413882200719732,0.27256072033004275,0.020833899839403404,0.0008072542624147445,-0.00028480603715506654,0.07001506189496459,-0.002995248844596791,1.077940799021173,1.3910639815065422,0.00013437955178812713,0.055560322740155085,4.890486972199895e-8,4.575670691083017e-9,-1.630259976109753e-9,1.5259236355544327e-12,1.4299228396418046e-13,0.5597403497176037,0.6090083185717727,0.9666033051099004
0.0063,0.9560614919620569,-0.11146220430286959,0.6494268684812018,-0.09488079442313042,0.6397024261471742,-0.1647176628951353,0.2739032967107363,0.021079367721460046,0.0008093813943427954,-0.0002865387401062068,0.07001171624924399,-0.0030007283117367413,1.078283037728445,1.3907944817798943,0.00013501051592131798,0.05556008648507508,4.394153496630228e-8,4.580421765355913e-9,-1.449769132951429e-9,1.3712477639910827e-12,1.4314046570747926e-13,0.560432597539049,0.6087045949467825,0.9674862730763667
0.0064,0.9567802266065002,-0.11208093365423721,0.6499152431948885,-0.09535534929576919,0.6402030450069847,-0.16527894136764087,0.27524507908486634,0.021324695529022386,0.0008114232961590649,-0.00028821848897215576,0.07000842908753385,-0.003006248874279996,1.0786075762970948,1.3905838841087586,0.00013560781207209202,0.05555986699707665,3.9554634106032195e-8,4.584684803310313e-9,-1.2918351882074035e-9,1.2344643792143706e-12,1.4327343632087584e-13,0.5612162276734123,0.6083607773460937,0.9684857999578829
0.0065,0.9574697398156146,-0.11268190374621831,0.6503834882005161,-0.09581590815415132,0.6406825587037502,-0.16582313110212551,0.27658591815549705,0.02156985760763472,0.0008133831018192509,-0.0002898466064185982,0.07000519826799546,-0.0030118091854082546,1.0789153268492773,1.3904266748308207,0.00013617301412899052,0.0555596629707141,3.5680336876470095e-8,4.588502463933385e-9,-1.1545079393079105e-9,1.1136027072358524e-12,1.4339252465050817e-13,0.5620453310752006,0.6079970083563092,0.969543328377614
0.0066,0.9581311463932222,-0.1132655586832603,0.6508323720936167,-0.09626283491176454,0.6411417967725577,-0.1663507057760007,0.2779256646256927,0.021814828302841368,0.0008152639452790521,-0.00029142441511121925,0.07000202164879006,-0.0030174078983032167,1.0792072015071483,1.3903173402837676,0.0001367076959805549,0.05555947310054175,3.225481301289729e-8,4.5919174062123e-9,-1.035837183683181e-9,1.0066919740670802e-12,1.4349905954251433e-13,0.5628739986989212,0.6076334305640324,0.9706003009587254
0.0067,0.9587655611431455,-0.11383234256981054,0.6512626634697221,-0.09669649348209658,0.641581588748493,-0.16686213906667782,0.27926416919851754,0.02205958196018663,0.0008170689604941661,-0.0002929532377157039,0.06999889708807892,-0.003023043666146582,1.0794841123928631,1.3902503668052855,0.0001372134315153264,0.05555929608111391,2.9214232250595198e-8,4.594972289134229e-9,-9.3387271876345e-10,9.117614057196098e-13,1.435943698430323e-13,0.5636563214990807,0.6072901865558666,0.9715981603243818
0.0068,0.9593740988692063,-0.11438269951031646,0.6516751309243646,-0.09711724777863513,0.6420027641666428,-0.1673579046515683,0.2806012825770359,0.022304092925214805,0.0008188012814202912,-0.000294434396897737,0.06999582244402333,-0.003028715142120049,1.0797469716285768,1.3902202407330604,0.0001376917946218463,0.05555913060698488,2.6494764324845213e-8,4.5977097716863415e-9,-8.466643419789514e-10,8.268402282049962e-13,1.436797843982001e-13,0.5643463904301863,0.6069874189184148,0.9724783490977487
0.0069,0.9599578743752274,-0.11491707360922546,0.6520705430530761,-0.09752546171486792,0.6424061525620934,-0.16783847620808362,0.281936855464312,0.02254833554347022,0.0008204640420131254,-0.0002958692153230037,0.06999279557478455,-0.003034420979405318,1.0799966913364447,1.3902214484047788,0.00013814435918865602,0.05555897537270898,2.403257897092865e-8,4.600172512855809e-9,-7.722618507599166e-10,7.499576675347925e-13,1.4375663205415578e-13,0.5648982964467449,0.6067452702382806,0.973182309901991
0.007,0.9605180024650306,-0.11543590897098494,0.6524496684513889,-0.09792149920428266,0.6427925834699311,-0.16830432741363516,0.2832707385634102,0.02279228416049716,0.0008220603762283668,-0.00029725901565718905,0.06998981433852385,-0.0030401598311840874,1.0802341836386222,1.3902484761581269,0.00013857269910429683,0.05555882907284052,2.1763845924126914e-8,4.602403171629799e-9,-7.0871504253658e-10,6.791429497205539e-13,1.438262416570373e-13,0.5652661305032635,0.6065838831020669,0.9736514853602736
0.0071,0.9610555979424383,-0.11593964970004227,0.6528132757148346,-0.09830572416036704,0.6431628864252422,-0.16875593194563437,0.28460278257739463,0.023035913121839943,0.0008235934180217134,-0.00029860512056597796,0.06998687659340246,-0.0030459303506380577,1.0804603606572647,1.390295810330791,0.00013897838825731,0.05555869040193381,1.9624734919721387e-8,4.604444406995484e-9,-6.540737147391747e-10,6.124253007738349e-13,1.4388994205298268e-13,0.565403983554249,0.6065234000963773,0.9738273180957617
0.0072,0.96157170703398,-0.11642875738992514,0.6531621126821846,-0.09867851383354703,0.6435178342631076,-0.1691937506748124,0.2859328466870731,0.023279198058584766,0.0008250661233555804,-0.0002999088552443527,0.0699839803320295,-0.0030517312138698856,1.0806759633897332,1.3903604064385577,0.0001393627736824738,0.055558558485571445,1.7610338243335803e-8,4.606313676530476e-9,-6.050305071341224e-10,5.496216661639538e-13,1.439482756143129e-13,0.5654287347458371,0.6065186927332941,0.9739029604717543
0.0073,0.9620670738454511,-0.11690362235489202,0.6534967233905267,-0.09904018426152836,0.6438579700674318,-0.1696181512940684,0.2872608340714311,0.023522121755711965,0.0008264806020310642,-0.00030117131890748585,0.06998112414125322,-0.0030575613678082694,1.0808813809760796,1.3904421683321788,0.00013972664255252083,0.05555843308129676,1.5758118817999645e-8,4.608004318713101e-9,-5.592492118222648e-10,4.918538225892887e-13,1.4400103351539221e-13,0.5655007433587724,0.6065050727036003,0.9741235646949112
0.0074,0.9625423593251761,-0.11736457577136057,0.6538175658466305,-0.09939100267053283,0.6441837790241962,-0.17002946605637675,0.28858666179124803,0.023764669364355825,0.0008278387144277071,-0.0003023934853948765,0.06997830677199578,-0.0030634198791772036,1.0810770128234557,1.390539698686359,0.00014007074504903997,0.05555831378304744,1.405933000648957e-8,4.6095261876238245e-9,-5.165126351699499e-10,4.3885199536293054e-13,1.4404852315408733e-13,0.5656128474505795,0.6064838688370234,0.9744670046679812
0.0075,0.9629982244191205,-0.11781194878786203,0.6541250980349722,-0.0997312362641997,0.6444957463212808,-0.1704280272072116,0.28991024690887207,0.024006826035981085,0.0008291423209070195,-0.0003035763285005686,0.0699755269751844,-0.0030693058147340893,1.0812632584103434,1.3906515987377488,0.00014039583143023727,0.05555820018453264,1.2505185479941763e-8,4.610889153167593e-9,-4.766048717139017e-10,3.903452092540115e-13,1.4409105242239595e-13,0.5657577612890483,0.6064564591893069,0.9749109599597123
0.0076,0.9634353300732504,-0.11824607255292771,0.6544197779400285,-0.10006115224616823,0.6447943571465663,-0.1708141669920471,0.2912315064866515,0.02424857692205251,0.0008303932818305123,-0.00030472082201860626,0.06997278350174631,-0.00307521824123633,1.081440517215225,1.390776469723,0.0001407026519543188,0.055558091879461584,1.1086898909492362e-8,4.6121030852493555e-9,-4.393100159908439e-10,3.4606248903166285e-13,1.4412892921231586e-13,0.5659281991419691,0.606424221816195,0.9754331101388535
0.0077,0.9638543372335313,-0.11866727821508882,0.6547020635462757,-0.10038101782007763,0.645080096687933,-0.17118821765635736,0.29255035758693465,0.024489907174034847,0.0008315934575596956,-0.0003058279397430335,0.06997007510260869,-0.003081156225441327,1.0816091887165826,1.390912912878763,0.0001409919568794905,0.055557988461543466,9.795683966277546e-9,4.61317785377406e-9,-4.044121625375011e-10,3.057328594650169e-13,1.441624614158448e-13,0.5661168752771321,0.6063885347734315,0.9760111347741527
0.0078,0.9642559068459285,-0.11907589692287664,0.6549724128381901,-0.10069110018956716,0.6453534501332611,-0.1715505114456166,0.29386671727206953,0.02473080194339285,0.0008327447084560802,-0.0003068986554678941,0.06996740052869878,-0.003087118834106482,1.0817696723928978,1.3910595294416892,0.00014126449646395843,0.05555788952448743,8.622754321433495e-9,4.614123328646651e-9,-3.716954058905976e-10,2.6908534532320585e-13,1.4419195692498047e-13,0.566316503962327,0.60635077611676,0.9766227134343581
0.0079,0.964640699856408,-0.11947225982482242,0.6552312838002482,-0.10099166655827609,0.6456149026704311,-0.17190138060529891,0.29518050260440454,0.024971246381591275,0.0008338488948811767,-0.0003079339429872324,0.06996475853094378,-0.003093105133989199,1.0819223677226528,1.3912149206484292,0.00014152102096592865,0.05555779466200271,7.559323646096341e-9,4.6149493797720805e-9,-3.4094384058685684e-10,2.3584897137536076e-13,1.4421772363172065e-13,0.5665197994653444,0.6063123239019249,0.9772455256882185
0.008,0.9650093772109353,-0.1198566980694574,0.6554791344169264,-0.10128298412984361,0.6458649394873232,-0.17224115738087847,0.29649163064628775,0.025211225640094866,0.0008349078771964957,-0.00030893477609509213,0.0699621478602709,-0.00309911419184688,1.0820676741843298,1.3913776877356347,0.00014176228064360712,0.05555770346779847,6.596605611402294e-9,4.615665877055294e-9,-3.119415611630038e-10,2.057527623906146e-13,1.4424006942806304e-13,0.5667194760539739,0.6062745561846696,0.9778572511044823
0.0081,0.965362599855476,-0.12022954280531287,0.6557164226727011,-0.10156532010790897,0.6461040457718178,-0.17257017401782945,0.29780001846006743,0.02545072487036838,0.0008359235157635478,-0.0003099021285855174,0.06995956726760735,-0.0031051450744369264,1.0822059912564104,1.3915464319399564,0.00014198902575519986,0.055557615535583894,5.725813888487498e-9,4.6162826904012396e-9,-2.8447266215576235e-10,1.7852574313809884e-13,1.442593022060054e-13,0.5669082479960058,0.6062388510207382,0.9784355692518973
0.0082,0.9657010287359958,-0.12059112518092006,0.6559436065520486,-0.10183894169611145,0.6463327067117953,-0.17288876276162596,0.2991055831080918,0.02568972922387657,0.0008368976709438433,-0.00031083697425255227,0.06995701550388034,-0.003111196848516741,1.0823377184173766,1.391719754498045,0.00014220200655891296,0.055557530459068194,4.938162148488105e-9,4.6168096897148625e-9,-2.583212381018561e-10,1.5389693838694497e-13,1.442757298575455e-13,0.5670788295592303,0.6062065864658746,0.9789581596992126
0.0083,0.9660253247984605,-0.12094177634481024,0.6561611440394455,-0.10210411609809025,0.6465514074951362,-0.17319725585774215,0.30040824165270913,0.025928223852084185,0.000837832203098893,-0.00031174028689024075,0.06995449132001709,-0.003117268580843726,1.0824632551457105,1.391896256646552,0.00014240197331295238,0.05555744783196054,4.22486406254031e-9,4.617256744901115e-9,-2.332713835380102e-10,1.315953729062858e-13,1.44289660274681e-13,0.5672239350114375,0.6061791405758223,0.9794027020151762
0.0084,0.9663361489888355,-0.12128182744551465,0.6563694931193679,-0.10236111051748463,0.6467606333097206,-0.1734959855516522,0.30170791115626755,0.026166193906455977,0.0008387289725902074,-0.0003126130402926267,0.06995199346694479,-0.0031233593381752834,1.082583000919894,1.3920745396221286,0.00014258967627552415,0.05555736724797011,3.5771333017802662e-9,4.6176337258649404e-9,-2.0910719300094812e-10,1.1135007146525278e-13,1.4430140134940971e-13,0.5673362786204172,0.6061578914063258,0.9797468757685364
0.0085,0.9666341622530865,-0.12161160963156456,0.6565691117762924,-0.10261019215793384,0.6469608693434289,-0.17378528408883023,0.30300450868111534,0.026403624538456703,0.0008395898397792971,-0.0003134562082537543,0.06994952069559068,-0.0031294681872688166,1.0826973552184094,1.3922532046614249,0.00014276586570483428,0.05555728830080612,2.9861835373441296e-9,4.617950502511288e-9,-1.8561276102739377e-10,9.289005883297754e-14,1.4431126097372935e-13,0.5674085746539599,0.6061442170131286,0.9799683605280416
0.0086,0.9669200255757511,-0.1219314540799895,0.6567604580216079,-0.10285162824273077,0.6471526008106137,-0.17406548373931105,0.3042979512838421,0.026640500898441836,0.00084041666513353,-0.00031427076464390555,0.06994707175681376,-0.0031355941948127486,1.0828067175180587,1.3924308531362108,0.00014293129186752391,0.05555721058421086,2.443229317057784e-9,4.61821694457583e-9,-1.6257270745701797e-10,7.594438386641391e-14,1.443195470356203e-13,0.5674335489896009,0.6061394946543215,0.9800448824377834
0.0087,0.9671944325743559,-0.12224173891684614,0.6569440126464552,-0.10308571501120803,0.6473363315171329,-0.17433695221540066,0.3055881511959216,0.026876807001167086,0.0008412113940431914,-0.00031505780199160837,0.06994464535404846,-0.003141736329903205,1.082911438048558,1.3926066339992693,0.00014308664543758451,0.055557133831165194,1.94283226791799e-9,4.618441161924383e-9,-1.4104667801395322e-10,6.033799238346481e-14,1.44326515540522e-13,0.5674332153192337,0.6061428401965522,0.9800697013812807
0.0088,0.9674578375909895,-0.12254275314043582,0.6571200895360312,-0.10331267433219232,0.6475123864505475,-0.17459996114991513,0.306875056550413,0.027112532985992577,0.0008419752974364846,-0.00031581814775923144,0.06994224065324231,-0.0031478938389467043,1.0830116939001164,1.3927805209445654,0.00014323230865109432,0.05555705799617297,1.4841152843877172e-9,4.618626109622501e-9,-1.2202361961824698e-10,4.6036250339685e-14,1.443322613297463e-13,0.5674322789910393,0.6061522282813487,0.9801393469921896
0.0089,0.9677105535560164,-0.12283470228748913,0.6572889039193859,-0.10353266742160189,0.6476809900456051,-0.17485470562630437,0.30815863663517323,0.02734767287764821,0.0008427092538834351,-0.000316552399748014,0.06993985707983635,-0.003154066185129417,1.0831076243079787,1.3929523910324955,0.00014336857140967587,0.05555698301471976,1.0653848599070957e-9,4.618773875542881e-9,-1.0533102104315744e-10,3.2985711870879905e-14,1.4433684935390696e-13,0.5674307959676307,0.6061670978001436,0.9802496566805279
0.009,0.9679528933998004,-0.12311779189473666,0.6574506710255693,-0.10374585549535495,0.6478423667370526,-0.1751013807280184,0.3094388607380595,0.027582220700863885,0.0008434141419540673,-0.00031726115575919547,0.0699374940592717,-0.003160252831637513,1.0831993685073908,1.3931221213234546,0.0001434957236149517,0.05555690882229113,6.84947487916236e-10,4.618886547558217e-9,-9.079637106194193e-11,2.1132931112854207e-14,1.4434034456361777e-13,0.5674288222116205,0.6061868876443687,0.9803964678563127
0.0091,0.9681851700527055,-0.12339222749890906,0.6576056060836319,-0.10395239976936975,0.647996740959638,-0.17534018153850714,0.3107156981469288,0.027816170480369506,0.0008440908402184064,-0.0003179450135940154,0.06993515101698934,-0.003166453241657161,1.0832870657335985,1.3932895888778387,0.0001436140551685444,0.05555683535437269,3.4110966185524675e-10,4.618966213541202e-9,-7.82471584478579e-11,1.0424462201412706e-14,1.4434281190949245e-13,0.5674264136856215,0.6062110367054562,0.980575617929562
0.0092,0.9684076964450958,-0.1236582146367369,0.6577539243226233,-0.10415246145956455,0.6481443371481082,-0.17557130314122063,0.31198911814963814,0.028049516240894967,0.000844740227246477,-0.0003186045710537129,0.06993282737843037,-0.0031726668783745313,1.083370855221847,1.3934546707560436,0.00014372385597207648,0.05555676254644999,3.2177875164257436e-11,4.619014961364535e-9,-6.751087197416328e-11,8.068592723607101e-16,1.4434431634214475e-13,0.567423626352247,0.6062389838748384,0.9807829443102924
0.0093,0.9686207855073353,-0.1239159588449508,0.6578958409715938,-0.10434620178185756,0.6482853797372106,-0.17579494061960887,0.3132590900340446,0.028282252007170175,0.0008453631816083045,-0.00031924042593952745,0.06993052256903587,-0.0031788932049757936,1.083450876207382,1.3936172440184644,0.00014382541592717054,0.055556690334008625,-2.435413787166228e-10,4.619034878900909e-9,-5.841500041411558e-11,-7.773323538497013e-15,1.443449228121884e-13,0.5674205161741094,0.6062701680439474,0.9810142844085219
0.0094,0.9688247501697881,-0.12416566566028138,0.6580315712595934,-0.10453378195216702,0.6484200931616927,-0.17601128905712177,0.3145255830880054,0.028514371803925038,0.0008459605818739135,-0.00031985317605269845,0.06992823601424684,-0.0031851316846471167,1.0835272679254493,1.3937771857254975,0.0001439190249354491,0.055556618652534175,-4.877416063472808e-10,4.619028054023018e-9,-5.078703254097223e-11,-1.5369532095355642e-14,1.443446962702372e-13,0.5674171391138217,0.6063040281042155,0.9812654756342678
0.0095,0.969019903362818,-0.12440754061945922,0.6581613304156723,-0.10471536318641117,0.6485487018563018,-0.17622054353720928,0.31578856659937743,0.02874586965588944,0.0008465333066133289,-0.0003204434191944652,0.06992596713950441,-0.003191381780574672,1.0836001696112942,1.3939343729375382,0.00014400497289853472,0.05555654743751221,-7.021163142875923e-10,4.6189965746035605e-9,-4.4454457127991136e-11,-2.2035212262409955e-14,1.4434370166690483e-13,0.567413551133997,0.6063400029470746,0.9815323553975474
0.0096,0.9692065580167889,-0.12464178925921496,0.6582853336688803,-0.10489110670050825,0.6486714302557852,-0.17642289914332146,0.3170480098560177,0.028976739587793295,0.0008470822343965757,-0.0003210117531660671,0.06992371537024956,-0.0031976429559446274,1.0836697205001622,1.394088682714982,0.00014408354971804993,0.055556476624428315,-8.883590090974451e-10,4.618942528515229e-9,-3.924476294842978e-11,-2.7823809903855135e-14,1.4434200395280505e-13,0.5674098081972478,0.6063775314639571,0.9818107611083781
0.0097,0.9693850270620653,-0.1248686171162792,0.6584037962482677,-0.1050611737103765,0.6487885027948903,-0.17661855095890827,0.3183038821457835,0.029206975624366496,0.0008476082437936788,-0.00032155877576874357,0.06992148013192342,-0.003203914673943153,1.0837360598272991,1.394239992118225,0.00014415504529561736,0.05555640614876805,-1.048163197336726e-9,4.61886800363072e-9,-3.49854387755457e-11,-3.278877088388633e-14,1.4433966807855164e-13,0.5674059662661873,0.606416052546295,0.9820965301767774
0.0098,0.9695556234290106,-0.1250882297273825,0.6585169333828845,-0.10522572543193413,0.6489001439083646,-0.17680769406741964,0.3195561527565316,0.02943657179033895,0.000848112213374663,-0.00032208508480373375,0.069919260849967,-0.0032101963977564187,1.0837993268279507,1.3943881782076621,0.00014421974953285948,0.055556335946017006,-1.183222385565312e-9,4.618775087822726e-9,-3.150397338259667e-11,-3.698354106669838e-14,1.443367589947583e-13,0.5674020813034282,0.6064550050855204,0.9823855000127627
0.0099,0.9697186600479893,-0.12530083262925557,0.6586249603017807,-0.10538492308109941,0.6490065780309553,-0.17699052355230552,0.32080479097611925,0.029665522110440556,0.0008485950217095535,-0.00032259127807227723,0.06991705694982138,-0.0032164875905705942,1.083859660737362,1.3945331180436902,0.00014427795233139888,0.05555626595166077,-1.2952300803430932e-9,4.618665868963946e-9,-2.8627855542840167e-11,-4.046156631648652e-14,1.4433334165203883e-13,0.5673982092715832,0.606493827973066,0.9826735080263513
0.01,0.9698744498493652,-0.1255066313586289,0.6587280922340067,-0.10553892787379057,0.6491080295974098,-0.177167234497016,0.32204976609240343,0.029893820609401208,0.0008490575473683749,-0.0003230779533756133,0.06991486785692762,-0.003222787715571849,1.083917200790779,1.3946746886867039,0.0001443299435928581,0.05555619610118491,-1.3858797882299481e-9,4.618542434927072e-9,-2.6184574029533935e-11,-4.327629249744565e-14,1.4432948100100693e-13,0.5673944061332655,0.6065319601003633,0.9829563916275609
0.0101,0.9700233057635023,-0.12570583145223319,0.6588265444086121,-0.10568790102592585,0.6492047230424755,-0.17733802198500093,0.32329104739324127,0.030121461311950818,0.0008495006689211523,-0.00032354570851498123,0.06991269299672676,-0.003229096235946353,1.083972086223447,1.3948127671970993,0.0001443760132188597,0.055556126330075006,-1.4568650157857626e-9,4.618406873584801e-9,-2.400161761593552e-11,-4.5481165473770887e-14,1.4432524199227635e-13,0.5673907278510878,0.6065688403588447,0.9832299882264086
0.0102,0.9701655407207647,-0.125898638446799,0.6589205320546473,-0.10583200375342347,0.6492968828008996,-0.17750308109971039,0.32452860416648976,0.030348438242819284,0.0008499252649379106,-0.00032399514129162054,0.06991053179465986,-0.003235412614880275,1.0840244562706118,1.3949472306352724,0.00014441645111102624,0.05555605657381663,-1.5098792695704218e-9,4.618261272809827e-9,-2.190647507530251e-11,-4.7129631109657314e-14,1.4432068957646086e-13,0.5673872303876629,0.6066039076399425,0.983490135232912
0.0103,0.9703014676515164,-0.12608525787905694,0.6590102704011622,-0.10597139727220167,0.6493847333074295,-0.17766260692459432,0.32576240570000603,0.0305747454267365,0.0008503322139886744,-0.0003244268495067705,0.06990838367616803,-0.003241736315559786,1.084074450167519,1.3950779560616182,0.00014445154717098027,0.055555986767895374,-1.546616056143807e-9,4.618107720474846e-9,-1.972663518089258e-11,-4.827513526929991e-14,1.4431588870417422e-13,0.5673839697056038,0.6066366008350889,0.9837326700570884
0.0104,0.9704313994861212,-0.12626589528573764,0.659095974677207,-0.10610624279817871,0.6494684989968129,-0.17781679454310267,0.32699242128164707,0.03080037688843237,0.0008507223946434691,-0.0003248414309616705,0.06990624806669225,-0.0032480668011710553,1.084122207149414,1.3952048205365328,0.00014448159130034437,0.055555916847796816,-1.5687688820658033e-9,4.617948304452553e-9,-1.7289586705963342e-11,-4.8971123816893764e-14,1.443109043260301e-13,0.5673810017675232,0.6066663588357158,0.9839534301089553
0.0105,0.9705556491549434,-0.1264407562035717,0.6591778601118317,-0.1062367015472728,0.6495484043037968,-0.17796583903868543,0.3282186201992699,0.031025326652636808,0.0008510966854723194,-0.0003252394834575599,0.06990412439167365,-0.003254403534900251,1.0841678664515426,1.3953277011204115,0.00014450687340074103,0.055555846749006516,-1.5780312538962942e-9,4.6177851126156414e-9,-1.4422818423772334e-11,-4.9271042616633924e-14,1.4430580139264234e-13,0.5673783825360341,0.6066926205332556,0.9841482527985301
0.0106,0.9706745295883468,-0.12661004616928975,0.6592561419340863,-0.10636293473540219,0.6496246736631287,-0.1781099354947926,0.3294409717407317,0.031249588744079695,0.0008514559650452502,-0.00032562160479567806,0.06990201207655324,-0.0032607459799335447,1.0842115673091501,1.3954464748736506,0.00014452768337379286,0.05555577640701007,-1.5760966781951633e-9,4.61762023283681e-9,-1.0953819107577287e-11,-4.922833753271542e-14,1.4430064485462463e-13,0.5673761679737493,0.6067148248191404,0.9843129755358302
0.0107,0.9707883537166956,-0.12677397071962235,0.6593310353730211,-0.10648510357848512,0.6496975315095558,-0.17824927899487414,0.33065944519388946,0.03147315718749094,0.0008518011119322865,-0.00032598839277726436,0.06989991054677208,-0.003267093599457105,1.0842534489574822,1.3955610188566452,0.00014454431112112236,0.05555570575729305,-1.564658661522294e-9,4.61745575298875e-9,-6.7100775306357825e-12,-4.889645442933331e-14,1.4429549966259074e-13,0.5673744140432817,0.6067324105848023,0.9844434357308731
0.0108,0.9708974344703536,-0.12693273539130015,0.6594027556576859,-0.10660336929243983,0.6497672022778257,-0.17838406462237996,0.3318740098466003,0.03169602600760045,0.0008521330047034529,-0.00032634044520355815,0.06989781922777127,-0.003273445856657102,1.0842936506317846,1.3956712101297915,0.00014455704654435216,0.05555563473534103,-1.5454107104375703e-9,4.617293760944159e-9,-1.5190824662053344e-12,-4.832883917068263e-14,1.442904307671544e-13,0.5673731767072443,0.6067448167216736,0.984535470793676
0.0109,0.971002084779685,-0.1270865457210537,0.6594715180171309,-0.10671789309318454,0.6498339104026856,-0.17851448746076018,0.33308463498672114,0.03191818922913812,0.0008524525219287748,-0.0003266783598757987,0.06989573754499183,-0.0032798022147197048,1.084332311567303,1.3957769257534844,0.00014456617954510475,0.0555555632766396,-1.5200463315008761e-9,4.6171363445757306e-9,4.791677312456271e-12,-4.7578937620958456e-14,1.4428550311892934e-13,0.5673725119282497,0.6067514821211863,0.9845849181342565
0.011,0.9711025967316201,-0.1272356030635109,0.659537522816941,-0.106828832195867,0.6498978643553562,-0.1786407371221436,0.3342912932090118,0.032139641400165196,0.0008527604831114494,-0.00032700272179402126,0.06989366496561847,-0.003286162153495331,1.0843695541371512,1.395878138790677,0.0001445719711315657,0.055555491341362985,-1.4906045519924295e-9,4.616985017808927e-9,1.2140266487625095e-11,-4.670892346258755e-14,1.442807641024306e-13,0.5673721232927236,0.6067527751877565,0.9845937676858526
0.0111,0.9711990530245918,-0.12738004427545774,0.6596008224642692,-0.10693628773143483,0.6499591146389642,-0.17876293039862517,0.3354939895836434,0.03236038244766888,0.0008530571157592224,-0.00032731392332893553,0.06989160136746579,-0.0032925253668959023,1.0844053536420015,1.3959755333357893,0.00014457442053330272,0.05555541907851077,-1.460828464736833e-9,4.616836765578783e-9,1.8713727671242458e-11,-4.582052728609721e-14,1.4427612210762811e-13,0.5673694186722055,0.6067553840286383,0.9846061263782895
0.0112,0.9712915402613275,-0.12751996792125597,0.6596614745080251,-0.1070403339602658,0.6500177189140731,-0.17888115407580554,0.33669272726667404,0.03258041241202542,0.0008533426608365358,-0.0003276122479735011,0.06988954660538022,-0.0032988916267924985,1.0844397273308275,1.3960693351531601,0.00014457358188279008,0.055555346529593305,-1.4313257633404475e-9,4.616690829603622e-9,2.418063550683264e-11,-4.4930218928603345e-14,1.4427155393246698e-13,0.5673640341161872,0.6067605778998652,0.9846307309657205
0.0113,0.9713801678503102,-0.1276554737634718,0.6597195529637024,-0.10714104713275406,0.6500737526678784,-0.17899549824342612,0.33788750568401904,0.03279973077928464,0.0008536174241423626,-0.0003278979836086426,0.06988750048722507,-0.0033052606938315148,1.084472714255134,1.3961596269036805,0.00014456954520400425,0.055555273700216595,-1.4020606687266366e-9,4.6165472653622524e-9,2.8611906849123133e-11,-4.403769028290494e-14,1.4426706122338543e-13,0.5673561781185185,0.6067681556910278,0.984666628740967
0.0114,0.971465045200023,-0.12778666156467136,0.6597751318467945,-0.10723850349929387,0.6501272913875749,-0.17910605299122836,0.3390783242615935,0.03301833703549643,0.0008538817114756759,-0.0003281714181152851,0.06988546282086373,-0.0033116323286593455,1.0845043534664265,1.396246491248239,0.00014456240052092173,0.055555200595986606,-1.372997401818764e-9,4.616406128333485e-9,3.2078458552841344e-11,-4.314263324180094e-14,1.4426264562682179e-13,0.5673460591730487,0.6067779162917168,0.984712866996851
0.0115,0.971546281718949,-0.1279136310874209,0.6598282851727951,-0.10733277931027939,0.6501784105603582,-0.17921290840895385,0.34026518242531273,0.03323623066671062,0.0008541358286354484,-0.00032843283937435326,0.06988343341415951,-0.0033180062919223857,1.0845346840162104,1.396330010847727,0.00014455223785751889,0.05555512722250931,-1.3441001835401954e-9,4.616267473996129e-9,3.465120747271455e-11,-4.224473969809039e-14,1.4425830878921427e-13,0.5673338857736274,0.6067896585915227,0.9847684930261944
0.0116,0.9716239868155709,-0.12803648209428656,0.659879086957198,-0.10742395081610485,0.6502271856734234,-0.17931615458634392,0.3414480796010917,0.03345341115897708,0.0008543800814206527,-0.00032868253526677183,0.06988141207497577,-0.0033243823442670292,1.0845637449559908,1.3964102683630342,0.0001445391472377723,0.055555053585390715,-1.3153332348142947e-9,4.616131357828994e-9,3.640107046347015e-11,-4.134370154457225e-14,1.4425405235700118e-13,0.567319866414104,0.606803181480036,0.9848325541218186
0.0117,0.971698269898372,-0.12815531434783456,0.6599276112154965,-0.10751209426716445,0.6502736922139658,-0.17941588161314015,0.34262701521484584,0.033669877998345636,0.0008546147756302623,-0.0003289207936734656,0.06987939861117584,-0.0033307602463396708,1.0845915753372732,1.3964873464550507,0.0001445232186856584,0.05555497969023679,-1.2866607765644258e-9,4.615997835310891e-9,3.739896437983556e-11,-4.043921067404547e-14,1.442498779766208e-13,0.5673042095883285,0.6068182838468472,0.9849040975765452
0.0118,0.9717692403758355,-0.1282702276106311,0.6599739319631844,-0.10759728591385237,0.6503180056691804,-0.17951217957908397,0.3438019886924903,0.03388563067086617,0.0008548402170632498,-0.00032914790247535954,0.0698773928306231,-0.0033371397587867056,1.084618214211563,1.3965613277846665,0.0001445045422251536,0.05555490554265351,-1.2580470297139541e-9,4.61586696192063e-9,3.7715806076538094e-11,-3.953095897930909e-14,1.4424578729451133e-13,0.5672871237901499,0.6068347645815471,0.9849821706831964
0.0119,0.9718370076564439,-0.1283813216452423,0.6600181232157554,-0.10767960200656283,0.6503602015262627,-0.17960513857391683,0.34497299945994025,0.03410066866258852,0.0008550567115185883,-0.0003293641495533782,0.06987539454118083,-0.003343520642254528,1.0846437006303655,1.3966322950127716,0.00014448320788023442,0.05555483114824686,-1.2294562151862426e-9,4.61573879313702e-9,3.7422512408305134e-11,-3.8618638353162036e-14,1.4424178195711113e-13,0.5672688175134178,0.6068524225737261,0.9850658207345936
0.012,0.9719016811486805,-0.12848869621423442,0.6600602589887029,-0.10775911879569001,0.6504003552724077,-0.17969484868738023,0.3461400469431109,0.034314991459562544,0.0008552645647952502,-0.0003295698227884466,0.06987340355071243,-0.0033499026573895322,1.084668073645186,1.3967003308002566,0.00014445930567487733,0.055554756512622816,-1.2008525539046573e-9,4.615613384438871e-9,3.659000022986407e-11,-3.770194068840335e-14,1.4423786361085843e-13,0.5672494992519821,0.6068710567129749,0.9851540950235588
0.0121,0.9719633702610284,-0.12859245108017361,0.6601004132975208,-0.10783591253162814,0.6504385423948108,-0.1797814000092157,0.3473031305679175,0.034528598547838095,0.0008554640826922088,-0.00032976521006148935,0.06987141966708123,-0.003356285564838114,1.0846913723075293,1.3967655178080112,0.00014443292563305878,0.055554681641387375,-1.1722002667925618e-9,4.615490791304994e-9,3.528918639594226e-11,-3.678055787783198e-14,1.442340339021915e-13,0.567229377499692,0.6068904658888838,0.9852460408429132
0.0122,0.9720221844019705,-0.1286926860056261,0.6601386601577025,-0.10791005946477139,0.6504748383806672,-0.17986488262916459,0.3484622497602752,0.034741489413465027,0.0008556555710084369,-0.0003299505992534313,0.06986944269815056,-0.0033626691252466668,1.0847136356689018,1.3968279386969256,0.00014440415777875523,0.05555460654014652,-1.1434635747733198e-9,4.615371069214198e-9,3.359098776126706e-11,-3.58541818142469e-14,1.4423029447754862e-13,0.5672086607503971,0.6069104489910438,0.9853407054854791
0.0123,0.97207823297999,-0.12878950075315806,0.6601750735847417,-0.10798163584551398,0.6505093187171721,-0.17994538663696844,0.34961740394609914,0.03495366354249319,0.0008558393355429074,-0.00033012627824519737,0.06986747245178378,-0.0033690530992615854,1.0847349027808078,1.3968876761278899,0.00014437309213594316,0.055554531214506195,-1.114606698770297e-9,4.615254273645293e-9,3.156632118056587e-11,-3.4922504390447136e-14,1.4422664698336805e-13,0.567187557497947,0.6069308049090452,0.9854371362440781
0.0124,0.9721316254035695,-0.12888299508533563,0.6602097275941319,-0.1080507179242501,0.6505420588915206,-0.18002300212236874,0.35076859255130466,0.03516512042097243,0.0008560156820945932,-0.0003302925349177121,0.06986550873584421,-0.003375437247529265,1.0847552126947533,1.396944812761794,0.000144339818728599,0.055554455670072424,-1.0855938597068573e-9,4.6151404600770885e-9,2.928610350856604e-11,-3.3985217499231645e-14,1.4422309306608805e-13,0.5671662762361912,0.6069513325324783,0.9855343804115317
0.0125,0.9721824710811924,-0.1289732687647251,0.660242696201367,-0.10811738195137398,0.6505731343909081,-0.18009781917510692,0.35191581500180685,0.035375859534952626,0.0008561849164624673,-0.00033044965715190046,0.06986355135819523,-0.003381821330696099,1.084774604462243,1.3969994312595286,0.00014430442758069927,0.05555437991245117,-1.0563892785063643e-9,4.615029683988395e-9,2.68212515999949e-11,-3.3042013033399393e-14,1.4421963437214693e-13,0.5671450254589792,0.6069718307509343,0.9856314852806619
0.0126,0.9722308794213416,-0.12906042155389255,0.6602740534219403,-0.10818170417727979,0.6506026207025298,-0.1801699278849245,0.35305907072352105,0.03558588037048361,0.0008563473444455024,-0.0003305979328286873,0.06986160012670016,-0.003388205109408484,1.0847931171347829,1.3970516142819833,0.0001442670087162204,0.055554303947248425,-1.0269571760921837e-9,4.614922000858022e-9,2.4242682309579904e-11,-3.209258288574941e-14,1.442162725479829e-13,0.5671240136601605,0.6069920984540034,0.9857274981442903
0.0127,0.9722769598325001,-0.12914455321540422,0.6603038732713455,-0.10824376085236173,0.6506305933135809,-0.1802394183415629,0.3541983591423623,0.03579518241361524,0.0008565032718426715,-0.0003307376498289973,0.06985965484922235,-0.003394588344312813,1.084810789763878,1.3971014444900482,0.0001442276521591389,0.055554227780070145,-9.972617733876793e-10,4.614817466164781e-9,2.162131249204838e-11,-3.113661894908065e-14,1.442130092400343e-13,0.5671034493335849,0.6070119345312762,0.9858214662952386
0.0128,0.9723208217231509,-0.12922576351182632,0.6603322297650764,-0.10830362822701402,0.6506571277112565,-0.18030638063476365,0.35533367968424595,0.03600376515039738,0.0008566530044529476,-0.00033086909603375535,0.06985771533362514,-0.0034009707960554816,1.0848276614010333,1.3971490045446138,0.00014418644793343118,0.05555415141652234,-9.672672913162148e-10,4.61471613538748e-9,1.9028059002127653e-11,-3.017381311619208e-14,1.4420984609473936e-13,0.5670835409731017,0.6070311378723433,0.9859124370263287
0.0129,0.9723625745017771,-0.12930415220572503,0.6603591969186267,-0.10836138255163086,0.650682299382752,-0.18037090485426818,0.3564650317750871,0.036211628066879865,0.0008567968480753035,-0.0003309925593238861,0.06985578138777189,-0.0034073522252828837,1.0848437710977548,1.39719437710657,0.00014414348606307375,0.055554074862210985,-9.36937950801156e-10,4.614618064004929e-9,1.653383869454518e-11,-2.920385727988272e-14,1.4420678475853638e-13,0.5670644970725603,0.6070495073667952,0.9859994576303821
0.013,0.9724023275768617,-0.12937981905966647,0.6603848487474894,-0.10841710007660643,0.6507061838152625,-0.18043308108981798,0.357592414840801,0.03641877064911256,0.000856935108508712,-0.0003311083275803144,0.06985385281952591,-0.003413732392641414,1.084859157905547,1.3972376448368067,0.00014409885657204303,0.05555399812274205,-9.062379727658664e-10,4.6145233074959385e-9,1.4209568424028285e-11,-2.8226443332951556e-14,1.4420382687786359e-13,0.5670465261258105,0.6070668419042224,0.9860815754002207
0.0131,0.9724401903568878,-0.12945286383621696,0.6604092592671588,-0.10847085705233495,0.6507288564959832,-0.18049299943115452,0.35871582830730286,0.03662519238314531,0.000857068091552146,-0.0003312166886839651,0.06985192943675059,-0.0034201110587774673,1.0848738608759163,1.3972788903962143,0.00014405264948431554,0.05555392120372153,-8.751315781337101e-10,4.614431921339319e-9,1.2126165045304305e-11,-2.724126316819753e-14,1.4420097409915926e-13,0.5670298366267018,0.607082940374216,0.9861578376286662
0.0132,0.9724762722503383,-0.12952338629794258,0.6604325024931282,-0.10852272972921062,0.6507503929121096,-0.18055074996801926,0.35983527160050777,0.03683089275502798,0.0008571961030045787,-0.00033131793051576305,0.06985001104730923,-0.003426487984337438,1.084887919060367,1.3973181964456827,0.00014400495482386772,0.055553844110755396,-8.435829878280525e-10,4.614343961013879e-9,1.0354545413100677e-11,-2.6248008678419663e-14,1.441982280688617e-13,0.5670146370690837,0.6070976016663658,0.9862272916085402
0.0133,0.9725106826656961,-0.12959148620740954,0.6604546524408912,-0.10857279435762762,0.6507708685508367,-0.1806064227901537,0.3609507441463311,0.03703587125081042,0.0008573194486649826,-0.00033141234095663283,0.0698480974590652,-0.0034328629299677214,1.084901371510405,1.397355645646102,0.00014395586261467603,0.05555376684944964,-8.115564227722576e-10,4.61425948199843e-9,8.96562638214473e-12,-2.5246371756416934e-14,1.4419559043340917e-13,0.5670011359468056,0.6071106246702629,0.9862889846326646
0.0134,0.9725435310114445,-0.12965726332718405,0.6604757831259416,-0.1086211271879802,0.6507903588993598,-0.1806601079872993,0.36206224537068804,0.03724012735654248,0.0008574384343323309,-0.0003315002078874994,0.06984618847988185,-0.0034392356563147115,1.0849142572775354,1.3973913206583624,0.0001439054628807169,0.05555368942541023,-7.79016103889689e-10,4.61417853977178e-9,8.030324807163822e-12,-2.42360442949883e-14,1.4419306283923994e-13,0.5669895417537172,0.6071218082754977,0.9863419639938611
0.0135,0.9725749266960663,-0.1297208174198323,0.6604959685637729,-0.10866780447066252,0.650808939444874,-0.18071189564919754,0.36316977469949363,0.037443660558274014,0.0008575533658055964,-0.00033158181918928754,0.0698442839176225,-0.003445605924024803,1.0849266154132637,1.3974253041433542,0.0001438538456459669,0.05555361184424316,-7.459262521037123e-10,4.614101189812741e-9,7.619557542885358e-12,-2.3216718186932783e-14,1.4419064693279224e-13,0.5669800629836679,0.6071309513716607,0.9863852769849514
0.0136,0.9726049791280446,-0.12978224824792048,0.6605152827698786,-0.10871290245606877,0.6508266856745746,-0.18076187586558987,0.36427333155866315,0.03764647034205487,0.000857664548883752,-0.00033165746274292206,0.0698423835801505,-0.0034519734937443905,1.084938484969095,1.3974576787619672,0.00014380110093440243,0.0555535341115544,-7.122510883376914e-10,4.614027487600121e-9,7.804241444036683e-12,-2.218808532504935e-14,1.441883443605044e-13,0.5669729081305074,0.6071378528483427,0.9864179708987572
0.0137,0.9726337977158626,-0.12984165557401472,0.6605337997597526,-0.10875649739459319,0.6508436730756568,-0.18081013872621776,0.36537291537411193,0.037848556193934915,0.0008577722893657705,-0.0003317274264293277,0.06984048727532921,-0.0034583381261198685,1.084949904996535,1.3974885271750916,0.00014374731876999993,0.05555345623294994,-6.7795483351499e-10,4.613957488612733e-9,8.655293365345185e-12,-2.1149837602136965e-14,1.4418615676881467e-13,0.5669682856880851,0.607142311595134,0.9864390930281003
0.0138,0.9726614918680029,-0.1298991391606813,0.6605515935488884,-0.10879866553662995,0.650859977135316,-0.18085677432082276,0.366468525571755,0.03804991759996399,0.0008578768930506248,-0.0003317919981294292,0.06983859481102196,-0.003464699581797632,1.0849609145470887,1.3975179320436177,0.00014369258917673594,0.055553378214035755,-6.430017085589738e-10,4.613891248329383e-9,1.0243630161538207e-11,-2.010166691099465e-14,1.441840858041613e-13,0.5669664041502506,0.6071441265016253,0.9864476906658024
0.0139,0.9726881242017682,-0.1299547830167635,0.6605687054199461,-0.10883946986519856,0.650875638262392,-0.18090185536339073,0.3675601697449311,0.038250555429748895,0.0008579785339402654,-0.0003318514188758939,0.06983670608597797,-0.003471057672216747,1.0849715318924762,1.3975460095550687,0.00014363695976999505,0.05555330007239776,-6.082098908692698e-10,4.6138283741417566e-9,1.2242302288231607e-11,-1.906377135045436e-14,1.44182119541682e-13,0.5669661663406839,0.6071442971059561,0.9864486956528443
0.014,0.9727136759577854,-0.13000862353006806,0.660585120510918,-0.1088789357393175,0.6508906379503514,-0.18094540845461846,0.3686478677173293,0.03845047283039918,0.0008580771575450369,-0.0003319057908852053,0.06983482114963696,-0.003477412338671177,1.0849817431820927,1.3975728710746576,0.00014358040857599729,0.05555322183317907,-5.750148981077449e-10,4.6137680814369476e-9,1.3999493954202792e-11,-1.807078211367831e-14,1.4418023416521402e-13,0.5669654190645541,0.6071448034993303,0.986451812384585
0.0141,0.9727381727837431,-0.13006069698101083,0.6606008556074761,-0.10891709027510588,0.6509049925406843,-0.18098746485042486,0.3697316300914976,0.03864967154012745,0.0008581728349950082,-0.00033195521813849743,0.06983293995969347,-0.0034837635051660487,1.084991557277282,1.3975985491414828,0.00014352295697048285,0.05555314350026656,-5.433956122639265e-10,4.613710299236877e-9,1.5514318952280143e-11,-1.712206064851203e-14,1.4417842745875234e-13,0.5669641527816697,0.6071456615988224,0.9864570937845274
0.0142,0.972761641454834,-0.1301110398986961,0.6606159282891044,-0.10895396081418458,0.6509187192336832,-0.18102805612252612,0.3708114672603984,0.03884815326297424,0.0008582656406007737,-0.0003319998053745702,0.06983106247160416,-0.0034901110947513528,1.0850009835661132,1.3976230750780723,0.00014346462737805827,0.05555306507717241,-5.133047198405638e-10,4.613654969868032e-9,1.6797854703133032e-11,-1.6216336833388812e-14,1.441766976091296e-13,0.5669623972779471,0.6071468512199377,0.986464415621866
0.0143,0.9727841087462511,-0.13015968881222822,0.6606303561352881,-0.10898957469817461,0.6509318352296407,-0.1810672138426384,0.3718873896169938,0.039045919702980054,0.0008583556486729285,-0.0003320396573322236,0.06982918864082581,-0.0034964550304770804,1.0850100314366542,1.3976464802069533,0.00014340544222333,0.05555298656740891,-4.846949073404086e-10,4.613602035656897e-9,1.7861178627430736e-11,-1.535234054674202e-14,1.4417504280317846e-13,0.5669601823393035,0.6071483521781813,0.9864736536657955
0.0144,0.9728056014331867,-0.13020668025071158,0.6606441567255114,-0.10902395926869687,0.6509443577288494,-0.18110496958247804,0.3729594075542462,0.03924297256418541,0.0008584429335220673,-0.0003320748787502577,0.06982731842281512,-0.003502795235393222,1.0850187102769735,1.3976687958506537,0.00014334542393090437,0.05555290797448824,-4.5751886126621063e-10,4.6135514389299545e-9,1.8715368145842594e-11,-1.4528801667004965e-14,1.4417346122773145e-13,0.5669575377516557,0.6071501442890582,0.9864846836855102
0.0145,0.972826146290834,-0.13025205074325044,0.6606573476392587,-0.10905714186737234,0.650956303931602,-0.18114135491376107,0.37402753146511786,0.039439313550630836,0.0008585275694587848,-0.0003321055743674722,0.06982545177302883,-0.0035091316325497673,1.0850270294751396,1.3976900533317016,0.00014328459492538788,0.055552829301922645,-4.317292681207197e-10,4.613503122013694e-9,1.937150067903794e-11,-1.3744450072610961e-14,1.4417195106962127e-13,0.5669544933009208,0.6071522073680735,0.9864973814502048
0.0146,0.9728457700943856,-0.13029583681894918,0.6606699464560146,-0.10908914983582194,0.6509676910381907,-0.1811764014082038,0.3750917717425709,0.03963494436635682,0.0008586096307936756,-0.00033213184892266735,0.06982358864692366,-0.003515464144996707,1.0850349984192207,1.3977102839726239,0.00014322297763138696,0.055552750553224346,-4.072788144066873e-10,4.613457027234596e-9,1.9840653647686076e-11,-1.299801564199336e-14,1.4417051051568042e-13,0.5669510787730158,0.6071545212307323,0.9865116227290738
0.0147,0.972864499619034,-0.13033807500691205,0.660681970755264,-0.10912001051566662,0.6509785362489087,-0.1812101406375223,0.37615213877956793,0.039829866715403894,0.0008586891918373344,-0.0003321538071546429,0.06982172899995634,-0.003521792695784032,1.085042626497285,1.3977295190959491,0.00014316059447350802,0.055552671731905555,-3.8412018662686337e-10,4.613413096919148e-9,2.013390447245632e-11,-1.2288228253585482e-14,1.4416913775274156e-13,0.5669473239538572,0.6071570656925398,0.9865272832913118
0.0148,0.9728823616399719,-0.13037880183624342,0.6606934381164908,-0.10914975124852731,0.6509888567640482,-0.18124260417343285,0.3772086429690708,0.04002408230181257,0.000858766326900356,-0.0003321715538021989,0.06981987278758359,-0.0035281172079617324,1.0850499230974011,1.3977477900242044,0.00014309746787635752,0.05555259284147852,-3.6220607128399783e-10,4.613371273393835e-9,2.026233057401801e-11,-1.1613817785820643e-14,1.4416783096763726e-13,0.5669432586293622,0.6071598205690009,0.986544238906113
0.0149,0.9728993829323923,-0.13041805383604763,0.66070436611918,-0.109178399376025,0.6509986697839018,-0.18127382358765162,0.3782612947040422,0.04021759282962336,0.0008588411102933354,-0.00033218519360413525,0.06981801996526213,-0.003534437604579799,1.0850568976076373,1.3977651280799173,0.0001430336202645419,0.05555251388545545,-3.4148915488084203e-10,4.6133314989851415e-9,2.0237009373040444e-11,-1.0973514117132194e-14,1.441665883472002e-13,0.5669389125854476,0.6071627656756209,0.9865623653426724
0.015,0.9729155902714878,-0.13045586753542898,0.660714772342816,-0.10920598223978058,0.6510079925087621,-0.1813038304518948,0.379310104377444,0.04041040000287678,0.0008589136163268669,-0.00033219483129925194,0.06981617048844871,-0.003540753808688223,1.0850635594160623,1.3977815645856164,0.00014296907406266754,0.05555243486734858,-3.219221239201459e-10,4.613293716019552e-9,2.0069018290192963e-11,-1.0366047125953441e-14,1.441654080782629e-13,0.5669343156080304,0.6071658808279046,0.9865815383701843
0.0151,0.9729310104324511,-0.13049227946349182,0.6607246743668831,-0.109232527181415,0.6510168421389219,-0.18133265633787862,0.3803550823822388,0.04060250552561334,0.0008589839193115454,-0.00033220057162634895,0.06981432431260004,-0.0035470657433369934,1.0850699179107441,1.3977971308638286,0.00014290385169534096,0.055552355790670124,-3.0345766490465967e-10,4.613257866823552e-9,1.9769434746144868e-11,-9.790146690717717e-15,1.44164288347658e-13,0.5669294974830277,0.6071691458413575,0.9866016337578432
0.0152,0.9729456701904751,-0.13052732614934048,0.6607340897708662,-0.10925806154254926,0.6510252358746735,-0.1813603328173192,0.3813962391113887,0.04079391110187357,0.0008590520935579656,-0.0003322025193242263,0.06981248139317285,-0.0035533733315761015,1.0850759824797511,1.3978118582370818,0.00014283797558716855,0.05555227665893233,-2.860484643371343e-10,4.613223893723626e-9,1.9349336161565497e-11,-9.244542689858364e-15,1.441632273422181e-13,0.566924487996356,0.6071725405314844,0.9866225272748438
0.0153,0.9729595963207524,-0.13056104412207928,0.6607430361342497,-0.10928261266480424,0.6510331909163098,-0.18138689146193276,0.38243358495785607,0.04098461843569797,0.0008591182133767224,-0.0003322007791316838,0.06981064168562387,-0.0035596764964555376,1.0850817625111522,1.397825778027904,0.00014277146816275672,0.0555521974756474,-2.696472087203198e-10,4.61319173904626e-9,1.881979995712416e-11,-8.7279650018087e-15,1.4416222324877586e-13,0.5669193169339328,0.6071760447137904,0.9866440946903806
0.0154,0.9729728155984756,-0.1305934699108125,0.6607515310365177,-0.10930620788980092,0.6510407244641233,-0.18141236384343554,0.38346713031460317,0.04117462923112705,0.0008591823530784103,-0.00033219545578752147,0.06980880514540981,-0.003565975161025293,1.085087267393015,1.3978389215588225,0.00014270435184671193,0.05555211824432756,-2.5420658455696654e-10,4.6131613451179385e-9,1.8191903553490165e-11,-8.239143505002046e-15,1.4416127425416381e-13,0.5669140140816744,0.6071796382037808,0.986666211773648
0.0155,0.9729853547988376,-0.13062464004464452,0.6607595920571555,-0.10932887455916021,0.6510478537184063,-0.18143678153354365,0.3844968855745921,0.04136394519220134,0.0008592445869736239,-0.0003321866540305393,0.06980697172798742,-0.003572269248335357,1.085092506513408,1.3978513201523652,0.00014263664906364064,0.055552038968485054,-2.3967927834982533e-10,4.613132654265145e-9,1.7476724371332857e-11,-7.776808077871745e-15,1.4416037854521457e-13,0.566908609225498,0.6071833008169606,0.9866887542938406
0.0156,0.972997240697031,-0.13065459105267968,0.6607672367756471,-0.10935064001450309,0.6510545958794518,-0.18146017610397333,0.3855228611307854,0.041552568022961346,0.0008593049893729583,-0.0003321744785995372,0.06980514138881341,-0.0035785586814357207,1.0850974892604002,1.3978630051310594,0.0001425683822381492,0.0555519596516321,-2.2601797660164634e-10,4.613105608814367e-9,1.6685339831321547e-11,-7.339688598851117e-15,1.4415953430876075e-13,0.5669031321513207,0.6071870123688347,0.9867115980201528
0.0157,0.9730085000682486,-0.13068335946402226,0.660774482771477,-0.10937153159745049,0.6510609681475521,-0.18148257912644075,0.38654506737614514,0.041740499427447585,0.000859363634587008,-0.00033215903423331513,0.06980331408334452,-0.0035848433833763744,1.0851022250220592,1.3978740078174337,0.00014249957379484416,0.05555188029728091,-2.1317536581518007e-10,4.613080151092088e-9,1.582882735412555e-11,-6.92651494637349e-15,1.4415873973163496e-13,0.5668976126450591,0.6071907526749084,0.9867346187217796
0.0158,0.9730191596876832,-0.13071098180777665,0.6607813476241299,-0.10939157664962336,0.6510669877230001,-0.18150402217266215,0.38756351470363376,0.04192774110970057,0.0008594205969263677,-0.0003321404256706731,0.06980148976703747,-0.003591123277207309,1.085106723186454,1.3978843595340151,0.00014243024615833184,0.05555180090894373,-2.0110413249317637e-10,4.613056223424793e-9,1.4918264360414155e-11,-6.536016998872181e-15,1.441579930006698e-13,0.5668920804926304,0.6071945015506868,0.9867576921679152
0.0159,0.9730292463305275,-0.1307374946130471,0.6607878489130904,-0.10941080251264262,0.6510726718060881,-0.18152453681435368,0.38857821350621335,0.04211429477376082,0.0008594759507016323,-0.000332118757650411,0.06979966839534897,-0.0035973982859785147,1.0851109931416525,1.3978940916033316,0.0001423604217532188,0.05555172149013276,-1.8975696313838665e-10,4.613033768138967e-9,1.3964728270856749e-11,-6.166924634780542e-15,1.441572923026979e-13,0.5668865654799513,0.6071982388116749,0.986780694127754
0.016,0.973038786771974,-0.130762934408938,0.6607940042178428,-0.10942923652812925,0.6510780375971089,-0.18154415462323154,0.38958917417684635,0.04230016212366885,0.0008595297702233964,-0.00033209413491132886,0.06979784992373578,-0.003603668332739982,1.0851150442757234,1.3979032353479104,0.00014229012300411134,0.05555164204436026,-1.7908654425356073e-10,4.613012727561097e-9,1.2979296506122611e-11,-5.8179677325318875e-15,1.4415663582455182e-13,0.5668810973929389,0.6072019442733779,0.9868035003704908
0.0161,0.9730478077872158,-0.13078733772455362,0.6607998311178718,-0.10944690603770416,0.6510831022963549,-0.18156290717101192,0.3905964071084949,0.04248534486346516,0.0008595821298022548,-0.0003320666621922266,0.06979603430765459,-0.0036099333405417012,1.085118885976735,1.3979118220902798,0.000142219372335616,0.05555156257513842,-1.6904556234144923e-10,4.612993044017664e-9,1.1973046486881075e-11,-5.487876170559547e-15,1.441560217530642e-13,0.5668757060175099,0.6072055977513008,0.9868259866653201
0.0162,0.9730563361514453,-0.1308107410889983,0.6608053471926618,-0.10946383838298833,0.6510878831041188,-0.18158082602941097,0.39159992269412136,0.042669844697190276,0.000859633103748802,-0.0003320364442319042,0.06979422150256216,-0.0036161932324336636,1.0851225276327554,1.3979198831529673,0.00014214819217233917,0.05555148308597949,-1.5958670390480247e-10,4.612974659835157e-9,1.0957055633801451e-11,-5.1753798272968475e-15,1.4415544827506762e-13,0.5668704211395815,0.6072091790609488,0.9868480287814363
0.0163,0.9730643986398554,-0.13083318103137642,0.6608105700216974,-0.10948006090560267,0.6510923972206932,-0.18159794277014496,0.392599731326688,0.04285366332888472,0.000859682766373633,-0.00033200358576916157,0.06979241146391518,-0.003622447931465859,1.0851259786318532,1.3979274498585006,0.00014207660493888727,0.05555140358039569,-1.5066265544637087e-10,4.612957517340058e-9,9.942401367553064e-12,-4.8792085811771194e-15,1.4415491357739473e-13,0.5668652725450704,0.6072126680178268,0.9868695024880342
0.0164,0.9730720220276387,-0.13085469408079226,0.6608155171844632,-0.10949560094716813,0.6510966618463707,-0.18161428896493004,0.3935958433991571,0.043036802462588994,0.0008597311919873424,-0.0003319681915427987,0.06979060414717042,-0.003628697360688278,1.0851292483620971,1.3979345535294072,0.00014200463305986673,0.055551324061899235,-1.4222610346890466e-10,4.612941558858854e-9,8.940161108805193e-12,-4.5980923106336795e-15,1.4415441584687807e-13,0.5668602900198936,0.6072160444374402,0.9868902835543079
0.0165,0.9730792330899881,-0.13087531676635017,0.6608202062604436,-0.1095104858493057,0.651100694181444,-0.18162989618548245,0.39458826930449087,0.043219263802343616,0.000859778454900525,-0.0003319303662916155,0.06978879950778459,-0.0036349414431509105,1.085132346211555,1.3979412254882153,0.00014193229895988405,0.055551244534002356,-1.3422973447515472e-10,4.612926726718028e-9,7.961412278227235e-12,-4.330760894099876e-15,1.441539532703503e-13,0.566855503349968,0.6072192881352938,0.9869102477494524
0.0166,0.9730860586020962,-0.13089508561715443,0.6608246548291232,-0.10952474295363625,0.6511045114262054,-0.1816447960035183,0.39557701943565166,0.043401049052189104,0.0008598246294237754,-0.00033189021475441206,0.06978699750121439,-0.003641180101903749,1.0851352815682953,1.3979474970574521,0.0001418596250635456,0.055551165000217284,-1.2662623496787118e-10,4.6129129632440674e-9,7.017232296488469e-12,-4.075944210009026e-15,1.44153524034644e-13,0.5668509423212107,0.6072223789268928,0.9869292708426619
0.0167,0.9730925253391558,-0.13091403716230945,0.6608288804699864,-0.10953839960178077,0.6511081307809476,-0.18165901999075382,0.39656210418560167,0.04358215991616597,0.0008598697898676885,-0.0003318478416699882,0.06978519808291657,-0.0036474132599967814,1.0851380638203867,1.3979533995596458,0.00014178663379545785,0.055551085464056245,-1.193682914498045e-10,4.612900210763456e-9,6.118698584258218e-12,-3.8323721367944574e-15,1.4415312632659175e-13,0.5668466367195383,0.6072252966277424,0.9869472286031311
0.0168,0.9730986600763596,-0.13093220793091948,0.6608329007625179,-0.1095514831353602,0.6511115694459635,-0.18167259971890518,0.39754353394730324,0.04376259809831473,0.0008599140105428588,-0.0003318033517771439,0.06978340120834786,-0.00365364084048,1.0851407023558972,1.3979589643173236,0.0001417133475802272,0.055551005929031456,-1.1240859042370514e-10,4.612888411602678e-9,5.2768885622058e-12,-3.598774552889501e-15,1.4415275833302622e-13,0.566842616330868,0.6072280210533474,0.9869639968000545
0.0169,0.9731044895889004,-0.13094963445208888,0.6608367332862022,-0.10956402089599547,0.6511148446215453,-0.18168556675968867,0.3985213191137186,0.043942365302675895,0.0008599573657598812,-0.0003317568498146792,0.06978160683296497,-0.0036598627664033946,1.0851432065628954,1.3979642226530133,0.00014163978884246012,0.055550926398655144,-1.0569981839232342e-10,4.612877508088219e-9,4.502879651000534e-12,-3.3738813367274804e-15,1.4415241824077997e-13,0.5668389109411165,0.6072305320192133,0.9869794512026266
0.017,0.9731100406519706,-0.13096635325492198,0.6608403956205235,-0.10957604022530755,0.6511179735079858,-0.18169795268482034,0.39949547007781006,0.04412146323328999,0.0008599999298293504,-0.00033170844052139394,0.06977981491222467,-0.003666078960816956,1.0851455858294496,1.3979692058892428,0.00014156598000676301,0.05555084687643954,-9.919466185840964e-11,4.612867442546565e-9,3.80774927131172e-12,-3.15642236674172e-15,1.441521042366856e-13,0.5668355503362009,0.607232809340845,0.9869934675800421
0.0171,0.9731153400407634,-0.1309824008685231,0.6608439053449668,-0.10958756846491735,0.6511209733055776,-0.18170978906601645,0.40046599723253984,0.04429989359419752,0.0008600417770618611,-0.00033165822863608817,0.06977802540158361,-0.0036722893467706747,1.0851478495436284,1.3979739453485398,0.00014149194349774233,0.05555076736589687,-9.284580732471461e-11,4.612858157304199e-9,3.2025748438087257e-12,-2.9451275213655615e-15,1.4415181450757574e-13,0.566832564302038,0.6072348328337474,0.9870059217014955
0.0172,0.9731204145304712,-0.13099781382199657,0.6608472800390164,-0.10959863295644584,0.6511238612146131,-0.18172110747499323,0.40143291097087025,0.044477658089438994,0.000860082981768008,-0.0003316063188975619,0.06977623825649859,-0.0036784938473145407,1.0851500070934998,1.3979784723534319,0.0001414177017400045,0.05555068787053936,-8.660594129398855e-11,4.6128495946876084e-9,2.6984337891608446e-12,-2.7387266790323257e-15,1.4415154724028297e-13,0.5668299826245449,0.6072365823134259,0.987016689336181
0.0173,0.9731252908962869,-0.1310126286444467,0.6608505372821569,-0.10960926104151394,0.6511266544353852,-0.18173193948346683,0.40239622168576356,0.04465475842305494,0.0008601236182583857,-0.00033155281604461495,0.06977445343242629,-0.003684692385498545,1.0851520678671325,1.3979828182264467,0.00014134327715815598,0.05555060839387922,-8.042775026898185e-11,4.612841697023275e-9,2.3064035280373967e-12,-2.5359497181753412e-15,1.441513006216399e-13,0.5668278350896383,0.6072380375953854,0.9870256462532936
0.0174,0.9731299959134031,-0.13102688186497788,0.6608536946538727,-0.10961948006174263,0.6511293701681862,-0.1817423166631534,0.4033559397701821,0.044831196299085864,0.0008601637608435894,-0.0003314978248160473,0.06977267088482346,-0.0036908848843726777,1.0851540412525944,1.397987014290112,0.0001412686921768032,0.055550528939428696,-7.426392075244496e-11,4.612834406637687e-9,2.037561481107701e-12,-2.335526517227935e-15,1.4415107283847915e-13,0.5668261514832352,0.6072391784951312,0.9870326682220277
0.0175,0.9731345563570126,-0.13104061001269432,0.6608567697336484,-0.10962931735875282,0.6511320256133087,-0.18175227058576923,0.404312075617088,0.04500697342157229,0.0008602034838342133,-0.000331441449950659,0.0697708905691468,-0.0036970712669869305,1.0851559366379544,1.3979910918669558,0.00014119396922055255,0.05555044951069999,-6.806713924712808e-11,4.612827665857328e-9,1.902985069041076e-12,-2.136186954623428e-15,1.441508620776333e-13,0.5668249615912526,0.6072399848281683,0.9870376310115776
0.0176,0.9731389990023082,-0.13105384961670044,0.6608597801009685,-0.10963880027416546,0.6511346379710458,-0.18176183282303043,0.4052646396194437,0.045182091494554724,0.0008602428615408522,-0.0003313837961872499,0.06976911244085308,-0.0037032514563912922,1.0851577634112808,1.3979950822795055,0.0001411191307140105,0.05555037011120536,-6.179009225578204e-11,4.612821417008682e-9,1.9137517125068503e-12,-1.9366609087951637e-15,1.44150666525935e-13,0.5668242951996074,0.6072404364100016,0.9870404103911381
0.0177,0.973143345623638,-0.13106663236840402,0.660862739965152,-0.1096479524619065,0.6511372210203838,-0.1817710306111207,0.40621364273902233,0.04535655235068115,0.0008602819543141704,-0.000331324954309365,0.06976733646395197,-0.0037094253875440343,1.0851595293289393,1.3979990114097718,0.00014104419515113774,0.0555502907437648,-5.5414244019516654e-11,4.612815603767596e-9,2.070458687085747e-12,-1.7364242644750055e-15,1.441504844253107e-13,0.5668241526162079,0.6072405381134787,0.9870410309000003
0.0178,0.9731475381683019,-0.13107891178991724,0.6608656097827279,-0.10965673803558638,0.6511397340276204,-0.18177982122981215,0.407159104801367,0.04553035984639024,0.0008603205997081217,-0.00033126478964691926,0.0697655627386421,-0.00371559318740852,1.085161216064847,1.3980028176397228,0.00014096911818712348,0.05555021140011026,-4.9354854237949166e-11,4.6128102021587e-9,2.2171114817620727e-12,-1.5462083464153356e-15,1.4415031522102706e-13,0.5668240914953742,0.6072406672113596,0.9870417313960328
0.0179,0.9731515571225218,-0.1310906765447037,0.6608683760822981,-0.10966514800236644,0.6511421628528389,-0.1817881936757241,0.408101040760078,0.045703516781132617,0.0008603587429528853,-0.0003312032689934429,0.06976379129844053,-0.003721754895510978,1.0851628177860846,1.3980064797983462,0.00014089388555381158,0.05555013207722071,-4.374757659517885e-11,4.612805202249828e-9,2.302674919431453e-12,-1.3695191839086847e-15,1.441501586661531e-13,0.5668239597402199,0.607240945501259,0.9870432414207192
0.018,0.9731554085596811,-0.13110193977395362,0.6608710426489738,-0.10967319204195833,0.6511445108906697,-0.18179615891100945,0.40903946259571416,0.04587602528787552,0.0008603964007176749,-0.00033114042976489045,0.06976202213300389,-0.0037279104910043054,1.0851643369979855,1.3980100043614367,0.00014081850306689637,0.055550052775605596,-3.857339964243271e-11,4.612800590341546e-9,2.332841234096246e-12,-1.205856360878322e-15,1.441500143258585e-13,0.5668237641752514,0.6072413585686284,0.9870454827594872
0.0181,0.9731590985531626,-0.13111271461885732,0.6608736132678662,-0.10968087983407371,0.6511467815357428,-0.1818037278978212,0.4099743822888341,0.04604788749958625,0.0008604335896717047,-0.00033107630937721674,0.06976025523198875,-0.0037340599530413967,1.085165776205884,1.3980133978047886,0.00014074297654207197,0.055549973495774355,-3.3813311930937576e-11,4.612796352734426e-9,2.313302659758809e-12,-1.0547194612475123e-15,1.4414988176531288e-13,0.5668235116249744,0.6072418919989195,0.9870483771977641
0.0182,0.9731626331763502,-0.13112301422060518,0.6608760917240867,-0.10968822105842425,0.651148978182689,-0.18181091159831225,0.41090581181999664,0.046219105549232045,0.0008604703264841883,-0.0003310109452463764,0.06975849058505176,-0.0037402032607751477,1.0851671379151135,1.3980166666041969,0.00014066731179503264,0.055549894238236454,-2.944830201192078e-11,4.612792475729036e-9,2.2497514304215015e-12,-9.15608068939535e-16,1.441497605496859e-13,0.5668232089138951,0.6072425313775837,0.9870518465209778
0.0183,0.9731660185026267,-0.13113285172038747,0.6608784818027464,-0.1096952253947216,0.6511511042261381,-0.18181772097463567,0.41183376316976045,0.04638968156978017,0.0008605066278243396,-0.00033094437478832414,0.06975672818184951,-0.003746340393358453,1.0851684246310087,1.3980198172354557,0.0001405915146414725,0.05554981500350133,-2.5459358436609143e-11,4.612788945625944e-9,2.147879780086683e-12,-7.8802176787765435e-16,1.4414965024414707e-13,0.5668228628665196,0.6072432622900725,0.987055812514556
0.0184,0.9731692606053756,-0.13114224025939447,0.6608807872889565,-0.1097019025226774,0.6511531630607206,-0.1818241669889443,0.4127582483186843,0.046559617694197884,0.0008605425103613726,-0.0003308766354190145,0.06975496801203859,-0.003752471329944209,1.085169638858903,1.3980228561743588,0.00014051559089708587,0.055549735792078433,-2.182746975622965e-11,4.612785748725719e-9,2.013379942756711e-12,-6.714601419851396e-16,1.4414955041386616e-13,0.5668224803073538,0.6072440703218377,0.9870601969639263
0.0185,0.9731723655579798,-0.13115119297881653,0.6608830119678285,-0.10970826212200338,0.6511551580810669,-0.1818302606033912,0.413679279247327,0.04672891605545247,0.000860577990764501,-0.0003308077645544024,0.06975321006527563,-0.003758596049685311,1.0851707831041304,1.3980257898967017,0.00014043954637756688,0.05554965660447722,-1.8533624522009316e-11,4.612782871328934e-9,1.8519441524339453e-12,-5.6542277518526065e-16,1.4414946062401275e-13,0.566822068060904,0.6072449410583308,0.9870649216545165
0.0186,0.9731753394338225,-0.13115972301984397,0.6608851596244731,-0.1097143138724111,0.651157092681807,-0.18183601278012923,0.4145968679362471,0.04689757878651117,0.0008606130857029384,-0.0003307377996104422,0.06975145433121721,-0.0037647145317346526,1.0851718598720246,1.3980286248782783,0.00014036338689860976,0.055549577441207115,-1.555881128517513e-11,4.612780299736152e-9,1.6692646431207423e-12,-4.694092514012864e-16,1.4414938043975641e-13,0.5668216329516759,0.6072458600850033,0.9870699083717541
0.0187,0.9731781883062871,-0.13116784352366706,0.660887234044002,-0.10972006745361229,0.6511589702575715,-0.18184143448131143,0.4155110263660036,0.04706560802034128,0.0008606478118458992,-0.00033066677800308884,0.06974970079951998,-0.0037708267552451318,1.08517287166792,1.3980313675948837,0.0001402871182759087,0.05554949830277759,-1.2884018596953993e-11,4.6127780202479455e-9,1.4710336488194555e-12,-3.829191545564837e-16,1.4414930942626687e-13,0.5668211818041757,0.6072468129873068,0.9870750789010668
0.0188,0.9731809182487569,-0.1311755676314762,0.6608892390115263,-0.10972553254531857,0.6511607942029903,-0.18184653666909065,0.41642176651715507,0.047233005889910015,0.0008606821858625969,-0.00033059473714829686,0.06974794945984049,-0.0037769326993696414,1.0851738209971502,1.3980340245223117,0.0001402107463251579,0.055549419189698086,-1.0490235008573085e-11,4.612776019164883e-9,1.2629434035324556e-12,-3.054520685741277e-16,1.4414924714871365e-13,0.5668207214429094,0.6072477853506928,0.9870803550278822
0.0189,0.973183535334615,-0.13118290848446157,0.660891178312157,-0.10973071882724163,0.6511625679126943,-0.18185133030561998,0.4173291003702603,0.047399774528184675,0.0008607162244222454,-0.000330521714462021,0.0697462003018354,-0.0037830323432610784,1.0851747103650495,1.3980366021363573,0.00014013427686205163,0.05554934010247805,-8.358449071259311e-12,4.612774282787536e-9,1.0506861412620962e-12,-2.3650757737748494e-16,1.4414919317226648e-13,0.5668202586923832,0.607248762760613,0.9870856585376281
0.019,0.9731860456372446,-0.1311898792238136,0.6608930557310058,-0.10973563597909311,0.6511642947813132,-0.1818558263530523,0.418233039905878,0.04756591606813251,0.0008607499441940587,-0.0003304477473602159,0.06974445331516126,-0.0037891256660723383,1.0851755422769511,1.3980391069128146,0.00014005771570228405,0.055549261041626934,-6.469649336239653e-12,4.612772797416469e-9,8.399540960107341e-13,-1.7558526488982455e-16,1.4414914706209492e-13,0.5668198003771028,0.6072497308025189,0.9870909112157322
0.0191,0.973188455230029,-0.13119649299072253,0.6608948750531833,-0.10974029368058467,0.6511659782034777,-0.18186003577354057,0.419133597104567,0.04773143264272079,0.0008607833618472505,-0.00033037287325883623,0.06974270848947474,-0.003795212646956315,1.0851763192381896,1.3980415453274784,0.00013998106866154933,0.05554918200765418,-4.8048243547411224e-12,4.6127715493522535e-9,6.364395017807288e-13,-1.2218471503441638e-16,1.4414910838336863e-13,0.5668193533215745,0.607250675061862,0.9870960348476219
0.0192,0.9731907701863513,-0.13120276292637872,0.6608966400638013,-0.10974470161142799,0.6511676215738178,-0.18186396952923775,0.4200307839468859,0.047896326384916775,0.0008608164940510346,-0.00033029712957383664,0.0697409658144324,-0.003801293265065905,1.0851770437540984,1.3980439238561426,0.00013990434155554174,0.05554910300106924,-3.344962677990711e-12,4.612770524895459e-9,4.458345925744386e-13,-7.580551173452952e-17,1.4414907670125722e-13,0.5668189243503042,0.6072515811240939,0.987100951218725
0.0193,0.9731929965795948,-0.13120870217197247,0.6608983545479707,-0.10974886945133469,0.6511692282869639,-0.1818676385822968,0.4209246124133936,0.04806059942768773,0.000860849357474625,-0.0003302205537211719,0.06973922527969086,-0.003807367499554003,1.0851777183300118,1.3980462489746024,0.00013982754019995543,0.055549024022381564,-2.0710528572153638e-12,4.612769710346653e-9,2.738316023942159e-13,-3.594723891343216e-17,1.441490515809303e-13,0.566818520287798,0.6072524345746663,0.9871055821144692
0.0194,0.9731951404831427,-0.13121432386869405,0.6609000222908029,-0.10975280688001646,0.6511708017375462,-0.18187105389487065,0.4218150944846487,0.04822425390400091,0.0008608819687872354,-0.00033014318311679655,0.06973748687490673,-0.003813435329573505,1.0851783454712634,1.3980485271586518,0.00013975067041048465,0.0555489450721006,-9.64083443642175e-13,4.612769092006405e-9,1.2612276524243197e-13,-2.1094804943965874e-18,1.4414903258755756e-13,0.566818147958562,0.6072532209990305,0.9871098493202821
0.0195,0.9731972079703782,-0.13121964115773382,0.660901647077409,-0.10975652357718493,0.6511723453201952,-0.18187422642911233,0.42270224214121005,0.048387291946823584,0.0008609143446580798,-0.00033006505517666537,0.06973575058973662,-0.0038194967342773064,1.0851789276831876,1.3980507648840856,0.0001396737380028236,0.0555488661507358,-5.04298849808217e-15,4.612768656175285e-9,8.400315121438694e-15,2.6208179599309507e-17,1.4414901928630855e-13,0.5668178141871021,0.6072539259826383,0.9871136746215915
0.0196,0.9731992051146846,-0.1312246671802821,0.6609032326929001,-0.10976002922255179,0.651173862429541,-0.18187716714717472,0.4235860673636363,0.048549715689123016,0.000860946501756372,-0.00032998620731673306,0.06973401641383713,-0.003825551692818302,1.0851794674711175,1.3980529686266983,0.00013959674879266649,0.0555487872587966,8.250799569899118e-13,4.612768389153861e-9,-7.36435139664055e-14,4.9506157444416476e-17,1.4414901124235297e-13,0.5668175257979243,0.6072545351109412,0.9871169798038248
0.0197,0.9732011379894451,-0.13122941507752917,0.6609047829223877,-0.10976333349582869,0.651175356460214,-0.18187988701121083,0.4244665821324863,0.04871152726386647,0.0008609784567513259,-0.0003299066769529541,0.06973228433686486,-0.0038316001843493874,1.085179967340388,1.398055144862284,0.00013951970859570748,0.055548708396792455,1.5452968415948151e-12,4.612768277242703e-9,-1.143164880187423e-13,6.828486911765483e-17,1.441490080208604e-13,0.5668172896155349,0.6072550339693906,0.98711968665241
0.0198,0.9732030126680428,-0.13123389799066537,0.6609063015509831,-0.10976644607672728,0.6511768308068443,-0.1818823969833736,0.4253437984283187,0.04887272880402122,0.0008610102263121552,-0.00032982650150128345,0.06973055434847644,-0.0038376421880234575,1.0851804297963323,1.3980573000666372,0.00013944262322764078,0.055548629565232814,2.1746191140896507e-12,4.61276830674238e-9,-1.0792637303321173e-13,8.304473069575593e-17,1.441490091870005e-13,0.5668171124644398,0.6072554081434384,0.9871217169527745
0.0199,0.973204835223861,-0.13123812906088095,0.6609077923637972,-0.10976937664495921,0.6511782888640625,-0.18188470802581597,0.4262177282316923,0.049033322442554504,0.0008610418271080739,-0.00032974571837767554,0.06972882643832844,-0.0038436776829934086,1.0851808573442847,1.3980594407155529,0.00013936549850416066,0.05554855076462713,2.7320582232473813e-12,4.6127684639534594e-9,-4.878093500745594e-14,9.428615825544906e-17,1.4414901430594289e-13,0.5668170011691449,0.6072556432185358,0.9871229924903461
0.02,0.9732066117302829,-0.1312421214293663,0.6609092591459413,-0.10977213488023617,0.6511797340264988,-0.1818868311006909,0.42708838352316575,0.04919331031243361,0.0008610732758082958,-0.00032966436499808516,0.06972710059607751,-0.0038497066484121352,1.0851812524895788,1.3980615732848252,0.0001392883402409613,0.05554847199548484,3.2366256178410353e-12,4.612768735176512e-9,6.881206006088302e-14,1.0250956787346548e-16,1.4414902294285716e-13,0.5668169625541564,0.6072557247801347,0.9871234350505523


==> data/kpred_10.csv <==
0.0,1.0067552230867676,-0.04029913889433857,0.20330299948998976,0.058855971513823734,0.20030310784149463,-0.01608748059654234,0.20230451163495683,0.008124112353003962,0.00027215096174116113,-2.185798994095428e-5,0.0704451141318348,-0.002805774194391405,1.01,0.525480093117286,9.89899987335744e-5,5.996090231659241e-10,5.527388520225517e-19,0.06505433349465362,-1.760575309148573e-37,5.034722587354705e-9,1.7044668086923169e-37,0.0,1.573350808548345e-13,0.6186667115339424,0.20043455449457187,1.0029101451884557
0.0001,0.9822407412655363,-0.038303145101258,0.20892090866647808,0.05500321108362563,0.29296418299354987,-0.025200395226390178,0.20248465839470509,0.008133929439968064,0.00027291469811481457,-2.2926925353497902e-5,0.07044542320714359,-0.0028063648553091325,1.0099643760857628,0.5271303261077828,9.900717346238608e-5,5.999785892510264e-10,7.383455117882269e-10,0.06505449950300239,1.1164030682206211e-5,5.369723154651591e-9,6.324926648196418e-6,2.2200016608168986e-10,1.6264875323021845e-13,0.6683295170844349,0.2010511301969052,1.0099533284058666
0.0002,0.9279786873162977,-0.033973699216313456,0.23534647824907645,0.044866227520422866,0.3494210776291053,-0.03319256036428141,0.20289122309865945,0.00816471801256835,0.0002776876227980868,-2.582068949728974e-5,0.0704467346775145,-0.0028077722756926393,1.009605456578981,0.5270731737878969,9.908547155253445e-5,6.012466864826456e-10,1.7456295271161732e-8,0.06505619537170776,3.8292077562165016e-5,7.78790346496407e-9,1.0398590263295082e-5,1.1249633622283374e-9,2.266359086461318e-13,0.5632410190161395,0.20103431610433076,1.0095757761243491
0.0003,0.8725133119765205,-0.03005530529076586,0.28781640047193585,0.03129144884697856,0.3788853708045295,-0.039287343325664005,0.20337000408437528,0.008213213364747115,0.000288029205972082,-2.999654933549778e-5,0.07044791060766298,-0.00280941300126713,1.0083559185214346,0.5218246571478445,9.902408231548118e-5,5.993419257483478e-10,1.0942804169179209e-7,0.06506218414004222,6.285080292501232e-5,1.2944703799542625e-8,6.730674214613333e-6,2.0402436157390073e-9,3.879751158678869e-13,0.5804604622750335,0.19935774195177397,1.0083284149163676
0.0004,0.8378424056676825,-0.028755960502097,0.35225814038230713,0.017993692156450816,0.39173861226935347,-0.04366773634957335,0.20384893351260355,0.008273427405377098,0.00030289513750124885,-3.485437621189173e-5,0.07044658514550596,-0.002810758725171655,1.0058952669949526,0.5287607376951154,9.894025056667388e-5,5.983063250102559e-10,3.8806223080816915e-7,0.06507422239967176,5.0611173022221185e-5,1.9060196105973106e-8,-1.0646618336501499e-5,1.90618235585614e-9,6.009527445730483e-13,0.9503528545601654,0.20223262447428425,0.9685935496480438
0.0005,0.8293093497373346,-0.030675282521824117,0.40521920837646463,0.008244246387951428,0.39719457051855467,-0.046996643171281785,0.20432216348411478,0.008340531669045931,0.00031982441305079167,-3.984951484017845e-5,0.0704416827518761,-0.002811539892793956,1.0026556181572976,0.5540713718022375,9.953179597816898e-5,6.104736486884612e-10,9.562249612910558e-7,0.0650905773711466,9.89267389799716e-6,2.213615415040901e-8,-1.6153105120488492e-5,4.092491576983584e-10,7.209913152091286e-13,1.0,0.211783484105564,0.9272685131588809
0.0006,0.8403979635627525,-0.03488057144512008,0.4379282832642131,0.003182215414465921,0.4012515219452636,-0.049923373318271354,0.2048114867868011,0.008412165050302687,0.0003364849058333151,-4.4615398638862153e-5,0.07043357679388353,-0.002811789370109603,0.9990950079374271,0.5794240621069023,0.00010091426834401508,6.321612056243691e-10,1.8675628626432782e-6,0.0651092733665148,-2.4008886889871288e-5,2.128945601600271e-8,-8.984140891597724e-6,-8.963754606499416e-10,6.905117124786015e-13,1.0,0.2229849760613386,0.889283973769683
0.0007,0.8603553982393096,-0.03973373630492766,0.4506031174526747,0.002124975145042508,0.4065642795213534,-0.05280964242800592,0.20533964292774848,0.00848811794579666,0.0003514412416405382,-4.9005999050697865e-5,0.07042343502460956,-0.0028117383583075688,0.995541936702978,0.6047760962770061,0.00010293794535748542,6.579530139583587e-10,3.136771249407877e-6,0.06512883385958464,-3.8299657392341715e-5,1.8006573471887187e-8,-9.170752484212448e-7,-1.3699831987675187e-9,5.70461118006732e-13,1.0,0.2329470097226834,0.8727049975505665
0.0008,0.8796729126283217,-0.043770906335678275,0.4495293681572743,0.003293418573902319,0.41328697401040776,-0.05568686230185732,0.20591783651747866,0.008569311954117803,0.0003643126158635445,-5.3064698557387796e-5,0.0704126050462191,-0.0028116729636423945,0.9921780794705485,0.6301274362737522,0.00010548172230493108,6.85525388883059e-10,4.752748317942913e-6,0.06514839414511202,-3.536709952297785e-5,1.4209315436261526e-8,3.718078429685942e-6,-1.1987541864709523e-9,4.381580767847421e-13,1.0,0.243626319031748,0.8694894782325823
0.0009,0.8929592276824,-0.04625606769905776,0.4427027990274939,0.004787228677135573,0.4203689191431991,-0.05838609326761719,0.20654390871439113,0.008656682328993122,0.0003754718290340815,-5.693560994146554e-5,0.07040212851952311,-0.0028118116329887916,0.9890636283665222,0.6554780512161326,0.000108447265249505,7.138663929936156e-10,6.69275896224127e-6,0.06516762009531629,-2.2993518066944702e-5,1.1246237380116305e-8,5.112207378462128e-6,-7.349604953787493e-10,3.4030707003555395e-13,1.0,0.25541585358341845,0.87853965496898
0.001,0.8991912601352359,-0.04726950289143122,0.43658805826966723,0.005289039094407075,0.42661091096356846,-0.06070494574170102,0.20720635987500796,0.008750456021635272,0.0003856158431355006,-6.077254319737788e-5,0.07039253998097514,-0.0028122492660492674,0.9861818392195014,0.6808279159852162,0.00011175457103529235,7.425371074294113e-10,8.932109304500667e-6,0.0651865271668331,-8.785176841934947e-6,9.678601827745033e-9,4.4301600721087645e-6,-2.47122520997713e-10,2.9212425706316267e-13,1.0,0.2666477111430579,0.8910493654861407
0.0011,0.9004175083236572,-0.0474521258335025,0.43426093577439806,0.004428657612196852,0.43136413665630735,-0.06254957465963189,0.20789117388138653,0.008849850666238016,0.0003953585581644466,-6.466396601684288e-5,0.07038387658570604,-0.002812958176783734,0.9834788077827443,0.7061770105184293,0.00011533972225679533,7.713553897401192e-10,1.1450425495985577e-5,0.06520531287113449,2.252568924934063e-6,9.388369591382212e-9,2.665068888848318e-6,1.142159003225819e-10,2.8682684742743846e-13,1.0,0.27523046373967314,0.8999149814365627
0.0012,0.8995602723196485,-0.04754994933326653,0.43621426350713643,0.0024767859579543665,0.4345389659040166,-0.06394570469928629,0.20858691614795558,0.008953490763115779,0.00040507989549612943,-6.862780839020762e-5,0.07037592899770334,-0.0028138543410163278,0.9808991542183585,0.731525318151969,0.00011914961401203846,8.002331717192377e-10,1.4232374373843397e-5,0.0652241941571492,7.676843857493044e-6,9.933713886152353e-9,7.014442034200676e-7,2.810419816689008e-10,3.0825095054610527e-13,1.0,0.28754389100875277,0.9087189711760832
0.0013,0.8991984847371138,-0.04812792545242922,0.4408892864781135,0.00013140279820680951,0.43655428547966746,-0.06503104820454962,0.20928758945767947,0.009059739661214634,0.00041485762497717166,-7.261249814932149e-5,0.0703683819387852,-0.002814839361071609,0.9784073092016486,0.7568728255510658,0.00012314173205601103,8.291367486566681e-10,1.7267709381057655e-5,0.06524330944207885,7.856218795121458e-6,1.074254051650823e-8,-7.433260639232748e-7,2.7183124792865425e-10,3.369518005287786e-13,1.0,0.2986309700496127,0.9113631515452316
0.0014,0.9005553091054876,-0.04935616868806577,0.44630285094934835,-0.0019686701596158015,0.4379807065445248,-0.06597065668482753,0.2099925536969892,0.009167310742660386,0.0004245670486124817,-7.654040760266322e-5,0.07036100576448732,-0.0028158542264106515,0.9759991647735201,0.7822195220217093,0.00012728196319971278,8.580514188214295e-10,2.0548113569886833e-5,0.06526265700400877,4.863042326702646e-6,1.1397778900253886e-8,-1.36073551142673e-6,1.5962414405859973e-10,3.591338031136792e-13,1.0,0.3067610178442913,0.9131188022243932
0.0015,0.9038017483808329,-0.05112492833064821,0.4508768498276338,-0.0034251981264497204,0.4393124517175054,-0.06689995064196745,0.21070378308416501,0.009275412004815306,0.00043402312155634226,-8.034185904690679e-5,0.07035368370328406,-0.002816881320810496,0.9736897956618698,0.8075653986532968,0.00013154186781898748,8.869700034415411e-10,2.4064695935716287e-5,0.06528214527968451,1.0770352207066896e-6,1.1684693220188107e-8,-1.2217187316505155e-6,2.693657481958534e-11,3.6806319105616125e-13,1.0,0.3205724536500794,0.9141862082604162
0.0016,0.908215343152637,-0.053125277643926515,0.4540259406727768,-0.004228953831873348,0.44079588014487475,-0.06787628621066553,0.21142414335497653,0.0093839314638047,0.0004430764453692695,-8.398311396806094e-5,0.07034643468120537,-0.0028179468430154313,0.971504756153458,0.8329104485356433,0.00013589937022925858,9.158899891741745e-10,2.7805994513838885e-5,0.0653016279519774,-1.8861088572544657e-6,1.163649140793749e-8,-6.912005205311673e-7,-7.222707529440693e-11,3.654846839317762e-13,1.0,0.32887832423252894,0.914886669852827
0.0017,0.9129382720749003,-0.055051750492650764,0.4557195502993216,-0.004544663200409273,0.44252147488727916,-0.06891014979688263,0.21215582780811745,0.009493038549163588,0.00045163768333891975,-8.745550110528245e-5,0.0703393226195476,-0.002819088026846247,0.9694673965317311,0.8582546656891284,0.0001403353551581149,9.448098799157184e-10,3.1758762777143806e-5,0.06532096437275611,-3.178713589850878e-6,1.1370693846282876e-8,-1.347305724935746e-7,-1.114030808755879e-10,3.5587955511027375e-13,1.0,0.341438656086995,0.917973176829927
0.0018,0.9173240349609817,-0.056735439407243335,0.45653584792998586,-0.004670581389654902,0.4443846386573765,-0.06995740041182127,0.2128991627183096,0.009603113101811165,0.0004597238083647691,-9.078364489336126e-5,0.070332429790942,-0.0028203380729218508,0.9675906715349767,0.8835980456492067,0.0001448355272476427,9.73729262821587e-10,3.590721024369486e-5,0.06534005539333487,-3.1077086351164306e-6,1.1043388302117053e-8,2.483943331129211e-7,-1.0398971502387426e-10,3.4466622639102035e-13,1.0,0.351401085083204,0.9204221028244578
0.0019,0.9209715878506889,-0.05810524716782088,0.4571021224770938,-0.004876730867536211,0.44624941116208044,-0.07096784852999784,0.21365360516633583,0.009714486111752263,0.00046738607471112886,-9.399850285871038e-5,0.07032582022506408,-0.0028217192112173256,0.9658816441417374,0.90894058442376,0.00014938709408061888,1.002647846909483e-9,4.023495682415509e-5,0.06535882752686403,-2.270013543991254e-6,1.0780008525199922e-8,3.6826575726731626e-7,-7.242065350063923e-11,3.3605064502288534e-13,1.0,0.3604533266743341,0.9234563923591446
0.002,0.9239661837713795,-0.059248859484341776,0.4577770997588877,-0.005251747262254975,0.4480199598598179,-0.07191502495494925,0.21441766310966684,0.009827198394897476,0.00047469417505575516,-9.712292536826793e-5,0.07031949962912389,-0.0028232268570390073,0.9643386370654379,0.9342822791800373,0.00015398095154228319,1.0315655579107716e-9,4.472533563119458e-5,0.06537724681685919,-1.275073788266036e-6,1.0605236444368012e-8,2.974079628829966e-7,-3.7432192989466165e-11,3.3066895165931804e-13,1.0,0.37573998828498245,0.9285804444392041
0.0021,0.9264957020635001,-0.060277868745609406,0.45876970929613087,-0.005814455385871752,0.44963502084572804,-0.07278652018123678,0.215189841638046,0.009941180620117382,0.00048170908522514533,-0.00010017276332889279,0.07031345576565776,-0.0028248495627425907,0.9629588714159524,0.9596231273816342,0.0001586089382900517,1.060482342136356e-9,4.9361845150281875e-5,0.065395284790262,-5.917690009430749e-7,1.0512179879931511e-8,1.3153493868569687e-7,-1.4489128082653975e-11,3.281013967599764e-13,1.0,0.3821525283849166,0.9306974160183091
0.0022,0.9288127710456257,-0.06130476523548801,0.4600918772426186,-0.006504015530273884,0.4510830111939893,-0.07358887011724707,0.2159688743525312,0.010056240041896801,0.0004884723484824184,-0.00010315318262257164,0.07030765888116984,-0.002826570458698151,0.9617396560737852,0.984963126890548,0.00016326416041828446,1.0893981708694453e-9,5.41282598803663e-5,0.06541291325084209,-4.41829230298987e-7,1.0462610398755402e-8,-2.7349187078496448e-8,-1.0354053426508514e-11,3.2692093009502066e-13,1.0,0.39314941876049964,0.9334289404805052
0.0023,0.9310811838464312,-0.062371980107917634,0.46156595042606763,-0.007218435998592944,0.45240828241085174,-0.07434506229076376,0.21675422681589057,0.01017213743264741,0.0004949893270026293,-0.00010605662095223824,0.07030207566114505,-0.002828376250509375,0.9606816534067264,1.0103022762586433,0.0001679419187068303,1.1183130393442236e-9,5.900850545990703e-5,0.0654300889025926,-6.77355795776166e-7,1.0411393966709985e-8,-1.3484500663675716e-7,-1.9310818682284535e-11,3.255954025473734e-13,1.0,0.4078240371113751,0.9370739780882752
0.0024,0.9334090260182272,-0.06349767051480533,0.46302833886610845,-0.007873437097204762,0.45365439972420823,-0.07507615284614753,0.2175455207801014,0.010288666560514812,0.0005012608822957756,-0.00010887542905080539,0.07029667851794942,-0.0028302570222423474,0.9597866354475135,1.0356405741023922,0.0001726377194710166,1.1472269409178543e-9,6.398646214123674e-5,0.06544676321882194,-1.1233195295762258e-6,1.0323492368422076e-8,-1.684478688921834e-7,-3.4874687413268316e-11,3.2295689913456435e-13,1.0,0.41278596177311355,0.9382659371481628
0.0025,0.9357946512161042,-0.06465191509964797,0.4643507841321677,-0.008426440163161653,0.4548608217368832,-0.07579730669594141,0.21834267425070927,0.010405702842100082,0.0005072798857137309,-0.00011160269647051454,0.07029145171143915,-0.0028322099685537676,0.9590584404014436,1.0609780192997416,0.0001773479008618712,1.1761398720572316e-9,6.904578267869157e-5,0.06546287756807428,-1.5641617265295587e-6,1.0185036319993508e-8,-1.460498361788176e-7,-4.961142544610243e-11,3.185981485897327e-13,1.0,0.42312188844479176,0.9403724944625986
0.0026,0.9381728120317684,-0.06579718679878527,0.4655290907127432,-0.008898728118324872,0.4560355298335771,-0.07650799286091978,0.21914556677505917,0.010523244244491286,0.0005130478918012251,-0.00011423945596820663,0.07028639323829544,-0.0028342373012589647,0.9585009113867875,1.0863146111366562,0.00018207009906362105,1.2050518314909903e-9,7.416930070719623e-5,0.0654783712068651,-1.928771411282339e-6,1.000632759518993e-8,-9.706967320694415e-8,-6.134751713459169e-11,3.12909069886555e-13,1.0,0.4383541145137425,0.9434769628141971
0.0027,0.9404845148232408,-0.06690266871073867,0.4665773469144825,-0.00931698483829593,0.45718103788180253,-0.07720560958763868,0.21995401983417953,0.01064129882219991,0.00051856951941486,-0.00011678817075559118,0.07028150176616645,-0.0028363410024693746,0.958117540068212,1.1116503489344527,0.0001868020627282931,1.2339628178605434e-9,7.933972815832516e-5,0.06549318470137473,-2.1812550624154286e-6,9.798793613557379e-9,-4.6294545555421e-8,-6.910223584365694e-11,3.0630605243595964e-13,1.0,0.45009789883689905,0.9458704545196138
0.0028,0.9426728999037324,-0.06794040624449035,0.46751720987013456,-0.009710267919763276,0.45829762487143927,-0.07788665859191901,0.22076783155664592,0.01075987924145376,0.0005238506218687006,-0.0001192519295799424,0.07027677626751974,-0.002838522957455174,0.9579116907259766,1.136985232030799,0.00019154159252629153,1.2628728298629633e-9,8.453973189980094e-5,0.06550725909076212,-2.300097778540684e-6,9.574396156973505e-9,-1.6836153463220503e-8,-7.237972690737166e-11,2.9921891529666265e-13,1.0,0.45367179948614667,0.9465830905218764
0.0029,0.9447212420889787,-0.06891417396956881,0.46841021625898804,-0.010109838864223092,0.45937198371210214,-0.07854383001996061,0.2215865988645169,0.010879004962546925,0.0005289063124158361,-0.0001216374155395497,0.07027221525404338,-0.0028407824688787943,0.9578851386552678,1.1623192599971592,0.00019628723291001708,1.2917818668270563e-9,8.975144369854237e-5,0.06552054136502891,-2.3652029545078464e-6,9.343267955078543e-9,-1.0692973414489481e-8,-7.400741787575694e-11,2.9197452720610953e-13,1.0,0.46452895437423036,0.9486908472168405
0.003,0.9466475482845587,-0.06983904591393875,0.4692775040122446,-0.010517841348644722,0.4603998453869665,-0.07917605549478285,0.2224099185405171,0.010998642885695289,0.0005337495146088469,-0.00012394844938410838,0.07026781231087502,-0.0028431160479277136,0.9580388738576465,1.1876524325534241,0.0002010380005260394,1.3206899283248664e-9,9.495676065383638e-5,0.06553298151129222,-2.4206897010987198e-6,9.105274865414944e-9,-1.9193692869427718e-8,-7.545162456258041e-11,2.8455076067576127e-13,1.0,0.47934935243290105,0.9515680091953779
0.0031,0.9484708773694577,-0.0707288674849212,0.47013170509700225,-0.010932521036401823,0.4613792362372204,-0.07978338310703277,0.22323740427684427,0.011118752637985682,0.0005383920937810832,-0.00012618818451805996,0.0702635604337685,-0.002845520067140128,0.958373919886812,1.2129847494187385,0.00020579290965357395,1.349597013906304e-9,0.0001001375949615314,0.06554452939817303,-2.497582347952581e-6,8.859127567098669e-9,-3.408279974941959e-8,-7.772553397928243e-11,2.7688965132163933e-13,1.0,0.4907254593053019,0.9537765127749686
0.0032,0.9502113171850425,-0.07159729093517338,0.47098224161648744,-0.011350293335816119,0.4623090077947769,-0.08036634432411098,0.224068674233988,0.011239290301692365,0.0005428455854733123,-0.00012835950317986576,0.07025945234321329,-0.0028479907985956695,0.9588915701976192,1.2383611544321322,0.00021055206737810787,1.3785220872113044e-9,0.00010527583892203304,0.0655551336003191,-2.624129292650062e-6,8.602893621036487e-9,-4.7666834064247184e-8,-8.172821309024581e-11,2.6891338205197184e-13,0.999146058987244,0.4939688424791844,0.9543747376108315
0.0033,0.9518893009774592,-0.0724507953892153,0.4718113277336304,-0.01175573191047125,0.463195298290607,-0.08092908263967154,0.2249034275354512,0.011360191032488956,0.0005471173475580845,-0.0001304628438253127,0.07025547947414909,-0.0028505244800904467,0.9595940049027081,1.2639766386738955,0.00021531956413386622,1.407548292825458e-9,0.00011035316236782142,0.06556473802131606,-2.7901317938943865e-6,8.331128024006275e-9,-5.7568307170203904e-8,-8.697973828780078e-11,2.604412746872965e-13,0.9923515942144673,0.5030249473574746,0.9558827692597877
0.0034,0.9535079316317812,-0.07328681159741368,0.4726100186357222,-0.012144806555862987,0.4640424786001296,-0.08147357040257786,0.22574142556593982,0.011481415533524749,0.0005512132541811792,-0.00013249914036251773,0.07025163583281259,-0.002853119040428543,0.9604802359424611,1.2895027811965951,0.00022008734342990975,1.436539426092549e-9,0.00011535119677687127,0.06557330102654861,-2.967220989958525e-6,8.043512300549277e-9,-6.081663093153857e-8,-9.260207705149578e-11,2.5146054332901604e-13,0.982083655121092,0.5167107260439441,0.9581617388250945
0.0035,0.9550677368590716,-0.0741021976866193,0.4733735207838483,-0.012516399656939499,0.46485389578463443,-0.08200108272738298,0.22658243033269537,0.011602930447375065,0.000555139400656302,-0.00013446965581106495,0.07024791593708411,-0.0028557726597473053,0.9615487180429753,1.3145187299699874,0.00022484515110028806,1.4653204102975474e-9,0.00012025159136094025,0.06558078359039823,-3.1284019252252545e-6,7.740847735604893e-9,-5.3796302803042196e-8,-9.780362798504885e-11,2.419937959444322e-13,0.9723602124545041,0.5296707668571218,0.9603198577937051
0.0036,0.9565692443703941,-0.07489381178368293,0.4740970406390934,-0.012869393598648953,0.46563289690541143,-0.08251289472863994,0.2274262038429593,0.011724702416615232,0.0005589018822971575,-0.0001363756531905385,0.07024431430484393,-0.0028584835181840783,0.9627979059303476,1.3386036329638282,0.00022958273297905038,1.493716168725422e-9,0.0001250359953317859,0.06558714668724643,-3.2466796440773507e-6,7.423935614112524e-9,-3.2891820239505895e-8,-1.0179278969217792e-10,2.3206364050084673e-13,0.9671992369620899,0.5365496581155366,0.9614653376525729
0.0037,0.9580107479121275,-0.07565837460023052,0.47478008945614736,-0.01320572065674395,0.46638170610311097,-0.08300949477716521,0.22827251129042642,0.011846705064559747,0.000562506951550614,-0.00013821877332997735,0.07024082604286302,-0.0028612500417938423,0.9642211621530009,1.3610128639256964,0.000234267590237663,1.5211594526087279e-9,0.0001296858805108605,0.0655923743000334,-3.2785008847082295e-6,7.097535128656074e-9,-2.3846677998710403e-10,-1.0302964855881595e-10,2.2181417148036402e-13,0.9483963564290131,0.5397337354987223,0.9621212384393936
0.0038,0.9593895258284266,-0.07639520233223596,0.47543084901016186,-0.013531562463902604,0.46709999207099884,-0.0834899984932886,0.22912112684194605,0.01196892410489759,0.0005659611754518535,-0.0001400014039136516,0.07023744746014968,-0.0028640708644881202,0.9657961154672828,1.3809282765600392,0.00023881997986069563,1.5466187244448263e-9,0.00013418560776593032,0.06559653012030192,-3.2001940029726483e-6,6.773633939551021e-9,3.1408828953513894e-8,-1.0047693974793046e-10,2.116282606751338e-13,0.8949821480518225,0.5483307051998569,0.9639124283688533
0.0039,0.9607076985244112,-0.07710600276852775,0.47605345927824466,-0.013848745444309776,0.46778824645356326,-0.08395442707541666,0.22997182368535768,0.012091337145291493,0.0005692709720043164,-0.0001417255667820668,0.0702341743254975,-0.0028669441628434724,0.9675008610136591,1.3982915092788986,0.00024317912242456517,1.5696871503977239e-9,0.0001385222617638916,0.0655996825200459,-3.045567116356913e-6,6.459918025120692e-9,5.545343279393437e-8,-9.538323005787953e-11,2.0177005571878949e-13,0.8399320792407512,0.5571909648407387,0.9657584751024184
0.004,0.9619675031348203,-0.07779252014857763,0.47665190993661255,-0.014158967542889993,0.4684469974421702,-0.08440283200329146,0.23082437485399274,0.012213921516537855,0.0005724427556217567,-0.0001433932706358364,0.07023100238583349,-0.002869868101151678,0.9693135989863748,1.413060482654511,0.00024728490898919144,1.5899744033668414e-9,0.0001426829509050472,0.06560189944690714,-2.8494647276408923e-6,6.163925907594543e-9,6.555233735757284e-8,-8.903977279053471e-11,1.9249916651659126e-13,0.8170688516659709,0.5608615509541202,0.96652530604732
0.0041,0.9631732999539694,-0.07845744512223399,0.47722818098191705,-0.014461669719652764,0.46907723342522134,-0.08483577545623705,0.23167854937901058,0.01233664961012948,0.0005754829509207938,-0.00014500633078068912,0.07022792705370533,-0.0028728406006662643,0.9712104998202578,1.4252943229634432,0.00025107817345064936,1.607296888989276e-9,0.0001466546160021458,0.06560325777394398,-2.6423157750429563e-6,5.889942923201813e-9,6.69719341143161e-8,-8.246307331378829e-11,1.8393826731749908e-13,0.8031916992406737,0.5614610129653378,0.9670148146021997
0.0042,0.9643287796812916,-0.0791022480349049,0.47778213664732777,-0.014755582573616722,0.46968030360649626,-0.08525403923300523,0.23253415331569682,0.012459495744625458,0.0005783968238328687,-0.00014656619161059286,0.07022494428457131,-0.0028758598329681195,0.9731721720393043,1.4351691060842404,0.00025453859461089146,1.6218088000553868e-9,0.00015043158254308904,0.06560383243656152,-2.4326044844063056e-6,5.637360751645224e-9,6.685741203324584e-8,-7.586338967632597e-11,1.7604835542777849e-13,0.7709315699955006,0.5628545785474326,0.9681527720708715
0.0043,0.9654359865697162,-0.07972729447651727,0.4783140934873963,-0.015040614806327098,0.4702574038598143,-0.08565816224484014,0.23339101020957684,0.012582438217442506,0.000581189167544205,-0.00014807427374070956,0.07022205046917485,-0.00287892422797627,0.9751823260631962,1.4428423138498128,0.0002576608666753313,1.633666131564908e-9,0.00015401125549487822,0.06560369180166711,-2.2228508614482633e-6,5.405712409529752e-9,6.557995991570849e-8,-6.930483524877788e-11,1.6881420317110302e-13,0.7282278049630783,0.5646992858872196,0.9696591227735882
0.0044,0.9664969648721732,-0.0803329500369981,0.4788243680566741,-0.015316675119329107,0.4708097300589945,-0.08604868340298595,0.23424894360617607,0.012705455325997338,0.0005838647752410259,-0.00014953199778620116,0.07021924199825928,-0.0028820322156097406,0.9772246723116151,1.4484714280930702,0.0002604396838493826,1.643024878517573e-9,0.00015739103982451434,0.06560290423616806,-2.015574911886159e-6,5.194530913460379e-9,6.35107665630504e-8,-6.285152340177424e-11,1.6222058287114632e-13,0.6830197451760345,0.5666521731715141,0.9712538110306023
0.0045,0.9675137588415921,-0.08091958030627432,0.47931327690971276,-0.01558367221416798,0.4713384780778563,-0.08642614161868684,0.23510777705101996,0.012828525367706674,0.000586428440109555,-0.00015094078436222967,0.07021651526256803,-0.002885182225787558,0.979282921204243,1.4522139306469226,0.000262869740338459,1.6500410359131164e-9,0.0001605683404989986,0.06560153810697172,-1.8132966414373232e-6,5.003349280042088e-9,6.102102077661798e-8,-5.6567567505945367e-11,1.5625226685158206e-13,0.6432467316669968,0.5683702785871307,0.9726567811621665
0.0046,0.9684884127309026,-0.0814875508742729,0.47978113660106364,-0.01584151479238894,0.47184484379021885,-0.08679107580318693,0.23596733408963386,0.01295162663998723,0.0005888849553360154,-0.000152302054083957,0.07021386665284449,-0.002888372688428747,0.9813407831607613,1.4542273033442803,0.0002649457303479741,1.6548705987512717e-9,0.00016354056248533215,0.06559966178098543,-1.6185360558190782e-6,4.8317005258798546e-9,5.8481911357757595e-8,-5.051708093192132e-11,1.5089402743608376e-13,0.616848105468592,0.5695106403208845,0.9735879774885337
0.0047,0.9694229140952898,-0.08203721808857936,0.48022833849687574,-0.016090187786284422,0.47233000296062644,-0.08714400533319736,0.23682743854293412,0.01307473764000405,0.0005912391098597747,-0.00015361723609572507,0.07021129257547354,-0.002891602040630299,0.9833820293962531,1.4546697499869594,0.00026666324277171006,1.6576723468907952e-9,0.000166305248642454,0.06559734369008606,-1.4336698214558276e-6,4.679102449393864e-9,5.6213660748798977e-8,-4.476040823190794e-11,1.461302379517997e-13,0.610088467116353,0.5696916349074372,0.9738369154131362
0.0048,0.9703182321737482,-0.08256886065056136,0.4806565433962959,-0.01633092319679911,0.4727946989429949,-0.0874850969912123,0.23768793084132303,0.013197841594412788,0.0005934953074868015,-0.0001548878425863925,0.07020878994459794,-0.0028948689115643883,0.9853939160910464,1.4537029983677323,0.0002680386539372547,1.6586481383563268e-9,0.00016886431934988732,0.065594647183057,-1.2581980812237338e-6,4.5446981700144845e-9,5.368433909813236e-8,-3.928397344606499e-11,1.419348998006041e-13,0.6019381103480402,0.5681940190058946,0.9742993012596592
0.0049,0.9711756242130218,-0.08308300668610423,0.4810668619939221,-0.016564286044892355,0.4732396139782048,-0.08781461278914678,0.2385486767456986,0.013320923332203527,0.0005956572657723895,-0.0001561151816687061,0.0702063561147403,-0.002898172038678065,0.9873688748680077,1.4514634682177883,0.0002690946088779186,1.6579697822387483e-9,0.00017122335096153807,0.06559162095531397,-1.0916567922355546e-6,4.427475834192119e-9,5.076580771115357e-8,-3.407906548979352e-11,1.3827669435625276e-13,0.5862564760185306,0.5653125420838936,0.975188951365997
0.005,0.9719966375458103,-0.08358025807446669,0.48145999998929484,-0.01679041476075066,0.4736655118529108,-0.08813291416169916,0.2394095441018378,0.013443967002457662,0.000597728631478611,-0.00015730049680492354,0.07020398842834466,-0.002901510141612302,0.9892997431631755,1.4480810567017675,0.00026985058853946085,1.6557927606085525e-9,0.00017338778376768994,0.06558831149761953,-9.342247932924663e-7,4.326471088477275e-9,4.760962995685656e-8,-2.915438937394095e-11,1.3512538407841027e-13,0.5663057815567939,0.5616466317293158,0.976320793690423
0.0051,0.9727828195048137,-0.08406121669490739,0.48183666308195405,-0.017009447774560513,0.4740731563537673,-0.08844036254356777,0.24027040075551756,0.013566956754256588,0.0005997130513675382,-0.00015844503145730224,0.07020168422785499,-0.002904881940008071,0.9911793584125883,1.4436856609843092,0.0002703260738676403,1.652272555536232e-9,0.00017536305805862648,0.06558476530073624,-7.860809231956434e-7,4.240719579420459e-9,4.4367369204235285e-8,-2.4518650109354598e-11,1.3245073142674117e-13,0.5453482443918007,0.5577957155300434,0.9775097561912113
0.0052,0.9735357174227325,-0.08452648442668509,0.48219755697144007,-0.017221523516508408,0.4744633112674292,-0.08873731936945095,0.24113111455251487,0.013689876736681697,0.000601614172201244,-0.0001595500290880999,0.07019944085571532,-0.002908286153506345,0.9930005580522852,1.438407178230054,0.00027054054580821606,1.6475646490922798e-9,0.00017715461412463136,0.06558102885542678,-6.474040207462624e-7,4.169256953572182e-9,4.1190588822283745e-8,-2.0180552706881843e-11,1.3022249886091007e-13,0.5266460819525213,0.5543592210739581,0.9785707668266349
0.0053,0.9742568786322667,-0.08497666314905844,0.482543387357293,-0.017426780416780845,0.4748367403805509,-0.08902414607404707,0.24199155333860672,0.01381271109881439,0.0006034356407418007,-0.00016061673315957413,0.07019725565436964,-0.0029117215017480966,0.9947561795183044,1.4323755056036416,0.0002705134853069473,1.6418245233471887e-9,0.0001787678922559883,0.0655771486524537,-5.183729247454956e-7,4.111118857482948e-9,3.823085217999582e-8,-1.6148802177369955e-11,1.2841044884058148e-13,0.5134615116679254,0.5519365759489414,0.979318753554968
0.0054,0.9749478498507542,-0.0854123532536844,0.4828748590992344,-0.017625357249283272,0.47519420790732764,-0.08930120420360046,0.24285158493821285,0.013935443986848466,0.0006051811041633507,-0.0001616463872513237,0.07019512596580746,-0.0029151867042846898,0.9964390610344559,1.42572061535431,0.0002702644093774508,1.6352077685591055e-9,0.00018020834189359412,0.06557317120179848,-3.9916486421848293e-7,4.0653400651378605e-9,3.563700542515549e-8,-1.2431989005500478e-11,1.2698431856262897e-13,0.5090048008690115,0.5511086403553713,0.9795728272571704
0.0055,0.9756099858541741,-0.08583390325308216,0.4831925177437253,-0.017817450980690607,0.47553649443951646,-0.08956885251422565,0.24371108228917565,0.014058060107625114,0.0006068540550453075,-0.0001626402012404342,0.07019304922475562,-0.002918680528343532,0.9980435164146376,1.418571990316855,0.0002698176510741263,1.6278729616369419e-9,0.00018148324811451634,0.06556914081525403,-2.896164915465164e-7,4.03086648186625e-9,3.315126529781677e-8,-9.018472856087045e-12,1.2591136265401162e-13,0.5084934831113831,0.5497989328849446,0.9797683567831478
0.0056,0.9762443167501813,-0.08624158784521097,0.48349680979262866,-0.01800327561500788,0.47586421402753826,-0.08982738263577919,0.24456994653122438,0.014180547542867177,0.0006084572543397594,-0.00016359921125792376,0.07019102341221085,-0.0029222019473728075,0.9995683976310957,1.4110185837381253,0.00026919500593821044,1.6199326563735476e-9,0.00018260130960448697,0.06556508448215544,-1.8925660928329673e-7,4.006798059190082e-9,3.056017657241251e-8,-5.88811705005444e-12,1.2516359870176608e-13,0.5072603346085024,0.5466403024923515,0.9802399166666351
0.0057,0.9768518625469759,-0.08663580506489814,0.4837882394553776,-0.0181830166548174,0.4761779062601391,-0.09007706185137407,0.24542808665517915,0.014302895344757873,0.0006099932725583283,-0.00016452440639297213,0.0701890466650519,-0.0029257499860251743,1.0010134262174462,1.4031339276721544,0.0002684143799686358,1.6114797579676028e-9,0.00018357066576233115,0.06556102380076212,-9.770011509404398e-8,3.992348099367474e-9,2.7912795872358502e-8,-3.029695616478304e-12,1.2471638901364652e-13,0.505504893669082,0.5421438536927332,0.9809112028279666
0.0058,0.9774336432527579,-0.08701695294697101,0.4840673109414055,-0.018356859602701486,0.4764781107260649,-0.09031815744412326,0.24628541165186002,0.014425092565480418,0.0006114646802126361,-0.00016541677573475894,0.07018711712015739,-0.0029293236689532857,1.002378323707304,1.394991554172977,0.00026749367916433474,1.6026071716177871e-9,0.00018439945598687385,0.06555698036933351,-1.456190664397793e-8,3.986729904656544e-9,2.5258179821070495e-8,-4.3198258443425334e-13,1.2454509589740702e-13,0.503426698601835,0.5368206910012305,0.9817059111874761
0.0059,0.9779906788757273,-0.0873854295262569,0.4843345284601456,-0.018524989961242435,0.4767653670140616,-0.09055093669713978,0.24714183051208713,0.014547128257218036,0.0006128740478143045,-0.00016627730837246406,0.07018523291440605,-0.0029329220208097976,1.0036628116342852,1.3866649952946268,0.0002664508095242397,1.5934078025227808e-9,0.0001850958196769402,0.06555297578612902,6.054311840168368e-8,3.9891567773154085e-9,2.26453850419642e-8,1.9162480170021442e-12,1.246250816608017e-13,0.5012252877154744,0.5311819189329845,0.9825477376654972
0.006,0.9785239894240845,-0.08774163283758316,0.4845903962210314,-0.018687593233022565,0.47704021471287533,-0.09077566689353657,0.2479972522266806,0.014668991472153944,0.0006142239458749553,-0.00016710699339526718,0.07018339218467658,-0.002936544066247366,1.0048666115320048,1.3782277830911385,0.0002653036770472831,1.583974555881264e-9,0.00018566789623135525,0.06554903164940812,1.2800006237772108e-7,3.998842019602185e-9,2.0123468158455398e-8,4.026222158755267e-12,1.2493170861158472e-13,0.4991001993187134,0.5257386420031359,0.9833603781823643
0.0061,0.979034594906029,-0.08808596091577711,0.484835418433496,-0.018844854920624193,0.4773031934112521,-0.09099261531642666,0.2488515857864605,0.01479067126247136,0.0006155169449062105,-0.00016790681989234805,0.07018159306784769,-0.0029401888299186454,1.005989444934079,1.369753449616546,0.0002640701877323975,1.5744003368919163e-9,0.0001861238250489441,0.0655451695574302,1.881940276189151e-7,4.014998933774993e-9,1.774148579395983e-8,5.909165811749508e-12,1.254403390575102e-13,0.49725097172026494,0.5210019647268259,0.9840675286584112
0.0062,0.9795235153297612,-0.08841881179566612,0.4850700993069728,-0.018996960526629622,0.4775548426979379,-0.09120204924892301,0.249704740182247,0.014912156680353509,0.0006167556154196917,-0.00016867777695288647,0.07017983370079807,-0.0029438553364762917,1.0070310333741228,1.3613155269248836,0.0002627682475785153,1.5647780507534183e-9,0.0001864717455285318,0.06554141110845471,2.415101164600462e-7,4.036840822091947e-9,1.554849457189327e-8,7.576304946909248e-12,1.261263353063322e-13,0.4958771432288421,0.5174829916191954,0.9845928850139717
0.0063,0.979991770703481,-0.08874058351207748,0.48529494305089516,-0.01914409555362117,0.47779570216167877,-0.09140423597413865,0.25055662440486015,0.015033436777983607,0.0006179425279270209,-0.00016942085366606212,0.07017811222040639,-0.002947542610572961,1.0079910983857518,1.3529875470701855,0.0002614157625845688,1.5552006026644494e-9,0.00018671979706894347,0.06553777790074108,2.883334312358962e-7,4.0635809868111664e-9,1.3593551115671425e-8,9.038865535158919e-12,1.2696505966580492e-13,0.4951782521531578,0.5156928271953852,0.9848601431693796
0.0064,0.9804403692686052,-0.0890516654705104,0.4855104270225435,-0.019286427429135566,0.47802630522756556,-0.09159944516700107,0.25140714927337593,0.015154500764881786,0.000619080202827851,-0.00017013702932034934,0.07017642679808972,-0.00295124968587389,1.0088700447375765,1.3448399077626858,0.00026003082167050823,1.545757604425438e-9,0.00018687666186712121,0.06553428974856117,3.289249253650925e-7,4.094421204274763e-9,1.1868501129877648e-8,1.0304882616507431e-11,1.2793158818452629e-13,0.4957052669868103,0.5152386360837723,0.9849218542013541
0.0065,0.9808701279102243,-0.08935237806140642,0.4857168845605002,-0.019424059634533426,0.47824708388267256,-0.09178791803232438,0.2522562459995235,0.015275340113013656,0.0006201706316322585,-0.0001708271418575756,0.07017477598770763,-0.0029549757439984964,1.0096712978681464,1.3369104637710345,0.0002586272309327212,1.5365007882790991e-9,0.0001869513387112515,0.06553095337807975,3.632763018761042e-7,4.128704966767511e-9,1.0218754883849803e-8,1.1375868848774616e-11,1.2900560992536075e-13,0.49845256182179415,0.5136638325721057,0.9851278601308671
0.0066,0.9812817152036829,-0.08964301145479166,0.4859146328701476,-0.01955712113206124,0.4784583911028457,-0.09196985172934158,0.2531038585531244,0.015395947951188866,0.0006212154892682182,-0.0001714919255543936,0.07017315858105064,-0.0029587200816901297,1.0103979846979716,1.3292178605273712,0.0002572131091409612,1.527457643761728e-9,0.0001869502949774942,0.06552777056710969,3.917414660356637e-7,4.165992997232465e-9,8.632011062642334e-9,1.2263084710887456e-11,1.3017341323352603e-13,0.5030381573528196,0.5110352788827104,0.9854717110556688
0.0067,0.9816757962010344,-0.08992385592532079,0.486103992149023,-0.019685744141976675,0.4786605779730518,-0.09214544159395031,0.2539499310993716,0.015516317444160963,0.0006222164464420672,-0.00017213211243277853,0.07017157337349442,-0.0029624819984430686,1.011053131745437,1.3217804996725964,0.0002557963562500112,1.5186552653269e-9,0.000186879839747782,0.06552474315956706,4.147031079931788e-7,4.205854975522738e-9,7.108390314618804e-9,1.2978545527433303e-11,1.3142155012453642e-13,0.5089865760569301,0.5076255280996442,0.9859177532891489
0.0068,0.9820530359543322,-0.09019520174764853,0.4862852825946637,-0.019810060884537396,0.4788539955782577,-0.09231488296204818,0.25479440780345797,0.015636441756683495,0.0006231751738601422,-0.0001727484345147055,0.07017001916041467,-0.00296626079375159,1.011639765528927,1.3146167828476092,0.00025438487221465377,1.510120747428191e-9,0.00018674628210404748,0.06552187299936782,4.325439178980578e-7,4.247860581491443e-9,5.648013288142767e-9,1.353426662299951e-11,1.3273657261390628e-13,0.5158223404111683,0.5037071333069656,0.9864303331446969
0.0069,0.9824140995156295,-0.09045733919642958,0.4864588244046068,-0.019930203580001072,0.47903899500343006,-0.0924783711695328,0.2556372328305765,0.015756314053510002,0.0006240933422287798,-0.00017334162382214968,0.070168494737187,-0.002970055767109971,1.0121609125668267,1.3077451116933096,0.0002529865569896718,1.501881184519176e-9,0.00018655593112822325,0.065519161930428,4.4564658589970894e-7,4.291579494991695e-9,4.251000631577742e-9,1.3942263322173433e-11,1.3410503271714995e-13,0.5230699728925776,0.499552647588732,0.9869737969357021
0.007,0.9827596519369793,-0.09071055854631864,0.4866249377763897,-0.02004630444862537,0.4792159273335357,-0.09263610155230177,0.25647835034592015,0.015875927499394035,0.0006249726222543169,-0.00017391241237708623,0.07016699889918716,-0.002973866218012488,1.0126195993775207,1.301183887850597,0.00025160931052984806,1.4939636710534301e-9,0.00018631509590224184,0.06551661179666361,4.5439380214754055e-7,4.336581395876606e-9,2.9174729932872854e-9,1.4214550949542429e-11,1.3551348244978174e-13,0.5302539959782011,0.4954346240290018,0.9875124909755543
0.0071,0.9830903582704352,-0.09095515007197037,0.48678394290754967,-0.020158495710667957,0.4793851436535414,-0.09278826944625271,0.25731770451468183,0.015995275259089132,0.0006258146846430901,-0.00017446153220149028,0.07016553044179079,-0.00297769144595342,1.0130188524793937,1.2949515129603713,0.00025026103278996524,1.4863953014845294e-9,0.00018603008550803593,0.06551422444199065,4.591682567909606e-7,4.3824359639992915e-9,1.6475510216349425e-9,1.436314482969385e-11,1.3694847382731592e-13,0.5368989321450819,0.4916256157118327,0.9880107615776429
0.0072,0.9834068835680503,-0.0911914040480395,0.48693615999562395,-0.020266909586386505,0.4795469950484139,-0.09293507018728324,0.25815523950205455,0.016114350497348842,0.0006266212001014362,-0.000174989715317337,0.07016408816037356,-0.002981530750427042,1.0133616983908302,1.2890663886635323,0.0002489496237248062,1.4792031702660489e-9,0.0001857072090275381,0.06551200171032513,4.603526399793774e-7,4.428712879212864e-9,4.413553649842675e-10,1.4400060287215055e-11,1.383965588652669e-13,0.5425293038702632,0.4883981757212829,0.9884329550553576
0.0073,0.9837098928818777,-0.09141961074918077,0.4870819092381497,-0.020371678296038677,0.4797018326031201,-0.09307669911129096,0.25899089947323123,0.01623314637892671,0.0006273938393356921,-0.0001754976937466016,0.07016267085031115,-0.0029853834309276324,1.0136511636302152,1.2835469166009794,0.0002476829832891538,1.472414371851564e-9,0.00018535277554268095,0.06550994544558307,4.583296418621992e-7,4.474981821370438e-9,-7.009933283012172e-10,1.4337312646693396e-11,1.3984428957914898e-13,0.5466696336307881,0.48602485714141025,0.9887434177220875
0.0074,0.9840000512639708,-0.0916400604500488,0.48722151083266435,-0.020472934059882146,0.4798500074026266,-0.09321335155417348,0.2598246285934047,0.016351656068576276,0.0006281342730521945,-0.0001759861995112592,0.07016127730697924,-0.0029892487869494686,1.013890274715933,1.2784114984136128,0.0002464690114377906,1.4660560006946503e-9,0.00018497309413539702,0.06550805749168047,4.534819525888342e-7,4.520812470325128e-9,-1.7793744098579557e-9,1.418691723271623e-11,1.4127821798447644e-13,0.5488444439036998,0.48477821305627283,0.9889064958912226
0.0075,0.9842780208202246,-0.09185304404694382,0.4873552807765862,-0.020570806979193904,0.4799918686579057,-0.09334522403830105,0.2606563714236225,0.016469872758595433,0.0006288441611483416,-0.0001764559671616725,0.07015990633386643,-0.0029931261165825744,1.0140825129709814,1.273674594322596,0.0002453150739958886,1.4601506175284427e-9,0.00018457464992199888,0.06550633804248494,4.461969147562914e-7,4.5657784533229e-9,-2.77605759709362e-9,1.396074584648928e-11,1.4268499412274492e-13,0.549379796598534,0.48459332739422123,0.9889375261155384
0.0076,0.9845443375579873,-0.09205881485394524,0.48748346495231043,-0.020665401918372902,0.48012769730779936,-0.0934724890392653,0.26148608543626584,0.016587791129577638,0.0006295248349245554,-0.00017690763937054424,0.07015855697470562,-0.0029970148157197883,1.0142326926849181,1.2693249427902786,0.000244223270958065,1.454689464192749e-9,0.00018416281823770286,0.0655047783969488,4.3679415845939825e-7,4.6096145615105946e-9,-3.6222318814919053e-9,1.3667648907742111e-11,1.4405623113156135e-13,0.5512737623112826,0.4842247228459369,0.9890259775734052
0.0077,0.9847993969585276,-0.09225757240386455,0.48760625143218295,-0.020756807751677788,0.480257700420452,-0.09359527836314616,0.2623137417449324,0.016705407578044396,0.0006301772843349561,-0.00017734171932810925,0.07015722852112681,-0.0030009144185187105,1.0143437521959173,1.2653491215594073,0.00024319309575734872,1.4496590461639524e-9,0.00018374013523710951,0.06550337138437977,4.2546838815384473e-7,4.652233745670881e-9,-4.3224110646947115e-9,1.3313688424069521e-11,1.4538921536861834e-13,0.5546378571972375,0.4835700010184842,0.9891830865934154
0.0078,0.9850435882696948,-0.092449513347938,0.4877238265714729,-0.020845113149840607,0.48038208187950066,-0.09371372143384808,0.2631393120371626,0.016822718579022237,0.0006308024852279499,-0.00017775870249143547,0.07015592027492941,-0.003004824466490122,1.0144184065231665,1.2617347172274445,0.00024222406215726748,1.4450469161526173e-9,0.00018330894434535406,0.06550211037891775,4.1240670511629205e-7,4.693556799166939e-9,-4.889790352500274e-9,1.290482683424418e-11,1.466814907728114e-13,0.5592111302741943,0.48267994832312694,0.9893966663156634
0.0079,0.9852773007393392,-0.09263483433740179,0.48783637672544966,-0.020930406783593408,0.4805010455685823,-0.09382794767527557,0.2639627680004972,0.01693972060753771,0.0006314014134519432,-0.00017815908431759105,0.07015463153791283,-0.003008744501144801,1.0144593706858533,1.2584693163918519,0.00024131568392134933,1.4408406268693067e-9,0.00018287158898757185,0.06550098875470264,3.977962106234007e-7,4.733504515361949e-9,-5.337564950706848e-9,1.2447026577038746e-11,1.4793060128303612e-13,0.5647326305599494,0.48160535117112885,0.9896545298802433
0.008,0.9855009236153099,-0.09281373202349218,0.48794408824938224,-0.02101277732366822,0.48061479537133384,-0.09393808651133305,0.2647840813224768,0.01705641013861734,0.000631975044855342,-0.00017854336026364395,0.07015336161187653,-0.0030126740639935287,1.0144693597031658,1.2555405056500923,0.00024046747481312224,1.4370277310245858e-9,0.0001824304125888982,0.06549999988587438,3.818240059518321e-7,4.771997687619088e-9,-5.6789300651126584e-9,1.1946250091225905e-11,1.4913409083818796e-13,0.570941407072298,0.48039699597375346,0.9899444904272497
0.0081,0.9857148461454563,-0.09298640305744539,0.48804714749854,-0.02109231344079708,0.480723535171392,-0.09404426736592499,0.26560322369064193,0.017172783647287682,0.0006325243552865525,-0.00017891202578666226,0.07015210979861992,-0.0030166126965470836,1.0144510885942915,1.2529358715996277,0.00023967894859611402,1.4335957813290178e-9,0.00018198775857446842,0.06549913714657284,3.646771923782468e-7,4.808957109301534e-9,-5.927080901515954e-9,1.1408459815578315e-11,1.5028950337716248e-13,0.5775765088290359,0.4791056691422644,0.9902543610967763
0.0082,0.9859194575776287,-0.0931530440904977,0.4881457408281923,-0.021169103805712044,0.480827468852394,-0.09414661966295586,0.2664201667925333,0.01728883760857527,0.0006330503205939813,-0.000179265576343714,0.07015087539994241,-0.003020559940316247,1.0144072723784179,1.2506430008379206,0.00023894961903385273,1.430532330493167e-9,0.00018154597036941774,0.06549839391093798,3.465428711793055e-7,4.844303573772469e-9,-6.095212665714978e-9,1.0839618188868641e-11,1.5139438283885525e-13,0.5843769848479591,0.47778215708792543,0.9905719550289179
0.0083,0.9861151471596762,-0.0933138517738853,0.48824005459360814,-0.021243237089145137,0.48092680029797663,-0.09424527282633012,0.26723488231569137,0.017404568497506642,0.0006335539166260343,-0.00017960450739186725,0.07014965771764345,-0.0030245153368117974,1.014340626074733,1.2486494799624328,0.00023827899988986627,1.4278249312275976e-9,0.00018110739139888147,0.0654977635531097,3.2760814363166973e-7,4.87795787439507e-9,-6.196520563507967e-9,1.0245687649869568e-11,1.5244627316216176e-13,0.5910818841468631,0.47647724622200005,0.9908850853637684
0.0084,0.9863023041394486,-0.09346902275884447,0.4883302751500567,-0.021314801961828406,0.48102173339177684,-0.09434035627995223,0.26804734194765684,0.017519972789108332,0.0006340361192311177,-0.00017992931438818994,0.07014845605352243,-0.0030284784275445152,1.0142538647024242,1.2469428955706272,0.00023766660492768256,1.4254611362428736e-9,0.00018067436508799496,0.06549723944722788,3.0806011101199997e-7,4.909840804532515e-9,-6.244199800693162e-9,9.632630637353757e-12,1.5344271828597758e-13,0.5974302557435438,0.47524172295575207,0.9911815652414222
0.0085,0.9864813177647956,-0.09361875369661139,0.4884165888528075,-0.021383887094493896,0.48111247201743157,-0.09443199944772665,0.2688575173759703,0.017635046958406887,0.000634497904257638,-0.00018024049278975024,0.0701472697093788,-0.0030324487540251796,1.0141497032806792,1.245510834259966,0.0002371119479108295,1.4234284982495587e-9,0.00018024923486189342,0.06549681496743247,2.8808587459695695e-7,4.939873157547985e-9,-6.2514455830688054e-9,9.006409590093864e-12,1.5438126214919824e-13,0.6031611486557968,0.474126373700445,0.9914492078019735
0.0086,0.9866525772835667,-0.09376324123842235,0.48849918205712944,-0.021450581157873634,0.4811992200585777,-0.09452033175355781,0.2696653802881723,0.017749787480428842,0.0006349402475540013,-0.0001805385380536161,0.07014609798701199,-0.0030364258577645705,1.014030856828686,1.2443408826279108,0.0002366145426028351,1.4217145699582174e-9,0.00017983434414571225,0.06549648348786336,2.6787253566320214e-7,4.967975726804657e-9,-6.231453116433137e-9,8.372986946862584e-12,1.5525944869071922e-13,0.608013611901418,0.47318198486734264,0.9916758261855164
0.0087,0.9868164719436117,-0.09390268203551355,0.48857824111829196,-0.02151497282269967,0.4812821813988521,-0.09460548262135024,0.2704709023718035,0.01786419083020074,0.0006353641249686137,-0.00018082394563685562,0.0701449401882214,-0.003040409280273468,1.013900040365632,1.2434206272719244,0.00023617390276722727,1.4203069040794133e-9,0.00017943203636458667,0.06549623838266047,2.4760719548739607e-7,4.9940693056657104e-9,-6.197417606584398e-9,7.738325146432573e-12,1.5607482184943613e-13,0.611726694498203,0.47245934286770846,0.9918492335321454
0.0088,0.9869733909927798,-0.09403727273912126,0.4886539523915641,-0.02157715075970404,0.4813615599218919,-0.09468758147500834,0.2712740553144045,0.01797825348274911,0.0006357705123498817,-0.0001810972109965368,0.07014379561480646,-0.003044398563062651,1.013759968910705,1.242737654789469,0.0002357895421675339,1.4191930533237106e-9,0.00017904465494365202,0.0654960730259637,2.2747695534619935e-7,5.018074687494324e-9,-6.162534259320828e-9,7.108386627576489e-12,1.5682492556424444e-13,0.6140394454639477,0.4720092341128062,0.9919572429819546
0.0089,0.9871237226973053,-0.09416720971289216,0.48872650174597665,-0.021637203519542167,0.4814375589895692,-0.09476675754265831,0.2720748109026356,0.018091971924678426,0.0006361603830815365,-0.00018135882891742519,0.07014266357037578,-0.00304839324837535,1.0136133575905975,1.2422793280894018,0.00023546091515048697,1.4183602867007743e-9,0.00017867451768820795,0.06549598072744332,2.0767012781506372e-7,5.039915018740075e-9,-6.139245385897441e-9,6.489162349624865e-12,1.5750737639759354e-13,0.6147147461748597,0.4718799494837009,0.9919889663980899
0.009,0.987267754596768,-0.09429265533007716,0.48879602581962445,-0.02169520496854646,0.4815103285141249,-0.09484311686979777,0.2728731510290905,0.01820534385105801,0.0006365344577187605,-0.00018160921175938135,0.07014154354303469,-0.0030523929638251075,1.0134625277205322,1.2420189513816906,0.00023518330994012307,1.4177775265343676e-9,0.00017832177315802792,0.06549595118964108,1.884146680097355e-7,5.059694231699813e-9,-6.091084311746149e-9,5.8872822741646534e-12,1.5812538051866928e-13,0.615045436338518,0.4719495646523011,0.9920160217483686
0.0091,0.987405679267662,-0.0944137304830316,0.4888626162341331,-0.021751210152368475,0.4815799682066481,-0.09491673713104415,0.27366906697702487,0.018318368139278236,0.0006368932186221938,-0.00018184866587157074,0.07014043519241016,-0.0030563974390174554,1.0133085766787482,1.2419353081436362,0.00023495215361598058,1.4174190704135995e-9,0.0001779854929572632,0.0654959770503063,1.6979761427680804e-7,5.077558916422264e-9,-5.995178763708715e-9,5.305160815509169e-12,1.5868349111851086e-13,0.6158384768369007,0.4721165114036783,0.992080904199768
0.0092,0.9875377040199776,-0.09453055782893839,0.4889263722872291,-0.021805274573066035,0.48164658566102864,-0.09498769717767701,0.2744625485049096,0.018431043504581607,0.0006372371851910601,-0.00018207750003997508,0.07013933815032047,-0.0030604063983805233,1.0131523696357028,1.2420156056090454,0.00023476486484418302,1.4172696056014207e-9,0.00017766539506118022,0.06549605362833948,1.518396068377526e-7,5.093585786532294e-9,-5.856103629889926e-9,4.7434813288479185e-12,1.5918411047721896e-13,0.6170216285343432,0.4723655823315164,0.9921777035217022
0.0093,0.9876640361637058,-0.0946432600249805,0.4889873932766396,-0.021857453732696996,0.4817102884711568,-0.09505607586097588,0.27525358537121564,0.01854336866221064,0.0006375668768245825,-0.00018229602305057618,0.07013825204858402,-0.003064419566342444,1.0129947717618557,1.2422470510117265,0.00023461886229085398,1.4173138193607842e-9,0.0001773611974450452,0.06549617624264106,1.3456128591403956e-7,5.107851555654771e-9,-5.678433798394568e-9,4.202927169370379e-12,1.5962964087489431e-13,0.6185226522951811,0.47268157002950006,0.9923005094835854
0.0094,0.9877848830088373,-0.09475195972834087,0.4890457785000914,-0.02190780313331917,0.4817711842309225,-0.0951219520322203,0.276042167334414,0.018655342327407856,0.0006378828129219843,-0.0001825045436893558,0.07013717651901909,-0.0030684366673313468,1.0128366482276645,1.242616851585486,0.00023451156462211693,1.417536398954641e-9,0.00017707261808412442,0.06549634021211154,1.1798329172713934e-7,5.120432937414565e-9,-5.46674415732742e-9,3.68418169226603e-12,1.6002248459163777e-13,0.6202693089837501,0.47304926709131345,0.9924434118548319
0.0095,0.9879004518653624,-0.09485677959620244,0.4891016272553112,-0.021956378276990412,0.481829380534216,-0.09518540454268984,0.27682828415297556,0.01876696321541575,0.0006381855128824889,-0.00018270337074229574,0.07013611119344398,-0.0030724574257753614,1.012678864203588,1.2431122145641327,0.0002344403905040954,1.4179220316459432e-9,0.0001767993749536843,0.06549654085565139,1.021262644985232e-7,5.131406645436545e-9,-5.225609594793277e-9,3.1879282527243762e-12,1.6036504390755006e-13,0.6221893594643861,0.47345346611064115,0.9926005004048558
0.0096,0.9880109500432718,-0.09495784228574816,0.48915503884002604,-0.022003234665768544,0.4818849849749272,-0.09524651224366404,0.2776119255853713,0.01887823004147685,0.0006384754961053196,-0.0001828928129953778,0.07013505570367704,-0.00307648156610262,1.0125222848600846,1.243720347181473,0.00023440275860291303,1.4184554046976427e-9,0.0001765411860289911,0.06549677349216107,8.701084444966151e-8,5.140849393345579e-9,-4.959604998896921e-9,2.7148502059348953e-12,1.6065972110273197e-13,0.6242105646014248,0.4738789596811675,0.9927658649030715
0.0097,0.9881165848525563,-0.09505527045416096,0.48920611255196256,-0.022048427801711415,0.4819381051469463,-0.09530535398642238,0.2783930813900722,0.01898914152083366,0.0006387532819896995,-0.00018307317923458368,0.07013400968153657,-0.0030805088127412506,1.0123677753676128,1.2444284566713149,0.00023439608758469324,1.4191212053726908e-9,0.00017629776928531105,0.06549703344054107,7.265767180202478e-8,5.148837894766536e-9,-4.673305257743132e-9,2.2656309070870674e-12,1.6090891845728426e-13,0.6262606852592016,0.4743105403965767,0.9929335951188931
0.0098,0.9882175636032065,-0.09514918675862381,0.48925494768884775,-0.022092013186876848,0.4819888486441633,-0.09536200862224449,0.27917174132554906,0.019099696368728693,0.0006390193899348524,-0.00018324477824589524,0.07013297275884091,-0.0030845388901193866,1.0122162008966313,1.245223750267466,0.0002344177961155596,1.41990412093404e-9,0.0001760688426979105,0.06549731601969186,5.9087386777084175e-8,5.155448863324283e-9,-4.371285259436706e-9,1.840953711370395e-12,1.6111503825130776e-13,0.6282674823020525,0.47473300085055337,0.993097780821735
0.0099,0.988314093605213,-0.09523971385631963,0.4893016435484085,-0.022134046323322686,0.4820373230604684,-0.09541655500240986,0.2799478951502731,0.01920989330040446,0.0006392743393400012,-0.00018340791881529424,0.07013194456740836,-0.003088571522665156,1.0120684266175985,1.2460934352037334,0.0002344653028616357,1.4207888386446418e-9,0.00017585412424205577,0.06549761654851392,4.6320629596309904e-8,5.160759012643691e-9,-4.058119892082419e-9,1.4415019739743518e-12,1.6128048276490316e-13,0.6301587165943131,0.4751311336367817,0.9932525117810113
0.01,0.9884063821685667,-0.09532697440443139,0.48934629942837155,-0.022174582713106766,0.4820836359897516,-0.09546907197819804,0.280721532622715,0.019319731031103477,0.0006395186496043696,-0.00018356290972876244,0.07013092473905726,-0.0030926064348066906,1.0119253177009728,1.2470247187139247,0.00023453602648904499,1.4217600457674482e-9,0.00017565333189301316,0.06549793034590773,3.437804048117314e-8,5.164845056349628e-9,-3.738384043785066e-9,1.0679590500884385e-12,1.6140765427817126e-13,0.631862149000319,0.4754897313489462,0.9933918777661362
0.0101,0.9884946366032578,-0.095411091060142,0.4893890146264638,-0.02221367785828692,0.482127895025903,-0.09551963840088859,0.28149264350134584,0.019429208276068255,0.0006397528401271803,-0.00018371005977228168,0.07012991290560593,-0.0030966433509721208,1.0117877393172128,1.248004808031848,0.00023462738566391105,1.4228024295654108e-9,0.00017546618362604895,0.06549825273077375,2.3280259653144343e-8,5.167783708066962e-9,-3.41665260264943e-9,7.210082949021355e-13,1.6149895507121287e-13,0.633305540384406,0.4757935865807312,0.9935099685465241
0.0102,0.988579064219277,-0.09549218648063446,0.489429888440412,-0.022251387260920987,0.4821702077628126,-0.09556833312176104,0.28226121754463657,0.019538323750541303,0.0006399774303076574,-0.00018384967773183366,0.07012890869887266,-0.003100681995589576,1.011656556636777,1.2490209103913101,0.0002347367990523574,1.4239006773014816e-9,0.00017529239741642948,0.06549857902201246,1.3047927333693995e-8,5.169651681420564e-9,-3.097500456780288e-9,4.0133306360492364e-13,1.615567874241287e-13,0.6344166516109099,0.476027491925821,0.9936008738915891
0.0103,0.9886598723266153,-0.09557038332309167,0.48946902016794314,-0.0222877664230668,0.4822106817943706,-0.09561523499209493,0.28302724451105815,0.01964707616976514,0.0006401929395450236,-0.00018398207239340024,0.0701279117506758,-0.0031047220930871884,1.0115326348301237,1.2500602330261188,0.00023486168532050762,1.4250394762386123e-9,0.00017513169123942104,0.06549890453852433,3.7016837442931895e-9,5.170525690035298e-9,-2.7855024942824394e-9,1.0961671138630254e-13,1.6158355361701957e-13,0.6351232435441662,0.47617623997790015,0.9936586835707455
0.0104,0.9887372682164218,-0.09564580425580604,0.4895065090980987,-0.02232287085399756,0.48224942470385795,-0.09566042286871908,0.2837907141617123,0.01975546424921479,0.0006403998871926665,-0.00018410755257376252,0.07012692169287116,-0.0031087633678742095,1.0114168372791519,1.2511099752440602,0.00023499945897392885,1.4262035012622067e-9,0.00017498377964035808,0.0654992245988628,-4.7380398679254475e-9,5.170482697993706e-9,-2.4852378498051594e-9,-1.534646313698484e-13,1.6158166381687825e-13,0.6353537975413792,0.47622501168186776,0.993677595506414
0.0105,0.9888114329485791,-0.09571856536821961,0.4895424420802345,-0.02235675381375207,0.48228653009487976,-0.09570397070337255,0.2845516190523406,0.01986348703058638,0.0006405987273027982,-0.0001842264114065287,0.07012593820549635,-0.003112805562271417,1.0113092670540775,1.2521568144399395,0.00023514654770901726,1.4273758038286603e-9,0.00017484725104743545,0.06549953520314573,-1.2325881786163908e-8,5.169672562242562e-9,-2.201635271104473e-9,-3.8980447464249033e-13,1.615558236229728e-13,0.6352774073829339,0.4762808271747435,0.9936862932731355
0.0106,0.9888824763807758,-0.09578874634029988,0.48957687190478744,-0.022389452110910722,0.4823220542897913,-0.0957459285042724,0.28530995859393743,0.019971144443172825,0.0006407897354222751,-0.00018433885017330048,0.07012496109598236,-0.00311684850440827,1.0112094190548029,1.2531948580822516,0.00023530074462435268,1.4285481638763099e-9,0.00017472070793902992,0.0654998351817061,-1.91385918068046e-8,5.168210910217591e-9,-1.9358915430305047e-9,-6.0196934084379e-13,1.6150966089861728e-13,0.6350746517845277,0.47642897326722794,0.9937093789812
0.0107,0.9889504970160219,-0.0958564161868058,0.4896098458541476,-0.02242099722074341,0.48235604783989927,-0.09578633967743637,0.2860657330993781,0.020078436558363427,0.0006409731583036984,-0.00018444504260049644,0.07012399019118756,-0.003120892045838639,1.0111170724410992,1.2542217155958475,0.00023546111973424648,1.4297171935346536e-9,0.0001746035593109527,0.06550012407293392,-2.5208867538990435e-8,5.16614712346425e-9,-1.6873823107363109e-9,-7.909824994885746e-13,1.614447174622376e-13,0.6347598890522198,0.4766589588708767,0.993745217797022
0.0108,0.9890155933573269,-0.09592164392249637,0.48964141121070487,-0.02245142061852002,0.4823885612965101,-0.09582524762888228,0.2868189428815374,0.020185363447547462,0.0006411492426996686,-0.00018454516241453502,0.07012302531797025,-0.003124936038116394,1.011032006372737,1.255234996405579,0.00023562674305300995,1.4308795049331895e-9,0.00017449521415901495,0.06550040141521915,-3.056940659186428e-8,5.163530583527991e-9,-1.4554832193749491e-9,-9.578672200916694e-13,1.613625351322593e-13,0.634347477492069,0.47696029289724495,0.9937921748870149
0.0109,0.9890778639077012,-0.09598449856213051,0.4896716152568497,-0.022480753779510452,0.4824196452109304,-0.09586269576462787,0.28756958825329076,0.02029192518211421,0.0006413182353627871,-0.00018463938334183473,0.07012206630318883,-0.0031289803327954045,1.0109540000094872,1.2562323099362969,0.00023579668459495446,1.4320317102014158e-9,0.00017439508147902772,0.06550066674695185,-3.525290657456876e-8,5.160410671954268e-9,-1.239569914099491e-9,-1.1036467721678917e-12,1.6126465572710823e-13,0.6338517754101346,0.47732248425788815,0.9938486154175928
0.011,0.9891374071701547,-0.09604504912046724,0.48970050527497194,-0.022509028178984588,0.4824493501344667,-0.09589872749069098,0.28831766952751303,0.02039812183345296,0.0006414803830456544,-0.00018472787910881405,0.0701211129737016,-0.0031330247814295416,1.0108828325111208,1.257211265612853,0.00023597001437439128,1.4331704214688297e-9,0.00017430257026680222,0.06550091960652199,-3.9292065096246716e-8,5.156836770288536e-9,-1.0390180400629935e-9,-1.2293444252320666e-12,1.611526210652101e-13,0.6332871411124756,0.47773504186436166,0.9939129045551697
0.0111,0.9891943216476973,-0.0961033646122655,0.48972812854746184,-0.022536275292212325,0.48247772661842575,-0.0959333862130893,0.2890631870170795,0.020503953472953,0.0006416359325008715,-0.00018481082344189154,0.07012016515636693,-0.0031370692355726757,1.0108182830374084,1.258169472860098,0.00023614580240563182,1.4342922508649297e-9,0.00017421708951814951,0.06550115953231958,-4.2719579766041016e-8,5.15285826007625e-9,-8.53203242418515e-10,-1.3359834487990197e-12,1.6102797296499056e-13,0.6326679329051511,0.47818747462822087,0.9939834074661594
0.0112,0.9892487058433386,-0.09615951405228422,0.48975453235670946,-0.022562526594463547,0.4825048252141138,-0.09596671533784068,0.2898061410348652,0.020609420172003606,0.0006417851304810392,-0.0001848883900674856,0.07011922267804314,-0.003141113546778676,1.0107601307481207,1.2591045411028838,0.00023632311870298725,1.4353938105192136e-9,0.00017413804822888077,0.06550138606273462,-4.5568148193094305e-8,5.148524522862862e-9,-6.815011663191246e-10,-1.4245871123835687e-12,1.608922532448754e-13,0.6320085090942201,0.478669291461021,0.9940584893169758
0.0113,0.9893006582600888,-0.09621356645528241,0.4897797639851049,-0.022587813561008155,0.48253069647283764,-0.09599875827096287,0.2905465318937452,0.02071452200199406,0.0006419282237387588,-0.0001849607527120148,0.07011828536558859,-0.0031451575666014125,1.0107081548030288,1.2600140797660615,0.000236501033280769,1.4364717125611791e-9,0.00017406485539480708,0.0655015987361571,-4.787046798654942e-8,5.143884940193826e-9,-5.23287456917881e-10,-1.496178685500539e-12,1.6074700372329032e-13,0.6313232279857418,0.4791700012743176,0.9941365152740329
0.0114,0.989350277400958,-0.09626559083601903,0.4898038707150384,-0.02261216766711604,0.4825553909459039,-0.09602955841847365,0.29128435990659474,0.020819259034313656,0.0006420654590266307,-0.00018502808510189762,0.07011735304586164,-0.003149201146594756,1.0106621343619036,1.2608956982744823,0.0002366786161532884,1.4375225691203243e-9,0.0001739969200117397,0.06550179709097706,-4.96592367555492e-8,5.138988893614599e-9,-3.77937759367844e-10,-1.5517814376647542e-12,1.605937662186611e-13,0.6306264478857752,0.47967911297966603,0.9942158505037447
0.0115,0.9893976617689562,-0.09631565620925303,0.48982689982889993,-0.022635620388057085,0.48257895918461896,-0.09605915918639081,0.2920196253862888,0.020923631340351675,0.0006421970830972559,-0.00018509056096355252,0.0701164255457206,-0.0031532441383125775,1.010621848584516,1.261747006052998,0.00023685493733485672,1.4385429923261472e-9,0.0001739336510754896,0.06550198066558448,-5.096715210923634e-8,5.13388576467063e-9,-2.4482771882208e-10,-1.592418638391035e-12,1.6043408254941339e-13,0.6299325271003792,0.4801861354886215,0.994294860172525
0.0116,0.9894429098670929,-0.09636383158974336,0.48984889860907965,-0.022658203199101185,0.48260145174028946,-0.0960876039807321,0.29275232864570255,0.021027638991497392,0.0006423233427032356,-0.00018514835402339805,0.07011550269202384,-0.003157286393308746,1.0105870766306362,1.2625656125264595,0.00023702906683978532,1.439529594308146e-9,0.00017387445758186806,0.06550214899836937,-5.182691165675368e-8,5.128624934907377e-9,-1.2333298043364935e-10,-1.6191135571942055e-12,1.6026949453397294e-13,0.6292558239356131,0.48068057771273953,0.9943719094467877
0.0117,0.9894861201983783,-0.09641018599224903,0.4898699143379677,-0.022679947575518236,0.482622919164222,-0.09611493620751531,0.2934824699977111,0.021131282059140104,0.0006424444845971703,-0.0001852016380078527,0.07011458431162969,-0.0031613277631371314,1.0105575976600358,1.2633491271197184,0.00023720007468238549,1.440478987195818e-9,0.00017381874852668612,0.06550230162772172,-5.227121300724398e-8,5.123255785870293e-9,-1.2829189355611344e-11,-1.6328894635890881e-12,1.601015439907655e-13,0.6286106966975359,0.4811519485635754,0.9944453634929467
0.0118,0.9895273912658226,-0.09645478843152896,0.4898899942979542,-0.022700884992578125,0.4826434120077231,-0.09614119927275823,0.29421004975518955,0.021234560614669086,0.000642560755531661,-0.0001852505866433349,0.07011367023139652,-0.003165368099351605,1.0105331908324853,1.2640951592576257,0.00023736703087696856,1.4413877831186617e-9,0.00017376593290575494,0.06550243809203156,-5.2332753769850015e-8,5.117827699104831e-9,8.730800925896756e-11,-1.6347696270905052e-12,1.5993177273821676e-13,0.6280115036922066,0.4815897569526846,0.9945135874774161
0.0119,0.9895668215724351,-0.09649770792234216,0.4899091857714292,-0.022721046925550745,0.48266298082209935,-0.09616643658247864,0.29493506823101306,0.021337474729473626,0.0006426724022593088,-0.00018529537365626325,0.07011276027818263,-0.003169407253506037,1.0105136353077555,1.264801318365033,0.00023752900543784586,1.4422525942061746e-9,0.00017371541971488564,0.06550255792968887,-5.204423155371458e-8,5.112390056156447e-9,1.7770297025702876e-10,-1.6257773172132798e-12,1.5976172259475248e-13,0.6274726032256843,0.4819835117916223,0.9945749465666096
0.012,0.9896045096212264,-0.09653901347944756,0.4899275360407828,-0.022740464849705985,0.48268167615865737,-0.0961906915426943,0.29565752573805665,0.02144002447494301,0.0006427796715327143,-0.00018533617277305617,0.07011185427884639,-0.003173445077154296,1.0104987102456173,1.2654652138667917,0.0002376850683793287,1.443070032587855e-9,0.00017366661794988937,0.06550266067908365,-5.1438343967980465e-8,5.106992238570594e-9,2.5898004848550776e-10,-1.6069358034722348e-12,1.5959293537879837e-13,0.627008353604028,0.48232272199194404,0.9946278059269412
0.0121,0.9896405539152061,-0.09657877411760413,0.4899450923884053,-0.022759170240313736,0.4826995485687036,-0.096214007559423,0.29637742258919547,0.021542209922466516,0.0006428828101044787,-0.00018537315772013216,0.07011095206024616,-0.0031774814218502537,1.0104881948058415,1.2660844551877526,0.0002378342897157284,1.4438367103932006e-9,0.00017361893660657727,0.06550274587860594,-5.0547788621790445e-8,5.101683627892725e-9,3.3176359879134355e-10,-1.5792683553821929e-12,1.5942695290878013e-13,0.626633113133297,0.48259689646520515,0.9946705307248249
0.0122,0.9896750529573841,-0.09661705885157083,0.48996190209668655,-0.022777194572643898,0.4827166486035447,-0.0962364280386825,0.29709475909730465,0.021644031143433433,0.0006429820647272027,-0.00018540650222390978,0.07011005344924026,-0.0031815161391477802,1.010481868148199,1.2666566517527675,0.00023797573946135632,1.4445492397517096e-9,0.00017357178468076047,0.0655028130666457,-4.9405263124287274e-8,5.0965136056682946e-9,3.966779760214753e-10,-1.5437982424579763e-12,1.592653170031235e-13,0.6263612401195501,0.482795544122961,0.9947014861266745
0.0123,0.9897081052507707,-0.09665393669610665,0.48997801244801686,-0.02279456932196635,0.4827330268144872,-0.09625799638649062,0.29780953557525924,0.021745488209233044,0.0006430776821534872,-0.00018543638001080747,0.07010915827268704,-0.003185549080600745,1.0104795094324606,1.2671794129866878,0.00023810848763052372,1.4452042327928795e-9,0.0001735245711682501,0.06550286178159295,-4.804346508461379e-8,5.0915315534427586e-9,4.5434753502283884e-10,-1.5015487342144086e-12,1.5910956948025426e-13,0.6262070928688466,0.4829081738767669,0.994719037298904
0.0124,0.9897398061772604,-0.09668947539168798,0.4899934692417315,-0.022811325399327034,0.4827487321024604,-0.09627875513209859,0.29852175266967684,0.021846581233106715,0.0006431699013181581,-0.00018546296157825228,0.07010826636309435,-0.003189580100926653,1.0104808408713744,1.2676510668506378,0.00023823173738787368,1.4457991465655408e-9,0.00017347670898013856,0.06550289183332632,-4.6498146980218e-8,5.086783404618528e-9,5.053101149410405e-10,-1.4536302171362971e-12,1.5896114410939623e-13,0.6261715971257583,0.48293094914620244,0.9947228053438358
0.0125,0.9897701971737731,-0.09672371726393747,0.490008292579489,-0.02282748235486093,0.48276378502348916,-0.09629872980593308,0.29923141650164964,0.021947311028981117,0.0006432588260255131,-0.0001854863531759937,0.07010737764987622,-0.003193609115865273,1.0104849368914361,1.268079491304461,0.00023834658861122395,1.4463428183879682e-9,0.0001734278161826609,0.06550290652120072,-4.483414161251321e-8,5.082259482905328e-9,5.490235847672876e-10,-1.4019656278756383e-12,1.5881973374897094e-13,0.6260976560672498,0.48294023422398,0.9947273522155713
0.0126,0.989799310033653,-0.09675669356703076,0.4900224978444033,-0.022843054609714357,0.4827782014130967,-0.09631793934720173,0.2999385336050357,0.022047678492369386,0.0006433445359055506,-0.00018550663332052563,0.07010649207834788,-0.003197636064277533,1.0104914040143023,1.268468747027384,0.00023845370110295265,1.4468399136264032e-9,0.0001733778122451886,0.06550290745216472,-4.307580768823182e-8,5.0779478490381204e-9,5.855525288958689e-10,-1.3472884484128205e-12,1.5868496380832263e-13,0.6259426899081537,0.4829596939485303,0.9947368815794118
0.0127,0.9898271841473959,-0.09678843782927686,0.49003610401371056,-0.022858057565659066,0.4827920011679586,-0.09633640437889968,0.3006431096295837,0.022147684411375188,0.0006434271296154194,-0.0001855238863282129,0.07010560957989272,-0.003201660878871966,1.0105000695159745,1.2688204453170675,0.00023855331178434418,1.4472922541898652e-9,0.00017332664066837934,0.06550289527868967,-4.1234277752447e-8,5.073845930348901e-9,6.152735146149992e-10,-1.28995089685104e-12,1.5855675360522045e-13,0.6257149147805278,0.4829882965871936,0.9947508881991668
0.0128,0.9898538589054978,-0.09681898357898483,0.49004913006464706,-0.022872506624466785,0.4828052041847506,-0.09635414552402208,0.3013451502250425,0.02224732957410216,0.0006435067058122686,-0.00018553819651542019,0.07010473008589407,-0.003205683492357105,1.0105107606724546,1.2691361974711728,0.00023864565757668308,1.4477016619873728e-9,0.00017327424495289107,0.06550287065324689,-3.9320684350231875e-8,5.06995115416966e-9,6.385631092128928e-10,-1.2303051912934928e-12,1.5843502245743363e-13,0.6254225468164283,0.4830250104073106,0.994768866838647
0.0129,0.9898793736984549,-0.09684836434446362,0.4900615949744491,-0.022886417187909253,0.48281783036014814,-0.0963711834055641,0.30204466104116073,0.022346614768653947,0.0006435833631532474,-0.0001855496481985122,0.07010385352773531,-0.0032097038374414833,1.0105233047597446,1.2694176147873613,0.00023873097540125376,1.4480699589279447e-9,0.00017322056859938158,0.06550283422830776,-3.7346160026659734e-8,5.066260947832391e-9,6.557978799777627e-10,-1.1687035498433774e-12,1.5831968968273127e-13,0.6250738021479129,0.4830688036762218,0.994790312261662
0.013,0.9899037679167633,-0.09687661365402227,0.4900735177203531,-0.02289980465775822,0.4828298995908271,-0.09638753864652087,0.3027416477276873,0.0224455407831342,0.0006436572002955045,-0.0001855583256938537,0.07010297983679983,-0.0032137218468336337,1.0105375290538465,1.2696663085632938,0.0002388095021793407,1.4483989669206e-9,0.00017316555510850872,0.0655027866563436,-3.532183732680373e-8,5.06277273866909e-9,6.673543941978235e-10,-1.10549819060389e-12,1.5821067459888256e-13,0.6246768969070382,0.48311864466126786,0.9948147192320227
0.0131,0.989927080950919,-0.09690376503596974,0.49008491727959524,-0.022912684435785414,0.48284143177346295,-0.09640323186988757,0.30343611593437086,0.02254410840564657,0.0006437283158961891,-0.00018556431331780935,0.070102108944471,-0.0032177374532420897,1.0105532608307621,1.2698838900966318,0.00023888147483222837,1.4486905078743573e-9,0.00017310914798093028,0.06550272858982574,-3.325884879573701e-8,5.059483954011747e-9,6.736092191612891e-10,-1.0410413316782262e-12,1.5810789652365664e-13,0.6242400472258613,0.48317350162978917,0.9948415825135385
0.0132,0.9899493521914178,-0.09692985201861506,0.4900958126294118,-0.022925071923762565,0.4828524468047313,-0.09641828369865933,0.30412807131096015,0.022642318424294684,0.0006437968086124501,-0.0001855676953867439,0.07010124078213215,-0.003221750589375383,1.0105703273664932,1.2700719706850359,0.0002389471302812011,1.4489464036982355e-9,0.00017305129071730415,0.06550266068122554,-3.1168326978532823e-8,5.056392021192356e-9,6.74938922156373e-10,-9.756851911695853e-13,1.5801127477482268e-13,0.6237714692364396,0.48323234284912636,0.9948703968700198
0.0133,0.9899706210287562,-0.09695490813026725,0.49010622274703924,-0.02293698252346143,0.4828629645813079,-0.09643271475583133,0.30481751950720404,0.022740171627182216,0.0006438627771014367,-0.00018556855621702212,0.07010037528116665,-0.003225761187942049,1.010588555937042,1.270232161626168,0.00023900670544754347,1.4491684763012542e-9,0.00017299192681828816,0.06550258358301435,-2.9061404420264348e-8,5.053494367542911e-9,6.717200704712897e-10,-9.097819871811632e-13,1.579207286701499e-13,0.6232793790708296,0.48329413658662007,0.9949006570652768
0.0134,0.9899909268534299,-0.09697896689923528,0.49011616660971374,-0.02294843163665373,0.4828730049998682,-0.0964465456643987,0.30550446617285126,0.022837668802412794,0.0006439263200202979,-0.0001855669801250087,0.07009951237295793,-0.003229769181650618,1.01060777381841,1.2703660742176885,0.00023906043725253987,1.4493585475924313e-9,0.0001729309997845401,0.0655024979476635,-2.6949213666004722e-8,5.050788420395406e-9,6.643292313942525e-10,-8.436839378161549e-13,1.578361775274074e-13,0.6227719928610886,0.48335785110961077,0.9949318578631193
0.0135,0.990010309055935,-0.09700206185382818,0.49012566319467155,-0.02295943466511122,0.482882587957088,-0.09645979704735659,0.3061889169576505,0.022934810738090075,0.0006439875360261826,-0.00018556305142706836,0.07009865198888929,-0.003233774503209626,1.0106278082865996,1.2704753197572591,0.00023910856261747483,1.4495184394807858e-9,0.00017286845311671788,0.06550240442764435,-2.4842887260827213e-8,5.048271607081833e-9,6.531429722134759e-10,-7.777432611777603e-13,1.5775754066436438e-13,0.6222575267392737,0.48342245468543904,0.9949634940273581
0.0136,0.9900288070267677,-0.09702422652235494,0.4901347314791491,-0.022970007010605625,0.48289173334964286,-0.09647248952770018,0.30687087751135056,0.0230315982223177,0.0006440465237762399,-0.00018555685443956578,0.07009779406034414,-0.0032377770853276038,1.0106484866176122,1.2705615095425409,0.00023915131846363272,1.4496499738753372e-9,0.00017280423031547923,0.06550230367542821,-2.2753557749804974e-8,5.045941354934187e-9,6.385378602171736e-10,-7.12312175369175e-13,1.5768473739878998e-13,0.6217441968374418,0.4834869155814454,0.9949950603218027
0.0137,0.9900464601564238,-0.09704549443312456,0.4901433904403827,-0.022980164074908688,0.4829004610742084,-0.09648464372842461,0.30755035348370025,0.023128032043199315,0.0006441033819276188,-0.00018554847347886577,0.07009693851870583,-0.003241776860713086,1.01066963608745,1.2706262548711946,0.00023918894171229805,1.4497549726851038e-9,0.00017273827488148208,0.06550219634348646,-2.0692357678011164e-8,5.043795091284458e-9,6.208904626935593e-10,-6.477428984935947e-13,1.5761768704845338e-13,0.6212402192876499,0.48355020206497046,0.9950260515102635
0.0138,0.9900633078353996,-0.09706589911444605,0.49015165905560854,-0.02298992125979215,0.48290879102746026,-0.09649628027252502,0.3082273505244482,0.02322411298883858,0.0006441582091374682,-0.000185537992861333,0.07009608529535773,-0.003245773762074605,1.010691083972115,1.2706711670408817,0.00023922166928475527,1.449835257819105e-9,0.00017267053031538423,0.06550208308429042,-1.867041959051904e-8,5.041830243464644e-9,6.005773469308475e-10,-5.843876486542185e-13,1.5755630893112372e-13,0.6207538102219552,0.48361128240335477,0.9950559623565507
0.0139,0.990079389454191,-0.09708547409462841,0.490159556302063,-0.022999293967027743,0.48291674310607413,-0.09650741978299658,0.30890187428334337,0.02331984184733912,0.0006442111040629373,-0.00018552549690333217,0.07009523432168321,-0.0032497677221206937,1.0107126575476089,1.2706978573492633,0.00023924973810228881,1.449892651186359e-9,0.00017260094011784348,0.06550196455031145,-1.669887603240176e-8,5.040044238806734e-9,5.779750802172517e-10,-5.225986439542422e-13,1.5750052236457022e-13,0.6202931857724145,0.48366912486393887,0.9950842876244744
0.014,0.9900947444032941,-0.09710425290198066,0.4901671011569824,-0.02300829759838721,0.4829243372067256,-0.09651808288283444,0.3095739304101343,0.0234152194068046,0.0006442621653611751,-0.0001855110699212281,0.07009438552906566,-0.0032537586735598856,1.0107341840899335,1.2707079370940007,0.00023927338508618313,1.4499289746958852e-9,0.0001725294477895177,0.06550184139402088,-1.4788859548732485e-8,5.038434504642725e-9,5.534602298409855e-10,-4.627281024968617e-13,1.57450246666562e-13,0.6198665620710853,0.48372269771406334,0.9951105220778447
0.0141,0.990109412073205,-0.09712226906481176,0.49017431259760297,-0.02301694755564229,0.48293159322609025,-0.09652829019503376,0.31024352455457,0.02351024645533866,0.0006443114916893305,-0.0001854947962313854,0.07009353884888841,-0.003257746549100714,1.0107554908750909,1.2707030175727547,0.0002392928471577227,1.4499460502567024e-9,0.00017245599683106476,0.06550171426789006,-1.2951502684584458e-8,5.036998468304607e-9,5.274093630902638e-10,-4.051282423852759e-13,1.574054011548682e-13,0.6194821552500239,0.4837709692210687,0.9951341604804715
0.0142,0.9901234318544196,-0.09713955611143077,0.49018120960116107,-0.02302525924056472,0.4829385310608438,-0.09653806234258967,0.31091066236639897,0.02360492378104495,0.0006443591817045526,-0.00018547676015016884,0.07009269421253485,-0.003261731281451711,1.0107764051790828,1.2706847100831866,0.00023930836123819195,1.4499456997778292e-9,0.00017238053074314241,0.06550158382439032,-1.1197937985030812e-8,5.035733557124375e-9,5.001990472532994e-10,-3.5015128172267966e-13,1.5736590514725808e-13,0.6191481814412879,0.4838129076522956,0.9951546975961653
0.0143,0.9901368431374341,-0.09715614757014666,0.49018781114489296,-0.02303324805492623,0.4829451706076618,-0.09654741994849736,0.31157534949537014,0.023699252172027112,0.0006444053340639905,-0.00018545704599394315,0.07009185155138836,-0.00326571280332141,1.0107967542779115,1.2706546259229576,0.00023932016424887538,1.4499297451682847e-9,0.00017230299302640857,0.06550145071599302,-9.539297995144805e-9,5.0346371984340224e-9,4.722058496183073e-10,-2.981494386122719e-13,1.573316779615007e-13,0.6188728567769342,0.4838474812750845,0.9951716281887361
0.0144,0.9901496853127443,-0.09717207696926844,0.49019413620603497,-0.02304092940049857,0.4829515317632199,-0.09655638363575195,0.3122375915912322,0.023793232416388792,0.000644450047424793,-0.00018543573807907305,0.07009101079683229,-0.0032696910474183448,1.0108163654475786,1.270614376389729,0.0002393284931110574,1.4499000083370878e-9,0.00017222332718152102,0.0655013155951695,-7.98671525999959e-9,5.033706819565542e-9,4.4380633747350097e-10,-2.494749311572484e-13,1.5730263891536525e-13,0.6186643973890197,0.4838736583567759,0.995184447021994
0.0145,0.9901619977708466,-0.0971873778371051,0.4902002037618234,-0.02304831867905348,0.48295763442419376,-0.09656497402734861,0.312897394303734,0.023886865302233645,0.0006444934204441094,-0.00018541292072192327,0.07009017188025,-0.0032736659464510484,1.010835065964086,1.2705655727811616,0.00023933358474602248,1.4498583111932572e-9,0.00017214147670913758,0.0655011791143911,-6.551322324668331e-9,5.032939847850928e-9,4.1537707810709383e-10,-2.0447997746080536e-13,1.5727870732662095e-13,0.6185310194096015,0.48389040716471055,0.9951926488597492
0.0146,0.9901738199022367,-0.09720208370196567,0.4902060327894946,-0.023055431292362684,0.48296349848725895,-0.09657321174628249,0.3135547632826241,0.02398015161766531,0.0006445355517790885,-0.00018538867823885848,0.0700893347330249,-0.0032776374331280533,1.010852683103436,1.2705098263949168,0.00023933567607505507,1.4498064756458118e-9,0.00017205738510991616,0.06550104192612916,-5.244251734224273e-9,5.0323337106221725e-9,3.8729463880730074e-10,-1.6351679562614126e-13,1.572598025130369e-13,0.6184809389707367,0.48389669596622886,0.9951957284658116
0.0147,0.9901851775172078,-0.09721622122541763,0.4902116357738995,-0.023062279530393335,0.4829691367351247,-0.0965811128877665,0.31420970578170987,0.024073092362290188,0.0006445765060434076,-0.00018536307759691462,0.07008849931083487,-0.0032816054564633003,1.010869207906462,1.2704496604339908,0.0002393354420585011,1.4497477118102165e-9,0.0001719713305834978,0.06550090476624816,-4.055484697084403e-9,5.031860783749658e-9,3.598878957920964e-10,-1.2627113214088967e-13,1.5724506069315968e-13,0.6184829668264231,0.48389439584443855,0.9951963914859282
0.0148,0.9901960762227431,-0.09722980285900927,0.490217015500103,-0.0230688691905872,0.48297455158441266,-0.09658868461107624,0.31486223065147334,0.024165688760235483,0.0006446162972380985,-0.0001853361499600563,0.07008766560462082,-0.0032855699971393857,1.0108847979746614,1.270387020892219,0.0002393335923567799,1.4496847169857289e-9,0.00017188375787815033,0.06550076802124888,-2.9602918199953407e-9,5.031485138260676e-9,3.332435916231383e-10,-9.196435821014658e-14,1.5723335863312097e-13,0.61848994562676,0.4838870444163803,0.9951984559088165
0.0149,0.9902065289252326,-0.0972428423623778,0.49022217821836456,-0.023075206631577895,0.4829797494052049,-0.09659593519682123,0.3155123454091254,0.02425794186817687,0.0006446549576829193,-0.000185307929856642,0.07008683359174009,-0.0032895310314957227,1.0108994769079673,1.2703222099801255,0.00023933023313112332,1.4496179043793822e-9,0.00017179473415469785,0.06550063175038694,-1.955308520828163e-9,5.031201588940012e-9,3.073719842800208e-10,-6.049053664139988e-14,1.572245342290668e-13,0.6185013444219786,0.48387503699127643,0.9952018278255682
0.015,0.9902165485735114,-0.09725535351252947,0.49022713019919345,-0.023081298219815864,0.48298473659004065,-0.09660287293750831,0.31616005756605453,0.0243498527420366,0.0006446925198040656,-0.00018527845185901598,0.0700860032494732,-0.003293488535828353,1.01091326771549,1.2702555250764516,0.00023932546854146035,1.4495476802176348e-9,0.00017170432518829327,0.06550049601217212,-1.037253496154131e-9,5.031005058550522e-9,2.822833053888827e-10,-3.174635345634199e-14,1.5721842875265463e-13,0.6185167991328344,0.48385875708809856,0.9952063995366518
0.0151,0.9902261481164141,-0.09726735008647042,0.490231877713099,-0.023087150321751574,0.48298951953145947,-0.09660950612564434,0.3168053746336489,0.024441422437736934,0.0006447290160277323,-0.00018524775053952269,0.07008517455510066,-0.00329744248643332,1.010926193406339,1.2701872635599398,0.00023931940274772023,1.4494744507269453e-9,0.0001716125967540894,0.06550036086511424,-2.0284544254450986e-10,5.030890469855063e-9,2.579877865758627e-10,-5.6284946766656514e-15,1.5721488347554187e-13,0.6185359456800825,0.4838385882258182,0.9952120633425354
0.0152,0.9902353405027757,-0.09727884586120696,0.49023642703059067,-0.023092769303835487,0.48299410462200065,-0.09661584305373612,0.31744830412329667,0.02453265201120013,0.0006447644787801158,-0.00018521586047050656,0.07008434748590305,-0.0033013928596066686,1.010938276989625,1.270117722809332,0.00023931213990983197,1.4493986221337728e-9,0.0001715196146272391,0.06550022636772314,5.511969434293928e-10,5.030852745616497e-9,2.3449565946710127e-10,1.7966353675935102e-14,1.5721373966938595e-13,0.6185584199844786,0.4838149139234071,0.9952187115436879
0.0153,0.9902441386814312,-0.09728985461374522,0.4902407844221776,-0.02309816153251805,0.4829984982542036,-0.09662189201429051,0.3180888535463861,0.024623542518348442,0.0006447989404874113,-0.00018518281622431187,0.07008352201916083,-0.0033053396316444403,1.0109495414744574,1.270047200203371,0.00023930378418772472,1.4493206006645758e-9,0.00017142544458289533,0.0655000925785086,1.2281549651963105e-9,5.030886808597678e-9,2.1181715568873701e-10,3.91415055797677e-14,1.5721483860584439e-13,0.6185838579667775,0.4837881176998368,0.9952262364405776
0.0154,0.9902525556012153,-0.09730039012109143,0.4902449561583692,-0.023103333374249725,0.4830027068206078,-0.09662766129981433,0.31872703041430556,0.024714095015104125,0.0006448324335758142,-0.00018514865237328308,0.07008269813215456,-0.003309282778842679,1.0109600098699467,1.269975993120798,0.00023929443974132758,1.4492407925458134e-9,0.0001713301523962109,0.06549995955598044,1.8313099261849759e-9,5.030987581561466e-9,1.8996250686690903e-10,5.800027501313928e-14,1.5721802155657452e-13,0.6186118955477345,0.4837585830740789,0.9952345303336727
0.0155,0.9902606042109631,-0.09731046616025184,0.4902489485096749,-0.023108291195480975,0.4830067367137525,-0.09663315920281443,0.31936284223844325,0.024804310557389443,0.0006448649904715201,-0.00018511340348976462,0.07008187580216477,-0.003313222277497429,1.010969705185203,1.2699043989403551,0.00023928421073056975,1.449159604003944e-9,0.0001712338038423387,0.0654998273586485,2.3639431298240857e-9,5.03114998727072e-9,1.6894194462775742e-10,7.464597595435606e-14,1.572231297932339e-13,0.6186421686481054,0.48372669356510506,0.995243485523442
0.0156,0.9902682974595092,-0.09732009650823262,0.49025276774660376,-0.023113041362662245,0.4830105943261772,-0.09663839401579763,0.31999629653018735,0.02489419020112665,0.0006448966436007247,-0.0001850771041461008,0.07008105500647195,-0.003317158103904731,1.010978650429336,1.2698327150407847,0.00023927320131538014,1.4490774412654262e-9,0.0001711364646964316,0.06549969604502258,2.829335879542373e-9,5.031368948488296e-9,1.48765700597421e-10,8.918192238172531e-14,1.5723000458747984e-13,0.618674313188645,0.4836928326918868,0.9952529943103537
0.0157,0.9902756482956888,-0.09732929494204003,0.4902564201396654,-0.023117590242244006,0.4830142860504214,-0.09664337403127078,0.32062740080092633,0.024983735002238,0.0006449274253896235,-0.00018503978891463605,0.07008023572235669,-0.003321090234360631,1.010986868611456,1.269761238800829,0.00023926151565568807,1.448994710556719e-9,0.0001710382007336425,0.06549956567361248,3.2307694787685594e-9,5.031639387977053e-9,1.294440064020392e-10,1.017114282735539e-13,1.5723848721096988e-13,0.6187079650901088,0.48365738397339586,0.9952629489948766
0.0158,0.9902826696683367,-0.09733807523868022,0.4902599119593691,-0.023121944200676706,0.48301781827902424,-0.0966481075417407,0.32125616256204825,0.02507294601664576,0.0006449573682644121,-0.00018500149236771478,0.07007941792709946,-0.0033250186451611713,1.010994382740673,1.2696902675992299,0.0002392492579114225,1.448911818104281e-9,0.00017093907772912421,0.06549943630292804,3.571525230931374e-9,5.0319562284998505e-9,1.1098709366775063e-10,1.1233780760814907e-13,1.5724841893536142e-13,0.618742760273252,0.48362073092860375,0.9952732418774788
0.0159,0.9902893745262876,-0.09734645117515946,0.490263249476224,-0.0231261096044108,0.4830211974045252,-0.09665260283971425,0.32188258932494146,0.025161824300272168,0.0006449865046512858,-0.00018496224907768133,0.07007860159798078,-0.0033289433126023945,1.0110012158260973,1.269620098814729,0.00023923653224251258,1.4488291701345712e-9,0.00017083916145802967,0.06549930799147904,3.8548844394595146e-9,5.032314392819545e-9,9.34051940206959e-11,1.211643743638169e-13,1.5725964103231193e-13,0.6187783346588298,0.4835832570764822,0.9952837652586287
0.016,0.9902957758183767,-0.09735443652848394,0.49026643896073957,-0.023130092819896756,0.4830244298194638,-0.09665686821769824,0.32250668860099413,0.025250370909039498,0.0006450148669764403,-0.00018492209361688013,0.07007778671228124,-0.003332864212980345,1.0110073908768382,1.2695510298260693,0.00023922344280888745,1.4487471728740477e-9,0.0001707385176955117,0.06549918079777532,4.084128407781714e-9,5.032708803698995e-9,7.670853908701369e-11,1.282944425188648e-13,1.5727199477347883e-13,0.6188143241675977,0.4835453459360027,0.9952944114387952
0.0161,0.9903018864934386,-0.09736204507565986,0.4902694866834251,-0.023133900213585027,0.4830275219163794,-0.09666091196819954,0.3231284679015946,0.02533858689887,0.0006450424876660712,-0.0001848810605576556,0.07007697324728128,-0.003336781322591065,1.0110129309020066,1.2694833580119922,0.00023921009377047617,1.44866623254917e-9,0.00017063721221672324,0.06549905478032671,4.262538439326693e-9,5.033134383901058e-9,6.09073604928433e-11,1.3383132605159953e-13,1.5728532143051955e-13,0.618850364720311,0.48350738102613694,0.9953050727184463
0.0162,0.9903077195003084,-0.09736929059369347,0.49027239891478996,-0.023137538151926068,0.4830304800878112,-0.09666474238372492,0.3237479347381312,0.025426473325685928,0.000645069399146374,-0.00018483918447235204,0.0700761611802615,-0.003340694617730599,1.011017858910712,1.26941738075124,0.0002391965892872079,1.448586755386396e-9,0.00017053531079681714,0.065498929997643,4.393395837523171e-9,5.0335860561885925e-9,4.601188986432406e-11,1.3787833894032803e-13,1.5729946227509153e-13,0.6188860922377248,0.48346974586585656,0.9953156413980506
0.0163,0.9903132877878209,-0.09737618685959094,0.4902751819253434,-0.02314101300137034,0.48303331072629885,-0.0966683677567813,0.32436509662199203,0.02551403124540955,0.0006450956338435443,-0.00018479649993331394,0.07007535048850239,-0.003344604074694989,1.0110221979120646,1.269353395422555,0.00023918303351901172,1.4485091476121853e-9,0.00017043287921094622,0.065498806508234,4.47998190579987e-9,5.0340587433244576e-9,3.203235882759532e-11,1.4053879516335716e-13,1.5731425857885226e-13,0.6189211426405945,0.48343282397413306,0.9953260097780767
0.0164,0.990318604304811,-0.09738274765035852,0.49027784198559493,-0.023144331128368296,0.48303602022438163,-0.09667179637987544,0.32497996106456545,0.025601261713963118,0.0006451212241837776,-0.00018475304151288562,0.07007454114928448,-0.0033485096697802794,1.0110259709151743,1.269291699404679,0.00023916953062581676,1.448433815452996e-9,0.00017032998323426345,0.06549868437060953,4.52557794758551e-9,5.0345473680715105e-9,1.8978999008795937e-11,1.419160086989939e-13,1.573295516134591e-13,0.6189551518496753,0.48339699886993814,0.995336070158993
0.0165,0.9903236820001137,-0.09738898674300239,0.4902803853660537,-0.023147498899370393,0.4830386149745989,-0.09667503654551422,0.32559253557723966,0.025688165787268877,0.0006451462025932695,-0.0001847088437834115,0.07007373313988828,-0.003352411379282512,1.0110292009291515,1.2692325900763541,0.0002391561847675521,1.4483611651352871e-9,0.00017022668864192158,0.06549856364327943,4.53346526630881e-9,5.035046853192609e-9,6.862042034066086e-12,1.4211329352554499e-13,1.5734518265056955e-13,0.6189877557857226,0.48336265407224344,0.9953457148412677
0.0166,0.9903285338225636,-0.09739491791452878,0.49028281833722903,-0.0231505226808271,0.48304110136949013,-0.09667809654620448,0.3262028276714029,0.0257747445212491,0.0006451706014982154,-0.00018466394131723597,0.07007292643759434,-0.0033563091794977327,1.011031910963106,1.2691763648163226,0.00023914310010414683,1.4482916028855173e-9,0.0001701230612090736,0.06549844438475347,4.506925165398491e-9,5.035552121450611e-9,-4.308280470455353e-12,1.4123396362131734e-13,1.5736099296184106e-13,0.6190185903694915,0.4833301731000206,0.9953548361253696
0.0167,0.990333172720996,-0.09740055494194391,0.49028514716963034,-0.023153408839188858,0.48304348580159473,-0.09668098467445302,0.3268108448584435,0.02586099897182604,0.000645194453324811,-0.0001846183686867034,0.07007212101968319,-0.003360203046721982,1.011034124026148,1.2691233210033261,0.00023913038079553011,1.4482255349301454e-9,0.0001700191667108723,0.0654983266535415,4.4492389482832726e-9,5.0360580956083764e-9,-1.452173687862905e-11,1.393813329646179e-13,1.5737682381893103e-13,0.6190472915217374,0.48329993947224104,0.9953633263117669
0.0168,0.9903376116442454,-0.09740591160225397,0.49028737813376694,-0.023156163740906132,0.48304577466345194,-0.09668370922276671,0.32741659464974976,0.02594693019492195,0.0006452177904992518,-0.00018457216046415822,0.07007131686343532,-0.0033640929572513046,1.0110358631273872,1.269073756016107,0.000239118131001631,1.4481633674956298e-9,0.00016991507092247062,0.06549821050815331,4.363687918391878e-9,5.0365596984287615e-9,-2.3768095564315718e-11,1.3665871553375354e-13,1.5739251649349692e-13,0.6190734951632157,0.48327233670787656,0.9953710777009281
0.0169,0.990341863541147,-0.0974110016724652,0.49028951750014815,-0.02315879375242938,0.4830479743476013,-0.09668627848365238,0.32802008455670983,0.026032539246459093,0.0006452406454477333,-0.0001845253512219448,0.07007051394613129,-0.0033679788873817434,1.011037151275934,1.2690279672334075,0.0002391064548823787,1.4481055068084294e-9,0.0001698108396190214,0.06549809600709873,4.253553379153025e-9,5.0370518526746255e-9,-3.203712490137601e-11,1.3316942530703115e-13,1.5740791225719618e-13,0.6190968372146817,0.48324774832589873,0.9953779825933219
0.017,0.9903459413605354,-0.0974158389295838,0.49029157153928327,-0.02316130524020906,0.4830500912465822,-0.09668870074961684,0.3286213220907121,0.02611782718235972,0.0006452630505964512,-0.00018447797553240754,0.07006971224505161,-0.003371860813409342,1.0110380114808981,1.2689862520339694,0.00023909545659770218,1.4480523590950031e-9,0.0001697065385756775,0.06549798320888756,4.12211663399543e-9,5.037529481108825e-9,-3.931859326367084e-11,1.2901677626275741e-13,1.5742285238168624e-13,0.6191169535968905,0.4832265578452791,0.9953839332894164
0.0171,0.9903498580512456,-0.09742043715061596,0.49029354652168167,-0.02316370457069563,0.48305213175293404,-0.09669098431316694,0.32922031476314456,0.02620279505854609,0.0006452850383716008,-0.0001844300679678908,0.0700689117374768,-0.0033757387116301434,1.01103846675139,1.2689489077965348,0.00023908524030753065,1.4480043305818095e-9,0.00016960223356759187,0.06549787217202963,3.972658986347824e-9,5.03798750649422e-9,-4.5602269025060407e-11,1.2430408237923954e-13,1.5743717813862452e-13,0.6191334802305974,0.4832091487849894,0.9953888220896803
0.0172,0.9903536265621128,-0.09742481011256796,0.49029544871785263,-0.023165998110339543,0.48305410225919615,-0.09669313746680953,0.32981707008539574,0.026287443930940457,0.0006453066411993778,-0.000184381663100739,0.0700681124006874,-0.0033796125583401915,1.0110385400965196,1.268916231899846,0.00023907591017179318,1.4479618274953076e-9,0.00016949799036991727,0.06549776295503475,3.808461739638921e-9,5.038420851593667e-9,-5.0877920559405644e-11,1.191346576347843e-13,1.574507307996685e-13,0.6191460530365578,0.48319590466400114,0.9953925412945819
0.0173,0.9903572598419714,-0.09742897159244593,0.4902972843983056,-0.023168192225591258,0.4830560091579079,-0.09669516850305145,0.3304115955688538,0.026371774855465085,0.0006453278915059779,-0.00018433279550329656,0.07006731421196392,-0.0033834823298355284,1.0110382545253969,1.2688885217226449,0.00023906757035041892,1.4479252560619554e-9,0.00016939387475780663,0.06549765561641273,3.6328061972974426e-9,5.038824439170025e-9,-5.513531624056728e-11,1.1361181600769857e-13,1.574633516364756e-13,0.619154307935527,0.48318720900128603,0.9953949832045897
0.0174,0.9903607708396566,-0.09743293536725614,0.49029905983354977,-0.02317029328290124,0.48305785884160884,-0.0966970857143995,0.33100389872490704,0.02645578888804223,0.0006453488217175963,-0.00018428349974790778,0.07006651714858692,-0.003387348002412198,1.0110376330471318,1.2688660746436737,0.00023906032500333688,1.4478950225082125e-9,0.00016928995250641287,0.06549755021467339,3.448973662752108e-9,5.039193191986153e-9,-5.836422444240595e-11,1.0783887147628919e-13,1.5747488192070327e-13,0.6191578808482602,0.48318344531581564,0.9953960401201722
0.0175,0.9903641646860832,-0.09743670895710586,0.4903007775334834,-0.023172304781981585,0.4830596537336245,-0.09669889351883686,0.3315939876565161,0.026539487172248282,0.0006453694446861861,-0.00018423379465586234,0.07006572120130433,-0.003391209566058498,1.0110367429262914,1.2688483154599242,0.0002390540911294733,1.4478704771632442e-9,0.00016918625052869877,0.06549744650794069,3.261013889645963e-9,5.0395280427871936e-9,-6.06969834604564e-11,1.0194197936730468e-13,1.574853510245365e-13,0.6191592037752193,0.48318348151336815,0.9953962345756833
0.0176,0.9903674322998874,-0.09744028781912123,0.4903024331626679,-0.023174224684825627,0.48306138907833707,-0.0967005889114881,0.3321818712245263,0.02662287096923371,0.0006453897376801055,-0.0001841836686877592,0.07006492638520934,-0.0033950670368887805,1.0110356981096866,1.2688333990556029,0.00023904849406431946,1.4478494114286732e-9,0.0001690827146127371,0.06549734383728446,3.0724159637082584e-9,5.0398401328097206e-9,-6.245795042501102e-11,9.602788887515258e-14,1.5749510774617532e-13,0.6191640793667941,0.4831841481367421,0.9953968778067687
0.0177,0.9903705768953683,-0.09744367664841375,0.490304028292406,-0.023176055176569784,0.4830630663948716,-0.09670217464916658,0.332767557081472,0.026705941365730533,0.0006454097087537257,-0.0001841331335655317,0.07006413269409388,-0.0033989204105635265,1.0110345133854202,1.2688211295526062,0.00023904349601757883,1.4478315929699068e-9,0.00016897934249784205,0.06549724212912661,2.8837470549287337e-9,5.0401305234441285e-9,-6.368847602918495e-11,9.011409958948455e-14,1.5750418533502436e-13,0.6191724140556403,0.483185287710838,0.9953979773925066
0.0178,0.9903736022238927,-0.0974468805595828,0.4903055647522097,-0.023177798634386095,0.4830646874755785,-0.09670365374915589,0.3333510528344784,0.026788699441821648,0.0006454293673061193,-0.00018408220206722568,0.07006334012082258,-0.0034027696818211437,1.0110331999940814,1.2688113757689765,0.00023903907278610226,1.4478168674062503e-9,0.0001688761344356621,0.06549714133246273,2.6954921355603705e-9,5.040399852440362e-9,-6.441910795689036e-11,8.421562668813783e-14,1.575126037801879e-13,0.619183896468944,0.4831868576626988,0.9953994922538462
0.0179,0.9903765120368277,-0.09744990466722774,0.4903070443715913,-0.02317945743544659,0.4830662541128082,-0.09670502922873958,0.3339323660906706,0.026871146277589974,0.0006454487227363594,-0.00018403088697088718,0.07006254865826012,-0.003406614845400045,1.0110317691762614,1.2688040065227582,0.00023903520016674054,1.4478050803570082e-9,0.00016877309067784576,0.06549704139628852,2.5081361778561488e-9,5.040648757548373e-9,-6.468039389203941e-11,7.834748534894964e-14,1.5752038307077022e-13,0.6191982152338925,0.48318881541936803,0.9954013813117369
0.018,0.9903793100855403,-0.09745275408594795,0.4903084689800627,-0.02318103395692329,0.4830677680989107,-0.0967063041052012,0.33451150445717365,0.026953282953118423,0.0006454677844435189,-0.00018397920105456215,0.07006175829927117,-0.003410455896038639,1.0110302321725497,1.268798890631993,0.00023903185395634453,1.4477960774414857e-9,0.00016867021147604145,0.06549694226959955,2.3221641540690493e-9,5.040877876518107e-9,-6.450288151854427e-11,7.25246907497572e-14,1.575275431958756e-13,0.6192150589776726,0.48319111840788875,0.9954036034871282
0.0181,0.9903820001213974,-0.0974554339303428,0.49030984040713615,-0.023182530575988233,0.4830692312262367,-0.0967074813958243,0.3350884755411128,0.027035110548489904,0.0006454865618266707,-0.00018392715709629657,0.07006096903672038,-0.0034142928284753363,1.0110286002235367,1.2687958969147248,0.0002390290099517651,1.4477897042789877e-9,0.00016856749708189773,0.0654968439013915,2.1380610364520487e-9,5.041087847099514e-9,-6.39171185203171e-11,6.676225806839756e-14,1.5753410414460833e-13,0.6192341163274712,0.48319372405530425,0.9954061177009694
0.0182,0.9903845858957661,-0.09745794931501162,0.4903111604823237,-0.023183949669813443,0.4830706452871361,-0.09670856411789243,0.33566328694961306,0.02711663014378733,0.0006455050642848875,-0.00018387476787413634,0.07006018086347242,-0.003418125637448547,1.011026884569813,1.2687948941889964,0.000239026643949853,1.4477858064888187e-9,0.00016846494774706294,0.06549674624065996,1.956311797258138e-9,5.041279307042541e-9,-6.29536525812701e-11,6.107520248270831e-14,1.5754008590607262e-13,0.6192550759104748,0.4831965897886577,0.9954088828742098
0.0183,0.9903870711600132,-0.09746030535455383,0.49031243103513755,-0.023185293615570958,0.48307201207395933,-0.09670955528868913,0.3362359462897996,0.027197842819093605,0.0006455233012172423,-0.00018382204616612744,0.07005939377239195,-0.0034219543176966806,1.0110250964519685,1.2687957512728505,0.0002390247317474591,1.4477842296902839e-9,0.00016836256372318562,0.06549664923640058,1.7774014087402926e-9,5.041452894097138e-9,-6.164303138531543e-11,5.547853917052652e-14,1.5754550846937282e-13,0.6192776263538707,0.48319967303499245,0.9954118579277987
0.0184,0.9903894596655061,-0.09746250716356877,0.4903136538950897,-0.02318656479043281,0.48307333337905684,-0.09671045792549801,0.3368064611687975,0.027278749654491657,0.0006455412820228081,-0.00018376900475031589,0.07005860775634368,-0.0034257788639581494,1.011023247110594,1.268798336984331,0.00023902324914143425,1.4477848195026884e-9,0.00016826034526191426,0.06549655283760902,1.6018148431514931e-9,5.041609246013254e-9,-6.001580261636528e-11,4.9987283309689374e-14,1.5755039182361318e-13,0.6193014562848458,0.48320293122135166,0.995415001782686
0.0185,0.9903917551636113,-0.09746455985665584,0.4903148308916925,-0.02318776557157102,0.48307461099477866,-0.09671127504560256,0.33737483919373196,0.027359351730064384,0.0006455590161006578,-0.00018371565640474757,0.07005782280819223,-0.003429599270971362,1.0110213477862788,1.2688025201414805,0.00023902217192862927,1.4477874215453369e-9,0.0001681582926148973,0.0654964569932809,1.4300370727447207e-9,5.0417490005408355e-9,-5.810251395833179e-11,4.461645007803412e-14,1.5755475595789797e-13,0.6193262543305867,0.4832063217747786,0.9954182733598207
0.0186,0.9903939614056958,-0.09746646854841436,0.49031596385445764,-0.023188898336157625,0.4830758467134752,-0.09671200966628637,0.33794108797172795,0.02743965012589469,0.000645576512849864,-0.00018366201390746848,0.07005703892080227,-0.003433415533474729,1.011019409719614,1.2688081695623419,0.00023902147590589497,1.4477918814375342e-9,0.0001680564060337832,0.06549636165241182,1.262553069772956e-9,5.041872795429832e-9,-5.5933713095127126e-11,3.9381054653397974e-14,1.5755862086133146e-13,0.6193517091182803,0.48320980212231646,0.9954216315801523
0.0187,0.990396082143127,-0.09746823835344372,0.4903170546128976,-0.023189965461364648,0.4830770423274969,-0.09671266480483298,0.3385052151099107,0.02751964592206551,0.0006455937816694998,-0.00018360809003652455,0.07005625608703846,-0.0034372276462066595,1.0110174441511894,1.2688151540649584,0.0002390211368700822,1.4477980447985854e-9,0.00016795468577022045,0.06549626676399745,1.0998478064891746e-9,5.041981268430192e-9,-5.35399477106634e-11,3.4296112213618e-14,1.5756200652301793e-13,0.6193775092751136,0.4832133296910085,0.9954250353646299
0.0188,0.9903981211272715,-0.0974698743863433,0.4903181049965244,-0.023190969324364128,0.48307819962919385,-0.09671324347852595,0.33906722821540536,0.027599340198659738,0.0006456108319586383,-0.0001835538975699618,0.0700554742997655,-0.003441035603905566,1.0110154623215954,1.2688233424673732,0.0002390211306180418,1.4478057572477953e-9,0.00016785313207585753,0.06549617227703342,9.424062551463686e-10,5.042075057291862e-9,-5.095176548885294e-11,2.9376637936531763e-14,1.5756493293206168e-13,0.6194033434282733,0.4832168619078979,0.9954284436342031
0.0189,0.9904000821094965,-0.09747138176171247,0.49031911683485013,-0.023191912302328095,0.4830793204109164,-0.09671374870464884,0.3396271348953369,0.027678734035760294,0.000645627673116352,-0.00018349944928582613,0.07005469355184801,-0.003444839401309857,1.0110134754714224,1.2688326035876292,0.00023902143294662456,1.4478148644044687e-9,0.00016775174520234292,0.06549607814051536,7.907133879975129e-10,5.042154799764794e-9,-4.8199714113607844e-11,2.463764699997633e-14,1.5756742007756695e-13,0.6194289002049465,0.48322035620002807,0.9954318153098215
0.019,0.9904019688411689,-0.09747276559415058,0.4903200919573869,-0.023192796772428574,0.4830804064650149,-0.09671418350048519,0.34018494275683064,0.02775782851345008,0.0006456443145417141,-0.00018344475796216355,0.07005391383615069,-0.0034486390331579437,1.0110114948412603,1.26884280624377,0.00023902201965268134,1.4478252118879108e-9,0.00016765052540132502,0.06549598430343889,6.452541772955879e-10,5.042221133598933e-9,-4.531434126884026e-11,2.00941545817889e-14,1.5756948794863806e-13,0.6194538682323197,0.48322376999444205,0.9954351093124342
0.0191,0.9904037850736558,-0.09747403099825701,0.4903210321936468,-0.0231936251118376,0.4830814595838395,-0.09671455088331855,0.34074065940701154,0.027836624711812013,0.0006456607656337973,-0.00018338983637701997,0.07005313514553818,-0.0034524344941882362,1.0110095316716998,1.2688538192538377,0.000239022866533063,1.447836645317426e-9,0.0001675494729244524,0.06549589071479965,5.065135952935753e-10,5.04227469654423e-9,-4.232619463846238e-11,1.5761175859806726e-14,1.5757115653437925e-13,0.6194779361375802,0.48322706071818317,0.9954382845629907
0.0192,0.9904055345583239,-0.09747518308863112,0.49032193937314206,-0.0231943996977272,0.48308248155974076,-0.09671485387043251,0.34129429245300474,0.027915123710929007,0.0006456770357916745,-0.00018333469730844135,0.07005235747287518,-0.0034562257791391437,1.011007597203331,1.2688655114358762,0.00023902394938462036,1.4478490103123199e-9,0.00016744858802337348,0.06549579732359329,3.7497661424445524e-10,5.042316126350631e-9,-3.9265821906386363e-11,1.1653726011867014e-14,1.5757244582389477e-13,0.6195007925479145,0.4832301857982946,0.9954412999824401
0.0193,0.9904072210465406,-0.0974762269798723,0.49032281532538463,-0.02319512290726941,0.48308347418506875,-0.09671509547911057,0.3418458495019354,0.02799332659088397,0.0006456931344144189,-0.0001832793535344737,0.07005158081102632,-0.003460012882749077,1.0110057026767438,1.2688777516079284,0.00023902524400420418,1.4478621524918968e-9,0.00016734787094973668,0.0654957040788154,2.51128206401205e-10,5.0423460607680875e-9,-3.6163770756524285e-11,7.786820215806878e-15,1.5757337580628896e-13,0.6195221260905098,0.4832331026618197,0.9954441144917322
0.0194,0.9904088482896725,-0.09747716778657989,0.4903236618798867,-0.023195797117636252,0.48308443925217376,-0.09671527872663634,0.34239533816092865,0.028071234431759812,0.0006457090709011029,-0.00018322381783316294,0.07005080515285628,-0.003463795799756447,1.0110038593325288,1.268890408588037,0.0002390267261886654,1.447875917475462e-9,0.0001672473219551906,0.06549561092946167,1.3545334401681348e-10,5.042365137546546e-9,-3.3050588872788516e-11,4.175473649463793e-15,1.5757396647066606e-13,0.6195416253925526,0.48323576873580154,0.9954466870118163
0.0195,0.9904104200390866,-0.09747801062335326,0.49032448086616043,-0.023196424705999766,0.4830853785534062,-0.09671540663029334,0.34294276603710955,0.028148848313639452,0.0006457248546507995,-0.00018316810298255507,0.07005003049122972,-0.0034675745248996634,1.0110020784112763,1.2689033511942454,0.00023902837173485475,1.44789015088232e-9,0.00016714694129138356,0.06549551782452769,2.8436999344257562e-11,5.042373994435954e-9,-2.9956823939091145e-11,8.347014906748624e-16,1.5757423780613034e-13,0.61955897908123,0.4832381414472835,0.9954489764636416
0.0196,0.9904119400461503,-0.09747876060479183,0.49032527411371785,-0.02319700804953197,0.4830862938811163,-0.09671548220736512,0.34348814073760325,0.02822616931660579,0.0006457404950625821,-0.000183112221760696,0.07004925681901131,-0.0034713490529171363,1.0110003711535764,1.2689164482445967,0.00023903015643962313,1.4479046983317758e-9,0.00016704672920996415,0.06549542471300912,-6.943585536348247e-11,5.042373269186262e-9,-2.6913023639344307e-11,-2.220481082722702e-15,1.575742098017861e-13,0.619573875783729,0.48324017822330867,0.9954509417681576
0.0197,0.9904134120622302,-0.09747942284549489,0.4903260434520712,-0.02319754952540491,0.4830871870276544,-0.09671550847513526,0.3440314698695349,0.028303198520741746,0.0006457560015355229,-0.0001830561869456317,0.07004848412906572,-0.003475119378547275,1.0109987488000196,1.2689295685571338,0.00023903205609982135,1.4479194054431348e-9,0.00016694668596258075,0.06549533154390158,-1.5768024785342505e-10,5.042363599547418e-9,-2.3949735657460206e-11,-4.975058892891657e-15,1.5757390244673763e-13,0.6195860041272362,0.48324183649092045,0.9954525418463137
0.0198,0.9904148398386934,-0.09748000246006186,0.49032679071073243,-0.0231980515107906,0.4830880597853707,-0.09671548845088729,0.34457276104002954,0.028379937006130233,0.0006457713834686953,-0.00018300001131540817,0.07004771241425761,-0.003478885496528492,1.0109972225911956,1.2689425809499,0.00023903404651230023,1.4479341178357013e-9,0.00016684681180088192,0.06549523826620071,-2.358112058725926e-10,5.042345623269369e-9,-2.1097507677350893e-11,-7.41401676199487e-15,1.5757333573008914e-13,0.6195950527389386,0.48324307367716196,0.9954537356190593
0.0199,0.9904162271269069,-0.0974805045630921,0.4903275177192138,-0.02319851638286109,0.48308891394661563,-0.09671542515190476,0.34511202185621237,0.028456385852854153,0.000645786650261172,-0.00018294370764807133,0.07004694166745165,-0.003482647401599196,1.0109958037676952,1.268955354240938,0.00023903610347391063,1.4479486811287802e-9,0.00016674710697651607,0.06549514482890212,-3.0334375716799844e-10,5.042319978102065e-9,-1.8386887382928744e-11,-9.522339512194941e-15,1.5757252964094496e-13,0.6196007102460229,0.48324384720907654,0.9954544820073438
0.02,0.9904175776782376,-0.09748093426918497,0.49032822630702727,-0.02319894651878839,0.4830897513037393,-0.09671532159547126,0.34564925992520845,0.028532546140996425,0.0006458018113120259,-0.00018288728872166714,0.07004617188151249,-0.0034864050884977973,1.0109945035701082,1.2689677572482911,0.00023903820278150335,1.447962940941677e-9,0.0001666475717411317,0.06549505118100149,-3.5979292948666456e-10,5.042287301795454e-9,-1.584842245810584e-11,-1.1285011965654727e-14,1.5757150416840934e-13,0.6196026652756762,0.48324411451370725,0.9954547399321164


==> data/kpred_15.csv <==
0.0,1.0067552230867676,-0.04029913889433856,0.20330299948998976,0.05885597151382375,0.2003031078414946,-0.01608748059654234,0.2023045116349568,0.008124112353003962,0.00027215096174116113,-2.1857989940954254e-5,0.0704451141318348,-0.002805774194391405,1.084409521544636,0.42905269937584717,0.00030726430293843217,7.681607573460812e-5,-9.689191130430255e-19,0.057974693071791504,-7.222237291452134e-37,4.600042785237128e-9,-3.761581922631321e-37,0.0,1.437513370386603e-13,0.5652532574498266,0.18668122698804349,1.0029101451838416,1.002628620510921,-0.023761495203446607,0.0
0.0001,0.9747091242166747,-0.03767607416717211,0.21089449073495084,0.0538103691139193,0.3241538315630121,-0.028323521527049107,0.20253913431861087,0.008137005016781943,0.00027313700348273196,-2.3254482422177057e-5,0.0704455113092318,-0.0028065463373446484,1.0843910883844505,0.4296722962519375,0.00030727345978289166,7.681607595999226e-5,3.6212270094436643e-10,0.05797492057435203,2.5960632780094038e-6,4.670898339447795e-9,1.5567248047840677e-6,4.7994574849587046e-11,1.4483070549402637e-13,0.578130171379899,0.18692440535092303,1.0160837923580606,1.0152562658721695,-0.040966153563978286,0.01224419836147045
0.0002,0.900536241945432,-0.031553458117274245,0.2514837357735754,0.039614958948995665,0.41184994802366376,-0.040729890959304904,0.2030910400975454,0.008180041280099498,0.00027948023557578124,-2.7240210045134128e-5,0.07044701020042644,-0.002808484040439342,1.0841815609339864,0.43039154272022434,0.00030734308516258967,7.681607772768107e-5,9.961849203255685e-9,0.05797752165010738,1.1907458992210697e-5,5.3607860372773125e-9,3.7641494925539808e-6,3.351890967339471e-10,1.6208477255911543e-13,0.5557328927121936,0.187312034278303,1.0260868464263528,1.0249222006543561,-0.04887407914507282,0.020782804866207327
0.0003,0.8203666346256845,-0.025262284432326306,0.3261988166279025,0.019673903331701503,0.4671632246787856,-0.051796544361957415,0.20375963327210156,0.008252175644719587,0.00029358863143240735,-3.3302438939864836e-5,0.070447922041957,-0.0028108721659085402,1.0835252762833751,0.42726029448523184,0.00030733259269419207,7.681607765350975e-5,6.102794127608562e-8,0.05798572653541052,2.0853171645897902e-5,7.039284668389566e-9,2.5007498881420357e-6,6.774780247579564e-10,2.1381823021201854e-13,0.546960113201692,0.18610359751999378,1.0002409558668044,0.9993113896243024,-0.04303995382009396,-0.006590132980468139
0.0004,0.7615816320740912,-0.021690267010958306,0.4159018065898364,-0.0012025952765431984,0.49858108332156514,-0.061095345985339694,0.20443458344954593,0.008346648602581382,0.0003146022686303626,-4.073196562730253e-5,0.07044576015976721,-0.0028130163417206012,1.0823177366323424,0.42994677509344115,0.0003072313583437404,7.68160752122826e-5,2.0547736296609835e-7,0.05800096213250947,2.2289591951835297e-5,9.273880519594166e-9,-8.962248512140961e-7,7.630208273320859e-10,2.887129874834475e-13,0.6792219094304707,0.18759151309377306,0.9512076290301816,0.9507411072508455,-0.02978054132193353,-0.056769794899998255
0.0005,0.7354240793701787,-0.022083608326271126,0.4978772808624275,-0.018742416357761395,0.5160119268774134,-0.06895900039536462,0.2050961838214978,0.008456706306612832,0.00033971658205525734,-4.8797780210118185e-5,0.07043896865747724,-0.0028144786105750376,1.0807046836354928,0.45628919613409064,0.00030790926791252716,7.681609199670492e-5,4.930641184180659e-7,0.058021574501914745,1.5164007715082368e-5,1.1205012550915624e-8,-3.566974833541979e-6,5.243838845015315e-10,3.553321007180789e-13,0.8999039856830587,0.19918737199783235,0.8916227829844019,0.8915171245976041,-0.01372554893472708,-0.1172671072972099
0.0006,0.7383637739774486,-0.025841403975297772,0.556908007105025,-0.030659060226761386,0.5277845084980032,-0.07600835117396038,0.20577471112587584,0.008578787090683075,0.0003657671950801451,-5.6926748308290777e-5,0.07042751591708309,-0.0028151759731188915,1.0789462829969088,0.493505094254745,0.0003104768267604705,7.6816157735968e-5,9.511149352030574e-7,0.05804444202306408,4.561483305877064e-6,1.2189131590592996e-8,-3.6508245664552974e-6,1.3987632365471463e-10,3.885922409694406e-13,0.8999995445165956,0.21641436161366132,0.8371382178613279,0.8371376549977778,0.0002710720629597521,-0.1724608613536875
0.0007,0.758550551168394,-0.031189788481097814,0.5890212848380918,-0.037016704734996395,0.539039599593234,-0.08274542143288005,0.20650944181418526,0.00871272763159851,0.0003904024980046827,-6.480790083445119e-5,0.07041259695125217,-0.002815318917460925,1.0772111890588392,0.5307367750919944,0.00031495519859521087,7.681627685392693e-5,1.5848838560520709e-6,0.05806750688145094,-3.450443222514972e-6,1.2208023078895853e-8,-1.9563065582275745e-6,-1.4491276077195714e-10,3.868444992380629e-13,0.9,0.23441086387567142,0.8062662218569047,0.8062294084902224,0.006953068265790084,-0.20360897990985122
0.0008,0.7829911472243273,-0.03620776050074586,0.599587039204305,-0.039630580084774755,0.5515977808766698,-0.0893500721992745,0.20732498404900446,0.008860294568253827,0.0004125806645931975,-7.239650764422187e-5,0.07039592946317332,-0.002815255783979609,1.0755781299266218,0.5679833026003592,0.0003211937871638875,7.681644937219345e-5,2.387362484215678e-6,0.05808978255290237,-6.983267547570764e-6,1.1650233712875407e-8,-3.0833721346662115e-7,-2.5332936924263894e-10,3.6557920102893487e-13,0.9,0.2487664675997973,0.797749609976358,0.7977116124028937,0.007738406083436815,-0.2121181268825948
0.0009,0.8025358464837813,-0.03965946760565873,0.5981745640898859,-0.04088054140534628,0.5650417757638256,-0.09571598036831602,0.208224969331941,0.009023303114712175,0.00043237841352852596,-7.981881387290267e-5,0.07037905178676855,-0.002815303294631221,1.0740651302528617,0.6052433506618604,0.00032905380234621626,7.681667531069856e-5,3.347127699948163e-6,0.05811101628773962,-6.843079085037978e-6,1.0934626863104069e-8,6.200493583136373e-7,-2.3137287606041472e-10,3.405437174545607e-13,0.9,0.26346630352314226,0.7981966809977044,0.798170864239515,0.006092906789126315,-0.21156706990980254
0.001,0.8134390452116111,-0.04128151884057428,0.5940756287925166,-0.042731484237332,0.5779807510747094,-0.10160206076532291,0.20919609233329786,0.009202401261845922,0.00045051845117642436,-8.725655360936762e-5,0.07036295096139321,-0.0028156500196864875,1.0726589167428122,0.6425155815322708,0.0003384072824572157,7.68169546874422e-5,4.452679462187414e-6,0.05813133970325596,-4.769568219649807e-6,1.0344950059498413e-8,8.89429653610323e-7,-1.5136763968603814e-10,3.211797088973683e-13,0.9,0.2846086280082714,0.814061647861862,0.8140603632023565,0.00039886003805305833,-0.19557304683582152
0.0011,0.8167305986169634,-0.041661532024689946,0.5934018326867192,-0.04614942386088453,0.589097394507536,-0.10679681956572115,0.21021639840900896,0.009396544560497455,0.0004678741378395251,-9.484873256382489e-5,0.07034796895125758,-0.002816328881225087,1.0713357576995264,0.6797988657025666,0.00034913614128296645,7.681728751866345e-5,5.694430304740127e-6,0.058151018179441065,-2.3507077843148596e-6,9.993885560566197e-9,7.508442069178163e-7,-6.756669260341984e-11,3.1043608113649203e-13,0.9,0.29804445044450767,0.8235073553171995,0.8235011602373127,-0.0019235459967105433,-0.18623261351211953
0.0012,0.8158777923512294,-0.04172404295421211,0.597836950925477,-0.05097282529904922,0.5978813403094262,-0.11125977682610176,0.21126679738557455,0.009603226277199083,0.000485017831784429,-0.00010262086016764594,0.07033394779466319,-0.0028172585648042936,1.0700760889653431,0.7170923414501321,0.00036113270350666445,7.681767381903017e-5,7.065280571703558e-6,0.05817027271857638,-5.360572843626998e-7,9.856451880958333e-9,4.1004956488219525e-7,-8.15167917490243e-12,3.069110994984619e-13,0.9,0.3178089997318283,0.8373188500001009,0.8373027429392313,-0.005169899700624273,-0.17260054311495393
0.0013,0.8146286348538894,-0.042325372042781,0.6065687725149116,-0.0564906440200985,0.6044248605846061,-0.11507844535750499,0.2123340405436333,0.00981941494422676,0.0005022261036058324,-0.00011052115331146375,0.07032054549805679,-0.002818323739719737,1.068867734111026,0.7543952918251454,0.000374296117549784,7.681811360230895e-5,8.55946107982972e-6,0.05818923719659755,1.9895243839959591e-7,9.84847926121324e-9,4.375885153993164e-8,1.3964296047169092e-11,3.075025288261635e-13,0.9,0.3339490660856049,0.8415313813875828,0.8415155842427343,-0.0051588069650179876,-0.1686266735668089
0.0014,0.815407426579529,-0.043866756843279786,0.6169977830485628,-0.061771749394218575,0.6094135676086396,-0.11846214108696634,0.2134150571335456,0.010042309302068642,0.0005193957291162631,-0.00011842966094882477,0.07030741768134786,-0.002819433174649593,1.0677119963380932,0.791707082479497,0.0003885347437673587,7.68186068811564e-5,1.0171896906688865e-5,0.058207881755229736,-1.9918979338499444e-8,9.863908399827315e-9,-2.1731434706931215e-7,4.096602364219529e-12,3.0861931789202474e-13,0.9,0.3467347021092808,0.8440309586125647,0.8440160343635655,-0.005010415412309023,-0.16629902059024806
0.0015,0.8190395875220422,-0.04631902572910562,0.6267405768773143,-0.06616039938858088,0.6136156119872177,-0.12162355325443805,0.2145123600367574,0.010269966458438659,0.0005362813303527576,-0.00012622766036837936,0.07029436447687641,-0.0028205519050230454,1.0666177041379956,0.8290270280672497,0.00040376367544911067,7.681915366734771e-5,1.1896932895467e-5,0.05822608246516511,-7.99582506619345e-7,9.825250624888307e-9,-3.1367734776341147e-7,-2.3898398063041346e-11,3.0769822389514866e-13,0.9,0.36948798244941605,0.8450850697144285,0.8450739440039956,-0.004322542640315697,-0.16545876443596294
0.0016,0.8249267378145624,-0.0493126350190993,0.634374976538731,-0.06945011315925922,0.6176472641096316,-0.12471914567452907,0.2156311982555327,0.010501527015240117,0.0005526169886093398,-0.00013383105190739914,0.0702813593223128,-0.0028217043767911724,1.0655968515540741,0.8663543395307696,0.0004199048091633496,7.681975397160955e-5,1.372781787956961e-5,0.05824367347909952,-1.669789633317303e-6,9.700967033013742e-9,-2.6917582462524327e-7,-5.384045564194291e-11,3.0377494595759334e-13,0.9000000000000001,0.3801283650204465,0.8461824846836987,0.8461698330992988,-0.004548108234715221,-0.1644140800152739
0.0017,0.8319046083593884,-0.05241035820268458,0.6396268943897427,-0.07181981902218507,0.6218237097349393,-0.1278156198401612,0.2167757075033944,0.010736960646817124,0.0005682371800006362,-0.00014120808281674286,0.07026848659764216,-0.0028229451152210223,1.0646589500588568,0.9036881242555115,0.00043688623557549736,7.682040780341755e-5,1.5656713395200878e-5,0.05826051645846566,-2.314751520064114e-6,9.498542436589755e-9,-1.5216549818290196e-7,-7.510186566826094e-11,2.9721192342796355e-13,0.9,0.4034970495126862,0.8497645781439871,0.8497421731528075,-0.006104477515003576,-0.16085613591307935
0.0018,0.8387736696594297,-0.0552572645356363,0.6430947966432209,-0.07368346743662224,0.6261814625839924,-0.13090074769267696,0.21794767251339384,0.010976731971737696,0.0005830976115642523,-0.0001483726782949427,0.07025588038790828,-0.002824335123133014,1.0638095207960656,0.941027415017255,0.00045464169012450793,7.682111517093726e-5,1.7674982966375726e-5,0.05827651989584974,-2.6218707139661218e-6,9.249127691342936e-9,-3.516353981804163e-8,-8.436440056050142e-11,2.891479177327405e-13,0.8999999999999999,0.4137441100116689,0.8519399475124306,0.8519092764010575,-0.007069352907587502,-0.15868631381777254
0.0019,0.8447782780695977,-0.05769121428577397,0.6456537894613372,-0.07544663016165494,0.6306037847103885,-0.13392552513174324,0.21914641502257096,0.011221299282626121,0.0005972454320090205,-0.00015536023370503121,0.07024364964670692,-0.002825916054385643,1.0630504655906265,0.9783712199390449,0.0004731098414402318,7.682187608097974e-5,1.977368853865096e-5,0.0582916359208368,-2.636748667347831e-6,8.984531000564084e-9,3.7779875809575676e-8,-8.37081291336482e-11,2.806909088052534e-13,0.9,0.43678093351153247,0.8590708380283408,0.8590068020361995,-0.010284954555538435,-0.15154921189503473
0.002,0.8497447634628513,-0.05976224545666702,0.6481178376570326,-0.07737932296679746,0.6349055289155912,-0.13683287331988583,0.22036925108642222,0.011470863282229845,0.000610787601860488,-0.000162211349524364,0.07023184709532035,-0.0028277002211890257,1.0623809137841234,1.0157185460300702,0.0004922346284518221,7.682269053880928e-5,2.1943816110327754e-5,0.05830585051341683,-2.5076215066846383e-6,8.726443572420381e-9,5.886484535907529e-8,-7.850573654101039e-11,2.725533510915659e-13,0.8999999999999999,0.4468981694344203,0.8621686881497514,0.8620893371581557,-0.01165441962737043,-0.14845476074840977
0.0021,0.8538416459001165,-0.06161820750627867,0.6510053195806922,-0.079590459451158,0.6389403157469199,-0.13958648008648225,0.2216130883448912,0.011725312096566007,0.0006238297018758942,-0.00016895501180307757,0.0702204778841702,-0.0028296799866386127,1.0617995035956254,1.0530684162222077,0.0005119632613297271,7.682355854865127e-5,2.4176466720101287e-5,0.058319155998761814,-2.3816556184385773e-6,8.484096240788808e-9,3.9208436022479715e-8,-7.384041336845717e-11,2.650085233705998e-13,0.9000000000000001,0.46575468186489266,0.8676198000967472,0.8675055993268032,-0.013799558782578915,-0.1430683503759971
0.0022,0.8574431726385708,-0.06340995498544377,0.6542894511164539,-0.08197582874190747,0.6426882323755697,-0.14219774630823923,0.22287577113700136,0.01198414125422885,0.0006364254250226124,-0.00017559160551326885,0.07020949722969844,-0.0028318327931027235,1.0613060893403343,1.0904198732604384,0.0005322497674579523,7.682448011235293e-5,2.6462850408461832e-5,0.05833153004437076,-2.3218854136168946e-6,8.25026933080251e-9,2.0633570759545438e-10,-7.169130766453275e-11,2.577822896028659e-13,0.9,0.48931288452755906,0.8744300944438461,0.8742723544366956,-0.016479567779177008,-0.13633889032096377
0.0023,0.8609101277856922,-0.06527222672608411,0.6578742137222287,-0.08441200299266904,0.6461506378059708,-0.14468503998660595,0.22415541943620806,0.01224681304732446,0.0006486172771210221,-0.00018211720552914416,0.07019885753144908,-0.0028341362314766643,1.0609008802863307,1.127771961737204,0.000553049045967475,7.68254552314436e-5,2.8794184442249762e-5,0.0583429459740711,-2.3728955617904038e-6,8.016250854415636e-9,-3.762711219016201e-8,-7.340179943742761e-11,2.505549496079067e-13,0.9000000000000001,0.49831540174527816,0.8769746720632515,0.8768002919268656,-0.01748365289492482,-0.1338254433807914
0.0024,0.8644960591775409,-0.0672657675243227,0.6615051531695831,-0.08675108703815057,0.6493857327274843,-0.1470830044642533,0.22545110295878426,0.012512766535977856,0.0006604133542619667,-0.00018851701894377195,0.07018851141397008,-0.0028365727564012046,1.0605852812741405,1.165123725072123,0.0005743192939205915,7.682648390621196e-5,3.116163368808693e-5,0.058353362269036015,-2.5205555548484314e-6,7.771113073591626e-9,-5.88824580875053e-8,-7.835820629983661e-11,2.429483631784078e-13,0.8999999999999999,0.5151607502996518,0.8804637565847693,0.8802581943015191,-0.018921893911084856,-0.13039989892919876
0.0025,0.868194151006452,-0.06934028440575947,0.6649815329917329,-0.08893467751870764,0.6524634927784814,-0.1494187345425327,0.22676279270469998,0.012781693480518563,0.0006717989279790405,-0.00019477789232959675,0.07017843755247574,-0.0028391402673399514,1.060361670020862,1.2024741776790193,0.0005960248261387583,7.6827566134225e-5,3.355600344192672e-5,0.058362724450609346,-2.712355931537249e-6,7.509752828593618e-9,-6.42106307709892e-8,-8.472984236773498e-11,2.3480085873649615e-13,0.9,0.5391004770617182,0.8854222606941666,0.8851723839813149,-0.020965846687345434,-0.12553169463427752
0.0026,0.8719589030568282,-0.0714381168992975,0.6681690170909865,-0.09093752717811038,0.655438823040541,-0.15171192967086053,0.22809040635569375,0.013053364402409196,0.0006827639710878847,-0.0002008906510452497,0.07016862189054855,-0.0028418394453514867,1.0602323397662976,1.239828654317853,0.0006181310391623003,7.682870192380085e-5,3.596801280683585e-5,0.058370978838972264,-2.904259761775716e-6,7.2293953967348866e-9,-5.718061314185485e-8,-9.098578665384719e-11,2.2602985527976817e-13,0.8998131793244156,0.5498097254302219,0.8876409900868658,0.8873711654529305,-0.02188265172386818,-0.12335330062588659
0.0027,0.8756845028911068,-0.07349002492017988,0.6710268512323794,-0.09278492321823528,0.6583453302612384,-0.1539705771673228,0.22943381000055274,0.013327681255379338,0.0006933043613363328,-0.0002068522936055765,0.07015906114559975,-0.002844675164298564,1.06020132120976,1.2774971216242441,0.0006406342551768215,7.682989203576771e-5,3.838804666147904e-5,0.058378049479300316,-3.078988817566576e-6,6.92863822633606e-9,-4.5484693737459896e-8,-9.658632949198973e-11,2.166109157833592e-13,0.88143025378882,0.5637125656356943,0.8905778379981494,0.8902700558360881,-0.02331161155101014,-0.12046303647749339
0.0028,0.8792743125868834,-0.07546206574856888,0.6736446912943431,-0.09454341864212715,0.6611752246122209,-0.15618553177299715,0.230792435096534,0.013604671331574539,0.000703434486675336,-0.00021266998849368208,0.07014975925918962,-0.002847651629517792,1.060265668312106,1.3139776371128986,0.0006634396047257143,7.683113476858957e-5,4.080654973560124e-5,0.05838394629347552,-3.1759849746260887e-6,6.6158530578587235e-9,-1.7151103131508882e-8,-9.988570681658882e-11,2.067952660709323e-13,0.8511418070232902,0.5866194475623763,0.8954167074200062,0.895046384897968,-0.025666023566824455,-0.11570092034896444
0.0029,0.8826702307183918,-0.07734045364338296,0.6761074270213385,-0.09626590080321167,0.6639173436475623,-0.15834793610309966,0.23216557773209956,0.01388433323346384,0.0007131723457219798,-0.00021835118609429575,0.07014071666073443,-0.002850770355662934,1.060418771246622,1.3469019319371938,0.0006863995557315085,7.683242704669611e-5,4.321418373929609e-5,0.05838872481731042,-3.102676048281219e-6,6.302332759619233e-9,4.966876400745986e-8,-9.824140167675875e-11,1.9690521707619282e-13,0.8348391776200426,0.5989489913347679,0.8980212108391555,0.8976172262016827,-0.026933277053301195,-0.11313772910361743
0.003,0.8858466138932681,-0.07912949944393227,0.678496881216021,-0.09799280069543771,0.6665572566779226,-0.16044919496266538,0.23355241990625036,0.014166640537733203,0.0007225390518449233,-0.00022390360919412124,0.07013193092350224,-0.0028540304256009326,1.0606488087164716,1.3750220501813581,0.0007092920909388921,7.683376379872475e-5,4.560204258551321e-5,0.05839250580900392,-2.8169890394105514e-6,6.00714502753424e-9,1.170273892497059e-7,-8.938207755576956e-11,1.8756015711032516e-13,0.8069574324437676,0.6065377694611128,0.9003056156301369,0.8998661146918056,-0.028063558032233562,-0.11090086498531604
0.0031,0.8888441785848664,-0.08085884346495309,0.6808423127797273,-0.09972023278900394,0.669087227115127,-0.16248781294777903,0.23495208878927593,0.014451467080756177,0.0007315551938862313,-0.00022933162275142328,0.07012339144823561,-0.0028574258480371655,1.0609385714993,1.3988755777954054,0.0007318489277415256,7.683513788581806e-5,4.796400504342813e-5,0.05839548387755236,-2.4024770279286527e-6,5.746809268819398e-9,1.4002535042871438e-7,-7.548699066530302e-11,1.7934219457475476e-13,0.7521547232769962,0.6214483285273525,0.9047948221853029,0.9042855215073646,-0.030284748774593556,-0.10650509212085844
0.0032,0.8917026476545449,-0.0825514382277195,0.6831487395291602,-0.10143478421256717,0.6715066497103367,-0.16446573696813296,0.23636380883603458,0.014738661930484044,0.0007402376421431798,-0.00023463752553481434,0.0701150864966357,-0.002860950652282159,1.0612737785018125,1.4187003873469852,0.0007538597938860447,7.683654328830976e-5,5.029493606109774e-5,0.05839782036074517,-1.95291234545038e-6,5.5279116150869735e-9,1.362031148746924e-7,-6.066464694900636e-11,1.724854734459073e-13,0.7173391362659414,0.6309208495993993,0.9076467678110781,0.907093124093652,-0.0316958478503622,-0.10371250393469468
0.0033,0.8944624921759026,-0.08422684026571685,0.6854074685995519,-0.10311702363763635,0.6738187942782654,-0.16638695495987818,0.23778685285240211,0.01502805764451443,0.0007486013646264158,-0.0002398224036104536,0.07010700353188472,-0.0028645987952569296,1.0616402670386955,1.434904392069177,0.0007751215367464109,7.683797401048222e-5,5.259012512506378e-5,0.05839967630722828,-1.5453740511599514e-6,5.353644885946521e-9,1.215450551845607e-7,-4.784477693683638e-11,1.670795660386942e-13,0.7069858933535229,0.6334400438260755,0.9089248405598044,0.9083471325411564,-0.03235882474339807,-0.10246694017982723
0.0034,0.8971414784155903,-0.08588511585100347,0.6875924217572437,-0.10475022544287724,0.6760341451230225,-0.16825739025526318,0.2392206853858274,0.01531949833538535,0.0007566554322628318,-0.00024488566698996524,0.07009913162671118,-0.002868366222566937,1.0620281426092797,1.4481761960697674,0.0007955250765864893,7.683942568905052e-5,5.484740371300875e-5,0.05840116730198441,-1.1928564813340207e-6,5.217775153632203e-9,1.0256269805063491e-7,-3.6837971132910176e-11,1.6287650585009368e-13,0.6800384876186757,0.6399484103338202,0.9123215882457772,0.9116794702022742,-0.03412414047860277,-0.09915723194185395
0.0035,0.8997396388459682,-0.08751939101276163,0.6896932357097573,-0.10633193670597378,0.6781603869321766,-0.17008016144407634,0.2406648086078884,0.015612870213878416,0.0007644086102883984,-0.0002498280168875929,0.0700914626396101,-0.0028722504470104046,1.0624303136556636,1.4590554066874646,0.0008150138491468931,7.684089507651841e-5,5.706554534611166e-5,0.058402377076625205,-8.968808876158691e-7,5.114300575131575e-9,8.224030423649335e-8,-2.7648590062091136e-11,1.5968394190433865e-13,0.6500275862984903,0.647196675600899,0.916104492641351,0.9153906421680419,-0.0360901448075355,-0.0954712620082076
0.0036,0.9022568745910524,-0.08912278355868362,0.6916998162846649,-0.10785987361100577,0.6802051396836829,-0.17185834383864348,0.24211872438420134,0.01590805997501068,0.0007718696840945479,-0.0002546501776378194,0.0700839884576792,-0.0028762489930657708,1.0628397066132766,1.468078607899844,0.0008335315698522795,7.684237893282371e-5,5.9243325083155655e-5,0.05840338914589782,-6.590846866111773e-7,5.037260622767087e-9,6.355619382328691e-8,-2.0296141022676247e-11,1.5731159958626836e-13,0.6313581657536591,0.6517057341942712,0.918457791940007,0.9176993175858134,-0.03731317244066863,-0.09317826447132395
0.0037,0.9046890157235605,-0.0906874588200989,0.6936076798124898,-0.10933612715170861,0.6821748115132154,-0.17359397825013248,0.2435819331106069,0.016204967218897977,0.000779047700140951,-0.0002593533983429683,0.07007670168333277,-0.0028803597455384477,1.0632498240906545,1.47576710669539,0.0008510341806230081,7.684387424912415e-5,6.137975462699697e-5,0.058404280594761694,-4.775759083368012e-7,4.980583613667182e-9,4.858403055172e-8,-1.4692114542969062e-11,1.555672235148234e-13,0.6285645390816648,0.6526400236985118,0.9192197249852876,0.9184438395687621,-0.037736600449510896,-0.09243841740413093
0.0038,0.907025862817612,-0.0922084141151472,0.6954312327218989,-0.11077336054070108,0.6840705431697437,-0.17528578795185476,0.24505392826957995,0.016503530793809618,0.000785952815725037,-0.00026394078014989076,0.07006959716813481,-0.0028845811010632634,1.063657990660199,1.4824503689292525,0.0008675465190990231,7.684537958066863e-5,6.347510278069789e-5,0.0584050849996035,-3.400464999247178e-7,4.939354224012107e-9,3.616614424495968e-8,-1.0444368745472073e-11,1.54299848170537e-13,0.6223619851032735,0.6551718275584206,0.9216335972210264,0.920800138601174,-0.039100412410019235,-0.09009660219528239
0.0039,0.9092695856858964,-0.09368792004334094,0.6971787562192944,-0.11217516950456241,0.6858935729642561,-0.17693379649982677,0.24653420292016942,0.016803671121367273,0.0007925951424359006,-0.00026841493923334927,0.07006266881831585,-0.002888910338936769,1.0640628445235296,1.4883296114411462,0.0008831086981154744,7.68468940411725e-5,6.552985516087567e-5,0.058405820392306684,-2.3955591524658655e-7,4.910358396701938e-9,2.5941111921119094e-8,-7.340673696305547e-12,1.534101743261819e-13,0.6139599403662301,0.6586014356474901,0.9249034538942283,0.9239920060082382,-0.040947846409791565,-0.08692435472767752
0.004,0.91142310480351,-0.09512854900102034,0.6988578116360601,-0.11354446481098877,0.6876452593917164,-0.17853816510823795,0.2480222502515806,0.01710530684239193,0.0007989847652599607,-0.00027277842696949036,0.07005591044358908,-0.002893344671365262,1.0644630059228164,1.4936038358487251,0.0008977600863892839,7.684841673804579e-5,6.754448071038231e-5,0.05840650497967292,-1.6966008637936535e-7,4.890441854396974e-9,1.765807127379651e-8,-5.184444740703542e-12,1.5280058311725966e-13,0.6061143066617847,0.6618039238108598,0.9279567699059017,0.9269724974591561,-0.04267293725481496,-0.08396218391930818
0.0041,0.913489340645549,-0.09653287338452561,0.7004759603035805,-0.11488415722767634,0.6893269609470889,-0.18009905499127762,0.24951756345301876,0.01740835659770457,0.0008051317691836367,-0.00027703379473446074,0.07004931585366767,-0.0028978813105550406,1.0648570951002294,1.4984720437696442,0.0009115400526373734,7.684994677869847e-5,6.951944837206984e-5,0.058407156968503904,-1.2391494540001273e-7,4.876450319757513e-9,1.1066159996590295e-8,-3.7790972239001385e-12,1.5237345567927177e-13,0.601580985781187,0.6636543678936695,0.9297210201570553,0.9286946686231295,-0.04366971975107651,-0.0822505986881663
0.0042,0.9154732189192328,-0.09790407069612285,0.7020383802726138,-0.11619490800717708,0.6909404935687071,-0.18161713826576872,0.2510196370249207,0.01771273252937886,0.0008110461137919085,-0.0002811833480445652,0.07004287856721668,-0.0029025172744353723,1.065244074791024,1.5031112027247329,0.0009244938183029174,7.685148340662463e-5,7.145530877121244e-5,0.058407790581619205,-9.581351371506885e-8,4.865400319327036e-9,5.992859637427923e-9,-2.9246771340294692e-12,1.520361579534753e-13,0.6010328880055181,0.6641127633386893,0.9302164041165318,0.9291760583521773,-0.043966755218950215,-0.08177223907632962
0.0043,0.9173831832888053,-0.0992451465587317,0.7035426017845894,-0.11747192809300903,0.6924891252474784,-0.1830944943679721,0.2525280187786908,0.018018337126112748,0.0008167362756986809,-0.00028522859137894365,0.07003659198278812,-0.0029072493899560004,1.0656243520688327,1.507567752682916,0.0009366807743630378,7.685302646144296e-5,7.335283325576323e-5,0.05840840290225036,-8.044758829521009e-8,4.855919162038599e-9,2.419886684896627e-9,-2.4660111327168343e-12,1.5174545135691357e-13,0.5999841640888226,0.6655412755453138,0.9318270928130259,0.9307390417606767,-0.044949885711313746,-0.08021916614681426
0.0044,0.9192218564198057,-0.10055605554379787,0.704989435428281,-0.11871538038579925,0.6939754777082247,-0.18453225590719555,0.25404230625324115,0.018325093576271757,0.0008222097701031326,-0.00028917135493310565,0.0700304507536344,-0.0029120752053054064,1.065998224978536,1.5118556807545491,0.0009481474164599695,7.685457576279194e-5,7.521263730701066e-5,0.05840899192652256,-7.488528116794935e-8,4.847514312540123e-9,1.1915271404741942e-10,-2.310906206346541e-12,1.5148628791185557e-13,0.5984168922971052,0.6676761242404385,0.9342341962638427,0.9330748517561058,-0.04641913101384692,-0.0778981669265626
0.0045,0.9209914750736181,-0.10183659674151044,0.7063800407611606,-0.11992581311952892,0.6954021051934935,-0.1859314733392165,0.25556209834921434,0.018632926374205102,0.0008274740963749549,-0.00029301350451979867,0.07002444960137585,-0.002916992310802221,1.066365952341831,1.5159903074950045,0.0009589392373404648,7.685613111542909e-5,7.703532313629445e-5,0.0584095560961024,-7.626089218623845e-8,4.839701851137256e-9,-1.1519766183322186e-9,-2.3694217598177857e-12,1.5124394657426714e-13,0.5966664180942111,0.6700605208636109,0.9369226721978058,0.9356837005604215,-0.048060120160336686,-0.07530586016684267
0.0046,0.9226942760116268,-0.1030865692420586,0.7077155773407006,-0.12110377452817932,0.6967715619458332,-0.18729319711981252,0.2570869939672532,0.018941760014262014,0.0008325367538838388,-0.00029675690595177027,0.07001858324763285,-0.0029219982967650764,1.0667277929804153,1.5199869534596553,0.0009691017297512766,7.685769232411191e-5,7.882149295495444e-5,0.05841009385265648,-8.170872120302933e-8,4.831997858135644e-9,-1.6361356554548247e-9,-2.5516171980297672e-12,1.5100370630011443e-13,0.5950680869439859,0.6722376768543796,0.9393774783437387,0.9380658003955811,-0.049558482184570055,-0.07293886461892242
0.0047,0.9243324959952155,-0.1043057721356315,0.7089972047243729,-0.12224981284573165,0.6980864022077915,-0.188618477704761,0.25861659200800025,0.019251518990791715,0.0008374052419994754,-0.0003004034250417679,0.07001284641402573,-0.0029270907535126033,1.0670840057159865,1.5238609392038747,0.000978680386439158,7.68592591935979e-5,8.057174897433038e-5,0.05841060363785144,-8.836306807127383e-8,4.823918413840938e-9,-1.575958740532909e-9,-2.767551925881683e-12,1.5075084604536342e-13,0.593957244310275,0.6737508036522927,0.9410835724304653,0.9397213634835411,-0.05059984612033397,-0.07129379903406988
0.0048,0.9259083436283699,-0.10549402391931353,0.7102261624235157,-0.123364532377359,0.6993491590583731,-0.18990834776700932,0.26015049123846123,0.01956212800317365,0.0008420870656989356,-0.000303954938305603,0.07000723383111063,-0.002932267273001158,1.067434851913767,1.5276266387823116,0.0009877206479557425,7.686083152982193e-5,8.228669192261844e-5,0.05841108385802587,-9.341558289136929e-8,4.815000059032015e-9,-1.2166168168193582e-9,-2.929130442492441e-12,1.504712893456917e-13,0.593623514060745,0.6741982500166707,0.9415887082345104,0.9402113546033567,-0.050909704129513185,-0.07080687900600843
0.0049,0.9274232060472506,-0.1066519498677651,0.7114061421891333,-0.12445014759281085,0.7005615443875698,-0.1911632635326938,0.26168830557143763,0.019873521323891963,0.0008465895352135712,-0.0003074136309649215,0.07000174078066117,-0.002937525550214666,1.0677806220728236,1.5312664446714945,0.0009962615177536772,7.68624091700532e-5,8.396684817868923e-5,0.0584115323580288,-9.647924670543847e-8,4.805521472279076e-9,-8.19627101447032e-10,-3.0257109564845816e-12,1.5017420673869722e-13,0.5930006642003439,0.6748383206732772,0.9423287003191472,0.940924073838617,-0.0514061204065018,-0.07009763412891162
0.005,0.9288789371507846,-0.10778049708140491,0.7125398304261595,-0.1255078748303282,0.7017250759086571,-0.19238382182004177,0.2632297020738022,0.020185639432978,0.0008509189093734026,-0.00031078150133084613,0.06999636317339654,-0.0029428634007624627,1.0681214439753586,1.5347667556098084,0.001004329720015302,7.686399192398213e-5,8.561268557741171e-5,0.058411948823248336,-9.821753952346883e-8,4.795810586227413e-9,-4.5024201009299025e-10,-3.0792550578172412e-12,1.4986996456934303e-13,0.5917216282174775,0.6761527199413268,0.943848290454503,0.9423876585731356,-0.0524255222256484,-0.06864118406583082
0.0051,0.9302777942708657,-0.10888043741247005,0.713628819107619,-0.1265381160860721,0.7028414874928007,-0.19357084960224463,0.2647743578650358,0.020498421407522654,0.0008550812135472272,-0.00031406039284778535,0.06999109691615023,-0.0029482786403970096,1.06845738970117,1.5381256650061015,0.0010119506268213342,7.68655795831423e-5,8.72246799231209e-5,0.058412333645726455,-9.879194598872058e-8,4.785964234548552e-9,-1.1273288377529815e-10,-3.0953832490316994e-12,1.4956159186590103e-13,0.5900650415122448,0.6778551086007985,0.9458164390051486,0.9442832698347924,-0.05374583496392107,-0.06675481351515376
0.0052,0.9316220347393883,-0.1099525427131976,0.714674700206536,-0.12754127335620372,0.7039125130111671,-0.194725173852494,0.2663219500646192,0.020811806324616842,0.0008590824731038417,-0.00031725214896014757,0.06998593791575576,-0.0029537690848707655,1.068788531330057,1.5413412662692232,0.0010191496102524924,7.686717193906733e-5,8.880330702015181e-5,0.058412687217505185,-9.836395074445385e-8,4.776079250914022e-9,1.8862893648797605e-10,-3.0797160326692328e-12,1.4925211765664313e-13,0.5883095394847448,0.6796591474316718,0.947902106335655,0.9462920686514673,-0.05514498399828783,-0.0647558071752683
0.0053,0.9329139158882469,-0.11099758483582466,0.7156790656959351,-0.12851774863688406,0.7049398863349221,-0.19584762154398144,0.26787215579203333,0.021125733261351476,0.0008629287134120435,-0.00032035861311234147,0.06998088207904662,-0.00295933254993619,1.0691149409418181,1.544411652808022,0.0010259520423894942,7.686876878329085e-5,9.034904267283948e-5,0.058413009930626536,-9.709503843392885e-8,4.766252468995347e-9,4.4957210967877213e-10,-3.0378739112711203e-12,1.489445709698413e-13,0.5867337575350765,0.6812784972139259,0.9497742528105936,0.9480952160510403,-0.05640089470571681,-0.06296144974456216
0.0054,0.9341556950493357,-0.11201633563258834,0.7166435075488408,-0.12946794392427424,0.7059253413352318,-0.19693901964989852,0.2694246521667589,0.02144014129481746,0.0008666259598406298,-0.00032338162874877535,0.06997592531285637,-0.002964966851345744,1.0694366906162527,1.5473349180313467,0.0010323832953130568,7.687036990734643e-5,9.186236268551893e-5,0.05841330217713254,-9.514669370040574e-8,4.756580722464057e-9,6.658252947790217e-10,-2.97547738737864e-12,1.486419808337674e-13,0.585616331063339,0.6824268187275401,0.9511018387945355,0.9493738730613913,-0.057291492463176066,-0.06168902592142316
0.0055,0.9353496285803055,-0.11300956443985312,0.7175696180495601,-0.13039226315421462,0.7068706134033425,-0.1980001954328286,0.2709791161102764,0.02175496946834151,0.0008701802410934973,-0.0003263230399909024,0.06997106352161009,-0.0029706698041461464,1.06975385207471,1.5501091692050144,0.0010384687481046623,7.687197510247326e-5,9.334374281073843e-5,0.05841356435331596,-9.268061108156378e-8,4.747160874713242e-9,8.331209462605349e-10,-2.8981463305641265e-12,1.483473770355945e-13,0.5852311694188692,0.682822141187807,0.9515591999312055,0.9498143620481655,-0.057598442961673824,-0.06125067681553933
0.0056,0.9364976388102493,-0.11397754955203421,0.7184589614627522,-0.131291476953831,0.707777602761513,-0.1990319922825341,0.272535208558337,0.022070154273556512,0.0008735978208279707,-0.0003291847662050284,0.06996629243501873,-0.002976439186596921,1.0700664218142655,1.5527362549126953,0.0010442325612909395,7.687358411605749e-5,9.479364621123166e-5,0.05841379774400991,-8.987331314771178e-8,4.738075394215141e-9,9.500330935633828e-10,-2.8106034333782274e-12,1.4806330745517539e-13,0.5849813475441878,0.6829962837789058,0.9518154782112402,0.950058517226277,-0.057793090162315236,-0.06100645830840485
0.0057,0.9376011378120008,-0.11492052024822103,0.7193128049926717,-0.13216635313898378,0.7086477890258328,-0.20003512143140237,0.27409266396073206,0.022385645333240552,0.0008768836072905155,-0.00033196854566439456,0.06996160874434576,-0.002982273107930872,1.070374371377896,1.5552218337110726,0.0010496902054156713,7.687519673621842e-5,9.621252656521703e-5,0.05841400391791547,-8.68161605483858e-8,4.7293383690040254e-9,1.0223828854740885e-9,-2.7149174557656186e-12,1.4779018350986813e-13,0.5843540031793791,0.6834335848494179,0.9524590356859021,0.9506716315715373,-0.058281881724719854,-0.060393184933413495
0.0058,0.9386615466630143,-0.11583899804278112,0.7201323154174846,-0.1330174256107164,0.7094823797891857,-0.20101023128165665,0.2756512561706332,0.022701399115639134,0.0008800418201833361,-0.000334675996807033,0.06995700963442043,-0.002988169832445438,1.0706777101347162,1.5575707051298207,0.0010548544664699927,7.687681279512537e-5,9.760084176928802e-5,0.05841418399260348,-8.355721027512656e-8,4.720945813970486e-9,1.0570714554315206e-9,-2.612670609141097e-12,1.4752787235820597e-13,0.5834225809189392,0.6840828485942864,0.9534145296560154,0.9515819264293613,-0.05900759373789456,-0.0594826539631127
0.0059,0.9396802864407449,-0.11673350445008214,0.7209186595153573,-0.13384522827007228,0.7102825826444568,-0.20195797023552012,0.2772107590412122,0.023017372088997793,0.0008830766792086381,-0.0003373087380709763,0.06995249229007211,-0.0029941276244380612,1.0709764474538412,1.5597876686986156,0.0010597381304450382,7.687843212494771e-5,9.895904972003813e-5,0.05841433908564474,-8.014451931947465e-8,4.712893744005116e-9,1.0609999368745484e-9,-2.5054451049194564e-12,1.472762411587221e-13,0.5822605253573636,0.6848928792084553,0.9546066174224054,0.9527176231451652,-0.05991300229084634,-0.05834666267004988
0.006,0.9406587782226471,-0.11760456098449164,0.7216730040644558,-0.1346502950180949,0.7110496051845296,-0.20287898669521587,0.27877094642564054,0.02333352072156204,0.0008859924040686266,-0.0003398683878942565,0.06994805389613017,-0.003000144748206182,1.071270592704386,1.5618775239471323,0.0010643539833319429,7.688005455785478e-5,0.00010028760831406085,0.058414470314610084,-7.662614467297074e-8,4.705178173998507e-9,1.0410694632420398e-9,-2.394823154515492e-12,1.4703515706994968e-13,0.5809412810891483,0.6858124808868681,0.9559599562858965,0.9540069430643637,-0.060940883472582065,-0.057057008326772504
0.0061,0.9415984430861757,-0.11845268916037724,0.7223965158429464,-0.13543315975582773,0.7117846550022892,-0.20377392906296715,0.2803315921770901,0.02364980148157739,0.0008887932144655063,-0.000342356564714906,0.06994369163742392,-0.0030062194680472412,1.0715601552554648,1.5638450704050464,0.0010687148111218421,7.688167992601592e-5,0.00010158697544794965,0.058414578797070335,-7.305014332715552e-8,4.697795118841251e-9,1.0041811679728636e-9,-2.282386969344e-12,1.4680448725042193e-13,0.579538292708789,0.6867904578244682,0.9573992035473139,0.9553781075323728,-0.06203401337210867,-0.055685488205827985
0.0062,0.9425007021087853,-0.11927841049210647,0.7230903616289951,-0.13619435638431412,0.7124889396906191,-0.20464344574099708,0.2818924701487324,0.02396617083728936,0.0008914833301014825,-0.000344774886970957,0.06993940269878268,-0.0030123500482586787,1.0718451444761927,1.5656951076020325,0.00107283339980587,7.688330806160044e-5,0.000102857609018298,0.0584146656505963,-6.946457227356964e-8,4.690740593423941e-9,9.572361845058882e-10,-2.1697187608197767e-12,1.4658409885867204e-13,0.5781250048107816,0.6877756142161993,0.9588490165074821,0.9567593378946079,-0.06313516807843307,-0.054303899579763795
0.0063,0.943366976367931,-0.12008224649404697,0.7237557082007683,-0.13693441880459759,0.7131636668424042,-0.2054881851315288,0.28345335419373924,0.02428258525694348,0.0008940669706787601,-0.00034712497310044195,0.06993518426503582,-0.003018534753137935,1.0721255697356844,1.5674324350677664,0.0010767225353751622,7.688493879677772e-5,0.0001040999669216994,0.058414731992758824,-6.591748850375372e-8,4.684010612637169e-9,9.071356462799819e-10,-2.058400740357615e-12,1.463738590532332e-13,0.5767748619896216,0.688716754257005,0.9602340524672262,0.9580788554964842,-0.06418712368056219,-0.05298403972112735
0.0064,0.9441986869410671,-0.12086471868056634,0.7243937223364321,-0.13765388091772154,0.7138100440505287,-0.20630879563678556,0.2850140181652823,0.024599001208785255,0.0008965483558995445,-0.00034940844154139297,0.06993103352101265,-0.0030247718469824515,1.0724014404030549,1.569061852331923,0.0010803950038208536,7.68865719637171e-5,0.00010531450705474734,0.05841477894112872,-6.245694900924845e-8,4.677601191371527e-9,8.607806867340134e-10,-1.9500151193723117e-12,1.4617363499263863e-13,0.575561308839805,0.6895626821418287,0.9614789687273706,0.9592648816834173,-0.06513265626750296,-0.05179770590246609
0.0065,0.9449972549056486,-0.1216263485660321,0.7250055708141526,-0.13835327662472946,0.7144292789078768,-0.20710592565899044,0.28657423591653314,0.024915375161060207,0.0008989317054660405,-0.00035162691073184233,0.06992694765154253,-0.003031059594089668,1.0726727658474184,1.570588158924178,0.0010838635911340785,7.688820739458794e-5,0.00010650168731403526,0.05841480761327682,-5.913101078159451e-8,4.671508344517608e-9,8.250724393068514e-10,-1.846144109278663e-12,1.459832938354215e-13,0.5745577899558276,0.6902622020656141,0.9625084225887404,0.9602456378008227,-0.06591454192826227,-0.05081669539632745
0.0066,0.9457641013391301,-0.1223676576648119,0.7255924204120962,-0.13903313982666474,0.7150225790073328,-0.2078802236003667,0.2881337813006635,0.025231663582013855,0.0009012212390804531,-0.0003537819991098225,0.06992292384145479,-0.0030373962587570253,1.0729395554378904,1.5720161543742066,0.0010871410833059726,7.688984492155953e-5,0.00010766196559615671,0.05841481912677392,-5.59877308123325e-8,4.665728086966005e-9,8.069120374373637e-10,-1.7483699214914622e-12,1.4580270274011503e-13,0.5738377499321852,0.6907641182233046,0.9632470713521604,0.960949345194116,-0.06647555675184708,-0.050112805475258884
0.0067,0.9465006473189663,-0.12308916749127331,0.726155437908429,-0.13969400442457086,0.7155911519417811,-0.20863233786313742,0.2896924281708452,0.025547822939891718,0.0009034211764449876,-0.00035587532511336555,0.06991895927557876,-0.003043780105281964,1.0732018185435852,1.5733506382116835,0.0010902402663276701,7.689148437680128e-5,0.00010879579979770513,0.058414814599190866,-5.3075166093003116e-8,4.6602564336073076e-9,8.132006145644194e-10,-1.658274767425506e-12,1.4563172886525238e-13,0.5734746333633735,0.691017234809844,0.9636195723184552,0.9613042252087124,-0.06675847682726428,-0.04975783341180781
0.0068,0.9472083097247112,-0.12379138627652017,0.7266957728038442,-0.14033641769334512,0.7161362142899453,-0.2093629323945636,0.29124994876063903,0.025863809219297065,0.000905535746353858,-0.00035790854438257536,0.06991505113444252,-0.0030502093699421627,1.0734595680950563,1.5745967685109348,0.0010931734193906093,7.689312559250068e-5,0.00010990366270337896,0.05841479514473357,-5.040256741334947e-8,4.655080860957788e-9,8.399200391203026e-10,-1.5760317038627976e-12,1.4546998438129228e-13,0.5734136099683012,0.6910483809142199,0.963688386576135,0.9613691335543225,-0.06681649117668592,-0.04969222541626378
0.0069,0.9478882292069297,-0.12447473065158757,0.7272143046797547,-0.14096089678798807,0.7166587757526969,-0.2100726305784087,0.2928061559376707,0.026179585220850548,0.0009075684099089723,-0.00035988323668959113,0.06991119713197674,-0.0030566824493523047,1.0737128412679866,1.5757597929625904,0.0010959483544013074,7.689476843792629e-5,0.00011098604601945132,0.05841476163299402,-4.78553947585148e-8,4.6501648709047755e-9,8.527487123354774e-10,-1.4974192820345385e-12,1.4531636548303818e-13,0.5732444897020526,0.6911057248818328,0.9638949035036145,0.9615624229167341,-0.06700389895765137,-0.04949525679342982
0.007,0.9485412455625164,-0.1251395926051358,0.7277117023729599,-0.14156783867652828,0.7171595440799216,-0.2107619095175773,0.29436092095923266,0.026495124878652916,0.0009095216609384133,-0.0003618006568646552,0.06990739564145049,-0.00306319810716802,1.073961681472671,1.5768428003365258,0.0010985707905820283,7.689641282617813e-5,0.00011204336982059018,0.05841471466491665,-4.541755760457404e-8,4.645497493436838e-9,8.504339190422969e-10,-1.4219103118368895e-12,1.451705307274328e-13,0.5729463112516036,0.6912068288819917,0.9642590165621845,0.961903214259194,-0.06733432039660694,-0.04914797849233454
0.0071,0.9491681870487929,-0.12578636558488104,0.7281886293008202,-0.1421576329205291,0.7176392129873616,-0.21143123743657516,0.295914117774536,0.02681040267257112,0.0009113979519722694,-0.00036366203951963025,0.06990364506393104,-0.003069755127281081,1.074206131712961,1.5778487243772883,0.0011010464556294518,7.689805867214777e-5,0.00011307604848191935,0.05841465483107038,-4.3084207291097365e-8,4.641070390379525e-9,8.35105953758669e-10,-1.3493907098123114e-12,1.4503221726786706e-13,0.5725378861550351,0.6913453144465397,0.9647577545188318,0.9623700076734876,-0.06778690980375765,-0.04867229967165732
0.0072,0.949769881923081,-0.1264154430385394,0.7286457488806952,-0.14273066908155368,0.7180984761907588,-0.21208108255990782,0.29746562033279167,0.02712539308247209,0.0009131997355406291,-0.00036546861926637893,0.06989994380048573,-0.003076352293583259,1.0744462349927095,1.5787804988294234,0.0011033810772402583,7.689970589072678e-5,0.00011408449637856267,0.05841458272202414,-4.085049515765497e-8,4.636875223558379e-9,8.088951110025016e-10,-1.2797463925032658e-12,1.449011622577317e-13,0.572038025950428,0.6915148031073196,0.9653681461405433,0.9629413032513999,-0.06834082148930846,-0.04809012949007756
0.0073,0.9503471584427019,-0.12702721841382705,0.7290837245299452,-0.14328733672116525,0.7185380274058549,-0.21271191311208093,0.2990153025832106,0.027440070588222766,0.0009149294641735808,-0.00036722163071676407,0.06989629025218186,-0.003082988389966325,1.0746820343157675,1.5796410574374768,0.0011055803831111273,7.69013543968067e-5,0.00011506912788564402,0.05841449892834682,-3.8711572543816995e-8,4.632903654798947e-9,7.739316852917018e-10,-1.2128632764522115e-12,1.447771028504176e-13,0.5714655421758627,0.6917089163961737,0.9660672201943056,0.9635956010847165,-0.06897520976346436,-0.04742337710627464
0.0074,0.9509008448649773,-0.1276220851584601,0.72950321966593,-0.14382802540092718,0.718958560348392,-0.21332419731760024,0.3005630384750036,0.027754409669690096,0.0009165895904012132,-0.0003689223084826485,0.06989268282008673,-0.0030896622003220497,1.074913572685988,1.580433333945996,0.0011076501009387389,7.69030041052791e-5,0.00011603035737828719,0.05841440404060734,-3.666259078915365e-8,4.629147345926773e-9,7.323459711441776e-10,-1.1486272782016102e-12,1.4465977619931552e-13,0.5708392463694202,0.691921275844945,0.9668320054471052,0.9643114012652226,-0.06966922893643031,-0.04669395167892796
0.0075,0.9514317694472283,-0.12820043672015471,0.7299048977060094,-0.1443531246824026,0.7193607687341117,-0.2139184034009713,0.3021087019573817,0.028068384806741006,0.0009181825667536143,-0.0003705718871758947,0.06988911990526765,-0.0030963725085422058,1.0751408931072228,1.5811602620995258,0.001109595958419773,7.690465493103552e-5,0.00011696859923161598,0.05841429864937459,-3.4698701233235114e-8,4.625597958767403e-9,6.862682630778368e-10,-1.086924314293923e-12,1.4454891945781627e-13,0.5701779500691811,0.6921455029854758,0.967639530665929,0.9650672038847034,-0.07040203331841127,-0.045923762366716914
0.0076,0.9519407604467771,-0.12876266654662702,0.7302894220675437,-0.14486302412715482,0.719745346278756,-0.21449499958669974,0.30365216697955594,0.028381970479242444,0.0009197108457608729,-0.00037217160140836557,0.06988559990879195,-0.0031031180985185637,1.0753640385833236,1.5818247756426131,0.001111423683250909,7.690630678896752e-5,0.00011788426782075429,0.058414183345217516,-3.281505521563155e-8,4.622247155146383e-9,6.378288556105864e-10,-1.0276403012716089e-12,1.4444426977931069e-13,0.5695004648132264,0.6923752193496091,0.9684668246177636,0.965841509034944,-0.07115277721961225,-0.045134718328320875
0.0077,0.9524286461209448,-0.12930916808559315,0.7306574561678927,-0.14535811329674708,0.720112986698067,-0.21505445409929122,0.30519330749073714,0.02869514116706134,0.0009211768799530776,-0.0003737226857919237,0.06988212123172693,-0.0031098977541428956,1.075583052118143,1.582429808319804,0.0011131390031288277,7.690795959396663e-5,0.00011877777752082591,0.05841405871870502,-3.100680407591314e-8,4.6190865968892584e-9,5.891580432603346e-10,-9.706611556771299e-13,1.4434556431718959e-13,0.5688256021396363,0.6926040464691873,0.9692909160695957,0.96661281680773,-0.07190061495023821,-0.044348728722419246
0.0078,0.9528962547270529,-0.12984033478476925,0.7310096634244162,-0.1458387817527426,0.7204643837077861,-0.2155972351632514,0.3067319974401363,0.029007871350064638,0.0009225831218603165,-0.00037522637493843196,0.0698786822751399,-0.0031167102593069726,1.075797976715533,1.582978293875645,0.001114747645750208,7.690961326092442e-5,0.0001196495427069547,0.05841392536040599,-2.926909915365008e-8,4.616107945821574e-9,5.423861205449891e-10,-9.158727940529464e-13,1.442525402248438e-13,0.568172173586492,0.6928256058760531,0.970088833788412,0.9673596272948465,-0.07262470082049413,-0.043587702707691425
0.0079,0.9533444145224229,-0.13035656009187144,0.7313467072544745,-0.14630541905670463,0.7208002310236555,-0.21612381100308592,0.30826811077696437,0.02932013550811928,0.0009239320240126784,-0.00037668390345975297,0.06987528144009818,-0.003123554397902566,1.0760088553793454,1.5834731660546817,0.0011162553388117306,7.691126770473243e-5,0.0001204999777542645,0.05841378386088936,-2.7597091788412518e-8,4.6133028637688765e-9,4.996433819824566e-10,-8.631611329415182e-13,1.4416493465566407e-13,0.567558990691874,0.6930335191020491,0.9708376065411994,0.9680604405880788,-0.073304189140585,-0.04287354944281678
0.008,0.9537739537643767,-0.1308582374546159,0.7316692510754271,-0.14675841477019647,0.721121222361417,-0.21663464984330044,0.30980152145043216,0.029631908121092197,0.0009252260389402514,-0.0003780965059677494,0.06987191712766905,-0.0031304289538214474,1.0762157311134324,1.5839173586014605,0.0011176678100100752,7.691292284028223e-5,0.0001213294970378791,0.05841363481072403,-2.5985933319770684e-8,4.610663012556709e-9,4.630601220906462e-10,-8.124120888853073e-13,1.4408248476304128e-13,0.5670048649938633,0.6932214076790181,0.9715142630949444,0.9686937567792122,-0.07391823422071575,-0.04222817808647473
0.0081,0.9541857007102353,-0.13134576032071874,0.7319779583046345,-0.1471981584547813,0.7214280514368124,-0.21713021990840056,0.3113321034097508,0.029943163668850328,0.0009264676191731244,-0.0003794654170742841,0.06986858773891985,-0.003137332710955387,1.076418646921646,1.5843138052605277,0.0011189907870419213,7.691457858246536e-5,0.00012213851493292238,0.05841347880047892,-2.4430775087294726e-8,4.60818005401062e-9,4.347666353874646e-10,-7.635115784267736e-13,1.4400492770036626e-13,0.5665286080305403,0.6933828931388026,0.9720958322166336,0.969238075960032,-0.07444599037109141,-0.041673497797344645
0.0082,0.9545804836173207,-0.1318195221378961,0.7322734923594564,-0.1476250396720224,0.7217214119655837,-0.21761098942289195,0.31285973060413114,0.030253876631260623,0.0009276592172413855,-0.00038079187139121977,0.06986529167491788,-0.0031442644531961585,1.0766176458078383,1.5846654397764293,0.0011202299976039492,7.691623484617339e-5,0.00012292744581451814,0.058413316420722936,-2.29267684305548e-8,4.605845649956153e-9,4.1689321639081936e-10,-7.163455181083767e-13,1.4393200062102974e-13,0.5661490313399857,0.6935115970132454,0.9725593426732541,0.9696718982223234,-0.07486661190191693,-0.04123141773410592
0.0083,0.954959130742954,-0.13227991635386413,0.7325565166572526,-0.148039447983483,0.7220019976634726,-0.2180774266112802,0.3143842769827841,0.030564021488190003,0.0009288032856751233,-0.0003820771035304191,0.06986202733673044,-0.0031512229644355314,1.0768127707758615,1.5849751958937115,0.0011213911693928387,7.691789154629784e-5,0.00012369670405779025,0.05841314826202498,-2.1469064689121137e-8,4.603651462218854e-9,4.115701596186186e-10,-6.707998244725792e-13,1.438634406784226e-13,0.5658849464602806,0.6936011408341891,0.9728818232317921,0.9699737236578717,-0.07515925312339729,-0.04092384705543795
0.0084,0.9553224703444569,-0.1327273364163389,0.7328276946153834,-0.14844177295072639,0.7222705022462214,-0.21852999969807105,0.31590561649492066,0.030873572719505412,0.0009299022770044262,-0.00038332234810374474,0.06985879312542487,-0.0031582070285652774,1.0770040648295678,1.5852460073569208,0.0011224800301052695,7.691954859773029e-5,0.0001244467040378625,0.05841297491495399,-2.0052815202563884e-8,4.601589152624269e-9,4.209277595887696e-10,-6.267604140618407e-13,1.4379898502593563e-13,0.5657551649295056,0.6936451461334762,0.9730403026592346,0.9701220523584623,-0.07530306834573745,-0.04077269492002013
0.0085,0.9556712738043394,-0.13316216965379069,0.7330876465558329,-0.14883240309673734,0.7225275719067353,-0.21896916615615789,0.31742363202966206,0.031182506326906504,0.0009309584845222844,-0.000384528828164771,0.06985558755515922,-0.00316521546069004,1.0771915761031385,1.585480579748447,0.0011235015915949543,7.69212059234907e-5,0.00012517786631748666,0.05841279692423021,-1.8681822391174566e-8,4.5996518100724365e-9,4.41486776768072e-10,-5.843023974473682e-13,1.437384217616818e-13,0.5657361864469872,0.6936418756658629,0.9730696295572274,0.9701491108046971,-0.07533333597084702,-0.0407442129319859
0.0086,0.95600598250482,-0.13358473018763367,0.7333367322648018,-0.1492116635227329,0.7227735728988839,-0.2193952795995719,0.3189382615382879,0.031490808297123425,0.0009319732463583342,-0.0003856975545597574,0.0698524097983478,-0.0031722473629532256,1.0773753695928148,1.5856803392464203,0.0011244575105847344,7.692286349144873e-5,0.00012589058760778473,0.0584126145650161,-1.738273990162183e-8,4.597838016367393e-9,4.5480595256772533e-10,-5.439956204462862e-13,1.4368172754794907e-13,0.5656894701662216,0.6936059407765844,0.9731594933108674,0.9702311380043215,-0.07543437910343816,-0.04065577795357311
0.0087,0.956327005138071,-0.13399528402409236,0.7335752743534473,-0.14957981083880936,0.7230088391923363,-0.21980863840053314,0.3204494518849447,0.03179846685788125,0.0009329477721696562,-0.0003868293597992582,0.0698492590948651,-0.0031793019807502174,1.0775554979778017,1.5858466334602932,0.0011253499767290955,7.692452127140957e-5,0.0001265851974929678,0.05841242808194134,-1.6154847868892484e-8,4.596143876420768e-9,4.6002224498100266e-10,-5.058053627904692e-13,1.4362878172322473e-13,0.5656064810549762,0.6935421042622247,0.9733191317265462,0.9703768551779328,-0.07561387712069906,-0.04049867768486109
0.0088,0.956634759539409,-0.1343940963349678,0.7338036018551801,-0.14993709905415054,0.7232337121939012,-0.22020954065954476,0.3219571486504818,0.03210547004795665,0.0009338832957058931,-0.0003879250712524671,0.06984613466650536,-0.003186378559567282,1.0777320124902086,1.5859808488219196,0.0011261813332607306,7.692617923176023e-5,0.0001272620216809465,0.05841223772683573,-1.4994717026787783e-8,4.594565131313083e-9,4.58022457857455e-10,-4.696374097193431e-13,1.4357945027478473e-13,0.565491777554728,0.6934538725468312,0.9735397761554074,0.9705782583452724,-0.07586197052185135,-0.0402815413588925
0.0089,0.956929663544152,-0.134781432292061,0.7340220438034116,-0.1502837821779402,0.7234485333103887,-0.2205982844771099,0.3234612974157483,0.03241180590612628,0.0009347810507166881,-0.00038898551628857776,0.06984303573506294,-0.0031934763448906857,1.077904964362146,1.5860843717631534,0.001126953923412332,7.692783734088766e-5,0.00012792138587963141,0.058412043751529114,-1.3898918109109022e-8,4.593097522124853e-9,4.4969339504663417e-10,-4.353975464723359e-13,1.4353359918990503e-13,0.5653499181069539,0.6933447520544515,0.9738126579485956,0.9708273435260814,-0.07616879980611663,-0.040012998208710085
0.009,0.9572121349876171,-0.13515755706717295,0.7342309292315531,-0.15062011421936217,0.7236536439486078,-0.22097516795373173,0.3249618437615936,0.0327174624711668,0.000935642270951684,-0.00039001152227678384,0.06983996152233213,-0.0032005945822066975,1.0780744048257234,1.5861585887158494,0.0011276700904165936,7.692949556717884e-5,0.00012856361579693324,0.05841184640785131,-1.2864021849657446e-8,4.591736789936598e-9,4.3592186039809147e-10,-4.0299155828887386e-13,1.4349109445586158e-13,0.5651854611531308,0.693218249209133,0.9741290084572548,0.971116106740101,-0.07652450547271648,-0.03970167746735655
0.0091,0.9574825917051222,-0.13552273583210467,0.7344305871730151,-0.15094634918760022,0.7238493855153677,-0.2213404891899133,0.3264587332688669,0.033022427781854886,0.000936468190160524,-0.00039100391658627916,0.06983691125010721,-0.0032077325170015835,1.0782403851130504,1.586204886111861,0.0011283321775062076,7.693115387902076e-5,0.0001291890371407626,0.05841164594763217,-1.1886598982234302e-8,4.590478675828837e-9,4.17594657761378e-10,-3.7232523040838287e-13,1.4345180205993033e-13,0.565002965134736,0.6930778704349229,0.9744800590325288,0.9714365440070725,-0.07691922802087256,-0.03935620836787459
0.0092,0.9577414515319841,-0.13587723375865712,0.734621346661209,-0.1512627410918381,0.724036099417478,-0.22169454628615778,0.3279519115184174,0.033326689876967186,0.0009372600420928507,-0.00039196352658625724,0.0698338841401825,-0.0032148893947616113,1.078402956456237,1.5862246503830428,0.001128942527913867,7.693281224480034e-5,0.00012979797561903008,0.0584114426227015,-1.0963220240640888e-8,4.589318920882087e-9,3.9559859098604565e-10,-3.4330434807029103e-13,1.4341558798938715e-13,0.5648069884932462,0.6929271221558689,0.9748570410255616,0.971780651346737,-0.07734310794980642,-0.03898522014330693
0.0093,0.9579891323035208,-0.13622131601863147,0.7348035367295459,-0.15156954394125963,0.724214127061748,-0.2220376373429683,0.3294413240910945,0.033630236795280356,0.0009380190604983071,-0.00039289117964591184,0.06983087941435231,-0.0032220644609730477,1.078562170087393,1.586219267961249,0.0011295034848722652,7.693447063290459e-5,0.00013039075693964638,0.05841123668488916,-1.0090456358678449e-8,4.588253266176869e-9,3.708204639216459e-10,-3.1583469651402433e-13,1.4338231823150805e-13,0.5646020896701386,0.6927695107960189,0.9752511857874976,0.972140424778836,-0.07778628575873973,-0.03859734202669628
0.0094,0.9582260518550495,-0.13655524778382852,0.7349774864114368,-0.15186701174504855,0.724383809854987,-0.22237006046084798,0.3309269165677473,0.03393305657557107,0.0009387464791265365,-0.00039378770313443657,0.06982789629441095,-0.003229256961122161,1.078718077238628,1.586190125278333,0.0011300173916140943,7.693612901172048e-5,0.0001309677068105221,0.058411028386024945,-9.264878070148236e-9,4.5872774527937e-9,3.441470804177294e-10,-2.8982206097900913e-13,1.4335185877356894e-13,0.5643928271068899,0.6926085427794195,0.9756537246694804,0.9725078603231107,-0.07823890194689406,-0.038201203251085336
0.0095,0.9584526280218877,-0.1368792942260494,0.7351435247402927,-0.15215539851238866,0.7245454892040043,-0.22269211374029993,0.3324086345292252,0.034235137256615984,0.0009394435317271815,-0.00039465392442102526,0.0698249340021527,-0.0032364661406952162,1.0788707291420523,1.58613860876615,0.0011304865913720481,7.693778734963496e-5,0.00013152915093956789,0.058410817977938706,-8.483056108851541e-9,4.586387221813098e-9,3.1646524432384867e-10,-2.651722267046731e-13,1.4332407560284576e-13,0.5641837592449771,0.6924477245301188,0.9760558890226545,0.9728749539993021,-0.078691097013491,-0.037805433049516814
0.0096,0.9586692786393528,-0.13719372051709514,0.7353019807495247,-0.1524349582524638,0.7246995065156093,-0.22300409528182724,0.3338864235563773,0.034536466877191765,0.0009401114520498849,-0.0003954906708748714,0.06982199175937188,-0.0032436912451784834,1.0790201770297752,1.5860661048565534,0.0011309134273788186,7.693944561503501e-5,0.00013207541503469435,0.05841060571246027,-7.741561208589612e-9,4.585578314315584e-9,2.886617594895546e-10,-2.4179097893044236e-13,1.432988347066144e-13,0.5639794445258774,0.692290562472164,0.9764489101981636,0.9732337018271517,-0.07913301145775219,-0.03741866065503344
0.0097,0.9588764215427623,-0.1374987918287667,0.7354531834725438,-0.1527059449744577,0.7248462031966115,-0.2233063031859331,0.335360229230053,0.034837033476075065,0.0009407514738442902,-0.00039629876986516885,0.06981906878786281,-0.003250931520058228,1.0791664721339065,1.5859739999813973,0.0011313002428670997,7.694110377630761e-5,0.00013260682480381217,0.05841039184141946,-7.036964103163701e-9,4.5848464713816734e-9,2.616234297643983e-10,-2.195841028957434e-13,1.4327600207215088e-13,0.5637844413910679,0.6921405630296028,0.9768240195471519,0.9735760998264007,-0.07955478577889924,-0.0370495153006779
0.0098,0.9590744745674337,-0.13779477333286508,0.7355974619427614,-0.15296861268755413,0.72498592065382,-0.22359903555312063,0.3368299971311014,0.03513682509204255,0.0009413648308600397,-0.0003970790487611111,0.06981616430941977,-0.003258186210820718,1.0793096656865562,1.5858636805725363,0.0011316493810695836,7.694276180183973e-5,0.00013312370595483194,0.05841017661664612,-6.365835526375094e-9,4.5841874340918875e-9,2.362370589979319e-10,-1.9845738384000365e-13,1.432554436867311e-13,0.5636033082820251,0.6920012326264825,0.9771724484207635,0.9738941440167902,-0.07994656047615373,-0.036706626219492916
0.0099,0.9592638555486843,-0.13808193020119133,0.7357351451935884,-0.15322321540093692,0.7251190002940442,-0.22388259048389295,0.33829567284037193,0.03543582976387089,0.0009419527568467769,-0.000397832334931892,0.06981327754583706,-0.0032654545629522197,1.079449808919834,1.5857365330618243,0.0011319631852189638,7.694441966001831e-5,0.00013362638419566435,0.05840996028997006,-5.724746212025035e-9,4.583596943526742e-9,2.1338945103970612e-10,-1.7831660700264909e-13,1.4323702553763097e-13,0.5634406036402262,0.6918760776868506,0.9774854281701423,0.9741798304180616,-0.08029847604873729,-0.0363986226445212
0.01,0.9594449823218316,-0.1383605276055464,0.7358665622584356,-0.15347000712378978,0.7252457835240935,-0.22415726607875314,0.3397572019387137,0.03573403553033674,0.0009425164855541443,-0.0003985594557467051,0.069810407718909,-0.0032727358219390014,1.0795869530658495,1.5855939438811155,0.0011322439985479325,7.694607731923036e-5,0.00013411518523421994,0.05840974311322112,-5.110266893914807e-9,4.583070740766758e-9,1.939674097392731e-10,-1.5906755762310715e-13,1.4322061361212648e-13,0.5633008859071483,0.6917686046347545,0.9777541901464325,0.9744251550499561,-0.08060067299587151,-0.03613413380880546
0.0101,0.9596182727221932,-0.13863083071773136,0.7359920421707145,-0.15370924186529655,0.7253666117507773,-0.22442336043820435,0.34121453000697605,0.03603143043021675,0.0009430572507317852,-0.00039926123857474415,0.0698075540504299,-0.0032800292332673298,1.079721149356713,1.585437299462264,0.0011324941642891831,7.694773474786282e-5,0.00013459043477840943,0.058409525338229136,-4.518968305845661e-9,4.5826045668924534e-9,1.78857738946184e-10,-1.4061602094080422e-13,1.4320607389749354e-13,0.5631887135242682,0.6916823198942417,0.9779699657007779,0.9746221139322147,-0.08084329181677805,-0.035921788945388396
0.0102,0.9597841445850863,-0.13889310470954722,0.7361119139638359,-0.15394117363464105,0.725481826380905,-0.22468117166274976,0.3426676026260082,0.0363280025022876,0.0009435762861293424,-0.0003999385107852029,0.06980471576219405,-0.003287334042423472,1.0798524490245336,1.585267986237124,0.0011327160256754086,7.694939191430269e-5,0.00013505245853614344,0.058409307216823934,-3.9474211816188564e-9,4.582194162984347e-9,1.6894724250998998e-10,-1.2286778219516676e-13,1.431932723810081e-13,0.5631086449330631,0.6916207298893597,0.9781239861843228,0.974762703084579,-0.08101647301067844,-0.03577021728731272
0.0103,0.9599430157458285,-0.13914761475279494,0.7362265066712109,-0.15416605644100698,0.7255917688212856,-0.22493099785289242,0.3441163653766594,0.03662373978532594,0.0009440748254964588,-0.0004005920997472748,0.06980189207599576,-0.0032946494948936957,1.0799809033014218,1.5850873906375493,0.0011329119259393017,7.695104878693691e-5,0.00013550158221533256,0.058409089000835336,-3.3921962550356696e-9,4.5818352701229565e-9,1.6512272428024286e-10,-1.0572862662562203e-13,1.431820750499461e-13,0.5630652385750098,0.6915873410441561,0.9782074829482112,0.9748389185267902,-0.08111035707679433,-0.035688048067621166
0.0104,0.9600952949008155,-0.13939462853427453,0.7363361419733038,-0.15438414552588045,0.7256967718438428,-0.22517313760275987,0.34556076554740894,0.03691863057219393,0.0009445540751489823,-0.00040122283844026916,0.06979908223418178,-0.003301974835991058,1.0801065655692965,1.5848968564021733,0.0011330841074858047,7.69527053361089e-5,0.00013593813734577603,0.05840887093155944,-2.852089837768848e-9,4.5815237934391984e-9,1.6732524736445592e-10,-8.915627461255307e-14,1.4317235375354875e-13,0.5630588042224409,0.6915781672732362,0.9782227312629824,0.9748527525622566,-0.08112834788280684,-0.03567268371202693
0.0105,0.9602412472802397,-0.13963439143661915,0.7364410265765824,-0.15459566551504933,0.725797041440455,-0.2254078460282591,0.34700077626304615,0.037212667780331755,0.0009450148140224961,-0.0004018314740236526,0.06979628577512781,-0.003309309432280386,1.080229500436415,1.5846971306662265,0.0011332336272896388,7.695436155431971e-5,0.0001363624565784499,0.05840865311651605,-2.3411861479503026e-9,4.58125762200817e-9,1.6906658731510147e-10,-7.346801901396975e-14,1.4316404743851167e-13,0.563060289603574,0.6915402684452082,0.9782464090164976,0.9748735840705383,-0.08116278572504251,-0.035646069372267906
0.0106,0.9603810482160302,-0.13986706704848,0.7365412956426918,-0.15480076701137338,0.7258927137907603,-0.22563529477237074,0.3484363857723379,0.03750584792294416,0.0009454575568556046,-0.0004024185090140118,0.06979350239349706,-0.0033166528623792928,1.0803497548245722,1.5844886675210088,0.0011333612357162513,7.69560174385642e-5,0.00013677477418031362,0.0584084356140687,-1.8615805304277493e-9,4.581035238958779e-9,1.6906892756676347e-10,-5.870624846174358e-14,1.431571097364566e-13,0.5630632239773653,0.6914653992244477,0.9782931844722166,0.9749147367623132,-0.08123081776035014,-0.03559349268381585
0.0107,0.960514874861333,-0.14009280936739762,0.7366370858655684,-0.1549995930218772,0.7259839280859476,-0.22585564784311965,0.34986758184094213,0.03779816755614774,0.0009458828243373508,-0.00040298441922723914,0.06979073177594194,-0.003324004723178561,1.0804673719136741,1.584271940395428,0.001133467761690059,7.695767298418868e-5,0.00013717530997712924,0.05840821848932707,-1.4120338904949852e-9,4.580855007723631e-9,1.6748127746771489e-10,-4.4835955456368975e-14,1.431514894437204e-13,0.5630674760470318,0.691356909589031,0.9783609646906202,0.9749743692852416,-0.08132939993639628,-0.035517306158843014
0.0108,0.9606429043692947,-0.1403117723909125,0.7367285339391482,-0.15519228655358538,0.7260708235172066,-0.22606906924853076,0.35129435223451655,0.038089623236059134,0.000946291137156777,-0.0004035296804792272,0.06978797360911489,-0.0033313646115689733,1.0805823948836264,1.58404742271839,0.0011335540341354795,7.695932818653949e-5,0.00013756428379465874,0.058408001807400856,-9.913071334458088e-10,4.580715291735327e-9,1.6445264636622866e-10,-3.1822132498340484e-14,1.4314713535663997e-13,0.5630729145157903,0.6912181495170339,0.9784476567321894,0.9750506402869831,-0.08145548820084758,-0.035419862309521696
0.0109,0.9607653138930614,-0.14052411011656502,0.7368157765573674,-0.15537899061352248,0.7261535392757261,-0.226275722996629,0.352716684718719,0.03838021151879495,0.0009466830160029258,-0.00040405476858586833,0.06978522757966832,-0.003338732124441311,1.080694866914335,1.5838155879188034,0.0011336208819769293,7.696098304096293e-5,0.00013794191545866416,0.058407785633399746,-5.981611645740411e-10,4.580614454426469e-9,1.6013204361057785e-10,-1.9629772088153266e-14,1.431439962715522e-13,0.5630794080868576,0.6910524689865326,0.9785511676574047,0.9751417084151972,-0.08160603850137062,-0.03530351364802416
0.011,0.9608822805857798,-0.1407299765418957,0.7368989504141625,-0.15555984820871313,0.7262322145526954,-0.22647577309543915,0.3541345670592072,0.038669928960471785,0.0009470589815648398,-0.0004045601593630548,0.06978249337425468,-0.003346106858686357,1.0808048311857053,1.583576909425574,0.0011336691341388258,7.696263754280533e-5,0.0001383084247949075,0.058407570032433444,-2.313568891734798e-10,4.580550859229659e-9,1.5466847854903543e-10,-8.223866726301858e-15,1.4314202098479393e-13,0.5630868254634508,0.6908632179756033,0.9786694045267471,0.9752457323175441,-0.081778006785632,-0.03517061268652267
0.0111,0.9609939816005962,-0.14092952566444508,0.7369781922034695,-0.1557350023461819,0.7263069885393036,-0.2266693835529862,0.355547987021639,0.038958772117206254,0.0009474195545315619,-0.00040504632862667936,0.06977977067952641,-0.0033534884111948928,1.0809123308776432,1.5833318606676101,0.0011336996195455867,7.6964291687413e-5,0.00013866403162915086,0.058407355069611644,1.1034478746207541e-10,4.580522869577498e-9,1.482109605298742e-10,2.430591086719234e-15,1.4314115829270212e-13,0.5630950353487865,0.690653746462322,0.9788002744006975,0.9753608706416832,-0.08196834900129837,-0.035023511937189514
0.0112,0.961100594090657,-0.14112291148175357,0.7370536386192243,-0.15590459603295337,0.7263780004267401,-0.226856718377295,0.3569569323716721,0.039246737545114985,0.0009477652555921342,-0.00040551375219263417,0.06977705918213592,-0.0033608763788577005,1.0810174091700546,1.5830809150738183,0.0011337131671216283,7.696594547013229e-5,0.00013900895578715622,0.058407140810044035,4.281829600388059e-10,4.58052884890259e-9,1.4090849890136742e-10,1.2368608850414885e-14,1.4314135699161362e-13,0.5631039064460817,0.6904274044247648,0.9789416843397367,0.9754852820352747,-0.08217402109603632,-0.03486456391219697
0.0113,0.9612022952091084,-0.14131028799136167,0.7371254263553637,-0.15606877227605212,0.7264453894061936,-0.2270379415763905,0.3583613908749642,0.039533821800314575,0.0009480966054355994,-0.00040596290587681177,0.06977435856873565,-0.0033682703585655623,1.0811201092428455,1.582824546073106,0.001133710605791368,7.696759888630949e-5,0.00013934341709468564,0.05840692731884031,7.23396723262913e-10,4.580567160637537e-9,1.3291010301178792e-10,2.1625194064290535e-14,1.431425658778653e-13,0.5631133074585531,0.6901875418410081,0.9790915414043456,0.9756171251459782,-0.08239197901751241,-0.034696121123717304
0.0114,0.9612992621090968,-0.1414918091908098,0.7371936921058233,-0.15622767408250274,0.7265092946688536,-0.22721321715829754,0.3597613502971733,0.03982002143892164,0.0009484141247510003,-0.00040639426549510455,0.06977166852597802,-0.00337566994720926,1.081220474275921,1.5825632270943804,0.0011336927644792236,7.696925193129095e-5,0.0001396676353775011,0.05840671466111016,9.972251718405944e-10,4.580636168214941e-9,1.2436478220940856e-10,3.0235354227851614e-14,1.4314473374779408e-13,0.5631231070894178,0.6899375086891274,0.9792477526550051,0.9757545586214534,-0.08261917871339333,-0.03452053608392279
0.0115,0.9613916719437686,-0.1416676290776385,0.7372585725645397,-0.15638144445932983,0.7265698554059093,-0.22738270913104106,0.36115679840395704,0.0401053330170528,0.0009487183342273793,-0.000406808306863405,0.06976898874051547,-0.003383074741679576,1.0813185474491875,1.5822974315665483,0.001133660472109612,7.697090460042296e-5,0.0001399818304613647,0.05840650290196328,1.250907400478036e-9,4.580734235067403e-9,1.1542154584250263e-10,3.823409684060309e-14,1.4314780939773684e-13,0.5631331740418926,0.6896806549471993,0.9794082251521958,0.9758957411093603,-0.08285257613134565,-0.03434016130498571
0.0116,0.9614797018662706,-0.14183790164938825,0.737320204425449,-0.15653022641355796,0.7266272108085496,-0.2275465815026459,0.36254772296097315,0.040389753090824654,0.0009490097545537787,-0.00040720550579760546,0.06976631889900042,-0.003390484338867292,1.0814143719425504,1.5820276329185172,0.0011336145576069498,7.697255688905186e-5,0.0001402862221720384,0.058406292106509355,1.4856825038814368e-9,4.580859724627526e-9,1.062294032593429e-10,4.5656429402050386e-14,1.4315174162403046e-13,0.5631433770191943,0.6894203305932997,0.9795708659563989,0.9760388312573585,-0.08308912721903594,-0.03415734929907834
0.0117,0.9615635290297486,-0.1420027809035995,0.7373787243824872,-0.1566741629522117,0.7266815000679641,-0.22770499828113697,0.3639341117338795,0.04067327821635383,0.0009492889064192416,-0.00040758633811359846,0.06976365868808532,-0.0033978983356631907,1.0815079909359155,1.5817543045791942,0.0011335558498956546,7.697420879252397e-5,0.00014058103033528428,0.05840608233985809,1.7027895767569938e-9,4.5810110003279126e-9,9.693736380820223e-11,5.253735941169886e-14,1.431564792230118e-13,0.5631535847245395,0.6891598856055047,0.9797335821280948,0.9761819877131078,-0.08332578792413085,-0.03397445257837294
0.0118,0.9616433305873492,-0.14216242083781272,0.7374342691295908,-0.15681339708231568,0.7267328623753414,-0.22785812347453915,0.3653159524883338,0.04095590494975692,0.0009495563105128102,-0.0004079512796272763,0.06976100779442258,-0.0034053163289580533,1.0815994476091888,1.5814779199774862,0.0011334851779001437,7.69758603061856e-5,0.00014086647477686435,0.058405873667119176,1.903467713810894e-9,4.581186425601164e-9,8.769443683735391e-11,5.891189436905358e-14,1.4316197099101776e-13,0.5631636658611454,0.6889026699618904,0.9798942807277645,0.976323369124268,-0.083559514194297,-0.033793823655041806
0.0119,0.9617192836922188,-0.14231697544956837,0.7374869753606956,-0.15694807181089443,0.726781436921871,-0.2280061210908774,0.36669323298999396,0.04123762984715055,0.0009498124875235272,-0.00040830080615453153,0.06975836590466465,-0.003412737915642663,1.0816887851422756,1.5811989525423007,0.0011334033705448338,7.69775114253831e-5,0.00014114277532254062,0.05840566615340229,2.088956009749339e-9,4.581384363879883e-9,7.864963169507061e-11,6.481504177362e-14,1.4316816572438523e-13,0.5631734891322289,0.688652033640533,0.980050868815889,0.976461134138499,-0.08378726197720095,-0.033617815041257194
0.012,0.9617915654975038,-0.14246659873640696,0.7375369797697382,-0.1570783301449726,0.7268273628987421,-0.22814915513817655,0.3680659410045175,0.04151844946465133,0.0009500579581404352,-0.0004086353935112565,0.06975573270546395,-0.0034201626926078006,1.0817760467150819,1.5809178757025448,0.0011333112567541426,7.697916214546276e-5,0.00014141015179807516,0.05840545986381715,2.2604935592785166e-9,4.581603178596673e-9,6.995195772962561e-11,7.028180912490318e-14,1.4317501221945112e-13,0.5631829232410065,0.6884113266195083,0.9802012534529492,0.9765934414034605,-0.08400598722050932,-0.03344877924919139
0.0121,0.9618603531563505,-0.14261144469586895,0.7375844190506546,-0.15720431509157473,0.7268707794971437,-0.2282873896244615,0.3694340642975624,0.04179836035837587,0.0009502932430525766,-0.00040895551751334367,0.06975310788347291,-0.0034275902567442486,1.0818612755075137,1.5806351628871256,0.0011332096654524868,7.698081246177091e-5,0.00014166882402922998,0.05840525486347343,2.4193194571046234e-9,4.581841233184134e-9,6.175042428929176e-11,7.53472039224085e-14,1.4318245927255227e-13,0.5631918368906954,0.6881838988768929,0.9803433416994255,0.9767184495668123,-0.08421264587188876,-0.03328906879101667
0.0122,0.9619258238219054,-0.14275166732549485,0.7376294298973811,-0.15732616965772542,0.7269118259082652,-0.22842098855775717,0.37079759063478646,0.04207735908444079,0.0009505188629489942,-0.00040926165397668537,0.06975049112534396,-0.00343502020494279,1.0819445146994766,1.5803512875249504,0.001133099425564284,7.698246236965389e-5,0.0001419190118417671,0.05840505121748083,2.5666727979338574e-9,4.582096891074868e-9,5.419404072234184e-11,8.004623366564132e-14,1.4319045568002558e-13,0.5632000987845125,0.6879731003907625,0.9804750406157992,0.9768343172762143,-0.08440419387900583,-0.0331410361789053
0.0123,0.9619881546473147,-0.14288742062282508,0.7376721490038537,-0.15744403685044925,0.7269506413232955,-0.22855011594608843,0.37215650778184733,0.04235544219896269,0.0009507353385187305,-0.0004095542787171742,0.06974788211772953,-0.0034424521340942053,1.0820258074708762,1.5800667230449261,0.0011329813660139508,7.698411186445798e-5,0.00014216093506144855,0.058404848990949054,2.7037926764724074e-9,4.58236851570148e-9,4.743181637704915e-11,8.441390585410676e-14,1.4319895023820796e-13,0.5632075776256743,0.6877822811391934,0.980594257262551,0.976939203179326,-0.08457758718952717,-0.03300703392502956
0.0124,0.962047522785725,-0.14301885858540014,0.7377127130640089,-0.1575580596767708,0.7269873649334238,-0.2286749357974802,0.3735108035044028,0.04263260625805819,0.0009509431904508282,-0.0004098338675507025,0.06974528054728205,-0.0034498856410892778,1.0821051970016182,1.57978194287596,0.0011328563157259048,7.698576094152954e-5,0.00014239481351403633,0.05840464824898777,2.8319181874264694e-9,4.58265447049657e-9,4.161276060168653e-11,8.84852279873101e-14,1.4320789174343628e-13,0.563214142117398,0.6876147911002615,0.9806988987001616,0.9770312659238075,-0.08472978175111934,-0.03288941454156172
0.0125,0.9621041053902825,-0.1431461352107605,0.7377512587717825,-0.15766838114371468,0.7270221359298396,-0.2287956121199574,0.3748604655681107,0.0429088478178439,0.0009511429394343295,-0.00041010089629316273,0.06974268610065396,-0.0034573203228187893,1.0821827264716088,1.5794974204469594,0.001132725103624563,7.698740959621488e-5,0.00014262086702529258,0.058404449056706685,2.9522884255022408e-9,4.5829531188927385e-9,3.688588274452687e-11,9.229520756475675e-14,1.432172289920474e-13,0.5632196609629001,0.6874739802520432,0.980786871989112,0.9771086641573185,-0.084857733511449,-0.03279053054067406
0.0126,0.9621580796141337,-0.14326940449644665,0.7377879228211109,-0.15777514425830544,0.7270550935037315,-0.22891230892154482,0.3762054817386289,0.04318416343443643,0.0009513351061582772,-0.00041035584076044726,0.06974009846449766,-0.0034647557761735216,1.0822584390607535,1.5792136291868315,0.0011325885586343427,7.698905782386033e-5,0.0001428393154209792,0.0584042514792155,3.066142485405911e-9,4.5832628243225914e-9,3.340019215384331e-11,9.58788520859518e-14,1.432269107803783e-13,0.5632240028653979,0.6873631985726142,0.9808560841898829,0.9771695565275187,-0.08495839841818274,-0.03271273443453886
0.0127,0.9622096226104249,-0.14338882043999907,0.7378228419059305,-0.1578784920275677,0.7270863768462891,-0.22902519021026743,0.37754583978161493,0.0434585496639524,0.000951520211311714,-0.00041059917676844856,0.06973751732546563,-0.003472191598044257,1.082332377948958,1.5789310425244831,0.0011324475096796609,7.699070561981218e-5,0.0001430503785268583,0.0584040555816239,3.1747194618436764e-9,4.5835819502187295e-9,3.130469817790874e-11,9.927116905040059e-14,1.4323688590476573e-13,0.5632270365281079,0.687285796040051,0.9809044423629554,0.9772121016820678,-0.08502873241898716,-0.03265837873532838
0.0128,0.9622589115323025,-0.1435045370389582,0.7378561527201771,-0.15797856745852604,0.7271161251487015,-0.2291344199941501,0.37888152746272674,0.043732003062508414,0.0009516987755836823,-0.000410831380133059,0.06973494237021026,-0.003479627385321777,1.0824045863161282,1.5786501338888217,0.0011323027856849348,7.699235297941678e-5,0.00014325427616869189,0.05840386142904157,3.2792584495217337e-9,4.583908860013755e-9,3.0748410164996143e-11,1.0250716595760843e-13,1.432471031615467e-13,0.5632286306542472,0.6872451226324294,0.98092985356881,0.9772344582686259,-0.08506569146152887,-0.03262981595521491
0.0129,0.9623061064810158,-0.14361670344851693,0.7378879779203873,-0.15807550803148848,0.7271444628067965,-0.22924015554319094,0.3802125358292696,0.04400452080104156,0.00095187126865261,-0.00041105291076934576,0.06973237331986974,-0.0034870627534067905,1.0824751084206623,1.5783713038110052,0.0011321551039809802,7.699399990063901e-5,0.0001434512268116965,0.05840366906976999,3.380091970479941e-9,4.584242062955491e-9,3.1614433914181803e-11,1.0559903604932694e-13,1.4325751609595672e-13,0.5632298901014773,0.6872364714050041,0.9809340507597807,0.9772381091412047,-0.08507223694710167,-0.03262460711111042
0.013,0.9623512309172987,-0.14372541272876402,0.737918329304893,-0.15816939274843358,0.7271713980961968,-0.22934248441570398,0.3815388811071479,0.0442761050164023,0.0009520377531034904,-0.00041126404932466235,0.06972981016373664,-0.0034944975029148296,1.0825439887425732,1.5780944072057501,0.0011320043412775314,7.699564639894625e-5,0.00014364140597720277,0.05840347843385834,3.4722902095913824e-9,4.584581320628419e-9,3.2296174357611837e-11,1.0842565592456731e-13,1.4326811844614654e-13,0.5632384745502107,0.6872107229698321,0.9809401967103143,0.977243172390642,-0.08508480497360209,-0.03261365681900527
0.0131,0.9623943280167867,-0.14383073572644486,0.7379472375176135,-0.15826028417633156,0.727196960319948,-0.22944147667975967,0.3828605739300836,0.044546757197690516,0.0009521983531771143,-0.0004114650114364965,0.06972725283806405,-0.00350193147239369,1.082611256971814,1.5778194452375052,0.001131850589516424,7.699729248118046e-5,0.0001438249392259169,0.05840328949722291,3.555191759157368e-9,4.584926360949963e-9,3.252547792088882e-11,1.1097189035809149e-13,1.4327890189991562e-13,0.5632552253374795,0.6871604801906154,0.980952189269632,0.9772530522812265,-0.08510932889410672,-0.032592289574665964
0.0132,0.9624354552367813,-0.14393274523616803,0.7379747451576258,-0.15834824778116297,0.7272211914700177,-0.2295372061308479,0.3841776220470142,0.04481647832384979,0.000952353236040784,-0.00041165601973969555,0.06972470124922393,-0.003509364489385046,1.0826769408686527,1.5775464848219594,0.0011316940406374514,7.699893815156613e-5,0.00014400194935244027,0.058403102251860996,3.6291385591553894e-9,4.585276799936592e-9,3.23350342134214e-11,1.1324774554054582e-13,1.4328985442838919e-13,0.563279540039628,0.6870875499937044,0.9809695971385144,0.9772673934935507,-0.08514492673276496,-0.0325612738275539
0.0133,0.9624746700345841,-0.14403151405254216,0.7380008948240072,-0.15843334902890827,0.7272441335383738,-0.22962974656445853,0.3854900332068778,0.04508526937382375,0.0009525025688618016,-0.00041183729686910674,0.06972215530358823,-0.0035167963814305746,1.082741068193357,1.5772755928748017,0.001131534886580407,7.700058341432784e-5,0.0001441725591513743,0.05840291668976984,3.6944725495629425e-9,4.585632253604775e-9,3.175753284461823e-11,1.1526322766257683e-13,1.4330096400269246e-13,0.563310816233,0.6869937393054496,0.9809919890177417,0.9772858407082075,-0.08519071651372613,-0.03252137802713045
0.0134,0.9625120298674961,-0.1441271149701758,0.7380257291158344,-0.158515653385548,0.7272658285169842,-0.22971917177608128,0.3867978151586121,0.04535313132655601,0.0009526465188074688,-0.00041200906545957723,0.06971961490752884,-0.003524226976071951,1.0828036667061944,1.5770068363117216,0.0011313733192850845,7.700222827369006e-5,0.00014433689141732045,0.05840273280294673,3.751535670357522e-9,4.585992337970982e-9,3.0825663423887945e-11,1.1702834291483105e-13,1.4331221859395063e-13,0.5633484514939394,0.6868808550522016,0.9810189336080938,0.9773080386057892,-0.08524581626113958,-0.032473370622857003
0.0135,0.9625475921928187,-0.1442196207836776,0.7380492906321848,-0.15859522631706263,0.7272863183978163,-0.22980555556120608,0.3881009756511548,0.045620065160990195,0.0009527852530450879,-0.0004121715481459544,0.06971707996741774,-0.0035316561008508513,1.0828647641674332,1.5767402820484078,0.0011312095306912765,7.700387273387736e-5,0.0001444950689448801,0.05840255058338892,3.800669861516622e-9,4.586356669051681e-9,2.9572115560639245e-11,1.1855309748795487e-13,1.4332360617328905e-13,0.5633918433987907,0.6867507041603107,0.9810499996103514,0.9773336318668883,-0.08530934399915467,-0.032418020064194954
0.0136,0.9625814144678532,-0.14430910428765603,0.7380716219721349,-0.1586721332894327,0.7273056451728381,-0.22988897171532272,0.3893995224334437,0.045886071856069896,0.0009529189387419607,-0.0004123249675630856,0.06971455038962683,-0.0035390835833089508,1.0829243883373405,1.576475997000549,0.0011310437127387768,7.700551679911423e-5,0.00014464721452865463,0.05840237002309366,3.842217063017735e-9,4.586724862863342e-9,2.8029578864280743e-11,1.1984749757259478e-13,1.4333511471183277e-13,0.5634403895238973,0.6866050935561276,0.9810847557252944,0.9773622651720975,-0.08538041775192073,-0.03235609480060568
0.0137,0.962613554149901,-0.14439563827671978,0.7380927657347623,-0.15874643976863873,0.7273238508340176,-0.22996949403392103,0.39069346325441673,0.04615115239073875,0.0009530477430653892,-0.0004124695463458178,0.06971202608052804,-0.0035465092509879255,1.0829825669761846,1.5762140480838351,0.0011308760573673787,7.700716047362522e-5,0.0001447934509632455,0.05840219111405824,3.876519214838358e-9,4.587096535422434e-9,2.6230742944221074e-11,1.209215493593973e-13,1.4334673218070715e-13,0.5634934874456038,0.6864458301660025,0.9811227706537035,0.9773935832020091,-0.08545815554358713,-0.03228836328155057
0.0138,0.9626440686962632,-0.14447929554547734,0.7381127645191435,-0.1588182112206612,0.7273409773733222,-0.23004719631249085,0.3919828058630115,0.04641530774394035,0.0009531718331826754,-0.0004126055071289985,0.06970950694649332,-0.00355393293142945,1.083039327844233,1.5759545022139538,0.0011307067565168756,7.700880376163482e-5,0.0001449339010432541,0.05840201384827992,3.903918256955982e-9,4.587471302745427e-9,2.420829740986895e-11,1.2178525903900884e-13,1.4335844655103734e-13,0.5635505347402537,0.686274720916286,0.9811636130963584,0.9774272306372158,-0.08554167539830315,-0.03221559395649101
0.0139,0.9626730155642416,-0.14456014888853738,0.7381316609243561,-0.1588875131114806,0.72735706678272,-0.230122152346522,0.39326755800816604,0.04667853889461833,0.0009532913762611214,-0.0004127330725474749,0.06970699289389459,-0.0035613544521752027,1.083094698701754,1.5756974263065953,0.001130536002127061,7.701044666736763e-5,0.00014506868756328182,0.058401838217755964,3.924756129348105e-9,4.58784878084879e-9,2.1994931870632995e-11,1.2244863280207592e-13,1.4337024579394862e-13,0.5636109289841914,0.6860935727333286,0.9812068517540395,0.9774628521583105,-0.08563009534021822,-0.032138555274888396
0.014,0.962700452211137,-0.1446382711005084,0.7381494975494766,-0.15895441090707751,0.7273721610541786,-0.23019443593150432,0.39454772743881783,0.046940846821716294,0.000953406539468029,-0.0004128524652360942,0.0697044838291038,-0.0035687736407668557,1.0831487073090147,1.5754428872774477,0.0011303639861377278,7.701208919504809e-5,0.0001451979333179301,0.058401664214483624,3.939374771992218e-9,4.588228585748993e-9,1.962333593592181e-11,1.2292167683924498e-13,1.433821178805662e-13,0.5636740677537607,0.6859041925434807,0.9812520553275271,0.9775000924458851,-0.08572253339348163,-0.032058015686204096
0.0141,0.9627264360942509,-0.14471373497599904,0.7381663169935822,-0.15901897007343238,0.7273863021796657,-0.23026412086292763,0.3958233219039048,0.047202232504177856,0.0009535174899707005,-0.0004129639078297037,0.06970197965849287,-0.003576190324746087,1.0832013814262829,1.5751909520422003,0.0011301909004886696,7.701373134890077e-5,0.00014532176110180033,0.05840149183046018,3.9481161248658175e-9,4.5886103334625036e-9,1.7126199215144136e-11,1.2321439734116252e-13,1.4339405078201528e-13,0.5637393486253057,0.6857083872730929,0.9812987925176015,0.9775385961805326,-0.08581810758224276,-0.031974743639899515
0.0142,0.9627510246708848,-0.14478661330961787,0.7381821618557498,-0.15908125607652576,0.7273995321511493,-0.23033128093628175,0.39709434915236486,0.04746269692094662,0.0009536243949364377,-0.00041306762296315077,0.06969948028843373,-0.003583604331654572,1.0832527488138268,1.5749416875165427,0.0011300169371196798,7.70153731331502e-5,0.00014544029370949394,0.0584013210576829,3.9513221279463965e-9,4.5889936400057915e-9,1.4536211317708542e-11,1.2333680049847497e-13,1.4340603246942113e-13,0.5638061691751703,0.6855079638485154,0.9813466320250428,0.9775780080428452,-0.0859159359306509,-0.031889507585436024
0.0143,0.9627742753983398,-0.14485697889597346,0.7381970747350566,-0.15914133438233807,0.7274118929605969,-0.23039598994705654,0.3983608169331356,0.04772224105096622,0.0009537274215325425,-0.00041316383327128257,0.0696969856252983,-0.0035910154890339855,1.0833028372319136,1.574695160616163,0.0011298422879705515,7.701701455202088e-5,0.00014555365393561235,0.05840115188814903,3.94933472121145e-9,4.589378121395327e-9,1.1886061853023769e-11,1.2329889250182884e-13,1.4341805091390893e-13,0.5638739269796987,0.6853047291960989,0.9813951425506313,0.9776179727134159,-0.08601513646285545,-0.03180307597227501
0.0144,0.9627962457339173,-0.14492490452967438,0.7382110982305796,-0.15919927045684992,0.7274234265999766,-0.23045832169074182,0.39962273299515494,0.04798086587318027,0.000953826736926317,-0.0004132527613889463,0.06969449557545854,-0.0035984236244260043,1.0833516744408118,1.5744514382567505,0.0011296671449810784,7.701865560973737e-5,0.00014566196457475693,0.05840098431385587,3.942495844638472e-9,4.5897633936475796e-9,9.208440430498423e-12,1.2311067954187063e-13,1.4343009408660392e-13,0.5639420196152349,0.6851004902421939,0.9814438927951474,0.9776581348728368,-0.08611482720300573,-0.03171621724987787
0.0145,0.9628169931349185,-0.14499046300532925,0.7382242749413959,-0.15925512976604178,0.727434175061256,-0.23051834996282738,0.4008801050873606,0.04823857236653236,0.0009539225082850633,-0.0004133346299509894,0.06969201004528638,-0.003605828565372304,1.0833992882007888,1.5742105873539944,0.0011294917000910535,7.702029631052416e-5,0.0001457653484215291,0.05840081832680065,3.931147438204957e-9,4.590149072779018e-9,6.536036659541112e-12,1.2278216780924674e-13,1.434421499586314e-13,0.5640098446581229,0.6848970539131507,0.9814924514593711,0.9776981392017007,-0.08621412617525111,-0.031629699867705995
0.0146,0.9628365750586451,-0.14505372711754663,0.7382366474665822,-0.15930897777589414,0.727444180336403,-0.23057614855880312,0.40213294095869045,0.04849536150996613,0.0009540149027760833,-0.00041340966159225895,0.06968952894115372,-0.0036132301394145587,1.0834457062721123,1.5739726748235836,0.0011293161452402703,7.702193665860579e-5,0.0001458639282705303,0.05840065391898066,3.915631441888398e-9,4.59053477480611e-9,3.901540149560576e-12,1.223233634946037e-13,1.4345420650111648e-13,0.5640767996847064,0.68469622713532,0.9815403872440828,0.9777376303806002,-0.0863121514037409,-0.03154429227522075
0.0147,0.9628550489623979,-0.1451147696609351,0.7382482584052159,-0.15936087995238754,0.7274534844173852,-0.2306317912741588,0.40338124835808215,0.04875123428242518,0.0009541040875666788,-0.0004134780789476023,0.06968705216943254,-0.0036206281740944458,1.0834909564150499,1.573737767581207,0.0011291406723685222,7.702357665820679e-5,0.0001459578269163619,0.05840049108239315,3.896289795666291e-9,4.590920115745328e-9,1.337640509965423e-12,1.2174427278858795e-13,1.4346625168518443e-13,0.5641422822713297,0.684499816835052,0.9815872688500626,0.9777762530901276,-0.08640802091262446,-0.03146076292188354
0.0148,0.9628724723034786,-0.14517366343010324,0.7382591503563738,-0.15941090176150244,0.7274621292961705,-0.2306853519043843,0.4046250350344736,0.049006191662853124,0.0009541902298241522,-0.0004135401046518667,0.06968457963649473,-0.0036280224969536404,1.08353506638987,1.5735059325425536,0.0011289654734156025,7.70252163135517e-5,0.0001460471671536254,0.058400329809035395,3.8734644395161294e-9,4.59130471161314e-9,-1.1229726498357256e-12,1.2105490188184597e-13,1.4347827348196053e-13,0.564205689994337,0.6843096299386974,0.9816326649780908,0.9778136520108756,-0.08650085272605114,-0.03137988025715575
0.0149,0.9628889025391884,-0.14523048121965965,0.7382693659191328,-0.15945910866921945,0.7274701569647265,-0.2307369042449694,0.40586430873680257,0.049260234630193585,0.000954273496715805,-0.00041359596133989945,0.06968211124871224,-0.0036354129355338186,1.0835780639568398,1.5732772366233125,0.0011287907403213047,7.7026855628865e-5,0.00014613207177692207,0.058400170090904646,3.847497313415408e-9,4.591688178426015e-9,-3.4476097204341528e-12,1.2026525696502427e-13,1.4349025986256994e-13,0.5642664204300719,0.6841274733726065,0.9816761443289477,0.9778494718234367,-0.0865897648681703,-0.031302412730498747
0.015,0.9629043971268286,-0.14528529582421287,0.7382789476925703,-0.15950556614151895,0.7274776094150213,-0.23078652209140402,0.4070990772140068,0.049513364163390174,0.0009543540554089397,-0.0004136458716465478,0.06967964691245702,-0.0036427993173766553,1.0836199768762271,1.5730517467391727,0.0011286166650254215,7.702849460837125e-5,0.00014621266358085344,0.05840001191999819,3.81873035734162e-9,4.592070132200421e-9,-5.603581092421239e-12,1.1938534422876927e-13,1.435021987981379e-13,0.5643238711548787,0.6839551540631299,0.9817172756034134,0.9778833572084036,-0.08667387536313124,-0.031229128791373937
0.0151,0.9629190135237005,-0.14533818003837154,0.7382879382757631,-0.1595503396443815,0.7274845286390225,-0.23083427923917788,0.4083293482150242,0.0497655812413865,0.0009544320730708579,-0.0004136900582066589,0.06967718653410097,-0.0036501814700238273,1.0836608329083,1.5728295298058232,0.001128443439467747,7.703013325629498e-5,0.00014628906536002086,0.058399855288313283,3.78750551127226e-9,4.59245018895283e-9,-7.558197156388365e-12,1.1842516986372745e-13,1.4351407825978964e-13,0.5643774397451014,0.6837944789366182,0.9817556275022683,0.9779149528463686,-0.08675230223508336,-0.031160796889242694
0.0152,0.9629328091871056,-0.14538920665674424,0.7382963802677881,-0.15959349464378764,0.7274909566286979,-0.2308802494837809,0.4095551294887924,0.05001688684312617,0.000954507716868862,-0.00041372874365508015,0.06967473002001603,-0.003657559221017009,1.0837006598133259,1.572610652738953,0.0011282712555880743,7.703177157686069e-5,0.00014636139990902575,0.05839970018784718,3.754164715184824e-9,4.59282796469971e-9,-9.278768302926803e-12,1.1739474006054534e-13,1.4352588621865045e-13,0.5644265237770838,0.6836472549194214,0.9817907687262926,0.9779439034179244,-0.08682416350817596,-0.03109818547356642
0.0153,0.9629458415743448,-0.1454384484739395,0.7383043162677224,-0.15963509660571784,0.7274969353760152,-0.23092450662070285,0.41077642878424925,0.05026728194755282,0.0009545811539702535,-0.00041376215062665874,0.06967227727657416,-0.0036649323978978766,1.083739485351573,1.5723951824542508,0.0011281003053261968,7.703340957429293e-5,0.00014642979002246954,0.05839954661059717,3.719049909056804e-9,4.593203075457531e-9,-1.0732604922627955e-11,1.1630406100986933e-13,1.4353761064584545e-13,0.5644705208271701,0.6835152889378905,0.9818222679762665,0.9779698536036635,-0.08688857720655842,-0.031042062993806487
0.0154,0.9629581681427198,-0.14548597828456591,0.7383117888746433,-0.15967521099615262,0.7275025068729424,-0.23096712444543355,0.4119932538503326,0.05051676753361005,0.0009546525515423348,-0.00041379050175624195,0.06966982821014725,-0.0036723008282081057,1.0837773372833086,1.572183185867406,0.0011279307806219073,7.703504725281623e-5,0.00014649435849495364,0.058399394548560496,3.682503032865695e-9,4.5935751372427606e-9,-1.1887017406083171e-11,1.1516313890234592e-13,1.435492395124999e-13,0.5645088284717044,0.6834003879183755,0.9818496939529702,0.9779924480841784,-0.08694466135438005,-0.03099319789942429
0.0155,0.962969846349532,-0.1455318688832321,0.7383188406876274,-0.1597139032810725,0.727507713111447,-0.2310081767534629,0.41320561243598014,0.05076534458024147,0.0009547220767524076,-0.00041381401967867707,0.06966738272710726,-0.003679664339489373,1.0838142433688007,1.5719747298941074,0.0011277628734149999,7.703668461665507e-5,0.00014655522812107944,0.05839924399373444,3.6448660265889925e-9,4.593943766071869e-9,-1.2709316143883764e-11,1.1398197992862163e-13,1.4356076078973906e-13,0.5645408442870304,0.6833043587872274,0.981872615357184,0.9780113315400618,-0.08699153397579021,-0.030952358639881206
0.0156,0.9629809336520823,-0.1455761930645466,0.7383255143057519,-0.15975123892645793,0.7275125960834969,-0.23104773734028067,0.4144135122901297,0.0510130140663907,0.0009547898967677741,-0.00041383292702881134,0.06966494073382613,-0.003687022759283352,1.083850231368317,1.571769881450044,0.0011275967756452677,7.703832167003404e-5,0.00014661252169544835,0.05839909493811626,3.6064808302041894e-9,4.5943085779613264e-9,-1.3166811526621105e-11,1.127705902793429e-13,1.4357216244868817e-13,0.5645659658494924,0.6832290084707962,0.9818906008896882,0.9780261486519061,-0.08702831309493828,-0.03092031366463863
0.0157,0.9629914875076724,-0.14561902362311807,0.738331852328094,-0.15978728339828951,0.7275171977810599,-0.23108588000137673,0.4156169611617191,0.051259776971001356,0.0009548561787557363,-0.000413847446441492,0.06966250213667578,-0.0036943759151317206,1.0838853290421255,1.5715687074509048,0.0011274326792525037,7.70399584171776e-5,0.00014666636201266179,0.05839894737370321,3.56768938368878e-9,4.594669188927601e-9,-1.322681394488654e-11,1.1153897614515618e-13,1.435834324604724e-13,0.5645835907354344,0.6831761438954326,0.9819032192512629,0.9780365441003038,-0.08705411673597355,-0.030897831423157947
0.0158,0.9630015653736034,-0.145660433353555,0.7383378973537305,-0.1598221021625477,0.727521560196104,-0.2311226785322409,0.4168159667996862,0.05150563427301706,0.0009549210898835961,-0.00041385780055156634,0.06966006684202813,-0.003701723634576154,1.0839195641504937,1.571371274812379,0.0011272707761765019,7.704159486231033e-5,0.00014671687186732117,0.05839880129249257,3.5288336270202576e-9,4.595025214987163e-9,-1.2856633789271398e-11,1.1029714371670794e-13,1.43594558796217e-13,0.5645931165212003,0.683147571987487,0.9819100391426883,0.9780421625658476,-0.08706806292304539,-0.03088568036490054
0.0159,0.9630112177485748,-0.14570049165446583,0.7383436864276183,-0.15985575731787133,0.727525719503758,-0.23115820269581283,0.4180105384091758,0.05175058724893543,0.0009549847767239355,-0.00041386420129051774,0.06965763476958105,-0.003709065755756121,1.0839529644598158,1.5711776212059703,0.0011271112172837894,7.704323101055261e-5,0.00014676417174526134,0.0583986566801925,3.4901557868665165e-9,4.595376339218968e-9,-1.2070751117545818e-11,1.0905305898842148e-13,1.4360553155866658e-13,0.5645951284510959,0.6831419136204581,0.9819112521215211,0.9780431532482612,-0.08707063717175764,-0.030883184444308185
0.016,0.9630204247098054,-0.1457392255784037,0.7383492009531872,-0.15988827015788495,0.7275296540829891,-0.23119247422245567,0.41920069878839805,0.05199464007359979,0.0009550471779218931,-0.00041386672830816295,0.06965520597035765,-0.003716402240969782,1.0839855531301652,1.5709875166225429,0.001126953761393094,7.704486687413595e-5,0.0001468083413226987,0.05839851346884178,3.4509996764545744e-9,4.595722909254393e-9,-1.127048336356828e-11,1.077953926042877e-13,1.4361636191487826e-13,0.5645998135193151,0.6831319185468864,0.9819121537704442,0.9780438031913824,-0.08707349239021323,-0.0308779683029043
0.0161,0.9630291865642148,-0.1457766572361514,0.7383544395324446,-0.15991965927406104,0.727533361211125,-0.23122551315397044,0.42038646437822014,0.0522377958471464,0.0009551082929088436,-0.0004138654478752719,0.06965278045007861,-0.00372373305310199,1.0840173446354917,1.5708008685673154,0.0011267983305807132,7.704650245905702e-5,0.0001468494345956954,0.05839837162728794,3.4112045265706735e-9,4.596065051537977e-9,-1.0551932930415686e-11,1.0652125599533456e-13,1.436270538920552e-13,0.5646094170424871,0.6831114304949157,0.9819140019840166,0.9780451354545496,-0.08707934505987043,-0.030867276177942746
0.0162,0.9630375158796552,-0.1458128132978364,0.738359410654796,-0.15994994799006104,0.7275368486057914,-0.23125734534795273,0.4215678488494911,0.05248005712526738,0.0009551681574915989,-0.00041386044084371244,0.06965035819035366,-0.0037310581393830747,1.0840483526055285,1.5706176411206174,0.0011266449235094406,7.704813776938485e-5,0.00014688750651395646,0.05839823113724088,3.3708050225066935e-9,4.5964027718298154e-9,-9.91192936804574e-12,1.0523159667256659e-13,1.4363760767086755e-13,0.5646236600938267,0.6830810445239212,0.9819167430823251,0.978047111343226,-0.08708802519453739,-0.03085141861379239
0.0163,0.96304542522398,-0.14584772043358635,0.7383641228096475,-0.1599791596295466,0.727540123984614,-0.23128799666199804,0.42274486587306026,0.05272142646365494,0.0009552268074769713,-0.00041385178806535274,0.06964793917279251,-0.0037383774470433648,1.0840785906700101,1.5704377983627804,0.0011264935388420698,7.704977280918846e-5,0.00014692261202718706,0.058398091980410564,3.329835849554514e-9,4.59673607589e-9,-9.347302226416154e-12,1.0392736214698829e-13,1.4364802343198541e-13,0.5646422637465488,0.6830413556932778,0.9819203233854568,0.9780496921628742,-0.08709936280802226,-0.030830706154822134
0.0164,0.9630529271650413,-0.14588140531352878,0.7383685844864044,-0.1600073175161792,0.7275431950652188,-0.23131749295370196,0.42391752911977637,0.0529619064180012,0.0009552842786717725,-0.0004138395703920607,0.06964552337900488,-0.0037456909233131884,1.0841080724586691,1.5702613043741347,0.0011263441752413935,7.705140758253694e-5,0.00014695480608509218,0.05839795413850691,3.288331693006013e-9,4.597064969478628e-9,-8.854881055484615e-12,1.0260949992960417e-13,1.4365830135607893e-13,0.5646649490738682,0.6829929590623607,0.9819246892134986,0.9780528392189577,-0.08711318791413314,-0.030805449345400856
0.0165,0.9630600342706923,-0.1459138946077912,0.7383728041744727,-0.16003444497362052,0.7275460695652314,-0.23134586008066005,0.4250858522604887,0.05320149954399832,0.0009553406068828143,-0.0004138238686757044,0.06964311079060054,-0.0037529985154228745,1.08413681160124,1.5700881232350106,0.0011261968313702058,7.705304209349931e-5,0.00014698414363737696,0.05839781759323987,3.2463272381530736e-9,4.597389458355793e-9,-8.43149540520887e-12,1.0127895753141879e-13,1.436684416238183e-13,0.5646914371489999,0.6829364496905449,0.9819297868865374,0.9780565138169395,-0.08712933052667818,-0.030775958729897454
0.0166,0.9630667591087854,-0.14594521498650118,0.7383767903632581,-0.160060565325532,0.7275487552022778,-0.23137312390046788,0.42624984896604606,0.053440208397338464,0.0009553958279169089,-0.0004138047637681518,0.06964070138918915,-0.0037603001706027514,1.0841648217274555,1.5699182190257388,0.0011260515058912994,7.705467634614463e-5,0.0001470106796337465,0.058397682326319374,3.2038571702875732e-9,4.597709548281587e-9,-8.073974825546605e-12,9.993668246343665e-14,1.436784444158736e-13,0.5647214490451586,0.6828724226372053,0.9819355627246599,0.9780606772622825,-0.08714762065946552,-0.0307425448526808
0.0167,0.9630731142471732,-0.1459753931197863,0.7383805515421664,-0.16008570189557533,0.7275512596939836,-0.231399310270721,0.42740953290729783,0.053678035533713794,0.000955449977580868,-0.000413782336521271,0.06963829515638051,-0.003767595836083148,1.0841921164670498,1.5697515558266502,0.0011259081974674678,7.705631034454194e-5,0.00014703446902390583,0.058397548319455345,3.160956174701391e-9,4.598025245016107e-9,-7.779148866455528e-12,9.858362223666227e-14,1.43688309912915e-13,0.5647547058355593,0.682801472961717,0.9819419630479534,0.9780652908604498,-0.08716788832630333,-0.0307055182581198
0.0168,0.963079112253709,-0.14600445567777406,0.7383840962006032,-0.160109878007412,0.7275535907579748,-0.23142444504901502,0.4285649177550929,0.053914983508816454,0.0009555030916815034,-0.00041375666778692996,0.06963589207378429,-0.0037748854590943935,1.0842187094497564,1.569588097718075,0.0011257669047615047,7.705794409276031e-5,0.0001470555667575601,0.05839741555435774,3.1176589366864075e-9,4.598336554319447e-9,-7.543847077893353e-12,9.722072436210015e-14,1.4369803829561266e-13,0.5647909285934168,0.6827241957234554,0.9819489341765049,0.9780703159169047,-0.08718996354099968,-0.030665189490583333
0.0169,0.963084765696245,-0.1460324293305921,0.7383874328279744,-0.16013311698470362,0.7275557561118772,-0.23144855409294546,0.4297160171802804,0.05415105487833863,0.0009555552060256275,-0.00041372783841699676,0.06963349212301025,-0.003782168986866817,1.0842446143053088,1.5694278087803444,0.0011256276264362034,7.705957759486877e-5,0.00014707402778441433,0.058397284012736486,3.0740001415345017e-9,4.598643481951701e-9,-7.364899009817778e-12,9.584893635075485e-14,1.4370762974463667e-13,0.5648298383919461,0.6826411859817952,0.9819564224304007,0.97807571373711,-0.08721367631736278,-0.03062186909444028
0.017,0.963090087142634,-0.14605934074836788,0.7383905699136857,-0.16015544215111172,0.7275577634733162,-0.23147166326010785,0.43086284485370935,0.05438625219797244,0.0009556063564200516,-0.0004136959292633393,0.06963109528566809,-0.003789446366630745,1.0842698446634405,1.569270653093788,0.001125490361154357,7.706121085493638e-5,0.00014708990705417365,0.0583971536763015,3.0300144745375508e-9,4.598946033672962e-9,-7.239134212186512e-12,9.446920571363079e-14,1.4371708444065723e-13,0.5648711563043618,0.6825530387961113,0.9819643741297284,0.9780814456265287,-0.0872388566692007,-0.030575867614059532
0.0171,0.9630950891607287,-0.14608521660122903,0.7383935159471428,-0.16017687683029788,0.7275596205599182,-0.23149379840809778,0.4320054144462288,0.05462057802341008,0.000955656578671588,-0.0004136610211778257,0.06962870154336753,-0.003796717545616509,1.0842944141538853,1.5691165947387375,0.001125355107578759,7.706284387703217e-5,0.0001471032595165431,0.05839702452676274,2.985736620987438e-9,4.599244215243327e-9,-7.1633822349572724e-12,9.308247996173259e-14,1.4372640256434444e-13,0.564914603403879,0.6824603492257791,0.9819727355945747,0.978087472890624,-0.08726533461032163,-0.030527495593809986
0.0172,0.9630997843183821,-0.14611008355930302,0.7383962794177514,-0.1601974443459237,0.7275613350893085,-0.23151498539451087,0.43314373962868796,0.05485403491034369,0.0009557059085870487,-0.00041362319501232406,0.06962631087771837,-0.0038039824710544355,1.0843183364063769,1.5689655977955228,0.0011252218643722025,7.706447666522523e-5,0.00014711414012122777,0.058396896545830156,2.941201266176042e-9,4.599538032422891e-9,-7.134472628087761e-12,9.168970660606477e-14,1.4373558429636852e-13,0.5649599007637124,0.6823637123301737,0.9819814531450263,0.9780937568348592,-0.08729294015453366,-0.030477063578060515
0.0173,0.9631041851834464,-0.14613396829271744,0.7383988688149175,-0.1602171680216507,0.7275629147791133,-0.2315352500769426,0.43427783407193565,0.05508662541446542,0.0009557543819732453,-0.00041358253161870214,0.06962392327033023,-0.0038112410901748545,1.0843416250506481,1.5688176263444746,0.0011250906301974813,7.706610922358455e-5,0.0001471226038179328,0.05839676971521364,2.8964430953952408e-9,4.599827490971744e-9,-7.149234941535685e-12,9.029183315763177e-14,1.4374462981739946e-13,0.5650067694570768,0.6822637231686697,0.9819904731011705,0.9781002587646968,-0.08732150331564496,-0.030424882111180013
0.0174,0.9631083043237748,-0.14615689747159988,0.7384012926280463,-0.16023607118114047,0.7275643673469581,-0.23155461831298854,0.4354077114468211,0.05531835209146744,0.00095580203463699,-0.0004135391118488281,0.0696215387028129,-0.003818493350208094,1.0843642937164335,1.5686726444659236,0.0011249614037173884,7.706774155617921e-5,0.0001471287055563632,0.05839664401662315,2.8514967939369147e-9,4.600112596649983e-9,-7.204498725258751e-12,8.888980712743816e-14,1.4375353930810753e-13,0.5650549305571875,0.6821609768006424,0.9819997417830939,0.9781069399856,-0.08735085410746367,-0.03037126173753737
0.0175,0.9631121543072197,-0.14617889776607781,0.7384035593465442,-0.16025417714805462,0.7275657005104689,-0.23157311596024435,0.4365333854241934,0.055549217497041926,0.0009558489023850945,-0.0004134930165545701,0.06961915715677611,-0.003825739198384484,1.0843863560334661,1.5685306162402006,0.0011248341835947172,7.70693736670783e-5,0.00014713250028622414,0.05839651943176865,2.806397047092943e-9,4.6003933552177034e-9,-7.297093529214673e-12,8.74845760264884e-14,1.4376231294916284e-13,0.5651041051372588,0.6820560682854669,0.9820092055108838,0.9781137618030326,-0.0873808225437979,-0.030316513001501472
0.0176,0.9631157477016339,-0.14619999584627885,0.7384056774598166,-0.16027150924605463,0.7275669219872712,-0.23159076887630553,0.43765486967490147,0.05577922418688099,0.0009558950210243708,-0.000413444326587796,0.06961677861382956,-0.0038329785819343513,1.0844078256314797,1.5683915057476356,0.001124708968492261,7.707100556035079e-5,0.00014713404295722062,0.05839639594236003,2.7611785401552054e-9,4.600669772434998e-9,-7.423848903361152e-12,8.607708736578711e-14,1.437709509212355e-13,0.5651540142705059,0.6819495926825182,0.9820188106046269,0.9781206855224567,-0.0874112386384558,-0.030260946447441203
0.0177,0.9631190970748702,-0.14622021838233057,0.738407655457269,-0.16028809079880207,0.7275680394949913,-0.23160760291876756,0.4387721778697945,0.05600837471667682,0.0009559404263616309,-0.0004133931228003738,0.069614403055583,-0.0038402114480880264,1.0844287161402075,1.5682552770685598,0.0011245857570728135,7.707263724006577e-5,0.00014713338851905775,0.058396273530107234,2.7158759584155816e-9,4.600941854061961e-9,-7.581594397655899e-12,8.466828865633875e-14,1.437794534049957e-13,0.5652043790301435,0.6818421450511714,0.9820285033844101,0.9781276724493357,-0.08744193240524552,-0.03020487261972545
0.0178,0.9631222149947811,-0.14623959204436046,0.7384095018283078,-0.1603039451299586,0.7275690607512546,-0.23162364394522614,0.4398853236797215,0.05623667164212158,0.0009559851542036866,-0.0004133394860441716,0.06961203046364614,-0.003847437744075837,1.084449041189384,1.5681218942833035,0.001124464547999168,7.707426871029229e-5,0.0001471305919214406,0.05839615217672023,2.6705239871659516e-9,4.6012096058586894e-9,-7.767159562056616e-12,8.325912740914784e-14,1.4378782058111357e-13,0.5652549204893866,0.6817343204508013,0.9820382301703203,0.9781346838891328,-0.08747273385797519,-0.030148602062723108
0.0179,0.9631251140292196,-0.14625814350249608,0.7384112250623381,-0.16031909556318574,0.7275699934736871,-0.23163891781327675,0.4409943207755316,0.05646411751890741,0.0009560292403573501,-0.0004132834971710574,0.06960966081962869,-0.003854657417128112,1.0844688144087418,1.5679913214721974,0.0011243453399341172,7.70758999750994e-5,0.0001471257081140743,0.05839603186390892,2.6251573116981934e-9,4.601473033585275e-9,-7.97737394652102e-12,8.18505511352189e-14,1.437960526302592e-13,0.56530535972145,0.6816267139407832,0.9820479372824448,0.978141681147311,-0.08750347301045293,-0.030092445320803053
0.018,0.9631278067460383,-0.14627589942686503,0.738412833648766,-0.16033356542214502,0.7275708453799145,-0.23165345038051496,0.4420991828280738,0.05669071490272649,0.0009560727206294328,-0.0004132252370328992,0.06960729410514042,-0.0038618704144751798,1.0844880494280151,1.5678635227155722,0.0011242281315404553,7.707753103855614e-5,0.00014711879204666392,0.05839591257338325,2.579810617304188e-9,4.601732143001812e-9,-8.209067101006809e-12,8.044350734555643e-14,1.438041497331028e-13,0.5653554177995487,0.6815199205804922,0.98205757104087,0.9781486255293335,-0.0875339798764869,-0.030036712938334185
0.0181,0.9631303057130898,-0.1462928864875948,0.7384143360769971,-0.1603473780304981,0.7275716241875625,-0.23166726750453634,0.44319992350819715,0.05691646634927095,0.0009561156308267471,-0.00041316478648156503,0.06960493030179102,-0.0038690766833473704,1.0845067598769371,1.567738462093758,0.001124112921480975,7.707916190473156e-5,0.0001471098986689145,0.05839579428685316,2.5345185892758122e-9,4.601986939868398e-9,-8.45906857547171e-12,7.903894355116494e-14,1.4381211207031449e-13,0.5654048157968973,0.6814145354293032,0.9820670777656831,0.9781554783406629,-0.08756408446988521,-0.029981715459685383
0.0182,0.9631326234982268,-0.14630913135481302,0.7384157408364372,-0.1603605567119064,0.7275723376142571,-0.23168039504293647,0.4442965564867508,0.05714137441423296,0.0009561580067561047,-0.0004131022263689229,0.06960256939119022,-0.0038762761709750107,1.0845249593852417,1.567616103687086,0.0011239997084184705,7.70807925776947e-5,0.00014709908293053119,0.058395676986028586,2.4893159129049496e-9,4.602237429945123e-9,-8.724207919873403e-12,7.763780726304901e-14,1.4381993982256435e-13,0.5654532747867108,0.6813111535465912,0.9820764037769713,0.9781622008867626,-0.08759361680445603,-0.029927763429225533
0.0183,0.9631347726693021,-0.14632466069864714,0.738417056416492,-0.16037312479003163,0.7275729933776242,-0.2316928588533109,0.44538909543458377,0.057365441653304684,0.0009561998842243175,-0.00041303763754684084,0.06960021135494777,-0.0038834688245884307,1.0845426615826625,1.5674964115758865,0.0011238884910157343,7.708242306151465e-5,0.000147086399781219,0.05839556065261946,2.4442372734834766e-9,4.602483618992084e-9,-9.001314684169612e-12,7.624104599221311e-14,1.4382763317052262e-13,0.565500515842204,0.6812103699917313,0.9820854953948212,0.9781687544730957,-0.08762240689400748,-0.02987516739132353
0.0184,0.9631367657941685,-0.14633950118922479,0.7384182913065674,-0.16038510558853528,0.7275735991952892,-0.23170468479325518,0.446477554022545,0.057588670622178276,0.0009562412990381975,-0.0004129711008671869,0.06959785617467339,-0.0038906545914179583,1.084559880098933,1.56737934984049,0.00112377926793556,7.70840533602604e-5,0.00014707190417068304,0.05839544526833572,2.3993173563032746e-9,4.602725512769375e-9,-9.287218418318043e-12,7.484960724966177e-14,1.4383519229485937e-13,0.5655462600365919,0.6811127798240987,0.9820942989393195,0.9781751004051251,-0.08765028475234769,-0.029824237890348253
0.0185,0.9631386154406786,-0.14635367949667352,0.738419453996069,-0.16039652243107894,0.7275741627848782,-0.2317158987203649,0.4475619459214838,0.057811063876545894,0.0009562822870045565,-0.00041290269718182896,0.06959550383197678,-0.0038978334186939236,1.0845766285637863,1.5672648825612272,0.001123672037840741,7.708568347800105e-5,0.00014705565104862841,0.0583953308148873,2.3545908466562217e-9,4.6029631170370906e-9,-9.578748672276401e-12,7.346443854639951e-14,1.438426173762448e-13,0.5655902284430893,0.6810189781030682,0.9821027607305536,0.978181199988314,-0.0876770803932848,-0.029775285470668596
0.0186,0.9631403341766851,-0.14636722229112084,0.7384205529744026,-0.16040739864132417,0.727574691864017,-0.2317265264922356,0.44864228480224905,0.05803262397209969,0.0009563228839302066,-0.0004128325073426352,0.0695931543084677,-0.003905005253646653,1.0845929206069567,1.5671529738184287,0.0011235667993940706,7.708731341880561e-5,0.0001470376953647602,0.058395217273984126,2.310092429834198e-9,4.603196437555324e-9,-9.872734996002397e-12,7.208648739343084e-14,1.43849908595349e-13,0.565632142134911,0.680929559888015,0.9821108270886102,0.9781870145281252,-0.08770262383062695,-0.029728620676653442
0.0187,0.9631419345700409,-0.1463801562426943,0.7384215967309737,-0.16041775754293258,0.7275751941503313,-0.23173659396646287,0.44971858433568995,0.058253353464531844,0.0009563631256219597,-0.0004127606122014736,0.06959080758575585,-0.0039121700435064775,1.0846087698581774,1.5670435876924251,0.0011234635512583423,7.708894318674316e-5,0.00014701809206878349,0.05839510462733615,2.2658567911290815e-9,4.603425480084172e-9,-1.0166006939453745e-11,7.071670130176023e-14,1.4385706613284215e-13,0.5656717221852718,0.6808451202383141,0.9821184443335763,0.9781925053300221,-0.08772674507818229,-0.02968455405267168
0.0188,0.9631434291885984,-0.14639250802152154,0.7384225937551884,-0.16042762245956566,0.727575677361447,-0.23174612700064223,0.4507908581926554,0.05847325490953448,0.0009564030478866275,-0.00041268709261021216,0.06958846364545096,-0.003919327735503725,1.0846241899471822,1.5669366882635474,0.0011233622920963494,7.709057278588273e-5,0.00014699689611040332,0.058394992856653304,2.2219186158327544e-9,4.603650250383726e-9,-1.0455394052588137e-11,6.93560277823923e-14,1.4386409016939435e-13,0.5657086896673867,0.6807662542133405,0.9821255587855389,0.9781976336994676,-0.08774927414975893,-0.029643396143092197
0.0189,0.9631448306002105,-0.14640430429773,0.7384235525364522,-0.16043701671488503,0.7275761492149899,-0.23175515145236927,0.4518591200439946,0.05869233086279978,0.0009564426865310221,-0.00041261202942071887,0.06958612246916278,-0.003926478276868724,1.0846391945037048,1.5668322396121255,0.0011232630205708853,7.709220222029337e-5,0.00014697416243932484,0.058394881943645525,2.178312589237095e-9,4.603870754214082e-9,-1.0737725885363288e-11,6.800541434633152e-14,1.4387098088567574e-13,0.5657427656544707,0.6806935568724694,0.9821321167645848,0.9782023609419248,-0.08777004105916504,-0.029605457492283885
0.019,0.9631461513727297,-0.14641557174144726,0.7384244815641711,-0.16044596363255226,0.7275766174285857,-0.23176369317923956,0.4529233835605565,0.058910583880019886,0.0009564820773619553,-0.0004125355034848618,0.069583784038501,-0.003933621614831803,1.0846537971574783,1.5667302058184902,0.001123165735344743,7.709383149404414e-5,0.0001469499460052531,0.05839477187002274,2.1350733966339825e-9,4.604086997335334e-9,-1.1009831987736908e-11,6.666580850458239e-14,1.4387773846235653e-13,0.5657736712197384,0.6806276232750756,0.9821380645908009,0.9782066483628565,-0.08778887582020874,-0.029571048644615624
0.0191,0.9631474040740091,-0.14642633702280095,0.7384253893277506,-0.1604544865362289,0.7275770897198601,-0.23177177803884863,0.45398366241319027,0.05912801651688698,0.0009565212561862392,-0.000412457595654509,0.06958144833507539,-0.003940757696623291,1.0846680115382368,1.5666305509629723,0.0011230704350807163,7.709546061120408e-5,0.00014692430175789316,0.05839466261749489,2.0922357233152966e-9,4.604298985507578e-9,-1.1268541909666703e-11,6.533815776814946e-14,1.438843630801068e-13,0.5658011274364048,0.6805690484805345,0.9821433485842742,0.9782104572677262,-0.08780560844669814,-0.029540480144456305
0.0192,0.9631486012719012,-0.14643662681191855,0.7384262843165964,-0.16046260874957652,0.7275775738064392,-0.23177943188879208,0.45503997027274495,0.0593446313290932,0.0009565602588106855,-0.00041237838678152833,0.06957911534049564,-0.003947886469473517,1.0846818512757135,1.5665332391259026,0.0011229771184415984,7.709708957584222e-5,0.00014689728464695013,0.05839455416777191,2.0498342545729173e-9,4.604506724490905e-9,-1.151068520111038e-11,6.402340964803722e-14,1.438908549195967e-13,0.5658248553776846,0.6805184275482209,0.9821479150650918,0.9782137489619968,-0.08782006895244142,-0.029514062536174817
0.0193,0.9631497555342587,-0.14644646777892759,0.7384271750201145,-0.16047035359625667,0.7275780774059486,-0.2317866805866655,0.4560923208100697,0.05956043087233072,0.0009565991210421064,-0.00041229795771778794,0.06957678503637149,-0.003955007880612808,1.0846953299996422,1.566438234387611,0.0011228857840901827,7.709871839202765e-5,0.0001468689496221291,0.058394446502563736,2.0079036756987215e-9,4.604710220045413e-9,-1.1733091412025657e-11,6.272251165525015e-14,1.4389721416149642e-13,0.5658445761167928,0.6804763555375097,0.9821517103533404,0.9782164847511311,-0.08783208735124669,-0.029492106364140045
0.0194,0.9631508794289343,-0.1464558865939557,0.7384280699277104,-0.16047774439993093,0.7275786082360142,-0.23179354999006432,0.4571407276960133,0.059775417702291674,0.0009566378786873135,-0.0004122163893151559,0.06957445740431267,-0.003962121877271497,1.0847084613397564,1.5663455008284286,0.0011227964306892626,7.71003470638294e-5,0.00014683935163313513,0.05839433960358031,1.966478671984593e-9,4.604909477931195e-9,-1.1932590092370222e-11,6.143641130079286e-14,1.4390344098647602e-13,0.5658600107269444,0.6804434275077764,0.982154680769107,0.9782186259405925,-0.08784149365692212,-0.029474922172720873
0.0195,0.9631519855237807,-0.14646490992713038,0.73842897752879,-0.16048480448426092,0.7275791740142618,-0.23180006595658426,0.45818520460142514,0.05998959437466823,0.000956676567553119,-0.0004121337624255001,0.06957213242592888,-0.003969228406679908,1.08472125892579,1.5662550025286859,0.0011227090569016311,7.710197559531651e-5,0.00014680854562967337,0.05839423345253155,1.925593928722408e-9,4.605104503908344e-9,-1.2106010792101798e-11,6.016605609566982e-14,1.439095355752057e-13,0.565870880281354,0.6804202385183956,0.9821567726324785,0.9782201338358438,-0.0878481178832758,-0.029462820506286194
0.0196,0.9631530863866505,-0.14647356444857917,0.7384299063127591,-0.1604915571729081,0.727579782458317,-0.23180625434382077,0.4592257651971541,0.06020296344515255,0.0009567152234463346,-0.00041205015790068863,0.06956981008282989,-0.003976327416068372,1.084733736387476,1.5661667035687135,0.0011226236613900817,7.710360399055803e-5,0.00014677658656144882,0.05839412803112741,1.885284131204048e-9,4.605295303736956e-9,-1.2250183061178085e-11,5.891239355088555e-14,1.4391549810835558e-13,0.5658769058532366,0.6804073836287428,0.9821579322635419,0.9782209697423483,-0.08785179004411589,-0.029456111909204892
0.0197,0.9631541912316368,-0.14648187204601143,0.7384308623163994,-0.1604980214728183,0.7275804389013348,-0.23181213620174168,0.4602624233588556,0.06041552755890748,0.0009567538724353948,-0.0004119656419147064,0.06956749036165506,-0.003983418864478443,1.084745905475444,1.5660805656232164,0.001122540232743327,7.71052322532667e-5,0.00014674352122227168,0.058394023322041244,1.8456428134156642e-9,4.605481901206784e-9,-1.2338162092109086e-11,5.767807278796923e-14,1.4392132928772089e-13,0.5658801482193423,0.6804009744774773,0.9821583368228585,0.978221245972384,-0.08785324017226426,-0.02945171261462577
0.0198,0.9631552649029768,-0.14648979104518245,0.7384318191663366,-0.16050415917367497,0.7275811171888629,-0.23181766878018537,0.4612951956071944,0.06062729053495477,0.000956792411844453,-0.00041188008582817106,0.06956517331543796,-0.003990502867646224,1.0847577529284926,1.56599651932041,0.0011224586271809242,7.710686038237363e-5,0.00014670928795944011,0.05839391932107337,1.8073388638261911e-9,4.605664566670187e-9,-1.2120857877859312e-11,5.6482415140507156e-14,1.439270371326042e-13,0.5659046608924286,0.6803547426944963,0.9821604355849896,0.9782225751575931,-0.08786190335347478,-0.029415000886121426
0.0199,0.9631562976809578,-0.14649731541746025,0.7384327691719266,-0.1605099645732394,0.7275818093772088,-0.2318228453707774,0.46232409677072994,0.06083825549261194,0.0009568308130574441,-0.0004117934709764409,0.06956285895874874,-0.003997579452659267,1.0847692794114892,1.5659145152097527,0.0011223787792835548,7.710848837936787e-5,0.00014667388580569783,0.05839381601753608,1.7701579736563396e-9,4.605843451004924e-9,-1.1728112952731773e-11,5.531928131993986e-14,1.4393262661949443e-13,0.5659374866983973,0.6802928320439501,0.9821632461131901,0.9782243551175189,-0.08787350453236333,-0.029365838884390785
0.02,0.9631572933845597,-0.14650445836535272,0.7384337145531611,-0.1605154493676205,0.7275825171635661,-0.23182767862256828,0.4633491408346449,0.061048425187487855,0.0009568690867948645,-0.00041170583778642796,0.0695605472858156,-0.004004648599036189,1.0847804931360434,1.56583451375239,0.001122300664533601,7.711011624715952e-5,0.00014663734657793624,0.058393713396950354,1.7335960150435203e-9,4.6060186343708675e-9,-1.1409501058178634e-11,5.4174161130489483e-14,1.43938100729962e-13,0.5659539189979979,0.6802618401359628,0.9821646530380213,0.9782252461492518,-0.08787931197689047,-0.02934122883392662


==> data/kpred_2.csv <==
0.0,1.0067552230867676,-0.04029913889433857,0.20330299948998976,0.05885597151382373,0.20030310784149463,-0.01608748059654234,0.20230451163495683,0.008124112353003962,0.00027215096174116113,-2.185798994095429e-5,0.0704451141318348,-0.002805774194391405,1.084409521544636,0.4290526993758472,5.820756158934316e-19,0.0551466592634089,-7.779704729421164e-41,4.600042785237128e-9,0.0,0.0,1.437513370386603e-13,0.5652532574498266,0.1866812269880435,1.002910145188458
0.0001,0.9765648227511166,-0.03783093366926497,0.21047470660306306,0.05410139664849574,0.3163722079968325,-0.02754224075734412,0.20252577205410777,0.008136246655949832,0.0002730828785537585,-2.3173952781806044e-5,0.07044548933541027,-0.0028065016789707727,1.0843749671722613,0.42979531669678,6.79114333022745e-10,0.055146873433137254,3.102714679411276e-6,4.6858692483503705e-9,1.8471485395159522e-6,5.791201944512853e-11,1.4506840199022565e-13,0.5800050226878527,0.18698058113279997,1.0153542846297547
0.0002,0.9077358189552774,-0.03218592997486085,0.24844456809270038,0.04090586263092971,0.39569431287611817,-0.03876368497610861,0.20304127294000995,0.008176150800967336,0.0002790252088821307,-2.6881391114349507e-5,0.07044688727626215,-0.0028083012665102206,1.083983884739832,0.4304910518625671,1.86141518477979e-8,0.05514932557124902,1.3547633047090391e-5,5.4856712665267466e-9,4.149011733139535e-6,3.8555653342065763e-10,1.6525685030446365e-13,0.5529406087018758,0.18736790854164784,1.0239191493551727
0.0003,0.83482223558878,-0.026593007570749262,0.31749450948939,0.02266926186971836,0.44367384914798336,-0.048416724479137474,0.2036628089695299,0.008242074576338044,0.00029211036500197227,-3.244507187801206e-5,0.07044769926047383,-0.0028104809436509787,1.082761719256042,0.42679718299620734,1.1385809022112634e-7,0.0551570965314711,2.260559604834664e-5,7.346003215286784e-9,2.353873067240505e-6,7.421440612650573e-10,2.2318876548595414e-13,0.5441135358988257,0.18598285266756467,0.9993269796413802
0.0004,0.7830503905196948,-0.02373756337749841,0.3992011010098706,0.003969494015265151,0.4695145950450591,-0.05624408719622923,0.20429092248925002,0.008327349620241148,0.0003114010779171894,-3.91731278431138e-5,0.07044562035746062,-0.002812394529736365,1.0805242542339086,0.43053380405304803,3.8261483807874117e-7,0.0551715828214008,2.285647310213111e-5,9.704353114334145e-9,-1.4558579294572414e-6,7.884855226513989e-10,3.02946289815519e-13,0.7255164324587245,0.18896195784289374,0.9501786410079727
0.0005,0.7619298766523722,-0.02466307996194176,0.4724712593283317,-0.011274717617434045,0.4830574420311808,-0.06268531112206731,0.20490925765027668,0.008425630539335439,0.0003342079501359337,-4.637918709877781e-5,0.07043927433192387,-0.0028136563758061873,1.077569154427307,0.46163433676061505,9.151470262177782e-7,0.0551912040267047,1.4208515290695379e-5,1.1614593322536759e-8,-4.073491067656347e-6,4.932390460733603e-10,3.692344634166256e-13,0.8924589324585439,0.20361845447504112,0.8951443868261078
0.0006,0.7672931624807677,-0.0286704218219809,0.5237444438225407,-0.021098751703348663,0.492108420966257,-0.06838908582265672,0.20554472449870043,0.00853356656848607,0.0003576052508799183,-5.3543645528226385e-5,0.07042871696430782,-0.0028142178927746627,1.074381631365577,0.4990035850687101,1.7580345927853133e-6,0.05521310738645066,2.877249248779965e-6,1.2457184050488128e-8,-3.723225909081179e-6,7.849207290009908e-11,3.975044421063406e-13,0.9,0.21815975183230754,0.854548316870623
0.0007,0.7876364608960432,-0.03401093835600556,0.5500630530439737,-0.02574562118514815,0.5012049382384886,-0.07383804577970131,0.2062312594533343,0.008650847728160337,0.0003794863366629346,-6.0399917231156224e-5,0.07041511876894377,-0.0028142979883377583,1.0712529995211741,0.536281352667008,2.9187365105985035e-6,0.0552355238853609,-4.941148414801854e-6,1.2311537341443245e-8,-1.7638842856166347e-6,-1.9693236099866493e-10,3.89849019835092e-13,0.9,0.23839340464209396,0.8254701056972721
0.0008,0.8109291169646891,-0.03888283494664423,0.5570534678045288,-0.027049880190294258,0.5116940291391558,-0.07917779440811092,0.20698908196372223,0.008778888895149455,0.0003990009129646459,-6.693174807569987e-5,0.07040008890413997,-0.0028142309144609232,1.0683326413030014,0.5735848638483215,4.38243109113655e-6,0.05525749526200951,-7.915065011157491e-6,1.163140650677722e-8,-7.377778766436176e-8,-2.830816451648493e-10,3.644691189805614e-13,0.9,0.2517185756650502,0.8187426923840844
0.0009,0.8290650134520795,-0.04218982756752946,0.5537089584931574,-0.02724678336684711,0.5229979214942225,-0.0842933930338581,0.20782019869279264,0.008919132696265417,0.00041629401078551804,-7.32696968901889e-5,0.07038501566719135,-0.0028143053007739687,1.065664375272833,0.6109117119066366,6.1256493003633085e-6,0.05527868803931309,-7.143650601232944e-6,1.085290696626317e-8,8.122961707268539e-7,-2.392826034091945e-10,3.3752823918110784e-13,0.9,0.2696650714652686,0.8209849417885335
0.001,0.8388439758602632,-0.04373084492184778,0.5487710304641313,-0.028193834155147552,0.5337137086861063,-0.08894805453910329,0.20871203643063677,0.009072144181307999,0.00043209175331800835,-7.959502778137486e-5,0.07037079116931405,-0.0028146919114202533,1.0632308819917768,0.6482593417304737,8.123469579450563e-6,0.05529914035526477,-4.576137634347638e-6,1.0265863218522412e-8,1.024541041274069e-6,-1.4386003284540774e-10,3.184058209722991e-13,0.9,0.2882385490404983,0.8353102810570824
0.0011,0.841841842971059,-0.04414775331706747,0.5470429533113,-0.03057417608397324,0.5427790145803861,-0.09298216785369741,0.20964539191134776,0.00923680657328263,0.00044716698051825804,-8.6022265660327e-5,0.07035761774944219,-0.0028153941225713152,1.060990640457733,0.6856256045696385,1.035493489601222e-5,0.05531904991827679,-1.7910003219612503e-6,9.947426021787042e-9,8.140965994841798e-7,-4.857344488690854e-11,3.0884687889512985e-13,0.9,0.30341382479698026,0.8469434182197676
0.0012,0.8412103697575661,-0.04431345721098283,0.5505296920064803,-0.03434639723764895,0.5496541419849332,-0.09634611438525807,0.21060244675408257,0.009411120298710912,0.00046210677574821013,-9.259476090874647e-5,0.0703453783147303,-0.002816340661793983,1.0589027995285347,0.7230086774176675,1.280226728589919e-5,0.05533861904967577,8.487499024449283e-8,9.87333225512648e-9,4.072068342976096e-7,1.2529670791325226e-11,3.0742935400276486e-13,0.9,0.3230837433484575,0.8560733554602183
0.0013,0.8402918255597622,-0.04495384853913601,0.5577455633143983,-0.038715845590152516,0.5546542224129335,-0.09917146155732053,0.2115736613991316,0.009592452355779815,0.00047706450538522735,-9.924627620026094e-5,0.07033371364401743,-0.002817418292506937,1.0569465489918108,0.7604071599987271,1.5451814154755903e-5,0.055357938264435254,7.562227643327476e-7,9.926074845517396e-9,-1.1549078433935606e-8,3.2182804486717966e-11,3.100302426791644e-13,0.9,0.33730104956884244,0.862512047999346
0.0014,0.8414599914577002,-0.0464899076251366,0.5663941731173163,-0.04282273008962657,0.5583885900534735,-0.10165024678594248,0.21255519901976508,0.009778369188112002,0.0004919808049726458,-0.00010587552073115385,0.07032229457307106,-0.0028185361343449904,1.0551178823981735,0.7978197432083768,1.8290812027623703e-5,0.0553769972718622,3.405307078421562e-7,9.983591049080526e-9,-2.8350969198228454e-7,1.5556558293728865e-11,3.124945360369414e-13,0.9,0.35619343407724813,0.8640809977710291
0.0015,0.8449936977537383,-0.04877810019270296,0.5744966900264328,-0.04618342944749475,0.5615288026506653,-0.10396470516624888,0.21355013642910253,0.009967525509459613,0.0005066150013369817,-0.00011238510878469264,0.07031098302073303,-0.0028196780489258793,1.0534347667639727,0.8352449909586805,2.1305254615101416e-5,0.055395647339711196,-6.423207307352074e-7,9.974913507572796e-9,-3.760875258964189e-7,-1.933876345499004e-11,3.1251224600890775e-13,0.9,0.3769757997592562,0.8658069041995893
0.0016,0.8505383180300339,-0.05152401281973012,0.5805830862056167,-0.04853537484991319,0.5646494208963638,-0.10626442616298415,0.21456255224937298,0.010159051071599381,0.0005207273969266902,-0.00011869554174205583,0.07029972361011902,-0.002820855874219001,1.0519186011425312,0.8726813620966375,2.4480108716136157e-5,0.05541371581920745,-1.6594978090108816e-6,9.8573903432109e-9,-3.1019722137073493e-7,-5.4011361444277137e-11,3.087544750108536e-13,0.8999999999999999,0.3876673207298853,0.8673061526504214
0.0017,0.8569452537240163,-0.05432333239943433,0.5846205248890036,-0.05011030935763838,0.5679494876155378,-0.10858509264953457,0.21559572203718888,0.010353098022122476,0.0005341923267900524,-0.00012479113590167895,0.070288608944528,-0.0028221225340883042,1.0505877697089427,0.910127013976592,2.7797393381606242e-5,0.05543104045472562,-2.4053679548106274e-6,9.64984039004445e-9,-1.7416016128141004e-7,-7.83115795570459e-11,3.019838488597932e-13,0.9,0.4121954341233924,0.8709268157601693
0.0018,0.8631674254598163,-0.05686860247290764,0.5871648111883389,-0.051281584845466494,0.5714292103475016,-0.11090655537452968,0.21665104762553322,0.010550099036589189,0.0005469787790271344,-0.00013068825794756037,0.07027775534921922,-0.0028235305636610305,1.0494541764862733,0.947579975729152,3.123787339363878e-5,0.05544749534112362,-2.7764112692719322e-6,9.387856515022174e-9,-4.538934380766014e-8,-8.937824658554399e-11,2.934954086297382e-13,0.8999999999999999,0.4223214670492188,0.8725808680350959
0.0019,0.8684954330250599,-0.05900514346289424,0.5890339087133974,-0.0524333380603578,0.5749639841391018,-0.11317728416584175,0.21772804907691243,0.010750517959531525,0.0005591315910247818,-0.00013642220543308515,0.07026726377190326,-0.0028251185072674413,1.048523350099545,0.9850382048124204,3.478161152433125e-5,0.05546299179884787,-2.831172613362998e-6,9.108761004536125e-9,2.577560258171176e-8,-8.983709521284141e-11,2.8458664914402163e-13,0.9,0.44091449568308866,0.8778838760486684
0.002,0.8729484379138425,-0.06082726757304855,0.5908117985198029,-0.05372827003823968,0.5784027947317453,-0.11535485909917775,0.21882430278355325,0.010954422363978868,0.000570747585144417,-0.00014202524132469197,0.07025715657004263,-0.002826886546204312,1.0477936480771093,1.0224996329090197,3.840841380267403e-5,0.055477484466916346,-2.737461344965669e-6,8.828846502348587e-9,4.3266598232245407e-8,-8.559906816483866e-11,2.7577192773570095e-13,0.9,0.46496843047534736,0.8847444156368645
0.0021,0.8766512613885423,-0.06245581010398578,0.5929530845378987,-0.05526776848601391,0.5816199560887471,-0.11740741163653845,0.21993735491891614,0.011161766242340925,0.0005819177822796072,-0.0001475239344180418,0.07024743929585413,-0.002828828329211239,1.0472631758468125,1.0599622041063306,4.209820667371748e-5,0.05549092985941369,-2.6503371508781035e-6,8.558394873394711e-9,1.8408497784872678e-8,-8.203737453074225e-11,2.6735795684587727e-13,0.9000000000000001,0.4739522001505411,0.8872500791636255
0.0022,0.8799449113983409,-0.06405276223466438,0.5955680465889287,-0.05699773958583776,0.5845626307513884,-0.11933324483436542,0.22106493604413474,0.011372218264301116,0.0005927104500967424,-0.00015292790619992542,0.07023807833102662,-0.0028309232445118725,1.0469300177569698,1.0974238881689045,4.58311647309128e-5,0.05550328528441821,-2.678210870372455e-6,8.293096281169926e-9,-2.3503813568688415e-8,-8.270737007547082e-11,2.591565624219804e-13,0.9,0.49141555582378593,0.8911644593573116
0.0023,0.8831034675287527,-0.0656955985846208,0.5984316027805159,-0.058776372268391344,0.587277755800399,-0.12116189990749354,0.22220602159643643,0.011585316363277276,0.0006031395967284873,-0.00015822625746835534,0.07022902635912506,-0.0028331522027578077,1.0467953770612386,1.1348826555925837,4.958746429316246e-5,0.05551448885492018,-2.8167721221000195e-6,8.020092712760894e-9,-6.327283731817276e-8,-8.725374996971025e-11,2.507183029235206e-13,0.9,0.5156901177272554,0.8966055593419423
0.0024,0.8863240062325459,-0.06742855639712698,0.6013270609295304,-0.0604821138334073,0.589817948044526,-0.12292266775045788,0.22335985787945267,0.011800643396079597,0.0006132114880706106,-0.0001634074605569025,0.07022024333852768,-0.0028355004483754287,1.0468612893783376,1.1723409022328934,5.33472133071814e-5,0.05552447337723155,-3.0456007633988064e-6,7.728336362582177e-9,-8.719841129341794e-8,-9.481581299871607e-11,2.416626262573067e-13,0.899944860361659,0.5267005090530787,0.8990705036652982
0.0025,0.8896811379178043,-0.06923600881841745,0.6040327150191076,-0.062024089391534996,0.5922492148911438,-0.12464510442625923,0.22452617972176298,0.012017857279355606,0.0006229175876036592,-0.00016845812212797756,0.07021169963639638,-0.002837960545250328,1.0471335153565895,1.2103225894020793,5.709025846902157e-5,0.0555331480436493,-3.3309075176499743e-6,7.4081526874712056e-9,-9.802079651131476e-8,-1.0396555633898951e-10,2.3167919098480914e-13,0.8917790384102713,0.5383243394408264,0.9012294095272907
0.0026,0.8930771262901899,-0.07105352112669311,0.6064968308257651,-0.063418594796731,0.594603577691804,-0.12633692067605232,0.22570491895538117,0.012236881225788107,0.0006322522890326986,-0.00017337525538721314,0.07020339114232357,-0.002840536268823814,1.0476133455435261,1.2482675080099204,6.0795921833225384e-5,0.05554044801951239,-3.610769239172957e-6,7.061212371380891e-9,-9.558075844270459e-8,-1.1281940633568575e-10,2.2082820589467027e-13,0.8757729338407939,0.561108605458029,0.9054611544689939
0.0027,0.8964233901266425,-0.07283523529961801,0.6087384899103788,-0.06470509786306085,0.5968910349629495,-0.12799696647599446,0.22689577571824054,0.012457696368725455,0.0006412205476268753,-0.00017816119860453348,0.07019531729469805,-0.002843231209805864,1.0482979273885413,1.2848529921472334,6.444348251943903e-5,0.0555463337936966,-3.8205539064538375e-6,6.6928288111678705e-9,-6.813002594891059e-8,-1.1967259933086459e-10,2.0927275998988451e-13,0.8605880453733807,0.5827238965576745,0.9094757845075164
0.0028,0.8996314229769544,-0.074535449371256,0.6107772891772832,-0.06592323692062299,0.5991214232367552,-0.12962402324690236,0.2280984483897974,0.012680284298725478,0.0006498273969169487,-0.00018281833163345668,0.07018747755670782,-0.00284604895561726,1.0491842857240294,1.318749349748196,6.801220925907686e-5,0.05555076657975855,-3.894892174871166e-6,6.308427824979095e-9,-4.1742946881185716e-9,-1.2278352766272919e-10,1.9717913113510942e-13,0.8542345225895388,0.5911078781791717,0.9110440022839319
0.0029,0.9026432841738169,-0.07613783061705887,0.6126870905520373,-0.06712238249981173,0.6012848798579062,-0.13120980667117757,0.22931237506204138,0.012904659995658999,0.0006580884302490365,-0.00018735369284418306,0.07017987225121684,-0.0028489910755726245,1.050250208513994,1.3481871858807597,7.148205363978052e-5,0.05555382763695637,-3.7287441701660188e-6,5.927009249029174e-9,7.59687124935855e-8,-1.1786836451958225e-10,1.85122892856309e-13,0.81085890092451,0.6005357719857387,0.9136710030966091
0.003,0.9054732772449944,-0.07766553313086157,0.6145340367556367,-0.06832276629423696,0.6033654254624666,-0.13274755412589642,0.23053677729718072,0.013130783890397107,0.0006660255659237872,-0.00019177460238248612,0.07017249566654163,-0.0028520537834602912,1.0514548701846722,1.3724727099690175,7.483886700152274e-5,0.05555572877378037,-3.350866930371205e-6,5.571502113595952e-9,1.393952272603095e-7,-1.0551900221340963e-10,1.738695194993618e-13,0.7419624014271652,0.6155107457049666,0.9178436496009947
0.0031,0.9081457170051309,-0.07914025040293705,0.6163516934574923,-0.06952849466763872,0.605355605282802,-0.1342349378746567,0.23177093895758813,0.013358577897103404,0.0006736572828562307,-0.0001960859329084067,0.07016533938436595,-0.002855232414460925,1.0527610748423875,1.3915498508885473,7.807029888842698e-5,0.055556664442323586,-2.8610819680128506e-6,5.258856964912228e-9,1.6604552504175896e-7,-8.951577523653848e-11,1.640302684986035e-13,0.7093181603250397,0.6225942052297021,0.9198224088255293
0.0032,0.9107007712987547,-0.08058682895041389,0.6181478809905712,-0.07072679673637512,0.6072537687998164,-0.1356735537247539,0.2330141651562838,0.013587923495673448,0.0006810002331442233,-0.00020029053808533852,0.0701583921730365,-0.0028585209502662674,1.0541293501146884,1.4056892981219564,8.116539368538683e-5,0.055556846909504035,-2.3548673662621983e-6,4.999958058569216e-9,1.634735411644062e-7,-7.328085251609973e-11,1.5594406716307973e-13,0.6910684198294225,0.6241064465415607,0.9212765632380736
0.0033,0.9131633057157601,-0.0820125077986457,0.6199030028845568,-0.07190058136142649,0.6090672296032924,-0.13706825539697884,0.23426594850867283,0.013818696499996064,0.0006880644791237222,-0.000204388758130448,0.07015164330272969,-0.0028619148016355463,1.0555313133394826,1.4156013149932045,8.412149926074003e-5,0.05555644312862227,-1.8697989773292208e-6,4.79156640599892e-9,1.5017021396813648e-7,-5.795194019663037e-11,1.4946166867459477e-13,0.6518461755726737,0.6273565474497016,0.9244018240908746
0.0034,0.9155411840300526,-0.08341516176926377,0.6216036027954144,-0.07304239088430384,0.6108030602309635,-0.1384225827970882,0.23552584428916312,0.014050797728001512,0.0006948586109854109,-0.00020838126551350031,0.07014508415144287,-0.0028654108812604896,1.0569446761409576,1.421955861724857,8.693843159581398e-5,0.055555589396833964,-1.4226031606524796e-6,4.628741896737722e-9,1.3045378760467989e-7,-4.397042086216842e-11,1.444173726867662e-13,0.6072653456363512,0.6310506806801173,0.9279540614809993
0.0035,0.9178422700155381,-0.08479266568389941,0.623236224379109,-0.07414476764651816,0.6124683332205629,-0.13974007583083875,0.23679340777216262,0.01428412799762005,0.0007013912189199729,-0.0002122687327042607,0.07013870609717342,-0.0028690061018328233,1.0583471501433002,1.4254228985394801,8.961600667193615e-5,0.05555442201129482,-1.0300062756705361e-6,4.506544420322012e-9,1.0864250622576637e-7,-3.177767709675193e-11,1.4064547885321146e-13,0.5729398481020123,0.6338950189587994,0.9306891455055147
0.0036,0.9200736888093759,-0.08614254298794857,0.6247879241008343,-0.07520082106504959,0.614070042092526,-0.1410241697996687,0.23806819572072135,0.01451858957359595,0.0007076708728444637,-0.00021605187410059004,0.07013250061638676,-0.0028726974436787274,1.0597166231306305,1.4266735915619346,9.21541399505632e-5,0.055553076460183676,-7.079605964495032e-7,4.419944909606886e-9,8.893202767588411e-8,-2.1792261958127048e-11,1.3797787710653026e-13,0.5630636168379879,0.634635907946001,0.9315282925614469
0.0037,0.922224749579342,-0.08745559873018198,0.6262623445595334,-0.07621895157819349,0.6156118841951126,-0.14227508204596115,0.23934980381055806,0.014754127314682263,0.0007137058490154723,-0.000219732820483666,0.07012646210878141,-0.0028764835296172736,1.061039527096342,1.4263200604291435,9.455642803318257e-5,0.05555164585857454,-4.4962421558860194e-7,4.362067380333061e-9,7.173119500830774e-8,-1.3772759902097809e-11,1.3619995406289997e-13,0.5576769967922294,0.6334413704280358,0.9330628509980524
0.0038,0.9242904686212008,-0.08872975303848654,0.6276697283672428,-0.07720721830924578,0.6170946853333308,-0.14349209770547158,0.24063782374542955,0.014990694178052853,0.0007195050695867952,-0.00022331439322655525,0.07012058558620068,-0.0028803624877996566,1.0623116907500794,1.4247443691028299,9.682890896434469e-5,0.055550172315564535,-2.4380929078484604e-7,4.327471364291446e-9,5.631713915394623e-8,-7.380348765063262e-12,1.3514481702444404e-13,0.5480337049715444,0.6313028728598086,0.9358100644082367
0.0039,0.9262722899631761,-0.08996663070489867,0.6290174085116074,-0.07816933961890563,0.6185194469795202,-0.1446751563083535,0.24193183538181665,0.015228233364736565,0.0007250777050689148,-0.0002267991980024116,0.07011486540546402,-0.002884331861915618,1.0635289915040478,1.4222856334770537,9.897722706067975e-5,0.055548696561921046,-8.4545866520089e-8,4.3116005105716495e-9,4.2728107574779725e-8,-2.4346168612142146e-12,1.3467082176716164e-13,0.5377799287229972,0.6290289941914833,0.9387311946759914
0.004,0.9281716576334912,-0.09116785652145484,0.6303127179802726,-0.07910903386787223,0.61988717060602,-0.1458241973847604,0.24323141857620012,0.015466688075762245,0.0007304329259723131,-0.0002301898404843889,0.07010929592339094,-0.0028883891956548997,1.064687306770454,1.419282969445875,0.00010100702663881792,0.05554725932841143,3.413601272381462e-8,4.309898468263277e-9,3.100234773278842e-8,1.2448474952585039e-12,1.346363240670518e-13,0.5305618553936519,0.6274283133732241,0.9407875036853085
0.0041,0.9299908525965078,-0.09233546867501013,0.6315623841459016,-0.08002925624171847,0.6211989644868267,-0.14693931310362512,0.2445361502960053,0.015705999273090302,0.0007355799466298348,-0.00023348886955215902,0.07010387136591119,-0.0028925319400895256,1.0657827960609976,1.4160731033797411,0.00010292410722849024,0.0555459000385885,1.1840185180779386e-7,4.317755498827668e-9,2.118444722202053e-8,3.845521890981284e-12,1.3489788799473736e-13,0.5293388790573654,0.6270093841533615,0.9412825640403862
0.0042,0.9317386610269128,-0.09347406316047324,0.6327664727715967,-0.08092614773994555,0.622457094847816,-0.14802205137475166,0.24584561743614947,0.015946092017098474,0.000740527486453072,-0.00023669814959395574,0.07009858525774121,-0.002896756941258724,1.066816028429577,1.4128763630316423,0.00010473530625674654,0.055544633883562455,1.752772268999105e-7,4.3312883278435125e-9,1.3284222642829159e-8,5.591080732424762e-12,1.3533373295179302e-13,0.5306098351711915,0.6259082972445444,0.9422934341695963
0.0043,0.9334189606831105,-0.09458462711234462,0.6339250693548735,-0.0817987306653863,0.6236637940024798,-0.1490735516723835,0.24715948235939092,0.016186907214048585,0.0007452824978247841,-0.00023981943881560663,0.07009343246258624,-0.0029010617959471866,1.0677899249422125,1.409750294910157,0.0001064462463090799,0.05554345828948017,2.0944832829118664e-7,4.348989626912432e-9,7.122407126145862e-9,6.629919935896542e-12,1.3589689102286075e-13,0.5328730514671073,0.6239475703467294,0.9440935102888316
0.0044,0.9350340891700422,-0.09566727782737386,0.6350390485225114,-0.08264728486385342,0.6248211522963267,-0.15009471741585084,0.24847741813574686,0.016428390140618445,0.0007498517133947343,-0.00024285455947501008,0.07008840813764639,-0.002905444290496503,1.0687072565765168,1.4067405579846926,0.00010806223629041877,0.05554237074554221,2.251316447239549e-7,4.369640323729336e-9,2.4940748098195542e-9,7.094315618140379e-12,1.3654961462729327e-13,0.5357038761022044,0.6214950986073217,0.9463450404816011
0.0045,0.9365863840926505,-0.09672213260231059,0.63610928490129,-0.08347209018115972,0.625931260074865,-0.15108645202448392,0.24979909783523468,0.016670486073485882,0.0007542418658126853,-0.0002458053338300646,0.07008350744012186,-0.002909902211248267,1.0695707943101027,1.4038928112246585,0.00010958858510569165,0.05554136874094916,2.2654366494054869e-7,4.3920213459891384e-9,-8.057001683009017e-10,7.116543895900056e-12,1.3725415618444333e-13,0.5386776572335749,0.6189187771737263,0.9487102728314145
0.0046,0.9380781830558772,-0.09774930873390446,0.6371366531179892,-0.084273426463118,0.6269962076836028,-0.15204965891761288,0.2511241945278716,0.016913140289328714,0.0007584596877284004,-0.0002486735841386687,0.07007872552721278,-0.002914433344544069,1.070383309120583,1.4012527135994624,0.00011103060165982702,0.05554044976490159,2.1790087768330134e-7,4.414913621386752e-9,-2.9818436703667154e-9,6.828880885919344e-12,1.3797276811366372e-13,0.5413697430183104,0.6165865011933486,0.9508514554217808
0.0047,0.9395118236646646,-0.09874892351890503,0.6381220277993885,-0.08505157355554101,0.6280180854680485,-0.15298524151456797,0.2524523812836749,0.017156298064824764,0.0007625119117916427,-0.00025146113265872073,0.07007405755611933,-0.0029190354767255015,1.0711475719855703,1.3988659240785128,0.00011239359485775335,0.055539611306600074,2.03419771694546e-7,4.437098077617087e-9,-4.239281558529015e-9,6.363602704942018e-12,1.3866770283430717e-13,0.5433554816135029,0.6148661658135934,0.9524308363362098
0.0048,0.9408896435239543,-0.09972109425406198,0.6390662835722676,-0.08580681130424153,0.6289989837737103,-0.15389410323467936,0.2537833311726619,0.017399904676651857,0.0007664052706521751,-0.0002541698016481193,0.07006949868404166,-0.002923706394134155,1.0718663538826776,1.3967781016312186,0.00011368287360439913,0.055538850855245195,1.8731683571661612e-7,4.457355642375054e-9,-4.782939694938958e-9,5.852985469711861e-12,1.3930121276572639e-13,0.5442102211762442,0.6141256661818661,0.9531106636582107
0.0049,0.942213378207241,-0.10066630669329263,0.639971736867087,-0.08654045056992489,0.6299405201733717,-0.1547768035553444,0.2551167273348306,0.01764391067361817,0.0007701463450550354,-0.0002568015794669121,0.07006504442216649,-0.0029284439682429986,1.0725429634377992,1.3949865315901753,0.00011490337810721224,0.05553816158984635,1.719797737949364e-7,4.475272542172812e-9,-4.915560981073718e-9,5.370154883997724e-12,1.398609431325691e-13,0.5447810237937553,0.6138747860500058,0.9534742215853992
0.005,0.943484317703354,-0.10158555535499576,0.6408415007131306,-0.08725423859979556,0.6308436881038425,-0.15563362490451152,0.25645230325949486,0.017888276502386977,0.000773740705938181,-0.00025935844616364705,0.0700606911812467,-0.0029332462952348557,1.0731806203077505,1.3934289510861664,0.00011605863788302413,0.05553753337839571,1.5662102767292734e-7,4.491564694430272e-9,-4.877810117107758e-9,4.887769222697478e-12,1.4036974528273764e-13,0.5464712087953014,0.6131408066777176,0.9545474397688108
0.0051,0.9447044798150047,-0.10247954245557421,0.6416767695983817,-0.08794846427346566,0.6317098746560722,-0.15646525092455527,0.2577898080901136,0.018132960125620334,0.0007771935257260098,-0.0002618420958354325,0.07005643535770013,-0.002938111473275108,1.073781578302417,1.392086173377918,0.00011715189004969634,0.05553696122117789,1.4148211035441912e-7,4.506320668698639e-9,-4.7048591612952575e-9,4.4132201609723215e-12,1.4083041941187362e-13,0.5488969322146992,0.6120874125465642,0.956087703396658
0.0052,0.9458758883261864,-0.10334896712154722,0.6424787230321085,-0.08862340543725616,0.6325404709550031,-0.157272368620597,0.2591289909738242,0.01837791946809893,0.0007805099761822056,-0.0002642542206117554,0.07005227334596942,-0.0029430376000743434,1.0743480847127016,1.3909394349068775,0.00011818637263687945,0.05553644016100766,1.2681829910220097e-7,4.519622324178233e-9,-4.43058317243089e-9,3.9543499676747555e-12,1.4124555311919506e-13,0.5516607844879513,0.6108871826496013,0.9578426689857206
0.0053,0.9470005670208914,-0.10419452847943407,0.643248540523579,-0.08927933993748803,0.6333368681255773,-0.15805566499775806,0.2604696010577642,0.018623112454603484,0.0007836952290704524,-0.0002665965126221026,0.07004820154049715,-0.0029480227733431497,1.0748823868295092,1.3899699721144922,0.00011916532367422412,0.05553596524069974,1.128848711790618e-7,4.5315515200693776e-9,-4.0888572093093225e-9,3.5190009116572718e-12,1.4161773400392004e-13,0.5543653560510609,0.6097126959798849,0.9595599930527785
0.0054,0.9480805396831126,-0.10501692565575406,0.6439874015820617,-0.08991654562048221,0.6341004572927373,-0.1588158270611599,0.2618113874890711,0.018868497009914678,0.0007867544561544341,-0.0002688706639959614,0.07004421633572597,-0.0029530650907921164,1.0753867319437433,1.3891590214422094,0.00012009198119138096,0.05553553150306889,9.993710384779082e-8,4.542190115572392e-9,-3.713556330725228e-9,3.115015261772373e-12,1.4194954966526666e-13,0.5566132373400305,0.608736531530471,0.9609873321146116
0.0055,0.9491178300968426,-0.10581685777702639,0.6446964857168247,-0.09053530033255969,0.6348326295814253,-0.15955354181592393,0.2631540994148824,0.019114031058813218,0.0007896928291978346,-0.00027107836686281845,0.07004031412609847,-0.002958162650131832,1.0758633673463085,1.3884878193314767,0.00012096958321800064,0.05553513399092986,8.823027437117729e-8,4.551619969887599e-9,-3.33855559547328e-9,2.7502352868725624e-12,1.4224358770245294e-13,0.5580070187908632,0.6081312682944157,0.9618723426879999
0.0056,0.9501144208167905,-0.10659497644390381,0.645376989488674,-0.0911359367881903,0.6355347884464408,-0.16026949283689512,0.26449748418600255,0.019359672333293828,0.0007925155513300684,-0.000273221326000631,0.07003649128562967,-0.0029633135441519015,1.0763145413026496,1.3879370049348023,0.0001218013730773063,0.05553476775542546,7.798341758793585e-8,4.559937761643166e-9,-2.995129055009727e-9,2.4313385439861655e-12,1.4250290005350464e-13,0.558294018422909,0.6080083652020252,0.9620703968771996
0.0057,0.9510717027060153,-0.10735146133230362,0.6460301678725716,-0.09171929774712312,0.6362083011889608,-0.16096427870638366,0.26584129871181283,0.019605380983273597,0.0007952275907461238,-0.0002753012703607755,0.07003274437798031,-0.0029685159584933235,1.0767421281967988,1.3874857457141085,0.00012259016451674786,0.05553442896851921,6.898872770101544e-8,4.5673615642452784e-9,-2.681062067795313e-9,2.1514363538916734e-12,1.4273433221132394e-13,0.5585759853948098,0.6079046910494306,0.9624211502443288
0.0058,0.9519909122404626,-0.1080867145511853,0.6466569847114356,-0.09228590288624078,0.6368541752196611,-0.16163841701477483,0.26718536051111286,0.01985112631595583,0.0007978327277076136,-0.00027731967643596957,0.07002907081029414,-0.0029737683718645247,1.077147266991589,1.3871245016659628,0.00012333782780371832,0.05553411574131453,6.10804344589949e-8,4.573991007620298e-9,-2.3917153859065413e-9,1.9052786705833856e-12,1.4294099917977976e-13,0.5591197397845107,0.6077047624011248,0.9630975545827443
0.0059,0.9528733398469004,-0.10880124047415606,0.6472583460063303,-0.09283614718455761,0.6374733611737724,-0.16229242302058822,0.2685294961927134,0.020096878879587086,0.0008003345707811142,-0.00027927797415961027,0.07002546810852255,-0.0029790693005896547,1.0775310214037677,1.3868458684549172,0.00012404612986528644,0.05553382636497725,5.415798307815724e-8,4.579888921002197e-9,-2.126585468488763e-9,1.6897400576208047e-12,1.4312486095221283e-13,0.5598649111102058,0.6074307763906642,0.9640245119133215
0.006,0.9537202759520959,-0.10949554347482304,0.6478351577583203,-0.09337042562108798,0.6380668096865256,-0.16292681198234332,0.2698735323654251,0.020342609222413904,0.0008027367285332016,-0.00028117759346509463,0.07002193379861694,-0.002984417260992864,1.0778944551500829,1.386642441745523,0.00012471683762852102,0.05553355913067324,4.8120818774785655e-8,4.585118133624946e-9,-1.8851687746873386e-9,1.5016950785634393e-12,1.4328787752196395e-13,0.5607511288900886,0.6071049301516048,0.965126924256937
0.0061,0.9545330109828166,-0.11017012792679344,0.6483883259684701,-0.0938891331748462,0.6386354713931509,-0.1635420991585597,0.27121729563805885,0.02058828789268284,0.0008050428095304518,-0.00028301996428581946,0.07001846540652874,-0.0029898107693983006,1.0782386319472825,1.386506817202332,0.00012535171802049086,0.05553331232956829,4.2868386765163316e-8,4.589741474722514e-9,-1.6669617636476243e-9,1.3380182969707945e-12,1.434320088823738e-13,0.5617180226423529,0.6067494208175027,0.9663296936344663
0.0062,0.95531283536583,-0.11082549820367446,0.6489187566378442,-0.09439266482484669,0.6391802969288792,-0.16413879980775686,0.2725606126194252,0.020833885438640436,0.0008072564223394411,-0.00028480651655518184,0.07001506045820934,-0.002995248342130116,1.0785646155121136,1.3864315904898958,0.0001259525379682648,0.05553308425282827,3.8300132265573424e-8,4.593821773528871e-9,-1.4714608945149783e-9,1.1955842764023778e-12,1.4355921502678325e-13,0.5627052218851925,0.6063864455219138,0.9675577220667857
0.0063,0.956061039527904,-0.11146215867907326,0.6494273557675071,-0.09488141555010376,0.6397022369289412,-0.16471742918845433,0.273903309918335,0.021079372408533244,0.0008093811755267454,-0.00028653868020657875,0.07001171647961013,-0.0030007284955124594,1.0788734695613245,1.3864093572727665,0.0001265210643989116,0.055532873191619,3.431550049229903e-8,4.597421859277989e-9,-1.2981626264347543e-9,1.0712675804176933e-12,1.4367145594853292e-13,0.5636523561368009,0.6060382013983946,0.9687359115747709
0.0064,0.9567789138958056,-0.11208061372659704,0.6499150293585235,-0.09535578032963181,0.6402022420285676,-0.1652785025591717,0.275245214143599,0.02132471935060782,0.000811420677658941,-0.00028821788517340713,0.07000843099668254,-0.0030062497458694802,1.0791662578116625,1.3864327132154954,0.00012705906423950006,0.055532677437106326,3.081393666162334e-8,4.600604561203838e-9,-1.1465634185523115e-9,9.619427725762477e-13,1.4377069164096366e-13,0.5644990549153721,0.605726885580501,0.9697891641792981
0.0065,0.9574677488963028,-0.11268136771985297,0.6503826834119577,-0.09581615414244514,0.6406812628629889,-0.1658225351784284,0.27658615190402797,0.021569896813110702,0.0008133785373026039,-0.0002898455613890639,0.07000520153537798,-0.003011810609525328,1.0794440439798756,1.3864942539826346,0.00012756830441709903,0.05553249528045608,2.7694885989829527e-8,4.603432708540387e-9,-1.0161597300130068e-9,8.644844164375484e-13,1.4385888209741616e-13,0.5651849477390998,0.6054746952017891,0.970642381901243
0.0066,0.958128834956163,-0.11326492503244824,0.6508312239288744,-0.09626293196755813,0.6411402500674357,-0.1663500423047441,0.2779259498084325,0.02181487534428845,0.0008152583630243104,-0.0002914231387869462,0.07000202562164783,-0.0030174096028041534,1.0797078917827114,1.3865865752387356,0.00012805055185877726,0.05553232501283411,2.4857793693200683e-8,4.605969130521608e-9,-9.064480199621953e-10,7.757670755610994e-13,1.439379873112312e-13,0.5656496641261775,0.605303827395815,0.971220466761482
0.0067,0.9587634625021536,-0.11383179003799004,0.6512615569103382,-0.09669650878398511,0.6415801542771391,-0.1668615391966382,0.2792644344656235,0.022059625492387606,0.0008170637633906362,-0.0002929520473004509,0.06999890078144352,-0.0030230452420301054,1.0799588649369178,1.38670227264835,0.00012850757349160355,0.05553216492540623,2.220210498802e-8,4.608276656381471e-9,-8.169247475452354e-10,6.92665313506408e-13,1.4400996727574954e-13,0.5658328335947991,0.6052364792961347,0.9714483207808907
0.0068,0.9593728374185821,-0.1143824110190527,0.6516745244417432,-0.0971173039242765,0.6420018953109672,-0.1673575391004338,0.28060143928991405,0.022304118750476394,0.000818798192537781,-0.0002944337215317907,0.06999582465056058,-0.003028716062503233,1.0801978442475486,1.3868372185669573,0.0001289409250977259,0.055532013855552224,1.9709809401447547e-8,4.610382914017358e-9,-7.42158067097621e-10,6.146655969177063e-13,1.4407567699847213e-13,0.565859799313201,0.6052358910499647,0.9715352101883553
0.0069,0.9599578243273283,-0.11491713676161461,0.6520707238333407,-0.0975256808230515,0.6424061491468002,-0.16783846527789686,0.28193684509246053,0.02254833418278303,0.000820464178564424,-0.00029586937704621763,0.0699927955152769,-0.003034420875341121,1.0804252855324004,1.386991763320046,0.00012935153258611281,0.05553187153021499,1.7440149254796282e-8,4.612274094997254e-9,-6.75193194502442e-10,5.436643677602935e-13,1.4413467663877895e-13,0.565940482992232,0.6052348994181898,0.9717995858507489
0.007,0.9605192050439533,-0.11543633738674478,0.6524506977404007,-0.09792193409758759,0.6427934897946137,-0.1683046898235207,0.2832705513249512,0.022792254036972166,0.0008220639164176112,-0.0002972600910222612,0.06998981189391155,-0.003040158629971946,1.0806416537668648,1.3871642089877776,0.00012974024872989737,0.05553173742089981,1.537940239947662e-8,4.6139624037127386e-9,-6.152883335488706e-10,4.792285663232876e-13,1.4418734643015384e-13,0.5660670218917607,0.6052333442097517,0.9722142150022852
0.0071,0.9610577614339306,-0.11594038319079687,0.6528149888707419,-0.098306358178053,0.6431644911487756,-0.16875658474128802,0.2846024574573766,0.02303586056435942,0.0008235996007965274,-0.0002986069403692277,0.06998687230495067,-0.003045928276035836,1.080847414385322,1.387352845915953,0.00013010792667602586,0.05553161099731609,1.3513511257040918e-8,4.615460178088844e-9,-5.617251755021672e-10,4.2091448044234243e-13,1.442340708043166e-13,0.5662306986479996,0.6052313325641048,0.9727505335163263
0.0072,0.961574275362734,-0.1164296444701246,0.6531641399321835,-0.09867924749461608,0.6435197271036541,-0.16919452203518173,0.28593246295972724,0.023279136016260412,0.0008250734264003578,-0.00029991100199642417,0.06998397526688042,-0.0030517287631729225,1.0810430328221527,1.3875559644503732,0.00013045541957144445,0.055531491729173314,1.1828418249041566e-8,4.616779756050603e-9,-5.137854116275928e-10,3.6827839795311265e-13,1.4427523419298714e-13,0.5664227958971607,0.6052289716207038,0.9733799772662356
0.0073,0.9620695286958364,-0.11690449152108155,0.6534986936325449,-0.09904089647744502,0.6438597715536176,-0.16961887370918452,0.2872604673019937,0.02352206264399076,0.0008264875879282869,-0.0003011733528131569,0.06998111929818697,-0.003057559041023334,1.0812289745117372,1.3877718549368385,0.00013078358056309934,0.05553137908618088,1.03100657970309e-8,4.617933475523045e-9,-4.707507331904071e-10,3.2087660669125133e-13,1.443112210278853e-13,0.5666345962754561,0.6052263685190031,0.9740739821253752
0.0074,0.962544303298712,-0.11736529464002146,0.653819192679645,-0.09939159955670814,0.644185198393034,-0.17003001176727928,0.2885863699541663,0.023764622698866093,0.0008278442800795001,-0.0003023950697287327,0.06997830291735646,-0.003063418059227201,1.0814057048884558,1.38799880772115,0.00013109326279793675,0.05553127253804827,8.944396322561314e-9,4.618933674431203e-9,-4.3190283145587114e-10,2.782653944924133e-13,1.4434241574073097e-13,0.5668573824190978,0.6052236303984574,0.9748039839671082
0.0075,0.9629993810368339,-0.11781242412329798,0.6541261797813028,-0.0997316511625737,0.6444965815162718,-0.17042830821344881,0.2899100703862357,0.024006798432202024,0.0008291456975531822,-0.00030357722965245837,0.06997552464287508,-0.003069304767424652,1.0815736893866899,1.3882351131491089,0.00013138531942290284,0.0555311715544849,7.717352247185185e-9,4.619792690700109e-9,-3.965233976892458e-10,2.400010491922528e-13,1.4436920276324403e-13,0.5670824369642982,0.6052208643985211,0.9755414186647972
0.0076,0.9634355437756756,-0.11824625026726478,0.6544201976453379,-0.10006134572520999,0.6447944948176987,-0.1708141350516759,0.2912314680681923,0.024248572095314176,0.0008303940350485182,-0.00030472090949364036,0.06997278299322897,-0.0030752181152558186,1.0817333934408193,1.3884790615665155,0.0001316606035849438,0.05553107560520023,6.614875992454864e-9,4.620522862254794e-9,-3.6389412315579115e-10,2.0563985862642357e-13,1.443919665271443e-13,0.5673010425472693,0.6052181776586489,0.9762577220918047
0.0077,0.963853573380711,-0.1186671433682755,0.654701788979569,-0.10038097767478525,0.6450795121916831,-0.17118786428594332,0.2925504624700267,0.024489925939518174,0.0008315914872646928,-0.0003058271861615855,0.06997007648690427,-0.003081157052360829,1.0818852824852245,1.3887289433191707,0.00013191996843100586,0.0555309841599037,5.6229099799227305e-9,4.62113652702029e-9,-3.3329669912076787e-10,1.747381106305798e-13,1.4441109146415164e-13,0.5675044818042232,0.6052156773182953,0.9769243301214936
0.0078,0.9642542517174132,-0.11907547372268383,0.6549714964918154,-0.10069084144146777,0.6453522075325933,-0.17154986792023394,0.2938669530617293,0.024730842216129627,0.0008327402489008911,-0.0003068971365656003,0.06996740364238718,-0.0030871205283798135,1.0820298219542865,1.3889830487528754,0.0001321642671080352,0.05553089668830475,4.7273966311411644e-9,4.621646022921628e-9,-3.0401281684943703e-10,1.4685209304037607e-13,1.4442696200598593e-13,0.5676840373713721,0.6052134705169149,0.9775126786272265
0.0079,0.9646383606512557,-0.11947161162684346,0.6552298628898964,-0.10099123145542582,0.6456131547347973,-0.17190051795853056,0.29518083931329064,0.024971303176464173,0.0008338425146562983,-0.0003079318376149916,0.06996476297816384,-0.0030931074929529023,1.0821674772823853,1.3892396682134303,0.00013239435276297804,0.055530812660112824,3.914278367662515e-9,4.62206368788384e-9,-2.7532416760705826e-10,1.2153809369146565e-13,1.44439962584367e-13,0.5678309918849282,0.6052116643939621,0.9779942034823661
0.008,0.9650066820477124,-0.11985592737710801,0.6554774308816308,-0.10128244214682769,0.6458629276926633,-0.17224018640481595,0.2964920206947012,0.025211291071837415,0.0008349004792300989,-0.00030893236621906597,0.06996215301272041,-0.0030991168957202244,1.082298713903902,1.3894970920466363,0.00013261107854278055,0.05553073154503737,3.1694976110391806e-9,4.62240185983196e-9,-2.4651244265889326e-10,9.835240041950372e-14,1.444504776310148e-13,0.5679366279811034,0.6052103660888916,0.9783403405602752
0.0081,0.9653599977722566,-0.1202287912698312,0.6557147431748379,-0.10156476794584161,0.6461021003005597,-0.1725692452630729,0.2978003966759516,0.025450788153564982,0.0008359163373214782,-0.00030989979928713,0.06995957226454304,-0.0031051476863219103,1.082423997253217,1.3897536105982944,0.0001328152975943889,0.05553065281278782,2.478996782823518e-9,4.622672876691016e-9,-2.168593332702021e-10,7.685130106014386e-14,1.4445889157764907e-13,0.5679922282961101,0.6052096827411579,0.9785225257343162
0.0082,0.9656991081779287,-0.12059058667418959,0.6559423572276358,-0.10183851918479812,0.6463312614961217,-0.17288808081275203,0.2991058634127036,0.025689776031745208,0.0008368923425520117,-0.00031083526040431625,0.06995701921460967,-0.0031111987735085657,1.0825437856606914,1.3900076460503934,0.00013300785790900364,0.05553057596246209,1.8323785581499368e-9,4.6228885717992824e-9,-1.8650591734992165e-10,5.6708238881438624e-14,1.4446557480324803e-13,0.5679981531391943,0.6052114896031859,0.9785524639964077
0.0083,0.9660247288867089,-0.12094169564731168,0.6561607785961797,-0.10210402662595092,0.6465509420474909,-0.17319707849888102,0.30040832738259,0.0259282377027978,0.0008378305391883229,-0.00031173990465179196,0.06995449250136186,-0.003117269071168919,1.0826583888719536,1.390258770330189,0.00013318937963363158,0.05553050078302919,1.2387623432661146e-9,4.623054896792209e-9,-1.5925702094222607e-10,3.8219345847076806e-14,1.4447072109278926e-13,0.5679950920971608,0.6052243276840631,0.9786141039243631
0.0084,0.9663372671251818,-0.12128236590041981,0.6563702892148966,-0.10236148907755208,0.6467614371779633,-0.17349647791614883,0.3017077433953828,0.026166164641442533,0.0008387320753126255,-0.00031261445912670536,0.06995199136829179,-0.003123357914880039,1.0827679763383453,1.3905068620549252,0.0001333602096411601,0.055530427179791356,6.98060328021061e-10,4.623174513317081e-9,-1.354433764831849e-10,2.1383207811103703e-14,1.4447441433415465e-13,0.5679893656804688,0.6052483444080089,0.9787294162619575
0.0085,0.9666371032716873,-0.12161283126171965,0.6565711509642069,-0.10261109037766139,0.6469630212026294,-0.17378650355113712,0.30300407065023127,0.026403549118442643,0.0008395980187220091,-0.0003134596045074041,0.06994951511210498,-0.003129464683732704,1.082872712058081,1.3907517610803948,0.00013352068039926046,0.05553035505233314,2.0802865320837822e-10,4.623250102427423e-9,-1.1480953286040405e-10,6.129227517422619e-15,1.4447673784235484e-13,0.567981244397496,0.6052824052566199,0.9788929538063317
0.0086,0.9669246177045663,-0.12193332555941686,0.6567636257245311,-0.10285301436433857,0.6471559684365802,-0.1740673798904275,0.30429726834628457,0.02664038340456134,0.0008404294372135631,-0.0003142760214722357,0.069947063029507,-0.003135588756817689,1.0829727600293764,1.3909933072623921,0.00013367112437560387,0.055530284300239076,-2.3357654037830617e-10,4.623284345176766e-9,-9.710003896149032e-11,-7.613192290062342e-15,1.4447777493240039e-13,0.5679709987566202,0.6053253757114928,0.979099269354626
0.0087,0.9672001908021588,-0.12224408262171708,0.6569479753762891,-0.10308744487564338,0.6473405531949062,-0.17433933142060173,0.3055872956826919,0.026876659770561848,0.0008412273985843768,-0.00031506439069954795,0.06994463441720337,-0.0031417295132257733,1.0830682842504462,1.3912313404567105,0.00013381187403786155,0.0555302148230937,-6.289991119453898e-10,4.623279922618637e-9,-8.205944367404957e-11,-1.9914648867447872e-14,1.444776089193018e-13,0.567958899266219,0.6053761212542242,0.9793429157039809
0.0088,0.9674642029428058,-0.12254533627682607,0.6571244617999019,-0.10331456574963553,0.6475170497926986,-0.17460258262824144,0.3068741118586024,0.027112370487207414,0.00084199297063154,-0.0003158253928676885,0.0699422285718997,-0.0031478863320477334,1.0831594487195064,1.3914657005191444,0.0001339432618537048,0.055530146520481535,-9.804829206992678e-10,4.623239515806563e-9,-6.943229588568772e-11,-3.08457394708306e-14,1.444763231180697e-13,0.5679452164346702,0.6054335073664108,0.979618445651537
0.0089,0.9677170345048473,-0.12283732035294946,0.6572933468757894,-0.1035345608243748,0.6476857325450481,-0.17485735799992838,0.3081576760731654,0.027347507825261238,0.000842727221152142,-0.000316559708655005,0.06993984479030152,-0.003154058592374347,1.0832464174347718,1.3916962273054871,0.00013406562029080486,0.05553007929198713,-1.2902718258463177e-9,4.623165805794074e-9,-5.896314448401136e-11,-4.0477061356306604e-14,1.4447400084371466e-13,0.5679302207703516,0.6054963995296494,0.9799204119944348
0.009,0.9679590658666236,-0.12312026867829293,0.6574548924843722,-0.10374761393792091,0.6478468757670451,-0.1751038820222442,0.30943794752552994,0.027582064055486553,0.0008434312179432723,-0.0003172680187398451,0.06993748236911436,-0.00316024567329639,1.0833293543944578,1.3919227606715325,0.0001341792818168329,0.05553001303719501,-1.560609686592934e-9,4.623061473634695e-9,-5.039653835662648e-11,-4.887921177997245e-14,1.4447072541124723e-13,0.567914182781641,0.6055636632255361,0.9802433675298146
0.0091,0.9681906774064755,-0.12339441508106214,0.6576093605060703,-0.10395390892833359,0.6480007537737809,-0.17534237918177054,0.31071488541484527,0.02781603144864659,0.0008441060288020204,-0.0003179510038005564,0.0699351406050438,-0.003166446953904641,1.0834084235967794,1.3921451404730736,0.00013428457889946022,0.05552994765568972,-1.7937403621455098e-9,4.622929200381955e-9,-4.3477026391139096e-11,-5.612278799792475e-14,1.4446658013567792e-13,0.5678973729769157,0.6056341639356679,0.9805818650548168
0.0092,0.9684122495027432,-0.12365999338946278,0.6577570128213045,-0.1041536296336726,0.6481476408803459,-0.17557307396508914,0.3119884489402606,0.02804940227550457,0.0008447527215254759,-0.00031860934451548664,0.06993281879479539,-0.0031726618132898766,1.083483789039952,1.3923632065659055,0.00013438184400635812,0.055529883047055806,-1.991907711710428e-9,4.622771667089382e-9,-3.794915747515561e-11,-6.227838726625967e-14,1.444616483320174e-13,0.5678800618645539,0.6057067671416417,0.9809304573665824
0.0093,0.9686241625337674,-0.12391723743170052,0.6578981113104947,-0.10434695989199769,0.648287811401831,-0.17579619085878165,0.31325859730092515,0.02828216880682372,0.0008453723639107281,-0.00031924372156298344,0.06993051623507471,-0.0031788896305428747,1.083555614722191,1.3925767988058206,0.0001344714096051977,0.05552981911087779,-2.15735559449408e-9,4.622591554810504e-9,-3.355748049628205e-11,-6.741660684107376e-14,1.4445601331527615e-13,0.5678625199529332,0.6057803383250537,0.9812836972622515
0.0094,0.9688267968778881,-0.12416638103598106,0.6580329178540615,-0.10453408354136859,0.6484215396533272,-0.1760119543494298,0.31452528969598803,0.028514323313367264,0.0008459660237548666,-0.00031985481562139443,0.06992823222258726,-0.003185129784754412,1.0836240646417112,1.3927857570486135,0.0001345536081636503,0.05552975574674021,-2.2923278697028576e-9,4.62239154459885e-9,-3.004654434212454e-11,-7.160804397846355e-14,1.444497584004648e-13,0.5678450177504313,0.6058537429675008,0.9816361375389646
0.0095,0.969020532913446,-0.12440765803051004,0.6581616943324252,-0.10471518441984505,0.6485490999499249,-0.17622058892361522,0.3157884853245985,0.028745858065898425,0.0008465347688549809,-0.00032044330736906727,0.06992596605403864,-0.003191381655015266,1.0836893027967285,1.3929899211500778,0.00013462877214938718,0.0555296928542276,-2.3990683965431464e-9,4.6221743175079445e-9,-2.716089790028935e-11,-7.492329593452533e-14,1.444429669025939e-13,0.5678278257654259,0.6059258465505794,0.9819823309938622
0.0096,0.9692057510187816,-0.12464130224349314,0.6582847026260061,-0.10489044636548679,0.6486707666067151,-0.1764223190679196,0.3170481433859058,0.02897676533518043,0.0008470796670081603,-0.0003210098774843497,0.06992371702613438,-0.003197644620416214,1.0837514931854575,1.393189130966007,0.0001346972340300795,0.0555296303329245,-2.4798210342213372e-9,4.621942554591318e-9,-2.4645090058382585e-11,-7.743295996535558e-14,1.44435722136674e-13,0.5678112145062947,0.6059955145558862,0.9823168304240851
0.0097,0.9693828315722351,-0.12486754750313607,0.6584022046152247,-0.10506005321635357,0.6487868139387887,-0.17661736926892468,0.31830422307905903,0.029207037391976505,0.0008476017860114946,-0.0003215552066455892,0.06992148443558005,-0.003203918060048033,1.0838107998061137,1.3933832263521948,0.00013475932627339857,0.055529568082415444,-2.53682964194382e-9,4.621698936902497e-9,-2.2243669704010405e-11,-7.920763332705076e-14,1.4442810741771567e-13,0.5677954544814153,0.6060616124650179,0.9826341886267734
0.0098,0.9695521549521472,-0.12508662763764447,0.6585144621805012,-0.10522418881050515,0.6488975162612363,-0.1768059640132121,0.3195566836032073,0.02943666650704987,0.000848102193662073,-0.00032207997553113365,0.06991926757908119,-0.0032102013530015006,1.0838673866569122,1.3935720471644353,0.00013481538134701564,0.05552950600228498,-2.5723380789169827e-9,4.621446145495011e-9,-1.9701185724779006e-11,-8.031791327570729e-14,1.4442020606072947e-13,0.5677808161991659,0.6061230057595712,0.9829289583990679
0.0099,0.969714101536858,-0.12529877647522403,0.6586217372022559,-0.10538303698600122,0.6490031478891485,-0.1769883277873635,0.32080548415750004,0.02966564495116376,0.0008485819577569851,-0.0003225848648193305,0.06991706575334337,-0.0032164938783673935,1.0839214177360688,1.3937554332585218,0.0001348657317186019,0.05552944399211762,-2.588590204347216e-9,4.621186861422386e-9,-1.6762187008294468e-11,-8.08343970674216e-14,1.44412101380726e-13,0.5677675701679238,0.6061785599211426,0.9831956925381087
0.01,0.9698690517047083,-0.1255042278440804,0.6587242915609095,-0.10553678158090159,0.6491039831376165,-0.17716468507796068,0.32205058394108627,0.02989396499508139,0.0008490421460933204,-0.0003230705551885275,0.06991487825507213,-0.0032227950152364897,1.083973057041798,1.3939332244902487,0.0001349107098558286,0.055529381951497925,-2.5878298774409067e-9,4.62092376573815e-9,-1.3171222442163084e-11,-8.082768195829012e-14,1.444038766927158e-13,0.5677559868960669,0.6062271404313287,0.9834289438410365
0.0101,0.9700173858340382,-0.12570321557241929,0.6588223871368818,-0.10568560643326595,0.6492002963217308,-0.1773352603715852,0.32329194215311524,0.03012161890956599,0.0008494838264681684,-0.0003235377273170724,0.06991270438097305,-0.003229104142699566,1.0840224685723152,1.394105260715409,0.000134950648226367,0.05552931978001041,-2.5723009574044462e-9,4.620659539495832e-9,-8.672840913990947e-12,-8.03683652044093e-14,1.4439561531170945e-13,0.5677463368919728,0.6062676127717264,0.983623265104992
0.0102,0.9701594843031882,-0.1258959734884464,0.6589162858105935,-0.10582969538115405,0.6492923617565824,-0.1775002781548188,0.3245295179927361,0.030348598965380787,0.0008499080666786185,-0.00032398706188331263,0.06991054342775165,-0.0032354206398474,1.0840698163258362,1.3942713817897965,0.00013498587929788836,0.05552925737723963,-2.544247303444223e-9,4.62039686374896e-9,-3.0115913113841164e-12,-7.952704406187557e-14,1.443874005527175e-13,0.5677388906640195,0.6062988424239321,0.9837732091271154
0.0103,0.9702957274904989,-0.12608273542036733,0.6590062494624649,-0.10596923226262567,0.6493804537572619,-0.17765996291424319,0.32576327065909816,0.030574897433289,0.0008503159345217602,-0.0003244192395655961,0.06990839469211349,-0.0032417438857707684,1.0841152643005756,1.3944314275692056,0.0001350167355380639,0.05552919464277011,-2.5059127747666264e-9,4.62013841955106e-9,4.067977478051033e-12,-7.837431578678535e-14,1.4437931573075052e-13,0.5677339187205843,0.6063196948695424,0.9838733287045472
0.0104,0.9704264957743105,-0.12626373519638778,0.6590925399729163,-0.1061044009157405,0.6494648466388602,-0.17781453913644,0.3269931593513505,0.03080050658405386,0.0008507084977946831,-0.00032483494104227023,0.06990625747076416,-0.0032480732595604493,1.0841589764947488,1.3945852379094292,0.00013504354941456484,0.05552913147618639,-2.459541230578046e-9,4.619886887955662e-9,1.2821316566708457e-11,-7.698077763523511e-14,1.443714441608191e-13,0.5677316915700453,0.606329035590154,0.983918176634428
0.0105,0.9705520989105347,-0.126439194357153,0.6591753697645035,-0.1062353730555576,0.6495457604307739,-0.1779642135016134,0.32821915426441267,0.031025420417008967,0.000851086624710873,-0.00032523480720602987,0.06990413120200772,-0.0032544081941500353,1.084201058536787,1.39473299813372,0.0001350665560667034,0.05552906786982445,-2.4088968893348974e-9,4.619642979776488e-9,2.247267206478958e-11,-7.545721888871403e-14,1.4436380913110817e-13,0.5677302153635464,0.6063309478260964,0.9839250209360296
0.0106,0.9706726206164508,-0.12660925721600674,0.6592547937711749,-0.10636225507185966,0.649623245565784,-0.17810910696797944,0.3294412599479083,0.03124963872012425,0.0008514505464149655,-0.00032561924717028476,0.06990201576330939,-0.003260748370895901,1.084241471159373,1.3948755345171395,0.0001350857330551296,0.05552900400292361,-2.3587735162687393e-9,4.619403214982179e-9,3.0670255978452787e-11,-7.393631341525972e-14,1.4435630538359545e-13,0.5677242567764714,0.6063374621999703,0.9839462078968452
0.0107,0.9707881935582198,-0.12677404096606362,0.659330901967522,-0.1064851368164907,0.6496973940081527,-0.1782493258205485,0.330659472541243,0.03147316032406595,0.0008518006340121196,-0.0003259885994191553,0.06989991092078161,-0.003267093505383934,1.084280254975452,1.3950129968572993,0.0001351011761166989,0.055528939887037304,-2.3093034956424284e-9,4.6191674681024005e-9,3.7398588264602335e-11,-7.2422493303655e-14,1.443489290497521e-13,0.5677139206652875,0.6063487624114702,0.9839829600295827
0.0108,0.9708989557722079,-0.126933662956049,0.6594037881055964,-0.10660410851813243,0.6497683019354331,-0.17838497710800708,0.33187378733045175,0.03169598393331957,0.0008521372738196144,-0.00032634320331609507,0.06989781642948091,-0.0032734433106692564,1.084317455897971,1.3951454991319279,0.00013511298949751,0.05552887552440654,-2.2604247672191915e-9,4.61893580694972e-9,4.275603798753873e-11,-7.091494076252113e-14,1.4434168213198497e-13,0.5676995664264287,0.6063644555414638,0.9840339994275658
0.0109,0.97100504529478,-0.12708824053468812,0.6594735459374493,-0.10671926040546659,0.649836065525178,-0.17851616787904143,0.333084199601569,0.031918108252370646,0.0008524608521547284,-0.00032668339822455736,0.06989573204446381,-0.0032797974998069897,1.084353119839877,1.3952731553187545,0.00013512127744366167,0.05552881091727227,-2.2120752707622568e-9,4.618708299336705e-9,4.684097421156222e-11,-6.941283800047942e-14,1.4433456663270075e-13,0.5676815534563295,0.6063841486708191,0.9840980481841165
0.011,0.9711066001623024,-0.12723789105070632,0.6595402692151322,-0.10683068270717488,0.6499007809549401,-0.1786430051823381,0.3342907046406295,0.032139531985704684,0.0008527717553347405,-0.00032700952350799565,0.0698936575207868,-0.003286155785852258,1.0843872927141176,1.3953960793955082,0.00013512614420125267,0.055528746067875515,-2.1641929460348513e-9,4.618485013075923e-9,4.9751766000973334e-11,-6.791536722615108e-14,1.4432758455430624e-13,0.5676602411514242,0.6064074488804041,0.9841738283925582
0.0111,0.9712037584111405,-0.12738273185282897,0.6596040516906966,-0.10693846565193911,0.6499625444022726,-0.17876559606658352,0.3354932977336682,0.03236025383780721,0.0008530703696769296,-0.0003273219185298632,0.06989159261350643,-0.0032925178818601834,1.08442002043364,1.3955143853399183,0.0001351276940163818,0.05552868097845726,-2.116715732800202e-9,4.618266015979944e-9,5.158678242007254e-11,-6.642171064815739e-14,1.4432073789920823e-13,0.5676359889081471,0.6064339632510866,0.9842600621462134
0.0112,0.9712966580776595,-0.1275228802897813,0.6596649871161934,-0.10704269946844096,0.6500214520447283,-0.17888404758046403,0.3366919741667196,0.03258027251316372,0.0008533570814985744,-0.0003276209226536135,0.06988953707767916,-0.003298883500885887,1.0844513489113912,1.3956281871297131,0.00013512603113514774,0.05552861565125847,-2.069581570821537e-9,4.618051375861336e-9,5.244439253316019e-11,-6.493105047511963e-14,1.4431402866981344e-13,0.5676091561229325,0.6064632988637345,0.9843554715384051
0.0113,0.971385437198226,-0.12765845371028864,0.6597231692436747,-0.1071434743853622,0.6500776000598603,-0.17899846677266615,0.3378867292258185,0.032799586716259765,0.0008536322771169538,-0.00032790687524269997,0.06988749066836156,-0.003305252355984493,1.0844813240603188,1.3957375987426226,0.00013512125980364933,0.05552855008852015,-2.0227283998620838e-9,4.617841160532666e-9,5.2422965404536767e-11,-6.344256891565903e-14,1.4430745886852865e-13,0.5675801021922149,0.606495062799216,0.9844587786624561
0.0114,0.9714702338092047,-0.12778956946307635,0.6597786918251911,-0.10724088063138452,0.650131084625221,-0.17910896069187623,0.33907755819699975,0.033018195151580845,0.0008538963428493464,-0.0003281801156605759,0.06988545314061011,-0.0033116241602111226,1.0845099917933698,1.3958427341563748,0.00013511348426798524,0.055528484292483304,-1.9760941596850674e-9,4.6176354378065025e-9,5.1620870098502654e-11,-6.195544817839686e-14,1.4430103049776066e-13,0.5675491865124284,0.6065288621383986,0.9845687056116891
0.0115,0.9715511859469617,-0.12791634489686968,0.6598316486127945,-0.1073350084351897,0.6501820019183637,-0.17921563638678073,0.3402644563662979,0.03323609652361247,0.0008541496650130314,-0.00032844098327069484,0.06988342424948132,-0.003317998626620899,1.0845373980234916,1.395943707348699,0.00013510280877425428,0.055528418265388894,-1.929616790053718e-9,4.617434275495414e-9,5.013647567935833e-11,-6.046887047195442e-14,1.4429474555991619e-13,0.5675167684800073,0.6065643039621507,0.9846839744794269
0.0116,0.9716284316478626,-0.12803889736039398,0.6598821333585363,-0.10742594802545948,0.6502304481168413,-0.17931860090606608,0.34144741901974773,0.033453289536840174,0.0008543926299252873,-0.0003286898174365101,0.06988140375003173,-0.0033243754682689445,1.0845635886636311,1.396040632297325,0.0001350893375685552,0.055528352009477935,-1.8832342307312615e-9,4.617237741411968e-9,4.806815121140424e-11,-5.898201800495296e-14,1.4428860605740206e-13,0.5674832074913863,0.60660099535134,0.9848033073589927
0.0117,0.9717021089482728,-0.12815734420237454,0.6599302398144675,-0.10751378963087556,0.6502765193982065,-0.1794179612984187,0.34262644144338406,0.03366977289574947,0.0008546256239033932,-0.00032892695752147503,0.06987939139731782,-0.0033307543982103805,1.0845886096267359,1.3961336229799808,0.00013507317489698672,0.055528285526991406,-1.8368844214809246e-9,4.6170459033687326e-9,4.551426575894071e-11,-5.749407298601366e-14,1.4428261399262496e-13,0.5674488629429992,0.6066385433868343,0.9849254263437087
0.0118,0.9717723558845582,-0.12827180277153669,0.6599760617326398,-0.10759862348011968,0.6503203119400124,-0.179513824612525,0.3438015189232415,0.033885545304825855,0.0008548490332646275,-0.0003291527428890431,0.06987738694639613,-0.003337135129500331,1.0846125068257533,1.3962227933743956,0.00013505442500564763,0.05552821882017029,-1.7905053020659363e-9,4.616858829178276e-9,4.2573188386268304e-11,-5.600421762375789e-14,1.442767713679917e-13,0.5674140942312808,0.6066765551495018,0.985049053526898
0.0119,0.9718393104930845,-0.12838239041660574,0.6600196928651043,-0.10768053980187363,0.6503619219198116,-0.17960629789707142,0.34497264674535494,0.03410060546855488,0.0008550632443262693,-0.0003293675129026677,0.06987539015232316,-0.0033435173751939174,1.0846353261736303,1.3963082574582988,0.0001350331921406367,0.05552815189125557,-1.7440348122495226e-9,4.616676586653168e-9,3.9343288157687335e-11,-5.4511634126806855e-14,1.4427108018590908e-13,0.567379260752665,0.6067146377202103,0.9851729110018836
0.012,0.971903110810217,-0.12848922448630695,0.6600612269639128,-0.1077596288248191,0.6504014455151573,-0.17969548820074435,0.3461398201957589,0.034314952091422046,0.0008552686434055972,-0.0003295716069258022,0.06987340077015543,-0.003349900848346263,1.0846571135833143,1.3963901292094192,0.00013500958054805265,0.055528084742488264,-1.6974108917949119e-9,4.616499243605974e-9,3.592293413749835e-11,-5.3015504703781846e-14,1.4426554244878378e-13,0.5673447219035863,0.6067523981798275,0.9852957208619881
0.0121,0.9719638948723216,-0.1285924223293657,0.6601007577811162,-0.10783598077763783,0.6504389789036022,-0.17978150257223027,0.3473030345604883,0.03452858387791287,0.0008554656168198903,-0.00032976536432189994,0.06987141855494945,-0.003356285262012489,1.0846779149677526,1.3964685226054858,0.00013498369447399424,0.05552801737610932,-1.6505714804653309e-9,4.616326867849263e-9,3.2410495390001716e-11,-5.1515011563304115e-14,1.4426016015902265e-13,0.5673108370804791,0.6067894436092217,0.9854162052005345
0.0122,0.9720218007157637,-0.12869210129450728,0.660138379068766,-0.10790968588901154,0.6504746182626995,-0.17986444806021556,0.34846228512557764,0.03474149953251287,0.0008556545508864273,-0.00032994912445441445,0.06986944326176174,-0.0033626703292477193,1.0846977762398922,1.3965435516242277,0.00013495563816456023,0.05552794979435977,-1.6034545180240059e-9,4.6161595271956035e-9,2.890434097949782e-11,-5.0009336913994906e-14,1.4425493531903243e-13,0.5672779656797778,0.6068253810892608,0.9855330861108454
0.0123,0.9720769663769093,-0.12878837873045698,0.660174184578914,-0.10798083438762202,0.6505084597700018,-0.17994443171338667,0.3496175671770619,0.03495369775970757,0.000855835831922487,-0.00033012322668679904,0.06986747464564878,-0.003369055763107075,1.0847167433126805,1.396615330243374,0.00013492551586584937,0.05552788199948058,-1.5559979442341663e-9,4.615997289457564e-9,2.5502839970287195e-11,-4.849766296447551e-14,1.4424986993121984e-13,0.5672464670979164,0.6068598177008123,0.9856450856862438
0.0124,0.9721295298921236,-0.12888137198594013,0.6602082680636109,-0.10804951650215094,0.6505405996030621,-0.18002156058043,0.35076887600097567,0.035165177263982474,0.000856009846245348,-0.00033028801038250706,0.06986551246166714,-0.0033754412766456797,1.084734862099065,1.3966839724406535,0.00013489343182396043,0.055527813993712746,-1.5081396988590378e-9,4.615840222447711e-9,2.230436142667022e-11,-4.6979171923367177e-14,1.4424496599799173e-13,0.5672167007313295,0.6068923605247447,0.9857509260200523
0.0125,0.9721796292977728,-0.12897119840968205,0.6602407232749086,-0.1081158224612801,0.6505711339394332,-0.18009594171003201,0.35191620688335373,0.035375936749823124,0.0008561769801722894,-0.00033044381490499204,0.06986355646487329,-0.0033818265829186553,1.0847521785119922,1.3967495921937951,0.0001348594902849922,0.055527745779297255,-1.4598177216618478e-9,4.6156883939786145e-9,1.940727441294727e-11,-4.545304599929115e-14,1.442402255217548e-13,0.5671890259764514,0.6069226166419256,0.985849329205594
0.0126,0.9722274026302219,-0.12905797535040803,0.6602716439648583,-0.1081798424936912,0.6506001589566682,-0.1801676821508791,0.3530595551102308,0.03558597492171501,0.00085633762002059,-0.00033059097961770734,0.06986160641032375,-0.0033882113949811237,1.08476873846441,1.3968123034805282,0.00013482379549504335,0.05552767735847509,-1.4109699524058247e-9,4.615541871862842e-9,1.6909947993418888e-11,-4.391846740086873e-14,1.4423565050491585e-13,0.5671638022297162,0.606950193133223,0.9859390173361915
0.0127,0.9722729879258369,-0.1291418201568434,0.6603011238855113,-0.10824166682806599,0.6506277708323199,-0.1802368889516577,0.3541989159676415,0.03579529048414366,0.0008564921521075283,-0.00033072984388410624,0.06985966205307505,-0.003394595425888208,1.0847845878692655,1.3968722202785815,0.00013478645170021268,0.05552760873348725,-1.3615343308541957e-9,4.615400723912961e-9,1.4910751232385447e-11,-4.237461833672116e-14,1.442312429498816e-13,0.5671413888875585,0.6069746970795048,0.9860187125051677
0.0128,0.9723165232209834,-0.12922285017771346,0.660329256788919,-0.10830138569308619,0.6506540657439412,-0.18030366916105423,0.3553342847416208,0.03600388214159461,0.0008566409627503835,-0.00033086074706764227,0.06985772314818368,-0.0034009783886950313,1.0847997726395062,1.3969294565656842,0.00013474756314659896,0.05552753990657471,-1.3114487967701865e-9,4.61526501794154e-9,1.3508053194147346e-11,-4.082068101546967e-14,1.442270048590589e-13,0.5671221453464125,0.606995735561639,0.9860871368058453
0.0129,0.9723581465520271,-0.12930118276174352,0.6603561364271329,-0.10835908931743354,0.650679139869085,-0.1803681298277551,0.3564656567182032,0.036211748598553355,0.0008567844382664344,-0.0003309840285317688,0.06985578945070617,-0.0034073599964567144,1.0848143386880789,1.3969841263195653,0.00013470723408030093,0.05552747087997848,-1.2606512899170263e-9,4.615134821761147e-9,1.2800222943005075e-11,-3.9255837645735587e-14,1.4422293823485442e-13,0.5671064310027125,0.6070129156604933,0.9861430123315473
0.013,0.9723979959553334,-0.1293769352576589,0.6603818565522042,-0.1084148679297898,0.6507030893853042,-0.18043037800044676,0.35759302718342356,0.03641888855950542,0.0008569229649729595,-0.0003311000276399391,0.06985386071569903,-0.003413739962228381,1.0848283319279308,1.3970363435179538,0.00013466556874741734,0.055527401655939536,-1.2090797500579418e-9,4.61501020318435e-9,1.2885629543259031e-11,-3.767927043614013e-14,1.44219045079675e-13,0.5670946052528929,0.607025844456936,0.9861850611755965
0.0131,0.9724362094672682,-0.12945022501418488,0.6604065109161844,-0.10846881175883667,0.6507260104701517,-0.18049052072781566,0.3587163914233165,0.03662530072893632,0.0008570569291872377,-0.00033120908375560673,0.06985193669821876,-0.003420117999065153,1.0848417982720095,1.3970862221385785,0.00013462267139404695,0.055527332236698874,-1.1566721169561592e-9,4.614891230023717e-9,1.3862642059209667e-11,-3.609016159530456e-14,1.4421532739592735e-13,0.5670870274933879,0.6070341290318348,0.9862120054313156
0.0132,0.9724729251241968,-0.12952116938004682,0.660430193271125,-0.10852101103325593,0.6507479993011803,-0.18054866505854816,0.3598357447239169,0.036830983811331576,0.000857186717226548,-0.00033131153624222504,0.06985001715332191,-0.003426493820022153,1.084854783633262,1.3971338761591687,0.0001345786462662885,0.05552726262449748,-1.1033663303749077e-9,4.6147779700918165e-9,1.5829629555157383e-11,-3.4487693331850166e-14,1.442117871860183e-13,0.5670840571206319,0.6070373764660576,0.9862225671920275
0.0133,0.9725082214946988,-0.1295898679147542,0.6604529554035795,-0.10857154042653673,0.6507691071493928,-0.18060489776051206,0.36095109255464175,0.03703593820531234,0.0008573125473584464,-0.0003314076711743631,0.06984810195273558,-0.0034328671980917626,1.0848673072103014,1.397179475344084,0.00013453354525022038,0.05552719284283857,-1.050430620081973e-9,4.614669837094909e-9,1.8299418476618604e-11,-3.290310390438617e-14,1.4420840661218383e-13,0.5670835933876365,0.6070377677412373,0.9862239636328797
0.0134,0.9725420859822356,-0.12965636796048688,0.6604747860080972,-0.10862043303541823,0.6507893190863077,-0.18065925480059894,0.3620624539480231,0.037240166821712856,0.0008574343814909069,-0.0003314976220967888,0.06984619113765478,-0.0034392380495333118,1.0848793539502692,1.3972231782497406,0.00013448734748354056,0.05552712292722832,-9.998050939457021e-10,4.61456581882332e-9,2.0438232877785897e-11,-3.138331377861476e-14,1.4420515489267869e-13,0.5670821074204399,0.6070389958555942,0.9862283823217776
0.0135,0.9725745535657753,-0.12972071423415832,0.6604957081916626,-0.10866772242007232,0.6508086578956286,-0.18071177505193928,0.3631698384056374,0.037443671158635304,0.0008575523168290707,-0.0003315815173193777,0.06984428464959011,-0.003445606277375786,1.08489093470117,1.397265033438242,0.0001344400790749039,0.05552705288224755,-9.514415444112465e-10,4.6144658161581275e-9,2.2253104015867243e-11,-2.9926987587865493e-14,1.4420202892433197e-13,0.5670796219747508,0.6070410500136855,0.9862357730713209
0.0136,0.9726056599214427,-0.12978295157725914,0.6605157455574124,-0.10871344226334681,0.6508271468964067,-0.18076249755907506,0.36427325530278476,0.03764645269403523,0.0008576664525524192,-0.0003316594855382827,0.06984238242865294,-0.003451971784118467,1.0849020606467465,1.3973050884920935,0.00013439176677210843,0.05552698271215853,-9.052715656073653e-10,4.614369739590328e-9,2.375978244957919e-11,-2.853230153567707e-14,1.4419902589537333e-13,0.5670761965348522,0.6070438810532535,0.9862459589983681
0.0137,0.9726354407253618,-0.12984312483128,0.6605349217084833,-0.1087576262480895,0.6508448094076928,-0.18081146136654827,0.3653727140147653,0.03784851290586818,0.0008577768878404337,-0.0003317316554496565,0.06984048441495445,-0.003458334472260635,1.0849127429707408,1.3973433909938013,0.0001343424373229524,0.05552691242122351,-8.612267516628171e-10,4.6142774996109165e-9,2.4974018737638268e-11,-2.7197431825588226e-14,1.4419614299403237e-13,0.5670718905850265,0.6070474398120403,0.9862587632197771
0.0138,0.9726639316536568,-0.1299012788377116,0.6605532602480119,-0.10880030805714823,0.6508616687485381,-0.18085870551890107,0.36646822391687894,0.0380498532720897,0.0008578837218725961,-0.0003317981557496521,0.06983859054860601,-0.0034646942443015737,1.0849229928568958,1.397379988525872,0.00013429211747523383,0.05552684201370479,-8.192386967063646e-10,4.614189006710892e-9,2.5911563438760936e-11,-2.5920554661137736e-14,1.4419337740853878e-13,0.567066763609557,0.6070516771277888,0.9862740088524061
0.0139,0.9726911683824522,-0.1299574584380446,0.6605707847791343,-0.10884152137337079,0.6508777482379932,-0.1809042690606754,0.3675597943844259,0.03825047527065534,0.0008579870538283879,-0.0003318591151344223,0.06983670076971886,-0.0034710510027405623,1.084932821488954,1.3974149286708109,0.0001342408339767509,0.0555267714938646,-7.792389948667665e-10,4.614104171381249e-9,2.658816711166373e-11,-2.4699846245864323e-14,1.4419072632712219e-13,0.5670608750927262,0.6070565438382415,0.9862915190131133
0.014,0.9727171865878718,-0.13001170847376964,0.6605875189049876,-0.10888129987960496,0.6508930711951089,-0.1809481910364133,0.36864743479270606,0.03845038037952066,0.0008580869828872904,-0.00033191466230011996,0.06983481501840429,-0.0034774046500768833,1.0849422400506576,1.3974482590111243,0.00013418861357530166,0.05552670086596521,-7.411592402727823e-10,4.614022904112983e-9,2.7019580315063157e-11,-2.3533482783306693e-14,1.441881869380122e-13,0.567054284518817,0.6070619907811405,0.9863111168187567
0.0141,0.97274202194604,-0.1300640737863774,0.6606034862287081,-0.1089196772586986,0.6509076609389363,-0.18099051049065684,0.36973115451701954,0.03864957007664118,0.0008581836082287854,-0.00033196492594289795,0.06983293323477359,-0.0034837550888098174,1.0849512597257494,1.3974800271293177,0.0001341354830186843,0.055526630134268895,-7.049310270531736e-10,4.613945115397094e-9,2.7221553607675715e-11,-2.2419640477003634e-14,1.4418575642943848e-13,0.5670470513721123,0.6070679687942284,0.9863326253861948
0.0142,0.9727657101330808,-0.13011459921735852,0.6606187103534323,-0.10895668719349948,0.6509215407885262,-0.18103126646794798,0.3708109629326664,0.038848045839972464,0.0008582770290323541,-0.00033201003475890906,0.06983105535893805,-0.0034901022214386466,1.0849598916979712,1.3975102806078972,0.0001340814690546969,0.05552655930303791,-6.704859493366991e-10,4.613870715724575e-9,2.7209837548217908e-11,-2.1356495530493838e-14,1.4418343198963064e-13,0.5670392351368947,0.6070744287152475,0.9863558678322852
0.0143,0.9727882868251188,-0.13016332960820368,0.6606332148822971,-0.10899236336685543,0.6509347340629296,-0.18107049801282885,0.37188686941494664,0.039045809147470065,0.0008583673444774782,-0.0003320501174443063,0.06982918133100892,-0.0034964459504626517,1.0849681471510666,1.3975390670293688,0.00013402659843113755,0.05552648837653452,-6.377556012521204e-10,4.613799615586424e-9,2.7000182695406252e-11,-2.034222414731608e-14,1.4418121080681838e-13,0.5670308952974472,0.6070813213819405,0.9863806672738866
0.0144,0.9728097876982778,-0.1302103098004035,0.6606470234184387,-0.10902673946161423,0.6509472640811972,-0.18110824416984142,0.37295888333916033,0.039242861477089525,0.0008584546537436394,-0.0003320853026952425,0.06982731109109754,-0.003502786178381115,1.0849760372687776,1.3975664339762386,0.00013397089789580444,0.055526417359020995,-6.066715769281966e-10,4.613731725473638e-9,2.660833960795725e-11,-1.9375002531009086e-14,1.4417909006923126e-13,0.5670220913380527,0.6070885976320496,0.9864068468278568
0.0145,0.9728302484286823,-0.13025558463544873,0.6606601595649939,-0.10905984916062376,0.6509591541623803,-0.18114454398352775,0.3740270140806076,0.03943920430678639,0.0008585390560103192,-0.00033211571920787036,0.06982544457931517,-0.0035091228076933175,1.0849835732348467,1.3975924290310124,0.00013391439419649568,0.055526346254759586,-5.771654704936877e-10,4.613666955877212e-9,2.6050058844587408e-11,-1.8453006885111574e-14,1.44177066965099e-13,0.5670128827429938,0.6070962083033175,0.9864342296110542
0.0146,0.9728497046924561,-0.13029919895482994,0.6606726469250991,-0.10909172614673177,0.6509704276255295,-0.18117943649842982,0.37509127101458833,0.03963483911451622,0.0008586206504569989,-0.00033214149567834287,0.06982358173577306,-0.0035154557408985402,1.0849907662330163,1.3976170997761959,0.00013385711408100934,0.055526275068012575,-5.491688760773546e-10,4.613605217288143e-9,2.5341090964013232e-11,-1.7574413413162313e-14,1.4417513868265115e-13,0.5670033289965533,0.6071041042334863,0.9864626387403368
0.0147,0.9728681921657238,-0.13034119760003782,0.660684509101891,-0.10912240410278609,0.6509811077896955,-0.18121296075908974,0.37615166351640267,0.03982976737823454,0.0008586995362631601,-0.00033216276080281283,0.06982172250058254,-0.0035217848804960645,1.0849976274470288,1.3976404937942957,0.00013379908429714355,0.055526203803042205,-5.22613387807957e-10,4.613546420197428e-9,2.449718652495124e-11,-1.673739831870003e-14,1.441733024101174e-13,0.5669934895830142,0.6071122362602985,0.9864918973325627
0.0148,0.9728857465246097,-0.1303816254125631,0.660695769698506,-0.10915191671163453,0.6509912179739298,-0.18124515581004952,0.3772082009613507,0.040023990575896916,0.0008587758126082845,-0.0003321796432774332,0.06981986681385487,-0.003528110128985173,1.085004168060627,1.397662658667817,0.00013374033159269642,0.05552613246411076,-4.974305998142545e-10,4.613490475096063e-9,2.353409608611791e-11,-1.5940137805263447e-14,1.4417155533572742e-13,0.5669834239866592,0.6071205552214969,0.9865218285045902
0.0149,0.9729024034452375,-0.13042052723389633,0.6607064523180808,-0.10918029765612487,0.6510007814972829,-0.18127606069585114,0.3782608927247324,0.04021751018545889,0.0008588495786718533,-0.0003321922717983568,0.06981801461570135,-0.0035344313888651456,1.0850103992575533,1.397683641979266,0.0001336808827154661,0.0555260610554805,-4.73552106225008e-10,4.613437292475045e-9,2.2467570206229782e-11,-1.5180808076391325e-14,1.441698946477108e-13,0.5669731916917712,0.6071290119548235,0.9865522553732775
0.015,0.9729181986037319,-0.13045794790552823,0.6607165805637518,-0.10920758061910496,0.6510098216788056,-0.18130571446103672,0.37930974818184776,0.040410327684876006,0.0008589209336333486,-0.0003322007750617364,0.06981616584623324,-0.003540748562635264,1.08501633222155,1.3977034913111488,0.00013362076441325067,0.05552598958141367,-4.509095011689775e-10,4.6133867828253694e-9,2.1313359444003355e-11,-1.4457585335622388e-14,1.4416831753429718e-13,0.5669628521826329,0.607137557298021,0.9865830010554825
0.0151,0.9729331676762167,-0.13049393226894943,0.6607261780386557,-0.10923379928342258,0.651018361837549,-0.1813341561501482,0.38035477670799694,0.040602444552103815,0.0008589899766722512,-0.00033220528176372495,0.06981432044556184,-0.0035470615527948106,1.0850219781363597,1.397722254245971,0.0001335600034338483,0.055525918046172545,-4.294343787749224e-10,4.613338856638033e-9,2.0087214358155094e-11,-1.3768645786495369e-14,1.4416682118371623e-13,0.566952464943527,0.6071461420888317,0.9866138886680632
0.0152,0.9729473463388163,-0.13052852516565067,0.6607352683459292,-0.10925898733192556,0.6510264252925639,-0.18136142480772766,0.38139598767847993,0.040793862265097874,0.0008590568069680434,-0.0003322059206004753,0.06981247835379845,-0.003553370261843065,1.085027348185725,1.397739978366239,0.00013349862652505706,0.0555258464540194,-4.090583331716038e-10,4.6132934244040314e-9,1.8804885507401578e-11,-1.3112165632549021e-14,1.4416540278419753e-13,0.5669420894587367,0.6071547171649982,0.9866447413278783
0.0153,0.9729607702676548,-0.13056177143712253,0.6607438750887086,-0.10928317844746172,0.6510340353629015,-0.18138755947831717,0.3824333904685968,0.04098458230181371,0.000859121523700206,-0.00033220282026814033,0.0698106395110543,-0.0035596745922793103,1.0850324535533886,1.3977567112544582,0.0001334366604346751,0.055525774809216485,-3.897129584877813e-10,4.613250396614363e-9,1.748212345045927e-11,-1.248632107732208e-14,1.4416405952397077e-13,0.5669317852125446,0.6071632333642628,0.9866753821517856
0.0154,0.9729734751388566,-0.13059371592485572,0.6607520218701307,-0.10930640631287884,0.6510412153676122,-0.1814125992064587,0.3834669944536477,0.041174606140206904,0.0008591842260482211,-0.00033219610946287284,0.06980880385744075,-0.003565974446602827,1.0850373054230928,1.3977725004931352,0.00013337413191050052,0.055525703116026066,-3.7132984885221473e-10,4.613209683760025e-9,1.6134678746044663e-11,-1.1889288324353268e-14,1.4416278859126558e-13,0.5669216116892335,0.6071716415243679,0.9867056342566434
0.0155,0.9729854966285458,-0.13062440347034085,0.6607597322933317,-0.10932870461102474,0.6510479886257473,-0.18143658303669427,0.38449680900893246,0.04136393525823296,0.00085924501319157,-0.00033218591688082564,0.06980697133306901,-0.0035722697273128973,1.0850419149785802,1.3977873936647753,0.00013331106770033142,0.05552563137871042,-3.538405983936648e-10,4.61317119633201e-9,1.4778301952874304e-11,-1.1319243577181343e-14,1.4416158717431161e-13,0.5669116283730862,0.607179892483056,0.9867353207593098
0.0156,0.9729968704128465,-0.13065387891506866,0.6607670299614485,-0.10935010702474723,0.6510543784563576,-0.181459550013566,0.38552284350975125,0.04155257113384746,0.0008593039843097343,-0.00033217237121815175,0.06980514187805043,-0.003578560336908802,1.085046293403593,1.3978014383518849,0.00013324749455196597,0.05552555960153179,-3.3717680124089136e-10,4.613134844821317e-9,1.3428743629664686e-11,-1.0774363039345032e-14,1.4416045246133846e-13,0.5669018947483855,0.6071879370780696,0.9867642647766428
0.0157,0.9730076321678832,-0.13068218710052973,0.6607739384776177,-0.10937064723689413,0.6510604081784939,-0.18148153918161586,0.38654510733140407,0.04174051524500594,0.0008593612385821953,-0.000332155601171004,0.06980331543249625,-0.0035848461778898223,1.0850504518818738,1.3978146821369695,0.00013318343921320225,0.05552548778875246,-3.2127005152265467e-10,4.613100539718943e-9,1.2101754335132304e-11,-1.0252822914383079e-14,1.441593816405758e-13,0.5668924702994141,0.6071957261471511,0.9867922894255008
0.0158,0.9730178175697797,-0.13070937286821477,0.6607804814449755,-0.10939035893031324,0.6510661011112071,-0.18150258958538593,0.387563609849191,0.04192776906966395,0.0008594168751884349,-0.00033213573543553507,0.06980149193651776,-0.00359112715275524,1.0850544015971653,1.3978271726025355,0.00013311892843183838,0.05552541594463468,-3.0605194336771387e-10,4.613068191515883e-9,1.0813084627993624e-11,-9.752799405834195e-15,1.4415837190025325e-13,0.5668834145104552,0.607203210528043,0.9868192178227418
0.0159,0.9730274622946603,-0.1307354810596144,0.6607866824666587,-0.10940927578785237,0.6510714805735484,-0.18152274026941814,0.3885783604384121,0.042114334085777035,0.0008594709933079344,-0.00033211290270789804,0.06979967133022626,-0.003597403164004336,1.0850581537332098,1.3978389573310883,0.0001330539889556725,0.055525344073440716,-2.914540709048306e-10,4.613037710703133e-9,9.578485066965247e-12,-9.272468717237165e-15,1.441574204286005e-13,0.5668747868657914,0.6072103410584876,0.9868448730852241
0.016,0.9730366020186494,-0.13076055651621937,0.6607925651458041,-0.10942743149235933,0.6510765698845682,-0.18154203027825466,0.3895893684743674,0.042300211771300736,0.0008595236921201754,-0.0003320872316842456,0.06979785355373302,-0.003603674114136392,1.08506171947375,1.3978500839051347,0.0001329886475325027,0.05552527217943283,-2.7740802826276426e-10,4.613009007771693e-9,8.41370621076363e-12,-8.810007052130699e-15,1.4415652441384712e-13,0.5668666468497054,0.6072170685762274,0.9868690783298055
0.0161,0.9730452724178712,-0.13078464407952026,0.6607981530855478,-0.10944485972668191,0.6510813923633177,-0.1815604986564374,0.39059664333235705,0.04248540360419062,0.0008595750708046393,-0.00033205885106073077,0.06979603854714932,-0.00360993990565069,1.0850651100025284,1.3978605999071796,0.0001329229309101271,0.0555252002668733,-2.6384540957027497e-10,4.612981993212555e-9,7.334498618105284e-12,-8.363590614053537e-15,1.4415568104422276e-13,0.5668590539464801,0.6072233439190048,0.9868916566733446
0.0162,0.9730535091684497,-0.13080778859100772,0.6608034698890265,-0.10946159417366798,0.6510859713288478,-0.18157818444850846,0.3916001943876809,0.04266991106240222,0.0008596252285408077,-0.00033202788953350625,0.06979422625058647,-0.0036162004410465105,1.0850683365032872,1.3978705529197297,0.00013285686583634388,0.05552512834002438,-2.5069780895612287e-10,4.612956577516717e-9,6.356612847706709e-12,-7.931395606544422e-15,1.441548875079571e-13,0.5668520676403984,0.6072291179245622,0.9869124312326992
0.0163,0.9730613479465091,-0.13083003489217251,0.660808539159377,-0.10947766851616528,0.6510903301002094,-0.18159512669900987,0.39260003101563906,0.04285373562389108,0.0008596742645081625,-0.000331994475798725,0.06979241660415572,-0.0036224556228231356,1.0850714101597692,1.3978799905252903,0.00013279047905895107,0.05552505640314832,-2.3789682054906804e-10,4.612932671175177e-9,5.4957994582844155e-12,-7.511598233142085e-15,1.4415414099327974e-13,0.566845747415743,0.6072343414306424,0.9869312251247278
0.0164,0.9730688244281739,-0.13085142782450518,0.6608133844997356,-0.10949311643702167,0.6510944919964535,-0.18161136445248363,0.3935961625915317,0.043036878766612774,0.0008597222778861847,-0.00033195873855253985,0.06979060954796838,-0.003628705353479846,1.0850743421557167,1.3978889603063682,0.00013272379732574683,0.0555249844605074,-2.2537403847787008e-10,4.61291018467893e-9,4.767809008554885e-12,-7.102374697385254e-15,1.4415343868842033e-13,0.5668401527567969,0.6072389652749874,0.9869478614662882
0.0165,0.973075974289568,-0.13087201222949646,0.6608180295132391,-0.10950797161908492,0.6510984803366306,-0.18162693675347183,0.3945885984906587,0.04321934196852281,0.000859769367854356,-0.00033192080649110375,0.06978880502213573,-0.0036349495355159234,1.0850771436748725,1.3978975098454685,0.00013265684738452928,0.05552491251636389,-2.1306105687129007e-10,4.612889028518972e-9,4.188392057234678e-12,-6.7019012028126955e-15,1.4415277778160853e-13,0.5668353431478427,0.6072429402953398,0.9869621633742387
0.0166,0.9730828332068157,-0.130891832948637,0.6608224978030238,-0.10952226774520288,0.6511023184397922,-0.18164188264651646,0.39557734808832024,0.04340112670757677,0.0008598156335921581,-0.00033188080831056936,0.06978700296676904,-0.0036411880714306497,1.0850798259009786,1.3979056867250976,0.00013258965598309655,0.05552484057498004,-2.0088946985808782e-10,4.612869113186301e-9,3.773299163040271e-12,-6.308353952963132e-15,1.4415215546107395e-13,0.5668313780731632,0.607246217329442,0.9869739539654374
0.0167,0.9730894368560412,-0.13091093482341742,0.6608268129722263,-0.10953603849822331,0.6511060296249885,-0.18165624117615953,0.3965624207598163,0.043582234461730186,0.0008598611742790724,-0.00033183887270708974,0.06978520332197961,-0.0036474208637233053,1.0850824000177781,1.3979135385277615,0.0001325222498692467,0.055524768640618116,-1.8879087156702315e-10,4.6128503491719136e-9,3.538280884688172e-12,-5.9199091513753014e-15,1.4415156891504623e-13,0.5668283170170413,0.6072487472150366,0.9869830563567425
0.0168,0.9730958209133688,-0.13092936269532843,0.6608309986239835,-0.10954931756099408,0.651109637211271,-0.18167005138694314,0.3975438258804469,0.04376266670893861,0.0008599060890945804,-0.00033179512837681766,0.06978340602787872,-0.0036536478148931724,1.085084877209013,1.3979211128359657,0.0001324546557907779,0.05552469671754039,-1.7669685612685643e-10,4.612832646966803e-9,3.4990877808948854e-12,-5.534743001587943e-15,1.4415101533175503e-13,0.5668262194637598,0.6072504807898658,0.9869892936650122
0.0169,0.9731020210549224,-0.13094716140586066,0.6608350783614316,-0.10956213861636294,0.6511131645176904,-0.18168335232340926,0.39852157282551215,0.04394242492715758,0.0008599504772181637,-0.00033174970401590595,0.06978161102457762,-0.003659868827439532,1.085087268658426,1.3979284572322166,0.0001323869004954883,0.05552462481000912,-1.6453901766634762e-10,4.61281591706197e-9,3.671470410376919e-12,-5.151031707139793e-15,1.4415049189943e-13,0.5668251448976016,0.6072513688916722,0.9869924890071046
0.017,0.9731080600574351,-0.13096436716895718,0.6608390669378817,-0.10957452859561008,0.6511166256337596,-0.1816961748679756,0.39949567328113356,0.04412151103842411,0.0008599944016576235,-0.00033170270322774396,0.06977981827562763,-0.003666083826804691,1.085089581800554,1.3979356051188587,0.00013231900180915544,0.05552455292099804,-1.5234943980191166e-10,4.612800064179757e-9,4.034384192383526e-12,-4.769568992899925e-15,1.4414999567147308e-13,0.5668250001605764,0.6072514979683991,0.9869929443551572
0.0171,0.9731138862190838,-0.13098096156536082,0.6608429282065794,-0.10958647200148151,0.6511199818680943,-0.18170849899196315,0.4004661511655162,0.04429992937799895,0.0008600377167744359,-0.00033165407109411965,0.06977802787820031,-0.0036722928806111428,1.0850918022941418,1.3979425052653573,0.00013225092564191188,0.05552448104573179,-1.4067114740070776e-10,4.612784991632099e-9,4.381861003816595e-12,-4.404446657444954e-15,1.4414952388331377e-13,0.566824925299482,0.6072516331914206,0.9869933605715879
0.0172,0.9731194936560752,-0.13099694939297357,0.6608466577586786,-0.10959797200668633,0.6511232280960889,-0.18172032782553893,0.4014330204780301,0.04447768247135683,0.0008600804057212724,-0.00033160382080240643,0.06977623984356283,-0.003678495989955997,1.0850939289167278,1.397949152555763,0.00013218266897548243,0.05552440918353495,-1.2958348294029817e-10,4.612770672378503e-9,4.68104658900585e-12,-4.057662024041684e-15,1.4414907572955353e-13,0.5668247790495503,0.6072518973654467,0.9869941736993105
0.0173,0.9731248876482046,-0.13101234239459048,0.6608502588656188,-0.10960903725392478,0.6511263672357653,-0.1817316711529882,0.4023962930980084,0.044654772443323366,0.0008601224829769036,-0.00033155198577954786,0.06977445416251063,-0.0036846931371319236,1.0850959636766233,1.3979555538474384,0.0001321142364695459,0.05552433733481378,-1.1907132395556853e-10,4.6127570878236e-9,4.933909946900522e-12,-3.728750653626456e-15,1.4414865062544967e-13,0.5668245646457428,0.6072522846471049,0.9869953657524203
0.0174,0.9731300734752679,-0.13102715231300657,0.6608537347988402,-0.1096196763858971,0.6511294022051454,-0.18174253875859608,0.4033559809047842,0.044831201418724126,0.000860163963020101,-0.00033149859945248754,0.06977267082583916,-0.0036908843044315904,1.0850979085821397,1.397961715997747,0.00013204563278378112,0.05552426549997453,-1.0911954798140452e-10,4.6127442193720216e-9,5.142420076449839e-12,-3.4172481071356078e-15,1.4414824798625952e-13,0.5668242853230214,0.607252789193023,0.9869969187450118
0.0175,0.9731350564170601,-0.13104139089101688,0.6608570888297824,-0.10962989804530347,0.6511323359222505,-0.18175294042664786,0.40431209577769056,0.045006971522384726,0.0008602048603296349,-0.00033144369524816915,0.06977088982434386,-0.0036970694741476668,1.0850997656415877,1.3979676458640518,0.0001319768625778668,0.05552419367942344,-9.971303255269148e-11,4.612732048428396e-9,5.308545976603035e-12,-3.1226899455054684e-15,1.4414786722724024e-13,0.566823944316348,0.607253405159828,0.9869988146911801
0.0176,0.973139841753377,-0.13105506987141655,0.6608603242298855,-0.10963971087484418,0.6511351713051027,-0.18176288594142878,0.4052646495960607,0.04518208487913073,0.000860245189384277,-0.0003313873065935362,0.06976911114882019,-0.0037032486285728215,1.0851015368632793,1.3979733503037153,0.00013190793051148187,0.055524121873566756,-9.083665520431575e-11,4.612720556397356e-9,5.434256646309331e-12,-2.8446117296723955e-15,1.4414750776364924e-13,0.5668235448606841,0.6072541267041476,0.9870010356050201
0.0177,0.9731444347640137,-0.13106820099700053,0.6608634442705892,-0.1096491235172194,0.6511379112717234,-0.18177238508722401,0.4062136542392275,0.045356543613787756,0.0008602849646627976,-0.00033132946691553233,0.06976733479006363,-0.003709421749999723,1.0851032242555252,1.3979788361741015,0.000131838841244305,0.055524050082810715,-8.24752934711626e-11,4.612709724683531e-9,5.521521084517958e-12,-2.582549020572718e-15,1.4414716901074373e-13,0.5668230901909916,0.607254947982609,0.9870035635006266
0.0178,0.973148840728766,-0.13108079601056397,0.6608664522233331,-0.1096581446151294,0.6511405587401345,-0.18178144764831886,0.40715912158652423,0.04553034985118139,0.000860324200643968,-0.0003312702096411012,0.0697655607388696,-0.003715588820721039,1.0851048298266368,1.3979841103325725,0.00013176959943601504,0.05552397830756159,-7.461382488811777e-11,4.612699534691552e-9,5.572308290178149e-12,-2.3360373791427737e-15,1.4414685038378098e-13,0.5668225835422325,0.6072558631518399,0.9870063803920947
0.0179,0.9731530649274291,-0.13109286665490186,0.6608693513595573,-0.10966678281127437,0.651143116628358,-0.18179008340899847,0.408101063517284,0.045703505716137224,0.000860362911806559,-0.0003312095681971863,0.06976378898603355,-0.0037217498230294396,1.0851063555849254,1.3979891796364923,0.00013170020974629081,0.055523906548225595,-6.723712699006683e-11,4.612689967826049e-9,5.5885872622391305e-12,-2.1046123663189017e-15,1.4414655129801834e-13,0.5668220281493683,0.6072568663684678,0.9870094682935189
0.018,0.9731571126397985,-0.13110442467280928,0.6608721449507016,-0.1096750467483546,0.6511455878544153,-0.18179830215354814,0.4090394919108398,0.045876013333480854,0.0008604011126293418,-0.0003311475760107314,0.06976201952235098,-0.0037279047392175936,1.0851078035387027,1.3979940509432236,0.00013163067683481108,0.05552383480520899,-6.033007731189554e-11,4.612681005491653e-9,5.572326999650135e-12,-1.88780954303744e-15,1.4414627116871308e-13,0.566821427247361,0.60725795178912,0.9870128092189947
0.0181,0.9731609891456696,-0.13111548180708127,0.6608748362682056,-0.10968294506907023,0.6511479753363282,-0.18180611366625302,0.4099744186465249,0.04604787482803787,0.000860438817591087,-0.00033108426650867997,0.06976025233861728,-0.0037340535515781688,1.0851091756962794,1.3979987311101292,0.0001315610053612546,0.05552376307891803,-5.387755338848928e-11,4.612672629092995e-9,5.525496501360387e-12,-1.68516447023472e-15,1.4414600941112245e-13,0.5668207840711721,0.6072591135704241,0.9870163851826165
0.0182,0.9731646997248379,-0.13112604980051287,0.6608774285835093,-0.10969048641612154,0.6511502819921184,-0.1818135277313984,0.4109058556036722,0.04621909232463387,0.0008604760411705659,-0.0003310196731179757,0.06975848742562794,-0.0037401962424038347,1.085110474065967,1.3980032269945721,0.00013149119998530026,0.05552369136975893,-4.7864432754734205e-11,4.612664820034705e-9,5.450064766319119e-12,-1.4962127088470968e-15,1.441457654405037e-13,0.5668201018557636,0.6072603458690071,0.9870201781984795
0.0183,0.973168249657099,-0.1311361403958992,0.6608799251680526,-0.10969767943220878,0.651152510739808,-0.18182055413326947,0.411833814661615,0.046389667948094446,0.000860512797846549,-0.00033095382926556213,0.06975672477417842,-0.0037463327939872607,1.0851117006560766,1.3980075454539163,0.0001314212653666268,0.05552361967813797,-4.2275592945515685e-11,4.612657559721415e-9,5.348000793475562e-12,-1.3204898198108973e-15,1.441455386721142e-13,0.5668193838360974,0.6072616428414972,0.9870241702806786
0.0184,0.973171644222248,-0.1311457653360352,0.6608823292932752,-0.10970453276003211,0.6511546644974181,-0.18182720265615143,0.41275830769968624,0.04655960382324519,0.0008605491020978078,-0.0003308867683783829,0.06975496437506414,-0.0037524631886211132,1.0851128574749196,1.3980116933455236,0.00013135120616491303,0.05552354800446138,-3.709591149571939e-11,4.612650829557753e-9,5.221273581778943e-12,-1.1575313640624617e-15,1.4414532852121118e-13,0.5668186332471349,0.6072629986445214,0.9870283434433085
0.0185,0.9731748887000807,-0.13115493636371603,0.660884644230617,-0.10971105504229182,0.651156746182971,-0.1818334830843296,0.41367934659721917,0.046728902074911705,0.000860584968403113,-0.0003308185238833817,0.06975320621908059,-0.0037585874085980637,1.0851139465308075,1.398015677526758,0.00013128102703983773,0.05552347634913542,-3.2310265940231045e-11,4.612644610948352e-9,5.071852130178492e-12,-1.0068729025381306e-15,1.4414513440305193e-13,0.5668178533238383,0.6072644074347073,0.9870326797004643
0.0186,0.9731779883703923,-0.1311636652217367,0.6608868732515176,-0.1097172549216881,0.6511587587144879,-0.18183940520208908,0.4145969432335467,0.04689756482791956,0.0008606204112412354,-0.0003307491292075019,0.06975145029702318,-0.0037647054362107786,1.0851149698320512,1.398019504854982,0.00013121073265107968,0.05552340471256631,-2.7903533813936277e-11,4.612638885297842e-9,4.901705437623437e-12,-8.680499961742403e-16,1.4414495573289371e-13,0.5668170473011689,0.6072658633686822,0.9870371610662407
0.0187,0.9731809485129784,-0.13117196365289224,0.6608890196274172,-0.10972314104092121,0.6511607050099911,-0.1818449787937152,0.41551110948800213,0.047065594207094386,0.0008606554450909462,-0.0003306786177776873,0.0697496965996874,-0.003770817253751929,1.0851159293869623,1.398023182187559,0.00013114032765831774,0.05552333309516031,-2.3860592651720575e-11,4.612633634010852e-9,4.712802503063003e-12,-7.405982059071244e-16,1.441447919259939e-13,0.5668162184140889,0.6072673606030736,0.987041769554733
0.0188,0.9731837744076344,-0.13117984339997774,0.6608910866297554,-0.10972872204269134,0.6511625879875019,-0.1818502136434931,0.4164218572399184,0.04723299233726175,0.0008606900844310162,-0.00033060702302088155,0.06974794511786866,-0.003776922843514182,1.0851168272038516,1.3980267163818518,0.00013106981672123067,0.05552326149732367,-2.0166319988469944e-11,4.612628838492015e-9,4.50711232544643e-12,-6.240530926731326e-16,1.4414464239760964e-13,0.56681536989756,0.6072688932945093,0.9870464871800357
0.0189,0.9731864713341555,-0.13118731620578825,0.660893077529972,-0.10973400656969873,0.6511644105650423,-0.1818551195357081,0.4173291983686287,0.04739976134324724,0.0008607243437402163,-0.000330534378364028,0.06974619584236247,-0.0037830221877902057,1.0851176652910306,1.3980301142952238,0.00013099920449949725,0.05552318991946263,-1.6805593359069892e-11,4.612624480145959e-9,4.286603903722941e-12,-5.179502174085966e-16,1.441445065629983e-13,0.5668145049865437,0.607270455599616,0.9870512959562439
0.019,0.9731890445723376,-0.13119439381311881,0.6608949955995068,-0.10973900326464361,0.6511661756606338,-0.18185970625464534,0.418233144753466,0.04756590334987646,0.0008607582374973177,-0.0003304607172340705,0.06974444876396425,-0.0037891152688726702,1.085118445656811,1.398033382785038,0.00013092849565279628,0.05552311836198343,-1.3763290298406014e-11,4.6126205403773164e-9,4.053246236841768e-12,-4.218251410498558e-16,1.4414438383741713e-13,0.5668136269160021,0.6072720416750219,0.9870561778974525
0.0191,0.9731914994019757,-0.13120108796476448,0.6608968441097998,-0.1097437207702262,0.6511678861922985,-0.1818639835845901,0.41913370827376367,0.04773142048197501,0.0008607917801810911,-0.0003303860730579526,0.06974270387346944,-0.0037952020690542447,1.0851191703095036,1.3980365287086571,0.00013085769484080657,0.055523046825292334,-1.102428834136407e-11,4.612617000590718e-9,3.809008323752136e-12,-3.3521342453324895e-16,1.4414427363612346e-13,0.566812738920897,0.6072736456773543,0.9870611150177563
0.0192,0.9731938411028657,-0.13120741040352032,0.6608986263322907,-0.10974816772914676,0.6511695450780578,-0.1818679613098276,0.4200309008088545,0.047896314864368475,0.0008608249862703078,-0.0003303104792626179,0.06974096116167353,-0.003801282570627597,1.0851198412574197,1.3980395589234447,0.00013078680672320693,0.055522975309795566,-8.573465022829651e-12,4.612613842190794e-9,3.5558591634032805e-12,-2.5765062879511337e-16,1.4414417537437455e-13,0.56681184423619,0.6072752617632404,0.9870660893312504
0.0193,0.9731960749548025,-0.13121337287218135,0.6609003455384194,-0.10975235278410549,0.6511711552359335,-0.18187164921464302,0.4209247342380719,0.04806058862188246,0.0008608578702437383,-0.0003302339692750099,0.06973922061937193,-0.0038073567558853955,1.0851204605088705,1.3980424802867635,0.00013071583595967613,0.05552290381589939,-6.395697877688366e-12,4.612611046582174e-9,3.2957677547444157e-12,-1.8867231477178673e-16,1.4414408846742765e-13,0.5668109460968429,0.6072768840893078,0.9870710828520295
0.0194,0.9731982062375821,-0.1312189871135427,0.6609020049996257,-0.1097562845778026,0.6511727195839474,-0.18187505708332163,0.4218152204407487,0.048224243879342536,0.0008608904465801538,-0.00033015657652207234,0.06973748223736013,-0.0038134246071203103,1.0851210300721676,1.3980452996559765,0.00013064478720989297,0.05552283234401004,-4.47586444082602e-12,4.612608595169489e-9,3.0307030967247927e-12,-1.278140433996107e-16,1.4414401233054008e-13,0.5668100477378177,0.607278506812184,0.9870760775941887
0.0195,0.9732002402309996,-0.13122426487039937,0.6609036079873494,-0.10975997175293836,0.6511742410401212,-0.18187819470014865,0.4227023712962182,0.04838728276157432,0.0008609227297583252,-0.00033007833443074875,0.06973574600643356,-0.0038194861066250087,1.085121551955622,1.3980480238884472,0.00013057366513353626,0.055522760894533764,-2.7988422471281884e-12,4.6126064693573705e-9,2.7626341882936304e-12,-7.461137561492225e-17,1.4414394637896912e-13,0.5668091523940758,0.6072801240884964,0.9870810555718228
0.0196,0.9732021822148506,-0.1312292178855464,0.6609051577730302,-0.10976342295221297,0.6511757225224766,-0.1818810718494093,0.42358619868381336,0.04854970739340339,0.0008609547342570235,-0.0003299992764279828,0.06973401191738768,-0.00382554123669216,1.085122028167545,1.398050659841538,0.00013050247439028476,0.055522689467876814,-1.3495088314806013e-12,4.612604650550448e-9,2.4935300284001564e-12,-2.859987235405997e-17,1.44143890027972e-13,0.5668082633005792,0.6072817300748724,0.9870859987990266
0.0197,0.9732040374689305,-0.13123385790177883,0.6609066576281081,-0.10976664681832665,0.6511771669490354,-0.1818836983153888,0.4244667144828673,0.04871151989965534,0.0008609864745550197,-0.000329919435940718,0.06973227996101794,-0.0038315899796144332,1.0851224607162482,1.3980532143726128,0.00013043121963981735,0.055522618064445424,-1.1274172876884509e-13,4.612603120153354e-9,2.2253596159936045e-12,1.0684905446638438e-17,1.4414384269280608e-13,0.5668073836922898,0.6072833189279396,0.9870908892898952
0.0198,0.9732058112730346,-0.13123819666189177,0.6609081108240229,-0.10976965199397966,0.6511785772378192,-0.18188608388237237,0.42534393057271325,0.04887272240515579,0.0008610179651310847,-0.0003298388463958981,0.0697305501281198,-0.0038376323176844964,1.0851228516100426,1.3980556943390339,0.0001303599055418127,0.05552254668464585,9.265815261214232e-13,4.612601859570717e-9,1.9600919500231896e-12,4.3707396850834996e-17,1.441438037887286e-13,0.566806516804169,0.6072848848043255,0.9870957090585235
0.0199,0.9732075089069585,-0.13124224590868025,0.6609095206322143,-0.1097724471218722,0.65117995630685,-0.18188823833464524,0.42621785883268415,0.049033317034730295,0.0008610492204639893,-0.0003297575412204666,0.0697288224094887,-0.0038436682331950195,1.0851232028572393,1.398058106598165,0.00013028853675594972,0.055522475328884345,1.7835833983044578e-12,4.612600850207168e-9,1.6996960294381645e-12,7.09320409221892e-17,1.4414377273099687e-13,0.5668056658711792,0.6072864218606573,0.9871004401190062
0.02,0.9732091356504977,-0.13124601738493932,0.6609108903241224,-0.1097750408447045,0.6511813070741492,-0.18189017145649267,0.4270885111421132,0.04919330591320446,0.0008610802550325046,-0.00032967555384136706,0.0697270967959201,-0.0038496977084386706,1.0851235164661497,1.3980604580073686,0.00013021711794190713,0.05552240399756714,2.473386352894669e-12,4.6126000734673385e-9,1.4461408531877449e-12,9.282327672436374e-17,1.4414374893486814e-13,0.5668048341282815,0.6072879242535626,0.9871050644854386
0.0201,0.9732106967834475,-0.13124952283346406,0.6609122231711868,-0.10977744180517679,0.6511826324577389,-0.18189189303219985,0.42795589938033346,0.049352691165403896,0.0008611110833154017,-0.0003295929176855432,0.06972537327820946,-0.003855720725708118,1.085123794445085,1.3980627554240082,0.00013014565375936378,0.05552233269110047,3.0111128550063637e-12,4.612599510755859e-9,1.2013954202211624e-12,1.0984554332102041e-16,1.441437318155997e-13,0.5668040248104381,0.6072893861396689,0.9871095641719151
0.0202,0.9732121975856035,-0.1312527739970495,0.6609135224448475,-0.1097796586459893,0.6511839353756406,-0.18189341284605198,0.42882003542667796,0.04951147491615417,0.0008611417197914512,-0.00032950966617993854,0.06972365184715221,-0.003861737267296031,1.0851240388023569,1.3980650057054465,0.00013007414886799846,0.05552226140989061,3.411885369753904e-12,4.6125991434773576e-9,9.67428729487647e-13,1.2246327977582015e-16,1.4414372078844882e-13,0.5668032411526107,0.6072908016756036,0.9871139211925309
0.0203,0.9732136433367611,-0.13125578261849066,0.660914791416544,-0.10978170000984228,0.6511852187458759,-0.18189474068233435,0.42968093116047995,0.0496696592902809,0.0008611721789394244,-0.00032942583275149677,0.06972193249354382,-0.003867747315495078,1.0851242515462762,1.398067215709047,0.0001300026079274899,0.055522190154343794,3.690826362251617e-12,4.6125989530364676e-9,7.462097799364254e-13,1.311409251524251e-16,1.4414371526867282e-13,0.5668024863897612,0.6072921650179942,0.9871181175613811
0.0204,0.9732150393167155,-0.13125856044058265,0.6609160333577163,-0.1097835745394359,0.6511864854864668,-0.18189588632533213,0.4305385984610725,0.049827246412609674,0.000861202475238092,-0.00032934145082716144,0.06972021520817975,-0.003873750852597928,1.0851244346851543,1.3980693922921723,0.00012993103559751697,0.05552211892486626,3.863058297613834e-12,4.6125989208378195e-9,5.397075705167221e-13,1.3634291851449685e-16,1.4414371467152897e-13,0.566801763756851,0.6072934703234681,0.9871221352925602
0.0205,0.9732163908052625,-0.1312611192061205,0.6609172515398044,-0.10978529087747044,0.651187738515435,-0.18189685955933058,0.4313930492077886,0.04998423840796608,0.000861232623166225,-0.00032925655383387616,0.06971849998185543,-0.0038797478608972496,1.0851245902273026,1.3980715423121857,0.00012985943653775843,0.05552204772186426,3.94370364095489e-12,4.612599028286043e-9,3.498911001777795e-13,1.3853369892569604e-16,1.4414371841227457e-13,0.5668010764888421,0.6072947117486528,0.9871259564001633
0.0206,0.9732177030821972,-0.13126347065789923,0.6609184492342478,-0.1097868576666461,0.651188980750802,-0.1818976701686149,0.43224429527996144,0.05014063740117571,0.0008612626372025945,-0.00032917117519858455,0.06971678680536635,-0.0038857383226857116,1.0851247201810321,1.3980736726264502,0.0001297878154078931,0.05552197654574404,3.947884857389143e-12,4.61259925678577e-9,1.7872936786882028e-13,1.3817770544968518e-16,1.4414372590616683e-13,0.5668004278206965,0.6072958834501757,0.9871295628982854
0.0207,0.9732189814273154,-0.13126562653871396,0.6609196297124867,-0.10978828354966311,0.6511902151105899,-0.18189832793747035,0.4330923485569242,0.05029644551706416,0.0008612925318259714,-0.00032908534834823016,0.06971507566950791,-0.003891722220255983,1.0851248265546545,1.3980757900923293,0.00012971617686759977,0.05552190539691185,3.8907244120309126e-12,4.612599587741629e-9,2.8191372539073394e-14,1.357393771501252e-16,1.441437365684631e-13,0.5667998209873757,0.6072969795846643,0.9871329368010212
0.0208,0.9732202311204124,-0.13126759859135967,0.6609207962459607,-0.1097895771692217,0.6511914445128202,-0.1818988426501821,0.4339372209180098,0.05045166488045702,0.0008613223215151266,-0.0003289991067097567,0.06971336656507558,-0.0038976995359007323,1.0851249113564805,1.3980779015671854,0.00012964452557655723,0.05552183427577392,3.787344769994538e-12,4.612600002558252e-9,-9.975388686223072e-14,1.3168315309067814e-16,1.4414374981442066e-13,0.5667992592238416,0.6072979943087462,0.9871360601224658
0.0209,0.9732214574412837,-0.13126939855863148,0.6609219521061095,-0.10979074716802212,0.6511926718755146,-0.18189922409103546,0.4347789242425514,0.050606297616179886,0.000861352020748831,-0.00032891248371010766,0.06971165948286485,-0.0039036702519126285,1.085124976594822,1.3980800139083818,0.00012957286619444427,0.05552176318273651,3.652868396394376e-12,4.612600482640269e-9,-2.031374113858648e-13,1.2647347233500543e-16,1.4414376505929677e-13,0.5667987457650558,0.6072989217790487,0.9871389148767139
0.021,0.9732226656697245,-0.13127103818332442,0.6609231005643732,-0.10979180218876457,0.651193900116695,-0.18189948204431555,0.4356174704098822,0.050760345849058364,0.0008613816440058555,-0.00032882551277622674,0.06970995441367114,-0.00390963435058434,1.08512502427799,1.3980821339732816,0.00012950120338093969,0.055521692118205866,3.5024177563447288e-12,4.61260100939231e-9,-2.7999020208260033e-13,1.2057477394676802e-16,1.4414378171834873e-13,0.5667982838459803,0.6072997561521991,0.9871414830778606
0.0211,0.9732238610855305,-0.13127252920823354,0.6609242448921915,-0.10979275087414928,0.6511951321543828,-0.18189962629430767,0.4364528712993352,0.05091381170391803,0.0008614112057649713,-0.00032873822733505754,0.06970825134828992,-0.003915591814208536,1.0851250564142954,1.3980842686192483,0.0001294295417957223,0.05552162108258823,3.3511153149599746e-12,4.612601564219007e-9,-3.2834326000320314e-13,1.1445149698962843e-16,1.441437992068338e-13,0.566797876701577,0.6073004915848251,0.9871437467400008
0.0212,0.973225048968497,-0.13127388337615392,0.6609253883610042,-0.10979360186687649,0.6511963709066002,-0.18189966662529702,0.43728513879024344,0.051066697305584476,0.0008614407205049493,-0.0003286506608135436,0.06970655027751661,-0.003921542625077884,1.0851250750120498,1.3980864247036442,0.00012935788609847083,0.055521550076289845,3.2140835373544295e-12,4.61260212852499e-9,-3.4622758619844696e-13,1.0856808052724769e-16,1.4414381694000928e-13,0.5667975275668072,0.6073011222335543,0.9871456878772292
0.0213,0.9732262345984196,-0.13127511242988055,0.6609265342422511,-0.10979436380964641,0.6511976192913688,-0.18189961282156886,0.43811428476194025,0.05121900477888332,0.0008614702027045603,-0.0003285628466386285,0.0697048511921467,-0.003927486765485055,1.0851250820795646,1.3980886090838327,0.00012928624094886418,0.05552147909971696,3.106444888642439e-12,4.61260268371489e-9,-3.3167418171910257e-13,1.0338896362328736e-16,1.4414383433313246e-13,0.5667972396766332,0.6073016422550138,0.987147288503641
0.0214,0.9732274232550937,-0.13127622811220854,0.6609276858073722,-0.10979504534515928,0.65119888022671,-0.18189947466740833,0.4389403210937585,0.05137073624864012,0.0008614996668425754,-0.000328474818237256,0.06970315408297562,-0.0039334242177227145,1.085125079625151,1.398090828617177,0.00012921461100658108,0.055521408153275824,3.0433218339383366e-12,4.6126032111933375e-9,-2.827140476159405e-13,9.937858534140888e-17,1.4414385080146062e-13,0.5667970162660164,0.6073020458058311,0.9871485306333309
0.0215,0.9732286202183146,-0.13127724216593295,0.660928846327807,-0.10979565511611533,0.6512001566306458,-0.18189926194710077,0.43976325966503144,0.0515218938396805,0.0008615291273977653,-0.0003283866090363696,0.06970145894079881,-0.003939354964083534,1.0851250696571202,1.39809309016104,0.00012914300093130036,0.05552133723737268,3.0398368383564594e-12,4.612603692364962e-9,-1.973781849397313e-13,9.700138474527399e-17,1.4414386576025104e-13,0.5667968605699188,0.6073023270426339,0.9871493962803939
0.0216,0.9732298307678778,-0.13127816633384878,0.6609300190749956,-0.10979620176521476,0.6512014514211981,-0.1818989844449313,0.4405831123550921,0.051672479676830044,0.0008615585988489014,-0.00032829825246291286,0.06969976575641178,-0.003945278986860183,1.0851250541837834,1.3980954005727848,0.00012907141538270078,0.055521266352413765,3.1111123670111513e-12,4.612604108634396e-9,-7.369759474124148e-14,9.672180089854416e-17,1.4414387862476095e-13,0.5667967758233021,0.6073024801220495,0.9871498674589249
0.0217,0.9732310581830693,-0.13127901001970174,0.6609312059915058,-0.10979669217220002,0.6512027661903579,-0.18189864989221569,0.4413998916391486,0.05182249601100434,0.000861588090112066,-0.0003282097752138553,0.06969807452383664,-0.003951196274061982,1.0851250346381904,1.3980977636013074,0.00012899985759338604,0.05552119549844882,3.2641449512319396e-12,4.612604447579113e-9,8.689504378703817e-14,9.877924390672457e-17,1.4414388900866788e-13,0.566796760265746,0.6073025160063168,0.9871499587812499
0.0218,0.973232283548624,-0.13127975545334566,0.6609323943295187,-0.10979711278066467,0.6512040879475989,-0.18189824228131402,0.4422136156341372,0.051971946323806535,0.0008616175484407376,-0.00032812112585208885,0.06969638527252622,-0.003957106879391445,1.0851250059643895,1.3981001487918898,0.0001289283147659485,0.055521124671687745,3.417670610946026e-12,4.61260476599949e-9,2.473623851638095e-13,1.0095403293001104e-16,1.4414389874680735e-13,0.5667967596343109,0.6073026195793864,0.9871500257946605
0.0219,0.9732335010496576,-0.13128039770437985,0.6609335801501155,-0.10979745980274402,0.6512054126472835,-0.18189775709956152,0.4430242965922147,0.05212083293049195,0.000861646957621794,-0.00032803228998736406,0.06969469801005719,-0.003963010823712564,1.085124966657282,1.3981025466190196,0.00012885678304845616,0.055521053870909144,3.547470192842848e-12,4.612605081768585e-9,3.9726678895120917e-13,1.0257599719422309e-16,1.44143908414746e-13,0.5667967582886573,0.6073028403043141,0.9871501686071938
0.022,0.9732347108845073,-0.1312809386014245,0.6609347635204726,-0.10979773455489251,0.6512067402582878,-0.18189719579139554,0.44383194475911647,0.052269157729938835,0.0008616763181743223,-0.0003279432726880738,0.06969301273422532,-0.00396890811121027,1.085124916917191,1.3981049569636523,0.00012878526283468871,0.05552098309598892,3.654170223920077e-12,4.612605394368926e-9,5.368698634720667e-13,1.0365969496820639e-16,1.441439179960281e-13,0.566796756252166,0.6073031743460152,0.987150384737489
0.0221,0.9732359132515105,-0.13128137997309983,0.6609359445077659,-0.1097979383535646,0.6512080707494876,-0.18189655980125333,0.44463657038057797,0.05241692262102543,0.0008617056306174094,-0.0003278540790226106,0.06969132944282645,-0.003974798746069498,1.0851248569444405,1.3981073797067443,0.00012871375451842595,0.055520912346803,3.738397231175391e-12,4.612605703283042e-9,6.664332170492157e-13,1.0421968452080664e-16,1.44143927474198e-13,0.5667967535482177,0.607303617869405,0.9871506717041847
0.0222,0.9732371083490051,-0.131281723648026,0.6609371231791716,-0.10979807251521478,0.6512094040897586,-0.1818958505735722,0.4454381837023343,0.05256412950262998,0.0008617348954701423,-0.0003277647140593674,0.06968964813365638,-0.00398068273247518,1.0851247869393534,1.398109814729251,0.00012864225849344761,0.055520841623227284,3.800777741606456e-12,4.612606007993458e-9,7.862184580054771e-13,1.0427052412086951e-16,1.4414393683280008e-13,0.5667967502001928,0.6073041670393987,0.9871510270259202
0.0223,0.973238296375328,-0.13128197145482326,0.6609382996018657,-0.10979813835629747,0.6512107402479768,-0.1818950695527894,0.4462367949701209,0.052710780273630735,0.000861764113251608,-0.0003276751828667368,0.06968796880451092,-0.0039865600746122505,1.0851247071022538,1.3981122619121278,0.00012857077515353343,0.05552077092513768,3.84193828221095e-12,4.612606307982703e-9,8.964871946636847e-13,1.0382677203724069e-16,1.4414394605537863e-13,0.5667967462314721,0.6073048180209117,0.9871514482213344
0.0224,0.9732394775288171,-0.1312821252221118,0.6609394738430244,-0.10979813719326718,0.6512120791930177,-0.18189421818334225,0.4470324144296733,0.05285687683290595,0.0008617932844808935,-0.0003275854905131116,0.06968629145318583,-0.003992430776665643,1.085124617633465,1.3981147211363312,0.0001284993048924632,0.05552070025241012,3.862505379986548e-12,4.612606602733304e-9,9.975010353466685e-13,1.0290298653876588e-16,1.44143955125478e-13,0.5667967416654365,0.6073055669788595,0.9871519328090661
0.0225,0.9732406520078097,-0.1312821867785118,0.6609406459698235,-0.10979807034257837,0.6512134208937576,-0.18189329790966802,0.44782505232672654,0.053002421079333846,0.0008618224096770857,-0.00032749564206688454,0.06968461607747697,-0.0039982948428202904,1.0851245187333105,1.3981171922828162,0.00012842784810401664,0.05552062960492049,3.86310556193092e-12,4.612606891727788e-9,1.089521588377257e-12,1.0151372589429076e-16,1.441439640266425e-13,0.5667967365254661,0.607306410078157,0.9871524783077545
0.0226,0.9732418200106432,-0.13128215795264347,0.6609418160494392,-0.10979793912068543,0.6512147653190716,-0.181892310176204,0.44861471890701615,0.053147414911792715,0.0008618514893592716,-0.0003274056425964483,0.0696829426751801,-0.004004152277261126,1.0851244106021136,1.3981196752325393,0.00012835640518197352,0.05552055898254472,3.844365355041741e-12,4.6126071744486814e-9,1.1728104620782807e-12,9.9673548372661e-17,1.4414397274241648e-13,0.5667967308349422,0.6073073434837195,0.9871530822360386
0.0227,0.9732429817356549,-0.13128204057312706,0.6609429841490477,-0.10979774484404292,0.6512161124378362,-0.18189125642738743,0.4494014244162775,0.05329186022916078,0.0008618805240465382,-0.0003273154971701956,0.06968127124409106,-0.004010003084173083,1.085124293440198,1.398122169866456,0.0001282849765201136,0.05552048838515871,3.8069112863166845e-12,4.612607450378513e-9,1.2476292647725709e-12,9.739701224272217e-17,1.4414398125634432e-13,0.566796724617245,0.6073083633604628,0.9871537421125571
0.0228,0.9732441373811825,-0.1312818364685827,0.660944150335825,-0.10979748882910526,0.6512174622189267,-0.18189013810765564,0.45018517910024575,0.053435758930316275,0.0008619095142579726,-0.0003272252108565193,0.06967960178200562,-0.004015847267741095,1.085124167447887,1.3981246760655224,0.00012821356251221662,0.055520417812638376,3.751369882753425e-12,4.61260771899981e-9,1.314239604782952e-12,9.469867577332018e-17,1.4414398955197028e-13,0.5667967178957554,0.6073094658733017,0.9871544554559494
0.0229,0.9732452871455635,-0.13128154746763065,0.6609453146769473,-0.1097971723923269,0.6512188146312193,-0.18188895666144594,0.45096599320465647,0.053579112914137486,0.0008619384605126616,-0.0003271347887238121,0.06967793428671963,-0.004021684832150096,1.0851240328255047,1.398127193710694,0.00012814216355206234,0.05552034726485963,3.678367671349635e-12,4.612607979795097e-9,1.372903090432257e-12,9.15930972333006e-17,1.4414399761283876e-13,0.566796710693854,0.6073106471871519,0.987155219784854
0.023,0.9732464312271351,-0.13128117539889114,0.6609464772395903,-0.10979679685016233,0.6512201696435896,-0.18188771353319555,0.4517438769752448,0.05372192407950262,0.0008619673633296922,-0.00032704423584046664,0.06967626875602885,-0.004027515781585018,1.0851238897733742,1.3981297226829263,0.00012807078003343052,0.055520276741698384,3.588531179102989e-12,4.6126082322469055e-9,1.423881330043314e-12,8.809483489150912e-17,1.4414400542249404e-13,0.5667967030349214,0.6073119034669285,0.9871560326179103
0.0231,0.9732475698242348,-0.13128072209098426,0.6609476380909305,-0.109796363519066,0.6512215272249133,-0.1818864101673418,0.4525188406577463,0.05386419432528995,0.0008619962232281515,-0.00032695355727487577,0.0696746051877291,-0.004033340120230795,1.0851237384918189,1.3981322628631756,0.00012799941235010087,0.055520206243030557,3.48248693301116e-12,4.61260847583776e-9,1.4674359319389541e-12,8.421844701679141e-17,1.4414401296448052e-13,0.5667966949423383,0.6073132308775467,0.987156891473757
0.0232,0.9732487031352003,-0.13128018937253033,0.6609487972981438,-0.10979587371549239,0.6512228873440666,-0.18188504800832198,0.4532908944978961,0.054005925550377726,0.0008620250407271266,-0.00032686275809543227,0.06967294357961619,-0.004039157852272361,1.0851235791811624,1.3981348141323975,0.00012792806089585322,0.055520135768732055,3.360861460071822e-12,4.612608710050189e-9,1.5038285044420055e-12,7.99784918779932e-17,1.4414402022234247e-13,0.5667966864394856,0.6073146255839221,0.9871577938710331
0.0233,0.9732498313583687,-0.1312795790721495,0.6609499549284064,-0.10979532875589594,0.651224249969925,-0.18188362850057335,0.4540600487414297,0.05414711965364419,0.0008620538163457041,-0.0003267718433705287,0.0696712839294859,-0.004044968981894648,1.0851234120417286,1.398137376371548,0.0001278567260644673,0.05552006531867878,3.224281287282642e-12,4.612608934366719e-9,1.533320655875299e-12,7.538952774395996e-17,1.4414402717962423e-13,0.5667966775497436,0.6073160837509698,0.9871587373283778
0.0234,0.9732509546920778,-0.131278893018462,0.660951111048894,-0.1097947299567311,0.6512256150713643,-0.18188215308853317,0.4548263136340824,0.05428777853396758,0.0008620825506029714,-0.00032668081816855784,0.06966962623513406,-0.0040507735132825915,1.0851232372738404,1.398139949461583,0.0001277854082497228,0.05551999489274666,3.0733729416413055e-12,4.612609148269878e-9,1.5561739945616624e-12,7.046611288353772e-17,1.4414403381987016e-13,0.5667966682964931,0.607317601543605,0.9871597193644298
0.0235,0.9732520733346647,-0.13127813304008795,0.6609522657267831,-0.10979407863445237,0.6512269826172605,-0.1818806232166388,0.4555896994215894,0.05442790409022616,0.0008621112440180154,-0.00032658968755791253,0.0696679704943565,-0.004056571450621123,1.085123055077822,1.3981425332834572,0.0001277141078453995,0.0555199244908116,2.9087629501454795e-12,4.612609351242193e-9,1.5726501288239258e-12,6.522280556557198e-17,1.4414404012662458e-13,0.5667966587031148,0.6073191751267434,0.9871607374978284
0.0236,0.9732531874844671,-0.13127730096564766,0.6609534190292495,-0.1097933761055142,0.651228352576489,-0.18187904032932747,0.45635021634968626,0.054567498221298166,0.0008621398971099227,-0.00032649845660698545,0.06966631670494895,-0.004062362798095177,1.085122865653996,1.3981451277181276,0.00012764282524527722,0.0555198541127495,2.731077839792838e-12,4.612609542766191e-9,1.5830106669849189e-12,5.967416405890846e-17,1.4414404608343187e-13,0.5667966487929894,0.6073208006652999,0.9871617892472122
0.0237,0.9732542973398224,-0.13127639862376128,0.6609545710234696,-0.10979262368637105,0.6512297249179262,-0.18187740587103646,0.4571078746641082,0.054706562826061844,0.0008621685103977808,-0.0003264071303841694,0.06966466486470727,-0.004068147559889684,1.0851226692026867,1.3981477326465497,0.00012757156084313565,0.05551978375843628,2.5409441375810547e-12,4.612609722324399e-9,1.5875172173674713e-12,5.383474663239282e-17,1.4414405167383632e-13,0.5667966385894974,0.60732247432419,0.9871628721312204
0.0238,0.9732554030990682,-0.13127542784304905,0.6609557217766192,-0.10979182269347741,0.6512310996104476,-0.1818757212862031,0.45786268461059065,0.05484509980339547,0.0008621970844006763,-0.00032631571395785706,0.06966301497142725,-0.004073925740189583,1.0851224659242176,1.3981503479496793,0.00012750031503275456,0.05551971342774787,2.3389883705077967e-12,4.612609889399346e-9,1.5864313882944128e-12,4.771911155487055e-17,1.4414405688138225e-13,0.5667966281160197,0.607324192268329,0.9871639836684921
0.0239,0.9732565049605415,-0.13127439045213113,0.6609568713558743,-0.10979097444328767,0.6512324766229289,-0.18187398801926463,0.45861465643486893,0.05498311105217725,0.0008622256196376965,-0.00032622421239644116,0.06966136702290471,-0.0040796973431798025,1.0851222560189115,1.398152973508472,0.00012742908820791369,0.05551964312056015,2.1258370655707506e-12,4.612610043473557e-9,1.5800147880885717e-12,4.134181709518774e-17,1.4414406168961402e-13,0.5667966173959367,0.6073259506626322,0.987165121377666
0.024,0.97325760312258,-0.13127328827962775,0.6609580198284114,-0.10979008025225638,0.6512338559242461,-0.18187220751465835,0.45936380038267827,0.05512059847128547,0.0008622541166279279,-0.00032613263076831445,0.06965972101693542,-0.004085462373045278,1.0851220396870926,1.3981556092038834,0.00012735788076239282,0.055519572836749055,1.9021167497675834e-12,4.612610184029561e-9,1.5685290250727784e-12,3.4717421522189863e-17,1.4414406608207598e-13,0.5667966064526293,0.6073277456720148,0.987166282777381
0.0241,0.9732586977835215,-0.1312721231541591,0.6609591672614061,-0.10978914143683796,0.6512352374832749,-0.18187038121682156,0.4601101266997541,0.055257563959598355,0.000862282575890458,-0.0003260409741418697,0.06965807695131519,-0.0040912208339709405,1.0851218171290844,1.39815825491687,0.00012728669308997167,0.05551950257619048,1.6684539500959686e-12,4.612610310549884e-9,1.5522357075698628e-12,2.7860483104722605e-17,1.4414407004231242e-13,0.5667965953094781,0.6073295734613923,0.9871674653862766
0.0242,0.9732597891417029,-0.13127089690434537,0.6609603137220349,-0.10978815931348687,0.6512366212688911,-0.18186851057019152,0.46085364563183184,0.05539400941599416,0.0008623109979443737,-0.00032594924758549954,0.06965643482383985,-0.0040969727301417265,1.08512158854521,1.3981609105283868,0.00012721552558443003,0.055519432338760354,1.425475193553579e-12,4.612610422517055e-9,1.5313964439026537e-12,2.0785560111631644e-17,1.4414407355386775e-13,0.5667965839898637,0.6073314301956798,0.9871686667229914
0.0243,0.9732608773954617,-0.1312696113588068,0.6609614592774735,-0.10978713519865757,0.6512380072499706,-0.18186659701920552,0.46159436742464666,0.055529936739351124,0.0008623393833087617,-0.00032585745616759684,0.0696547946323052,-0.0041027180657425685,1.085121354135793,1.3981635759193902,0.00012714437863954765,0.05551936212433458,1.1738070071380908e-12,4.6126105194136e-9,1.5062728423939802e-12,1.3507210811762691e-17,1.4414407660028622e-13,0.5667965725171668,0.6073333120397926,0.9871698843061644
0.0244,0.973261962743136,-0.1312682683461636,0.6609626039948984,-0.10978607040880456,0.6512393953953893,-0.18186464200830088,0.46233230232393413,0.05566534782854752,0.0008623677325027094,-0.0003257656049565543,0.06965315637450703,-0.004108456844958399,1.0851211141011572,1.3981662509708357,0.00012707325264910426,0.055519291932789074,9.140759178471656e-13,4.612610600722048e-9,1.4771265113666725e-12,6.039993473961163e-18,1.4414407916511223e-13,0.566796560914768,0.6073352151586463,0.9871711156544347
0.0245,0.9732630453830625,-0.13126686969503593,0.660963747941485,-0.10978496626038227,0.6512407856740228,-0.18186264698191484,0.46306746057542936,0.05580024458246158,0.0008623960460453034,-0.0003256736990207646,0.06965152004824114,-0.004114189071974151,1.085120868641626,1.3981689355636793,0.0001270021480068796,0.05551922176399974,6.469084526784951e-13,4.612610665924923e-9,1.4442190591435603e-12,-1.6015336329267895e-18,1.4414408123189004e-13,0.566796549206048,0.607337135717156,0.9871723582864411
0.0246,0.9732641255135789,-0.131265417234044,0.66096489118441,-0.10978382406984516,0.6512421780547469,-0.1818606133844847,0.4637998524248678,0.055934628899971535,0.0008624243244556306,-0.0003255817434286205,0.06964988565130334,-0.00411991475097476,1.0851206179575228,1.3981716295788766,0.00012693106510665346,0.05551915161784249,3.7293113862974556e-13,4.612610714504755e-9,1.4078120940474724e-12,-9.40281224005567e-18,1.4414408278416408e-13,0.5667965374143875,0.607339069880237,0.9871736097208227
0.0247,0.9732652033330229,-0.13126391279180807,0.6609660337908494,-0.10978264515364772,0.6512435725064376,-0.18185854266044776,0.46452948811798483,0.05606850267995566,0.0008624525682527786,-0.00032548974324851486,0.06964825318148944,-0.004125633886145157,1.0851203622491712,1.3981743328973835,0.0001268600043422056,0.05551908149419324,9.277050269858957e-14,4.61261074594407e-9,1.368167224401239e-12,-1.7349284078579848e-17,1.441440838054786e-13,0.5667965255631673,0.6073410138128046,0.9871748674762184
0.0248,0.9732662790397316,-0.13126235819694826,0.660967175827979,-0.10978143082824438,0.6512449689979705,-0.18185643625424128,0.4652563779005157,0.05620186782129219,0.0008624807779558339,-0.0003253977035488403,0.06964662263659525,-0.004131346481670278,1.0851201017168948,1.3981770454001556,0.00012678896610731572,0.0555190113929279,-1.929469281172999e-13,4.612610759725397e-9,1.3255460585276894e-12,-2.542639087965361e-17,1.44144084279378e-13,0.5667965136757677,0.6073429636797741,0.9871761290712672
0.0249,0.9732673528320426,-0.1312607552780848,0.6609683173629751,-0.10978018241008963,0.6512463674982216,-0.18185429561030256,0.4659805320181959,0.056334726222859385,0.0008625089540838835,-0.00032530562939798947,0.06964499401441655,-0.004137052541735052,1.0851198365610168,1.398179766968149,0.00012671795079576361,0.0555189413139224,-4.83594626820248e-13,4.6126107553312614e-9,1.2802102047496529e-12,-3.361957437443128e-17,1.441440841894066e-13,0.5667965017755696,0.607344915646061,0.9871773920246083
0.025,0.9732684249082932,-0.13125910586383796,0.6609694584630138,-0.10977890121563794,0.6512477679760665,-0.18185212217306887,0.4667019607167607,0.05646707978353548,0.0008625370971560146,-0.00032521352586435535,0.06964336731274916,-0.004142752070524417,1.085119566981861,1.3981824974823196,0.00012664695880132906,0.055518871257052606,-7.785460664125928e-13,4.6126107322441915e-9,1.2324212713899569e-12,-4.191427629406747e-17,1.4414408351910868e-13,0.5667964898859537,0.6073468658765804,0.9871786538548804
0.0251,0.9732694954668212,-0.13125741178282785,0.660970599195271,-0.10977758856134374,0.6512491704003813,-0.1818499173869775,0.46742067424194533,0.05659893040219873,0.0008625652076913138,-0.00032512139801633044,0.06964174252938889,-0.004148445072223304,1.085119293179751,1.3981852368236225,0.00012657599051779176,0.05551880122219448,-1.0771747198966378e-12,4.612610689946714e-9,1.1824408667714355e-12,-5.029593836971586e-17,1.4414408225202863e-13,0.5667964780303006,0.6073488105362475,0.9871799120807224
0.0252,0.9732705647059637,-0.13125567486367473,0.6609717396269229,-0.1097762457636615,0.6512505747400417,-0.18184768269646576,0.4681366828394853,0.05673027997772737,0.0008625932862088686,-0.0003250292509223076,0.06964011966213154,-0.004154131551016647,1.08511901535501,1.398187984873014,0.00012650504633893145,0.0555187312092239,-1.3788540602747228e-12,4.612610627921357e-9,1.1305305992169154e-12,-5.875000233253115e-17,1.4414408037171076e-13,0.566796466231991,0.6073507457899778,0.9871811642207736
0.0253,0.9732716328240585,-0.1312538969349988,0.6609728798251455,-0.10977487413904573,0.6512519809639232,-0.18184541954597092,0.46884999675511585,0.05686113040899967,0.0008626213332277656,-0.00032493708965067964,0.06963849870877291,-0.004159811511089379,1.0851187337079617,1.39819074151145,0.00012643412665852796,0.05551866121801679,-1.6829575605491726e-12,4.612610545650647e-9,1.0769520770492262e-12,-6.72619099136676e-17,1.4414407786169945e-13,0.5667964545144055,0.6073526678026867,0.987182407793673
0.0254,0.9732727000194427,-0.13125207982542025,0.660974019857115,-0.10977347500395082,0.651253389040902,-0.18184312937993025,0.46956062623457234,0.05699148359489386,0.000862649349267092,-0.00032484491926983915,0.06963687966710881,-0.004165484956626434,1.0851184484389296,1.398193506619886,0.000126363231870361,0.05551859124844906,-1.988858693722314e-12,4.6126104426171115e-9,1.0219669085911976e-12,-7.581710284427955e-17,1.4414407470553896e-13,0.5667964429009248,0.6073545727392893,0.9871836403180592
0.0255,0.9732737664904538,-0.1312502253635593,0.6609751597900073,-0.1097720496748313,0.6512547989398538,-0.18184081364278104,0.4702685815235902,0.057121341434288195,0.0008626773348459346,-0.0003247527448481789,0.06963526253493503,-0.004171151891812745,1.085118159748237,1.3981962800792782,0.00012629236236821032,0.055518521300396625,-2.295930932796474e-12,4.612610318303279e-9,9.658367021656594e-13,-8.440102285552133e-17,1.4414407088677368e-13,0.5667964314149295,0.607356456764701,0.9871848593125714
0.0256,0.9732748324354294,-0.13124833537803612,0.6609762996909987,-0.10977059946814159,0.6512562106296543,-0.18183847377896056,0.4709738728679047,0.057250705826060934,0.0008627052904833806,-0.00032466057145409173,0.06963364731004738,-0.004176812320833246,1.0851178678362081,1.398199061770582,0.00012622151854585568,0.05551845137373539,-2.603547750773989e-12,4.6126101721916746e-9,9.088230660954388e-13,-9.299911167854751e-17,1.4414406638894792e-13,0.5667964200798004,0.607358316043837,0.9871860622958486
0.0257,0.9732758980527071,-0.13124641169747095,0.6609774396272652,-0.10976912570033617,0.6512576240791794,-0.18183611123290613,0.4716765105132512,0.057379578669090305,0.0008627332166985168,-0.0003245684041559702,0.06963203399024169,-0.004182466247872868,1.0851175729031657,1.398201851574753,0.0001261507007970768,0.05551838146834128,-2.9110826206571645e-12,4.612610003764827e-9,8.511876087033687e-13,-1.0159681104451185e-16,1.4414406119560605e-13,0.5667964089189179,0.6073601467416128,0.9871872467865297
0.0258,0.9732769635406239,-0.13124445615048397,0.6609785796659827,-0.10976762968786952,0.6512590392573049,-0.18183372744905504,0.47237650470536496,0.05750796186225457,0.0008627611140104302,-0.00032447624802220724,0.06963042257331373,-0.004188113677116546,1.0851172751494333,1.3982046493727476,0.00012607990951565354,0.055518311584090194,-3.2179090154483344e-12,4.612609812505263e-9,7.931919383122781e-13,-1.1017956268456884e-16,1.4414405529029237e-13,0.5667963979556631,0.6073619450229435,0.9871884103032538
0.0259,0.9732780290975176,-0.13124247056569538,0.6609797198743275,-0.10976611274719605,0.6512604561329066,-0.18183132387184459,0.47307386568998144,0.057635857304431964,0.0008627889829382079,-0.00032438410812119547,0.06962881305705931,-0.004193754612749215,1.085116974775335,1.3982074550455212,0.00012600914509536552,0.05551824172085805,-3.5234004081498313e-12,4.612609597895511e-9,7.350976632449953e-13,-1.1873280832987297e-16,1.4414404865655122e-13,0.5667963872134162,0.6073637070527446,0.9871895503646597
0.026,0.9732790949217256,-0.1312404567717254,0.6609808603194754,-0.10976457619477029,0.6512618746748604,-0.18182890194571197,0.47376860371283597,0.057763266894500745,0.0008628168240009369,-0.00032429198952132766,0.06962720543927425,-0.004199389058955806,1.0851166719811938,1.3982102684740298,0.0001259384079299926,0.055518171878520754,-3.826930271763978e-12,4.6126093594180965e-9,6.771663918243498e-13,-1.272419897115785e-16,1.4414404127792693e-13,0.5667963767155582,0.6073654289959313,0.9871906644893865
0.0261,0.9732801612115852,-0.13123841659719424,0.6609820010686029,-0.10976302134704664,0.651263294852042,-0.18182646311509454,0.4744607290196639,0.057890192531339174,0.000862844637717704,-0.00032419989729099655,0.06962559971775434,-0.004205017019921253,1.0851163669673332,1.398213089539229,0.00012586769841331448,0.05551810205695422,-4.1278720792931125e-12,4.612609096555548e-9,6.196597323731696e-13,-1.3569254856084003e-16,1.4414403313796385e-13,0.5667963664854697,0.6073671070174188,0.9871917501960732
0.0262,0.9732812281654339,-0.13123635187072208,0.6609831421888858,-0.10976144952047961,0.6512647166333273,-0.18182400882442956,0.4751502518562005,0.05801663611382547,0.0008628724246075963,-0.00032410783649859486,0.06962399589029539,-0.00421063849983049,1.0851160599340772,1.3982159181220748,0.00012579701693911087,0.05551803225603436,-4.425599303739539e-12,4.612608808790393e-9,5.628392932142878e-13,-1.4406992660881127e-16,1.4414402422020628e-13,0.5667963565465312,0.6073687372821227,0.9871928050033587
0.0263,0.9732822959816093,-0.13123426442092914,0.6609842837475003,-0.10975986203152364,0.651266139987592,-0.18182154051815433,0.47583718246818113,0.0581425995408379,0.0008629001851897008,-0.0003240158122125153,0.0696223939546932,-0.0042162535028684505,1.0851157510817488,1.398218754103523,0.00012572636390116161,0.05551796247563709,-4.719485418105596e-12,4.612608495605158e-9,5.069666826705322e-13,-1.5235956558664687e-16,1.4414401450819864e-13,0.5667963469221234,0.6073703159549579,0.9871938264298821
0.0264,0.9732833648584489,-0.13123215607643562,0.6609854258116223,-0.10975826019663322,0.6512675648837118,-0.18181905964070616,0.4765215311013412,0.058268084711254706,0.0008629279199831045,-0.00032392382950115076,0.06962079390874358,-0.004221862033220066,1.0851154406106722,1.3982215973645291,0.00012565573969324642,0.05551789271563831,-5.0089038953936085e-12,4.61260815648237e-9,4.523035090647322e-13,-1.6054690722550109e-16,1.4414400398548518e-13,0.5667963376356272,0.6073718392008403,0.9871948119942822
0.0265,0.9732844349942898,-0.13123002866586173,0.660986568448428,-0.10975664533226277,0.6512689912905628,-0.18181656763652226,0.47720330800141597,0.05839309352395414,0.0008629556295068943,-0.0003238318934328938,0.06961919575024232,-0.004227464095070272,1.08511512872117,1.3982244477860493,0.00012558514470914506,0.05551782297591395,-5.293228208605904e-12,4.612607790904558e-9,3.9911138071971714e-13,-1.686173932565283e-16,1.4414399263561024e-13,0.566796328710423,0.6073733031846845,0.9871957592151981
0.0266,0.9732855065874697,-0.13122788401782767,0.6609877117250935,-0.1097550187548668,0.6512704191770207,-0.18181406595004,0.47788252341414084,0.05851762787781444,0.0008629833142801572,-0.00032374000907613724,0.06961759947698526,-0.004233059692604001,1.0851148156135662,1.398227305249039,0.00012551457934263728,0.05551775325633991,-5.571831830744806e-12,4.612607398354248e-9,3.4765190595831713e-13,-1.7655646541088271e-16,1.4414398044211821e-13,0.5667963201698916,0.6073747040714063,0.9871966656112687
0.0267,0.973286579836326,-0.1312257239609536,0.6609888557087948,-0.10975338178089973,0.6512718485119612,-0.1818115560256966,0.47855918758525123,0.05864168967171388,0.0008630109748219803,-0.00032364818149927384,0.06961600508676816,-0.004238648830006186,1.0851145014881844,1.398230169634454,0.00012544404398750277,0.05551768355679209,-5.844088234812655e-12,4.612606978313967e-9,2.98186693103359e-13,-1.8434956541971907e-16,1.441439673885534e-13,0.5667963120374135,0.6073760380259208,0.9871975287011331
0.0268,0.9732876549391963,-0.1312235503238598,0.660990000466708,-0.10975173572681607,0.6512732792642603,-0.18180903930792938,0.4792333107604823,0.05876528080453068,0.0008630386116514505,-0.00032355641577069626,0.06961441257738686,-0.004244231511461761,1.0851141865453477,1.3982330408232504,0.0001253735390375214,0.05551761387714643,-6.1093708938117576e-12,4.612606530266243e-9,2.5097735047767625e-13,-1.9198213501419107e-16,1.4414395345846013e-13,0.5667963043363696,0.6073773012131433,0.9871983460034301
0.0269,0.9732887320944178,-0.13122136493516645,0.6609911460660093,-0.10975008190907024,0.6512747114027936,-0.1818065172411756,0.4799049031855695,0.05888840317514311,0.0008630662252876549,-0.00032346471695879727,0.06961282194663714,-0.004249807741155659,1.0851138709853805,1.398235918696384,0.00012530306488647283,0.05551754421727882,-6.367053280744448e-12,4.612606053693604e-9,2.062854864040966e-13,-1.994396159254533e-16,1.4414393863538272e-13,0.5667962970901405,0.6073784897979893,0.987199115036799
0.027,0.973289811500328,-0.1312191696234937,0.6609922925738746,-0.10974842164411672,0.6512761448964371,-0.18180399126987257,0.4805739751062482,0.05901105868242939,0.0008630938162496803,-0.0003233730901319697,0.0696112331923148,-0.004255377523272814,1.085113555008605,1.3982388031348103,0.00012523262192813686,0.055517474577065185,-6.616508868613052e-12,4.612605548078576e-9,1.643727092054494e-13,-2.0670744988466006e-16,1.4414392290286554e-13,0.5667962903221067,0.6073795999453738,0.9871998333198784
0.0271,0.9732908933552644,-0.13121696621746184,0.6609934400574801,-0.10974675624840996,0.6512775797140664,-0.18180146283845758,0.48124053676825373,0.05913324922526779,0.0008631213850566136,-0.00032328154035860614,0.06960964631221567,-0.004260940861998159,1.085113238815346,1.3982416940194855,0.00012516221055629327,0.05551740495638142,-6.857111130419898e-12,4.612605012903686e-9,1.2550062720456427e-13,-2.1377107862296568e-16,1.4414390624445292e-13,0.566796284055649,0.6073806278202124,0.9872004983713075
0.0272,0.9732919778575645,-0.13121475654569098,0.6609945885840018,-0.10974508703840447,0.6512790158245575,-0.18179893339136788,0.4819045984173213,0.05925497670253655,0.000863148932227542,-0.00032319007270709946,0.06960806130413554,-0.004266497761516627,1.0851129226059262,1.398244591231365,0.0001250918311647217,0.05551733535510345,-7.0882335391673126e-12,4.612604447651462e-9,8.993084872427063e-14,-2.206159438715245e-16,1.4414388864368915e-13,0.566796278314148,0.6073815695874203,0.9872011077097252
0.0273,0.9732930652055658,-0.13121254243680142,0.6609957382206157,-0.10974341533055465,0.6512804531967862,-0.1817964043730408,0.48256617029918647,0.05937624301311393,0.0008631764582815525,-0.00032309869224584226,0.06960647816587019,-0.004272048226013151,1.0851126065806693,1.3982474946514047,0.00012502148414720205,0.055517265773107186,-7.309249567857627e-12,4.612603851804432e-9,5.792498208739715e-14,-2.27227487361491e-16,1.4414387008411865e-13,0.5667962731209845,0.6073824214119127,0.9872016588537705
0.0274,0.9732941555976057,-0.1312103257194133,0.6609968890344982,-0.109741742441315,0.6512818917996281,-0.18179387722791354,0.48322526265958443,0.05949705005587816,0.000863203963737732,-0.0003230074040432274,0.06960489689521548,-0.0042775922596726655,1.0851122909398991,1.3982504041605606,0.00012495116989751393,0.055517196210268537,-7.519532689493157e-12,4.612603224845123e-9,2.974463561677516e-14,-2.335911508240191e-16,1.441438505492857e-13,0.566796268499539,0.6073831794586051,0.9872021493220824
0.0275,0.9732952492320215,-0.1312081082221468,0.6609980410928251,-0.10974006968714,0.6512833316019593,-0.1817913534004235,0.4838818857442506,0.0596173997297075,0.0008632314491151675,-0.0003229162131676476,0.06960331748996716,-0.004283129866680103,1.0851119758839387,1.398253319639788,0.00012488088880943722,0.055517126666463405,-7.718456377076233e-12,4.612602566256061e-9,5.651417635233176e-15,-2.396923759902634e-16,1.441438300227346e-13,0.5667962644731923,0.6073838398924127,0.9872025766332999
0.0276,0.9732963463071507,-0.1312058917736222,0.6609991944627724,-0.10973839838448406,0.6512847725726554,-0.1817888343350079,0.4845360497989203,0.05973729393348019,0.0008632589149329459,-0.0003228251246874955,0.06960173994792107,-0.004288661051220397,1.0851116616131118,1.3982562409700434,0.00012481064127675164,0.05551705714156772,-7.905394103609183e-12,4.612601875519774e-9,-1.4093063534399295e-14,-2.455166045913781e-16,1.4414380848800975e-13,0.566796261065325,0.6073843988782508,0.9872029383060619
0.0277,0.9732974470213309,-0.13120367820245968,0.6610003492115164,-0.10973672984980169,0.6512862146805922,-0.18178632147610402,0.48518776506932887,0.05985673456607449,0.0008632863617101545,-0.0003227341436711639,0.06960016426687302,-0.0042941858174784815,1.0851113483277421,1.398259168032282,0.00012474042769323687,0.055516987635457385,-8.079719342094333e-12,4.612601152118791e-9,-2.922719956929278e-14,-2.510492783585175e-16,1.4414378592865546e-13,0.5667962582993177,0.6073848525810346,0.9872032318590074
0.0278,0.9732985515728995,-0.1312014693372794,0.6610015054062333,-0.10973506539954733,0.6512876578946458,-0.18178381626814916,0.4858370418012116,0.05997572352636864,0.0008633137899658798,-0.0003226432751870457,0.06959859044461876,-0.00429970416963929,1.0851110362281526,1.39826210070746,0.00012467024845267273,0.05551691814800831,-8.24080556553401e-12,4.6126003955356364e-9,-3.948938214661778e-14,-2.5627583902283603e-16,1.4414376232821606e-13,0.5667962561985511,0.6073851971656796,0.9872034548107753
0.0279,0.9732996601601939,-0.13119926700670162,0.6610026631140987,-0.10973340635017546,0.6512891021836917,-0.1817813201555806,0.486483890240304,0.06009426271324089,0.000863341200219209,-0.00032255252430353335,0.06959701847895414,-0.004305216111887755,1.0851107255146675,1.398265038876533,0.00012460010394883895,0.055516848679096405,-8.388026246930544e-12,4.6125996052528395e-9,-4.4618002943544857e-14,-2.6118172831548814e-16,1.441437376702359e-13,0.5667962547864058,0.607385428797101,0.9872036046800048
0.028,0.9733007729815515,-0.1311970730393465,0.661003822402289,-0.10973175401814052,0.6512905475166058,-0.1817788345828356,0.48712832063234124,0.06021235402556949,0.0008633685929892294,-0.00032246189608901973,0.06959544836767496,-0.00431072164840881,1.0851104163876097,1.3982679824204567,0.0001245299945755153,0.05551677922859759,-8.520754859286252e-12,4.612598780752927e-9,-4.435145363724424e-14,-2.6575238796762776e-16,1.4414371193825932e-13,0.5667962540862628,0.6073855436402142,0.9872036789853348
0.0281,0.9733018896322497,-0.13119488667633314,0.6610049830188374,-0.10973010783620071,0.651291993658229,-0.1817763588953597,0.4877703415079759,0.0603299990651461,0.000863395967199351,-0.0003223713882458074,0.06959388010902476,-0.004316220788479743,1.085110108707931,1.3982709307259682,0.00012445991998830415,0.05551670979645646,-8.642156385465023e-12,4.612597924213307e-9,-3.9405009093737503e-14,-2.700590435530496e-16,1.4414368519997328e-13,0.566796248563358,0.607385621487229,0.9872037204215968
0.0282,0.9733030071807705,-0.13119269616639617,0.6610061433807023,-0.10972845923793127,0.65129343953502,-0.18177388352649573,0.4884099539176544,0.06044719813524417,0.0008634233150942549,-0.0003222809671890308,0.06959231370309667,-0.004321713562936105,1.0851098009011724,1.3982738811566513,0.00012438987672510569,0.05551664038292025,-8.77046660804717e-12,4.612597048929484e-9,-3.4512386001261826e-14,-2.7451296109651346e-16,1.4414365787049962e-13,0.5667962118516169,0.6073860615854715,0.9872039449650604
0.0283,0.9733041251586788,-0.13119050011152913,0.6610073032170398,-0.10972680719869622,0.6512948849303037,-0.18177140731526756,0.48904716549786176,0.06056395267598625,0.0008634506354459496,-0.00032219062881587993,0.069590749148117,-0.004327199982130219,1.0851094927598113,1.3982768331624347,0.00012431986430348012,0.05551657098797664,-8.907274088846065e-12,4.612596156943349e-9,-3.031107045588942e-14,-2.7914742010535803e-16,1.4414363001400342e-13,0.5667961437859396,0.607386877552897,0.9872043612815394
0.0284,0.9733052435059533,-0.13118829885305258,0.6610084624736692,-0.1097251519603673,0.6512963297670095,-0.18176893051207682,0.48968198502122073,0.06068026432405527,0.0008634779281077021,-0.00032210037397556603,0.06958918644200657,-0.0043326800529848025,1.085109184304998,1.398279786532058,0.0001242498827387693,0.05551650161156806,-9.051529285578648e-12,4.61259524845677e-9,-2.6770527849769735e-14,-2.839359312156419e-16,1.4414360163722372e-13,0.5667960481774049,0.607388023702514,0.9872049460609771
0.0285,0.973306362162572,-0.1311860927322871,0.6610096210964094,-0.10972349376481634,0.6512977739680665,-0.18176645336732522,0.49031442126035396,0.06079613471613417,0.0008635051929327793,-0.0003220102035173001,0.06958762558268619,-0.004338153782422577,1.0851088755578835,1.3982827410542598,0.0001241799320463152,0.055516432253637,-9.202182655961847e-12,4.612594323671618e-9,-2.3860223575052586e-14,-2.8885200506342277e-16,1.441435727468996e-13,0.5667959288370913,0.6073894543473312,0.9872056759933161
0.0286,0.9733074810685136,-0.13118388209055312,0.6610107790310786,-0.10972183285391503,0.6512992174564044,-0.18176397613141435,0.4909444829878842,0.060911565488905826,0.0008635324297744483,-0.00032192011829029337,0.06958606656807667,-0.004343621177366263,1.0851085665396174,1.3982856965177788,0.0001241100122414596,0.05551636291412587,-9.358184657712596e-12,4.612593382789759e-9,-2.154962302388739e-14,-2.938691522847591e-16,1.4414354334977007e-13,0.5667957895760776,0.6073911238003568,0.9872065277684992
0.0287,0.9733086001637561,-0.13118166726917121,0.6610119362234965,-0.10972016946953511,0.651300660154952,-0.18176149905474584,0.491572178976434,0.06102655827905319,0.0008635596384859756,-0.00032183011914375703,0.06958450939609881,-0.004349082244738577,1.0851082572713509,1.3982886527113543,0.0001240401233395445,0.05551629359297714,-9.518485748547837e-12,4.612592426013062e-9,-1.9808191588423694e-14,-2.9896088351570897e-16,1.4414351345257424e-13,0.5667956342054421,0.6073929863745992,0.9872074780764691
0.0288,0.9733097193882778,-0.13117944860946196,0.6610130926194818,-0.10971850385354841,0.6513021019866393,-0.18175902238772149,0.4921975179986263,0.06114111472325918,0.0008635868189206289,-0.00032174020692690225,0.06958295406467346,-0.004354536991462241,1.0851079477742347,1.3982916094237243,0.00012397026535591174,0.055516224290133254,-9.682036386184505e-12,4.612591453543397e-9,-1.860539466081108e-14,-3.0410070939233075e-16,1.4414348306205113e-13,0.5667954665362639,0.607394996383067,0.9872085036071689
0.0289,0.9733108386820574,-0.13117722645274582,0.6610142481648533,-0.10971683624782663,0.6513035428743951,-0.18175654638074282,0.49282050882708356,0.061255236458206706,0.0008636139709316744,-0.00032165038248894024,0.06958140057172141,-0.004359985424459974,1.0851076380694191,1.3982945664436286,0.0001239004383059032,0.05551615500553665,-9.847787028339535e-12,4.61259046558263e-9,-1.7910697633199085e-14,-3.0926214055068253e-16,1.4414345218493978e-13,0.5667952903796214,0.6073971081387687,0.9872095810505415
0.029,0.9733119579850728,-0.13117500114034333,0.6610154028054299,-0.10971516689424152,0.6513049827411489,-0.18175407128421153,0.4934411602344286,0.061368925120578705,0.0008636410943723794,-0.000321560646679082,0.06957984891516346,-0.004365427550654494,1.0851073281780546,1.3982975235598052,0.0001238306422048608,0.055516085739129785,-1.0014688132729868e-11,4.612589462332631e-9,-1.7693565897737288e-14,-3.1441868762682273e-16,1.4414342082797924e-13,0.5667951095465932,0.6073992759547127,0.9872106870965291
0.0291,0.9733130772373025,-0.13117277301357508,0.6610165564870307,-0.10971349603466488,0.65130642150983,-0.18175159734852936,0.49405948099328406,0.06148218234705807,0.0008636681890960108,-0.00032147100034653897,0.06957829909292043,-0.004370863376968523,1.0851070181212916,1.3983004805609935,0.00012376087706812643,0.0555160164908551,-1.0181690157072429e-11,4.61258844399527e-9,-1.7923464846575246e-14,-3.1954386125680926e-16,1.4414338899790862e-13,0.566794927848258,0.6074014541439076,0.9872117984350753
0.0292,0.9733141963787248,-0.13117054241376153,0.6610177091554745,-0.10971182391096841,0.651307859103368,-0.18174912482409789,0.49467547987627264,0.061595009774327754,0.0008636952549558357,-0.00032138144434052204,0.06957675110291314,-0.004376292910324778,1.085106707920281,1.3983034372359324,0.00012369114291104196,0.05551594726065505,-1.0347743559084159e-11,4.612587410772413e-9,-1.8569859871862512e-14,-3.246111720767004e-16,1.441433567014669e-13,0.5667947490956943,0.6074035970193616,0.9872128917561225
0.0293,0.9733153153493183,-0.1311683096822232,0.6610188607565803,-0.10971015076502391,0.6513092954446917,-0.18174665396131875,0.4952891656560171,0.061707409039070654,0.0008637222918051208,-0.0003212919795102425,0.0695752049430624,-0.00438171615764598,1.0851063975961732,1.3983063933733602,0.00012362143974894928,0.05551587804847208,-1.0511798796481992e-11,4.612586362865932e-9,-1.9602216365748642e-14,-3.2959413072255433e-16,1.441433239453932e-13,0.5667945770999809,0.6074056588940837,0.9872139437496135
0.0294,0.9733164340890609,-0.13116607516028073,0.6610200112361669,-0.10970847683870312,0.6513107304567308,-0.18174418501059367,0.49590054710514003,0.06181938177796969,0.0008637492994971332,-0.00032120260670491155,0.069573660611289,-0.004387133125854848,1.0851060871701188,1.3983093487620164,0.00012355176759719033,0.05551580885424863,-1.0672806326982867e-11,4.612585300477691e-9,-2.0989999720383195e-14,-3.344662478304294e-16,1.4414329073642648e-13,0.5667944156721965,0.6074075940810818,0.9872149311054911
0.0295,0.9733175525379311,-0.1311638391892545,0.6610211605400532,-0.10970680237387778,0.6513121640624147,-0.1817417182223243,0.4965096329962642,0.061930929627707805,0.0008637762778851398,-0.00032111332677374027,0.0695721181055138,-0.004392543821874102,1.0851057766632681,1.3983123031906393,0.00012348212647110695,0.05551573967792715,-1.0829716608303716e-11,4.612584223809562e-9,-2.2702675327915735e-14,-3.3920103403638375e-16,1.4414325708130585e-13,0.5667942686234194,0.6074093568933648,0.9872158305136984
0.0296,0.9733186706359072,-0.13116160211046515,0.6610223086140583,-0.10970512761241966,0.6513135961846724,-0.18173925384691225,0.4971164321020123,0.06204205422496789,0.0008638032268224075,-0.00032102414056593985,0.06957057742365755,-0.004397948252626461,1.0851054660967718,1.3983152564479677,0.00012341251638604104,0.055515670519450104,-1.0981480098161485e-11,4.6125831330634124e-9,-2.4709708580495886e-14,-3.4377199997647567e-16,1.441432229867704e-13,0.5667941397647287,0.6074109016439408,0.987216618664178
0.0297,0.9733197883229676,-0.13115936426523314,0.661023455404001,-0.10970345279620052,0.6513150267464336,-0.18173679213475924,0.4977209531950069,0.062152757206432895,0.0008638301461622033,-0.00032093504893072157,0.0695690385636411,-0.004403346425034645,1.0851051554917805,1.3983182083227412,0.00012334293735733452,0.055515601378759924,-1.1127047254273095e-11,4.612582028441111e-9,-2.698056487027307e-14,-3.4815265628676315e-16,1.441431884595591e-13,0.5667940329072026,0.6074121826458186,0.9872172722468728
0.0298,0.9733209055390906,-0.13115712599487905,0.6610246008557003,-0.1097017781670921,0.6513164556706276,-0.1817343333362669,0.4983232050478709,0.06226304020878572,0.0008638570357577943,-0.00032084605271729647,0.06956750152338526,-0.004408738346021373,1.085104844869445,1.3983211586036979,0.00012327338940032925,0.055515532255799055,-1.1265368534355488e-11,4.612580910144526e-9,-2.9484709589396916e-14,-3.523165136033045e-16,1.4414315350641105e-13,0.5667939518619199,0.6074131542120066,0.9872177679517256
0.0299,0.9733220222242545,-0.1311548876407234,0.6610257449149749,-0.10970010396696617,0.6513178828801833,-0.18173187770183688,0.4989231964332269,0.062372904868709285,0.0008638838954624472,-0.0003207571527748757,0.06956596630081083,-0.004414124022509364,1.085104534250915,1.398324107079577,0.00012320387253036716,0.055515463150509946,-1.13953943961256e-11,4.612579778375526e-9,-3.2191608130016975e-14,-3.562370825621579e-16,1.4414311813406532e-13,0.5667939004399594,0.6074137706555132,0.9872180824686791
0.03,0.9733231383184375,-0.13115264954408667,0.6610268875276439,-0.10969843043769446,0.6513193082980304,-0.18172942548187085,0.4995209361236975,0.062482352822886514,0.0008639107251294291,-0.0003206683499526705,0.06956443289383862,-0.004419503461421339,1.0851042236573418,1.3983270535391172,0.0001231343867627901,0.05551539406283506,-1.1516075297300369e-11,4.612578633335979e-9,-3.507072588428282e-14,-3.598878737993816e-16,1.441430823492609e-13,0.5667938824523995,0.6074139862893467,0.9872181924876764


==> data/kpred_25.csv <==
0.0,1.0067552230867676,-0.04029913889433857,0.20330299948998976,0.05885597151382373,0.20030310784149463,-0.01608748059654234,0.20230451163495683,0.008124112353003962,0.00027215096174116113,-2.185798994095429e-5,0.0704451141318348,-0.002805774194391405,1.084409521544636,0.4290526993758472,6.448912422708622e-20,0.05652532574499606,-7.779704729421164e-41,4.600042785237128e-9,0.0,0.0,1.437513370386603e-13,0.5652532574498266,0.1866812269880435,1.002910145188458
0.0001,0.9765647260989146,-0.03783092054813654,0.21047500262822125,0.05410137503077787,0.31637216271719226,-0.02754223260557082,0.20252577210876196,0.00813624674218047,0.00027308290226062777,-2.317395459904578e-5,0.07044548936589967,-0.0028065016811102276,1.0843923894577558,0.4299437240150456,3.3648985182065146e-10,0.05652553718946866,3.716171089691697e-6,4.7038688675610906e-9,2.2003626201835487e-6,6.985523456215332e-11,1.4535327215037271e-13,0.5823886252714658,0.1870543363752388,1.0156264412066072
0.0002,0.9077365764794351,-0.032185967476200936,0.24844609391276343,0.04090575288670024,0.3956939871739347,-0.038763597652456086,0.20304126535771042,0.008176151215490693,0.0002790254620304518,-2.6881405191915145e-5,0.07044688733088911,-0.00280830126464687,1.0841976322613383,0.4306206255680638,9.248820657100615e-9,0.05652795487744956,1.5606439581058293e-5,5.639637066812553e-9,4.649571420946177e-6,4.482537722643259e-10,1.6914696281442686e-13,0.5473722372410555,0.18732867462691785,1.0233551197492996
0.0003,0.8348164585587309,-0.026592418828705697,0.31749325107184256,0.022669091719369854,0.4436741963098612,-0.04841699309961676,0.20366284097864984,0.008242074640919167,0.0002921096769761537,-3.244506470022036e-5,0.07044769959040338,-0.002810481032907313,1.083586033480049,0.42616086066943076,5.679031691623676e-8,0.056535600965446284,2.4828818108268183e-5,7.730561540569643e-9,2.164932661088566e-6,8.246231728029016e-10,2.349085733399469e-13,0.5325058565295292,0.18552742427712893,1.001716644419151
0.0004,0.7830415259497172,-0.02373646643977246,0.39920445027984847,0.003968511568797169,0.46951379113277086,-0.05624428903309455,0.2042909546655687,0.0083273512683727,0.0003114007025889247,-3.917319656277818e-5,0.07044562120562149,-0.002812394726412708,1.0824673309081345,0.43098872399615534,1.9117068670452295e-7,0.05654971722323683,2.3312240448988116e-5,1.0235781346248402e-8,-2.3048197097121376e-6,8.151359380719449e-10,3.2067570453102685e-13,0.7102712734667765,0.18756180093870822,0.957867243054005
0.0005,0.7619280136587208,-0.024662829021397065,0.47247127484411056,-0.011274780754610598,0.48305758089698325,-0.0626853831998575,0.20490926480595845,0.008425630839146228,0.000334207756584725,-4.6379175202932434e-5,0.0704392744858587,-0.002813656408660801,1.0810010120756457,0.4636860332328575,4.569461299921674e-7,0.05656846648875039,1.2186743313801396e-5,1.2064445549496552e-8,-4.899881845499464e-6,4.2877892700661326e-10,3.8504513416903756e-13,0.8999186779499055,0.20101826543051612,0.904181397424514
0.0006,0.767287172567414,-0.028669367561095543,0.523723681197905,-0.021095185482135053,0.4921170882675663,-0.06839016015323181,0.2055447809159854,0.008533563532787405,0.0003576013731103358,-5.354296064323768e-5,0.07042871655913016,-0.002814217759211944,1.0794207354728789,0.5008939026681294,8.765979448062978e-7,0.05658903950934869,-6.157744142512684e-7,1.2620536306975677e-8,-4.02358436968039e-6,-4.0923624857202445e-11,4.036214024692587e-13,0.8999999999999999,0.21671303294296845,0.8588651735751105
0.0007,0.7876557139174533,-0.03401434482167186,0.5500842463307043,-0.025748580194518766,0.5011939645733972,-0.07383653254622208,0.20623116155830828,0.008650848940488903,0.0003794918906677437,-6.0400776006507714e-5,0.0704151179351053,-0.0028142978361462034,1.0778709879201778,0.5381116423432102,1.453665184803516e-6,0.05660967069274235,-8.805946441900306e-6,1.2098435347847783e-8,-1.660814334109293e-6,-3.262128561786562e-10,3.83212473822784e-13,0.9,0.23786024036946074,0.8231946474007862
0.0008,0.8109218593402975,-0.03888151915264884,0.5570484879942633,-0.027049261381559636,0.5116969417187052,-0.07917825821424235,0.2069891138221141,0.008778889041407193,0.00039899929557669786,-6.693150681185919e-5,0.07040008934355033,-0.0028142310082859977,1.076427532320513,0.5753394684036954,2.1807287902886804e-6,0.05662940878941957,-1.1242579851143245e-5,1.1054490003098844e-8,2.1886141220442675e-7,-3.906923163875784e-10,3.4588555384745514e-13,0.9,0.25207485300718696,0.8193763300274901
0.0009,0.8290443871349356,-0.04218637132026182,0.5537350684629788,-0.0272539251058122,0.5229938594783329,-0.0842925450924326,0.2078202068005765,0.00891914211262221,0.00041629504752811324,-7.327028192915058e-5,0.07038501918922345,-0.0028143061503674138,1.075110331495254,0.6125761555040239,3.0458355801526476e-6,0.05664797574366952,-9.55151762648421e-6,9.988378551682977e-9,1.1474426963109872e-6,-3.1453229820382006e-10,3.097874039248964e-13,0.9,0.2661391343240983,0.8201156225071754
0.001,0.8388501903425957,-0.043730996541881346,0.5487407416046788,-0.02818667838939897,0.5337208787958472,-0.08894957281538089,0.20871209012663583,0.00907213678691632,0.0004320884640695104,-7.959411329835381e-5,0.07037078870631408,-0.0028146913805873206,1.073910765510706,0.6498204326036167,4.036584493582649e-6,0.056665443483469455,-6.039828044685159e-6,9.207566316636443e-9,1.3012873936222957e-6,-1.8769266856715994e-10,2.84721208859511e-13,0.9,0.28760818404668603,0.8368449780707722
0.0011,0.8418495720211794,-0.04415086247896578,0.5470628610446202,-0.03057762827971017,0.5427732291175379,-0.09298094184215855,0.20964531191487348,0.009236807616395046,0.0004471704413880125,-8.602298594410653e-5,0.07035761836803964,-0.002815394094720578,1.072807600853993,0.6870712136288264,5.142378955191293e-6,0.05668204388413189,-2.5522570735163743e-6,8.781275768807194e-9,9.889918389958664e-7,-6.992329998936753e-11,2.7201457492389543e-13,0.9,0.29912121519892576,0.8452402470775867
0.0012,0.841191562026487,-0.044307991710553225,0.5505240562438164,-0.03434746386755845,0.5496571711570545,-0.09634668347139433,0.21060253174592616,0.009411126687238602,0.0004621039866668863,-9.259443112945138e-5,0.07034537953017302,-0.0028163412183739066,1.0717808878627098,0.7243275993854775,6.3544462285034926e-6,0.05669799805384643,-2.784456212888108e-7,8.653585637189924e-9,4.721646732312619e-7,3.370241294901325e-12,2.6916268699676765e-13,0.9,0.32138758415499225,0.8573750659336414
0.0013,0.8403213653016265,-0.04496130935828229,0.5577305815703513,-0.038707895703073945,0.5546562583891783,-0.09917232343683709,0.2115735920584487,0.009592433709965719,0.00047706564756428246,-9.924581124132499e-5,0.07033371031049906,-0.0028174171052087558,1.070819210361743,0.7615888878098667,7.665937419147402e-6,0.05671342752454549,4.801392686455243e-7,8.674988898133058e-9,-2.5042602420331223e-8,2.4976047813928342e-11,2.7096212242514796e-13,0.9,0.3318526852358672,0.8616955386801428
0.0014,0.8414470175808781,-0.04648797493425706,0.5664204625099122,-0.04283164560400914,0.5583817838517752,-0.10164822155304086,0.21255517824819095,0.009778386630306442,0.0004919830289158286,-0.00010587664766433728,0.07032229717538216,-0.00281853687880346,1.06992117660202,0.7988544223551534,9.070447316150432e-6,0.05672833186338935,-1.8799376529527444e-8,8.703488961867663e-9,-3.3256369839257047e-7,4.699237727418527e-12,2.7261527719725697e-13,0.9,0.3542155359361351,0.8641973555751926
0.0015,0.8449822277075697,-0.04877542706099747,0.5745066921869884,-0.04618770278683244,0.5615267891559016,-0.1039640283688448,0.21355015276478778,0.009967534802139563,0.0005066151316073927,-0.00011238547929171207,0.07031098456081933,-0.0028196785664751545,1.0690950978575742,0.8361235041103849,1.0561155882299415e-5,0.05674259025953545,-1.1237727454182929e-6,8.652995298047045e-9,-4.163798958278538e-7,-3.4825631191331667e-11,2.7132238864125703e-13,0.9,0.36722411543581474,0.8656557518060631
0.0016,0.8505436838366334,-0.051523213328442924,0.5805563870444601,-0.048527264833426856,0.5646572569444829,-0.1062667431643683,0.21456260180076578,0.01015903526176596,0.0005207242436106319,-0.00011869423724195401,0.07029972165660706,-0.0028208554420197586,1.068351315852036,0.8733953683789892,1.2130600048927117e-5,0.056756055180184804,-2.198271094205893e-6,8.481639007070781e-9,-3.1887934150865414e-7,-7.156947711379046e-11,2.658155329877834e-13,0.8999999999999999,0.38451850914208263,0.8678047952320481
0.0017,0.8569627148478993,-0.05433148971768452,0.5846368699862997,-0.050111589230888196,0.5679421245059304,-0.10858321842537991,0.21559561815053224,0.010353101233559973,0.0005341966444495363,-0.00012479225526725772,0.07028860830192102,-0.0028221218297813083,1.0676983467278978,0.9106690984169491,1.3769830069302129e-5,0.05676859742620586,-2.9383251845821947e-6,8.22075329642172e-9,-1.4836807626706402e-7,-9.568577937887117e-11,2.573003481092701e-13,0.9,0.4058664663269493,0.8704575443144149
0.0018,0.8631402861032815,-0.056860035994831706,0.5871810387012159,-0.0512920948568847,0.5714278782441803,-0.11090549690706766,0.21665110086335745,0.010550118283157595,0.0005469778939710517,-0.0001306887771011076,0.07027775870056541,-0.002823532069553761,1.0671426904415366,0.9479437412214552,1.546954160359932e-5,0.056780111595300865,-3.1937261093291165e-6,7.912220896580852e-9,-1.9056237329452603e-9,-1.0282946970501849e-10,2.4731027987539555e-13,0.9,0.41427969072706206,0.8724967210850487
0.0019,0.868493789655537,-0.05900247741043712,0.589017892991658,-0.05242838574087142,0.574968817169226,-0.1131789110006057,0.21772810048699823,0.010750509062770081,0.0005591291800182205,-0.00013642123588019256,0.0702672629898539,-0.002825118424570942,1.066686039627178,0.9852182883606057,1.7219887101041346e-5,0.056790549852587933,-3.096529989005967e-6,7.597428809966904e-9,7.718798765391165e-8,-9.818264446016095e-11,2.37260213149037e-13,0.9,0.43714034367681476,0.8790958520107849
0.002,0.8729743807367562,-0.060832890819121424,0.5907761151674061,-0.053711601469852675,0.578409895946416,-0.11535787536013123,0.21882430929027094,0.010954392134815373,0.0005707456338609931,-0.00014202355702653597,0.07025715219733274,-0.0028268849023027156,1.066327690667803,1.0224917286904334,1.901099090246414e-5,0.05679989372156825,-2.846788367717068e-6,7.2968551498710865e-9,9.247335016004712e-8,-8.881598229495419e-11,2.277995436361498e-13,0.9,0.45519998785685944,0.8843090870267404
0.0021,0.8766624009680596,-0.06246328349702513,0.5929683330247195,-0.05526994929275388,0.581614568251644,-0.11740591703349468,0.2199372673847364,0.011161768211710424,0.0005819211847848373,-0.00014752499271791404,0.07024743920573938,-0.0028288278131412396,1.0660685742947698,1.0593987542010304,2.0832808630767072e-5,0.05680810417698033,-2.6393967949270175e-6,7.021388724123581e-9,6.856929300400144e-8,-8.184451984913059e-11,2.1925134177013461e-13,0.8905811041451919,0.4632192853590467,0.8864663427616928
0.0022,0.8799406952627669,-0.06405284634401344,0.5955819191505469,-0.05700352941059646,0.584559086227837,-0.11933179521262506,0.2210649124702027,0.011372229966055442,0.0005927118768116323,-0.00015292872071077948,0.07023807951487081,-0.002830923617727334,1.0659057362652558,1.0947000104313707,2.2675666922648684e-5,0.05681519093793407,-2.5187782053827487e-6,6.761100325216096e-9,5.637658854747688e-8,-7.88864902563806e-11,2.1120861422297357e-13,0.8622909363802969,0.4844580405743314,0.8921237557100413
0.0023,0.8830833936851058,-0.06568637178030787,0.5984326439879067,-0.058782016056202924,0.5872793640863979,-0.1211616780427451,0.22220609716345166,0.011585330841414745,0.0006031374070922538,-0.00015822611069445013,0.07022902819037934,-0.002833153388503473,1.0658268775468684,1.1276373048570498,2.453088834646999e-5,0.05682128128358697,-2.3914474984938806e-6,6.515637044832015e-9,6.169717570576682e-8,-7.565002994473768e-11,2.0356944792902974e-13,0.8388761131203483,0.5020366625563424,0.8968062110857915
0.0024,0.8863276730974727,-0.06742953313975648,0.6013226841750241,-0.060479538565636586,0.5898188838801559,-0.12292321257591271,0.22335985627932528,0.011800637382490322,0.0006132113179736985,-0.000163407193298154,0.07022024275329528,-0.0028355001960601194,1.0658207952784673,1.1574979133269472,2.639004725251337e-5,0.05682648971431568,-2.2204072564784334e-6,6.2849148461163124e-9,6.88527157989843e-8,-6.996493650003499e-11,1.9631405104196627e-13,0.8240196448388037,0.508817993063639,0.8985906712278401
0.0025,0.8896855615022795,-0.06924340613714033,0.6040551289389603,-0.062030753204035304,0.592241976001378,-0.12464219864497393,0.22452610260954456,0.012017876075607536,0.0006229210531715293,-0.0001684599010376669,0.07021170066843227,-0.002837960305215138,1.0658812517757514,1.1840435415572577,2.8246404699201834e-5,0.0568308743458611,-2.1164404605795755e-6,6.067304949362465e-9,4.314510781204663e-8,-6.62968243462885e-11,1.895447666302811e-13,0.7828269975350086,0.5252437904491939,0.9028934271753567
0.0026,0.8930833068127659,-0.07106529500342283,0.6065342185163171,-0.06342995855003818,0.5945916213757176,-0.12633208989256395,0.22570479482652603,0.012236913058752939,0.0006322579308925625,-0.0001733781994768006,0.07020339296941519,-0.002840535935422538,1.0659989913637367,1.2074954075053035,3.0093788689787786e-5,0.056834531933841026,-1.9831469209630062e-6,5.8620412068349675e-9,4.9286495215975466e-8,-6.233713887246498e-11,1.8312898375256385e-13,0.7667523715452281,0.5314948260505626,0.9046083714408986
0.0027,0.8964136610389468,-0.07283255588930562,0.6087515068879278,-0.06471310260174931,0.5968882159160034,-0.12799525496062095,0.226895773969852,0.012457714924394254,0.0006412212592721492,-0.00017816204677569084,0.07019531887722603,-0.0028432319563464754,1.0661647697918777,1.227988999404441,3.19266213423256e-5,0.056837560723981134,-1.7830086698723848e-6,5.673723521308636e-9,6.905234852948786e-8,-5.618127569095538e-11,1.7720848788553343e-13,0.7417769791399556,0.5394617225397971,0.9076672366338611
0.0028,0.8996157449738357,-0.07452636145278307,0.610776795272165,-0.06592841494898198,0.5991233437058939,-0.1296240480959274,0.22809850457635714,0.012680293724445006,0.0006498256758693426,-0.0001828180586150251,0.07018747877639289,-0.0028460500965119956,1.066369874690562,1.2457052252656233,3.374112863391344e-5,0.0568400573795599,-1.5396505165642592e-6,5.5069250278635055e-9,8.247663761406053e-8,-4.8393831136496454e-11,1.7196046664827909e-13,0.7060544921257855,0.5508568330453809,0.9120423539638677
0.0029,0.9026452469969048,-0.07613747744592435,0.6126809133723121,-0.06711909431390879,0.6012864420354493,-0.13121069518171527,0.22931238924512895,0.012904652545638582,0.0006580877364088061,-0.00018735319401091776,0.07017987176913272,-0.002848990905203211,1.0666056260519061,1.2608541353472078,3.5533797018893856e-5,0.056842118881630245,-1.2742609400262764e-6,5.3652029691302025e-9,8.672156585434351e-8,-3.983868589092567e-11,1.6751256176251959e-13,0.6824312503832509,0.5583924072075435,0.9149356142873893
0.003,0.9054771926629877,-0.0776679864569428,0.6145337760042371,-0.06832112895449102,0.6033651265342475,-0.13274765372532862,0.23053676058631759,0.013130780156921392,0.0006660260337594411,-0.00019177463965138763,0.070172495271971,-0.0028520534516104164,1.0668632189385951,1.27369213171903,3.7301326089935796e-5,0.05684384433167282,-1.0142108660337998e-6,5.251224224030478e-9,8.040094773266661e-8,-3.1534074610393124e-11,1.6395823375096357e-13,0.6768978246799047,0.5601601970136545,0.915961734929293
0.0031,0.9081528699848036,-0.07914806729738155,0.6163630672742908,-0.06953018298656831,0.6053517564945404,-0.1342335172715793,0.23177086128694158,0.01335858115847732,0.0006736600266604242,-0.00019608701672152784,0.07016533916924035,-0.002855231778918274,1.0671358994130509,1.2846117766759284,3.904209340564319e-5,0.05684531223828373,-7.878378797721949e-7,5.162281256624557e-9,6.750264821339396e-8,-2.4361691934424328e-11,1.6120128387710522e-13,0.6617518732193973,0.5650012956859036,0.9190754975871519
0.0032,0.9107017102148778,-0.08059065555207914,0.6181593229498445,-0.07073127931307148,0.6072504045295732,-0.1356718902332075,0.23301412153961162,0.013587935068282719,0.0006810020268069387,-0.00020029157978405313,0.07015839268527933,-0.002858520882032884,1.0674193813223598,1.2939553425415316,4.0755259841489415e-5,0.05684657293887352,-6.001870611561469e-7,5.0939714390555534e-9,5.15101184780781e-8,-1.846672401860526e-11,1.5909651294853607e-13,0.6428394396297835,0.57104627459527,0.9229635880539597
0.0033,0.9131515241105806,-0.08200749470574449,0.6199122635276109,-0.07190968881767344,0.6090655465475538,-0.13706647949393466,0.2342659808221795,0.013818721803251402,0.0006880640356727669,-0.00020438948799336671,0.07015164514563232,-0.0028619158809404604,1.0677094455417204,1.3020606999948576,4.243999003050917e-5,0.056847675957574874,-4.5532411407243267e-7,5.041913750678878e-9,3.5794283608150065e-8,-1.3966239774425686e-11,1.574999314851591e-13,0.6279681768010726,0.5757995745727363,0.9260208791723269
0.0034,0.9155291877760479,-0.08340942367566005,0.6216107191208716,-0.07305070289854992,0.6108020059369236,-0.138421104928728,0.23552588538348038,0.014050821159052169,0.0006948578164470538,-0.00020838180577637357,0.07014508590974886,-0.002865411978045698,1.0680019502260425,1.3092642782862167,4.409547199792519e-5,0.05684866993318752,-3.563608727149643e-7,5.001677163208628e-9,2.3644859082890938e-8,-1.0945200869154043e-11,1.5626611055670738e-13,0.6239215681644252,0.5771516291006152,0.9269243993538899
0.0035,0.9178384563122863,-0.08478924415559831,0.6232343758928044,-0.07414569639301709,0.6124693003603655,-0.13974029639122823,0.23679342359104258,0.014284128623885973,0.0007013906492899314,-0.00021226849715524798,0.07013870621964124,-0.002869006442817967,1.0682948758059465,1.3158110194004926,4.572151147546746e-5,0.05684957912371216,-2.8910953322640283e-7,4.96895289775612e-9,1.5887149448851163e-8,-8.915540221337459e-12,1.5525793075518545e-13,0.6205454297295618,0.5791218077650523,0.9287065669473247
0.0036,0.9200721979682266,-0.08613907349118817,0.6247817947280138,-0.07519894222987944,0.614072137278803,-0.14102516594228556,0.23806820506360393,0.014518580709872442,0.0007076702434514676,-0.00021605124457083796,0.07013250008207225,-0.002872697568842123,1.068587580919224,1.3218023245995967,4.7318275304157004e-5,0.056850411844746096,-2.4256711601434773e-7,4.941935745550301e-9,1.1366434470639059e-8,-7.517453288659123e-12,1.544212131252952e-13,0.6148214905776497,0.5824620685427091,0.9317280718581734
0.0037,0.9222258220718548,-0.08745475969054532,0.6262577313289244,-0.07621629118766134,0.6156131363912394,-0.14227590755144923,0.2393498135760235,0.014754119735025203,0.0007137053695637347,-0.00021973235214887095,0.07012646171744384,-0.002876483433901036,1.0688792757914045,1.3273271571911707,4.888587816604975e-5,0.056851178092337785,-2.1016875718505208e-7,4.9193547022165155e-9,9.015334965454158e-9,-6.543240366276778e-12,1.537185591115644e-13,0.6089762686959476,0.585873105045794,0.9348135984771738
0.0038,0.9242947379511577,-0.08873215076178553,0.6276669413979612,-0.07720359404488714,0.6170949173966779,-0.14349271518826845,0.2406378329031606,0.014990688017357902,0.0007195047982588047,-0.00022331412401507445,0.07012058534615803,-0.002880362115777579,1.0691691706480186,1.3324744804828572,5.042443474320165e-5,0.056851887862535706,-1.8534959284477e-7,4.899938763380112e-9,7.766471750496062e-9,-5.785201749348195e-12,1.5311257015852093e-13,0.6052362820717138,0.5880556108865156,0.9367878311950645
0.0039,0.9262756241545831,-0.08996874742051585,0.6290158869926112,-0.07816679706678574,0.618519472464204,-0.14467553724809196,0.24193183667059223,0.015228228875909341,0.0007250776645250765,-0.0002267990620269371,0.07011486519512461,-0.002884331551651345,1.069456525826533,1.3373249283565753,5.193408059915044e-5,0.05685255059298645,-1.6291465087399162e-7,4.882602795554817e-9,6.617456360689462e-9,-5.082738232553163e-12,1.525715624047908e-13,0.6045140491863018,0.5885759918824623,0.9373031276212693
0.004,0.9281731929343003,-0.09116993713662988,0.6303149530052901,-0.0791092256835779,0.6198865636354648,-0.14582391434679048,0.24323138458152646,0.01546668637407569,0.000730433859187146,-0.00023019013358269467,0.07010929558326222,-0.0028883889340299957,1.0697410481407825,1.341904801212318,5.341510248569736e-5,0.056853170651091106,-1.4464675538486466e-7,4.86723804931087e-9,5.284171635018429e-9,-4.5085163176226885e-12,1.5209293607582565e-13,0.6028382565798457,0.5900812619045381,0.9389023923894292
0.0041,0.9299925486927174,-0.09233827654319673,0.6315661240485606,-0.0800300484106679,0.6211980200983273,-0.1469387995566456,0.24453609851832905,0.01570599762630798,0.0007355813731841918,-0.00023348934689113065,0.07010387089746124,-0.002892531600575874,1.0700226277036435,1.3462357344795717,5.486781828965208e-5,0.056853750238267164,-1.3055427963024077e-7,4.853533455323705e-9,3.900947969984658e-9,-4.065561177597602e-12,1.516666568884212e-13,0.6002881091314594,0.5923719155873697,0.9413360831412653
0.0042,0.9317384578522169,-0.09347571457686263,0.6327704825755313,-0.08092819835873523,0.6224559515516533,-0.1480212859938118,0.24584560634200792,0.015946099116444568,0.0007405279994924162,-0.00023669860633295978,0.07009858552618752,-0.002896756935851919,1.0703011497008368,1.350341476726307,5.629254157534165e-5,0.056854291604643226,-1.201705790835379e-7,4.841115420646977e-9,2.6047902853004365e-9,-3.740132713941165e-12,1.5128070734458284e-13,0.5975162402585266,0.5948617291258093,0.9439813700426068
0.0043,0.9334156868351812,-0.09458420017427381,0.6339291110393103,-0.08180260863845944,0.6236624676943049,-0.1490724667744436,0.24715953591357098,0.01618692732832382,0.0007452815310880208,-0.00023981981628889688,0.07009343385790687,-0.002901062324421069,1.070576499318084,1.3542457765204943,5.768958590709314e-5,0.05685479700034785,-1.1302900921817376e-7,4.829610352334339e-9,1.5327035006780124e-9,-3.518490828116634e-12,1.5092306994631592e-13,0.5951752833784308,0.5969644787147086,0.9462154232592832
0.0044,0.9350290020639931,-0.09566568227207645,0.6350430918930062,-0.08265221236052003,0.6248196782251434,-0.15009343501469538,0.2484775150940261,0.016428418745784094,0.0007498497609472075,-0.0002428548811396568,0.07008841028108512,-0.002905445150846262,1.070848561741106,1.357972382430103,5.9059264849233614e-5,0.05685526867550963,-1.086629255075664e-7,4.818644657439443e-9,8.216925358296725e-10,-3.386895421587271e-12,1.5058172719562582e-13,0.5939178719085557,0.5980939405489198,0.9474154129571235
0.0045,0.9365819873400872,-0.09672085785626017,0.6361130746391402,-0.08347653353023839,0.6259299425875037,-0.15108529023515538,0.24979917562555204,0.016670510625198354,0.000754240320779246,-0.00024580566373073995,0.07008350923318743,-0.002909902932033517,1.0711172871284258,1.3615395908449424,6.040189727918736e-5,0.05685570809637333,-1.0602281625288112e-7,4.807905842353811e-9,5.085031455230597e-10,-3.311246501203457e-12,1.5024674411081345e-13,0.5936318455224685,0.5983570882498077,0.9477172376065562
0.0046,0.9380748682703364,-0.09774772401400042,0.6371393484664415,-0.08427698692726804,0.6269957210650371,-0.15204890632394036,0.2511241994533705,0.016913150331306866,0.0007584596272966831,-0.00024867392962630897,0.07007872601117841,-0.002914433697729006,1.071382783557022,1.3649467560231103,6.171781679091567e-5,0.05685611482993142,-1.0333887552071236e-7,4.797379197579218e-9,3.7804437711589323e-10,-3.2313363272320586e-12,1.4991799148526837e-13,0.5927256603461792,0.5991970693184482,0.9487025828937686
0.0047,0.9395094314373492,-0.09874677394208607,0.6381236313989025,-0.08505441737716357,0.6280185441680207,-0.15298490818797073,0.25245230205298225,0.017156292016996606,0.000762513563231202,-0.00025146151959807645,0.07007405655798449,-0.0029190354381818805,1.0716450471234955,1.3681970153956382,6.300734959982853e-5,0.056856489800118266,-1.0053285054327195e-7,4.787091974526711e-9,3.7997799341658443e-10,-3.1451094553681774e-12,1.4959643102446666e-13,0.5913002417870675,0.6005183495994999,0.950252519370538
0.0048,0.9408875946532821,-0.09971866111017615,0.6390677112009545,-0.0858096094510784,0.6289998995059795,-0.1538939139362998,0.25378319944743555,0.017399889947028464,0.0007664080103086447,-0.000254170279542583,0.07006949682907938,-0.002923706132377097,1.0719040660511505,1.3712940250114953,6.427082132251463e-5,0.05685683402600785,-9.76145054022397e-8,4.77706774763439e-9,4.759114340318668e-10,-3.05356126788325e-12,1.4928289052095944e-13,0.5895586656347422,0.6021326896213905,0.9521462314933866
0.0049,0.9422112757302911,-0.10066403898792967,0.6399733756370288,-0.08654334772016595,0.6299412746884379,-0.15477654167798074,0.2551166076597785,0.017643898386163325,0.0007701488502548526,-0.000256802055356369,0.07006504277993683,-0.0029284437592996125,1.0721598285632903,1.3742414409196502,6.550855757556257e-5,0.05685714852667416,-9.459360417929527e-8,4.767330091340349e-9,6.274521385684774e-10,-2.9576871470487073e-12,1.489781977672978e-13,0.5877040076788115,0.603851849912547,0.9541629037188354
0.005,0.9434823924805321,-0.10158356104500559,0.6408424124715564,-0.08725641675557962,0.6308441573249205,-0.15563340952206672,0.25645224271305905,0.01788827159916207,0.0007737419647956677,-0.0002593586929359747,0.0700606903660306,-0.002933246297934383,1.072412322883219,1.377042919169072,6.672088397556102e-5,0.056857434321191176,-9.147991095611839e-8,4.757902580082684e-9,7.962075466331505e-10,-2.858482475135984e-12,1.4868318055603285e-13,0.5859393437088838,0.6054875910013966,0.9560817205034062
0.0051,0.9447028627161616,-0.10247788075106294,0.6416766094689685,-0.08794960112847283,0.6317100350249519,-0.15646513557761096,0.2577898206303254,0.01813296385078559,0.0007771932356569314,-0.00026184203817794077,0.07005643554283443,-0.0029381117272663645,1.0726615372342396,1.3797021158087297,6.790812613909861e-5,0.05685769242863288,-8.828318981438878e-8,4.748808788299493e-9,9.437850978326207e-10,-2.7569426344165143e-12,1.4839866667971573e-13,0.5844677495145675,0.6068516734163666,0.9576818663036208
0.0052,0.9458746042493353,-0.10334765157576072,0.6424777543936965,-0.08862368540999899,0.6325403953980572,-0.1572723379536667,0.2591290574346256,0.018377929405794764,0.0007805085445644857,-0.0002642539369788074,0.07005227426582207,-0.002943038026280514,1.0729074598396564,1.3822226868875922,6.907060968276397e-5,0.05685792386807325,-8.501320483578625e-8,4.740072290428872e-9,1.031792231773623e-9,-2.654063007161732e-12,1.4812548393089753e-13,0.5834923008854709,0.6077558576858841,0.9587425255760004
0.0053,0.9469995485041696,-0.10419352877367563,0.6432476196436369,-0.08927943758001768,0.6333367309534025,-0.1580556398605316,0.2604696688843289,0.01862312243136358,0.0007836937771174949,-0.00026659623473679404,0.07004820248516701,-0.0029480231709062845,1.0731500783766952,1.384608338157161,7.020866025592551e-5,0.056858129665369676,-8.168097672638825e-8,4.7317157492216745e-9,1.0236207039381534e-9,-2.5508415831242652e-12,1.478644266297606e-13,0.5831994090670986,0.608026245661092,0.9590609484586677
0.0054,0.9480801745538139,-0.10501621915530879,0.6439870526748865,-0.08991674196759795,0.6341006777142644,-0.15881589721837236,0.26181137814229444,0.018868495293854586,0.0007867545867927712,-0.00026887067755683474,0.07004421618180452,-0.0029530650853636523,1.0733893553032519,1.3868653533303048,7.132260811011098e-5,0.05685831116872109,-7.835811022360134e-8,4.7237106113477924e-9,9.78504739916841e-10,-2.4482399295337002e-12,1.4761442566707988e-13,0.5829300693795464,0.6082217881402433,0.9593511440791064
0.0055,0.9491183088981527,-0.10581628442584606,0.6446967362343263,-0.09053564308571517,0.6348334792404777,-0.15955380212790185,0.2631539741192961,0.019114011284628304,0.0007896953011630254,-0.00027107880253364046,0.07004031230791101,-0.002958162049680579,1.0736252697079318,1.3889993329037549,7.241279157511245e-5,0.05685846954638613,-7.508543360486982e-8,4.716029308639573e-9,9.4083205012137e-10,-2.3466792396114583e-12,1.4737449793806669e-13,0.5823100070502841,0.6086719576871714,0.9600192200460912
0.0056,0.950115335472057,-0.10659421760070398,0.6453776913270067,-0.09113661117253691,0.6355361915847239,-0.16026989528605554,0.26449726382931155,0.01935963798603905,0.0007925199177661681,-0.0002732221212739178,0.07003648811636047,-0.002963312480698046,1.0738578167246613,1.391014565628562,7.347954964229363e-5,0.056858605772077915,-7.186819336789385e-8,4.7086662671669455e-9,9.096317156090251e-10,-2.2464215774233437e-12,1.4714447677137944e-13,0.5814147196037235,0.6093219425760881,0.960983832792664
0.0057,0.9510726382103968,-0.10735051169529908,0.6460309389579789,-0.09172011646623071,0.6362098707996837,-0.1609647173897688,0.2658410542863184,0.01960534298044116,0.0007952324341401101,-0.0002753021453843736,0.07003274086002695,-0.002968514795257038,1.0740869914873674,1.3929153402557781,7.452322130301826e-5,0.056858720819509594,-6.871163601037368e-8,4.701615912999846e-9,8.83932817437093e-10,-2.147729007035163e-12,1.4692419549567662e-13,0.5803197045642757,0.6101169310812052,0.962163638751866
0.0058,0.9519916010480433,-0.10808565972504777,0.6466575001322935,-0.09228662920496411,0.6368555729380386,-0.16163880913597706,0.2671851525042943,0.019851093850188944,0.0007978368478227618,-0.00027732038647171445,0.07002906779178443,-0.0029737674101985375,1.0743127891299769,1.3947059455364537,7.554414554865007e-5,0.05685881566239427,-6.562100803000955e-8,4.694872672208208e-9,8.627644366628589e-10,-2.050863592512724e-12,1.4671348743961673e-13,0.5791004594563525,0.611002111476735,0.9634772943567392
0.0059,0.9528736079198669,-0.10880015470536662,0.6472583958550014,-0.09283661962690466,0.6374743540524694,-0.1622927112216158,0.2685293654972168,0.02009685817763673,0.000800337156352034,-0.0002792783561426471,0.07002546616450693,-0.002979068742363527,1.0745352047864156,1.3963906702216404,7.654266137055279e-5,0.05685889127444511,-6.260155592450164e-8,4.688430970861967e-9,8.451556543436082e-10,-1.956087397921829e-12,1.4651218593185827e-13,0.577832481804365,0.6119226720368892,0.9648434560403253
0.006,0.9537200427607381,-0.10949448965167212,0.6478346471311536,-0.09337055797021991,0.6380672701956578,-0.1629269643436203,0.26987350027906365,0.020342603545138838,0.0008027373572658373,-0.00028117756600387823,0.07002193323106845,-0.0029844172085929897,1.0747542335906106,1.3979738030623894,7.751910776009015e-5,0.05685894862937522,-5.96585261915502e-8,4.6822852350310535e-9,8.301355515366269e-10,-1.8636624873282873e-12,1.4632012430105972e-13,0.5765912691327248,0.6128238010358797,0.9661807802356658
0.0061,0.9545322895055277,-0.11016915757938073,0.6483872749658007,-0.09388891447307741,0.6386353774202844,-0.16354210919892614,0.27121736386381234,0.020588297535049586,0.0008050414481020824,-0.00028301952766211455,0.07001846624434302,-0.00298981122572791,1.0749698706764885,1.3994596328097515,7.847382370862585e-5,0.05685898870089774,-5.679716532885543e-8,4.676429890785405e-9,8.167332092992006e-10,-1.7738509247979043e-12,1.4613713587587952e-13,0.5754523189658436,0.6136506867479186,0.9674079233758026
0.0062,0.9553117320891064,-0.11082465150390898,0.648917300363994,-0.09439215937364472,0.6391797317790305,-0.1641386864844686,0.27256076326544043,0.0208339077297233,0.0008072534263986798,-0.00028480575272406283,0.07001506245720467,-0.002995249210609269,1.0751821111779758,1.4008524482147784,7.940714820752363e-5,0.056859012462725816,-5.40227198341176e-8,4.670859364194953e-9,8.03977708688615e-10,-1.6869147743964862e-12,1.4596305398497624e-13,0.5744911288281325,0.6143485174472176,0.9684435418937773
0.0063,0.9560597544463446,-0.11146146444067337,0.6494257443307838,-0.09488076291008936,0.6397013893245775,-0.16471723689718323,0.27390350549792575,0.0210794017115143,0.0008093772896935402,-0.00028653775279642964,0.07001171912252736,-0.003000729580078051,1.075390950228999,1.402156538028521,8.031942024814722e-5,0.05685902088857256,-5.1340436205036887e-8,4.665568081329632e-9,7.908981307621557e-10,-1.603116100189838e-12,1.4579771195700832e-13,0.5737831962440032,0.6148624814079887,0.9692062922226317
0.0064,0.9567777405121131,-0.11208008940509037,0.6499136278712212,-0.0953551953205789,0.6402014061096064,-0.1652783011340054,0.27524539757524574,0.021324747062776914,0.0008114170355245742,-0.0002882170394859218,0.07000843349318515,-0.0030062507509752384,1.075596382963485,1.4033761910020308,8.121097882186036e-5,0.05685901495215111,-4.875556093931352e-8,4.660550468259374e-9,7.765235565771083e-10,-1.5227169662437668e-12,1.4564094312063424e-13,0.5734040187378671,0.6151377669044438,0.9696148307954071
0.0065,0.9574671127672598,-0.11268103958095209,0.6503819527059009,-0.09581589476598172,0.6406808503192423,-0.16582243790807846,0.27658624449092295,0.021569910855772007,0.0008133766900727632,-0.00028984514761185275,0.07000520280016957,-0.0030118111130094977,1.07579840413687,1.4045159361594286,8.20821707311244e-5,0.056858995652988714,-4.6273003662767346e-8,4.6557971675769845e-9,7.594430292719343e-10,-1.445855828894219e-12,1.4549245759378275e-13,0.5733378869342188,0.615178957041384,0.9696902156933009
0.0066,0.9581292243337777,-0.11326486319083803,0.6508314695931888,-0.09626311029764086,0.6411406610315656,-0.16635021560266455,0.2779258771101543,0.021814863514268538,0.0008152597314738447,-0.0002914235469481911,0.07000202465261031,-0.0030174091423850456,1.075997019342248,1.4055806216472748,8.293336665860701e-5,0.05685896392339597,-4.389286527338287e-8,4.651283081731338e-9,7.372728924543509e-10,-1.372046013777645e-12,1.4535145075839637e-13,0.573186626415324,0.615243660113626,0.9698805150619679
0.0067,0.9587649505262215,-0.11383195928494834,0.6512627645283906,-0.09669713967571605,0.6415814752891943,-0.16686203877136604,0.2792641827759594,0.022059585225229758,0.0008170685809559357,-0.0002929533866263835,0.06999889740975966,-0.0030230437048881353,1.0761922532216563,1.4065731795023624,8.376489408728905e-5,0.0568589203463412,-4.1611768034891e-8,4.646998138646467e-9,7.105898330644546e-10,-1.3011349766536194e-12,1.4521760426791379e-13,0.5729100029126339,0.6153619883503217,0.9702285323654144
0.0068,0.9593751221362611,-0.11438270963597474,0.6516764216797666,-0.09711829688625172,0.6420039070700125,-0.16735829470903338,0.280601053041195,0.022304056970138094,0.0008188055847718371,-0.00029443578700202443,0.06999581948472737,-0.0030287137008230803,1.076384131711241,1.407496327634032,8.457707467852961e-5,0.05685886547322379,-3.942626645615374e-8,4.6429347339748485e-9,6.803299349413252e-10,-1.2330414386993771e-12,1.4509067995706264e-13,0.5725270157176511,0.6155258146305277,0.9707103647821894
0.0069,0.9599605699555667,-0.11491749601660907,0.6520730252155775,-0.09752689591529233,0.6424085703519044,-0.16783937071051686,0.2819363794587184,0.022548259730475972,0.0008204730891743503,-0.000295871868430708,0.0699927892906232,-0.003034418030494195,1.0765726807471456,1.4083527839516257,8.537023009368785e-5,0.056858799855443086,-3.733291504603307e-8,4.639085263368955e-9,6.474292819240413e-10,-1.167684121092152e-12,1.449704396605707e-13,0.5720566641218782,0.6157270118333001,0.9713021094908426
0.007,0.9605221247758076,-0.1154367001995431,0.6524531593040838,-0.09792325074888227,0.6427960791127535,-0.16830565407066692,0.28327005358138635,0.022792174487725813,0.0008220734404162762,-0.00029726275126802854,0.06998980524055692,-0.003040155594205791,1.0767579262655154,1.4091452663644854,8.614468199412293e-5,0.05685872404439847,-3.532826831339099e-8,4.6354421224812645e-9,6.128239578516832e-10,-1.1049817450091783e-12,1.4485664521316576e-13,0.571517947416818,0.6159574528376954,0.9719798636699237
0.0071,0.9610606173886537,-0.11594070395746853,0.6528174081135456,-0.098307675373066,0.643167047330444,-0.16875753208433386,0.28460196696205603,0.023035782223370032,0.0008236089847504158,-0.0002986095558695803,0.0699868657476383,-0.003045925292262181,1.0769398942024946,1.4098764927819525,8.690075204119394e-5,0.05685863859148928,-3.340888076708949e-8,4.6319977069642485e-9,5.774500465633301e-10,-1.0448530316276908e-12,1.447490584495755e-13,0.570929864893973,0.6162090105227698,0.972719724497982
0.0072,0.9615768785857745,-0.1164298890630772,0.6531663558122236,-0.09868048377388793,0.64352208898286,-0.1691953920463681,0.28593201115358424,0.023279063918891056,0.0008250820684295705,-0.00029991340259095744,0.06998396922497707,-0.003051726024967679,1.077118610494228,1.4105491811133686,8.763876189626002e-5,0.05685854404811489,-3.157130691599058e-8,4.628744412470385e-9,5.422436318980616e-10,-9.872167021249244e-13,1.4464744120452775e-13,0.5703114158448459,0.6164735577675795,0.9734977891535668
0.0073,0.9620717391588399,-0.11690463728906085,0.653500586568378,-0.09904198993739248,0.6438618180478852,-0.16961962125161997,0.28726007770882805,0.023522000555771305,0.0008264950377065409,-0.0003011754117877543,0.06998111408568303,-0.0030575566926265975,1.0772941010768602,1.411166049268075,8.835903322068032e-5,0.05685844096567466,-2.981210126895622e-8,4.625674634652146e-9,5.081407976949566e-10,-9.319914776781123e-13,1.4455155531275013e-13,0.5696815995609393,0.6167429674511808,0.9742901548152277
0.0074,0.9625460298995198,-0.11736533040811127,0.6538206845502694,-0.09939250784962411,0.6441868485034038,-0.1700306069949399,0.2885860581806444,0.023764573115493206,0.0008278502388341286,-0.00030239670381556504,0.0699782987428659,-0.0030634161955432485,1.0774663918865355,1.411729815155414,8.906188767581395e-5,0.05685832989556795,-2.8127818334848426e-8,4.622780769162009e-9,4.760776277930947e-10,-8.790960794644898e-13,1.4446116260897046e-13,0.5690594153337557,0.6170091124526301,0.9750729186615141
0.0075,0.9630005815994837,-0.1178123501929202,0.6541272339261581,-0.09973235149662724,0.6444977943272997,-0.17042873657117816,0.2899098441218903,0.024006762579539175,0.0008291500180651343,-0.00030357839902998395,0.0699755216096355,-0.0030693034340219466,1.0776355088593983,1.4122431966847269,8.974764692302004e-5,0.05685821138919412,-2.6515012622529194e-8,4.620055211652447e-9,4.469902060315559e-10,-8.284492286612916e-13,1.4437602492791648e-13,0.5684638624547979,0.6172638656509838,0.9758221778709756
0.0076,0.9634362250504012,-0.11824607841617946,0.6544208188643047,-0.10006183486444628,0.6447952694974568,-0.17081439727518521,0.29123132708542276,0.024248549929391638,0.0008303967216523592,-0.00030472161778660533,0.06997278109910152,-0.0030752173083670033,1.0778014779315939,1.4127089117653553,9.041663262365776e-5,0.056858085997952536,-2.49702386408605e-8,4.617490357775937e-9,4.2181461624941883e-10,-7.79969646445751e-13,1.4429590410431594e-13,0.5679139402155685,0.6174990999252978,0.9765140296221615
0.0077,0.9638537910439423,-0.11866689685058077,0.6547020235329694,-0.10038127193912567,0.6450798879917592,-0.17118797640181133,0.29255039862409865,0.024489916146533015,0.0008315926958486045,-0.0003058274804410234,0.06997007562437378,-0.0030811567188827327,1.0779643250392665,1.413129678306641,9.106916643908622e-5,0.056857954273242556,-2.3490050898704346e-8,4.615078603184953e-9,4.014869422857634e-10,-7.335760539951031e-13,1.4422056197289658e-13,0.5674286479075701,0.6177066881546288,0.9771245710936213
0.0078,0.9642541103717767,-0.1190751872688159,0.6549714321004128,-0.10069097670670986,0.6453522637880906,-0.171549861245907,0.29386695029077503,0.024730842212445727,0.0008327402869066712,-0.00030689710734883245,0.06996740359856202,-0.0030871205658734467,1.0781240761185606,1.4135082142179254,9.170557003066455e-5,0.05685781676646354,-2.2071003904922736e-8,4.61281234353197e-9,3.869432679796689e-10,-6.891871724865826e-13,1.441497603683861e-13,0.5670269848223054,0.6178785032180327,0.9776298994639043
0.0079,0.9646380138255739,-0.11947133144357668,0.6552296287348953,-0.10099126315324325,0.6456130108643353,-0.17190043910232244,0.29518087363830886,0.024971309108612203,0.0008338418410793603,-0.0003079316188656266,0.069964763434776,-0.0030931077496434596,1.078280757105621,1.4138472374085505,9.232616505975187e-5,0.05685767402901485,-2.0709652168377633e-8,4.610683974469462e-9,3.7911967717021476e-10,-6.467217230974229e-13,1.4408326112551225e-13,0.5667279502512768,0.6180064179945661,0.9780061119115604
0.008,0.9650063321970038,-0.1198557111475548,0.6554771976046773,-0.10128244526477027,0.645862743198377,-0.17224009726590814,0.2964920602195572,0.025211297816514856,0.000834899704619473,-0.00030893213534700025,0.06996215354612549,-0.003099117170497083,1.078434393936592,1.4141494657878575,9.293127318770733e-5,0.05685752661229585,-1.9402550197931073e-8,4.608685891649905e-9,3.7895225369648054e-10,-6.060984270048597e-13,1.4402082607900283e-13,0.5665505434859872,0.6180823053632853,0.9782293056151384
0.0081,0.9653598939186525,-0.12022870875247797,0.6557147200180165,-0.10156483725426528,0.6461020729276785,-0.17256922403207625,0.29780040191706875,0.025450789348042055,0.0008359162164822163,-0.0003098997805582098,0.06995957235134435,-0.0031051477270328583,1.0785850132876897,1.4144176092035394,9.352121842655144e-5,0.05685737506501868,-1.8146713879979404e-8,4.606810482184461e-9,3.868900937368621e-10,-5.672408655567406e-13,1.4396221725597875e-13,0.566507574709945,0.61809960312871,0.9782842037131635
0.0082,0.9656993677198956,-0.12059068290982217,0.6559426390327027,-0.1018387260256501,0.6463314903490514,-0.17288818821244326,0.29910581410271797,0.025689768126691378,0.0008368932497555596,-0.00031083564048687705,0.06995701860319736,-0.0031111984005205203,1.0787326603901253,1.4146538202400265,9.40963558951476e-5,0.05685721979342646,-1.694887433717536e-8,4.605050943875093e-9,3.9332215579282183e-10,-5.301762229500868e-13,1.4390723139722326e-13,0.566481292442841,0.6180863234078061,0.9783362863285873
0.0083,0.9660251778107447,-0.12094189601968101,0.6561612376586291,-0.10210431687989614,0.6465513017756676,-0.17319724745717585,0.30040824920368175,0.025928225061274443,0.0008378319905023512,-0.0003117404928133942,0.06995449152232859,-0.0031172684835750106,1.078877379468622,1.4148593875283055,9.46569689575414e-5,0.05685706102241506,-1.5810571762708095e-8,4.6034030108971245e-9,3.945953131717866e-10,-4.948801112679097e-13,1.438557386178984e-13,0.5664229933964562,0.6180568664714822,0.9784518154341607
0.0084,0.9663377293150303,-0.12128259254121253,0.6563707953954007,-0.10236180182518166,0.6467617996059568,-0.17349663658888537,0.30170766272936816,0.026166151786370648,0.0008387335757276903,-0.0003126150475739101,0.06995199035832537,-0.0031233573252617635,1.0790192095512412,1.4150355303948203,9.520331460541842e-5,0.05685689896912541,-1.4729449888584382e-8,4.601862840747528e-9,3.9123809745185456e-10,-4.612875445827641e-13,1.4380761827941e-13,0.5663361588159593,0.6180129912990708,0.9786238923726075
0.0085,0.9666374273565823,-0.12161301693357475,0.6565715917426219,-0.10261137286968487,0.6469632762383491,-0.1737865904301832,0.3030040101891856,0.02640353993655942,0.0008395991424366763,-0.0003134600148045735,0.06994951436077505,-0.0031294642746462114,1.0791581896660447,1.415183468166015,9.573564983046426e-5,0.05685673385069844,-1.3703152446810982e-8,4.60042659092328e-9,3.8377904021112385e-10,-4.2933353696720554e-13,1.4376274974316389e-13,0.5662242699465195,0.6179564568699049,0.9788456184866522
0.0086,0.9669246770592305,-0.12193341365592562,0.6567639061998979,-0.10285322202158406,0.6471560240712744,-0.1740673438036807,0.30429724709254236,0.026640381146420138,0.0008404298276344082,-0.00031427610454153325,0.06994706277926495,-0.003135588680793787,1.079294358841095,1.415304420168333,9.625423162436441e-5,0.056856565884275075,-1.2729323169394714e-8,4.599090418921355e-9,3.72746673027693e-10,-3.989531024937907e-13,1.4372101237056595e-13,0.5660908080333055,0.6178890221633169,0.9791100951190189
0.0087,0.9671998835468051,-0.12224402716742314,0.6569480182668331,-0.1030875412890574,0.6473403355031623,-0.1743391315319891,0.30558732894884666,0.02687666705053221,0.0008412267683259854,-0.00031506402682093804,0.06994463486338241,-0.0031417298927699246,1.0794277561044534,1.4153996057282177,9.675931697880444e-5,0.05685639528699624,-1.1805605788342339e-8,4.597850482238727e-9,3.5866952747965997e-10,-3.7008125523507473e-13,1.436822855230219e-13,0.5659392543214861,0.6178124461586395,0.9794104236124317
0.0088,0.9674634519431363,-0.12254510192722533,0.6571242074430325,-0.10331452268028317,0.6475165029324427,-0.17460218843771985,0.3068742112675069,0.027112389283475046,0.000841991101516507,-0.0003158244916789368,0.06994222986271478,-0.0031478872596400567,1.079558420484182,1.415470244172113,9.725116288546997e-5,0.056856222276002864,-1.0929644035660631e-8,4.596702938372371e-9,3.4207613514512276e-10,-3.426530092636129e-13,1.436464485619377e-13,0.5657730900562303,0.6177284878352055,0.9797397053096145
0.0089,0.967715787372054,-0.12283688239449018,0.6572927532281009,-0.10353435820343958,0.6476848187575456,-0.1748567493434842,0.3081578495579313,0.027347539479828036,0.0008427239642110724,-0.0003165582091516783,0.06993984702684937,-0.003154060130469617,1.0796863910083427,1.4155175548264631,9.773002633604646e-5,0.05685604706843588,-1.0099081643356398e-8,4.595643944819261e-9,3.234950276021801e-10,-3.1660337865196193e-13,1.4361338084871904e-13,0.565595796482707,0.6176389061723475,0.9800910415532921
0.009,0.9679572949573882,-0.12311961302837565,0.6574539351216427,-0.1037472398667049,0.6478455753769007,-0.17510304907189345,0.30943819932952815,0.027582109274170586,0.0008434264934147806,-0.00031726588927531127,0.06993748560537352,-0.0031602478543240383,1.0798117067049975,1.415542757017711,9.819616432221953e-5,0.056855869881436205,-9.31156234343641e-9,4.594669659076373e-9,3.0345473642892997e-10,-2.918673774726771e-13,1.435829617447718e-13,0.565410854846085,0.617545460149398,0.980457533686188
0.0091,0.9681883798229695,-0.1233935382880398,0.6576080326232631,-0.10395335967825733,0.6479990651889379,-0.17534132244555906,0.3107152160917058,0.02781609030108211,0.0008440998261327311,-0.00031794824208598453,0.06993514484787457,-0.003166449780268755,1.079934406602208,1.415547070072301,9.864983383567475e-5,0.05685569093214479,-8.564729867907438e-9,4.593776238640681e-9,2.824837932034701e-10,-2.6838001979831367e-13,1.4355507061150184e-13,0.5652217463915334,0.6174499087456901,0.9808322830510269
0.0092,0.9684094470926272,-0.12365890263264058,0.6577553252325666,-0.10415290964627513,0.6481455805920873,-0.17557180428709226,0.3119888553538725,0.028049474195141987,0.0008447450993700228,-0.000318605977619847,0.06993282400393985,-0.0031726652573691987,1.080054529728036,1.4155317133166765,9.909129186809763e-5,0.05685551043770254,-7.856227948776289e-9,4.59295984100916e-9,2.6111072950389955e-10,-2.4607631970142824e-13,1.4352958681031492e-13,0.565031952364221,0.617354010940556,0.9812083909905325
0.0093,0.9686209018901918,-0.12391595052133599,0.6578960924491581,-0.10434608177893653,0.6482854139847783,-0.1757947294191044,0.3132590726254365,0.028282252590929636,0.0008453634501317551,-0.00031923980591304737,0.0699305223231567,-0.0031788936346908033,1.080172115110544,1.415497906077281,9.952079541117374e-5,0.056855328615250396,-7.183700318049732e-9,4.592216623678786e-9,2.39864076908316e-10,-2.2489129125457616e-13,1.4350638970261693e-13,0.5648449540093166,0.6172595257133284,0.9815789588474293
0.0094,0.9688231493394932,-0.12416492641328405,0.6580306137726424,-0.10453306808441977,0.6484188577654413,-0.17601033266420685,0.31452582341580615,0.02851441712302446,0.0008459560154230276,-0.00031985043700173454,0.06992823905511246,-0.003185134261299002,1.080287201777793,1.4154468676805585,9.993860145658867e-5,0.056855145681929266,-6.544790707734543e-9,4.5915427441465305e-9,2.1927236699481747e-10,-2.047599485303127e-13,1.4348535864981362e-13,0.564664232571989,0.6171682120433403,0.9819370879644413
0.0095,0.9690165945643615,-0.12440607476764272,0.6581591687026243,-0.10471406057090307,0.6485462043325055,-0.1762188488450109,0.3157890632343897,0.02874595942600585,0.0008465239322489389,-0.0003204385809220572,0.06992597344939444,-0.0031913864862592282,1.0803998287578456,1.4153798174529526,0.00010034496699602793,0.05685496185488011,-5.9371428498375216e-9,4.590934359909369e-9,1.998641313415027e-10,-1.8561730560119437e-13,1.4346637301331086e-13,0.5644932692974075,0.617081828909924,0.9822758796842926
0.0096,0.969201642688627,-0.12463964004357002,0.6582820367387083,-0.10488925124656469,0.6486677460844015,-0.1764205127841279,0.31704874759059554,0.028976871134453214,0.0008470683376145885,-0.0003210049477101642,0.06992372475559,-0.003197649658636915,1.0805100350787633,1.4152979747209071,0.00010074014902117711,0.05685477735124383,-5.3584004763654425e-9,4.590387628464279e-9,1.8216790152646965e-10,-1.6739837653977656e-13,1.434493121545145e-13,0.5643355454307406,0.6170021352924124,0.9825884353497075
0.0097,0.9693786988361194,-0.12486586670022395,0.6583994973804994,-0.10505883211958285,0.6487837754195586,-0.17661555930416922,0.31830483199383186,0.029207143882945957,0.0008475903685250759,-0.0003215502474022044,0.06992149222328646,-0.003203923127497496,1.080617859768608,1.4152025588108654,0.00010112440452372175,0.05685459238816136,-4.806207319325079e-9,4.5898987073082326e-9,1.6671220912781625e-10,-1.5003817541861472e-13,1.4343405543483031e-13,0.5641945422171573,0.6169308901701382,0.9828678563034102
0.0098,0.9695481681306689,-0.1250849991967625,0.6585118301276025,-0.10522299519813577,0.6488945847364069,-0.17680422322774614,0.3195572719535069,0.029436769306063475,0.0008480911619854998,-0.0003220751900343265,0.06991927510207116,-0.003210206241906404,1.080723341855442,1.4150947890492716,0.00010149799049534742,0.05685440718277363,-4.278207110723232e-9,4.589463753938206e-9,1.540255857236412e-10,-1.3347171631026513e-13,1.4342048221566413e-13,0.5640737409018265,0.6168698525224339,0.9831072438881248
0.0099,0.9697104556961054,-0.12529728199234366,0.658619314479622,-0.10538193249040176,0.649000466433376,-0.17698673937747,0.3208060229790291,0.029665739038385177,0.0008485718550009599,-0.00032258048564267944,0.06991707264153144,-0.003216498350929072,1.0808265203673268,1.414975884762569,0.00010186116392773966,0.056854221952221576,-3.772043582566667e-9,4.589078925851172e-9,1.4463656289204227e-10,-1.1763401328728303e-13,1.4340847185842182e-13,0.5639766227299172,0.6168207813286322,0.9832996994465754
0.01,0.9698659666562593,-0.12550295954612542,0.658722229936163,-0.10553583600455896,0.6491017129088963,-0.17716334257595215,0.3220510405798066,0.029894044714490454,0.0008490335845765553,-0.0003230668442634119,0.06991488409125463,-0.0032227988036309337,1.0809274343323245,1.4148470652772018,0.00010221418181258404,0.05685403691364611,-3.2853604668621835e-9,4.588740380544107e-9,1.3907367221111804e-10,-1.0246008042222458e-13,1.4339790372450915e-13,0.5639066689465984,0.6167854355680656,0.983438324321486
0.0101,0.9700151061349606,-0.12570227631726577,0.65882085599683,-0.10568489774878566,0.6491986165613971,-0.1773342676458039,0.3232922802652479,0.030121677968958722,0.0008494774877173851,-0.0003235349759326727,0.06991270870082804,-0.0032291069490774224,1.0810261227784965,1.4147095499196134,0.00010255730114156611,0.056853852284188176,-2.815801495616556e-9,4.5884442755139844e-9,1.3786544525896648e-10,-8.788493178764533e-14,1.4338865717533196e-13,0.5638673607970385,0.6167655742200673,0.9835162198555812
0.0102,0.9701582723993916,-0.12589547796038145,0.6589154675142971,-0.10582931091694762,0.6492914644809361,-0.17749974976617192,0.324529698612173,0.03034863057697005,0.0008499046827588812,-0.00032398559453650943,0.069910545734009,-0.0032354221358998356,1.0811226264631275,1.4145645280980605,0.00010289078370492206,0.05685366827283304,-2.36191862011902e-9,4.588186845225299e-9,1.4111454357616928e-10,-7.386519243530407e-14,1.4338061440744986e-13,0.5638600065312109,0.6167601431659779,0.9835322161242811
0.0103,0.9702957131853037,-0.12608278673063233,0.6590062358909757,-0.10596925233748566,0.6493804302062111,-0.17765999144959868,0.32576327512766623,0.0305748978575137,0.0008503158713204303,-0.0003244193495904984,0.06990839475244026,-0.0032417438121316233,1.0812170029507127,1.4144126025650663,0.00010321491482208002,0.056853484946931265,-1.9324234556083128e-9,4.5879659302348015e-9,1.4422882369020346e-10,-6.060032962522458e-14,1.433737125602511e-13,0.5638615226323554,0.6167379799811425,0.983548229867808
0.0104,0.9704275754722946,-0.12626434064785041,0.659093261309459,-0.10610482932392683,0.6494656154006703,-0.17781511741007677,0.3269930039709951,0.03080047813289336,0.0008507114666495106,-0.0003248366418637606,0.06990625549891274,-0.0032480716428070467,1.0813092918326455,1.4142540803286519,0.00010352988254693641,0.056853302330713,-1.5293196669892723e-9,4.587780330558182e-9,1.4590330099631521e-10,-4.813243926399152e-14,1.433679154644779e-13,0.5638647029656012,0.616691488152901,0.9835818219808532
0.0105,0.9705540117112094,-0.1264402654025113,0.6591766473324219,-0.10623613852915142,0.6495471266484832,-0.17796524279841447,0.32821887833425095,0.031025369717947865,0.000851091895323596,-0.0003252378349368086,0.06990412770188516,-0.0032544053182674403,1.081399526472796,1.4140893083487214,0.00010383585235670164,0.05685312046348935,-1.1516453684273726e-9,4.5876287656256e-9,1.4623939723979432e-10,-3.6433303001267177e-14,1.4336318301577774e-13,0.5638694175216399,0.6166225682275109,0.9836316192465115
0.0106,0.970675174352893,-0.1266106866850905,0.6592564975225395,-0.10636327660603973,0.6496250705338192,-0.17811048276542,0.3294408914095252,0.031249570927516044,0.0008514575839201606,-0.00032562329239015504,0.06990201108981621,-0.0032607445288541396,1.0814877402350334,1.4139186335851797,0.00010413298972858617,0.05685293938457145,-7.984386740881095e-10,4.587509954867214e-9,1.453385341659304e-10,-2.5474702486714484e-14,1.4335947510979834e-13,0.5638755362911639,0.6165331207512299,0.9836962484478781
0.0107,0.9707912158481908,-0.1267757301860637,0.6593329154424866,-0.10648634020747197,0.6496995536408477,-0.1782509524619016,0.3306590363889093,0.03147308007643672,0.0008518089590166789,-0.0003259933778043126,0.06989990539116463,-0.00326708896490848,1.0815739664832278,1.4137424029979315,0.00010442146013980047,0.05685275913327041,-4.687376981369562e-10,4.587422617713183e-9,1.4330213352001327e-10,-1.5228419369995744e-14,1.433567516421873e-13,0.5638829292648654,0.6164250462703156,0.9837743363680477
0.0108,0.9709022886479478,-0.12693552159590646,0.6594060046549387,-0.10660542598632845,0.6497706825537379,-0.17838676703866746,0.3318733064644946,0.03169589547954874,0.0008521464471906249,-0.00032634845475979385,0.06989781033438908,-0.003273438316771796,1.0816582385812488,1.413560963546882,0.00010470142906755503,0.056852579748897354,-1.6158055473939015e-10,4.587365473593668e-9,1.402316170473326e-10,-5.666235300773289e-15,1.4335497250859218e-13,0.5638914664334361,0.6163002453310255,0.9838645097901152
0.0109,0.971008545203009,-0.1270901866050943,0.6594758687225706,-0.10672063059548943,0.6498385638566593,-0.17851804164652593,0.3330836948283724,0.03191801545169092,0.000852470475019473,-0.00032668888683711145,0.06989572564794831,-0.0032797922747854224,1.0817405898929666,1.4133746621919356,0.00010497306198906027,0.0568524012707634,1.2399464193909643e-10,4.58733724193883e-9,1.3622840649317827e-10,3.2400680712900236e-15,1.4335409760466068e-13,0.5639010177875686,0.6161606184796175,0.9839653954971755
0.011,0.9711101379642197,-0.12723985090410286,0.6595426112080572,-0.10683205068783513,0.6499033041337813,-0.1786448914362851,0.3342901946726342,0.03213943830770209,0.0008527814690806973,-0.0003270150376167781,0.069893651060301,-0.0032861505292906936,1.08182105378225,1.413183845892997,0.00010523652438152665,0.05685222373817967,3.889497777330283e-10,4.587336642178826e-9,1.3139392360283992e-10,1.1518709096531883e-14,1.4335408682604034e-13,0.5639114533179548,0.6160080662623487,0.9840756202723234
0.0111,0.971207219382425,-0.12738464018340773,0.659606335674074,-0.1069397829162459,0.649965009969273,-0.17876743155875327,0.33549279918937136,0.03236016236242109,0.0008530798559517719,-0.0003273272706793064,0.06989158629990584,-0.003292512770628946,1.0818996636129692,1.4129888616099713,0.00010549198172216466,0.05685204719045728,6.342467384769272e-10,4.587362393743818e-9,1.258295901216072e-10,1.9197906125289872e-14,1.433549000683788e-13,0.5639226430152867,0.6158444892254772,0.984193810898654
0.0112,0.9712999419084698,-0.12752468013348445,0.6596671456832955,-0.10704392393360193,0.6500237879473039,-0.1788857771647387,0.3366915015706752,0.032580185930686754,0.0008533660622101712,-0.0003276259496052091,0.06988953109522156,-0.0032988786891415133,1.081976452748994,1.412790056302763,0.00010573959948818472,0.056851871666907354,8.608474100053033e-10,4.587413216063963e-9,1.1963682779477007e-10,2.6305877507901222e-14,1.433564972273237e-13,0.5639344568702567,0.6156717879152604,0.984318594159262
0.0113,0.9713884579931996,-0.1276600964448087,0.6597251447983973,-0.10714457039278352,0.6500797446520435,-0.1790000434050496,0.3378862950086372,0.0327995073273379,0.0008536405144333693,-0.0003279114379749987,0.06988748517470687,-0.0033052479751697317,1.082051454554194,1.4125877769312776,0.00010597954315679734,0.05685169720684102,1.0697136781526797e-9,4.587487828569422e-9,1.1291705836761818e-10,3.287084159470359e-14,1.4335883819852267e-13,0.5639467648735567,0.615491862877956,0.9844485968372426
0.0114,0.9714729200874591,-0.1277910148078559,0.6597804365820541,-0.10724181894667097,0.650132986667661,-0.1791103454304942,0.3390771726953487,0.03301812486721337,0.0008539036391988404,-0.0003281840993691878,0.06988544826682047,-0.003311620319054935,1.0821247023924392,1.4123823704554188,0.00010621197820521297,0.05685152384956939,1.2618074287535783e-9,4.587584950690356e-9,1.0577170358544113e-10,3.892101673603454e-14,1.4336188287762327e-13,0.5639594370158789,0.6153066146598215,0.9845824457156903
0.0115,0.9715534806420938,-0.12791756091310183,0.659833124596941,-0.10733576624814449,0.650183620578326,-0.17921679839188073,0.3402641278229011,0.03323603686515199,0.0008541558630840589,-0.00032844429736828923,0.06988342010002105,-0.003317995411138459,1.0821962296275989,1.412174183835092,0.00010643707011064205,0.05685135163440358,1.4380905476425103e-9,4.587703301856923e-9,9.83021851935289e-11,4.448462128223136e-14,1.4336559116027318e-13,0.5639723432879153,0.6151179438071147,0.9847187675777004
0.0116,0.9716302921079485,-0.12803986045102192,0.6598833124057331,-0.10742650895008435,0.6502317529682076,-0.1793195174400174,0.3414471535833858,0.03345324163599258,0.0008543976126664985,-0.0003286923955528155,0.06988140040276733,-0.003324372941761638,1.082266069623543,1.4119635640302022,0.00010665498435029501,0.05685118060065472,1.5995249206539974e-9,4.5878416014992825e-9,9.060992493717107e-11,4.958987358363163e-14,1.4336992294211994e-13,0.5639853536803582,0.614927750866093,0.9848561892063674
0.0117,0.9717035069358684,-0.12815803911209184,0.6599311035711054,-0.10751414370537085,0.6502774904214751,-0.17941861772571252,0.3426262431688942,0.033669737494573984,0.0008546293145236339,-0.0003289287575032793,0.069879388903518,-0.0033307526012658077,1.082334255744141,1.4117508580006535,0.0001068658864013824,0.056851010787633924,1.7470724336225613e-9,4.587998569047596e-9,8.279634456165733e-11,5.426499199057296e-14,1.433748381188112e-13,0.5639983381838996,0.6147379363830142,0.9849933373847864
0.0118,0.9717732775766988,-0.12827222258678714,0.659976601655733,-0.10759876716688425,0.6503209395222982,-0.17951421439977425,0.34380138977151753,0.03388552275573503,0.0008548513952329392,-0.00032915374680019324,0.06987738533073179,-0.0033371340799923026,1.0824008213532634,1.411536412706351,0.0001070699417411146,0.05685084223465231,1.8816949723827156e-9,4.588172923932022e-9,7.496286581227762e-11,5.853819485339265e-14,1.4338029658599462e-13,0.5640111667892315,0.6145504009041357,0.9851288388960524
0.0119,0.9718397564812846,-0.12838253656558343,0.6600199102222909,-0.10768047598750481,0.6503622068548459,-0.17960642261301085,0.3449725865833474,0.03410059573431456,0.0008550642813718885,-0.00032936772702407,0.06987538941286739,-0.0033435170682824577,1.0824657998147793,1.4113205751071998,0.00010726731584670209,0.05685067498102102,2.0043544227689824e-9,4.5883633855827195e-9,6.721091043432146e-11,6.243770052242834e-14,1.4338625823931777e-13,0.5640237094870463,0.6143670449757154,0.9852613205232601
0.012,0.9719030961004711,-0.12848910673895628,0.6600611328334544,-0.10775936682011279,0.6504013990032879,-0.17969535751623059,0.3461398267964751,0.03431495474515138,0.000855268399517956,-0.0003295710617554222,0.0698734008783835,-0.003349901256477608,1.0825292244925582,1.4111036921631042,0.00010745817419535537,0.05685050906605114,2.1160126706158762e-9,4.58856867342985e-9,5.964190017307884e-11,6.599172734801738e-14,1.433926829744283e-13,0.5640358362680358,0.6141897691440106,0.9853894090495046
0.0121,0.9719634488851031,-0.12859205879738128,0.6601003730518981,-0.10783553631758847,0.6504386225517933,-0.17978113426024164,0.347303103602992,0.03452859810308433,0.000855464176248616,-0.00032976411457476246,0.06987141945573884,-0.0033562863349190885,1.0825911287504706,1.4108861108339694,0.00010764268226428485,0.05685034452905382,2.217631601757918e-9,4.588787506903572e-9,5.2357256773839334e-11,6.922849368049735e-14,1.433995306869738e-13,0.5640474171228924,0.6140204739552791,0.9855117312578805
0.0122,0.9720209672860262,-0.128691518431334,0.6601377344402974,-0.1079090811328121,0.6504739840845317,-0.17986386799585227,0.3484624101949895,0.034741524122952255,0.0008556520381413427,-0.00032994724906260347,0.0698694448733921,-0.0033626719939482343,1.0826515459523853,1.4106681780797,0.00010782100553070102,0.056850181409340166,2.310173102029628e-9,4.589018605434045e-9,4.545840198189262e-11,7.217621787020579e-14,1.4340676127260187e-13,0.5640583220423081,0.6138610599557784,0.9856269139314829
0.0123,0.9720758037540851,-0.12878761133129002,0.6601733205613273,-0.10798009791866395,0.6505075901856722,-0.17994367387387072,0.34961773976455907,0.034953731119593975,0.0008558324117736102,-0.0003301208287994578,0.06986747685980199,-0.0033690579239063806,1.0827105094621727,1.4104502408602004,0.00010799330947181433,0.0568500197462213,2.394599057265521e-9,4.589260688451429e-9,3.9046757542528654e-11,7.486311826748005e-14,1.4341433462696017e-13,0.564068421016975,0.6137134276917664,0.9857335838534069
0.0124,0.9721281107401252,-0.12888046318772498,0.6602072349776626,-0.1080486833280243,0.6505395474393844,-0.1800206670451052,0.35076908550379193,0.035165217407848316,0.0008560057237228928,-0.00033028521736583815,0.06986551514342723,-0.0033754438151348616,1.0827680526437022,1.4102326461353762,0.00010815975956483524,0.05684985957900834,2.4718713533001174e-9,4.589512475385884e-9,3.3223745201037045e-11,7.731741322265772e-14,1.434222106456963e-13,0.5640775840375852,0.6135794777095004,0.985830367806747
0.0125,0.9721780406949913,-0.1289701996911144,0.6602395812519789,-0.10811493401377342,0.6505699624298374,-0.18009496266036396,0.3519164406047796,0.03537598130255412,0.0008561724005666647,-0.0003304407783422572,0.06986355945272651,-0.0033818293579750127,1.0828242088608437,1.4100157408651315,0.00010832052128697422,0.056849700947012416,2.5429518759679365e-9,4.589772685667569e-9,2.8090786702707432e-11,7.95673210860763e-14,1.4343034922445787e-13,0.5640856810948309,0.613461110555238,0.9859158925745983
0.0126,0.9722257460695288,-0.12905694653193392,0.6602704629469507,-0.10817894662879156,0.6505989417412009,-0.18016667587045523,0.3530597982596135,0.03558602111855021,0.0008563328688824001,-0.0003305878753092275,0.06986160951615854,-0.0033882142427681694,1.0828790114774671,1.4097998720093714,0.00010847576011544172,0.056849543889544635,2.608802511103495e-9,4.590040038726644e-9,2.374930379282978e-11,8.164106020807321e-14,1.434387102588925e-13,0.564092582179404,0.613360226775237,0.9859887849400557
0.0127,0.9722713793145827,-0.12914082940065907,0.6602999836252532,-0.108240817825959,0.650626591957644,-0.18023592182618725,0.3541991516603848,0.03579533517067541,0.0008564875552475731,-0.0003307268718472618,0.06985966506218202,-0.0033945981598556656,1.0829324938574414,1.4095853865280006,0.00010862564152744821,0.05684938844591614,2.670385144541312e-9,4.59031325399327e-9,2.0300718216693695e-11,8.3566848938986e-14,1.4344725364464778e-13,0.5640981572819969,0.613278726915755,0.986047671686214
0.0128,0.9723150928809983,-0.12922197398776547,0.6603282468495617,-0.10830064425815598,0.6506530196633363,-0.18030281567836826,0.35533449399918515,0.036003921773768564,0.0008566368862396582,-0.0003308581315368726,0.06985772581925567,-0.0034009807995788372,1.082984689364637,1.4093726313809238,0.00010877033100020414,0.056849234655438015,2.728661662115907e-9,4.590591050897604e-9,1.78464517195889e-11,8.537290562915216e-14,1.434559392773714e-13,0.5641022763933015,0.6132185115230496,0.9860911795961683
0.0129,0.9723570392196204,-0.12930050598372872,0.660355356182551,-0.10835852257826281,0.6506783314424468,-0.18036747257780644,0.35646581846810577,0.036211779242668496,0.0008567812884361294,-0.00033098201795857263,0.06985579151583818,-0.0034073618522790184,1.0830356313629235,1.4091619535280457,0.00010890999401091997,0.05684908255742142,2.784593949661797e-9,4.5908721488698076e-9,1.648792604680521e-11,8.708744862890914e-14,1.4346472705271092e-13,0.56410480950401,0.6131814811433782,0.9861179354530132
0.013,0.9723973706139146,-0.12937655103192197,0.6603814150691139,-0.10841454939668693,0.6507026337521791,-0.18043000761971603,0.3575931182876139,0.03641890589690592,0.0008569211879408335,-0.00033109889454869455,0.06985386188071793,-0.003413741008461981,1.0830853532307454,1.4089536992384755,0.000109044796042047,0.056848932191013654,2.8391379765478795e-9,4.591155268840725e-9,1.632496805310479e-11,8.873854249671833e-14,1.4347357691452047e-13,0.5641056346204485,0.6131694924118477,0.986126590450026
0.0131,0.9724361319794648,-0.12945019633377708,0.6604064517850579,-0.10846878837599082,0.6507259525201227,-0.18049049384301166,0.35871640426331497,0.036625303047239696,0.0008570567075769397,-0.0003312090092508272,0.06985193685100012,-0.0034201180808057516,1.0831338933655732,1.4087477962289596,0.00010917489008043493,0.05684878350036122,2.890037136104177e-9,4.591440108509784e-9,1.6613006387563942e-11,9.027027956949993e-14,1.4348248002543395e-13,0.5641087574163882,0.6131614014251123,0.9861286852789066
0.0132,0.9724733077328619,-0.1295214820012143,0.6604304534366893,-0.10852126698704098,0.6507482711240332,-0.18054896082492988,0.3598356952029402,0.036830973632940196,0.0008571878009262598,-0.00033131247382566366,0.06985001647142629,-0.0034264930024202173,1.08318127961035,1.4085440123043957,0.00010930037306197554,0.056848636407182504,2.9350253012069158e-9,4.591726959644397e-9,1.6683868961444616e-11,9.162480583589196e-14,1.4349144605409895e-13,0.5641173752530719,0.6131390730996026,0.9861344662822986
0.0133,0.9725089382406059,-0.12959045703915228,0.6604534468209602,-0.10857202214848634,0.6507696161442109,-0.1806054514005417,0.360950999915294,0.037035919009579234,0.0008573145803341291,-0.0003314094290689064,0.06984810067391427,-0.003432865665350832,1.0832275313301458,1.408342366642057,0.00010942132696460197,0.0568484908963261,2.9742992455643235e-9,4.5920156241497984e-9,1.6551300048129285e-11,9.280790043932675e-14,1.4350046880175825e-13,0.5641311615915734,0.6131033534791482,0.9861437144118774
0.0134,0.9725430638691978,-0.12965717045250966,0.6604754587348229,-0.10862109077897586,0.6507900141609556,-0.1806600084049183,0.362062327209181,0.03724014053272868,0.0008574371581458823,-0.0003315000157762584,0.06984618939038183,-0.0034392359616430483,1.083272667890032,1.4081428784192176,0.00010953783376624737,0.056848346952640606,3.0080557428846304e-9,4.592305903931218e-9,1.622904392100042e-11,9.382534252323658e-14,1.4350954206965458e-13,0.5641497898929665,0.6130550886075778,0.9861562106193191
0.0135,0.9725757249851377,-0.1297216712462051,0.6604965159752294,-0.10866850979715854,0.6508094917545676,-0.1807126746731308,0.3631696858934056,0.037443639557960394,0.0008575556467068543,-0.0003315843747434224,0.0698442825527468,-0.003445603783342322,1.0833167086550792,1.4079455668131513,0.00010964997544484489,0.05684820456097464,3.0364915668760626e-9,4.59259760089389e-9,1.5730844853440508e-11,9.468291123105374e-14,1.4351865965903078e-13,0.5641729336183254,0.6129951245287208,0.9861717358562996
0.0136,0.9726069619549262,-0.12978400842515725,0.6605166453391318,-0.10871431612168331,0.6508280755053472,-0.1807634930402503,0.3642730847767723,0.03764641744084621,0.0008576701583623803,-0.0003316626467661011,0.06984238009292701,-0.0034519690224941064,1.0833596729903592,1.4077504510011327,0.00010975783397832768,0.05684806370617678,3.0598034912468504e-9,4.592890516943046e-9,1.507044711883202e-11,9.538638570621058e-14,1.4352781537112964e-13,0.5642002662287234,0.6129243072864062,0.9861900710744946
0.0137,0.9726368151450641,-0.12984423099428472,0.6605358736234823,-0.10875854667119915,0.6508457919935944,-0.18081250634134788,0.3653725326680856,0.037848475536958,0.000857780805457795,-0.0003317349726399974,0.06984048194284027,-0.003458331571143855,1.0834015802609425,1.407557550160435,0.00010986149134462885,0.056847924373095646,3.0781882897052223e-9,4.593184453983918e-9,1.4261594990557416e-11,9.594154509213932e-14,1.435370030071939e-13,0.5642314611852346,0.6128434829244633,0.98621099722558
0.0138,0.9726653249220514,-0.12990238795850623,0.660554227625233,-0.10880123836435503,0.6508626677996096,-0.18085975741149474,0.36646803837614994,0.038049815201867614,0.0008578877003384336,-0.00033180149316081395,0.0698385880344044,-0.0034646913213370227,1.0834424498319004,1.407366883468332,0.0001099610295216816,0.05684778654657982,3.0918427359594057e-9,4.59347921392174e-9,1.33180327419992e-11,9.63541685322723e-14,1.4354621636846638e-13,0.5642661919489328,0.6127534974867213,0.9862342952612316
0.0139,0.9726925316523889,-0.12995852832274038,0.6605717341413356,-0.1088424281197999,0.6508787295036927,-0.18090528908576198,0.3675596107097697,0.03825043779114689,0.0008579909553496309,-0.0003318623491242537,0.0698366982995372,-0.003471048165119063,1.0834823010683037,1.4071784701020975,0.00011005653048741903,0.056847650211477904,3.100963603717629e-9,4.593774598661742e-9,1.2253504646539831e-11,9.66300351700418e-14,1.4355544925618984e-13,0.5643041319808917,0.6126551970170091,0.9862597461331254
0.014,0.9727184757025772,-0.1300127010919059,0.660588419968743,-0.10888215285618275,0.6508940036861444,-0.18094914419922073,0.3686472584777496,0.03845034466036771,0.000858090682836722,-0.00033191768132601924,0.0698348126701565,-0.00347740199453543,1.0835211533352234,1.4069923292390063,0.00011014807621977428,0.05684751535263852,3.1057476666881224e-9,4.5940704101091585e-9,1.1081754977561772e-11,9.677492414888013e-14,1.4356469547160707e-13,0.5643449547421853,0.612549427559156,0.9862871307929371
0.0141,0.9727431974391166,-0.13006495527092132,0.6606043119044065,-0.1089204494921525,0.6509085169272644,-0.18099136558694207,0.36973099048889396,0.0386495371651019,0.0008581869951450418,-0.00033196763056181355,0.06983293107818009,-0.0034837527016315776,1.083559025997731,1.4068084800563314,0.00011023574869668057,0.056847381954910244,3.1063916985791128e-9,4.594366450169221e-9,9.816528008447529e-12,9.679461461221956e-14,1.4357394881596085e-13,0.5643883336938872,0.6124370351569912,0.9863162301923426
0.0142,0.9727667372285077,-0.1301153398647054,0.6606194367452786,-0.10895735494635815,0.650922295807353,-0.1810319960839971,0.3708108155520073,0.038848016660921345,0.0008582800046199252,-0.00033201233762733914,0.06983105345552579,-0.00349010017845296,1.0835959384208969,1.4066269417313468,0.00011031962989607096,0.056847250003141676,3.103092473098829e-9,4.594662520747162e-9,8.471568012579538e-12,9.66948857034924e-14,1.4358320309049397e-13,0.5644339422970713,0.6123188658543438,0.9863468252830176
0.0143,0.9727891354372508,-0.1301639038781767,0.6606338212883112,-0.10899290613744864,0.6509353669067104,-0.181071078525457,0.37188674247589404,0.03904578450339786,0.0008583698236067071,-0.0003320519433182991,0.06982917973411143,-0.003496444317045031,1.0836319099697926,1.4064477334413266,0.00011039980179587864,0.05684711948218142,3.0960467639554994e-9,4.594958423748213e-9,7.0606192633403204e-12,9.648151656613096e-14,1.4359245209644917e-13,0.5644814540128117,0.6121957656950429,0.9863786970166383
0.0144,0.9728104324318466,-0.13021069631625393,0.6606474923304568,-0.10902713998407296,0.6509477568056368,-0.1811086557463929,0.37295878006935873,0.03924284204810333,0.0008584565644507226,-0.0003320865884303961,0.0698273098458548,-0.0035027850094532438,1.0836669600094893,1.4062708743635448,0.00011047634637403674,0.056846990376878084,3.085451344857353e-9,4.5952539610776076e-9,5.597426034112332e-12,9.616028634356752e-14,1.4360168963506934e-13,0.5645305423021819,0.6120685807229178,0.9864116263448802
0.0145,0.9728306685787957,-0.13025576618385573,0.6606604766686671,-0.10906009340488007,0.6509594920844325,-0.18114477058187592,0.37402693714120594,0.0394391906506096,0.0008585403394973069,-0.0003321164137593328,0.06982544372267377,-0.0035091221477230546,1.0837011079050576,1.4060963836752751,0.00011054934560847844,0.05684686267208028,3.0715029895126184e-9,4.5955489346405774e-9,4.095732598278022e-12,9.573697417923438e-14,1.4361090950759712e-13,0.5645808806262558,0.6119381569817975,0.9864453942194195
0.0146,0.9728498842445985,-0.13029916248590076,0.6606728010998945,-0.10909180331851892,0.6509705993233976,-0.18117946586697714,0.37509122250023996,0.039634831666488526,0.0008586212610917945,-0.00033214156010081213,0.0698235812964861,-0.0035154556238999155,1.0837343730215687,1.4059242805537917,0.00011061888147713684,0.05684673635263657,3.0543984716295236e-9,4.595843146342355e-9,2.5692832292199107e-12,9.521735921656384e-14,1.436201055152754e-13,0.5646321424461072,0.6118053405155113,0.9864797815919318
0.0147,0.9728681197957553,-0.13034093422730766,0.6606844924210908,-0.10912230664363848,0.6509811051028324,-0.1812127844367677,0.37615164495526526,0.03982976645131194,0.0008586994415795204,-0.0003321621682505368,0.0698217224992096,-0.0035217853300292807,1.0837667747240936,1.405754584176368,0.00011068503595794512,0.05684661140339558,3.034334564916297e-9,4.596136398088173e-9,1.0318222003204547e-12,9.460722059898819e-14,1.4362927145934694e-13,0.5646840012228099,0.6116709773678881,0.9865145694140929
0.0148,0.9728854155987666,-0.13038113041299507,0.6606955774292084,-0.10915164029888771,0.6509910360030366,-0.1812447691263187,0.3772082133150865,0.04002399636065174,0.0008587749933058198,-0.0003321783790042096,0.06981986726276213,-0.003528111158156604,1.0837983323777032,1.4055873137202781,0.0001107478910288364,0.056846487809205905,3.0115080430811668e-9,4.596428491783262e-9,-5.029062150379005e-13,9.391233746993969e-14,1.4363840114105447e-13,0.5647361304174378,0.6115359135827574,0.9865495386375788
0.0149,0.9729018120201334,-0.13041980004788167,0.6607060829211991,-0.10917984120291557,0.651000418604311,-0.1812754627707013,0.3782609363885081,0.04021752275007973,0.0008588480286160278,-0.00033219033315753336,0.06981801551906147,-0.0035344330003273406,1.0838290653474691,1.4054224883627955,0.00011080752866774383,0.056846365554916144,2.986115679832362e-9,4.596719229332858e-9,-2.0211577434726307e-12,9.31384889728507e-14,1.4364748836164085e-13,0.5647882034910647,0.6114009952039481,0.9865844702140651
0.015,0.9729173494263557,-0.13045699213688608,0.6607160356940154,-0.10920694627437105,0.6510092794869555,-0.18130490820498663,0.3793098229843345,0.0404103469751678,0.0008589186598554789,-0.00033219817150621084,0.06981616720002543,-0.003540750748586943,1.083858992998462,1.405260127281195,0.00011086403085260057,0.056846244625374895,2.9583542488781114e-9,4.59700841264219e-9,-3.5091881116012756e-12,9.22914542511535e-14,1.436565269223488e-13,0.5648398939047643,0.6112670682752894,0.9866191450952282
0.0151,0.9729320681839341,-0.130492755684927,0.660725462544609,-0.1092329924319031,0.6510176452312703,-0.18133314826424576,0.38035488191137024,0.04060247039148779,0.0008589869993695083,-0.0003322020348459448,0.06981432223757184,-0.0035470642949808665,1.0838881346957525,1.4051002496527498,0.00011091747956133977,0.056846125005430764,2.928420523926643e-9,4.5972958436164915e-9,-4.953253046041391e-12,9.137701244828035e-14,1.4366551062442114e-13,0.5648908751196107,0.6111349788406105,0.9866533442327433
0.0152,0.9729460086593692,-0.13052713969692298,0.6607343902699322,-0.10925801659416068,0.6510255424175556,-0.18136022578354982,0.38139612197841966,0.04079389435461155,0.0008590531595034512,-0.000332202063972438,0.06981248056361851,-0.003553373531554564,1.0839165098044123,1.404942874654734,0.00011096795677189455,0.05684600667993235,2.896511278686185e-9,4.597581324160996e-9,-6.339608273410457e-12,9.040094270766357e-14,1.4367443326910064e-13,0.5649408205966775,0.6110055729437406,0.9866868485782867
0.0153,0.9729592112191614,-0.1305601931777928,0.6607428456669371,-0.10928205567979275,0.6510329976261117,-0.18138618359796999,0.38243355199428747,0.04098462022011094,0.0008591172526026421,-0.0003321983996813932,0.06981064211008327,-0.0035596783503534907,1.0839441376895123,1.4047880214644215,0.00011101554446219808,0.05684588963372824,2.8628232868649667e-9,4.597864656180933e-9,-7.654509520326013e-12,8.936902417273547e-14,1.4368328865763006e-13,0.5649894037970384,0.6108796966285087,0.9867194390835341
0.0154,0.9729717162298114,-0.13059196513245502,0.6607508555325757,-0.10930514660744828,0.6510400374372386,-0.18141106454257733,0.3834671807677779,0.04117464934355782,0.0008591793910124161,-0.00033219118276851334,0.0698088068088839,-0.0035659786434230996,1.0839710377161234,1.404635709259086,0.0001110603246101835,0.05684577385166706,2.8275533221712156e-9,4.598145641581538e-9,-8.884212513405613e-12,8.828703598692831e-14,1.4369207059125222e-13,0.5650362981817676,0.6107581959387441,0.9867508967001613
0.0155,0.9729835640578194,-0.1306225045658283,0.6607584466638002,-0.10932732629577623,0.6510466884312365,-0.18143491145244298,0.3844970171076956,0.04136398308052404,0.0008592396870781084,-0.00033218055402950105,0.06980697459193824,-0.0035722743028088443,1.0839972292493165,1.4044859572160016,0.00011110237919378395,0.056845659318597384,2.790898158313161e-9,4.5984240822680415e-9,-1.0014972979266732e-11,8.716075729367442e-14,1.4370077287120988e-13,0.5650811772119386,0.610641916918276,0.9867810023798441
0.0156,0.9729947950696861,-0.13065186048283137,0.6607656458575628,-0.10934863166342558,0.6510529771884057,-0.18145776716263806,0.38552306982284495,0.041552622786581436,0.000859298253145054,-0.00033216665426005917,0.06980514539116411,-0.00357856522055618,1.0840227316541629,1.4043387845124422,0.00011114179019093258,0.056845546019367824,2.7530545689990312e-9,4.598699780145676e-9,-1.1033046644526921e-11,8.599596723640609e-14,1.4370938929874584e-13,0.5651237143486254,0.6105317056109333,0.9868095370742586
0.0157,0.9730054496319119,-0.1306800818883828,0.6607724799108154,-0.10936909962904527,0.6510589302890464,-0.1814796745082337,0.3865453477220305,0.04174056981730189,0.0008593552015585873,-0.0003321496242558904,0.0698033191384793,-0.0035848512887105594,1.0840475642957337,1.4041942103256813,0.00011117863957956253,0.05684543393882697,2.714219327937055e-9,4.598972537119675e-9,-1.1924689235803705e-11,8.47984449585556e-14,1.4371791367510285e-13,0.5651635830529017,0.6104284080605453,0.9868362817350804
0.0158,0.9730155681109974,-0.13070721778740124,0.6607789756205102,-0.1093887671112843,0.6510645743134587,-0.18150067632430103,0.38756385961405676,0.04192782552825724,0.0008594106446640438,-0.0003321296048126977,0.06980149576580165,-0.0035911323993174384,1.0840717465390997,1.4040522538329934,0.00011121300933760696,0.05684532306182344,2.6745892088354587e-9,4.599242155095269e-9,-1.2676156479714631e-11,8.35739696035552e-14,1.4372633980152374e-13,0.5652004567858414,0.6103328703109412,0.9868610173139855
0.0159,0.9730251908734431,-0.13073331718480538,0.6607851597835994,-0.10940767102879159,0.6510699358419427,-0.18152081544591112,0.3885786143077281,0.04211439127501934,0.0008594646948067582,-0.0003321067367261837,0.06979967520504896,-0.003597408444422269,1.084095297749332,1.4039129342116519,0.00011124498144299902,0.05684521337320582,2.634360985402474e-9,4.5995084359776925e-9,-1.3273704102877174e-11,8.232832031483729e-14,1.4373466147925125e-13,0.5652340090085184,0.6102459384059501,0.9868835247626496
0.016,0.9730343582857492,-0.13075842908551386,0.660791059197035,-0.10942584830021614,0.6510750414547989,-0.18154013470813515,0.3895896206118491,0.04230026841316005,0.0008595174643320658,-0.0003320811607920512,0.06979785738813903,-0.003603679316070506,1.0841182372915017,1.403776270638931,0.00011127463787367183,0.056845104857822716,2.5937314313463277e-9,4.599771181672177e-9,-1.3703587831908882e-11,8.106727623583411e-14,1.4374287250952818e-13,0.5652639131820062,0.6101684583894011,0.9869035850327488
0.0161,0.9730431107144168,-0.13078260249444534,0.660796700657769,-0.10944333584420689,0.6510799177323271,-0.18155867694604422,0.3905968873352241,0.04248545829825121,0.0008595690655853011,-0.000332053017806003,0.0697960422469897,-0.0036099449063076035,1.0841405845306797,1.4036422822921042,0.00011130206060755855,0.05684499750052272,2.5528973203752486e-9,4.600030194083953e-9,-1.3952063393427282e-11,7.979661650997797e-14,1.4375096669359731e-13,0.5652898427673789,0.6101012763051235,0.9869209790759587
0.0162,0.9730514885259458,-0.13080588641651847,0.6608021109627537,-0.10946017057941282,0.6510845912548278,-0.18157648499470944,0.39160042328665773,0.04266996228586469,0.0008596196109117994,-0.00033202244856374194,0.06979422971351877,-0.003616205107179015,1.0841623588319376,1.403510988348446,0.00011132733162259232,0.05684489128615444,2.512055426197465e-9,4.600285275118256e-9,-1.4005386514049901e-11,7.852212028070115e-14,1.4375893783270142e-13,0.5653114712257103,0.6100452381969463,0.9869354878439551
0.0163,0.9730595320868372,-0.13082832985665185,0.6608073169089411,-0.10947638942448287,0.651089088602601,-0.18159360168920197,0.39260023727495447,0.042853781731572345,0.0008596692126568954,-0.0003319895938609707,0.06979241971964405,-0.0036224598107301954,1.0841835795603454,1.4033824079852295,0.0001113505328967063,0.056844786199566476,2.4714025225212056e-9,4.6005362266803165e-9,-1.3849812920394262e-11,7.724956669143594e-14,1.437667797280833e-13,0.5653284720180741,0.6100011901086987,0.9869468922884143
0.0164,0.9730672817635909,-0.1308499818197642,0.6608123452932833,-0.10949202929806606,0.651093436355947,-0.18161006986459288,0.39359633810891875,0.04303691799094602,0.0008597179831659243,-0.0003319545944933921,0.06979061219728337,-0.003628708909006598,1.0842042660809752,1.4032565603797293,0.00011137174640783363,0.056844682225607415,2.4311353830546974e-9,4.600782850675367e-9,-1.347159833907787e-11,7.598473488561461e-14,1.4377448618098576e-13,0.5653405186055442,0.6099699780842099,0.9869549733610116
0.0165,0.973074777922708,-0.13087089131077415,0.6608172229127324,-0.10950712711881129,0.6510976610951659,-0.1816259323559533,0.394588734597355,0.04321937241955757,0.000859766034784221,-0.000331917591256709,0.06978880707835454,-0.0036349522940536767,1.0842244377588974,1.4031334647092188,0.00011139105413390744,0.05684457934912588,2.3914507815061712e-9,4.60102494900864e-9,-1.2856998496718281e-11,7.473340400666953e-14,1.437820509926515e-13,0.5653472844491946,0.6099524481673091,0.9869595120134231
0.0166,0.9730820566753412,-0.13089110479440588,0.6608219736297358,-0.10952171780183732,0.6511017863247063,-0.1816412295497841,0.3955774363416134,0.043401146521402735,0.0008598134679129682,-0.00033187871754792166,0.069787004302621,-0.003641189864848588,1.0842441137955405,1.4030131249373454,0.00011140853618438342,0.05684447755192447,2.3525158302808955e-9,4.60126236627991e-9,-1.2006382078552308e-11,7.350072678866311e-14,1.437894693109645e-13,0.5653488177180431,0.6099485524522099,0.9869604865919788
0.0167,0.9730890809060051,-0.1309106207241694,0.6608265709850798,-0.10953579868422869,0.6511057830659673,-0.18165595630698864,0.3965624656757134,0.04358224423618002,0.0008598601775751278,-0.00033183796722436833,0.06978520394332517,-0.0036474216483758522,1.0842633076772454,1.4028953033127638,0.00011142423004631358,0.05684437677052916,2.3139994177785837e-9,4.601495651638329e-9,-1.113483917432857e-11,7.228087719146205e-14,1.437967584891982e-13,0.5653508363741815,0.6099446830418795,0.9869608857296602
0.0168,0.973095836237436,-0.13092944137367807,0.6608310045985614,-0.10954937077378549,0.6511096397892837,-0.18167011288103235,0.39754383864433523,0.043762668441891986,0.0008599061229761423,-0.00033179534595128684,0.06978340602831633,-0.003653647654376112,1.0842820271877773,1.4027798889391359,0.00011143815943962468,0.056844276973938235,2.2757565852572064e-9,4.6017250577100674e-9,-1.0318216584875372e-11,7.107092392335177e-14,1.4380392648931817e-13,0.5653552906112398,0.6099361450493258,0.98696176644135
0.0169,0.9731023291152179,-0.1309475801892037,0.6608352785008885,-0.10956244397531692,0.6511133601467968,-0.18168371051552507,0.3985215671491172,0.04394242125562583,0.0008599513218145612,-0.000331750892023808,0.06978161054660507,-0.0036598678612228186,1.084300280063772,1.4026668512392277,0.00011145035416538715,0.05684417814814299,2.237791082472431e-9,4.601950619386265e-9,-9.55507267516099e-12,6.987094259758742e-14,1.4381097440067064e-13,0.5653620694425153,0.6099231512166279,0.9869631067822588
0.017,0.9731085659849344,-0.13096505061701805,0.6608393967227688,-0.10957502819363212,0.6511169477906484,-0.18169676045407632,0.3994956630916974,0.04412150479446875,0.0008599957917889342,-0.00033170464373706246,0.06977981748720198,-0.003666082247289418,1.084318074041865,1.4025561596358043,0.00011146084402467134,0.05684408027913472,2.200106659179925e-9,4.602172371558065e-9,-8.843965810153671e-12,6.868100882742409e-14,1.4381790331260174e-13,0.565371061881305,0.6099059142858638,0.9869648848075963
0.0171,0.9731145532921698,-0.13098186610339296,0.6608433632949103,-0.10958713333354032,0.6511204063729799,-0.1817092739402959,0.4004661383737139,0.044299921175507934,0.0008600395505978114,-0.0003316566393861811,0.06977802683911764,-0.00367229079094936,1.084335416858693,1.4024477835516311,0.00011146965881854776,0.056843983352904706,2.1627070651353564e-9,4.6023903491166075e-9,-8.183454354821744e-12,6.750119822611708e-14,1.4382471431445769e-13,0.5653821569409062,0.6098846469991127,0.9869670785725732
0.0172,0.9731202974825077,-0.13099804009460028,0.660847182248021,-0.10959876929985075,0.6511237395459333,-0.1817212622177935,0.4014330048968052,0.04447767251583059,0.0008600826159397424,-0.00033160691726629474,0.06977623859136267,-0.0036784934705760947,1.084352316250892,1.4023416924094734,0.00011147682834808678,0.05684388735544425,2.1255960500943935e-9,4.602604586953036e-9,-7.572096674133461e-12,6.633158640692149e-14,1.4383140849558464e-13,0.565395243634616,0.6098595620984528,0.9869696661323992
0.0173,0.9731258050015321,-0.13101358603691168,0.6608508576128084,-0.10960994599737252,0.6511269509616496,-0.18173273653017882,0.4023962745626093,0.0446547609325239,0.0008601250055132771,-0.00033155551567253417,0.0697744527329476,-0.003684690264543069,1.0843687799550976,1.4022378556320967,0.00011148238241435883,0.05684379227274464,2.0887773638127026e-9,4.602815119958491e-9,-7.008451133057095e-12,6.517224898309251e-14,1.438379869453288e-13,0.5654102109757316,0.6098308723259627,0.9869726255422852
0.0174,0.9731310822948267,-0.13102851737659904,0.6608543934199802,-0.10962067333091488,0.651130044272271,-0.18174370812106164,0.4033559592727644,0.04483118854267507,0.0008601667370169651,-0.0003315024729000302,0.06977266925288306,-0.003690881151223732,1.0843848157079463,1.4021362426422666,0.00011148635081843433,0.05684369809079719,2.0522547560459517e-9,4.6030219830241126e-9,-6.491076096560925e-12,6.402326156788529e-14,1.4384445075303626e-13,0.5654269479775503,0.6097987904237212,0.9869759348574408
0.0175,0.9731361358079758,-0.13104284755993414,0.6608577937002447,-0.109630961205287,0.6511330231299388,-0.1817541882340516,0.40431207092890886,0.04500695746337131,0.0008602078281493563,-0.0003314478272439136,0.06977088814017962,-0.003697066108991534,1.0844004312460742,1.402036822862748,0.00011148876336138372,0.05684360479559315,2.0160319765498076e-9,4.603225211041046e-9,-6.018529929613207e-12,6.288469977455497e-14,1.438508010080533e-13,0.5654453436533692,0.6097635291338068,0.986979572133077
0.0176,0.9731409719865628,-0.13105659003318879,0.6608610624843094,-0.10964081952529808,0.6511358911867945,-0.18176418811275838,0.4052646214326806,0.04518206981169979,0.0008602482966090004,-0.00033139161699931514,0.06976910938384784,-0.0037032451162199212,1.084415634306117,1.4019395657163065,0.0001114896498442774,0.05684351237312384,1.98011277507994e-9,4.6034248389004295e-9,-5.589370997182256e-12,6.175663921635678e-14,1.4385703879972608e-13,0.5654652870164852,0.609725301198298,0.9869835154244033
0.0177,0.9731455972761718,-0.13106975824263478,0.6608642038028821,-0.10965025819575731,0.65113865209498,-0.18177371900079173,0.406213622685718,0.04535652770474771,0.0008602881600944472,-0.0003313338804613657,0.06976733297289837,-0.003709418151282345,1.0844304326247114,1.4018444406257078,0.0001114890400681858,0.05684342080938056,1.944500901392016e-9,4.603620901493406e-9,-5.20215766423633e-12,6.063915550654588e-14,1.4386316521740073e-13,0.5654866670801959,0.6096843193592737,0.9869877427866304
0.0178,0.9731500181223866,-0.1310823656345439,0.6608672216866709,-0.10965928712147387,0.6511413095066365,-0.18178279214176138,0.4071590865896592,0.045530333259602276,0.0008603274363042466,-0.000331274655925196,0.06976555889634174,-0.0037155851925522523,1.0844448339384924,1.4017514170137169,0.00011148696383417935,0.056843330090354575,1.909200105241701e-9,4.603813433711117e-9,-4.855448295743705e-12,5.953232425837739e-14,1.4386918135042346e-13,0.5655093728577982,0.6096407963588121,0.9869922322749682
0.0179,0.9731542409707912,-0.13109442565518795,0.6608701201663836,-0.10966791620725698,0.6511438670739061,-0.18179141877927696,0.4081010250461425,0.04570348859335068,0.0008603661429369483,-0.00033121398168593693,0.06976378714318857,-0.0037217462184030927,1.0844588459840974,1.4016604643030992,0.00011148345094332846,0.0568432402020372,1.8742141363846654e-9,4.6040024704447046e-9,-4.5478012566726556e-12,5.843622108510652e-14,1.4387508828814043e-13,0.5655332933625894,0.609594944938992,0.9869969619446275
0.018,0.9731582722669694,-0.13110595175083872,0.6608729032727277,-0.10967615535791579,0.6511463284489302,-0.18179961015694826,0.4090394499568059,0.04587599582308013,0.000860404297691102,-0.00033115189603871926,0.06976201770244943,-0.0037279012072083157,1.0844724764981617,1.4015715519166205,0.00011147853119670355,0.05684315113041973,1.8395467445765747e-9,4.60418804658531e-9,-4.27777491199146e-12,5.735092159998843e-14,1.4388088711989788e-13,0.5655583176078668,0.6095469778418919,0.9870019098508181
0.0181,0.9731621184565051,-0.13111695736776802,0.6608755750364113,-0.10968401447825951,0.65114869728385,-0.18180737751838494,0.4099743732232878,0.046047857065877794,0.0008604419182652575,-0.0003310884372786737,0.0697602505631349,-0.0037340501373413684,1.0844857332173214,1.4014846492770459,0.00011147223439537504,0.05684306286149343,1.8052016795730962e-9,4.604370197024074e-9,-4.043927626668384e-12,5.627650141627824e-14,1.4388657893504188e-13,0.5655843346069273,0.6094971078095907,0.9870070540487502
0.0182,0.9731657859849823,-0.13112745595224765,0.660878139488142,-0.10969150347309735,0.6511509772308077,-0.1818147321071967,0.41090580674722627,0.0462190744388309,0.0008604790223579648,-0.0003310236437009312,0.06975848571425558,-0.003740192987175701,1.0844986238782128,1.4013997258071402,0.00011146459034041334,0.056842975381249626,1.7711826911299e-9,4.60454895665214e-9,-3.844817765671721e-12,5.52130361472312e-14,1.438921648229187e-13,0.5656112333730681,0.6094455475841666,0.9870123725936343
0.0183,0.9731692812979846,-0.1311374609505494,0.6608806006586279,-0.10969863224723848,0.6511531719419446,-0.18182168516699326,0.4118337624302595,0.04638965005902662,0.0008605156276677733,-0.0003309575536006224,0.06975672314482204,-0.0037463297350847614,1.0845111562174719,1.4013167509296698,0.00011145562883288889,0.05684288867567958,1.7374935290026522e-9,4.604724360360647e-9,-3.6790036939697415e-12,5.416060140610243e-14,1.4389764587287448e-13,0.5656389029195865,0.6093925099076983,0.9870178435406806
0.0184,0.9731726108410963,-0.13114698580894504,0.6608829625785767,-0.10970541070549213,0.6511552850694025,-0.18182824794138436,0.41275825217402584,0.04655958604355217,0.0008605517518932333,-0.0003308902052728783,0.0697549628438449,-0.003752460359441999,1.0845233379717347,1.4012356940674,0.00011144537967387212,0.05684280273077462,1.7041379429470208e-9,4.60489644304074e-9,-3.5450437765307213e-12,5.311927280614712e-14,1.4390302317425538e-13,0.5656672322597798,0.6093382075222645,0.9870234449450992
0.0185,0.9731757810599009,-0.13115604397370642,0.6608852292786963,-0.10971184875266742,0.6511573202653226,-0.18183443167397964,0.4136792878801632,0.04672888450949472,0.0008605874127328941,-0.0003308216370128295,0.06975320480033471,-0.0037585848386208617,1.084535176877637,1.4011565246430955,0.00011143387266443343,0.05684271753252602,1.6711196827186727e-9,4.605065239583558e-9,-3.4414963783229353e-12,5.208912596062041e-14,1.439082978164076e-13,0.5656961104069449,0.6092828531699439,0.9870291548621005
0.0186,0.9731787983999823,-0.13116464889110535,0.6608874047896942,-0.10971795629357359,0.6511592811818468,-0.1818402476083889,0.4145968814503101,0.046897547573941496,0.0008606226278853056,-0.00033075188711560684,0.06975144900330207,-0.0037647031509947994,1.0845466806718156,1.4010792120795221,0.00011142113760564326,0.05684263306692505,1.638442498073276e-9,4.605230784880243e-9,-3.36691986431466e-12,5.1070236482777496e-14,1.4391347088867736e-13,0.5657254263743791,0.6092266595928147,0.9870349513468946
0.0187,0.9731816693069247,-0.1311728140074135,0.6608894931422787,-0.10972374323301982,0.6511611714711167,-0.18184570698822175,0.4155110447861045,0.047065577353979676,0.0008606574150490177,-0.0003306809938763413,0.06974969544175758,-0.0037708152749372603,1.084557857090906,1.4010037257994452,0.00011140720429857202,0.05684254931996303,1.6061101387664975e-9,4.6053931138219375e-9,-3.31987259947417e-12,5.00626799858735e-14,1.4391854348041076e-13,0.5657550691753798,0.609169839532956,0.987040812454692
0.0188,0.9731844002263117,-0.13118055276890286,0.6608914983671573,-0.10972921947581532,0.6511629947852738,-0.18185082105708794,0.41642178978918476,0.04723297596669646,0.0008606917919225802,-0.00033060899559016346,0.06974794410471181,-0.003776921188821693,1.0845687138715443,1.40093003522563,0.00011139210254429012,0.05684246627763125,1.574126354554006e-9,4.605552261299782e-9,-3.2989129487697447e-12,4.9066532083163647e-14,1.43923516680954e-13,0.5657849278232437,0.609112605732446,0.9870467162407026
0.0189,0.9731869976037273,-0.13118787862184508,0.6608934244950381,-0.10973439492676926,0.65116475477646,-0.1818556010585972,0.41732912836118896,0.04739974552917905,0.0008607257762045426,-0.00033053593055220416,0.06974619498117535,-0.0037830208710215468,1.0845792587503669,1.4008581097808421,0.00011137586214386801,0.056842383925920996,1.5424948951914693e-9,4.605708262204919e-9,-3.3025992771696605e-12,4.808186838790309e-14,1.4392839157965332e-13,0.5658148913312684,0.6090551709333633,0.9870526407601368
0.019,0.9731894678847554,-0.131194805012512,0.6608952755566287,-0.10973927949069083,0.6511664550968164,-0.18186005823635917,0.4182330724037553,0.047565888158514626,0.0008607593855934551,-0.00033046183705759424,0.06974444806015877,-0.0037891142999102703,1.0845894994640093,1.4007879188878467,0.0001113585128983761,0.056842302250823575,1.511219510434554e-9,4.605861151428489e-9,-3.329489949642193e-12,4.710876451334699e-14,1.439331692658548e-13,0.5658448487127508,0.6089977478777867,0.9870585640682049
0.0191,0.9731918175149796,-0.13120134538717543,0.660897055582637,-0.10974388307238925,0.6511680993984849,-0.1818642038339836,0.41913363381852203,0.0477314059717904,0.0008607926377878671,-0.0003303867534014646,0.06974270333067269,-0.003795201453861312,1.0845994437491084,1.4007194319694094,0.00011134008460888479,0.05684222123833025,1.4803039500389277e-9,4.6060109638616365e-9,-3.3781433311556155e-12,4.6147296072750506e-14,1.439378508289047e-13,0.5658746889809882,0.608940549307795,0.9870644642201173
0.0192,0.9731940529399843,-0.13120751319210713,0.6608987686037707,-0.10974821557667368,0.651169691333607,-0.18186804909508023,0.42003082450712736,0.047896301086093565,0.0008608255504863286,-0.0003303107178789459,0.06974096078172766,-0.003801282311248121,1.0846090993422997,1.4006526184482955,0.00011132060707646452,0.056842140874432345,1.4497519637602588e-9,4.6061577343955e-9,-3.4471177866782085e-12,4.519753867936882e-14,1.4394243735814916e-13,0.5659043011492778,0.6088837879654663,0.9870703192710838
0.0193,0.973196180605353,-0.13121332187357895,0.6609004186507379,-0.10975228690835331,0.6511712345543246,-0.1818716052632587,0.42092465637120946,0.04806057561851132,0.0008608581413873893,-0.0003302337687851689,0.06973922040233431,-0.003807356850444146,1.0846184739802192,1.4005874477472702,0.0001113001101021857,0.05684206114512113,1.419567301354213e-9,4.606301497921222e-9,-3.5349716811782487e-12,4.425956794645706e-14,1.4394692994293438e-13,0.565933574230917,0.6088276765928792,0.987076107276315
0.0194,0.9731982069566697,-0.13121878487786268,0.6609020097542462,-0.10975610697223737,0.6511727327127789,-0.18187488358212875,0.42181514131240644,0.048224231686130846,0.000860890428189599,-0.00033015594441526463,0.06973748218150319,-0.003813425049822836,1.0846275753995034,1.4005238892890992,0.00011127862348711879,0.05684198203638791,1.3897537125764607e-9,4.606442289329944e-9,-3.640263379624009e-12,4.333345948727045e-14,1.4395132967260648e-13,0.5659623972392024,0.6087724279321127,0.9870818062910212
0.0195,0.9732001384395182,-0.1312239156512301,0.6609035459450037,-0.10975968567313502,0.6511741894611116,-0.1818778952953001,0.42270229123235664,0.04838727140603935,0.0008609224285915075,-0.0003300772830643637,0.0697357461082449,-0.0038194868877576395,1.0846364113367881,1.4004619124965478,0.00011125617703233415,0.056841903534223984,1.3603149471826679e-9,4.6065801435128076e-9,-3.761551246983766e-12,4.241928891506414e-14,1.4395563763651172e-13,0.5659906591874315,0.6087182547252452,0.9870873943704123
0.0196,0.9732019814994824,-0.131228727639953,0.6609050312537177,-0.10976303291585544,0.6511756084514645,-0.18188065164638245,0.4235861180326982,0.048549696895324033,0.0008609541602916646,-0.00032999782302759687,0.06973401217157002,-0.0038255423426220053,1.0846449895287091,1.4004014867923813,0.00011123280053890224,0.056841825624620625,1.3312547549285026e-9,4.606715095360955e-9,-3.897393648225796e-12,4.15171318430933e-14,1.439598549239962e-13,0.5660182490889016,0.6086653697143554,0.9870928495696988
0.0197,0.9732037425821464,-0.13123323429030315,0.6609064697110965,-0.10976615860520786,0.651176993335979,-0.18188316387898548,0.42446663361506926,0.04871151027107208,0.00086098564098862,-0.0003299176026000951,0.06973228036048916,-0.003831591392789382,1.0846533177119033,1.400342581599365,0.00011120852380789349,0.05684174829356913,1.302576885569632e-9,4.606847179765528e-9,-4.046348948318379e-12,4.06270638846131e-14,1.4396398262440615e-13,0.5660450559569097,0.6086139856415217,0.987098149944091
0.0198,0.9732054281330937,-0.13123744904855242,0.6609078653478477,-0.10976907264600144,0.6511783477667967,-0.18188544323671893,0.4253438498811081,0.0488727136503707,0.0008610168883809234,-0.00032983666007698907,0.06973055066401287,-0.0038376340166332186,1.084661403623006,1.4002851663402647,0.00011118337664037829,0.05684167152706081,1.2742850888617234e-9,4.6069764316176664e-9,-4.206975512229792e-12,3.974916065287866e-14,1.4396802182708775e-13,0.566070968804753,0.6085643152488228,0.9871032735487988
0.0199,0.9732070445979085,-0.13124138536097257,0.6609092221946795,-0.10977178494304538,0.6511796753960594,-0.18188750096319248,0.4262177787324529,0.049033309150307076,0.000861047920167125,-0.00032975503375340967,0.06972882307115176,-0.003843670192526964,1.0846692549986534,1.4002292104378453,0.0001111573888374271,0.05684159531108693,1.2463831145604454e-9,4.607102885808514e-9,-4.3778317049283024e-12,3.8883497761145226e-14,1.4397197362138716e-13,0.5660958766457289,0.6085165712783372,0.9871081984390327
0.02,0.9732085984221748,-0.13124505667383538,0.6609105442822992,-0.10977430540114888,0.6511809798759085,-0.18188934830201584,0.4270884320707419,0.04919329888796841,0.0008610787540457742,-0.00032967276192448757,0.0697270975709164,-0.003849699898844067,1.084676879575482,1.4001746833148725,0.00011113059020011029,0.056841519631638804,1.2188747124214656e-9,4.6072265772292106e-9,-4.557475891382192e-12,3.803015082266792e-14,1.4397583909665051e-13,0.5661196684931342,0.6084709664721437,0.9871129026700032
0.0201,0.9732100960514759,-0.13124847643341267,0.6609118356414149,-0.10977664392512113,0.6511822648584857,-0.18189099649679874,0.4279558217976131,0.0493526849804419,0.0008611094077154208,-0.0003295898828853538,0.0697253741523174,-0.003855723113957976,1.0846842850901275,1.4001215543941117,0.00011110301052949832,0.05684144447470772,1.1917636322004508e-9,4.607347540770899e-9,-4.7444664365597394e-12,3.718919545070192e-14,1.439796193422241e-13,0.5661422333602664,0.6084277135723208,0.9871173642969201
0.0202,0.9732115439313963,-0.13125165808597627,0.6609131003027343,-0.1097788104197713,0.6511835339959325,-0.18189245679115087,0.4288199598147049,0.04951146954481474,0.0008611398988746145,-0.00032950643493113893,0.06972365280436532,-0.00386173981624214,1.084691479279226,1.4000697930983281,0.0001110746796266616,0.05684136982628497,1.1650536236530693e-9,4.607465811324721e-9,-4.937361705429214e-12,3.636070725850239e-14,1.43983315447454e-13,0.5661634602604224,0.608387025320947,0.9871215613749937
0.0203,0.9732129485075195,-0.13125461507779793,0.6609143422969656,-0.10978081478990862,0.6511847909403906,-0.18189374042868192,0.4296808580236554,0.04966965469817412,0.0008611702452219056,-0.0003294224563569738,0.06972193351607077,-0.0038677499840700084,1.0846984698794135,1.400019368850287,0.00011104562729267056,0.05684129567236184,1.138748436534988e-9,4.607581423781817e-9,-5.134720062958901e-12,3.5544761859324505e-14,1.439869285016864e-13,0.5661832382068995,0.608349114460101,0.9871254719594346
0.0204,0.9732143162254294,-0.1312573608551494,0.6609155656548161,-0.10978266694034225,0.6511860393440017,-0.18189485865300167,0.43053852832610284,0.04982724255760725,0.0008612004644558433,-0.0003293379854579893,0.06972021627644431,-0.003873753595815029,1.0847052646273263,1.399970251072754,0.0001110158833285956,0.056841221998929624,1.112851820601874e-9,4.607694413033329e-9,-5.335099874117079e-12,3.4741434866423407e-14,1.4399045959426755e-13,0.566201456212995,0.6083141937318614,0.9871290741054527
0.0205,0.9732156535307103,-0.1312599088643026,0.6609167744069939,-0.1097843767758814,0.6511872828589071,-0.18189582270771973,0.4313929826236854,0.049984235240201326,0.0008612305742749776,-0.00032925306052931615,0.06971850107449656,-0.003879750629850651,1.0847118712596004,1.3999224091884945,0.00011098547753550716,0.05684114879197962,1.087367525609397e-9,4.6078048139704e-9,-5.537059503872009e-12,3.395080189305431e-14,1.4399390981454354e-13,0.566218003292006,0.6082824758783066,0.9871323458682584
0.0206,0.9732169668689454,-0.13126227255152925,0.6609179725842067,-0.10978595420133525,0.6511885251372487,-0.18189664383644583,0.43224423281804125,0.05014063486304353,0.0008612605923778582,-0.00032916771986608525,0.06971678789923809,-0.0038857410645503233,1.084718297512872,1.399875812620274,0.00011095443971447565,0.056841076037503116,1.0622993013132228e-9,4.6079126614841696e-9,-5.7391573171919765e-12,3.3172938552472355e-14,1.4399728025186057e-13,0.5662327684572296,0.6082541736415156,0.9871352653030618
0.0207,0.9732182626857193,-0.13126446536310113,0.6609191642171627,-0.10978740912151298,0.6511897698311679,-0.18189733328278973,0.43309229081080863,0.05029644354322106,0.0008612905364630349,-0.00032908200176342726,0.06971507673967947,-0.0038917248782874944,1.0847245511237766,1.3998304307908576,0.0001109227996665715,0.056841003721491416,1.03765089746902e-9,4.60801799046578e-9,-5.939951679045259e-12,3.240792045793272e-14,1.440005719955649e-13,0.5662456407219629,0.6082294997635666,0.9871378104650734
0.0208,0.9732195474266153,-0.1312665007452901,0.6609203533365693,-0.10978875144122383,0.6511910205928065,-0.1818979022903611,0.4339371685036258,0.050451663397821124,0.0008613204242290576,-0.0003289959445164731,0.0697133675848313,-0.0038977020494356134,1.0847306398289511,1.3997862331230106,0.00011089058719286515,0.05684093182993579,1.0134260638324557e-9,4.608120835806373e-9,-6.1380009544001296e-12,3.1655823222690563e-14,1.4400378613500258e-13,0.5662565090995034,0.6082086669865383,0.9871399594095032
0.0209,0.9732208275372175,-0.13126839214436795,0.6609215439731344,-0.10978999106527693,0.6511922810743058,-0.18189836210276966,0.43477887779813074,0.05060629654393091,0.0008613502733744761,-0.0003289095864203535,0.06971166042370418,-0.003903672556368129,1.0847365713650312,1.399743189039499,0.00011085783209442697,0.05684086034882756,9.896285501591975e-10,4.608221232397092e-9,-6.331863508224866e-12,3.0916722460001056e-14,1.4400692375951991e-13,0.5662652626031479,0.6081918880525093,0.9871416901915615
0.021,0.9732221094631099,-0.1312701530066064,0.6609227401575661,-0.10979113789848151,0.6511935549278077,-0.18189872396362508,0.4356174305959619,0.05076034509863762,0.0008613801015978401,-0.0003288229657701993,0.0697099552453087,-0.00390963637745849,1.0847423534686527,1.3997012679630874,0.00011082456417232742,0.05684078926415799,9.66262106204912e-10,4.608319215129075e-9,-6.520097705487752e-12,3.019069378311934e-14,1.4400998595846295e-13,0.5662717902461939,0.6081793757035584,0.9871429808664587
0.0211,0.9732233996498764,-0.13127179677827733,0.6609239459205719,-0.10979220184564675,0.6511948458054537,-0.1818989991165371,0.4364528387987573,0.050913811179028434,0.0008614099265976993,-0.00032873612086114134,0.0697082520386554,-0.003915593491080145,1.0847479938764522,1.3996604393165417,0.00011079081322763691,0.056840718561918385,9.43330481725269e-10,4.608414818893467e-9,-6.70126191115705e-12,2.947781280530064e-14,1.4401297382117795e-13,0.5662759810419383,0.608171342681764,0.9871438094894048
0.0212,0.9732247045431006,-0.1312733369056525,0.6609251652928598,-0.10979319281158184,0.6511961573593854,-0.18189919880511546,0.4372851143081552,0.05106669690219057,0.0008614397660726037,-0.00032864908998831024,0.06970655079275491,-0.0039215438756065426,1.0847535003250652,1.3996206725226272,0.00011075660906142588,0.056840648228100046,9.208374264759349e-10,4.608508078581407e-9,-6.873914490201043e-12,2.877815513980008e-14,1.440158884370111e-13,0.5662777240036786,0.6081680017292046,0.9871441541156103
0.0213,0.9732260184590815,-0.13127477307058935,0.660926394223443,-0.10979411030680242,0.6511974851575922,-0.1818993221596691,0.43811427211497517,0.05121900504546451,0.000861469603967825,-0.00032856187183800495,0.06970485151640277,-0.0039274875430307925,1.084758876362925,1.3995819182365459,0.00011072196264949783,0.05684057824901625,8.987885566964507e-10,4.608599125126348e-9,-7.033812574148373e-12,2.8091959823366928e-14,1.4401873388597707e-13,0.5662779568424839,0.6081676275493817,0.9871441910960558
0.0214,0.9732273204994539,-0.13127608534706992,0.6609276186270093,-0.10979493913163038,0.6511988148764212,-0.18189935127484785,0.43894032942896066,0.05137073893005573,0.0008614993819966374,-0.00032847440878003883,0.06970315424248252,-0.003933424551917582,1.0847641182894368,1.3995441182108972,0.00011068685417725198,0.056840508616378564,8.771860884611356e-10,4.608688178659688e-9,-7.175061012388209e-12,2.741948855782481e-14,1.440215170260864e-13,0.5662786926511311,0.6081665001151879,0.987144301049664
0.0215,0.9732286103570903,-0.13127727526515814,0.6609288382222652,-0.10979568036810447,0.6512001461193444,-0.1818992873072395,0.4397632968642844,0.05152190052429174,0.0008615290992609548,-0.00032838670501462503,0.06970145896969436,-0.003939354907347344,1.0847692278859449,1.39950725800332,0.00011065128993323924,0.056840439325426935,8.560243846085444e-10,4.608775270748693e-9,-7.29803902188743e-12,2.6760576841936664e-14,1.440242388440078e-13,0.5662799683177268,0.6081645454900033,0.9871444916755258
0.0216,0.9732298883358174,-0.1312783450231328,0.6609300531360996,-0.10979633560390833,0.6512014788997029,-0.1818991320038503,0.44058318486176845,0.05167249176019565,0.0008615587565639987,-0.0003282987666660025,0.06969976569573412,-0.003945278612754238,1.0847742071233688,1.399471324273666,0.0001106152770773313,0.056840370371438624,8.352976524303139e-10,4.608860427787784e-9,-7.403286868347582e-12,2.611504998874678e-14,1.4402690016533732e-13,0.5662817653343348,0.6081617920323956,0.9871447602079566
0.0217,0.9732311547394618,-0.13127929681927283,0.6609312634954011,-0.10979690642672556,0.6512028132308364,-0.1818988871116865,0.4414000038622343,0.05182251456979062,0.0008615883547089911,-0.00032821059985841034,0.06969807441829763,-0.003951195671572421,1.0847790579726275,1.3994363036817872,0.00011057882276939977,0.05684030174969091,8.150000992180833e-10,4.608943676171379e-9,-7.491344817470194e-12,2.548273331129949e-14,1.4402950181567087e-13,0.5662840651930191,0.608158268100932,0.9871451038812716
0.0218,0.9732324098718503,-0.131280132851857,0.6609324694270579,-0.10979739442423976,0.6512041491260854,-0.18189855437775435,0.4422137643065041,0.05197197088509974,0.0008616178944991531,-0.0003281222107160874,0.06969638513508068,-0.003957106087236054,1.0847837824046407,1.3994021828875343,0.00011054193416931631,0.05684023345546104,7.9512593226349e-10,4.6090250422938976e-9,-7.562753134956805e-12,2.486345212263908e-14,1.4403204462060448e-13,0.5662868493858434,0.6081540020541798,0.987145519929786
0.0219,0.9732336540368098,-0.1312808553191642,0.6609336710579589,-0.10979780118413456,0.6512054865987902,-0.18189813554905998,0.4430244766353994,0.05212086263814616,0.0008616473767377068,-0.00032803360536327257,0.06969469784377912,-0.003963009863179294,1.0847883823903275,1.3993689485507597,0.0001105046184369526,0.05684016548402629,7.756693588581716e-10,4.609104552549759e-9,-7.618052086508954e-12,2.4257031735809842e-14,1.4403452940573411e-13,0.5662900994048716,0.6081490222507067,0.987146005587815
0.022,0.9732348875381668,-0.13128146641947325,0.6609348685149924,-0.10979812829409358,0.6512068256622912,-0.18189763237260975,0.4438321512897421,0.05226919176095299,0.0008616768022278736,-0.000327944789924205,0.06969301254208873,-0.0039689070028363,1.0847928599006071,1.399336587331315,0.00011046688273218028,0.0568400978306639,7.566245862937658e-10,4.609182233333382e-9,-7.657781937828181e-12,2.3663297463856062e-14,1.440369569966557e-13,0.5662937967421677,0.6081433570490798,0.9871465580896738
0.0221,0.973236110679748,-0.13128196835106296,0.6609360619250471,-0.1097983773418004,0.6512081663299284,-0.18189704659540984,0.44463679871035416,0.052416960185543364,0.0008617061717728753,-0.00032785577052312344,0.06969132922770538,-0.00397479750964123,1.0847972169063993,1.3993050858890514,0.000110428734214871,0.056840030490651144,7.379858218619099e-10,4.6092581110391865e-9,-7.682482954616018e-12,2.3082074619822033e-14,1.440393282189653e-13,0.5662979228897954,0.6081370348078668,0.9871471746696776
0.0222,0.9732373237653802,-0.13128236331221219,0.6609372514150115,-0.10979854991493863,0.6512095086150422,-0.18189637996446642,0.4454384293380573,0.05256416984394041,0.0008617354861759336,-0.000327766553284267,0.06968964789832482,-0.003980681387028244,1.084801455378623,1.3992744308838212,0.0001103901800448964,0.05683996345926527,7.197472728542429e-10,4.609332212061592e-9,-7.692695402574008e-12,2.251318851675208e-14,1.440416438982588e-13,0.5663024593398187,0.6081300838856349,0.9871478525621417
0.0223,0.9732385270988902,-0.1312826535011998,0.6609384371117742,-0.10979864760119194,0.6512108525309731,-0.18189563422678584,0.4462370536136732,0.052710822668167234,0.0008617647462402699,-0.0003276771443318747,0.06968796855164293,-0.003986558638431502,1.084805577288198,1.3992446089754758,0.00011035122738212816,0.05683989673178357,7.019031465624021e-10,4.6094045627950175e-9,-7.688959547403684e-12,2.195646446769049e-14,1.4404390486013224e-13,0.5663073875843014,0.6081225326409518,0.9871485890013812
0.0224,0.9732397209841047,-0.13128284111630464,0.6609396191422238,-0.1097986719882439,0.6512121980910612,-0.18189481112937428,0.4470326819780239,0.052856920590247,0.0008617939527691063,-0.0003275875497901854,0.06968629118535552,-0.003992429267285161,1.0848095846060428,1.3992156068238666,0.00011031188338643793,0.056839830303483295,6.84447650278025e-10,4.609475189633882e-9,-7.671815654806587e-12,2.141172778568155e-14,1.4404611193018156e-13,0.5663126891153074,0.6081144094323848,0.9871493812217117
0.0225,0.9732409057248502,-0.13128292835580552,0.6609407976332489,-0.10979862466377811,0.651213545308647,-0.18189391241923794,0.4478253248719312,0.053002465542202795,0.0008618231065656639,-0.000327497775783438,0.06968461579715837,-0.003998293277023379,1.0848134793030775,1.3991874110888458,0.00011027215521769734,0.056839764169641684,6.6737499129275e-10,4.609544118972604e-9,-7.641803990484255e-12,2.0878803783769574e-14,1.4404826593400273e-13,0.5663183454249006,0.6081057426185013,0.987150226457448
0.0226,0.9732420816249537,-0.13128291741798126,0.6609419727117379,-0.10979850721547822,0.6512148941970705,-0.1818929398433831,0.44861499273621697,0.053147459456057776,0.0008618522084331648,-0.00032740782843587165,0.06968294238474734,-0.004004150671080317,1.084817263350221,1.3991600084302647,0.00011023205003577806,0.05683969832553602,6.506793768982142e-10,4.609611377205604e-9,-7.599464820138222e-12,2.035751777499884e-14,1.4405036769719178e-13,0.5663243380051448,0.6080965605578685,0.9871511219429054
0.0227,0.9732432489882417,-0.1312828105011107,0.6609431445045795,-0.10979832123102783,0.651216244769672,-0.18189189514881593,0.4494016960117028,0.05329190426383504,0.0008618812591748304,-0.0003273177138717251,0.06968127094581822,-0.004010001452890132,1.084820938718393,1.399133385507975,0.00011019157500055173,0.05683963276644356,6.343550143860551e-10,4.6096769907273e-9,-7.545338409470027e-12,1.9847695072413632e-14,1.4405241804534462e-13,0.566330648348104,0.6080868916090542,0.9871520649123992
0.0228,0.973244408118541,-0.13128260980347276,0.6609443131386622,-0.10979806829811053,0.6512175970397921,-0.18189078008254272,0.4501854451392107,0.05343580189755773,0.0008619102595938827,-0.00032722743821523756,0.06967960147806686,-0.004015845625886983,1.0848245073785125,1.3991075289818284,0.00011015073727189004,0.05683956748764157,6.183961110479119e-10,4.6097409859321134e-9,-7.479965024181209e-12,1.934916098905829e-14,1.4405441780405725e-13,0.5663372579458419,0.6080767641306256,0.9871530526002446
0.0229,0.9732455593196784,-0.13128231752334618,0.6609454787408747,-0.10979775000440996,0.6512189510207709,-0.1818895963915697,0.45096625055956246,0.053579154289248976,0.0008619392104935429,-0.0003271370075906479,0.06967793397918903,-0.0040216831935050296,1.084827971301499,1.3990824255116767,0.0001101095440096646,0.05683950248440729,6.027968741754215e-10,4.609803389214461e-9,-7.403884929973306e-12,1.8861740837977093e-14,1.4405636779892566e-13,0.5663441482904225,0.6080662064811501,0.9871540822407567
0.023,0.9732467028954805,-0.13128193585900988,0.6609466414381052,-0.10979736793760972,0.6512203067259488,-0.18188834582290309,0.45174412271357994,0.05372196337093189,0.0008619681126770329,-0.000327046428122195,0.06967626844688059,-0.00402751415917843,1.0848313324582717,1.3990580617573714,0.00011006800237374709,0.056839437752018024,5.875515110602218e-10,4.609864226968764e-9,-7.317638392547855e-12,1.838525993221433e-14,1.4405826885554578e-13,0.5663513008739095,0.6080552470191953,0.987155151068251
0.0231,0.9732478391497742,-0.13128146700874263,0.6609478013572427,-0.10979692368539343,0.6512216641686659,-0.18188703012354912,0.45251907204208486,0.0538642310746296,0.0008619969669475744,-0.0003269557059341179,0.06967460487883734,-0.004033338526341344,1.0848345928197498,1.399034424378764,0.00011002611952400915,0.05683937328575099,5.726542289939506e-10,4.6099235255894394e-9,-7.221765677606391e-12,1.79195435848143e-14,1.4406012179951365e-13,0.566358697188367,0.6080439141033285,0.9871562563170423
0.0232,0.9732489683863862,-0.1312809131708233,0.6609489586251756,-0.10979641883544472,0.6512230233622628,-0.18188565104051405,0.4532911089858992,0.05400595933236525,0.0008620257741083891,-0.00032686484715065557,0.06967294327275511,-0.004039156298427928,1.0848377543568533,1.3990115000357066,0.00010998390262032247,0.05683930908088348,5.58099235268246e-10,4.609981311470908e-9,-7.116807050850455e-12,1.7464417108821307e-14,1.440619274564252e-13,0.5663663187258587,0.6080322360921173,0.9871573952214463
0.0233,0.9732500909091428,-0.13128027654353072,0.6609501133687923,-0.10979585497544715,0.6512243843200796,-0.181884210320804,0.4540602439858446,0.05414715007616194,0.0008620545349626984,-0.0003267738578960469,0.0696712836263297,-0.004044967478872344,1.0848408190405008,1.3989892753880506,0.00010994135882255863,0.056839245132692735,5.438807371747445e-10,4.61003761100759e-9,-7.003302777981579e-12,1.7019705817279628e-14,1.440636866518764e-13,0.5663741469784486,0.6080202413441288,0.9871585650157778
0.0234,0.9732512070218712,-0.13127955932514376,0.6609512657149815,-0.10979523369308439,0.6512257470554565,-0.18188270971142534,0.454826487482743,0.054287805238042816,0.0008620832503137243,-0.00032668274429453097,0.06966962593725694,-0.004050772071108747,1.084843788841612,1.398967737095648,0.00010989849529058935,0.056839181436456034,5.299929420050858e-10,4.6100924505939026e-9,-6.881793124701308e-12,1.6585235023233586e-14,1.4406540021146327e-13,0.5663821634382005,0.6080079582179307,0.9871597629343523
0.0235,0.973252317028398,-0.13127876371394126,0.6609524157906319,-0.10979455657604001,0.6512271115817339,-0.18188115095938426,0.4555898499174163,0.05442792675003099,0.000862111920964688,-0.0003265915124703467,0.06966797020323266,-0.004056570078571299,1.084846665731106,1.3989468718183495,0.00010985531918428626,0.05683911798745063,5.164300570509068e-10,4.6101458566242664e-9,-6.7528183567111766e-12,1.6160830039727477e-14,1.4406706896078175e-13,0.5663903495971783,0.6079954150720903,0.9871609862114848
0.0236,0.9732534212325498,-0.131277891908202,0.6609535637226319,-0.10979382521199764,0.6512284779122522,-0.18187953581168698,0.45635034173068617,0.0545675165441496,0.0008621405477188117,-0.00032650016854773303,0.06966631642195267,-0.004062361504694157,1.084849451679902,1.398926666216008,0.00010981183766352102,0.05683905478095379,5.031862896038452e-10,4.6101978554930994e-9,-6.616918739712723e-12,1.5746316179805577e-14,1.4406869372542782e-13,0.5663986869474459,0.6079826402651751,0.9871622320814909
0.0237,0.9732545199381533,-0.13127694610620486,0.66095470963787,-0.10979304118864089,0.6512298460603516,-0.1818778660153397,0.45710797336337444,0.05470657655242174,0.0008621691313793166,-0.00032640871865092884,0.06966466459111277,-0.0040681463529114795,1.08485214865892,1.3989071069484742,0.00010976805788816525,0.05683899181224276,4.902558469555389e-10,4.610248473594821e-9,-6.474634539407482e-12,1.5341518756512205e-14,1.4407027533099745e-13,0.5664071569810668,0.6079696621557523,0.9871634977786853
0.0238,0.9732556134490354,-0.13127592850622868,0.6609558536632347,-0.10979220609365338,0.6512312160393723,-0.18187614331734872,0.45786275525630304,0.054845108706870586,0.0008621976727494246,-0.0003263171689041733,0.0696630147084088,-0.004073924626657427,1.0848547586390787,1.3988881806756004,0.00010972398701809065,0.056838929076594824,4.776329363976254e-10,4.610297737323852e-9,-6.326506021496989e-12,1.494626308289163e-14,1.4407181460308664e-13,0.5664157411901055,0.6079565091023896,0.9871647805373835
0.0239,0.9732567020690229,-0.13127484130655231,0.6609569959256151,-0.10979132151471874,0.6512325878626548,-0.18187436946472021,0.4586146978502938,0.05498311493951924,0.0008622261726323573,-0.00032622552543170533,0.06966136677153657,-0.0040796963293661575,1.084857283591298,1.3988698740572383,0.00010967963221316887,0.05683886656928723,4.6531176522174336e-10,4.610345673074611e-9,-6.173073451682791e-12,1.4560374471988182e-14,1.4407331236729136e-13,0.5664244210666254,0.6079432094636543,0.9871660775919009
0.024,0.9732577861019422,-0.13127368670545456,0.6609581365518991,-0.10979038903952054,0.6512339615435394,-0.18187254620446044,0.4593638115861685,0.05512059718239082,0.0008622546318313365,-0.0003261337943577637,0.0696597207781919,-0.004085461464471829,1.0848597254864965,1.3988521737532391,0.00010963500063327151,0.05683880428559724,4.532865407195299e-10,4.610392307241516e-9,-6.014877095666419e-12,1.4183678236846143e-14,1.4407476944920752e-13,0.5664331781026907,0.6079297915981138,0.9871673861765524
0.0241,0.9732588658516202,-0.1312724669012143,0.6609592756689756,-0.10978941025574242,0.6512353370953662,-0.18187067528357564,0.46011010690474885,0.05525755736750846,0.0008622830511495836,-0.0003260419818065876,0.06965807672607062,-0.004091220035408601,1.084862086295594,1.3988350664234543,0.0001095900994382703,0.056838742220802124,4.4155147018262305e-10,4.610437666218988e-9,-5.8524572191494124e-12,1.3815999690509815e-14,1.440761866744312e-13,0.566441993790365,0.6079162838643356,0.9871687035256533
0.0242,0.9732599416218837,-0.1312711840921104,0.6609604134037331,-0.10978838675106799,0.6512367145314756,-0.18186875844907205,0.46085359424685685,0.055393997426895276,0.0008623114313903204,-0.00032595009390241593,0.06965643461286851,-0.004096972045610632,1.0848643679895096,1.3988185387277365,0.00010954493578803683,0.05683868037017914,4.301007609026605e-10,4.610481776401445e-9,-5.68635408783331e-12,1.3457164146023483e-14,1.4407756486855834e-13,0.5664508496217123,0.6079027146208871,0.987170026873519
0.0243,0.973261013716559,-0.13126984047642157,0.6609615498830601,-0.10978732011318085,0.6512380938652077,-0.18186679744795586,0.46159428405331426,0.0555299192925744,0.0008623397733567684,-0.0003258581367694876,0.06965479443628143,-0.004102717498512081,1.0848665725391629,1.3988025773259367,0.00010949951684244278,0.05683861872900554,4.189286201712801e-10,4.610524664183305e-9,-5.5171079674196435e-12,1.3106996916431454e-14,1.4407890485718484e-13,0.5664597270887963,0.6078891122263356,0.9871713534544642
0.0244,0.9732620824394734,-0.13126843825242676,0.6609626852338454,-0.10978621192976462,0.6512394751099032,-0.18186479402723335,0.4623321867649429,0.05566532489656898,0.0008623680778521496,-0.0003257661165320416,0.0696531561940052,-0.004108456397547107,1.0848687019154728,1.3987871688779066,0.0001094538497613598,0.0568385572925586,4.0802925528011916e-10,4.610566355958991e-9,-5.345259123609951e-12,1.2765323314778012e-14,1.4408020746590678e-13,0.5664686076836811,0.6078755050392487,0.9871726805028048
0.0245,0.9732631480944534,-0.1312669796184048,0.6609638195829771,-0.10978506378850293,0.6512408582789021,-0.18186274993391074,0.4630673128225645,0.055800216170902105,0.0008623963456796854,-0.0003256740393143169,0.0696515198837356,-0.004114188746149868,1.084870758089359,1.3987723000434977,0.00010940794170465956,0.05683849605611558,3.9739687352081653e-10,4.6106068781229186e-9,-5.171347822105779e-12,1.2431968654107478e-14,1.440814735203201e-13,0.5664774728984308,0.6078619214181937,0.9871740052528557
0.0246,0.9732642109853256,-0.1312654667726345,0.6609649530573443,-0.10978387727707936,0.6512422433855447,-0.18186066691499422,0.4637996726670011,0.05593459504759692,0.0008624245776425975,-0.0003255819112405526,0.06964988550316849,-0.004119914547754523,1.0848727430317409,1.3987579574825622,0.00010936179983221368,0.056838435014953725,3.870256821850093e-10,4.6106462570695095e-9,-4.995914328608659e-12,1.2106758247464132e-14,1.440827038460207e-13,0.5664863042251086,0.6078483897217382,0.9871753249389321
0.0247,0.9732652714159167,-0.13126390191339474,0.6609660857838353,-0.10978265398317756,0.6512436304431716,-0.18185854671749005,0.4645292767390744,0.05606846345867654,0.0008624527745441076,-0.00032548973843498746,0.06964825304999966,-0.004125633805795231,1.0848746587135376,1.3987441278549515,0.00010931543130389385,0.05683837416435032,3.769098885643354e-10,4.610684519193182e-9,-4.8194989088201315e-12,1.1789517407892278e-14,1.4408389926860468e-13,0.5664950831557788,0.6078349383084495,0.9871766367953493
0.0248,0.9732663296900536,-0.13126228723896427,0.6609672178893387,-0.10978139549448113,0.6512450194651227,-0.1818563910884045,0.4652561354796062,0.056201823336164115,0.0008624809371874372,-0.0003253975270218605,0.06964662252192493,-0.0041313465237061515,1.0848765071056687,1.398730797820517,0.0001092688432795717,0.05683831349958262,3.6704369995043275e-10,4.610721690888355e-9,-4.642641828441729e-12,1.1480071448436208e-14,1.4408506061366792e-13,0.5665037911825052,0.607821595536895,0.9871779380564223
0.0249,0.9732673861115629,-0.13126062494762206,0.6609683495007428,-0.10978010339867364,0.6512464104647385,-0.18185420177474376,0.46598025932941833,0.05633467661208274,0.0008625090663758082,-0.0003253052831254107,0.06964499391664013,-0.004137052704921441,1.0848782901790532,1.3987179540391108,0.00010922204291911888,0.056838253015927875,3.5742132363493894e-10,4.610757798549447e-9,-4.465883353174994e-12,1.1178245682140224e-14,1.4408618870680647e-13,0.5665124097973516,0.6078083897656419,0.9871792259564666
0.025,0.9732684409842713,-0.13125891723764685,0.6609694807449366,-0.10977877928343878,0.6512478034553592,-0.1818519805235141,0.46670165872933267,0.05646702521845557,0.000862537162912442,-0.0003252130128698771,0.06964336723184107,-0.0041427523528752615,1.0848800099046105,1.3987055831705844,0.00010917503738240706,0.05683819270866337,3.480369669094916e-10,4.610792868570879e-9,-4.289763748721456e-12,1.088386542204861e-14,1.4408728437361622e-13,0.5665209204923821,0.6077953493532581,0.9871804977297972
0.0251,0.9732694946120057,-0.13125716630731749,0.6609706117488084,-0.1097774247364601,0.6512491984503251,-0.18184972908172167,0.467420344120171,0.056598871087305706,0.0008625652276005606,-0.00032512072237949854,0.06964174246522357,-0.004148445471001769,1.0848816682532598,1.398693671874789,0.0001091278338293079,0.05683813257306633,3.3888483706572916e-10,4.61082692734707e-9,-4.114823280782664e-12,1.0596755981205683e-14,1.4408834843969324e-13,0.5665293047596603,0.6077825026583108,0.9871817506107295
0.0252,0.9732705472985926,-0.13125537435491288,0.6609717426392469,-0.10977604134542124,0.6512505954629768,-0.1818474491963728,0.4681363259427552,0.056730216150656286,0.0008625932612433854,-0.0003250284177785141,0.06964011961448348,-0.004154132062735123,1.0848832671959208,1.3986822068115772,0.00010908043941969303,0.05683807260441406,3.2995914139528904e-10,4.610860001272439e-9,-3.941602215060149e-12,1.0316742672655729e-14,1.4408938173063343e-13,0.5665375440912502,0.6077698780393673,0.9871829818335787
0.0253,0.9732715993478589,-0.13125354357871177,0.6609728735431405,-0.10977463069800582,0.6512519945066542,-0.18184514261447365,0.46884961463790703,0.05686106234053043,0.0008626212646441381,-0.0003249361051911627,0.06963849867731656,-0.004159812131509483,1.0848848087035126,1.3986711746408,0.00010903286131343412,0.056838012797983783,3.212540871898091e-10,4.610892116741404e-9,-3.770640817255451e-12,1.0043650809443047e-14,1.440903850720328e-13,0.5665456199792156,0.6077575038549953,0.98718418863266
0.0254,0.9732726510636313,-0.1312516761769931,0.660974004587378,-0.10977319438189742,0.6512533955946976,-0.18184281108303052,0.4695602206464483,0.05699141158895127,0.0008626492386060405,-0.00032484379074168324,0.06963687965141867,-0.0041654856807590065,1.0848862947469546,1.3986605620223092,0.0001089851066704028,0.056837953149052794,3.1276388174092705e-10,4.610923300148386e-9,-3.6024793530701045e-12,9.777305704611933e-15,1.4409135928948732e-13,0.5665535139156205,0.6077454084637619,0.9871853682422884
0.0255,0.9732737027497362,-0.13124977434803564,0.6609751358988476,-0.10977173398477968,0.6512547987404477,-0.18184045634904958,0.47026815440920094,0.05712126582794193,0.0008626771839323139,-0.0003247514805543148,0.06963526253448561,-0.0041711527139178545,1.084887727297166,1.3986503556159566,0.00010893718265047075,0.056837893652898326,3.0448273234028077e-10,4.610953577887802e-9,-3.43765808820565e-12,9.517532671206687e-15,1.4409230520859293e-13,0.5665612073925287,0.6077336202242347,0.9871865178967795
0.0256,0.9732747547100008,-0.1312478402901182,0.6609762676044383,-0.10977025109433622,0.6512562039572444,-0.1818380801595371,0.47097342636698675,0.057250626989525544,0.0008627051014261802,-0.00032465918075329627,0.0696336473242132,-0.004176813234420183,1.0848891083250667,1.398640542081594,0.00010888909641350962,0.056837834304797656,2.964048462795078e-10,4.610982976354074e-9,-3.2767172883636184e-12,9.264157022271594e-15,1.4409322365494567e-13,0.566568681902004,0.6077221674949812,0.9871876348304482
0.0257,0.9732758072482515,-0.13124587620151973,0.6609773998310382,-0.10976874729825063,0.6512576112584282,-0.18183568426149926,0.4716760469606274,0.05737949700572522,0.0008627329918908613,-0.00032456689746286665,0.06963203401829728,-0.0041824672457001525,1.084890439801575,1.3986311080790725,0.00010884085511939105,0.056837775100028055,2.885244308502465e-10,4.6110115219416195e-9,-3.1201972192455585e-12,9.017004070850972e-15,1.440941154541415e-13,0.5665759189361104,0.6077110786345686,0.9871887162776097
0.0258,0.9732768606683151,-0.131243884280519,0.6609785327055363,-0.10976722418420652,0.6512590206573392,-0.1818332704019424,0.4723760266309449,0.05750787780856409,0.0008627608561295784,-0.0003244746368072649,0.06963042261443363,-0.004188114751191922,1.084891723697611,1.398622040268244,0.0001087924659279867,0.05683771603386676,2.808356933441342e-10,4.611039241044859e-9,-2.968638146553002e-12,8.775899129989104e-15,1.4409498143177634e-13,0.5665828999869117,0.6077003820015646,0.9871897594725796
0.0259,0.9732779152740183,-0.13124186672539484,0.660979666354821,-0.10976568333988752,0.6512604321673179,-0.1818308403278726,0.47307337581876097,0.05763577133006528,0.0008627886949455535,-0.00032438240491073,0.06962881311031811,-0.004193755754329649,1.0848929619840937,1.3986133253089605,0.00010874393599916823,0.05683765710159105,2.73332841052809e-10,4.6110661600582105e-9,-2.8225803359874858e-12,8.54066751273029e-15,1.4409582241344624e-13,0.5665896065464717,0.6076901059545363,0.9871907616496729
0.026,0.973278971369188,-0.1312398257344261,0.6609808009057806,-0.10976412635297725,0.6512618458017045,-0.18182839578629625,0.4737681049648975,0.057763179502251925,0.0008628165091420079,-0.0003242902078975009,0.0696272055036465,-0.004199390258547492,1.0848941566319426,1.3986049498610735,0.00010869527249280729,0.05683759829847819,2.6601008126790853e-10,4.611092305376094e-9,-2.6825640532505493e-12,8.311134532118829e-15,1.4409663922474712e-13,0.5665960201068544,0.6076802788520514,0.9871917200432045
0.0261,0.9732800292576507,-0.1312377635058916,0.6609819364853041,-0.10976255481115929,0.6512632615738394,-0.18182593852421947,0.47446022451017633,0.05789010425714715,0.0008628442995221638,-0.0003241980518918165,0.06962559979211465,-0.004205018267279613,1.084895309612077,1.3985969005844345,0.00010864648256877552,0.05683753961980543,2.5886162128107044e-10,4.611117703392926e-9,-2.549129564043725e-12,8.087125501199009e-15,1.4409743269127497e-13,0.5666021221601236,0.6076709290526773,0.9871926318874903
0.0262,0.9732810892432331,-0.13123568223807025,0.6609830732202798,-0.10976097030211729,0.6512646794970627,-0.1818234702886485,0.47514974489541917,0.058016547526774064,0.0008628720668892424,-0.0003241059430179159,0.06962399597341835,-0.004210639783960166,1.084896422895416,1.3985891641388952,0.00010859757338694459,0.05683748106085004,2.5188166838393285e-10,4.611142380503131e-9,-2.4228171340685583e-12,7.868465733015142e-15,1.440982036386258e-13,0.5666078941983432,0.6076620849149812,0.9871934944168448
0.0263,0.9732821516297621,-0.13123358412924085,0.6609842112375964,-0.10975937441353484,0.6512660995847148,-0.18182099282658967,0.4758366765614479,0.05814251124315581,0.0008628998120464654,-0.000324013887400038,0.06962239404525346,-0.004216254812023313,1.0848974984528794,1.3985817271843075,0.00010854855210718617,0.056837422616889274,2.4506442986813347e-10,4.611166363101125e-9,-2.3041670290265833e-12,7.654980540611517e-15,1.440989528923955e-13,0.5666133177135771,0.6076537747975308,0.9871943048655838
0.0264,0.9732832167210642,-0.1312314713776822,0.6609853506641422,-0.10975776873309555,0.6512675218501361,-0.1818185078850491,0.4765210299490844,0.0582679973383155,0.0008629275357970546,-0.0003239218911624217,0.06962079400531575,-0.004221863354903212,1.0848985382553864,1.398574576380523,0.00010849942588937188,0.0568373642832004,2.384041130253101e-10,4.611189677581327e-9,-2.1937195146193375e-12,7.446495237032432e-15,1.4409968127818016e-13,0.5666183741978892,0.6076460270588934,0.9871950604680222
0.0265,0.9732842848209664,-0.1312293461816732,0.6609864916268061,-0.10975615484848306,0.6512689463066668,-0.1818160172110331,0.47720281549915045,0.058393007744276276,0.0008629552389442317,-0.0003238299604293061,0.06961919585130108,-0.004227465416034023,1.084899544273856,1.398567698387393,0.00010845020189337338,0.05683730605506068,2.318949251471004e-10,4.611212350338157e-9,-2.0920148565483572e-12,7.242835135322184e-15,1.4410038962157568e-13,0.5666230451433432,0.6076388700576362,0.9871957584584752
0.0266,0.9732853562332952,-0.13122721073949262,0.6609876342524765,-0.10975453434738096,0.6512703729676471,-0.18181352255154784,0.47788204365246795,0.05851754439306125,0.0008629829222912182,-0.00032373810132493006,0.06961759958090522,-0.0042330609988499015,1.0849005184792075,1.3985610798647696,0.00010840088727906234,0.05683724792774737,2.255310735251423e-10,4.611234407766033e-9,-1.999593320515182e-12,7.043825548525069e-15,1.4410107874817803e-13,0.566627312042003,0.6076323321523269,0.9871963960712582
0.0267,0.9732864312618773,-0.13122506724941937,0.6609887786680418,-0.10975290881747286,0.6512718018464175,-0.1818110256535996,0.47855872484985856,0.05864160921669355,0.0008630105866412359,-0.00032364631997353256,0.06961600519182404,-0.004238650106785009,1.0849014628423608,1.3985547074725042,0.00010835148920631038,0.05683718989653774,2.193067654510734e-10,4.611255876259377e-9,-1.9169951722213457e-12,6.84929178968538e-15,1.4410174948358321e-13,0.5666311563859326,0.607626441701533,0.9871969705406863
0.0268,0.9732875102105396,-0.13122291790973226,0.660989925000391,-0.10975127984644238,0.6512732329563181,-0.18180852826419455,0.4792328695321442,0.058765204147196305,0.0008630382327975063,-0.0003235546224993526,0.06961441268175332,-0.004244232743273504,1.0849023793342345,1.3985485678704486,0.00010830201483498919,0.05683713195670905,2.1321620821653187e-10,4.6112767822126055e-9,-1.8447606773683917e-12,6.659059171847427e-15,1.4410240265338718e-13,0.5666345596671959,0.6076212270638217,0.9871974791010748
0.0269,0.9732885933831088,-0.13122076491871013,0.6609910733764123,-0.10974964902197312,0.6512746663106893,-0.18180603213033902,0.47990448814014675,0.05888833111659265,0.0008630658615632512,-0.00032346301502662915,0.06961282204838891,-0.004249808911749545,1.0849032699257486,1.3985426477184544,0.00010825247132497042,0.056837074103538554,2.0725360911315535e-10,4.61129715202014e-9,-1.7834301016578546e-12,6.472953008055496e-15,1.4410303908318595e-13,0.5666375033778567,0.6076167165977605,0.9871979189867388
0.027,0.9732896810834115,-0.13121861047463182,0.6609922239229943,-0.10974801793174872,0.6512761019228716,-0.18180353899903917,0.4805735911146879,0.059010992056905694,0.0008630934737416921,-0.00032337150367960115,0.0696112332894266,-0.004255378615647289,1.084904136587822,1.3985369336763733,0.0001082028658361257,0.05683701633230353,2.0141317543258156e-10,4.611317012076398e-9,-1.7335437107912715e-12,6.290798611353889e-15,1.4410365959857545e-13,0.5666399690099787,0.6076129386619169,0.9871982874319937
0.0271,0.9732907736152745,-0.13121645677577615,0.6609933767670256,-0.10974638816345278,0.6512775398062048,-0.18180105061730126,0.48124018889658965,0.05913318890015857,0.0008631210701360509,-0.0003232800945825076,0.06960964640256222,-0.004260941858400897,1.0849049812913742,1.3985314124040569,0.0001081532055283267,0.05683695863828121,1.9568911446644835e-10,4.611336388775799e-9,-1.6956417704701807e-12,6.112421294786901e-15,1.441042650251517e-13,0.566641938055626,0.6076099216148582,0.9871985816711545
0.0272,0.9732918712825245,-0.131214306020422,0.6609945320353949,-0.1097447613047689,0.6512789799740295,-0.1817985687321315,0.48190429192667367,0.059254923578374405,0.0008631486515495491,-0.0003231887938595874,0.0696080613854916,-0.004266498643444528,1.0849058060073244,1.3985260705613571,0.00010810349756144507,0.056836901016748896,1.9007563350639354e-10,4.611355308512762e-9,-1.6702645463961197e-12,5.93764637139883e-15,1.4410485618851067e-13,0.5666433920068624,0.6076076938151518,0.9871987989385365
0.0273,0.9732929743889881,-0.1312121604068482,0.6609956898549905,-0.10974313894338071,0.6512804224396861,-0.18179609509053613,0.4825659106457619,0.05937619802357632,0.0008631762187854084,-0.00032309760763507957,0.06960647823591053,-0.00427204897421234,1.0849066127065923,1.3985208948081256,0.00010805374909535247,0.056836843462983816,1.8456693984405472e-10,4.611373797681707e-9,-1.657952304270625e-12,5.766299154233966e-15,1.4410543391424828e-13,0.5666443123557519,0.6076062836213653,0.987198936468455
0.0274,0.9732940832384922,-0.13121002213333355,0.6609968503527013,-0.10974152266697183,0.6512818672165148,-0.18179363143952137,0.48322505549467604,0.059497014167787445,0.0008632037726468504,-0.000323006542033223,0.06960489695151487,-0.00427759285413849,1.0849074033600967,1.3985158718042137,0.00010800396728992055,0.05683678597226324,1.7915724077107007e-10,4.6113918826770545e-9,-1.6592453097952363e-12,5.59820495633662e-15,1.4410599902796056e-13,0.5666446805943581,0.607605719392066,0.9871989914952252
0.0275,0.9732951962150823,-0.13120788635042968,0.6609980125948188,-0.1097399089323522,0.6512833135486567,-0.18179117377799586,0.4838817332290466,0.05961737331818679,0.0008632313088204358,-0.0003229155831046402,0.06960331753168592,-0.004283130300918545,1.084908174965628,1.3985110168247683,0.0001079541408435162,0.056836728550756194,1.7386358424271313e-10,4.611409542721641e-9,-1.6660476789761977e-12,5.4337620757961095e-15,1.4410655087190287e-13,0.5666448184379566,0.6076055923871048,0.9871990533243233
0.0276,0.9732963100768395,-0.13120574196842025,0.6609991747590982,-0.10973828965458436,0.6512847600570283,-0.1817887130242473,0.4845359469893561,0.059737276162691866,0.0008632588186674712,-0.00032282469913117985,0.0696017399771834,-0.004288661344740706,1.0849089200397481,1.3985063713675352,0.0001079042418505117,0.056836671214530975,1.6872114390344616e-10,4.611426712630415e-9,-1.6639906980223655e-12,5.273837075602746e-15,1.4410708739360504e-13,0.56664529325337,0.6076051691964138,0.9871992732976367
0.0277,0.9732974247062451,-0.13120358916498714,0.6610003367566684,-0.10973666495255945,0.6512862066355083,-0.18178624929286996,0.4851877055445649,0.05985672433885635,0.0008632863018827307,-0.00032273389049068343,0.06960016428598725,-0.004294185992892307,1.0849096389915156,1.398501931844029,0.00010785427172770395,0.05683661396243385,1.6372700967809073e-10,4.611443400659655e-9,-1.6535390663090442e-12,5.118351276076567e-15,1.4410760885128394e-13,0.5666460869445454,0.6076044618000261,0.9871996410002682
0.0278,0.9732985400445491,-0.13120142833176576,0.6610014985311896,-0.10973503510093889,0.6512876532017094,-0.1817837828730166,0.4858370177731799,0.05997571950276657,0.0008633137583176744,-0.00032264315817041585,0.06959859045602541,-0.004299704252226857,1.0849103323804465,1.3984976938029214,0.00010780423245063747,0.056836556792982065,1.588775642320674e-10,4.611459616480213e-9,-1.6354287381533714e-12,4.967208344727163e-15,1.4410811554765003e-13,0.5666471707195723,0.6076034958594245,0.987200143093451
0.0279,0.9732996560330018,-0.13119925986039155,0.6610026600263227,-0.10973340037438427,0.6512890996732447,-0.18178131405384007,0.486483892553708,0.06009426331050885,0.0008633411878237634,-0.00032255250315764195,0.06959701848522584,-0.004305216129597856,1.0849110007660576,1.3984936527928835,0.00010775412599485684,0.05683649970469295,1.541691902307967e-10,4.611475369762946e-9,-1.610395667872484e-12,4.820311949064122e-15,1.4410860778541348e-13,0.5666485157865402,0.6076022970360925,0.987200766238419
0.028,0.973300772612853,-0.13119708414249992,0.661003821185728,-0.10973176104755704,0.6512905459677263,-0.18177884312449308,0.4871283387646561,0.06021235741816948,0.0008633685902524577,-0.00032246192643962685,0.06959544837151652,-0.004310721631858806,1.084911644707865,1.3984898043625873,0.00010770395433590659,0.056836442696083726,1.4959827033969945e-10,4.611490670178705e-9,-1.5791758097835206e-12,4.6775657565970426e-15,1.4410908586728467e-13,0.5666500933535383,0.6076008909915132,0.9872014970964057
0.0281,0.9733018897253526,-0.1311949015697262,0.6610049819530658,-0.10973011739511876,0.651291992002767,-0.1817763703741284,0.48777036528453094,0.060330003481834774,0.0008633959654552182,-0.00032237142900363547,0.0695938801128254,-0.00431622076586321,1.0849122647653857,1.3984861440607042,0.00010765371944933131,0.05683638576567172,1.4516118722419605e-10,4.6115055273983425e-9,-1.5425051182036182e-12,4.538873434835513e-15,1.4410955009597398e-13,0.5666518746286563,0.6075993033871698,0.9872023223286446
0.0282,0.9733030073117509,-0.13119271253370587,0.6610061422719966,-0.1097284696917309,0.6512934376959794,-0.1817738960918988,0.4884099809918397,0.06044720315759107,0.0008634233132835052,-0.0003222810118369327,0.06959231370708045,-0.004321713538464572,1.0849128614981358,1.3984826674359059,0.00010760342331067551,0.05683632891197419,1.4085432354970715e-10,4.6115199510927116e-9,-1.5011195474499142e-12,4.4041386512891234e-15,1.4411000077419163e-13,0.5666538308199837,0.6075975598845458,0.9872032285963691
0.0283,0.9733041253132979,-0.13119051742607432,0.6610073020861811,-0.109726818212055,0.6512948829649762,-0.18177142056695705,0.48904719476508907,0.060563958101524665,0.0008634506335887793,-0.0003221906759267836,0.06959074915220963,-0.004327199956516394,1.084913435465632,1.398479370036864,0.00010755306789548382,0.05683627213350842,1.3667406198165333e-10,4.611533950932665e-9,-1.4557550518395461e-12,4.273265073467465e-15,1.4411043820464803e-13,0.5666559331356099,0.6075956861451244,0.9872042025608131
0.0284,0.9733052436712437,-0.13118831663846695,0.6610084613392796,-0.10972516323075256,0.65129632772737,-0.18176894408845592,0.4896820154827861,0.06068026996972188,0.0008634779262225012,-0.0003221004222604532,0.0695891864461409,-0.004332680026872181,1.0849139872273912,1.3984762474122505,0.00010750265517930072,0.056836215428791685,1.32616785185455e-10,4.6115475365890555e-9,-1.4071475856896495e-12,4.146156368880127e-15,1.4411086269005345e-13,0.5666581527836242,0.6075937078303889,0.9872052308832102
0.0285,0.9733063623268382,-0.13118611056251914,0.6610096199749526,-0.10972350502248511,0.6512977719007734,-0.18176646694554824,0.49031445202343765,0.06079614041826903,0.0008635051910361312,-0.0003220102518252063,0.06958762558680223,-0.004338153756385433,1.0849145173429293,1.3984732951107364,0.00010745218713767081,0.05683615879634129,1.2867887582653305e-10,4.611560717732737e-9,-1.3560331033173656e-12,4.022716205036707e-15,1.441112745331182e-13,0.5666604609721163,0.6075916506018225,0.9872063002247937
0.0286,0.9733074812213313,-0.1311838995898663,0.6610107779368605,-0.10972184386191412,0.6512992154027991,-0.1817639894273867,0.49094451326555055,0.060911571103252425,0.00086353242788113,-0.00032192016560830805,0.06958606657212157,-0.004343621151909654,1.0849150263717633,1.3984705086809937,0.00010740166574613865,0.05683610223467448,1.248567165703079e-10,4.61157350403456e-9,-1.3031475590398295e-12,3.902848249446793e-15,1.4411167403655265e-13,0.5666628289091755,0.6075895401209084,0.9872073972467972
0.0287,0.9733086002959734,-0.13118168411214387,0.6610119351686637,-0.10972018002370115,0.6513006581510599,-0.18176151182312408,0.4915722080876318,0.06102656368075838,0.0008635596366089582,-0.00032183016459702335,0.06958450940002693,-0.004349082220298348,1.084915514873409,1.3984678836716942,0.00010735109298024878,0.05683604574230856,1.211466900822002e-10,4.611585905165381e-9,-1.2492269071741796e-12,3.786456169619976e-15,1.441120615030671e-13,0.5666652278028916,0.60758740204913,0.9872085086104546
0.0288,0.9733097194920145,-0.1311794645209872,0.661013091614023,-0.1097185137825077,0.6513021000631679,-0.18175903442191324,0.4921975453681883,0.061141119806873215,0.0008635868170710762,-0.00032174024977861716,0.06958295406844625,-0.004354536968405017,1.084915983407384,1.398465415631509,0.00010730047081554579,0.0568359893177608,1.1754517902763048e-10,4.61159793079605e-9,-1.1950071020375528e-12,3.673443633065848e-15,1.441124372353719e-13,0.5666676288613536,0.6075852620479706,0.9872096209769993
0.0289,0.9733108387507043,-0.13117724120803173,0.6610142472165985,-0.10971684541299526,0.6513035410567362,-0.18175655751290687,0.4928205339857269,0.061255241137683235,0.0008636139691189445,-0.00032165042214035445,0.06958140057530747,-0.0043599854030831635,1.084916432533204,1.3984631001091106,0.0001072498012275742,0.05683593295954849,1.1404856607201934e-10,4.611609590597421e-9,-1.1412240979470864e-12,3.563714307293999e-15,1.4411280153617732e-13,0.5666700032926513,0.6075831457789134,0.9872107210076647
0.029,0.9733119580132931,-0.13117501456491282,0.6610154019200509,-0.10971517518982535,0.6513049810493774,-0.1817540813852577,0.49344118281875454,0.06136892932927476,0.0008636410926040239,-0.0003215606826695001,0.06957984891853856,-0.00436542753118629,1.0849168628103856,1.3984609326531696,0.00010719908619187857,0.056835876666188896,1.1065323388078723e-10,4.6116208942403465e-9,-1.0886138492199163e-12,3.4571718598140195e-15,1.441131547081937e-13,0.566672322304874,0.6075810789034416,0.9872117953636845
0.0291,0.9733130772210309,-0.13117278498326596,0.6610165556680405,-0.10971350338765948,0.6513064199587038,-0.18175160632811863,0.49405950074577815,0.06148218603773411,0.0008636681873777746,-0.00032147103235331923,0.06957829909606751,-0.004370863359567901,1.0849172747984457,1.398458908812358,0.00010714832768400348,0.056835820436199315,1.07355565119355e-10,4.61163185139568e-9,-1.0379123101731836e-12,3.3537199581355048e-15,1.4411349705413138e-13,0.5666745571061111,0.6075790870830388,0.9872128307062923
0.0292,0.9733141963151677,-0.13117055285472642,0.661017708404228,-0.10971183028115918,0.6513078577023282,-0.1817491326306423,0.4946754966453045,0.06159501291914759,0.0008636952532916573,-0.0003213814721790768,0.06957675110582227,-0.004376292895081497,1.0849176690569005,1.3984570241353476,0.00010709752767949347,0.05683576426809701,1.041519424531431e-10,4.611642471734273e-9,-9.898554351240238e-13,3.2532622697680433e-15,1.4411382887670065e-13,0.5666766789044523,0.6075771959791878,0.9872138136967217
0.0293,0.9733153152369535,-0.13116831857092975,0.6610188600722735,-0.10971015614498593,0.6513092941978634,-0.18174666058198155,0.49528917939584066,0.061707411629601513,0.0008637222901971325,-0.00032129200313403767,0.06957520494573081,-0.0043817161445805835,1.0849180461452665,1.39845527417081,0.0001070466881538931,0.05683570816039927,1.0103874854757213e-10,4.611652764926979e-9,-9.451791783895747e-13,3.155702462221228e-15,1.4411415047861188e-13,0.5666786589079869,0.6075754312533722,0.987214730996206
0.0294,0.9733164339276386,-0.13116608252351125,0.6610200106158378,-0.10970848125380127,0.6513107293629219,-0.18174419047128915,0.4959005578758935,0.061819383825182206,0.0008637492979456608,-0.00032120262620546696,0.0695736606137211,-0.004387133114918663,1.0849184066230604,1.398453654467417,0.00010699581108274695,0.05683565211162338,9.801236606806266e-11,4.611662740644653e-9,-9.046194942869733e-13,3.0609442030046485e-15,1.4411446216257537e-13,0.5666804683248043,0.6075738185670752,0.9872155692659793
0.0295,0.9733175523284726,-0.1311638451041064,0.6610211599785812,-0.10970680588226671,0.6513121631151163,-0.18174172258771787,0.4965096409639698,0.06193093116197596,0.0008637762763887026,-0.0003211133423806295,0.06957211810772108,-0.004392543812949236,1.0849187510497984,1.3984521605738398,0.00010694489844159954,0.05683559612028661,9.506917768003527e-11,4.611672408558145e-9,-8.689123371333576e-13,2.968891159627897e-15,1.4411476423130144e-13,0.5666820783629942,0.6075723835817799,0.9872163151672748
0.0296,0.973318670380706,-0.1311616067043505,0.6610223081041643,-0.10970513030504375,0.6513135953720592,-0.18173925722042045,0.4971164375385767,0.062042055296069126,0.0008638032253777188,-0.0003210241526467903,0.06957057742565874,-0.004397948245525808,1.0849190799849975,1.3984507880387502,0.00010689395220599543,0.05683554018490625,9.220556604891049e-11,4.611681778338308e-9,-8.387936612458635e-13,2.879446999600562e-15,1.441150569875004e-13,0.5666834602306459,0.6075711519589698,0.987216955361326
0.0297,0.9733197880255884,-0.13115936771587905,0.6610234549362474,-0.10970345479679389,0.6513150260513633,-0.1817367946585497,0.4977209564782209,0.06215275788354798,0.0008638301447641695,-0.00032093505799121437,0.06956903856546202,-0.00440334641950188,1.0849193939881738,1.3984495324108197,0.00010684297435147922,0.05683548430399957,8.941791384010907e-11,4.611690859655998e-9,-8.149994209416309e-13,2.7925153904322397e-15,1.4411534073388258e-13,0.5666845851358489,0.6075701493601282,0.9872174765093668
0.0298,0.9733209052043701,-0.1311571285303274,0.661024600418491,-0.10970177963217867,0.6513164550706413,-0.18173433519125834,0.49832320666140933,0.06226304058049886,0.0008638570343995155,-0.00032084605940116667,0.06956750152505892,-0.004408738341730957,1.084919693618844,1.3984483892387205,0.00010679196685359544,0.05683542847608386,8.670260371905149e-11,4.611699662182064e-9,-7.982655705377961e-13,2.70799999963252e-15,1.441156157731583e-13,0.5666854242866926,0.6075694014467381,0.9872178652726304
0.0299,0.9733220218583012,-0.131154889539331,0.6610257444945556,-0.10970010508585959,0.6513178823475057,-0.1817318791076992,0.49892319696664894,0.06237290504300807,0.0008638838941352172,-0.00032075715786391207,0.06956596630237737,-0.0044141240190665385,1.0849199794365247,1.3984473540711235,0.00010674093168788863,0.056835372699676395,8.405601835115835e-11,4.611708195587362e-9,-7.893280643514963e-13,2.625804494710993e-15,1.441158824080379e-13,0.5666859488912666,0.607568933880283,0.9872181083123507
0.03,0.9733231379286315,-0.13115265113452518,0.6610268871081018,-0.10969843143249815,0.651319307799569,-0.181729426697025,0.49952093627244665,0.062482352927161935,0.0008639107238227352,-0.00032066835436671574,0.06956443289534534,-0.004419503458362131,1.0849202520007324,1.3984464224567008,0.00010668987082990338,0.056835316973294456,8.147454040185024e-11,4.6117164695427425e-9,-7.889228566998693e-13,2.5458325431772506e-15,1.4411614094123168e-13,0.5666861301576602,0.6075687723222462,0.9872181922897612


==> data/kpred_5.csv <==
0.0,1.0067552230867676,-0.04029913889433857,0.20330299948998976,0.05885597151382373,0.20030310784149463,-0.01608748059654234,0.20230451163495683,0.008124112353003962,0.00027215096174116113,-2.185798994095429e-5,0.0704451141318348,-0.002805774194391405,1.084409521544636,0.4290526993758472,5.820756158934316e-19,0.0551466592634089,-7.779704729421164e-41,4.600042785237128e-9,0.0,0.0,1.437513370386603e-13,0.5652532574498266,0.1866812269880435,1.002910145188458
0.0001,0.9765649545621325,-0.037830980437648876,0.21047294432739833,0.05410153327680583,0.31637252095243673,-0.027542304314126572,0.20252577466586633,0.008136246133949166,0.00027308268907075533,-2.3173939718602063e-5,0.07044548919176304,-0.0028065016694195782,1.0843767529930544,0.430737305147999,6.459989134882069e-10,0.05514686236998337,7.011995253947125e-6,4.7985983680901255e-9,4.12281094743827e-6,1.329888583740958e-10,1.468389460602873e-13,0.6000048226225128,0.18748694011349876,1.016799304486733
0.0002,0.9077348868633062,-0.03218584486393769,0.2484441829637026,0.04090586555388197,0.3956944209756709,-0.038763735348931634,0.20304127889201443,0.008176150750621248,0.00027902507325246,-2.6881386760204703e-5,0.07044688731861622,-0.002808301278062727,1.083996485695623,0.43165862678660255,1.7883054506403835e-8,0.05514924614017771,2.7937881408852172e-5,6.5090497875597345e-9,8.004641558886738e-6,8.124940678853961e-10,1.9075412293314775e-13,0.5154257129127078,0.187684460592931,1.0234476383155575
0.0003,0.8348280784478265,-0.026593690668658305,0.31749333351881115,0.022669741660784254,0.44367408516963774,-0.04841654871352325,0.20366278433034216,0.008242073781755727,0.0002921107516521209,-3.244504627108914e-5,0.07044769876325294,-0.00281048082814717,1.0827659377275252,0.42329512665052577,1.1199274919386269e-7,0.05515706548183461,4.1683382092923145e-5,1.0132971906595668e-8,2.6611245821178166e-6,1.405620909973528e-9,3.0626953743238763e-13,0.5213005763017236,0.18512398581183978,1.0033474947528878
0.0004,0.7830553482436008,-0.023738240595021047,0.39919711010439285,0.003970388150644986,0.46951567108332604,-0.05624406237897666,0.2042909113281809,0.00832734825865455,0.000311400997408779,-3.9173045974262855e-5,0.07044561975970379,-0.0028123943921850294,1.0805133855036035,0.4340879560169677,3.814629207419401e-7,0.05517164642782253,3.519503414278023e-5,1.415080113394044e-8,-5.398337787650818e-6,1.2552240043066587e-9,4.4612881304830216e-13,0.8113918729357009,0.19120448478050295,0.9524144486038022
0.0005,0.7619258242696867,-0.024662489380169746,0.47247567285473285,-0.011275668772946567,0.4830561966266262,-0.06268527952985606,0.20490926399207562,0.008425632102779189,0.00033420817875045986,-4.637928225208898e-5,0.07043927488375704,-0.002813656506017222,1.0776197296588508,0.47073102740805783,9.123540861322803e-7,0.05519088560724866,1.3637714489457584e-5,1.6655899748101125e-8,-8.802356962917199e-6,4.864697837960646e-10,5.361429519377374e-13,0.9,0.20548055159939432,0.9014092376484111
0.0006,0.7673055166758735,-0.028672335799036046,0.5236852586533747,-0.021087354236863053,0.4921290183677265,-0.06839112615650303,0.2055447938971555,0.008533553532325579,0.00035759764569929115,-5.354202854271656e-5,0.0704287131136397,-0.002814216907851143,1.074497879239484,0.5079794254917802,1.7471099462181883e-6,0.0552123631058301,-7.591111837468048e-6,1.6895446630095203e-8,-6.218778953553914e-6,-2.946102055117747e-10,5.431919227225389e-13,0.9,0.2252613956952385,0.8499158661018434
0.0007,0.7876493975828968,-0.034013207813283076,0.5500911837258801,-0.025750227548692727,0.5011924623534446,-0.07383642988801371,0.2062311690061305,0.008650851227816014,0.000379492167086409,-6.0400903289128904e-5,0.07041511886730176,-0.0028142980661116004,1.0714323525164515,0.5452543868355074,2.892822900674541e-6,0.05523435064967786,-1.9512057600161483e-5,1.5449635745334855e-8,-1.9415867859448106e-6,-7.019940681840251e-10,4.898040545862037e-13,0.9,0.24050524195893286,0.8266942877597019
0.0008,0.8109347010249655,-0.03888386781241203,0.5570548106056804,-0.027049827839285022,0.5116926167605139,-0.07917756256149429,0.20698906290149272,0.008778888231643895,0.00039900179752924475,-6.693185846650173e-5,0.07040008843525412,-0.002814230804845005,1.0685774831640626,0.5825544582077187,4.335337171340648e-6,0.055255861381909306,-2.1219893634969298e-5,1.3342446914744347e-8,1.1611471288671166e-6,-7.26430524851061e-10,4.159074518889244e-13,0.9,0.25497593361576154,0.8182124139696105
0.0009,0.829062638646356,-0.0421893718684812,0.5537089956464645,-0.027246931730337483,0.522998303755722,-0.0842934627282202,0.20782020728499526,0.008919133052175279,0.00041629372532578547,-7.32696675986074e-5,0.07038501589622748,-0.0028143053571839825,1.0659744881418567,0.6198771947680911,6.050810377753002e-6,0.05527657677650167,-1.6226123158838156e-5,1.1428419780477192e-8,2.51566983811854e-6,-5.28486059447549e-10,3.5189209426129796e-13,0.9,0.275533298758743,0.822355279711285
0.001,0.8388701275537837,-0.04373483486865745,0.5487276818180207,-0.02818247219918819,0.5337215932245568,-0.08894971331485037,0.20871205169420834,0.009072129927228854,0.00043208907590631235,-7.959394610984536e-5,0.07037078606584843,-0.0028146907066202,1.0636063288671531,0.6572200498041094,8.014402026694107e-6,0.055296533462216454,-8.786108063224009e-6,1.0181160142728124e-8,2.558044250033223e-6,-2.6764555618371293e-10,3.123240867099786e-13,0.9,0.291693625293913,0.8348708639177522
0.0011,0.8418412080533229,-0.04414767992735387,0.547044757978084,-0.03057459965949371,0.542778632422097,-0.0929820942492854,0.20964538952135214,0.009236806735118347,0.00044716714403622636,-8.602231227763582e-5,0.07035761792157441,-0.0028153941608254755,1.0614316318503942,0.6945808582155419,1.0204994594177204e-5,0.055315927794123414,-2.0407168807705192e-6,9.651326233424633e-9,1.8208675222237615e-6,-4.318359630140076e-11,2.97265987403942e-13,0.9,0.3068877234617039,0.8466252879731173
0.0012,0.841191189218562,-0.04430754557028748,0.5505175957038348,-0.03434609114934822,0.549658867897421,-0.09634705396505575,0.21060254979600132,0.009411125217650501,0.0004621030963179472,-9.259421188884512e-5,0.07034537915037513,-0.0028163411599729958,1.0594098023744996,0.7319578122449757,1.2604957982145266e-5,0.05533496091746984,2.0251027990922813e-6,9.67749929384684e-9,7.792611513623786e-7,8.647123486003309e-11,3.00345536769631e-13,0.9,0.3277629752115911,0.8569302287810222
0.0013,0.8403086222638111,-0.04495811891870954,0.5577380982831985,-0.038711609704802155,0.5546550876035146,-0.09917187715511017,0.21157361965231303,0.009592441915529005,0.00047706529676466253,-9.924605286638356e-5,0.07033371181251737,-0.0028174176340007256,1.0575189354994425,0.7693495026304422,1.5200551041218823e-5,0.05535372982419548,3.120493714630657e-6,9.957710269588434e-9,-1.5932950723649154e-7,1.156348984287555e-10,3.1121972028527246e-13,0.9,0.33974090471776847,0.8619276760926657
0.0014,0.8414342338728867,-0.04648487998866474,0.5664291349818997,-0.04283571743138255,0.5583802478027496,-0.10164766060624586,0.21255520316473192,0.009778395668273692,0.0004919828371755579,-0.00010587695319462894,0.07032229874446244,-0.002818537420691345,1.055756352864749,0.8067546103541219,1.7978912350254454e-5,0.0553722157866525,1.914566438588482e-6,1.0218008505568779e-8,-6.933142785372465e-7,6.851127701295437e-11,3.2068964043793103e-13,0.9,0.36233915211012346,0.8642632196106736
0.0015,0.8449832842973148,-0.04877571394485679,0.5745061982157974,-0.04618745657212161,0.5615268413984661,-0.10396404451987638,0.21355015075309253,0.009967534186305855,0.0005066151798130161,-0.00011238547090950624,0.07031098444273322,-0.0028196785242631407,1.0541392744560838,0.8441717222598892,2.0926258898335166e-5,0.05539027527177894,-2.8642017487964905e-7,1.0309236114864092e-8,-7.904525739309289e-7,-9.692581858948603e-12,3.2394027240409876e-13,0.9,0.37573852853769746,0.8656522215512255
0.0016,0.8505488400294581,-0.05152580598885155,0.5805630555825673,-0.04852818349215506,0.5646545104201115,-0.10626601480613265,0.21456256691841588,0.010159037158982186,0.0005207257771668086,-0.00011869466713140017,0.07029972157018743,-0.0028208552509444095,1.0526891367212088,0.8815992833667686,2.4027421366750833e-5,0.05540773501929025,-2.2769006473690227e-6,1.0171288063005507e-8,-5.642323567495844e-7,-7.74069738086433e-11,3.192362024559679e-13,0.9,0.394524299801402,0.8677985672015265
0.0017,0.856966957120379,-0.0543337901185633,0.5846436079649984,-0.05011261978200439,0.5679394508516543,-0.10858251248968996,0.215595586444801,0.010353103349777112,0.0005341980852662272,-0.00012479267183300124,0.07028860829827814,-0.002822121673307279,1.0514237730411498,0.919035435141135,2.7264262507156835e-5,0.05542443571993758,-3.54124060326343e-6,9.872506726918376e-9,-2.2634132674342143e-7,-1.1816089409572384e-10,3.0916390413777275e-13,0.9,0.4151036686693937,0.8701498381833924
0.0018,0.8631331446534242,-0.05685732737213372,0.5871810755308251,-0.05129347323937725,0.5714287795352091,-0.11090564098897919,0.21665112699980207,0.01055012061225074,0.0005469770730066481,-0.0001306886702774766,0.07027775933892212,-0.002823532417432082,1.0503568399649048,0.9564782386619904,3.061785894405263e-5,0.0554402415575529,-3.868907515881051e-6,9.49907737148712e-9,4.0642515953482234e-8,-1.2635289492794567e-10,2.9684668211011344e-13,0.9,0.4251606129014245,0.8727486106157394
0.0019,0.8685063430159693,-0.05900539154636259,0.5890015499836467,-0.05242060347090247,0.5749720109577604,-0.11318028651306597,0.2177281010829587,0.010750494663687398,0.0005591283634405892,-0.00013642047772248207,0.07026726092883447,-0.002825117632138244,1.049491605595107,0.9939256334668476,3.406809614443072e-5,0.055455077237807945,-3.574437426021868e-6,9.124719596260307e-9,1.7424798941023195e-7,-1.1389533142897868e-10,2.8477632403974577e-13,0.9,0.4495956997980658,0.879494671252148
0.002,0.8729789569942746,-0.06083396548943065,0.5907707161259378,-0.053708943411236644,0.5784108821750504,-0.11535832257003889,0.21882430822974855,0.010954387082432378,0.0005707454145850677,-0.0001420233085181594,0.07025715147701529,-0.0028268846229800066,1.0488273323456647,1.0313755533237754,3.759480069075153e-5,0.055468891897901565,-3.047861978768927e-6,8.788411627758037e-9,1.825258864524373e-7,-9.45584941406905e-11,2.7418618355694835e-13,0.9,0.46357486023651734,0.8833540303041918
0.0021,0.8766625474979993,-0.06246503137760596,0.5929795470568837,-0.05527355218141536,0.5816113953548779,-0.11740482090004775,0.21993723438678775,0.011161774295122918,0.0005819227548683842,-0.00014752566677161697,0.07024743984756855,-0.0028288278984792917,1.0483619883724586,1.0688259445824373,4.1177920784847785e-5,0.05548164295282212,-2.6560270247223055e-6,8.506675144988216e-9,1.0272324944871172e-7,-8.089467207929524e-11,2.6553001400015393e-13,0.9,0.47676948644040784,0.8866370700994504
0.0022,0.8799298257387151,-0.06404790562318316,0.5955829155043132,-0.05700664340246349,0.5845598541457571,-0.11933166911853081,0.2210649521654195,0.01137223735591324,0.0005927107539154182,-0.00015292865172896966,0.07023808053010804,-0.0028309242605546983,1.0480943335045123,1.1062747814699738,4.4797671406118085e-5,0.05549328364955605,-2.516575581999962e-6,8.252390525266318e-9,-4.225499576065481e-9,-7.636601867226906e-11,2.5781772016021304e-13,0.9,0.501270937083356,0.8927334335928485
0.0023,0.8830777681259192,-0.06568344926237789,0.5984307170097857,-0.058782873168720204,0.5872804433887782,-0.12116183683003134,0.22220612505008352,0.011585333373765045,0.0006031364871940335,-0.00015822593485669806,0.07022902857332171,-0.0028331537025446394,1.048024761042294,1.1437200411274968,4.8434294483045666e-5,0.05550375726277298,-2.6431131146082595e-6,7.997666263464815e-9,-9.307245620068667e-8,-8.098923599825095e-11,2.5006812225111393e-13,0.9,0.5151198124952416,0.8961792613421172
0.0024,0.8863401311909884,-0.06743086414202266,0.6012987354496089,-0.06046749383919376,0.589824798674286,-0.12292624626513969,0.22335987516635314,0.011800607634441403,0.0006132095290263835,-0.00016340559096262883,0.07022024020135684,-0.0028354993079822877,1.0481549927808869,1.1811692491529997,5.206805504029967e-5,0.055512998962549236,-2.9696469027555805e-6,7.714719382988928e-9,-1.3146299638405922e-7,-9.213604390585734e-11,2.4132972524657503e-13,0.9,0.5252970516373071,0.898061055304498
0.0025,0.8897024234351607,-0.0692429482707386,0.6040121568364484,-0.062010618632049486,0.592253156070837,-0.12464766893797295,0.22452615701675896,0.01201782585078553,0.0006229172214218665,-0.00016845693197262593,0.07021169656067014,-0.0028379590623668622,1.0484889000925803,1.2186228930926775,5.567861913186702e-5,0.05552092902084866,-3.3588649656517e-6,7.3950189791445645e-9,-1.2879926776811354e-7,-1.0509809274732169e-10,2.3134916377437497e-13,0.9,0.5483410598585324,0.9023187524969573
0.0026,0.8930903146171953,-0.0710648518777053,0.6065152373773183,-0.06342115380383825,0.5945965998253606,-0.126334515515507,0.22570482083756158,0.012236890872343382,0.0006322561822528,-0.00017337687556735447,0.07020339119749436,-0.002840535414446519,1.0490299069946003,1.2560657454761222,5.924529133119987e-5,0.05552746944690409,-3.7322058846140245e-6,7.040601036649626e-9,-1.0175585560914785e-7,-1.1728035385084232e-10,2.2022442602461218e-13,0.9,0.5703290471456302,0.9063813353102594
0.0027,0.8964287158226012,-0.07284176302939269,0.6087543525953274,-0.06470900293516298,0.5968856596015928,-0.12799492540193666,0.22689571379331047,0.012457707976580065,0.000641223229403589,-0.00017816248707302855,0.0701953178522007,-0.00284323087306239,1.0497813986481879,1.2934252304848393,6.2747351523198e-5,0.055532542420445176,-4.009665334224299e-6,6.653629016963727e-9,-6.521629370264419e-8,-1.2608268742781923e-10,2.080559612952942e-13,0.8980053927328204,0.5783551602955851,0.9078833570669462
0.0028,0.8996276084248259,-0.07453335555597727,0.610777738163841,-0.06592469646507162,0.5991217191986536,-0.12962395809977106,0.22809846075704107,0.012680286927952861,0.0006498270546166519,-0.00018281830699842208,0.07018747788837486,-0.0028460492352808337,1.0507370165726349,1.3281823705783216,6.616388439371283e-5,0.05553612942294552,-4.073724939342011e-6,6.24647278252824e-9,1.6940849574526196e-8,-1.2876250551019667e-10,1.952097524848879e-13,0.8436473847098842,0.5940744326823432,0.9113078783211349
0.0029,0.9026464189454809,-0.07613814583468174,0.6126808697324113,-0.0671186758869115,0.6012863234940004,-0.13121070398145426,0.22931238530968348,0.012904651446176706,0.0006580878551301384,-0.0001873532086613166,0.07017987167237452,-0.002848990818864162,1.051867726256289,1.3578087470978513,6.947633290342908e-5,0.055538357708832226,-3.884732007390971e-6,5.845569691507569e-9,1.1088020013020606e-7,-1.2316750292315499e-10,1.825226378766194e-13,0.7885669589816658,0.6100026116516666,0.9147779109113386
0.003,0.9054750963002546,-0.07766583772343884,0.614530988069081,-0.0683208601039851,0.603366100804857,-0.1327479938742958,0.2305367813575105,0.013130779431404031,0.0006660253145506779,-0.00019177436906226916,0.07017249535974993,-0.0028520536383441148,1.0531369759102758,1.3812402249695774,7.266777115490235e-5,0.05553940520026657,-3.450384573309157e-6,5.478262276394397e-9,1.6601280292691773e-7,-1.0868216915231838e-10,1.7090262406981224e-13,0.7557169021159424,0.6153169310261373,0.9166524149205371
0.0031,0.9081450836794966,-0.07914028339251822,0.6163534050186269,-0.0695294571977436,0.605355180573472,-0.13423468603985894,0.23177093558768977,0.013358579957013398,0.0006736574639019535,-0.00019608607135542688,0.07016533952629099,-0.0028552324706931525,1.054500553063433,1.399134243464093,7.572752782294865e-5,0.05553951406688153,-2.869350978974491e-6,5.1620877769236975e-9,1.9054709774713843e-7,-8.968021196492939e-11,1.6095514407725555e-13,0.6868130904827282,0.6258017999191855,0.9205533844333679
0.0032,0.9106941348326424,-0.08058320491438956,0.6181504911612018,-0.0707307994476273,0.6072535847076846,-0.1356729569095128,0.23301419093853212,0.013587934211062268,0.0006809996418517092,-0.00020029070530810141,0.07015839304315255,-0.002858521554279111,1.0559198049181493,1.411969918131736,7.86476327469583e-5,0.05553889974113359,-2.2843071107141585e-6,4.90445815022445e-9,1.787214297567581e-7,-7.08349539180324e-11,1.5292421181818982e-13,0.6663326012400586,0.6286421275353276,0.9218001223404102
0.0033,0.9131574146563899,-0.08200865746559628,0.6199033656258739,-0.07190327276425111,0.6090676525316746,-0.13706804184128338,0.23426597591611495,0.013818703242000402,0.0006880637265066518,-0.00020438871816483309,0.07015164392734297,-0.002861915332595768,1.0573585795908105,1.4205345280385415,8.142278852343996e-5,0.05553776963335875,-1.767139188245635e-6,4.703106730796074e-9,1.5578446809964376e-7,-5.447022874015382e-11,1.4668097187851228e-13,0.6440575050409247,0.6294908101719829,0.9238640018249746
0.0034,0.9155409683553754,-0.08341365817694768,0.6215994910957884,-0.07304065485531618,0.6108043199001345,-0.13842325249851478,0.23552585439532453,0.014050791797471198,0.0006948581170880873,-0.00020838086157135043,0.0701450838512969,-0.0028654108889117898,1.058796503470007,1.4255717410105793,8.405441960975506e-5,0.055536252697108504,-1.3192298711493258e-6,4.550484448965242e-9,1.3089013424161934e-7,-4.052426818671961e-11,1.4196702047135401e-13,0.6086102933410786,0.6308413512805218,0.9271483321081609
0.0035,0.9178463724316543,-0.08479337686722076,0.6232300178900766,-0.07414024131009142,0.6124698356085304,-0.1397412044609938,0.23679340182688202,0.014284114301417341,0.000701391072201231,-0.00021226817870337436,0.07013870519422045,-0.0028690057147802202,1.0602154978254672,1.4277765770886028,8.654471517470214e-5,0.05553446588993971,-9.393713298908483e-7,4.439374334924045e-9,1.0653643058606006e-7,-2.8835538272887608e-11,1.3854885144430008e-13,0.5725004443388034,0.6322171389152673,0.9304940584686208
0.0036,0.9200752033872827,-0.08614298335519248,0.6247860963278701,-0.0751993277178458,0.6140704484523292,-0.1410245133085072,0.23806819366150864,0.01451858517778152,0.0007076708504512983,-0.00021605171273662578,0.07013250033531973,-0.002872697301754106,1.0615974839269207,1.4278440563133663,8.889586438707977e-5,0.05553252616940927,-6.263557349358255e-7,4.362559418864579e-9,8.52213595363417e-8,-1.9242505013815853e-11,1.3619295864493545e-13,0.5482374362323831,0.6331415611305431,0.9327421261850058
0.0037,0.9222271266723094,-0.0874572178457267,0.6262615540055951,-0.07621729301578714,0.6156118000629486,-0.14227529378369344,0.23934980574444908,0.014754124595378238,0.0007137058217074227,-0.00021973275430054183,0.07012646200603029,-0.0028764833157387255,1.062925319504121,1.4264527046141233,9.11104479746123e-5,0.055530545815943584,-3.772474646498516e-7,4.312923255533493e-9,6.875438893484934e-8,-1.1548617319443812e-11,1.346711972110842e-13,0.5439292115732939,0.6330048123506515,0.9333557870274558
0.0038,0.9242923329613643,-0.08873130957799301,0.6276698802543546,-0.07720629648131179,0.6170944167255977,-0.1434921289086468,0.2406378204189709,0.014990692817457995,0.0007195052057635016,-0.000223314430156406,0.0701205855123824,-0.0028803623082683995,1.0641929018218241,1.4240379889870947,9.319469068723439e-5,0.055528579311247404,-1.7861203432105455e-7,4.285090211654518e-9,5.435166622962688e-8,-5.381284216382108e-12,1.3382486304166652e-13,0.5402547689509424,0.6310409354328358,0.9351959498102574
0.0039,0.9262721957552933,-0.08996718515222824,0.6290191017546571,-0.07817022193321782,0.6185190151225914,-0.1446748574365448,0.24193182497479973,0.015228235038392721,0.0007250780478021515,-0.00022679939227545785,0.07011486542231306,-0.0028843318445079414,1.0653988658561837,1.4208742732118558,9.515524579677392e-5,0.05552665322256445,-2.403831334147832e-8,4.275080969415505e-9,4.1374133683165136e-8,-5.689428368281844e-13,1.3353234103016752e-13,0.5346937826942455,0.6280687587839636,0.9379808946305377
0.004,0.9281703141576745,-0.0911675847430525,0.6303148912935413,-0.07911082012626508,0.6198867672557691,-0.14582377597171284,0.24323140678545144,0.015466691150963276,0.0007304332991057604,-0.00023019007731921764,0.07010929599262139,-0.002888389289109245,1.0665415210631979,1.4172358397090414,9.699851422162971e-5,0.05552479542455376,9.11038075920101e-8,4.278947741085236e-9,2.9843505850525565e-8,3.019479456175954e-12,1.3367089863668305e-13,0.5291813517055782,0.625122533436788,0.9407415229476089
0.0041,0.9299902872720859,-0.09233524852508586,0.6315629216580458,-0.08002984181521344,0.6211988451269694,-0.14693918111847634,0.24453615322444164,0.015706001047950523,0.0007355799109567153,-0.00023348892194920544,0.07010387148010647,-0.002892532006724207,1.067619176898864,1.4133969708992864,9.873089688020063e-5,0.05552303379187437,1.7144443778254227e-7,4.29274273893249e-9,1.9781497286769737e-8,5.515055299588259e-12,1.341178033213089e-13,0.5256525748873148,0.6232365104240627,0.9425087362207838
0.0042,0.9317365791902275,-0.0934730354687188,0.632767532649192,-0.080927906720778,0.6224567324514462,-0.14802165856888888,0.2458456512597225,0.01594610122086027,0.0007405267757101421,-0.0002366982232188847,0.07009858596937603,-0.002896757272218892,1.0686307062450144,1.4096242069453622,0.00010035901335450441,0.055521393338192226,2.2221370756598107e-7,4.312427295717683e-9,1.1328895709220169e-8,7.071952534861472e-12,1.3474700102655102e-13,0.5255746543936366,0.6227900335381108,0.9429154547248051
0.0043,0.9334161652277561,-0.09458312901555109,0.6339263304959619,-0.08180102599900016,0.623663384358916,-0.14907306376777113,0.2471595247104134,0.016186918793371544,0.0007452815953475654,-0.00023981952370894313,0.07009343335181255,-0.002901062230065588,1.0695791043074578,1.4060520353964678,0.00010188983575929128,0.05551987473138196,2.506207432128212e-7,4.334879087542819e-9,4.933349113841409e-9,7.928317633589971e-12,1.3545925127034851e-13,0.5276400882565754,0.6214895174695486,0.9440649547904467
0.0044,0.9350315494299961,-0.09566569561993107,0.6350398747704544,-0.08264923570085975,0.624820923461965,-0.15009434965435797,0.24847745177544026,0.016428399167588148,0.0007498509750818403,-0.0002428546076115372,0.07008840883052071,-0.0029054446679576277,1.0704678725244121,1.4027043158159047,0.00010332881779658717,0.055518471376073686,2.6109892804625367e-7,4.359068130422235e-9,3.7360872280836964e-10,8.226188614536591e-12,1.3622260514700137e-13,0.5310128051007861,0.6193658607728825,0.9459420123436842
0.0045,0.9365846667430875,-0.09672074433395088,0.6361093796665854,-0.08347321312184605,0.6259313112778793,-0.1510863123991035,0.24979911387378015,0.01667049002275571,0.0007542414797392542,-0.000245805323855405,0.07008350774571069,-0.002909902442777482,1.0713003347444163,1.3996014922175488,0.00010468124738171251,0.05551717731360666,2.5770528183843273e-7,4.384115883031698e-9,-2.6529312904354734e-9,8.09372319550184e-12,1.3701013020722803e-13,0.5350545877905247,0.6168209217005037,0.948191432937291
0.0046,0.9380774521131707,-0.09774828420970265,0.6371360593782708,-0.08427363555744839,0.6269965093239447,-0.15204974817246192,0.25112419242441025,0.016913139038119872,0.0007584596741460953,-0.0002486735213692847,0.07007872543759266,-0.0029144334114076247,1.0720798148160096,1.3967640086152768,0.00010595241242998778,0.05551598658532018,2.4449682436151283e-7,4.409143804046973e-9,-4.448876752446719e-9,7.659079094286226e-12,1.3779489400174698e-13,0.5391272191900478,0.6142565585048035,0.9504580221240402
0.0047,0.9395118404863856,-0.09874832429927852,0.6381211280994264,-0.08505118030315613,0.6280184791174469,-0.15298545314488732,0.2524523688463078,0.01715629389292628,0.0007625121231286514,-0.0002514610490819145,0.07007405724637678,-0.002919035430730526,1.0728096365877307,1.3942123090229654,0.00010714760085673344,0.05551489323255353,2.2553057538764818e-7,4.433273352143829e-9,-5.3168334897818755e-9,7.050414028690257e-12,1.3854996408127664e-13,0.5425924821636112,0.6120746294381737,0.952386585456705
0.0048,0.9408897668088725,-0.09972087365477061,0.6390658000239684,-0.08580652465445855,0.6289991821756722,-0.15389422348683385,0.25378332455844993,0.017399902266420565,0.0007664053915132101,-0.0002541697559220325,0.07006949851227323,-0.002923706357628658,1.0734931239081191,1.3919668374544902,0.00010827210057726997,0.05551389129664598,2.048635546889934e-7,4.45562598599803e-9,-5.559407328997492e-9,6.395885716514447e-12,1.3924840799653555e-13,0.5448121595754714,0.6106769927530056,0.9536219284880584
0.0049,0.9422131671418604,-0.10066603352911929,0.6399714344175872,-0.08654040756717572,0.6299405300761163,-0.15477682599192633,0.2551167413407075,0.017643912205174035,0.0007701460440687168,-0.00025680150897275025,0.07006504459976834,-0.002928444047989397,1.0741336368065713,1.3900434652158393,0.00010933116209206339,0.05551297449436191,1.8626121754284284e-7,4.475408998533418e-9,-5.480003932680108e-9,5.813920221572929e-12,1.398659915408833e-13,0.545374736510773,0.6103440778833529,0.9539390188180901
0.005,0.9434839961108659,-0.10158515975693752,0.6408410448966749,-0.08725416658825587,0.6308436824101271,-0.15563365364206483,0.25645232668328966,0.017888279262863058,0.0007737402008944169,-0.0002593583336677549,0.07006069148792558,-0.0029332464258890957,1.0747346481615354,1.3883928022442855,0.00011032896653308064,0.055512132924187434,1.6894507370362165e-7,4.493117321995957e-9,-5.30375366295928e-9,5.273431521073111e-12,1.4041873854005668e-13,0.5465528219012065,0.6098815793349017,0.9546469881550721
0.0051,0.9447042103998534,-0.10247918897093028,0.6416763135902485,-0.08794835354663005,0.6317098735300402,-0.15646528746885663,0.257789830156449,0.018132962596759145,0.0007771930492936508,-0.0002618419865006799,0.07005643564292778,-0.0029381115917235952,1.0752986687131099,1.386979858113696,0.00011126868746988827,0.05551135983820667,1.52250224132942e-7,4.509107218305785e-9,-5.064738518267416e-9,4.751650226332847e-12,1.4091785214222531e-13,0.5487461821124451,0.6090204992055563,0.9559650859666564
0.0052,0.9458757638350592,-0.10334875324499006,0.642478365601099,-0.08862325805899343,0.6325404851099998,-0.15727241185248042,0.2591290052023414,0.01837792076160902,0.0007805096686870504,-0.0002642541424076004,0.07005227351997356,-0.002943037669074079,1.0758279973012788,1.3857840068046918,0.00011215348565611245,0.05551064975498506,1.363344829887497e-7,4.5234805608608214e-9,-4.772691327964221e-9,4.253791087893673e-12,1.4136648521038093e-13,0.5515081996791525,0.6079361727753408,0.9576249178957222
0.0053,0.9470006102427186,-0.10419448465300932,0.6432483260320183,-0.0892791697420412,0.6333368988241496,-0.15805571117311482,0.2604696052631227,0.018623112312159407,0.0007836951384952481,-0.00026659647632459193,0.07004820157426161,-0.0029480227815217286,1.076324932766026,1.3847846222978941,0.00011298652184537935,0.05550999719308804,1.2135566442899015e-7,4.536339223058983e-9,-4.437344921409392e-9,3.785068856297104e-12,1.4176779060751533e-13,0.5543922571359925,0.6068039353242792,0.9593580895851482
0.0054,0.9480807034490674,-0.10501701526888052,0.6439873199857977,-0.08991637821246849,0.6341004963466335,-0.15881586981093837,0.2618113837809488,0.018868495803157026,0.0007867545381388762,-0.0002688706631877295,0.07004421626099058,-0.0029530650526477264,1.0767917739473358,1.3839610785739231,0.00011377095679131511,0.05550939667108102,1.0747158261160917e-7,4.547785078298186e-9,-4.068432127962631e-9,3.3506982820846736e-12,1.4212492119662023e-13,0.5569517370176285,0.6057991221323956,0.960896206677813
0.0055,0.9491179972803411,-0.10581697716649609,0.6446964725652287,-0.09053517308697046,0.6348326593515954,-0.15955357214612975,0.2631540941979757,0.019114029789348595,0.0007896929470385667,-0.0002710783779330886,0.07004031403535914,-0.002958162606033255,1.0772308196851919,1.3832927496134007,0.0001145099512475459,0.05550884270752944,9.484005169455257e-8,4.557919999976347e-9,-3.675685776983642e-9,2.9558941157979144e-12,1.4244102984068743e-13,0.5587400218587242,0.6050970684797139,0.9619708748165954
0.0056,0.9501144434503467,-0.10659499992183606,0.645376911789263,-0.09113584866962288,0.6355347707135669,-0.16026950226674574,0.26449748970533665,0.019359672795363343,0.0007925154493564126,-0.0002732212970586422,0.07003649134951179,-0.0029633135642328514,1.0776443702114271,1.3827589494139096,0.00011520666817182266,0.055508329818465235,8.361722501339586e-8,4.566847168488064e-9,-3.2691828852331835e-9,2.6058123859676798e-12,1.4271931163922457e-13,0.5593233629560453,0.6048683315638609,0.9623227754590975
0.0057,0.9510716598423599,-0.10735145751870773,0.64602998173202,-0.0917191464946693,0.6362082305241088,-0.1609642818435204,0.2658413163846979,0.019605383178205222,0.0007952272445802388,-0.0002753011858608467,0.07003274460740093,-0.0029685160409542812,1.078034598338867,1.3823361913267496,0.00011586416336925557,0.05550785300854468,7.375300653601242e-8,4.574780791307923e-9,-2.887615682016152e-9,2.2984838603984115e-12,1.4296656274741006e-13,0.5595202108845276,0.6048153372368134,0.9625600460508101
0.0058,0.9519908791516389,-0.10808671383646908,0.6466567747556069,-0.09228572338180814,0.6368541057258941,-0.1616384272631493,0.2671853787542564,0.019851128499568715,0.000797832367726191,-0.00027731958865838874,0.07002907104658515,-0.0029737684536480873,1.0784028188955581,1.3820114260467793,0.00011648443680109881,0.055507409665702195,6.50743705922178e-8,4.581867686107762e-9,-2.5499362000267696e-9,2.0281277857109583e-12,1.4318744361863584e-13,0.5599944400724647,0.6046876678381544,0.9631316580606955
0.0059,0.9528733715625977,-0.10880126500652275,0.6472581768065079,-0.09283596751051078,0.6374733329812019,-0.16229244982777702,0.26852950635907563,0.02009687975687827,0.0008003343691077996,-0.0002792779222045222,0.07002546823332943,-0.0029790693349025497,1.078750102530984,1.3817768884188888,0.00011706916153583897,0.05550699778451613,5.7473282398542175e-8,4.588171124381915e-9,-2.2527016746093896e-9,1.7913669037381763e-12,1.4338392315341938e-13,0.560687796489647,0.6045010062005345,0.9639673950108545
0.006,0.9537204072596492,-0.10949560716027139,0.6478350738312069,-0.0933702670602485,0.638066848952311,-0.16292686083954797,0.26987352874421844,0.020342607947558305,0.0008027367990385945,-0.00028117760325250114,0.07002193373389874,-0.0029844172173059454,1.079077519894627,1.3816248132879672,0.0001176200106419626,0.055506615359564845,5.084170717151593e-8,4.5937543776247114e-9,-1.992469341108372e-9,1.5848239563129305e-12,1.4355797025227817e-13,0.5615420261058647,0.6042710351566041,0.9649970404233877
0.0061,0.9545332564272075,-0.11017023642911762,0.6483883517761879,-0.09388901021049263,0.6386355903015001,-0.16354217160060655,0.271217275454748,0.020588284069033253,0.0008050432078321056,-0.0002830200485555795,0.07001846511455796,-0.002989810633446555,1.0793861416359707,1.3815474354989046,0.00011813865718795625,0.05550626038542665,4.5071610127669395e-8,4.598680717330489e-9,-1.765796434868076e-9,1.4051216852680807e-12,1.437115538157297e-13,0.5624988748909089,0.6040134375390135,0.9661503778203959
0.0062,0.9553131892496861,-0.11082564894446412,0.6489188965879348,-0.09439258514071454,0.6391804936910481,-0.1641388934130973,0.2725605760357275,0.020833879118727555,0.0008072571458018631,-0.00028480667486701137,0.07001505994157213,-0.002995248115912657,1.079677038404498,1.3815369898965904,0.00011862677424230652,0.055505930856679916,4.0054956483532903e-8,4.6030134149935784e-9,-1.5692401912328605e-9,1.2488828324364903e-12,1.438466427442914e-13,0.5635000888145699,0.6037438961804131,0.9673571907239795
0.0063,0.9560614759114985,-0.11146234083771352,0.6494275942129314,-0.09488138003038554,0.6397024957832335,-0.16471753757916463,0.27390326003221993,0.021079364094065644,0.0008093821632613972,-0.0002865388989400507,0.07001171578120613,-0.0030007281972925302,1.079951280849692,1.381585711325914,0.00011908603487349995,0.055505624767902995,3.5683711455636705e-8,4.6068157421083135e-9,-1.3993578455470795e-9,1.1127301396510177e-12,1.4396520593848082e-13,0.5644874138466384,0.6034780939134534,0.9685472626562394
0.0064,0.9567793865970581,-0.11208080824026846,0.6499153305976619,-0.09535578305897696,0.6402025332403352,-0.165278615400953,0.2752451569892885,0.02132470999247195,0.0008114218105242379,-0.00028821813752795135,0.07000843019972498,-0.0030062494101744538,1.080209939621036,1.3816858346317649,0.00011951811215002313,0.05550534011367421,3.1849840260511156e-8,4.610150970169029e-9,-1.252706633155094e-9,9.932863487445256e-13,1.4406921229881541e-13,0.5654025959569047,0.6032317135707848,0.9696503771392759
0.0065,0.9574681914907788,-0.1126815472835316,0.65038299168861,-0.09581618240596014,0.6406815427246321,-0.1658226381806069,0.27658609645199617,0.021569887811370904,0.000813379637903915,-0.00028984580738396757,0.07000520076339359,-0.0030118102871467068,1.080454085368013,1.381829594659033,0.00011992467914036259,0.05550507488857191,2.8445308114686603e-8,4.613082370670054e-9,-1.1258437894012625e-9,8.871742015498765e-13,1.4416063072581266e-13,0.5661873811151594,0.6030204379850577,0.97059631769519
0.0066,0.958129160777074,-0.11326505409890555,0.6508314634322598,-0.0962629662508064,0.6411404608984026,-0.16635011722027074,0.2779259079654062,0.021814868548186945,0.000815259195713959,-0.0002914233252613532,0.07000202503847693,-0.003017409360797568,1.0806847887401059,1.382009226252608,0.00012030740891300494,0.055504827087174455,2.5362080234693303e-8,4.6156732151057265e-9,-1.0153265496299409e-9,7.91016439899929e-13,1.4424143011999002e-13,0.5667835152911933,0.6028599499889223,0.971314867846082
0.0067,0.9587635646403574,-0.11383182481779298,0.6512616317750953,-0.09669652277298706,0.6415802244239258,-0.16686156382208905,0.27926442107458177,0.022059623200344502,0.0008170640342678997,-0.0002929521079133623,0.06999890059123995,-0.0030230451637153167,1.080903120386798,1.382216964257379,0.0001206679745364367,0.05550459470406018,2.2492121837061595e-8,4.617986774970378e-9,-9.177121491854881e-10,7.01435805627546e-13,1.4431357938186503e-13,0.5671327444547967,0.6027659324150293,0.9717358111140529
0.0068,0.9593726623397327,-0.11438234927234378,0.6516743767620394,-0.09711724547481834,0.6420017661151014,-0.1673574888504596,0.2806014660740993,0.022304122871347705,0.0008187976862973438,-0.0002944335741932154,0.06999582500083712,-0.0030287162298711858,1.0811101255485571,1.3824454881524626,0.00012100801942335373,0.05550437580877831,1.9742735880590925e-8,4.6200815594125375e-9,-8.297670445982548e-10,6.155408535239151e-13,1.4437889975467431e-13,0.5672035150386696,0.6027495120897374,0.9718302681586131
0.0069,0.9599574487129562,-0.1149170136810309,0.6520704103039889,-0.09752555191146256,0.6424058655477872,-0.16783835483080622,0.28193690289128576,0.02254834328663819,0.0008204630792582212,-0.0002958690567940536,0.06999279627698099,-0.0030344212388735735,1.0813064018528808,1.3826937940623047,0.00012132860724377551,0.05550416963531981,1.720505233960866e-8,4.621952455777893e-9,-7.51150224540182e-10,5.36250821825843e-13,1.4443723810010834e-13,0.5672500243099323,0.602769708969485,0.9720001100450986
0.007,0.9605186967490323,-0.11543617467173134,0.6524502735463913,-0.0979217568198385,0.642793103181139,-0.16830453942267276,0.28327062980682205,0.022792266461344145,0.0008220624217699747,-0.0002972596553089299,0.06998981292984759,-0.003040159124196287,1.0814923678429271,1.3829609599718193,0.00012163047727586747,0.0555039756315171,1.490445050164948e-8,4.6236015946553265e-9,-6.813986756975168e-10,4.643783504111496e-13,1.4448866227967393e-13,0.5673430422821691,0.6028101024824755,0.9723397917354759
0.0071,0.9610571795467742,-0.1159401996262646,0.6528145021564769,-0.09830615195157198,0.643164046359598,-0.16875641202893474,0.2846025476092173,0.023035874859200202,0.0008235978832877792,-0.00029860643932805975,0.06998687349544075,-0.0030459288438489007,1.0816684789454678,1.3832450865948733,0.00012191439930104938,0.05550379310217295,1.2825142322113365e-8,4.625042456794853e-9,-6.195720794016053e-10,3.994295225481414e-13,1.4453359167936073e-13,0.567474174702145,0.6028670473827696,0.9728186592167662
0.0072,0.961573670204994,-0.11642945592645017,0.6531636318014759,-0.09867902905828871,0.6435192624276058,-0.16919434205246753,0.2859325570869807,0.02327915094394099,0.0008250716332668088,-0.00029991047844165865,0.06998397650976432,-0.0030517293558409873,1.0818351905872756,1.3835442746453324,0.00012218114310074085,0.0555036213520901,1.0951339756400305e-8,4.626288522946484e-9,-5.647301169837933e-10,3.409104215051254e-13,1.445724456851583e-13,0.5676350273166244,0.6029368984244279,0.97340605847599
0.0073,0.962068941822505,-0.11690431095410754,0.6534981981486188,-0.09904067989161451,0.6438593187296039,-0.16961869889614664,0.2872605590286215,0.023522077179301142,0.0008264858411622385,-0.0003011728422399421,0.06998112050882209,-0.003057559618182121,1.0819929581951224,1.3838566248370632,0.00012243147845636174,0.055503459686071364,9.267254759910248e-9,4.627353273860232e-9,-5.159324697754262e-10,2.8832713055040726e-13,1.446056436830563e-13,0.5678172058723725,0.603016010361511,0.9740713355001684
0.0074,0.9625437674981198,-0.11736513209105616,0.6538187368651358,-0.09939139620317516,0.6441847826100334,-0.17002985196284764,0.28858645422264884,0.023764636029015296,0.000827842676429242,-0.00030239460031312554,0.06997830402861795,-0.003063418588881875,1.08214223719578,1.384180237883932,0.00012266617514933168,0.055503307408919456,7.757099288043185e-9,4.62825019028611e-9,-4.722388191078502e-10,2.411857329522938e-13,1.446336050590443e-13,0.5680123161161538,0.6031007379480793,0.974783836276322
0.0075,0.9629989203306514,-0.11781228671911557,0.6541257836182574,-0.09973146974459643,0.6444962214133363,-0.17042817065544594,0.28991014345757177,0.02400680995681808,0.0008291443085229947,-0.00030357682225142445,0.0699755256051557,-0.003069305225949825,1.082283483016022,1.3845132144998058,0.00012288600296107044,0.055503163825437185,6.405085296199101e-9,4.62899275297413e-9,-4.3270884631241135e-10,1.98992311979092e-13,1.4465674919911199e-13,0.5682119637947333,0.6031874359381936,0.9755129067914716
0.0076,0.9634351734189124,-0.11824614222010524,0.6544198740752138,-0.10006119226750412,0.6447942024839538,-0.170814024376817,0.2912315275218997,0.024248581426444118,0.0008303929068986704,-0.0003047205776450544,0.06997278377443918,-0.003075218487395543,1.0824171510826195,1.3848536553985502,0.00012309173167299777,0.055503028240427306,5.195424739777951e-9,4.6295944426743046e-9,-3.96402232720455e-10,1.6125295089910782e-13,1.4467549548924891e-13,0.5684077546548757,0.6032724590859145,0.9762278930326381
0.0077,0.9638532998617155,-0.11866706597584464,0.6547015439032353,-0.10038085552352398,0.6450792931663273,-0.17118778252983635,0.29255050720414166,0.024489932901628056,0.0008315906410114438,-0.0003058269360842309,0.0699700770724722,-0.003081157331228604,1.0825436968223454,1.3851996612940323,0.00012328413106653337,0.05550289995869258,4.112329574179727e-9,4.6300687401366474e-9,-3.6237865966332743e-10,1.2747373298064803e-13,1.4469026331544472e-13,0.5685912944433458,0.6033521621453025,0.9768981409868424
0.0078,0.9642540727578738,-0.1190754253681533,0.6549713287695524,-0.10069075126428183,0.6453520608048983,-0.17154981451737947,0.2938669832928068,0.024730846846104514,0.0008327396803164895,-0.00030689696715916934,0.06996740403525863,-0.0030871207154585818,1.0826635756619714,1.3855493329001178,0.00012346397092309697,0.055502778285035775,3.1400117548044097e-9,4.63042912611117e-9,-3.2969780847237466e-10,9.716074149201945e-14,1.4470147206368904e-13,0.5687541889069085,0.6034228998704184,0.9774929966411049
0.0079,0.9646382652061999,-0.11947158777885067,0.6552297643413955,-0.1009911712414034,0.6456130727441083,-0.1719004897423218,0.2951808565764044,0.02497130572360813,0.000833842194268982,-0.00030793174046008523,0.0699647631988023,-0.0030931075980950495,1.08277724302827,1.3859007709306739,0.0001236320210241083,0.055502662524259665,2.262683237051952e-9,4.630689081347886e-9,-2.9741936047894164e-10,6.982005970152788e-14,1.4470954111997143e-13,0.5688880437923286,0.6034810270153226,0.9779818059824467
0.008,0.9650066503055066,-0.11985592058975625,0.6554773862859945,-0.10128240720651449,0.6458628963283988,-0.17224017760753882,0.29649202784344353,0.02521129199787353,0.0008349003523240955,-0.00030893232557719405,0.069962153099107,-0.003099116937147581,1.0828851543480138,1.3862520760995665,0.00012378905115098708,0.05550255198116701,1.4645559763223629e-9,4.630862086596807e-9,-2.646029970143755e-10,4.495777087748076e-14,1.4471488987028154e-13,0.5689844648463708,0.6035228983340757,0.9783339149978886
0.0081,0.9653600011546067,-0.12022879118268953,0.65571473027058,-0.10156475091124091,0.6461020989022109,-0.17256924751590605,0.2978003978824335,0.02545078813263535,0.0008359163239370048,-0.0003098997921007114,0.06995957227217661,-0.003105147690625751,1.0829877650479747,1.386601349120662,0.00012393583108515305,0.05550244596056058,7.298419280156019e-10,4.630961622607947e-9,-2.3030839941002158e-10,2.207995828818417e-14,1.44717937700609e-13,0.5690350578157998,0.6035448685807384,0.9785186696744512
0.0082,0.9656991145187698,-0.12059058206288632,0.6559423509078891,-0.10183851152247839,0.6463312665856922,-0.17288808468466077,0.29910586340287104,0.025689775826672753,0.0008368923520976983,-0.0003108352607299189,0.06995701920640966,-0.003111198770649737,1.0830855251060079,1.386946804866772,0.00012407312648106078,0.05550234378930123,4.668415883934138e-11,4.631000999661492e-9,-1.947479686814183e-10,8.149235058184499e-16,1.4471910123131872e-13,0.5690392953858127,0.6035509367516951,0.9785486953747616
0.0083,0.9660247201177318,-0.12094168005857375,0.6561607654439808,-0.10210402162259187,0.6465509397558363,-0.17319707674599236,0.3004083289435152,0.025928237786104494,0.000837830519116585,-0.00031173989187685335,0.0699544925133134,-0.003117269082567069,1.0831787414466656,1.3872877915476998,0.0001242014907991445,0.05550224509272711,-5.764116308966191e-10,4.6309886503637915e-9,-1.6280504452216524e-10,-1.8575057658424198e-14,1.4471865500034057e-13,0.569030449479842,0.6035749544318951,0.9786122715518619
0.0084,0.9663372285818036,-0.121282333925559,0.6563702584443819,-0.10236148053162124,0.6467614160355692,-0.1734964640127104,0.3017077488384889,0.026166165412069245,0.0008387319823445021,-0.0003126144143807105,0.06995199142984046,-0.003123357959537878,1.0832675732479715,1.3876241514508854,0.0001243212206532534,0.05550214970259334,-1.139976786752788e-9,4.630927823630535e-9,-1.348985563888233e-10,-3.610741553224809e-14,1.447167015859204e-13,0.569014005945728,0.6036196005706372,0.9787304524414803
0.0085,0.9666370226909247,-0.12161277845490186,0.6565710935045564,-0.10261107298662818,0.6469629715579018,-0.17378647202379244,0.3030040819192793,0.02640355091166713,0.0008395978164682254,-0.00031345951192694797,0.06994951524800969,-0.003129464777611422,1.0833521732228792,1.3879557108832423,0.00012443259932311385,0.05550205745402586,-1.6466094240541063e-9,4.630821533435256e-9,-1.1073577028319041e-10,-5.186376324407598e-14,1.4471333464008415e-13,0.5689907498882496,0.6036827435156369,0.9788975954377986
0.0086,0.9669244852250354,-0.12193324843766212,0.6567635342199682,-0.1028529837246745,0.6471558824558444,-0.174067326318216,0.304297287017374,0.02664038649199825,0.0008404290961745308,-0.0003142758682010233,0.06994706325983999,-0.003135588912836956,1.0834326940843428,1.388282296151684,0.0001245359100884521,0.055501968182150606,-2.0989076581254897e-9,4.630672793751491e-9,-9.002395220706582e-11,-6.592571392232985e-14,1.4470864781485764e-13,0.5689614664121859,0.6037622516146097,0.9791080579349989
0.0087,0.9671999989640752,-0.12224397866489956,0.656947844186081,-0.10308739748282188,0.6473404248624075,-0.1743392524349586,0.3055873229642604,0.026876664360162728,0.0008412268961501943,-0.0003150641668883943,0.06994463475735016,-0.0031417297412637355,1.083509288545316,1.388603733563124,0.0001246314362289945,0.055501881722093555,-2.4994696042918793e-9,4.630484618552774e-9,-7.24703681622474e-11,-7.83748806954325e-14,1.447027347622668e-13,0.5689269406223161,0.6038559932152713,0.9793561973272628
0.0088,0.9674639466879841,-0.12254520392767403,0.6571242869983588,-0.1033144989981321,0.6475168749106016,-0.17460247591299785,0.3068741485914258,0.027112376723260688,0.0008419922910819922,-0.0003158250916745185,0.06994222903255914,-0.003147886638941018,1.0835821093187532,1.3889198494244752,0.00012471946102446735,0.05550179790898066,-2.8508933778782143e-9,4.630260021812642e-9,-5.77822841505332e-11,-8.929287669180663e-14,1.446956891343375e-13,0.5688879576234196,0.6039618366653373,0.9796363710087725
0.0089,0.9677167111767018,-0.12283715901704528,0.6572931262522654,-0.10353447300766686,0.6476855087334372,-0.17485722229131123,0.3081577227303576,0.027347515788392233,0.0008427263556567001,-0.0003165593262448535,0.06993984537748575,-0.0031540589819180577,1.0836513091176079,1.3892304700426517,0.00012480026775459698,0.05550171657793785,-3.155777094209415e-9,4.630002017504629e-9,-4.56669661737222e-11,-9.876131503987438e-14,1.4468760458309563e-13,0.5688453025202754,0.6040776503125234,0.9799429363737099
0.009,0.9679586752101684,-0.12312007872407318,0.6574546255432651,-0.10374750424848793,0.6478466024639249,-0.17510371710887634,0.30943800421254325,0.027582073762657488,0.0008434301645610943,-0.00031726755428485704,0.0699374830841489,-0.003160246146244112,1.0837170406548347,1.3895354217245663,0.00012487413969910967,0.0555016375640911,-3.4167188686104217e-9,4.629713619602269e-9,-3.5831680233612395e-11,-1.0686180886805849e-13,1.446785747605671e-13,0.5687997604176627,0.6042013025045451,0.9802702508162571
0.0091,0.9681902215683232,-0.12339419783981745,0.657609048466821,-0.10395377745765702,0.6480004322350752,-0.17534218590467068,0.3107149518694701,0.02781604285315657,0.0008441047924819503,-0.0003179504594799866,0.06993514144456743,-0.003166447507968436,1.083779456643387,1.389834530777133,0.00012494136013773178,0.05550156070256633,-3.6363168164061695e-9,4.629397842079099e-9,-2.798369233200206e-11,-1.1367597130478152e-13,1.4466869331877771e-13,0.5687521164203607,0.604330661589118,0.9806126717305954
0.0092,0.9684117330311065,-0.12365975115533792,0.6577566586183976,-0.10415347737223588,0.6481472741798984,-0.17557285421767185,0.31198852453262554,0.028049415266989588,0.0008447513141060444,-0.00031860872551569994,0.0699328197507602,-0.003172662443140286,1.083838709796219,1.3901276235072646,0.00012500221235018952,0.055501485828489516,-3.817169052921583e-9,4.6290576989086525e-9,-2.183026847068981e-11,-1.192854154784658e-13,1.4465805390975342e-13,0.5687031556331484,0.6044635959139576,0.9809645565109073
0.0093,0.9686235923784579,-0.12391697346169439,0.6578977195934584,-0.10434678872928625,0.6482874044314053,-0.17579594758685738,0.31325868103349697,0.028282183211256664,0.0008453708041201524,-0.0003192430360774547,0.0699305172947461,-0.003178890327808918,1.0838949528262847,1.3904145262218746,0.00012505697961620932,0.0555014127769866,-3.9618736934816005e-9,4.628696204064465e-9,-1.707867465147383e-11,-1.2377175451753396e-13,1.4464675018552015e-13,0.5686536631608052,0.6045979738267796,0.9813202625513745
0.0094,0.9688261823903171,-0.12416609954994667,0.6580324949874675,-0.10453389626586986,0.6484210991226063,-0.17601169155120475,0.31452538020357185,0.028514338893057913,0.0008459643372110505,-0.00031985407485070837,0.069928233368544,-0.003185130538023587,1.0839483384465378,1.390695065227877,0.00012510594521551746,0.055501341383183536,-4.073028853411157e-9,4.6283163715200715e-9,-1.3436176876152398e-11,-1.272166015504086e-13,1.4463487579810373e-13,0.5686044241081103,0.6047316636752996,0.981674147246179
0.0095,0.9690198858466244,-0.12440736421115454,0.6581612483958889,-0.10471498471904846,0.6485486343865117,-0.17622031164969157,0.3157885808743375,0.028745874519493453,0.0008465329880655144,-0.00032044252552091866,0.06992596726417274,-0.00319138244983355,1.083999019369933,1.3909690668321844,0.00012514939242784021,0.055501271482206266,-4.15323264803518e-9,4.627921215249008e-9,-1.0610041146524034e-11,-1.2970156970551206e-13,1.4462252439953002e-13,0.5685562235798428,0.6048625338072333,0.9820205679895027
0.0096,0.969205085527319,-0.12464100223637783,0.6582842434141861,-0.10489023882588377,0.6486702863561322,-0.1764220334212954,0.3170482418772813,0.028976782297663393,0.0008470778313703201,-0.00032100907177354314,0.06992371827365121,-0.0031976454392880632,1.0840471483094232,1.3912363573417106,0.00012518760453290387,0.05550120290918075,-4.205083192678605e-9,4.627513749224809e-9,-8.307533464386998e-12,-1.3130827211126698e-13,1.4460978964182497e-13,0.5685098466807817,0.6049884525702963,0.9823538821755274
0.0097,0.969382164212341,-0.1248672484166763,0.6584017436378233,-0.10505984332343753,0.6487863311644784,-0.17661708240499377,0.3183043220438907,0.02920705443466786,0.0008475999418122437,-0.0003215543972940396,0.06992148568899828,-0.003203918882436382,1.0840928779779635,1.3914967630633688,0.00012522086481043482,0.05550113549923293,-4.231178602666365e-9,4.627096987421009e-9,-6.235919831539618e-12,-1.3211832189609587e-13,1.445967651770144e-13,0.5684660785157064,0.605107288312204,0.9826684471984352
0.0098,0.9695515046816304,-0.12508633754310977,0.6585140126622643,-0.10522398294877149,0.6488970449445607,-0.17680568413976416,0.31955678020565303,0.02943668313760696,0.000848100394078061,-0.0003220791857678655,0.0699192688022328,-0.003210202155327762,1.084136361088507,1.391750110304073,0.00012524945654015932,0.05550106908748878,-4.234116993323393e-9,4.626673943811144e-9,-4.102466249780279e-12,-1.3221333218842119e-13,1.4458354465712426e-13,0.568425704189396,0.605216909380672,0.9829586204524079
0.0099,0.9697134897151267,-0.12529850440673804,0.6586213140829726,-0.10538284243894738,0.6490027038293895,-0.17698806416458424,0.3208055751940558,0.02966566061358082,0.0008485802628545482,-0.0003225841208804786,0.06991706690537365,-0.0032164946340114604,1.0841777503540082,1.3919962253707359,0.00012527366300180373,0.05550100350907422,-4.21649647997462e-9,4.6262476323687485e-9,-1.6144387209072848e-12,-1.316749161166655e-13,1.4457022173418041e-13,0.5683895088066296,0.6053151841234161,0.9832187593316274
0.01,0.96986850209277,-0.1255039837986209,0.6587239114954127,-0.10553660653102692,0.6491035839519755,-0.17716444801843145,0.3220506658405862,0.029893979069689547,0.000849040622828481,-0.0003230698863173364,0.06991487929043971,-0.0032227956945367316,1.084217198487421,1.3922349345702714,0.0001252937674750943,0.055500938599115215,-4.180915177944981e-9,4.625821067067358e-9,1.5208967532809352e-12,-1.305846868092513e-13,1.4455689006020875e-13,0.5683582774721866,0.6053999808881517,0.9834432212302757
0.0101,0.9700169245944998,-0.12570301050981816,0.658822068495048,-0.10568545996207188,0.649199961445329,-0.1773350612402834,0.3232920109767318,0.030121630713033257,0.0008494825486866353,-0.0003235371657638967,0.06991270524944983,-0.003229104712952832,1.0842548582016993,1.3924660642095925,0.00012531005323975733,0.05550087419273772,-4.129971202559407e-9,4.6253972618805066e-9,5.5962741709860705e-12,-1.2902425739460112e-13,1.4454364328723513e-13,0.568332795290846,0.6054691680225947,0.9836263635425347
0.0102,0.9701591400002562,-0.12589581933138963,0.6589160486773427,-0.10582958746914396,0.6492921124424608,-0.17750012936911758,0.32452956943398,0.030348607750712076,0.0008499071151157875,-0.0003239866429056169,0.06991054407442286,-0.003235421065309019,1.084290882209797,1.392689440595613,0.00012532280357551923,0.05550081012506768,-4.066262669142831e-9,4.62497923078173e-9,1.0904427530409876e-11,-1.2707524100113747e-13,1.4453057506728546e-13,0.5683138473673869,0.6055206138744603,0.9837625436625864
0.0103,0.9702955310899789,-0.12608264505439504,0.6590061156377603,-0.10596917378930494,0.6493803130763812,-0.17765987794391155,0.32576330004381804,0.030574902389826106,0.0008503153968027131,-0.0003244190014279548,0.0699083950573777,-0.0032417441276545466,1.084325423224668,1.3929048900352456,0.00012533230176210624,0.05550074623123105,-3.992387693020188e-9,4.6245699877445635e-9,1.7738090829753824e-11,-1.2481925075728288e-13,1.4451777905238562e-13,0.5683022188065886,0.6055521867914645,0.9838461189846126
0.0104,0.9704264798656196,-0.12626372239138312,0.6590925324239052,-0.10610440356384361,0.6494648388753602,-0.1778145323508612,0.32699316176008614,0.030800506856119035,0.0008507084662301902,-0.000324834924734062,0.06990625749191597,-0.0032480732765181775,1.0843586331977324,1.3931122441547659,0.0001253388299138951,0.055500682347847004,-3.910967442579797e-9,4.6241725177183065e-9,2.6375315132529573e-11,-1.2233850858947812e-13,1.4450534800861755e-13,0.5682986272438247,0.6055618900280748,0.9838717740668289
0.0105,0.9705522077763749,-0.12643925187884272,0.659175449508228,-0.10623542919464761,0.6495458425617363,-0.17796427279825086,0.3282191383926951,0.03102541734547692,0.0008510869420096203,-0.00032523498845175804,0.06990413099150991,-0.003254408023460156,1.0843905310838993,1.3933121696770812,0.00012534246137797057,0.05550061855808456,-3.827448989505472e-9,4.623785005206017e-9,3.492536313467888e-11,-1.197875131886195e-13,1.4449322782879562e-13,0.5682939637239809,0.605567578657188,0.9838825075640893
0.0106,0.9706728087409071,-0.12660936082313154,0.6592549291889738,-0.10636234549067203,0.6496233844225049,-0.17810920861495258,0.32944123248570895,0.03124963352191536,0.0008514510847088852,-0.000325619555645276,0.06990201540638338,-0.003260748079796225,1.0844210921419575,1.393505323232899,0.00012534318501316406,0.05550055498299162,-3.744571772059585e-9,4.623404870782615e-9,4.198312874555697e-11,-1.172413625037815e-13,1.4448133993516552e-13,0.5682818182352184,0.6055823939007777,0.9839104614648888
0.0107,0.9707884244551427,-0.12677416878405265,0.6593310677491775,-0.10648524441948067,0.649697563276745,-0.1782494489687685,0.33065943879402016,0.031473153990312544,0.0008518012909216187,-0.0003259889720918906,0.069899910484836,-0.0032670931526212425,1.084450355291611,1.3936918511243035,0.00012534108342733056,0.0555004916088345,-3.6623088970293512e-9,4.623032149020563e-9,4.764747279499282e-11,-1.1470045558320046e-13,1.4446968530045765e-13,0.5682627889545164,0.6056056060938673,0.9839542590127762
0.0108,0.9708991966150086,-0.1269337953214091,0.6594039614718747,-0.10660421794863731,0.6497684779435351,-0.17838510302750069,0.33187375207252123,0.03169597735554668,0.0008521379572414556,-0.00032634358356887686,0.06989781597516732,-0.0032734429490300703,1.0844783594525633,1.3938718996533777,0.0001253362392283251,0.055500428421879563,-3.5806334712019884e-9,4.622666874492326e-9,5.201725611281531e-11,-1.1216519147511273e-13,1.4445826489740244e-13,0.5682374740588546,0.6056364855714802,0.9840125234513009
0.0109,0.9710052669164313,-0.12708835999500387,0.6594737066401007,-0.10671935804570576,0.6498362272419541,-0.17851627995895136,0.33308416707610455,0.03191810222249597,0.0008524614802620298,-0.0003266837358535095,0.06989573162567699,-0.0032797971761175672,1.0845051435445179,1.394045615122204,0.00012532873502400262,0.055500365408393114,-3.499518601364715e-9,4.622309081770365e-9,5.5191339528853074e-11,-1.0963596922775486e-13,1.4444707969873036e-13,0.5682064717252127,0.6056743026686399,0.9840838780240114
0.011,0.9711067770553375,-0.12723798236464,0.6595403995368907,-0.10683075667824979,0.6499009099910809,-0.1786430889309226,0.3342906785596627,0.0321395271960386,0.0008527722565769756,-0.0003270097747230634,0.0698936571846646,-0.0032861555409785933,1.0845307464871783,1.3942131438328664,0.00012531865342221816,0.0555003025546415,-3.4189373943047496e-9,4.621958805427146e-9,5.726858387293503e-11,-1.0711318788936321e-13,1.4443613067717192e-13,0.56817038013057,0.6057183277203696,0.9841669459744575
0.0111,0.971203868727654,-0.12738278199012054,0.65960413644528,-0.10693850581383318,0.649962625009994,-0.17876563911121657,0.335493281278088,0.032360250881052786,0.0008530706827799273,-0.0003273220459548134,0.06989159240042973,-0.0032925177507080084,1.0845552072002482,1.3943746320874482,0.00012530607703082667,0.055500239846891036,-3.3388629568093073e-9,4.6216160800351315e-9,5.834784997488999e-11,-1.0459724650817416e-13,1.4442541880545753e-13,0.5681297974519058,0.605767831061693,0.9842603505461875
0.0112,0.9712966836293073,-0.1275228784312485,0.659665013648304,-0.10704269742001975,0.6500214711177725,-0.17888403966763536,0.336691969986273,0.03258027188241673,0.0008533571554645192,-0.0003276208953260345,0.069889537021272,-0.0032988835124006725,1.0845785646034312,1.3945302261880326,0.00012529108845768327,0.05550017727140806,-3.2592683956656083e-9,4.621280940166788e-9,5.852799866454672e-11,-1.0208854413242423e-13,1.4441494505631765e-13,0.5680853218662001,0.6058220830276335,0.9843627149827509
0.0113,0.9713853634562244,-0.12765839124782688,0.6597231274289982,-0.10714342346437328,0.650077547133495,-0.17899839976798113,0.33788673943911013,0.03279958880500861,0.0008536320712243853,-0.0003279066686140015,0.06988749079549103,-0.003305252533151445,1.0846008576164308,1.3946800724367028,0.00012527377031064282,0.055500114814458906,-3.1801268176608686e-9,4.620953420394577e-9,5.7907890771734076e-11,-9.95874798103498e-14,1.4440471040248276e-13,0.568037551550432,0.6058803539532144,0.9844726625276966
0.0114,0.9714700499043315,-0.12778943999965875,0.6597785740703973,-0.10724077591445752,0.6501309518762404,-0.17910882858005597,0.3390775843914919,0.033018200253706644,0.0008538958266531599,-0.0003281797115959891,0.06988545347138637,-0.003311624520055185,1.0846221251589503,1.3948243171355417,0.00012525420519756038,0.05550005246230989,-3.101411329582305e-9,4.620633555290962e-9,5.6586387126280795e-11,-9.709445259018723e-14,1.4439471581668328e-13,0.5679870846815812,0.6059419141734591,0.9845888164245734
0.0115,0.9715508846695559,-0.12791614424654713,0.6598314498555372,-0.1073348467378363,0.6501817841650874,-0.1792154352716621,0.3402644995983106,0.033236104833389034,0.0008541488183444776,-0.0003284403700492723,0.06988342479725766,-0.0033179991802067543,1.0846424061506938,1.3949631065866335,0.00012523247572629098,0.05549999020122736,-3.023095038217137e-9,4.620321379428409e-9,5.466234855801578e-11,-9.460986152017304e-14,1.443849622716497e-13,0.5679345194366271,0.6060060340233911,0.9847097999169308
0.0116,0.9716280094478236,-0.12803862354829504,0.659881851067453,-0.10742572790207341,0.6502301428191148,-0.17931832901060155,0.3414474798144589,0.03345330114893397,0.0008543914428919721,-0.00032868898975112605,0.06988140452140451,-0.003324376220701011,1.0846617395113645,1.3950965870920604,0.00012520866450468958,0.05549992801747764,-2.9451510503525823e-9,4.62001692737938e-9,5.223463589676781e-11,-9.213410564854361e-14,1.4437545074011247e-13,0.5678804539925495,0.6060719838380341,0.9848342362483176
0.0117,0.9717015659350615,-0.1281569974647055,0.6599298739891799,-0.1075135113747326,0.6502761266574013,-0.1794176189646765,0.34262651979482917,0.03366978780521965,0.000854624096889278,-0.00032892591647882495,0.06987939239212648,-0.003330755348632815,1.084680164160666,1.3952249049539063,0.00012518285414061115,0.05549986589732704,-2.8675524727758553e-9,4.61972023371634e-9,4.940210997236561e-11,-8.966758402353531e-14,1.44366182194802e-13,0.5678254865263274,0.606139033952411,0.9849607486622826
0.0118,0.9717716958271965,-0.12827138555558154,0.6599756149037534,-0.1075982891233777,0.650319834499026,-0.17951341430168907,0.34380161429431383,0.03388556340712427,0.0008548471769300295,-0.0003291514960096441,0.0698773881577232,-0.0033371362710970273,1.0846977190183023,1.3953482064742544,0.00012515512724191078,0.05549980382704193,-2.7902724122741775e-9,4.619431333011753e-9,4.6263631614638124e-11,-8.721069569338466e-14,1.4435715760844882e-13,0.5677702152149408,0.6062064547015457,0.9850879604023751
0.0119,0.9718385408201551,-0.12838190738072622,0.6600191700942086,-0.10768015311557248,0.6503613651630675,-0.1796058241894414,0.34497275806780536,0.03410062655952605,0.0008550610796078607,-0.0003293660741208582,0.06987539156649428,-0.0033435186951885063,1.0847144430039763,1.3954666379551879,0.0001251255664164434,0.05549974179288861,-2.7132839756347635e-9,4.6191502598380815e-9,4.2918061653414036e-11,-8.4763839706328e-14,1.4434837795378334e-13,0.5677152382353688,0.6062735164204613,0.9852144947121442
0.012,0.971902242609864,-0.12848868249994247,0.6600606358435811,-0.10775919531888073,0.6504008174686043,-0.17969495779573563,0.3461399458701962,0.03431497586730318,0.0008552662015164059,-0.0003295699965897422,0.06987340236673929,-0.0033499023280021125,1.084730375037392,1.3955803456987903,0.000125094254272064,0.05549967978113341,-2.6365602696448335e-9,4.618877048767792e-9,3.9464260918522286e-11,-8.232741511060181e-14,1.4433984420353606e-13,0.5676611537645915,0.6063394894441815,0.9853389748351388
0.0121,0.9719629428922499,-0.12859183047303346,0.6601001084349061,-0.10783550770086624,0.6504382902347157,-0.17978092428837386,0.3473031724563788,0.03452860993533385,0.0008554629392492995,-0.0003297636091935709,0.06987142030675786,-0.0033562868766327057,1.084745554038253,1.3956894760071443,0.00012506127341662762,0.05549961777804268,-2.5600744010916038e-9,4.618611734373345e-9,3.6001090239791615e-11,-7.990182095444251e-14,1.4433155733043737e-13,0.5676085599795877,0.6064036441077296,0.985460024014908
0.0122,0.9720207833632395,-0.12869147085980212,0.6601376841512187,-0.10790918222909279,0.6504738822804802,-0.17986383283515825,0.3484624325812457,0.03474152736849627,0.0008556516894001755,-0.00032994725770961925,0.06986944513484958,-0.0033626720481751454,1.0847600189262623,1.395794175182334,0.00012502670645798925,0.05549955576988273,-2.48379947676229e-9,4.618354351227205e-9,3.262741044705077e-11,-7.748745628608642e-14,1.443235183072178e-13,0.5675580550573374,0.6064652507461289,0.9855762654950007
0.0123,0.9720759057187593,-0.1287877232200515,0.6601734592755544,-0.10798031087112417,0.6505076924249765,-0.1799437926038909,0.34961772099968935,0.034953726771668636,0.0008558328485626683,-0.000330121287915162,0.06986747659931405,-0.003369057549724292,1.0847738086211243,1.3958945895264416,0.0001249906360040039,0.05549949374291991,-2.4077086034441134e-9,4.6181049339018385e-9,2.9442082370128696e-11,-7.508472015377011e-14,1.4431572810660774e-13,0.5675102371748199,0.6065235796944031,0.985686322518966
0.0124,0.9721284516547363,-0.1288807071135846,0.6602075300909486,-0.10804898559452418,0.6505398194872836,-0.18002091276237397,0.3507690324666021,0.035165206749729144,0.0008560068133304121,-0.00033028604558747406,0.06986551444845086,-0.0033754430883750045,1.0847869620425419,1.3959908653415511,0.00012495314466252653,0.05549943168342053,-2.33177488792429e-9,4.617863516969707e-9,2.654396683885412e-11,-7.269401160572993e-14,1.4430818770133766e-13,0.5674657045090147,0.6065779012875754,0.985788818330353
0.0125,0.9721785628670968,-0.1289705421002045,0.6602399928804362,-0.10811529836685661,0.6505703622864802,-0.18009530247840957,0.3519163617368765,0.035375965907556005,0.000856173980297041,-0.00033044187650383035,0.06986355843055966,-0.0033818283712221437,1.0847995181102188,1.3960831489297458,0.00012491431504141218,0.055499369577650934,-2.2559714369900356e-9,4.617630135003276e-9,2.4031924683055822e-11,-7.031572969020225e-14,1.4430089806413808e-13,0.5674250552369013,0.6066274858606694,0.9858823761727108
0.0126,0.9722263810517677,-0.1290573477397142,0.660270943927053,-0.10817934115568523,0.6505994196416451,-0.18016707091979983,0.35305970356540506,0.035586002850027415,0.0008563347460561895,-0.0003305891264415056,0.06986160829393999,-0.003388213105360568,1.0848115157438591,1.396171586593109,0.0001248742297485158,0.05549930741187745,-2.1802713574285707e-9,4.617404822575006e-9,2.20048167325627e-11,-6.79502734554236e-14,1.442938601677394e-13,0.5673888875354595,0.6066716037487083,0.9859656192895883
0.0127,0.9722720479046757,-0.12914124359191673,0.6603004795138342,-0.10824120592857384,0.6506270903718572,-0.18023632725434688,0.3541990527070801,0.03579531618202157,0.0008564895072014917,-0.00033072814117777473,0.06985966378689147,-0.003394596997885138,1.0848229938631657,1.3962563246337236,0.00012483297139169244,0.055499245172366395,-2.1046477560271116e-9,4.617187614257366e-9,2.0561503817203512e-11,-6.559804194963035e-14,1.4428707498487206e-13,0.5673577995816684,0.6067095252867158,0.9860371709245345
0.0128,0.9723157051217474,-0.1292223492166151,0.6603286959238148,-0.10830098465308623,0.6506534732961949,-0.18030318064985293,0.3553344039167941,0.03600390450841667,0.0008566386603265819,-0.00033085926648991263,0.06985772465771373,-0.0034009797558907143,1.0848339913878426,1.3963375093536732,0.0001247906225787971,0.055499182845384125,-2.029073739572874e-9,4.6169785446228155e-9,1.980084676680706e-11,-6.325943422105887e-14,1.4428054348826658e-13,0.567332389552508,0.6067405208097152,0.9860956543210985
0.0129,0.9723574943989094,-0.12930078417361235,0.6603556894400304,-0.10835876929678619,0.6506786672337374,-0.18036774027411995,0.3564657519494396,0.036211766434090915,0.0008567826020250941,-0.0003309828481551941,0.06985579065470635,-0.0034073610864721556,1.084844547237593,1.3964152870550406,0.00012474726591768474,0.05549912041719694,-1.9535224148530793e-9,4.616777648243821e-9,1.9821706411202176e-11,-6.093484931794568e-14,1.4427426665065336e-13,0.5673132556249573,0.60676386065273,0.9861396927228294
0.013,0.9723975574320883,-0.12937666802271153,0.6603815563455163,-0.1084146518272375,0.6507027710035634,-0.1804301152949502,0.3575930915599089,0.0364189005639225,0.0008569217288906629,-0.00033109923195089405,0.0698538615261689,-0.003413740696724321,1.084854700332121,1.3964898040399096,0.0001247029840162104,0.05549905787407119,-1.8779668886549426e-9,4.616584959692844e-9,2.0722943580217662e-11,-5.862468628852716e-14,1.442682454447629e-13,0.5673009959759959,0.6067788151507835,0.9861679093732763
0.0131,0.9724360359172112,-0.12945012032371564,0.6604063929233076,-0.10846872421200394,0.6507258834247515,-0.1804904148801458,0.3587164175030947,0.03662530550278965,0.0008570564375169222,-0.0003312087636542873,0.06985193702040104,-0.0034201182937420725,1.0848644895911295,1.3965612066103632,0.000124657859482229,0.05549899520227321,-1.8023802677656812e-9,4.61640051354235e-9,2.2603419103682347e-11,-5.6329344181039674e-14,1.442624808433256e-13,0.5672962087826036,0.6067846546388992,0.9861789275159878
0.0132,0.9724730160268303,-0.12952124579465069,0.6604302561995582,-0.10852106518294205,0.6507480612102209,-0.18054873066247518,0.35983573413306186,0.03683098143345535,0.0008571869675377297,-0.00033131174434231065,0.06985001699528462,-0.003426493636903588,1.0848739288513618,1.3966297151312101,0.00012461193080849411,0.055498932421718175,-1.7279034139517515e-9,4.6162235879614896e-9,2.4973066582187856e-11,-5.407544569564357e-14,1.4425695074343965e-13,0.5672953996423862,0.6067854757597937,0.9861804162733123
0.0133,0.9725084947492946,-0.12959009825568887,0.6604531414740947,-0.10857171295179871,0.6507692962985254,-0.18060510473159133,0.36095105906223235,0.037035930992228114,0.0008573133078085672,-0.00033140832643809384,0.06984810147454804,-0.0034328666253272376,1.0848830017660613,1.3966955371435343,0.0001245651779259125,0.05549886957794378,-1.6562137161646942e-9,4.616052993748759e-9,2.7007429762114884e-11,-5.190086876348543e-14,1.4425161876436875e-13,0.5672927997785815,0.6067880828710663,0.9861851294602532
0.0134,0.9725425090462568,-0.1296567241387653,0.6604750731974938,-0.10862070239442628,0.6507896128512876,-0.1806595775223084,0.36206240154929403,0.03724015562538571,0.0008574355610794704,-0.000331498643212131,0.06984619039623473,-0.0034392371577353607,1.0848917167967684,1.3967587388421199,0.0001245176207397213,0.05549880667327584,-1.5872533631157747e-9,4.6158885856178155e-9,2.8714537266400152e-11,-4.9803994986502584e-14,1.4424648035896422e-13,0.5672884585042643,0.6067924362472534,0.9861929995792755
0.0135,0.9725750964535134,-0.1297211699460375,0.6604960762303621,-0.10866806846428377,0.6508090354743253,-0.1807121895849907,0.3631697707470275,0.03744365676264074,0.0008575538317276407,-0.00033158282816068746,0.06984428369722369,-0.0034456051324812153,1.084900082695489,1.396819385250435,0.00012446927964916875,0.055498743709604774,-1.520948348072567e-9,4.615730228404071e-9,3.011038916295256e-11,-4.778283983352401e-14,1.442415312888016e-13,0.5672824806796596,0.6067984307358189,0.986203836533556
0.0136,0.97260629450686,-0.12978348217966298,0.6605161754333062,-0.1087138461148303,0.6508275887734567,-0.18076298147000247,0.3642731758082135,0.03764643583370581,0.0008576682241302804,-0.00033166101478002824,0.06984238131439398,-0.0034519704479180585,1.0849081082142296,1.396877541391949,0.00012442017505350316,0.05549868068882098,-1.457224664302641e-9,4.615577786942934e-9,3.12109855196811e-11,-4.583541877337854e-14,1.4423676731545634e-13,0.5672749711649916,0.606805961184227,0.986217450226271
0.0137,0.9726361407420923,-0.1298437073417993,0.6605353956669325,-0.10875807029952488,0.6508452973544996,-0.18081199372770804,0.36537262588563263,0.037848494268293516,0.0008577788426645911,-0.0003317333365664184,0.06984048318462457,-0.0034583330023991495,1.0849158021049947,1.3969332722901304,0.00012437032735197273,0.055498617612814896,-1.3960083050735672e-9,4.615431126069813e-9,3.203232640449474e-11,-4.395974727489501e-14,1.4423218420050395e-13,0.5672660348204852,0.6068149224399425,0.9862336505605968
0.0138,0.972664672695006,-0.129901891934604,0.6605537617918472,-0.10880077597182655,0.6508621858232719,-0.18085926690847162,0.3664681301320655,0.03804983349611644,0.0008578857917077744,-0.0003317999270161231,0.06983858924479448,-0.0034646926942777444,1.0849231731197901,1.3969866429684479,0.00012431975694382575,0.055498554483476896,-1.337225263652919e-9,4.6152901106201174e-9,3.2590411885302405e-11,-4.2153840806902336e-14,1.4422777770551978e-13,0.5672557765063648,0.606825209350429,0.9862522474397093
0.0139,0.9726919279013972,-0.12995808246023455,0.660571298668657,-0.10884199808519444,0.6508782787855917,-0.18090484156265763,0.36755969770029273,0.0382504549468872,0.0008579891756370323,-0.00033186091962540763,0.06983669943178274,-0.0034710494219071025,1.0849302300106218,1.3970377184503708,0.00012426848422831047,0.05549849130269741,-1.2808015333082668e-9,4.615154605429258e-9,3.290124203001307e-11,-4.041571483822939e-14,1.4422354359207943e-13,0.5672443010828553,0.6068367167631512,0.9862730507667854
0.014,0.9727179438970616,-0.13001232542084853,0.6605880311579684,-0.10888177159308753,0.650893600847277,-0.18094875824063023,0.36864733774309494,0.03845036005031836,0.0008580890988295667,-0.0003319164478905369,0.06983481368246836,-0.003477403083640481,1.084936981529495,1.397086563759367,0.0001242165296046751,0.05549842807236685,-1.2266631073071811e-9,4.615024475332643e-9,3.298081690653567e-11,-3.8743384837705005e-14,1.4421947762175828e-13,0.5672317134101807,0.6068493395255733,0.986295870445001
0.0141,0.972742758217795,-0.13006466731860344,0.6606039841203875,-0.10892013144896491,0.6509081766141456,-0.18099105749275374,0.36973105941325296,0.03864955023612255,0.0008581856656625792,-0.0003319666453077761,0.06983293193373032,-0.0034837535778311376,1.0849434364284156,1.3971332439189061,0.000124163913472168,0.05549836479437563,-1.1747359789172352e-9,4.614899585165682e-9,3.28451365827792e-11,-3.71348662741581e-14,1.4421557555613178e-13,0.5672181183485664,0.6068629724851593,0.9863205163775326
0.0142,0.972766408399393,-0.13011515465565685,0.660619182416521,-0.10895711260628566,0.6509220306920155,-0.1810317798693925,0.3708108718635471,0.03884802693401236,0.0008582789805132718,-0.0003320116453733904,0.06983105412244767,-0.00349010080283233,1.0849496034593888,1.3971778239524564,0.00012411065623003733,0.05549830147061415,-1.1249461414059983e-9,4.614779799763784e-9,3.2510201126652576e-11,-3.55881746164175e-14,1.4421183315677548e-13,0.5672036207582364,0.6068775104893739,0.9863467984675565
0.0143,0.9727889319776518,-0.13016383393416622,0.6606336509069751,-0.10899275001850879,0.6509351876867048,-0.18107096592091074,0.3718867842467583,0.039045791573700375,0.000858369147758846,-0.000332051581583645,0.0698291801854994,-0.0034964446569973164,1.0849554913744208,1.3972203688834872,0.00012405677827753142,0.05549823810297284,-1.0772195880410437e-9,4.614664983962359e-9,3.199201060606478e-11,-3.410132533331213e-14,1.4420824618526478e-13,0.5671883254994154,0.606892848385681,0.9863745266182488
0.0144,0.9728103664883668,-0.13021075165628915,0.6606474144523564,-0.10902707863909337,0.6509476722040314,-0.18110865619767277,0.3729588057156671,0.0392428455848992,0.0008584562717765039,-0.00033208658743480473,0.06982731005976452,-0.003502785038679355,1.0849611089255167,1.3972609437354666,0.00012400230001389847,0.05549817469334208,-1.0314823120899421e-9,4.614555002596815e-9,3.130656508892476e-11,-3.267233389367084e-14,1.4420481040317513e-13,0.5671723374323281,0.606908881021545,0.9864035107327861
0.0145,0.9728307494673342,-0.1302559543241831,0.6606604979132715,-0.10906013342149849,0.6509595088498132,-0.1811448912500429,0.3740269454230541,0.03943919039732144,0.0008585404569434471,-0.0003321167964231351,0.06982544368212207,-0.0035091218462317024,1.0849664648646824,1.397299613531864,0.00012394724183838676,0.055498111243612314,-9.876603068202642e-10,4.614449720502564e-9,3.046986464314147e-11,-3.1299215766322467e-14,1.4420152157208208e-13,0.5671557614171991,0.6069255032444304,0.9864335607143446
0.0146,0.9728501184503495,-0.1302994884400057,0.6606729261503266,-0.10909194931918316,0.6509707222298683,-0.18117971162838536,0.3750912125216999,0.03963482744067968,0.0008586218076368778,-0.000332142342044901,0.06982358098945103,-0.0035154549780076175,1.0849715679439234,1.3973364432961484,0.00012389162415024456,0.05549804775567394,-9.456795654995826e-10,4.614349002515014e-9,2.9497909336623874e-11,-2.9979986420095946e-14,1.4419837545356102e-13,0.567138702314253,0.6069426099018012,0.9864644864661006
0.0147,0.9728685109732087,-0.13034140050591433,0.6606847240241283,-0.10912256128560648,0.6509813369500145,-0.18121315788306447,0.37615161616438525,0.039829758144686506,0.0008587004282339971,-0.0003321633577963676,0.06982172191863042,-0.003521784332360357,1.0849764269152449,1.3973714980517875,0.0001238354673487201,0.05549798423141735,-9.054660813954677e-10,4.614252713469573e-9,2.840669923728093e-11,-2.87126613238201e-14,1.4419536780918743e-13,0.5671212649837144,0.6069600958411215,0.9864960978912304
0.0148,0.9728859645717074,-0.13038173702406664,0.6606959163952827,-0.10915200427422747,0.6509913776160698,-0.18124527056444448,0.3772081655038907,0.040023983939054535,0.0008587764231120075,-0.00033217997717379993,0.06981986640653927,-0.00352810980764318,1.084981050530653,1.3974048428222507,0.00012377879183306164,0.05549792067273299,-8.669458477754906e-10,4.614160718201652e-9,2.7212234413021564e-11,-2.7495255946323798e-14,1.4419249440053677e-13,0.5671035542858078,0.6069778559098561,0.9865282048929104
0.0149,0.9729025167816416,-0.1304205444966201,0.6607065281243967,-0.10918031323850523,0.6510008688338524,-0.18127609022288974,0.378260869692997,0.04021750625349636,0.0008588498966481104,-0.0003321923336734634,0.06981801439005657,-0.003534431302209344,1.0849854475421534,1.397436542631007,0.0001237216180025175,0.05549785708151125,-8.300448579072241e-10,4.614072881546659e-9,2.5930514931754783e-11,-2.632578575643596e-14,1.441897509891846e-13,0.567085675080758,0.6069957849554689,0.9865606173743168
0.015,0.972918205138807,-0.13045786942573231,0.6607165840720763,-0.10920752313189878,0.65100983520918,-0.18130565740876448,0.37930973788448463,0.040410326517724575,0.0008589209532195078,-0.00033220056079162293,0.06981616580606134,-0.0035407487144121065,1.0849896267017511,1.3974666625015248,0.0001236639662563358,0.055497793459642536,-7.946891050582388e-10,4.613989068340006e-9,2.4577540861389512e-11,-2.520226622298543e-14,1.4418713333670623e-13,0.5670677322287894,0.6070137778254242,0.9865931452386261
0.0151,0.9729330671789995,-0.13049375831356072,0.6607261090989284,-0.10923366890786718,0.6510183013478708,-0.18133401267243301,0.3803547792311344,0.04060244616145179,0.0008589896972034015,-0.0003322047920245436,0.06981432059143258,-0.0035470619426047254,1.0849935967614521,1.3974952674572734,0.00012360585699376495,0.05549772980901728,-7.608045824961052e-10,4.6139091434171e-9,2.3169312269834694e-11,-2.4122712814801053e-14,1.4418463720467718e-13,0.5670498305901266,0.6070317293671864,0.9866255983890143
0.0152,0.9729471404380148,-0.1305282576622629,0.6607351280655591,-0.10925878551986949,0.6510262918557423,-0.18136119656425964,0.3813960028857268,0.04079386661439058,0.000859056232976993,-0.0003322051608684907,0.06981247868304934,-0.003553370885140458,1.0849973664732622,1.397522422521721,0.00012354731061405312,0.05549766613152587,-7.28317283488396e-10,4.61383297161335e-9,2.1721829224999324e-11,-2.3085141000711745e-14,1.44182258354673e-13,0.5670320750249942,0.6070495344282196,0.9866577867286579
0.0153,0.9729604624516488,-0.13056141397399632,0.6607436658325749,-0.10928290792136479,0.6510338313386129,-0.1813872496346086,0.3824334180010425,0.04098458930625355,0.0008591206649174845,-0.0003322018008197293,0.06981064001779058,-0.003559675440372563,1.0850009445891866,1.3975481927183366,0.0001234883475164486,0.05549760242905874,-6.971532013026821e-10,4.613760417764168e-9,2.0251091794792337e-11,-2.208756624954636e-14,1.4417999254826908e-13,0.5670145703936171,0.6070670878559882,0.9866895201607332
0.0154,0.9729730707556972,-0.1305932737509186,0.6607517472605824,-0.10930607106581211,0.6510409444023004,-0.1814122124338442,0.3834670337298622,0.0411746156667533,0.0008591830974020776,-0.0003321948453745244,0.06980880453253535,-0.0035659755066542983,1.085004339861231,1.3975726430705895,0.00012342898810019961,0.05549753870350629,-6.672383292065345e-10,4.613691346704961e-9,1.877310004712267e-11,-2.1128004030133758e-14,1.441778355470409e-13,0.5669974215562195,0.6070842844979565,0.9867206085884166
0.0155,0.972985002885956,-0.1306238834951872,0.6607593972101878,-0.10932830990667053,0.651047655652623,-0.18143612551233074,0.3844968592249665,0.041363947125602436,0.0008592436348079742,-0.00033218442802914134,0.06980697216416265,-0.0035722709823389205,1.0850075610414012,1.3975958386019476,0.00012336925276455448,0.05549747495675891,-6.384986604675253e-10,4.613625623271139e-9,1.7303854049899318e-11,-2.0204469811302832e-14,1.441757831125639e-13,0.5669807333730261,0.6071010192015885,0.9867508619148843
0.0156,0.9729962963782207,-0.13065328970895967,0.6607666405419977,-0.10934965939739907,0.6510539896953983,-0.1814590294204325,0.38552290363913605,0.041552585112513536,0.0008593023815123759,-0.00033217068227984505,0.0698051428495515,-0.0035785617657796884,1.0850106168817026,1.3976178443358802,0.00012330916190876135,0.05549741119070705,-6.108601883532256e-10,4.6135631122981116e-9,1.5859353871031226e-11,-1.9314979061882448e-14,1.4417383100641356e-13,0.5669646107042616,0.607117186814349,0.9867800900433126
0.0157,0.9730069887682874,-0.13068153889439357,0.6607735021166186,-0.10937015449145683,0.6510599711364444,-0.18148096470851377,0.3865451761251515,0.0417405310571992,0.0008593594418924847,-0.00033215374162290075,0.06980331652558089,-0.0035848477553298594,1.0850135161341408,1.397638725295856,0.0001232487359320686,0.055497347407241104,-5.842489061312066e-10,4.6135036786212885e-9,1.4455599578427342e-11,-1.845754725070148e-14,1.4417197499016538e-13,0.5669491584101508,0.6071326821837018,0.9868081028768779
0.0158,0.9730171175919518,-0.13070867755364637,0.6607800067946566,-0.10938983014230284,0.6510656245815795,-0.1815019719269388,0.3875636858357935,0.04192778638937205,0.0008594149203255024,-0.0003321337395545736,0.06980149312912985,-0.003591128849342692,1.0850162675507211,1.3976585465053437,0.00012318799523372442,0.05549728360825148,-5.585908070690389e-10,4.613447187076079e-9,1.3108591239996574e-11,-1.7630189846588762e-14,1.441702108253948e-13,0.5669344813509178,0.6071474001571112,0.9868347103187565
0.0159,0.9730267203850096,-0.13073475218887565,0.6607861794367186,-0.10940872130339616,0.6510709746366213,-0.1815220916260719,0.38857844192384255,0.042114352538744654,0.0008594689211886308,-0.00033211080957112866,0.0697996725970774,-0.0035974049461714435,1.0850188798834497,1.3976773729878122,0.00012312696021297707,0.05549721979562859,-5.338118844342956e-10,4.613393502497891e-9,1.1834328923647972e-11,-1.683092231837322e-14,1.4416853427367726e-13,0.5669206843867876,0.6071612355820418,0.9868597222721246
0.016,0.9730358346832567,-0.13075980930223888,0.6607920449034105,-0.10942686292819584,0.6510760459073878,-0.1815413643562774,0.38958945354207947,0.04230023093502962,0.0008595215488590716,-0.0003320850851688311,0.06979785486630251,-0.0036036759441693714,1.0850213618843323,1.3976952697667302,0.00012306565126907483,0.05549715597126284,-5.098381314945472e-10,4.613342489722135e-9,1.0648812697290455e-11,-1.605776013488372e-14,1.4416694109658825e-13,0.5669078723779845,0.6071740833059576,0.9868829486401586
0.0161,0.9730444980224889,-0.13078389539589366,0.6607976280553393,-0.10944428997016097,0.6510808629996969,-0.18155983066791953,0.3905967298432848,0.04248542300793954,0.0008595729077140266,-0.0003320566998439461,0.06979603987368425,-0.003609941741689734,1.0850237223053736,1.3977123018655668,0.00012300408880126592,0.05549709213704466,-4.865955415173651e-10,4.6132940135842205e-9,9.56804262883297e-12,-1.530871876494911e-14,1.4416542705570328e-13,0.5668961501847333,0.6071858381763228,0.9869041993260348
0.0162,0.9730527479385022,-0.13080705697199746,0.660802953753111,-0.10946103738275058,0.651085450519367,-0.1815775311113626,0.3916002799802392,0.04266993018718702,0.0008596231021306978,-0.0003320257870927386,0.0697942275561016,-0.003616202237085789,1.0850259698985798,1.3977285343077903,0.00012294229320879865,0.055497028294864435,-4.6401010777032055e-10,4.613247938919558e-9,8.608018786184471e-12,-1.4581813677398268e-14,1.4416398791259772e-13,0.5668856226672586,0.607196395040602,0.9869232842329295
0.0163,0.973060621967092,-0.13082934053270784,0.6608080468573324,-0.10947714011942372,0.6510898330722155,-0.18159450623697088,0.39260011310572335,0.04285375390248464,0.0008596722364862867,-0.0003319924804114739,0.06979241785043355,-0.0036224573287107938,1.0850281134159567,1.3977440321168695,0.00012288028489092123,0.0554969644466126,-4.4200782352098513e-10,4.613204130563554e-9,7.784741237253922e-12,-1.3875060341060074e-14,1.441626194288471e-13,0.566876394685785,0.6072056487462592,0.9869400132640191
0.0164,0.9730681576440543,-0.13085079258018234,0.6608129322286097,-0.10949263313363948,0.6510940352640605,-0.18161079659510868,0.39359623837251784,0.04303689558354503,0.0008597204151579955,-0.00033195691329641707,0.06979061069355917,-0.0036287069149180074,1.0850301616095095,1.3977588603162738,0.00012281808424688195,0.05549690059417955,-4.205146820369294e-10,4.61316245335162e-9,7.114210049950251e-12,-1.3186474224763368e-14,1.441613173660269e-13,0.5668685711005369,0.6072134941407586,0.9869541963224798
0.0165,0.9730753925051852,-0.13087145961657845,0.6608176347275494,-0.10950755137885687,0.6510980817007201,-0.18162644273614023,0.3945886649334033,0.043219356660080754,0.0008597677425230256,-0.00033191921924383323,0.06978880602235743,-0.0036349508940606862,1.0850321232312439,1.3977730839294713,0.00012275571167592904,0.055496836739455706,-3.994566765857262e-10,4.613122772119165e-9,6.6124252921824675e-12,-1.2514070797337076e-14,1.441600774857125e-13,0.5668622567717392,0.6072198260715648,0.986965643311488
0.0166,0.97308236408628,-0.1308913881440537,0.6608221792147579,-0.10952192980853498,0.6511019969880125,-0.18164148521042991,0.39557740194116037,0.043401138561804414,0.0008598143229585791,-0.00033187953174998756,0.06978700377370735,-0.0036411891644920888,1.0850340070331657,1.3977867679799314,0.00012269318757731078,0.05549677288433147,-3.787598004349461e-10,4.6130849517015985e-9,6.295387031859498e-12,-1.185586552761004e-14,1.441588955494795e-13,0.5668575565596163,0.6072245393861418,0.9869741641342199
0.0167,0.9730891099231348,-0.1309106246647657,0.6608265905508418,-0.10953580337613286,0.6511058057317551,-0.18165596456834193,0.3965624585485697,0.04358224271842862,0.0008598602608418577,-0.0003318379843111451,0.06978520388448795,-0.0036474216245654728,1.0850358217672802,1.397799977491122,0.00012263053235027542,0.055496709030697255,-3.583500468521606e-10,4.613048856934328e-9,6.1790953368902975e-12,-1.1209873884411136e-14,1.441577673189032e-13,0.5668545753243928,0.607227528931954,0.9869795686938518
0.0168,0.9730956675515454,-0.13092921568087185,0.6608308935964073,-0.10954920703510958,0.6511095325377664,-0.18166992136024057,0.397543843908412,0.04376267055966596,0.0008599056605500631,-0.00033179471042357105,0.06978340629157823,-0.0036536481726340965,1.0850375761855928,1.3978127774865128,0.0001225677663940712,0.055496645180443484,-3.3815340910494106e-10,4.613014352652766e-9,6.279550275183825e-12,-1.0574111336569237e-14,1.4415668855555925e-13,0.5668534179262934,0.6072286895564657,0.9869816668935604
0.0169,0.9731020316971344,-0.13094717878291426,0.6608350838508451,-0.10956215313196256,0.6511131714104947,-0.18168336882994515,0.39852157462140253,0.04394242495066122,0.0008599505064226568,-0.00033174975951994975,0.06978161100956765,-0.0036598687837116144,1.0850392690106312,1.3978251766649448,0.0001225048877266885,0.05549658133604625,-3.1840791947655957e-10,4.612981305184131e-9,6.500208783260444e-12,-9.954761998896637e-15,1.4415565520583296e-13,0.5668533240737345,0.6072288128211001,0.986981868650759
0.017,0.9731081565800979,-0.13096449669604984,0.6608391293417065,-0.10957462725403672,0.6511166881930797,-0.18169628848597233,0.3994956726718648,0.044121509892289607,0.0008599946695395625,-0.00033170308023607915,0.06977981812388886,-0.003666083520498509,1.0850408896152999,1.3978371232137907,0.00012244187307744816,0.055496517499369916,-2.9954014136147537e-10,4.612949643370748e-9,6.679447361447581e-12,-9.362911240856818e-15,1.4415466524577645e-13,0.5668530408457358,0.607229197053422,0.986982490793543
0.0171,0.973114047362387,-0.13098118148450158,0.6608430332429155,-0.1095866382692251,0.6511200856770519,-0.1817086903525409,0.40046615005988917,0.04429992752736112,0.0008600381640319669,-0.0003316547069038784,0.06977802762569377,-0.0036722923646916273,1.0850424394013707,1.3978486274757633,0.000122378725732389,0.055496453670795746,-2.815333751599373e-10,4.612919335481891e-9,6.817481195015665e-12,-8.798017529015052e-15,1.4415371768222284e-13,0.5668525645894539,0.6072298431514567,0.9869835369451534
0.0172,0.9731197097816598,-0.13099724557642037,0.660846799124265,-0.1095981953316548,0.6511233670680917,-0.1817205848015493,0.40143301867989845,0.04447767997864568,0.0008600810056463557,-0.0003316046749153393,0.06977623950508038,-0.0036784952970070847,1.0850439199059538,1.3978597005271143,0.00012231544927815825,0.05549638985069328,-2.643663716149698e-10,4.612890349969133e-9,6.916176055077993e-12,-8.259420114567074e-15,1.4415281152566248e-13,0.5668519043659572,0.607230738822793,0.9869849872019122
0.0173,0.973125149575573,-0.13101270139995705,0.6608504305555474,-0.1096093075954529,0.6511265355718785,-0.1817319822048958,0.4023962904263152,0.04465476936891312,0.0008601232101292152,-0.0003315530196624538,0.06977445375214668,-0.0036846922981609923,1.08504533266616,1.397870353444095,0.00012225204730140319,0.055496326039432005,-2.480178814695982e-10,4.6128626552840485e-9,6.977397712747854e-12,-7.746458248708632e-15,1.4415194578658577e-13,0.5668510692363136,0.6072318717750192,0.9869868216601411
0.0174,0.973130372481784,-0.13102756138326238,0.6608539311065552,-0.1096199842147465,0.6511295943940923,-0.18174289293447896,0.40335597719356237,0.044831197820933325,0.0008601647932270307,-0.00033149977653721357,0.06977267035699067,-0.003690883348869465,1.0850466792190994,1.397880597302958,0.00012218852338877111,0.05549626223738147,-2.3246665546684754e-10,4.612836219878209e-9,7.003011939138537e-12,-7.258471182635488e-15,1.441511194754831e-13,0.5668500682615912,0.6072332297157244,0.9869890204161618
0.0175,0.9731353842379504,-0.13104183795448718,0.6608573043470812,-0.10963023434366266,0.6511325467404128,-0.18175332736219713,0.40431209087606257,0.04500696745747618,0.0008602057706862884,-0.0003314449809316106,0.06977088930971032,-0.003697068429848615,1.0850479611018824,1.397890443179954,0.00012212488112690919,0.05549619844491119,-2.1769144434974252e-10,4.6128110122031894e-9,6.994884505363333e-12,-6.794798167543374e-15,1.4415033160284487e-13,0.5668489105028581,0.6072348003524968,0.9869915635662964
0.0176,0.9731401905817294,-0.13105554354178234,0.6608605538469179,-0.10964006713632848,0.6511353958165198,-0.1817632958599487,0.4052646433682384,0.04518208040131154,0.0008602461582534735,-0.0003313886682376366,0.06976911060040362,-0.0037032475218145553,1.085049179851619,1.397899902151335,0.0001220611241024648,0.05549613466239067,-2.0367099886130928e-10,4.61278700071056e-9,6.954881182535528e-12,-6.3547784546280834e-15,1.4414958117916148e-13,0.5668476050211825,0.6072365713929253,0.9869944312068659
0.0177,0.9731447972507787,-0.13106869057329865,0.6608636831758578,-0.10964949174687107,0.6511381448280928,-0.18177280879963206,0.40621364656451286,0.0453565387752093,0.0008602859716750727,-0.0003313308738472835,0.0697673342191686,-0.0037094206054834006,1.0850503370054205,1.3979089852933526,0.00012199725590208517,0.055496070890189465,-1.9038406974457258e-10,4.612764153851896e-9,6.884867741768418e-12,-5.937751295085347e-15,1.4414886721492328e-13,0.5668461608776323,0.6072385305445985,0.9869976034341932
0.0178,0.9731492099827552,-0.13108129147718695,0.6608666959036937,-0.10965851732941749,0.6511407969808122,-0.1817818765531457,0.4071591123593086,0.045530344701939326,0.0008603252266975711,-0.00033127163315254304,0.0697655601561032,-0.003715587661571263,1.0850514341003965,1.3979177036822583,0.00012193328011241754,0.05549600712867708,-1.7780940774255753e-10,4.612742440078771e-9,6.7867099541752885e-12,-5.543055940110926e-15,1.4414818872062072e-13,0.5668445871332757,0.6072406655151052,0.9870010603445992
0.0179,0.9731534345153168,-0.13109335868159805,0.660869595600218,-0.10966715303809486,0.6511433554803571,-0.18179050949238795,0.40810105264704816,0.04570350030427149,0.0008603639390674549,-0.0003312109815454072,0.06976378840130548,-0.003721748670794256,1.0850524726736577,1.397926068394304,0.0001218692003201092,0.05549594337822303,-1.6592576359828922e-10,4.612721827842757e-9,6.66227359086943e-12,-5.17003164090057e-15,1.4414754470674418e-13,0.5668428928491808,0.6072429640120339,0.9870047820344061
0.018,0.9731574765861205,-0.13110490461468277,0.6608723858352233,-0.10967540802703024,0.6511458235324075,-0.18179871798925726,0.40903947932215456,0.04587600770497567,0.0008604021245312098,-0.0003311489544178676,0.06976201894487336,-0.0037279036138684924,1.085053454262314,1.397934090505741,0.0001218050201118074,0.05549587963919684,-1.547118880547928e-10,4.612702285595426e-9,6.513424422964132e-12,-4.818017648650036e-15,1.4414693418378405e-13,0.5668410870864156,0.6072454137429733,0.9870087485999355
0.0181,0.9731613419328236,-0.13111594170459195,0.6608750701785021,-0.1096832914503507,0.6511482043426431,-0.18180651241565196,0.4099744042790503,0.046047869026821724,0.0008604397988353215,-0.00033108558716191626,0.06976025177690486,-0.0037340524715100865,1.0850543804034765,1.397941781092821,0.0001217407430741594,0.05549581591196803,-1.4414653185509316e-10,4.612683781788352e-9,6.3420282215726785e-12,-4.486353214555065e-15,1.441463561622307e-13,0.5668391789060482,0.6072480024155118,0.9870129401375091
0.0182,0.9731650362930837,-0.13112648237947647,0.6608776521998474,-0.1096908124621834,0.651150501116744,-0.1818139031434706,0.41090583941215825,0.04621908639257955,0.0008604769777262762,-0.0003310209151695449,0.06975848688749797,-0.0037401952244351506,1.085055252634255,1.397949151231796,0.00012167637279381247,0.055495752196906147,-1.3420844574221618e-10,4.61266628487311e-9,6.14995075780837e-12,-4.174377589811438e-15,1.4414580965257458e-13,0.5668371773691467,0.6072507177372384,0.9870173367434488
0.0183,0.9731685654045582,-0.1311365390674871,0.6608801354690514,-0.10969798021665535,0.6511527170603897,-0.18182090054461145,0.4118337966159011,0.04638966192501902,0.0008605136769505593,-0.0003309549738327454,0.0697567242667507,-0.0037463318533597976,1.0850560724917602,1.3979562119989175,0.0001216119128574139,0.055495688494380684,-1.248763804591867e-10,4.612649763301269e-9,5.939057802784491e-12,-3.8814300256148954e-15,1.4414529366530606e-13,0.5668350915367794,0.6072535474157417,0.9870219185140767
0.0184,0.9731719350049043,-0.13114612419677465,0.6608825235559068,-0.10970480386789369,0.6511548553792599,-0.18182751499097302,0.4127582877847015,0.04655959774691,0.000860549912254657,-0.0003308877985435096,0.06975496390476102,-0.0037524623390001424,1.085056841513102,1.3979629744704372,0.00012154736685161093,0.05549562480476117,-1.1612908674902977e-10,4.612634185524407e-9,5.711215127614333e-12,-3.60684977316119e-15,1.441448072109155e-13,0.5668329304700142,0.6072564791586101,0.987026665545714
0.0185,0.9731751508317796,-0.13115525019549,0.6608848200302061,-0.10971129257002547,0.6511569192790345,-0.18183375685445363,0.4136793248129824,0.046728895981022346,0.0008605856993850546,-0.0003308194246938293,0.0697532057916269,-0.0037585866620722967,1.0850575612353914,1.3979694497226063,0.00012148273836305084,0.05549556112841713,-1.0794531535477065e-10,4.612619519994093e-9,5.468288503411184e-12,-3.3499760836460796e-15,1.4414434929989336e-13,0.5668307032299191,0.6072595006734325,0.987031557934683
0.0186,0.973178218622841,-0.13116392949178393,0.6608870284617421,-0.10971745547717782,0.6511589119653932,-0.18183963650695173,0.4145969195951663,0.04689755875012597,0.0008606210540882384,-0.0003307498876756963,0.06975144991744639,-0.0037647048032923743,1.0850582331957384,1.3979756488316766,0.00012141803097838084,0.05549549746571808,-1.003038170194344e-10,4.612605735161901e-9,5.212143701288332e-12,-3.110148208265316e-15,1.4414391894273e-13,0.5668284188775623,0.6072625996677975,0.987036575777305
0.0187,0.9731811441157466,-0.13117217451380728,0.6608891524203071,-0.10972330174347779,0.6511608366440159,-0.1818451643203657,0.4155110840256761,0.047065588176990726,0.0008606559921106942,-0.0003306792228811026,0.06974969627231742,-0.0037708167433764886,1.0850588589312533,1.3979815828739004,0.00012135324828424828,0.055495433817033556,-9.3183342486046e-11,4.612592799479405e-9,4.9446464923590596e-12,-2.886705398214648e-15,1.4414351514991577e-13,0.5668260864740118,0.6072657638492936,0.987041699169902
0.0188,0.9731839330481533,-0.1311799976897109,0.6608911954756941,-0.10972884052305247,0.6511626965205823,-0.181850350666594,0.4164218299989344,0.04723298638438648,0.0008606905291989076,-0.0003306074657020398,0.06974794484633803,-0.003776922463040753,1.0850594399790465,1.3979872629255283,0.00012128839386730037,0.05549537018273307,-8.656264249763114e-11,4.612580681398179e-9,4.6676626477366745e-12,-2.6789869046898447e-15,1.4414313693194113e-13,0.5668237150803358,0.6072689809255097,0.9870469082087958
0.0189,0.9731865911577186,-0.13118741144764562,0.6608931611976953,-0.10973408097002899,0.6511644948007722,-0.18185520591753504,0.4173291694093641,0.04739975549508313,0.0008607246810993644,-0.0003305346515304999,0.0697461956296062,-0.0037830219430012796,1.0850599778762287,1.3979927000628127,0.00012122347131418439,0.055495306563186145,-8.042046779721465e-11,4.612569349369794e-9,4.383057938534458e-12,-2.4863319788866514e-15,1.4414278329929647e-13,0.5668213137576026,0.6072722386040345,0.9870521829903084
0.019,0.9731891241820997,-0.13119442821576222,0.6608950531561034,-0.1097390322385344,0.6511662346902652,-0.18185974044508718,0.4182331141513877,0.04756589763185052,0.0008607584635585507,-0.0003304608157584747,0.06974444861221991,-0.0037891151639741828,1.08506047415991,1.397997905362005,0.00012115848421154763,0.05549524295876231,-7.473556912782178e-11,4.612558771845824e-9,4.092698135865699e-12,-2.308079872000825e-15,1.4414245326247213e-13,0.5668188915668798,0.6072755245924563,0.9870575036107611
0.0191,0.9731915378589541,-0.13120106042221158,0.660896874920711,-0.1097437034826958,0.6511679193947413,-0.1818639646211488,0.4191336761194281,0.047731414917458546,0.000860791892322952,-0.0003303859937779559,0.06974270378427713,-0.0037952021066755747,1.0850609303672005,1.3980028898993566,0.0001210934361460373,0.055495179369831074,-6.948669723247765e-11,4.6125489172778416e-9,3.798449010843685e-12,-2.1435698352281175e-15,1.4414214583195858e-13,0.5668164575692358,0.6072788265983637,0.9870628501664759
0.0192,0.9731938379259392,-0.1312073204951445,0.6608986300613109,-0.10974810385664029,0.6511695521198801,-0.1818678888176184,0.42003086720790805,0.04789630947467707,0.0008608249831390543,-0.0003303102209809356,0.06974096113587588,-0.0038012827518215703,1.0850613480352111,1.3980076647511197,0.00012102833070430069,0.05549511579676197,-6.465260285420738e-11,4.612539754117421e-9,3.5021763345817095e-12,-1.992141119764286e-15,1.4414186001824616e-13,0.5668140208257386,0.6072821323293458,0.9870682027537747
0.0193,0.9731960301207124,-0.1312132208627118,0.6609003221476953,-0.10975224251449492,0.6511711360713616,-0.18187152340639431,0.4209246993112502,0.04806058342627599,0.0008608577517533433,-0.0003302335327594053,0.06973922065711417,-0.0038073570801282815,1.085061728701052,1.3980122409935454,0.00012096317147298508,0.05549505223992451,-6.021203673603604e-11,4.612531250816133e-9,3.20574587819305e-12,-1.8531329768050783e-15,1.4414159483182528e-13,0.5668115903974564,0.6072854294929909,0.9870735414689792
0.0194,0.9731981201809311,-0.13121877395306433,0.6609019547496571,-0.1097561286103868,0.6511726744548653,-0.181874878759375,0.42181518432387727,0.04822423889502516,0.0008608902139123051,-0.00033015596450535715,0.06973748233808998,-0.0038134250723118215,1.0850620739018335,1.3980166297028858,0.00012089796203873773,0.055494988699688226,-5.614374962098906e-11,4.612523375825552e-9,2.9110234127910155e-12,-1.725884657546258e-15,1.4414134928318636e-13,0.5668091753454572,0.607288705796888,0.9870788464084113
0.0195,0.9732001138442525,-0.1312239921943529,0.6609035314369888,-0.10975977129844305,0.6511741704760711,-0.1818779652484588,0.4227023341402121,0.04838727800369445,0.0008609223853624252,-0.00033007755161078273,0.06973574616890126,-0.003819486709088304,1.085062385174666,1.3980208419553921,0.00012083270598820588,0.055494925176422634,-5.24264922520915e-11,4.612516097597253e-9,2.6198747094888886e-12,-1.609735413183577e-15,1.4414112238281975e-13,0.5668067847308089,0.6072919489486253,0.9870840976683924
0.0196,0.9732020168483342,-0.13122888801472835,0.6609050557794829,-0.10976317973279072,0.6511756273406586,-0.18188079324554418,0.4235861606546773,0.048549702875053745,0.0008609542818501896,-0.0003299983294676741,0.06973401213964604,-0.0038255419711738427,1.0850626640566594,1.3980248888273161,0.00012076740690803684,0.055494861670497254,-4.903901537236846e-11,4.612509384582806e-9,2.334165539399957e-12,-1.5040244949127872e-15,1.4414091314121588e-13,0.5668044276145799,0.6072951466557918,0.9870892753452446
0.0197,0.9732038349308333,-0.1312334738423415,0.660906531346932,-0.10976636306755691,0.6511770482543079,-0.18188337312252953,0.4244666757616956,0.04871151563187291,0.0008609859191220841,-0.0003299183334680229,0.06973228024042231,-0.0038315908392845496,1.085062912084925,1.3980287813949095,0.00012070206838487784,0.055494798182281625,-4.5960069724845165e-11,4.612503205233786e-9,2.0557616736375106e-12,-1.408091153929645e-15,1.4414072056886512e-13,0.5668021130578382,0.6072982866259761,0.9870943595352897
0.0198,0.9732055738294074,-0.13123776210534316,0.6609079617091288,-0.10976933045686868,0.6511784364226985,-0.18188571525131328,0.4253438913556899,0.04887271839692184,0.0008610173129245946,-0.000329837599003821,0.06973055046132805,-0.003837633294136539,1.0850631307965724,1.398032530734424,0.00012063669400537615,0.05549473471214524,-4.3168406052546663e-11,4.612497528001765e-9,1.7865288833148288e-12,-1.3212746414298996e-15,1.4414054367625788e-13,0.5667998501216519,0.6073013565667665,0.9870993303348493
0.0199,0.9732072392817138,-0.1312417652318842,0.6609093504358657,-0.10977209105485317,0.6511797950515102,-0.18188783000379377,0.4262178193310828,0.04903331329297039,0.0008610484790042066,-0.0003297561614670604,0.06972882279246126,-0.003843669316445924,1.0850633217287122,1.398036147922111,0.00012057128735617902,0.05549467126045765,-4.064277509849826e-11,4.6124923213383175e-9,1.528332939545221e-12,-1.2429142086093137e-15,1.4414038147388453e-13,0.566797647867089,0.6073043441857522,0.9871041678402454
0.02,0.97320883702541,-0.1312454956501154,0.6609107010969356,-0.10977465401563744,0.6511811273464229,-0.18188972775186946,0.42708847158229707,0.04919330244278844,0.0008610794331074062,-0.00032967405624973264,0.06972709722391993,-0.003849698886928817,1.085063486418455,1.3980396440342224,0.00012050585202393376,0.05549460782758836,-3.8361927605725084e-11,4.612487553695015e-9,1.2830396134419682e-12,-1.1723491066636392e-15,1.441402329722355e-13,0.5667955153552175,0.6073072371905215,0.9871088521477994
0.0201,0.973210372798153,-0.13124896578818762,0.660912017262131,-0.10977702849334858,0.6511824365131164,-0.1818914188674388,0.42795586000375535,0.04935268796914585,0.0008611101909806793,-0.00032959131874382984,0.06972537374580205,-0.003855721986301332,1.085063626402911,1.3980430301470097,0.0001204403915952876,0.055494544413906895,-3.6304614317252265e-11,4.612483193523431e-9,1.0525146761183589e-12,-1.1089185867886283e-15,1.441400971818012e-13,0.566793461647106,0.6073100232886631,0.9871133633538335
0.0202,0.9732118523376007,-0.13125218807425168,0.6609133025012441,-0.10977922364211366,0.6511837257572701,-0.18189291372240007,0.42881999648988045,0.04951147199481252,0.0008611407683705115,-0.0003295079843413436,0.06972365234820561,-0.0038617385952795825,1.0850637432191903,1.3980463173367246,0.00012037490965688782,0.055494481019782785,-3.4449585976104964e-11,4.612479209275139e-9,8.386238986876835e-13,-1.051961900180036e-15,1.4413997311307197e-13,0.5667914958038218,0.6073126901877657,0.9871176815546693
0.0203,0.97321328138141,-0.1312551749364584,0.660914560384068,-0.10978124861605981,0.6511849982845642,-0.1818942226886518,0.4296808929350952,0.04966965664255831,0.0008611711810233888,-0.0003294240884342659,0.06972193302122859,-0.0038677486945796814,1.0850638384044036,1.3980495166796185,0.00012030940979538166,0.055494417645585534,-3.277559332530834e-11,4.612475569401712e-9,6.432330522632297e-13,-1.0008182980336171e-15,1.4413985977653823e-13,0.5667896268864338,0.6073152255954181,0.9871217868466285
0.0204,0.9732146656672386,-0.13125793880295863,0.6609157944803951,-0.1097831125693141,0.6511862573006783,-0.18189535613809232,0.4305385612338222,0.0498272440351531,0.0008612014446857967,-0.0003293396664145886,0.069720215754969,-0.0038737522649177417,1.0850639134956612,1.3980526392519437,0.00012024389559741643,0.055494354291684686,-3.1261387107887535e-11,4.612472242354723e-9,4.682079079582842e-13,-9.548270315451254e-16,1.4413975618269036e-13,0.5667878639560093,0.6073176172192086,0.987125659326033
0.0205,0.9732160109327436,-0.13126049210190316,0.6609170083600178,-0.1097848246560036,0.6511875060112923,-0.18189632444262008,0.4313930132804842,0.04998423629536675,0.0008612315751042215,-0.0003292547536743034,0.06971850053952484,-0.0038797492870098764,1.0850639700300735,1.398055696129951,0.00012017837064963934,0.05549429095844975,-2.9885718066867784e-11,4.612469196585744e-9,3.1541423688614746e-13,-9.133273519103167e-16,1.4413966134201877e-13,0.5667862160736171,0.607319852766726,0.9871292790892047
0.0206,0.9732173229155827,-0.13126284726144283,0.660918205592729,-0.10978639403025543,0.6511887476220856,-0.18189713797413345,0.4322442609695039,0.05014063554596915,0.0008612615880251485,-0.0003291693856054022,0.06971678736499407,-0.003885739741572199,1.0850640095447508,1.3980586983898926,0.0001201128385386977,0.05549422764625024,-2.862733694527423e-11,4.61246640054635e-9,1.8671781016010276e-13,-8.756585103249454e-16,1.441395742650139e-13,0.5667846923003248,0.6073219199455591,0.987132626232465
0.0207,0.9732186073534129,-0.13126501670972848,0.660919389748321,-0.10978782984619664,0.6511899853387384,-0.1818978071045309,0.4330923161953042,0.050296443909730176,0.0008612914991950639,-0.0003290835975998768,0.06971507622147471,-0.0038917236093208235,1.0850640335768034,1.3980616571080198,0.00012004730285123875,0.055494164355455705,-2.7464994486131996e-11,4.612463822688113e-9,8.398439889343997e-14,-8.411597579847654e-16,1.4413949396216606e-13,0.5667833016972006,0.6073238064632962,0.987135680852136
0.0208,0.9732198699838919,-0.13126701287491094,0.6609205643965866,-0.10978914125795435,0.6511912223669301,-0.18189834220571077,0.4339371908523076,0.05045166350941969,0.0008613213243604535,-0.0003289974250497191,0.06971336709906473,-0.003897700870971862,1.0850640436633419,1.3980645833605845,0.00011998176717390978,0.055494101086435633,-2.637744143246626e-11,4.612461431462606e-9,9.079774199448505e-15,-8.091703460855305e-16,1.4413941944396568e-13,0.5667820533253128,0.6073255000275265,0.9871384230445394
0.0209,0.9732211165446769,-0.131268848185141,0.6609217331073183,-0.10979033741965562,0.6511924619123408,-0.1818987536495715,0.434778896834937,0.050606296467807566,0.0008613510792678029,-0.00032891090334692083,0.06971165998786213,-0.0039036715072414286,1.0850640413414763,1.3980674882238384,0.00011991623509335802,0.05549403783955958,-2.5343428527302187e-11,4.612459195321402e-9,-3.6130292808581776e-14,-7.79029525822996e-16,1.441393497209032e-13,0.5667809562457293,0.6073269883458382,0.9871408329059969
0.021,0.9732223527734254,-0.1312705350685696,0.6609228994503087,-0.10979142748542757,0.6511937071806501,-0.18189905180801155,0.4356174460376151,0.05076034490766369,0.0008613807796635982,-0.000328824067883474,0.06970995487796491,-0.003909635498845636,1.0850640281483173,1.3980703827740326,0.00011985071019623076,0.05549397461519704,-2.434170651366491e-11,4.6124570827160755e-9,-4.9780031017361375e-14,-7.500765483929149e-16,1.441392838034689e-13,0.5667800195195183,0.60732825912582,0.9871428905328303
0.0211,0.9732235844077947,-0.1312720859533474,0.6609240669953504,-0.10979242060939727,0.6511949613775377,-0.1818992470529292,0.4364528503547646,0.050913810951757926,0.000861410441294325,-0.00032873695405137023,0.06970825175947105,-0.003915592826500597,1.0850640056209753,1.3980732780874194,0.00011978519606917525,0.05549391141371755,-2.3351026134579655e-11,4.612455062098197e-9,-3.0003669313599297e-14,-7.216506649910443e-16,1.441392207021533e-13,0.5667792522077477,0.6073293000750608,0.9871445760213615
0.0212,0.973224817185442,-0.13127351326762532,0.660925239312236,-0.10979332594569181,0.6511962277086837,-0.18189934975622296,0.43728512168080824,0.05106669672286016,0.0008614400799064691,-0.0003286495972426015,0.06970655062247855,-0.003921543470922427,1.0850639752965603,1.3980761852402501,0.00011971969629883879,0.05549384823549063,-2.2350138133071545e-11,4.612453101919342e-9,2.5064563415992575e-14,-6.930911268131367e-16,1.4413915942744673e-13,0.5667786633714856,0.607330098901149,0.9871458694679123
0.0213,0.973226056844025,-0.13127482943955418,0.6609264199707581,-0.10979415264843828,0.6511975093797674,-0.18189937028979122,0.4381142719101687,0.05121900434374025,0.0008614697112465167,-0.00032856203284915955,0.06970485145708541,-0.003927487412827236,1.085063938712183,1.3980791153087764,0.00011965421447186859,0.0554937850808858,-2.131779325216575e-11,4.612451170631082e-9,1.1729043828470508e-13,-6.637371850549468e-16,1.441390989898396e-13,0.5667782620718005,0.6073306433116733,0.9871467509688042
0.0214,0.9732273091212008,-0.1312760468972848,0.6609276125407093,-0.10979490987176377,0.6511988095964689,-0.18189931902553233,0.43894031293726893,0.05137073593716808,0.000861499351060953,-0.0003284742962630363,0.06970315425338958,-0.00393342463293114,1.0850638974049536,1.3980820793692499,0.00011958875417491194,0.055493721950272586,-2.0232742234887432e-11,4.6124492366849914e-9,2.4853972640582633e-13,-6.329280909122295e-16,1.441390383998223e-13,0.56677805736976,0.6073309210142225,0.9871472006203593
0.0215,0.9732285756684836,-0.131277173404061,0.6609288178724125,-0.10979560324902499,0.6512001288440088,-0.18189920223065784,0.43976325782802034,0.0515218938734484,0.0008615290037283058,-0.00032838640944915054,0.06970145900812852,-0.003939355123377181,1.0850638520750788,1.3980850804279392,0.00011952331693730659,0.05549365884355337,-1.909173602831599e-11,4.612447286084606e-9,4.1393649596345873e-13,-6.005125565176133e-16,1.4413897722762563e-13,0.5667780304981833,0.6073309724025002,0.9871472676201465
0.0216,0.9732298359080094,-0.13127818978034958,0.6609300220890902,-0.10979621813822932,0.6512014529729301,-0.18189900261127928,0.44058312484428414,0.05167248166617698,0.0008615586118503613,-0.0003282983168903106,0.06969976575368174,-0.003945278941395232,1.0850637987755527,1.3980880776297238,0.00011945789291069138,0.05549359575816075,-1.798791911809677e-11,4.612445402530112e-9,5.747374679547287e-13,-5.690907126564405e-16,1.441389181532214e-13,0.5667780220675993,0.607331100906481,0.9871473486419952
0.0217,0.973231086315122,-0.13127909389383677,0.6609312227676309,-0.10979675285531322,0.6512027794429182,-0.18189871809949001,0.4413999255372415,0.051822501481224456,0.0008615881655759885,-0.00032821001224134965,0.06969807449398069,-0.003951196101047605,1.085063736906199,1.398091063862102,0.00011939248054560251,0.05549353269358766,-1.6936944568721046e-11,4.612443599890779e-9,7.246816579466197e-13,-5.391053238230987e-16,1.4413886162058693e-13,0.5667780054909578,0.6073313535775167,0.9871475079512776
0.0218,0.9732323271359203,-0.1312798877457285,0.6609324200018618,-0.10979720884242117,0.651204108242218,-0.18189835028048956,0.442213670248121,0.051971955233768866,0.0008616176655519235,-0.0003281215010620853,0.06969638522677754,-0.003957106606171618,1.0850636666288238,1.398094039464145,0.00011932708017077696,0.055493469649765904,-1.593768696734525e-11,4.612441876080706e-9,8.640369517090027e-13,-5.105268107683661e-16,1.441388075642408e-13,0.566777981040559,0.6073317262650478,0.9871477429310623
0.0219,0.9732335586165033,-0.13128057333723064,0.6609336138856096,-0.1097975875416977,0.6512054393590748,-0.1818979007394774,0.44302436931815126,0.05212084483898828,0.0008616471124249034,-0.00032803278891233495,0.0696946979498245,-0.003963010460604587,1.085063588105233,1.3980970047749242,0.00011926169211495174,0.05549340662662731,-1.498902090112583e-11,4.612440229013987e-9,9.930712350117432e-13,-4.833255942430229e-16,1.4413875591870164e-13,0.5667779489887028,0.6073322148185155,0.9871480509644185
0.022,0.9732347810029703,-0.13128115266954918,0.6609348045127013,-0.10979789039528731,0.6512067727817336,-0.181897371061653,0.4438320330885606,0.052269172212060754,0.0008616765068416643,-0.000327943881351916,0.06969301266087374,-0.003968907668183825,1.0850635014972334,1.3980999601335096,0.00011919631670686382,0.05549334362410371,-1.408982095721926e-11,4.61243865660472e-9,1.1120523936247066e-12,-4.574720949978483e-16,1.44138706618488e-13,0.5667779096076895,0.6073328150873603,0.987148429434415
0.0221,0.9732359945414203,-0.13128162774388993,0.6609359919769637,-0.10979811884533454,0.6512081084984392,-0.18189676283221579,0.4446366719005779,0.05241693926816433,0.0008617058494489427,-0.0003278547839406462,0.0696913293576775,-0.00397479823274665,1.0850634069666314,1.398102905878973,0.00011913095427525018,0.05549328064212692,-1.3238961722781969e-11,4.612437156766998e-9,1.2212483133177618e-12,-4.329367337836214e-16,1.441386595981186e-13,0.5667778631698187,0.6073335229210228,0.9871488757241205
0.0222,0.9732371994779521,-0.13128200056145878,0.660937176372224,-0.10979827433398381,0.6512094464974373,-0.1818960776363654,0.4454382960954314,0.05256414792247706,0.0008617351408934751,-0.00032776550223834286,0.06968964803798791,-0.003980682158130377,1.0850633046752323,1.3981058423503845,0.0001190656051488478,0.05549321768062876,-1.243531778497048e-11,4.612435727414922e-9,1.3209268798607675e-12,-4.096899313511234e-16,1.4413861479211199e-13,0.5667778099473908,0.6073343341689441,0.9871493872166041
0.0223,0.9732383960586649,-0.13128227312346172,0.6609383577923089,-0.10979835830337972,0.6512107867669727,-0.18189531705930115,0.4462369160143497,0.05271080009017701,0.0008617643818219983,-0.0003276760418048236,0.06968796869955719,-0.0039865594481723185,1.085063194784843,1.3981087698868155,0.00011900026965639374,0.05549315473954107,-1.167776373094122e-11,4.612434366462585e-9,1.411355979023592e-12,-3.877021084511334e-16,1.4413857213498676e-13,0.5667777502127058,0.6073352446805647,0.9871499612949345
0.0224,0.9732395845296576,-0.13128244743110462,0.6609395363310456,-0.10979837219566674,0.6512121292952905,-0.18189448268622266,0.44703254199856163,0.05285689768644222,0.0008617935728812486,-0.0003275864081999059,0.06968629134013751,-0.003992430106709794,1.0850630774572696,1.398111688827337,0.00011893494812662492,0.05549309181879567,-1.0965174147850663e-11,4.612433071824082e-9,1.492803496576101e-12,-3.669436858344308e-16,1.4413853156126156e-13,0.5667776842380635,0.6073362503053255,0.9871505953421805
0.0225,0.9732407651370295,-0.13128252548559335,0.6609407120822611,-0.10979831745298937,0.6512134740706359,-0.18189357610232934,0.44782518438929536,0.05300244262645074,0.0008618227147179626,-0.0003274966069834072,0.0696846159574811,-0.003998294137580116,1.0850629528543185,1.3981145995110202,0.00011886964088827838,0.055493028918324375,-1.029642362285526e-11,4.6124318414135134e-9,1.56553731828816e-12,-3.473850842517954e-16,1.44138493005455e-13,0.5667776122957641,0.6073373468926669,0.9871512867414114
0.0226,0.9732419381268795,-0.13128250928813381,0.6609418851397819,-0.10979819551749213,0.6512148210812541,-0.18189259889282072,0.44861485352777963,0.05314743682538065,0.0008618518079788765,-0.0003274066437151451,0.06968294254934011,-0.004004151544620603,1.085062821137796,1.3981175022769352,0.00011880434827009107,0.05549296603805902,-9.67038674311148e-12,4.612430673144972e-9,1.6298253299296348e-12,-3.2899672445400676e-16,1.4413845640208572e-13,0.5667775346581079,0.6073385302920299,0.9871520328756956
0.0227,0.9732431037453065,-0.13128240083993195,0.6609430555974352,-0.10979800783131953,0.65121617031539,-0.18189155264289625,0.44940155975524304,0.05329188219840998,0.0008618808533107273,-0.0003273165239549369,0.06968127111346674,-0.004010002331668567,1.0850626824695078,1.3981203974641538,0.00011873907060079999,0.05549290317793142,-9.085938095775759e-12,4.6124295649325546e-9,1.6859354172703926e-12,-3.11749027191844e-16,1.4413842168567222e-13,0.5667774515973945,0.6073397963528553,0.9871528311281023
0.0228,0.9732442622384098,-0.1312822021421936,0.6609442235490481,-0.10979775583661608,0.6512175217612889,-0.18189043893775544,0.45018531341291407,0.05343578066071679,0.0008619098513602511,-0.0003272262532626004,0.06967960164761319,-0.004015846502561325,1.0850625370112603,1.398123285411746,0.00011867380820914216,0.055492840337873404,-8.541952268004608e-12,4.612428514690359e-9,1.7341354660802943e-12,-2.9561241321608794e-16,1.4413838879073326e-13,0.5667773633859241,0.6073411409245837,0.9871536788817001
0.0229,0.9732454138522884,-0.13128191519612475,0.6609453890884472,-0.10979744097552627,0.6512188754071958,-0.18188925936259775,0.4509661248420212,0.053579134127479125,0.0008619388027741847,-0.00032713583719795304,0.06967793414953163,-0.0040216840611361935,1.0850623849248602,1.3981261664587836,0.00011860856142385454,0.055492777517816796,-8.037303846954466e-12,4.612427520332479e-9,1.7746933621292081e-12,-2.8055730327751783e-16,1.4413835765178731e-13,0.5667772702959968,0.6073425598566559,0.9871545735195579
0.023,0.9732465588330411,-0.1312815420029312,0.6609465523094596,-0.10979706469019461,0.6512202312413558,-0.1818880155026227,0.4517440043837931,0.05372194451387505,0.0008619677081992645,-0.00032704528132081217,0.06967626861697429,-0.004027515011230485,1.0850622263721132,1.3981290409443374,0.00011854333057367413,0.055492714717693424,-7.570867419781793e-12,4.6124265797730126e-9,1.8078769911869989e-12,-2.665541181269131e-16,1.4413832820335312e-13,0.5667771725999126,0.6073440489985126,0.9871555124247449
0.0231,0.973247697426767,-0.13128108456381896,0.6609477133059124,-0.1097966284227656,0.6512215892520141,-0.18188670894302975,0.4525189623794582,0.05386421373508261,0.0008619965682822269,-0.0003269545911909953,0.06967460504769334,-0.004033339356681518,1.085062061514826,1.3981319092074778,0.00011847811598733793,0.0554926519374351,-7.141517573643051e-12,4.6124256909260556e-9,1.8339542390235325e-12,-2.5357327851505365e-16,1.441383003799492e-13,0.5667770705699715,0.6073456041995946,0.9871564929803296
0.0232,0.9732488298795654,-0.13128054487999385,0.6609488721716323,-0.10979613361538378,0.6512229494274158,-0.1818853412690184,0.4532910091702452,0.054005943706279855,0.0008620253836698085,-0.00032686377236832006,0.06967294343944094,-0.004039157101326607,1.0850618905148046,1.398134771587276,0.00011841291799358291,0.05549258917697367,-6.7481288956947075e-12,4.612424851705704e-9,1.853192991408674e-12,-2.415852051927191e-16,1.4413827411609422e-13,0.5667769644784736,0.6073472213093426,0.987157512569381
0.0233,0.9732499564375351,-0.1312799249526618,0.6609500290004465,-0.10979558171019363,0.651224311755806,-0.18188391406578813,0.4540601550973825,0.054147136342644855,0.0008620541550087459,-0.00032677283041260394,0.06967128378996933,-0.004044968249003067,1.0850617135338552,1.398137628422803,0.00011834773692114608,0.055492526436240946,-6.38957597309321e-12,4.612424060026055e-9,1.86586113411229e-12,-2.3056031891068844e-16,1.4413824934630674e-13,0.566776854597719,0.6073488961771973,0.9871585685749681
0.0234,0.9732510773467752,-0.13127922678302872,0.6609511838861817,-0.10979497414933967,0.6512256762254298,-0.1818824289185384,0.4548264105020987,0.05428779355935564,0.0008620828829457753,-0.00032668177088366436,0.06966962609703066,-0.004050772803548213,1.0850615307337839,1.3981404800531299,0.00011828257309876443,0.055492463715168736,-6.064733392995041e-12,4.612423313801203e-9,1.8722265529042437e-12,-2.204690404197424e-16,1.4413822600510542e-13,0.5667767412000076,0.6073506246525996,0.9871596583801596
0.0235,0.9732521928533847,-0.13127845237230049,0.6609523369226649,-0.10979431237496641,0.6512270428245325,-0.18188088741246877,0.4555897857256223,0.054427917271590284,0.0008621115681276336,-0.0003265905993413189,0.06966797035837713,-0.004056570768799361,1.0850613422763973,1.3981433268173273,0.00011821742685517493,0.055492401013688894,-5.772475742556658e-12,4.612422610945245e-9,1.8725571335544024e-12,-2.112817904706603e-16,1.4413820402700886e-13,0.5667766245576396,0.6073524025849901,0.9871607793680244
0.0236,0.9732533032034627,-0.131277603721683,0.660953488203723,-0.10979359782921835,0.6512284115413588,-0.18187929113277865,0.45635029110918207,0.05456750939452682,0.0008621402112010571,-0.000326499321345385,0.06966631657176095,-0.004062362148593826,1.0850611483235013,1.3981461690544663,0.0001181522985191146,0.055492338331733226,-5.511677608934518e-12,4.612421949372277e-9,1.8671207618326307e-12,-2.0296898981422174e-16,1.4413818334653565e-13,0.5667765049429148,0.6073542258238097,0.9871619289216315
0.0237,0.9732544086431083,-0.13127668283238222,0.6609546378231831,-0.10979283195423999,0.6512297823641542,-0.18187764166466758,0.45710793699400626,0.054706571843343335,0.0008621688128127823,-0.00032640794245568025,0.0696646647349343,-0.004068146946768925,1.0850609490369023,1.3981490071036178,0.00011808718841932043,0.055492275669233565,-5.2812135792850875e-12,4.612421326996397e-9,1.8561853235087942e-12,-1.955010592012062e-16,1.4413816389820444e-13,0.5667763826281335,0.6073560902184989,0.9871631044240495
0.0238,0.9732555094184203,-0.13127569170560396,0.6609557858748719,-0.10979201619217585,0.6512311552811637,-0.18187594059333498,0.45786273372132363,0.05484510653321784,0.000862197373609546,-0.00032631646823202205,0.06966301484564934,-0.004073925167161973,1.0850607445784064,1.3981518413038525,0.00011802209688452936,0.05549221302612173,-5.07995824076482e-12,4.612420741731699e-9,1.8400187043527578e-12,-1.8884841938239344e-16,1.441381456165338e-13,0.5667762578855955,0.6073579916184986,0.9871643032583475
0.0239,0.9732566057754979,-0.1312746323425542,0.6609569324526168,-0.10979115198517043,0.6512325302806323,-0.18187418950398038,0.4586146916323626,0.054983115379328415,0.0008622258942380842,-0.00032622490423422803,0.0696613669016583,-0.004079696813610284,1.0850605351098201,1.398154671994242,0.00011795702424347844,0.055492150402329556,-4.906786180530192e-12,4.61242019149228e-9,1.818888790134388e-12,-1.8298149110856335e-16,1.4413812843604236e-13,0.566776130987601,0.6073599258732494,0.9871655228075944
0.024,0.9732576979604404,-0.1312735067444388,0.6609580776502443,-0.10979024077536825,0.6512339073508053,-0.1818723899818033,0.4593638210683518,0.0551206002968531,0.0008622543753451337,-0.0003261332560221156,0.06965972090071337,-0.004085461889951174,1.0850603207929492,1.3981574995138564,0.00011789197082490465,0.05549208779778885,-4.76057198573766e-12,4.612419674192236e-9,1.79306346662355e-12,-1.7787069513049534e-16,1.4413811229124875e-13,0.5667760022064502,0.6073618888321921,0.9871667604548591
0.0241,0.9732587862193464,-0.1312723169124637,0.6609592215615813,-0.1097892840049138,0.6512352864799277,-0.1818705436120032,0.4601101323705197,0.05525756320096996,0.000862282817577431,-0.00032604152915550224,0.06965807684056671,-0.004091220400021959,1.0850601017896007,1.398160324201767,0.00011782693695754495,0.055492025212431434,-4.6401902435436804e-12,4.612419187745663e-9,1.762810619590109e-12,-1.7348645219896933e-16,1.4413809711667156e-13,0.5667758718144428,0.6073638763447676,0.9871680135832102
0.0242,0.9732598707983149,-0.13127106484783468,0.6609603642804551,-0.1097882831159516,0.6512366676562448,-0.1818686519797795,0.460853635880095,0.055394006006857045,0.0008623112215817127,-0.0003259497291942056,0.06965643471897055,-0.004096972347659955,1.08505987826158,1.398163146397045,0.0001177619229701364,0.05549196264618916,-4.544515541104724e-12,4.6124187300666575e-9,1.7283981348039303e-12,-1.697991830647648e-16,1.4413808284682942e-13,0.566775740083879,0.6073658842604165,0.9871692795757167
0.0243,0.9732609519434455,-0.1312697525517578,0.6609615059006924,-0.10978723955062615,0.6512380508680012,-0.18186671667033177,0.461594341938306,0.0555299306296924,0.0008623395880047151,-0.00032585786169804303,0.06965479453367704,-0.004102717736702475,1.0850596503706937,1.398165966438761,0.00011769692919141589,0.055491900098993824,-4.472422465577249e-12,4.612418299069316e-9,1.6900938980348793e-12,-1.6677930847866153e-16,1.4413806941624092e-13,0.5667756072870588,0.6073679084285796,0.9871705558154477
0.0244,0.9732620299008368,-0.1312683820254389,0.6609626465161201,-0.10978615475108196,0.6512394361034427,-0.18186473926885946,0.4623322608863815,0.055665338984654096,0.0008623679174931748,-0.0003257659322268321,0.06965315628243839,-0.004108456570986837,1.085059418278748,1.3981687846659858,0.00011763195595012047,0.05549183757077727,-4.422785604117717e-12,4.612417892667736e-9,1.6481657950528204e-12,-1.6439724919143902e-16,1.4413805675942468e-13,0.5667754736962822,0.6073699446986974,0.9871718396854715
0.0245,0.9732631049165879,-0.13126695527008386,0.6609637862205654,-0.10978503015946355,0.651240823350814,-0.18186272136056206,0.4630674030655499,0.055800232986920155,0.0008623962106938284,-0.0003256739463403903,0.06965151996300677,-0.004114188854350356,1.0850591821475493,1.3981716014177907,0.00011756700357498714,0.055491775061471314,-4.394479543882594e-12,4.61241750877601e-9,1.6028817116276214e-12,-1.6262342595387707e-16,1.4413804481089933e-13,0.5667753395838494,0.607371988920211,0.9871731285688576
0.0246,0.9732641772367977,-0.1312654742868986,0.6609649251078551,-0.10978386721791539,0.6512422125983603,-0.1818606645306391,0.4637997788170398,0.05593461455166866,0.0008624244682534123,-0.0003255819095985352,0.06964988557313441,-0.0041199145906303455,1.0850589421389036,1.3981744170332466,0.00011750207239475287,0.055491712571007774,-4.386378872028338e-12,4.612417145308237e-9,1.5545095335291469e-12,-1.6142825951675533e-16,1.4413803350518344e-13,0.5667752052220605,0.607374036942561,0.9871744198486747
0.0247,0.9732652471075656,-0.131263941077089,0.6609660632718161,-0.10978266736858204,0.6512436038343268,-0.18185857036428996,0.46452939848207975,0.05606848559407765,0.000862452690818663,-0.0003254898275610842,0.06964825311057347,-0.004125633783664122,1.085058698414617,1.398177231851424,0.00011743716273815465,0.05549165009931849,-4.397358175711417e-12,4.612416800178514e-9,1.5033171465272616e-12,-1.607821706308535e-16,1.4413802277679567e-13,0.5667750708832152,0.6073760846151881,0.9871757109079914
0.0248,0.9732663147749904,-0.131262357641861,0.6609672008062752,-0.10978143205360796,0.6512449970469584,-0.18185644044671423,0.46525627240189826,0.05620184802932519,0.000862480879036317,-0.0003253977057878548,0.06964662257307615,-0.004131346437289003,1.0850584511364965,1.3981800462113942,0.00011737227493392949,0.055491587646335265,-4.426292042088288e-12,4.612416471300934e-9,1.4495724363918315e-12,-1.6065558004695117e-16,1.441380125602546e-13,0.5667749368396137,0.6073781277875331,0.9871769991298769
0.0249,0.9732673804851711,-0.13126072598242047,0.6609683378050597,-0.1097801627151377,0.6512463922245004,-0.18185427636311133,0.4659804109177239,0.05633470377258931,0.0008625090335531109,-0.00032530554983866463,0.06964499395839464,-0.004137052555342301,1.0850582004663474,1.3981828604522282,0.00011730740931081438,0.05549152521198995,-4.472055058315413e-12,4.612416156589597e-9,1.393543288892722e-12,-1.6101890851582802e-16,1.4413800279007888e-13,0.5667748033635561,0.6073801623090366,0.9871782818974
0.025,0.9732684444842069,-0.13125904809997332,0.6609694743619963,-0.10977886079531574,0.651247789355198,-0.1818520796986808,0.46670182437078533,0.05646705473904809,0.0008625371550157813,-0.0003252133652733311,0.06964336726428114,-0.004142752141661333,1.0850579465659762,1.3981856749129968,0.00011724256619754626,0.05549146279621434,-4.533521811549263e-12,4.612415853958595e-9,1.335497589799796e-12,-1.6184257678826387e-16,1.4413799340078706e-13,0.5667746707273424,0.6073821840291395,0.9871795565936293
0.0251,0.9732695070181969,-0.13125732599572545,0.6609706105709119,-0.10977752773628659,0.6512491884272961,-0.18184985203862208,0.46742052310231086,0.05659890284387956,0.0008625652440710645,-0.00032512115765167177,0.06964174248848781,-0.004148445200083416,1.0850576895971893,1.3981884899327708,0.00011717774592286217,0.055491400398940294,-4.609566888946292e-12,4.6124155613220275e-9,1.2757032248829236e-12,-1.630970056150382e-16,1.4413798432689784e-13,0.5667745392032727,0.6073841887972824,0.987180820601634
0.0252,0.9732705683332399,-0.13125556167088276,0.6609717465256336,-0.10977616498019477,0.6512505894290399,-0.1818475949681347,0.4681365174535292,0.0567302500022618,0.000862593301365697,-0.0003250289325335041,0.06964011962876686,-0.004154131734445862,1.085057429721793,1.3981913058506212,0.00011711294881549911,0.055491338020099604,-4.699064877662964e-12,4.61241527659399e-9,1.214428079911968e-12,-1.6475261574693074e-16,1.4413797550292975e-13,0.566774409063647,0.6073861724629063,0.9871820713044829
0.0253,0.9732716286754349,-0.13125375712665116,0.6609728823199883,-0.10977477396918477,0.6512519923486745,-0.1818453100724181,0.4688498177656689,0.05686109812937283,0.0008626213275464155,-0.0003249366954786456,0.06963849868287048,-0.004159811748585987,1.0850571671015936,1.3981941230056192,0.00011704817520419403,0.05549127565962411,-4.800890364855739e-12,4.612414997688578e-9,1.1519400406567947e-12,-1.6677982793472113e-16,1.4413796686340142e-13,0.5667742805807653,0.6073881308754516,0.9871833060852446
0.0254,0.9732726882908812,-0.13125191436423655,0.6609740180478029,-0.10977335614540108,0.651253397174445,-0.18184299893667177,0.4695604343799585,0.056991449140390726,0.0008626493232599563,-0.0003248444520469137,0.06963687964855086,-0.004165485246341108,1.0850569018983969,1.3981969417368352,0.00011698342541768396,0.05549121331744564,-4.913917937681087e-12,4.612414722519888e-9,1.088506992887269e-12,-1.6914906292918914e-16,1.441379583428315e-13,0.5667741540269277,0.6073900598843592,0.9871845223269885
0.0255,0.9732737474256777,-0.13125003538484484,0.6609751538029043,-0.10977191295098827,0.6512548038945967,-0.18184066314609526,0.4702683776376265,0.057121304950493536,0.000862677289153056,-0.0003247522077981261,0.06963526252356018,-0.004171152231548541,1.0850566342740093,1.3981997623833406,0.00011691869978470587,0.055491150993496004,-5.0370221832954635e-12,4.6124144490020165e-9,1.0243968223732562e-12,-1.718307414811143e-16,1.4413794987573856e-13,0.566774029674434,0.6073919553390701,0.987185717412783
0.0256,0.9732748063259234,-0.1312481221896819,0.6609762896791196,-0.1097704458280908,0.6512562124973743,-0.18183830428588799,0.47097365787990153,0.05725066747485932,0.0008627052258724513,-0.00032465996829210013,0.06963364730565066,-0.0041768127080456,1.0850563643902373,1.3982025852842062,0.00011685399863399675,0.05549108868770704,-5.16907768885534e-12,4.612414175049059e-9,9.598774148846196e-13,-1.7479528434127653e-16,1.4413794139664125e-13,0.5667739077955847,0.6073938130890246,0.9871868887256972
0.0257,0.9732758652377176,-0.13124617677995368,0.6609774257702755,-0.10976895621885319,0.6512576229710234,-0.18183592394124945,0.471676285448012,0.05737953862866612,0.0008627331340648784,-0.0003245677390886534,0.06963203399257445,-0.004182466679669599,1.0850560924088872,1.3982054107785027,0.00011678932229429358,0.05549102640001056,-5.3089590415171666e-12,4.612413898575113e-9,8.952166561912293e-13,-1.780131122604552e-16,1.4413793284005813e-13,0.5667737886626795,0.6073956289836636,0.9871880336487999
0.0258,0.973276924407159,-0.13124420115686602,0.6609785621701992,-0.10976744556541992,0.6512590353037888,-0.18183352369737915,0.4723762706831866,0.05750792032709199,0.000862761014377074,-0.00032447552574760334,0.06963042258208377,-0.004188114150257858,1.0850558184917647,1.3982082392053015,0.00011672467109433339,0.0554909641303384,-5.455540828437412e-12,4.612413617494273e-9,8.306824320629481e-13,-1.8145464598943012e-16,1.4413792414050787e-13,0.5667736725480185,0.6073973988724279,0.9871891495651599
0.0259,0.9732779840803467,-0.13124219732162487,0.6609796989727175,-0.10976591530993556,0.6512604494839158,-0.18183110513947656,0.47307362392665375,0.05763581448531498,0.0008627888674557745,-0.0003243833338287675,0.0696288130719308,-0.004193755123647688,1.0850555428006763,1.398211070903673,0.00011666004536285313,0.05549090187862237,-5.607697636772539e-12,4.612413329720637e-9,7.665426282696421e-13,-1.8509030627898089e-16,1.4413791523250905e-13,0.5667735597239018,0.6073991186047583,0.9871902338578463
0.026,0.9732790445033799,-0.13124016727543614,0.6609808362716573,-0.10976436689454457,0.6512618654996495,-0.18182866985274118,0.4737683555196421,0.05776322301851315,0.0008628166939477165,-0.00032429116889196334,0.06962720545986772,-0.004199389603676406,1.0850552654974281,1.3982139062126886,0.00011659544542858981,0.05549083964479432,-5.7643040536790064e-12,4.6124130331683e-9,7.030651305811761e-13,-1.8889051387988723e-16,1.441379060505803e-13,0.5667734504626294,0.6074007840300953,0.9871912839099278
0.0261,0.9732801059223576,-0.13123811301950566,0.6609819741608456,-0.10976280176139147,0.6512632833392348,-0.18182621942237248,0.47446047580338024,0.057890147841864574,0.0008628444944996364,-0.0003241990364970084,0.06962559974364674,-0.004205017594181328,1.085054986743827,1.3982167454714187,0.00011653087162028042,0.055490777428786046,-5.924234666313288e-12,4.612412725751359e-9,6.405178247674137e-13,-1.92825689542929e-16,1.4413789652924017e-13,0.5667733450365013,0.6074023909978798,0.9871922971044732
0.0262,0.9732811685833787,-0.13123603655503938,0.6609831127341094,-0.10976122135262076,0.651264702990917,-0.18182375543356996,0.47514999511909656,0.058016590870547266,0.0008628722697582708,-0.00032410694220372016,0.06962399592102005,-0.00421063909899977,1.0850547067016783,1.3982195890189348,0.00011646632426666195,0.0554907152305294,-6.08636406183183e-12,4.612412405383909e-9,5.791685965982244e-13,-1.968662540188855e-16,1.441378866030074e-13,0.5667732437178177,0.6074039353575527,0.9871932708245517
0.0263,0.9732822327325423,-0.13123393988324325,0.6609842520852756,-0.10975962711037696,0.6512661244429412,-0.18182127947153312,0.47583692380801973,0.0581425540197393,0.0008629000203703563,-0.0003240148915719162,0.0696223939897398,-0.004216254121969045,1.0850544255327887,1.3982224371943075,0.0001164018036964714,0.05549065304995617,-6.249566827391103e-12,4.6124120699800465e-9,5.192853318434717e-13,-2.009826280585366e-16,1.4413787620640048e-13,0.5667731467788784,0.6074054129585545,0.9871942024532316
0.0264,0.9732832986159475,-0.1312318250053231,0.660985392308171,-0.10975802047680455,0.6512675476835524,-0.18181879312146138,0.47652127221137824,0.058268039204618725,0.0008629277469826292,-0.00032392289016141396,0.06962079394755823,-0.00422186266692647,1.0850541433989647,1.398225290336608,0.00011633731023844575,0.05549059088699822,-6.412717550147569e-12,4.612411717453869e-9,4.61135916273021e-13,-2.0514523241266192e-16,1.4413786527393805e-13,0.5667730544919837,0.6074068196503261,0.9871950893735824
0.0265,0.9732843664796933,-0.13122969392248485,0.6609865334966228,-0.10975640289404807,0.651268972700996,-0.18181629796855434,0.4772030506704007,0.05839304834036359,0.0008629554502418262,-0.00032383094353203093,0.06961919579222751,-0.00422746473770936,1.0850538604620121,1.3982281487849066,0.00011627284422132197,0.055490528741587344,-6.574690817257689e-12,4.612411345719472e-9,4.049882356567377e-13,-2.093244878320412e-16,1.4413785374013877e-13,0.5667729671294334,0.607408151282308,0.9871959289686725
0.0266,0.9732854365698788,-0.1312275486359344,0.6609876757444578,-0.10975477580425202,0.6512703994835167,-0.18181379559801134,0.47788226952631563,0.05851758334215196,0.0008629831307946836,-0.0003237390572435847,0.06961759952149982,-0.004233060338155032,1.0850535768837373,1.3982310128782751,0.0001162084059738371,0.055490466613655386,-6.734361215877926e-12,4.6124109526909506e-9,3.511101757644872e-13,-2.13490815067454e-16,1.441378415395212e-13,0.5667728849635276,0.607409403703941,0.9871967186215711
0.0267,0.9732865091326028,-0.13122539114687762,0.6609888191455029,-0.1097531406495609,0.6512718280193601,-0.181811287595032,0.4785589391203516,0.058641646125161886,0.0008630107892879382,-0.0003236472368558926,0.06961600513312736,-0.004238649472100798,1.0850532928259462,1.3982338829557837,0.00011614399582472807,0.05549040450313415,-6.890603333164751e-12,4.612410536282403e-9,2.9976962236613327e-13,-2.1761463486968023e-16,1.44137828606604e-13,0.5667728082665665,0.6074105727646661,0.9871974557153468
0.0268,0.9732875844139647,-0.1312232234565205,0.6609899637935851,-0.10975149887211923,0.6512732582967709,-0.18180877554481573,0.47923306979373703,0.05876523860457141,0.0008630384263683261,-0.00032355548792877226,0.06961441262486234,-0.004244232143383978,1.0850530084504455,1.3982367593565037,0.00011607961410273193,0.05549034240995549,-7.0422917562746105e-12,4.612410094407924e-9,2.5123446123154477e-13,-2.2166636798949926e-16,1.4413781487590572e-13,0.56677273731085,0.6074116543139239,0.9871981376330687
0.0269,0.9732886626600633,-0.13122104756606887,0.6609911097825314,-0.1097498519140715,0.6512746903039943,-0.18180626103256206,0.47990467188770064,0.05888836269555859,0.0008630660426825841,-0.00032346381602204124,0.06961282199445691,-0.0042498083558418845,1.0850527239190413,1.398239642419506,0.00011601526113658564,0.055490280334051206,-7.1883010723639755e-12,4.61240962498161e-9,2.057725781305854e-13,-2.2561643517769083e-16,1.4413780028194502e-13,0.5667726723686783,0.607412644201155,0.9871987617578055
0.027,0.9732897441169978,-0.13121886547672862,0.6609922572061686,-0.10974820121756222,0.6512761240292757,-0.1818037456434704,0.48057375574347083,0.05901102031330148,0.0008630936388774488,-0.00032337222669551695,0.0696112332396633,-0.004255378113311833,1.0850524393935401,1.3982425324838614,0.00011595093725502621,0.05549021827535313,-7.32750586858931e-12,4.612409125917557e-9,1.6365185883312062e-13,-2.294352571850347e-16,1.441377847592405e-13,0.5667726137123512,0.6074135382758004,0.9871993254726263
0.0271,0.9732908290308669,-0.13121667918970573,0.6609934061583238,-0.10974654822473591,0.6512775594608599,-0.18180123096274034,0.48124033170227626,0.05913321337297814,0.0008631212155996564,-0.0003232807255090169,0.06960964635823366,-0.00426094141963114,1.0850521550357475,1.398245429888641,0.0001158866427867906,0.05549015623379309,-7.458780732107072e-12,4.612408595129862e-9,1.251401891090158e-13,-2.330932547623105e-16,1.4413776824231078e-13,0.5667725616141688,0.6074143323873006,0.9871998261605996
0.0272,0.9732919176477702,-0.13121449070620603,0.6609945567328238,-0.10974489437773707,0.6512789965869921,-0.18179871857557128,0.48190441010534546,0.05925494378976661,0.0008631487734959436,-0.00032318931802235865,0.06960806134792022,-0.00426649827863712,1.0850518710074701,1.3982483349729156,0.00011582237806061582,0.0554900942093029,-7.581000250073728e-12,4.612408030532622e-9,9.050545472813642e-14,-2.365608486602979e-16,1.4413775066567445e-13,0.5667725163464312,0.6074150223850966,0.9872002612047948
0.0273,0.9732930102138063,-0.13121230202743542,0.6609957090234957,-0.10974324111871021,0.6512804353959174,-0.1817962100671628,0.48256600129390703,0.05937621347884496,0.000863176313213047,-0.0003230980097953597,0.06960647820647516,-0.004272048694167089,1.0850515874705142,1.3982512480757563,0.00011575814340523885,0.0554900322018144,-7.69303900964574e-12,4.612407430039931e-9,6.001554146034688e-14,-2.398084596297767e-16,1.4413773196385016e-13,0.5667724781814385,0.6074156041186288,0.9872006279882801
0.0274,0.9732941069750742,-0.13121011515459985,0.6609968631241662,-0.10974158988979983,0.651281875875881,-0.18179370702271425,0.48322511560918935,0.059497024355391226,0.0008632038353977029,-0.0003230068063878374,0.06960489693165063,-0.004277592670058361,1.085051304586686,1.3982541695362338,0.0001156939391493967,0.05548997021125939,-7.793771597979565e-12,4.612406791565886e-9,3.3938335075514766e-14,-2.428065084215263e-16,1.4413771207135648e-13,0.5667724473914906,0.6074160734373382,0.9872009238941251
0.0275,0.9732952081776732,-0.1312079320889052,0.6609980191286625,-0.10973994213315044,0.651283318015128,-0.1817912110274252,0.48388176339242106,0.05961737833458347,0.0008632313406966479,-0.00032291571335960946,0.06960331752119887,-0.004283130210148254,1.0850510225177916,1.3982570996934192,0.00011562976562182635,0.055489908237569725,-7.88207260223167e-12,4.612406113024584e-9,1.2541721343504363e-14,-2.455254157863265e-16,1.4413769092271205e-13,0.5667724242488876,0.6074164261906654,0.9872011463053981
0.0276,0.9732963140677023,-0.13120575483155736,0.6609991771308114,-0.10973829929090656,0.6512847618019034,-0.18178872366649518,0.48453595498483076,0.059737277331599746,0.0008632588297566184,-0.0003228247362704933,0.06960173997287206,-0.0042886613182740825,1.0850507414256372,1.398260038886383,0.00011556562315126478,0.055489846280677206,-7.956816609558518e-12,4.61240539233012e-9,-3.906413965818897e-15,-2.4793560247495696e-16,1.4413766845243548e-13,0.5667724090259295,0.6074166582280511,0.9872012926051682
0.0277,0.9732974248912604,-0.13120358538376223,0.6610003372244397,-0.10973666280521269,0.6512862072244525,-0.1817862465251236,0.48518770072764694,0.05985672326161811,0.0008632863032243512,-0.0003227338806803065,0.06960016428442237,-0.004294185998273161,1.0850504614720293,1.398262987454197,0.00011550151206644901,0.05548978434051367,-8.016878207116569e-12,4.612404627396591e-9,-1.5138185082589582e-14,-2.5000748923819737e-16,1.4413764459504535e-13,0.5667724019949165,0.6074167653989363,0.9872013601765043
0.0278,0.9732985398703857,-0.13120142167949758,0.6610014989470197,-0.10973503115570332,0.6512876538912481,-0.18178377788177127,0.48583700855498446,0.0599757176268221,0.0008633137590240799,-0.00032264314056908996,0.06959859045443385,-0.00429970426209923,1.0850501824296812,1.398265943837756,0.00011543743182742522,0.055489722417029284,-8.067940586217127e-12,4.612403823750607e-9,-2.1843692252549685e-14,-2.5188620839402753e-16,1.4413761952254024e-13,0.5667723949724942,0.6074168555120363,0.9872014074553642
0.0279,0.9732996557710115,-0.13119925170348148,0.6610026605097514,-0.10973339557867484,0.6512891005209349,-0.18178130793221145,0.4864838802591744,0.06009426087159018,0.0008633411885591307,-0.00032255248159645736,0.06959701848345036,-0.004305216141462577,1.0850499031253278,1.3982689019513337,0.00011537337978615563,0.05548966051022929,-8.131111662479587e-12,4.612403005128601e-9,-2.7051321992405088e-14,-2.5411142735596286e-16,1.4413759397539789e-13,0.5667723617674811,0.6074172757833124,0.9872016240588304
0.028,0.973300772280776,-0.13119707482630083,0.6610038217202262,-0.10973175560771806,0.6512905469392509,-0.18177883613618487,0.4871283240866164,0.06021235454310389,0.0008633685910100891,-0.0003224619018454252,0.06959544836960274,-0.004310721645242415,1.0850496234814664,1.398271861153931,0.00011530935574540364,0.05548959862007904,-8.207058510958532e-12,4.612402173494201e-9,-3.1101890047325276e-14,-2.566968685682818e-16,1.441375680153271e-13,0.5667723028627514,0.6074180213323602,0.9872020083070918
0.0281,0.9733018893397236,-0.13119489141318705,0.6610049825234879,-0.1097301115010517,0.6512919930663847,-0.18177636276235054,0.48777034886216636,0.060330000287629096,0.0008633959662289225,-0.00032237140223109853,0.0695938801108154,-0.004316220780329144,1.0850493435159814,1.3982748212734484,0.00011524535972105246,0.05548953674653978,-8.29473361527354e-12,4.612401328932801e-9,-3.410172878903206e-14,-2.5961220624110943e-16,1.4413754164545966e-13,0.566772220916772,0.6074190585113277,0.9872025428583937
0.0282,0.9733030068878984,-0.13119270182937162,0.6610061428645814,-0.10972846351689455,0.651293438822525,-0.1817738880793675,0.4884099634106803,0.06044719975143168,0.0008634233140675985,-0.00032228098366858277,0.06959231370501277,-0.004321713553613162,1.0850490632467578,1.3982777821377863,0.00011518139172898542,0.05548947488957278,-8.393089459044192e-12,4.612400471529794e-9,-3.6157170589247055e-14,-2.628271145845707e-16,1.4413751486892737e-13,0.5667721185880104,0.6074203536723631,0.9872032103709821
0.0283,0.9733041248653448,-0.13119050644008606,0.6610073026885508,-0.10972681191346537,0.6512948841278605,-0.1817714123558948,0.489047176557014,0.0605639545807775,0.0008634506343780848,-0.000322190647072983,0.06959074915011924,-0.004327199971984866,1.08504878269168,1.3982807435748448,0.0001151174517850858,0.055489413049139305,-8.501078525890075e-12,4.612399601370576e-9,-3.737454781969187e-14,-2.663112678087909e-16,1.4413748768886203e-13,0.5667719985349335,0.6074218731676146,0.9872039935031023
0.0284,0.9733052432121068,-0.1311883056105618,0.6610084619404405,-0.1097251569489829,0.6512963289025795,-0.18176893586059137,0.4896819971260231,0.06068026642193241,0.0008634779270123486,-0.0003221003933594042,0.06958918644405922,-0.0043326800423346525,1.0850485018686324,1.3982837054125243,0.00011505353990523682,0.0554893512252006,-8.617653299430768e-12,4.61239871854054e-9,-3.7860192852088125e-14,-2.7003434012389487e-16,1.4413746010839543e-13,0.5667718634160084,0.6074235833492301,0.9872048749129997
0.0285,0.9733063618682288,-0.13118609970603032,0.6610096205652951,-0.10972349888166587,0.6512977730668709,-0.18176645886211626,0.4903144339425635,0.060796136921162286,0.0008635051918223577,-0.0003220102234429518,0.06958762558475715,-0.004338153771552918,1.0850482207955003,1.398286667478725,0.00011498965610532184,0.055489289417717934,-8.741766263285848e-12,4.612397823125083e-9,-3.772043805815739e-14,-2.7396600574000756e-16,1.4413743213065936e-13,0.5667717158897022,0.6074254505693576,0.9872058372589203
0.0286,0.9733074807737555,-0.1311838890917231,0.6610107785081589,-0.10972183796973309,0.6512992165409235,-0.18176398162912846,0.49094449583149113,0.060911567724733,0.0008635324286600795,-0.00032192013823873085,0.0695860665701374,-0.004343621166530061,1.0850479394901678,1.398289629601347,0.00011492580040122406,0.05548922762665258,-8.872369901074899e-12,4.6123969152095976e-9,-3.706161580962132e-14,-2.7807593886725413e-16,1.4413740375878561e-13,0.5667715586144821,0.6074274411801456,0.9872068631991092
0.0287,0.9733085998687302,-0.1311816741328716,0.6610119357140761,-0.10972017447140325,0.6513006592449255,-0.18176150443028705,0.4915721916176617,0.06102656047891041,0.0008635596373774817,-0.00032183013866184654,0.06958450939812441,-0.004349082234156479,1.08504765797052,1.3982925916082907,0.00011486197280882679,0.05548916585196577,-9.008416696417504e-12,4.612395994879479e-9,-3.599005847820152e-14,-2.823338137157595e-16,1.44137374995906e-13,0.5667713942488152,0.6074295215337421,0.9872079353918122
0.0288,0.973309719093198,-0.13117945519470733,0.6610130921280912,-0.10971850864489516,0.651302101099066,-0.181759027534251,0.4921975301259311,0.061141116829960374,0.0008635868178265318,-0.0003217402256274041,0.06958295406664257,-0.004354536981322569,1.085047376254441,1.3982955533274566,0.0001147981733440133,0.055489104093618784,-9.148859132933242e-12,4.612395062220121e-9,-3.461209843561959e-14,-2.867093044956488e-16,1.4413734584515227e-13,0.5667712254511685,0.6074316579822948,0.9872090364952747
0.0289,0.9733108383872027,-0.1311772326424617,0.6610142476952489,-0.10971684074842755,0.6513035420235335,-0.1817565512096793,0.492820520181155,0.061255238424148775,0.0008636139698591972,-0.00032165040005050866,0.0695814005736163,-0.004359985414918728,1.0850470943598158,1.3982985145867444,0.0001147344020226669,0.05548904235157288,-9.292649694241696e-12,4.612394117316919e-9,-3.3034068053597165e-14,-2.91172085417047e-16,1.4413731630965631e-13,0.5667710548800092,0.6074338168779524,0.9872101491677425
0.029,0.9733119576907887,-0.13117500684136624,0.6610154023605931,-0.10971517104021919,0.6513049819385166,-0.18175407572523097,0.49344117060818954,0.06136892690774147,0.0008636410933274456,-0.00032156066284626543,0.06957984891697,-0.004365427541835353,1.0850468123045294,1.398301475214055,0.00011467065886067081,0.055488980625789316,-9.438740863962454e-12,4.612393160255266e-9,-3.136229970385578e-14,-2.9569183069007944e-16,1.4413728639254983e-13,0.5667708851938046,0.6074359645728625,0.987211256067461
0.0291,0.9733130769440003,-0.13117277815665238,0.6610165560691686,-0.10971349977848883,0.6513064207642039,-0.18175160134956506,0.4940594902318902,0.06148218392700434,0.0008636681880832445,-0.0003214710149297795,0.0695782990946281,-0.004370863368962844,1.0850465301064658,1.3983044350372882,0.00011460694387390836,0.05548891891622935,-9.586085125715084e-12,4.612392191120559e-9,-2.970312575811718e-14,-3.002382145248707e-16,1.4413725609696468e-13,0.5667707190510214,0.6074380674191736,0.9872123398526758
0.0292,0.9733141960868817,-0.1311705469535516,0.6610177087660195,-0.10971182722145523,0.6513078584207841,-0.18174912835134055,0.494675487877113,0.06159501112820322,0.0008636952539785613,-0.0003213814572161562,0.06957675110451499,-0.004376292903191594,1.08504624778351,1.3983073938843444,0.00011454325707826282,0.055488857222854245,-9.733634963119173e-12,4.612391209998189e-9,-2.8162878588102907e-14,-3.047809111315459e-16,1.4413722542603262e-13,0.5667705591101271,0.6074400917690337,0.9872133831816324
0.0293,0.9733153150594772,-0.1311683135972954,0.6610188603961905,-0.10971015362733715,0.6513092948284458,-0.18174665699921647,0.4952891723687138,0.061707410157604003,0.0008637222908653636,-0.0003212919906205006,0.06957520494455509,-0.004381716151412003,1.0850459653535465,1.398310351583124,0.00011447959848961744,0.05548879554562527,-9.880342859794303e-12,4.612390216973554e-9,-2.6847890565534577e-14,-3.0928959472023025e-16,1.4413719438288548e-13,0.5667704080295886,0.6074420039745908,0.9872143687125765
0.0294,0.973316433801831,-0.13116607845311526,0.6610200109047257,-0.10970847925435331,0.6513107299073778,-0.18174418756185182,0.4959005525315483,0.06181938266147254,0.0008637492985956193,-0.0003212026160579179,0.06957366061267281,-0.004387133120514469,1.0850456828344601,1.398313307961527,0.0001144159681238555,0.055488733884503656,-1.002516129936006e-11,4.612389212132047e-9,-2.5864494062133804e-14,-3.137339395010487e-16,1.44137162970655e-13,0.566770268467873,0.6074437703879931,0.9872152791037535
0.0295,0.9733175522539874,-0.13116384188624258,0.6610211602366697,-0.10970680436072251,0.6513121635777686,-0.18174172030790564,0.4965096371904724,0.06193093028607471,0.0008637762770212955,-0.0003211133344435133,0.06957211810679255,-0.004392543817389386,1.0850454002441354,1.3983162628474541,0.00011435236599686032,0.055488672239450705,-1.0167042765436017e-11,4.612388195559062e-9,-2.5319021449622193e-14,-3.180836196841262e-16,1.4413713119247305e-13,0.5667701430834474,0.6074453573613887,0.9872160970134092
0.0296,0.9733186703559906,-0.13116160426190887,0.6610223083370668,-0.10970512920466349,0.6513135957598069,-0.18173925550603695,0.49711643517034193,0.06204205467767637,0.0008638032259943598,-0.000321024146692392,0.06957057742483874,-0.004397948248927155,1.085045117600457,1.3983192160688052,0.00011428879212451512,0.05548861061042765,-1.0304939741641766e-11,4.612387167339996e-9,-2.531780509972138e-14,-3.223083094795881e-16,1.4413709905147137e-13,0.566770034534779,0.6074467312469257,0.9872168050997889
0.0297,0.9733197880478849,-0.13115936594534564,0.6610234551509614,-0.10970345404439501,0.6513150263736812,-0.18173679342490473,0.4977209552960127,0.06215275748254339,0.0008638301453667799,-0.00032093505371965904,0.06956903856473579,-0.004403346422018172,1.0850448349213098,1.398322167453481,0.00011422524652270324,0.055488548997395755,-1.0437804711596878e-11,4.6123861275602394e-9,-2.5967177384152963e-14,-3.2637768309755894e-16,1.441370665507818e-13,0.5667699454803351,0.6074478583967522,0.9872173860211381
0.0298,0.9733209052697146,-0.13115712730178433,0.6610246006233979,-0.10970177913813582,0.6513164553395803,-0.181734334333168,0.49832320639234046,0.062263040346941634,0.0008638570349905234,-0.0003208460564404198,0.06956750152440809,-0.004408738343552833,1.085044552224578,1.3983251168293809,0.0001141617292073079,0.05548848740031629,-1.0564590158920937e-11,4.612385076305189e-9,-2.7373470674638552e-14,-3.30261414748164e-16,1.4413703369353607e-13,0.5667698785785824,0.6074487051630164,0.9872178224357027
0.0299,0.9733220219615238,-0.13115488869645642,0.6610257446994207,-0.10970010474410466,0.6513178825776929,-0.18173187849948577,0.4989231972841811,0.06237290491713697,0.0008638838947175575,-0.00032075715576977926,0.06956596630178005,-0.004414124020421537,1.0850442695281466,1.398328064024406,0.0001140982401942124,0.055488425819150505,-1.0684248567233527e-11,4.61238401366024e-9,-2.964301734289977e-14,-3.339291786415284e-16,1.4413700048286604e-13,0.5667698364879883,0.6074492378978662,0.987218097001728
0.03,0.973323138063357,-0.13115265049459335,0.6610268873240741,-0.10969843112052031,0.6513193080082075,-0.18172942619251706,0.4995209367963905,0.06248235283939526,0.0008639107243998501,-0.00032066835262284274,0.0695644328947761,-0.004419503459514681,1.0850439868499,1.3983310088664562,0.00011403477949930003,0.05548836425385966,-1.0795732420154228e-11,4.6123829397107854e-9,-3.28821497606582e-14,-3.3735064898777705e-16,1.4413696692190345e-13,0.5667698218670197,0.60744942295345,0.9872181923774597


==> data/sol_2mf_kpred_3.csv <==
0.0,1.0067552230867676,-0.04029913889433856,0.20330299948998976,0.05885597151382375,0.2003031078414946,-0.01608748059654234,0.2023045116349568,0.008124112353003962,0.00027215096174116113,-2.1857989940954254e-5,0.0704451141318348,-0.002805774194391405,1.084409521544636,0.42905269937584717,0.00030726430293843217,7.681607573460812e-5,-9.689191130430255e-19,0.057974693071791504,-7.222237291452134e-37,4.600042785237128e-9,-3.761581922631321e-37,0.0,1.437513370386603e-13,0.5652532574498266,0.18668122698804349,1.0029101451838416,1.002628620510921,-0.023761495203446607,0.0
0.0001,0.9747088816448422,-0.03767604395916936,0.21089511851033096,0.05381032132880745,0.3241537309182592,-0.02832350730236269,0.20253913476201782,0.008137005200887365,0.0002731370513414139,-2.3254486718780908e-5,0.07044551137577659,-0.0028065463424536766,1.0843889874774617,0.43015508836651173,0.0003072810810019814,7.681607614771506e-5,4.0283080646402724e-10,0.05797491496192586,4.594839726589054e-6,4.728989266670949e-9,2.7142795925280082e-6,8.662954248896964e-11,1.457460766854866e-13,0.5864712198869289,0.18716687669587803,1.016813018559801,1.0159659997056922,-0.041416088054423296,0.012914038849577493
0.0002,0.9005378359128574,-0.031553528721034625,0.25148723452895116,0.03961469092802963,0.41184909965948385,-0.04072970194897962,0.2030910232282766,0.00818004230032092,0.00027948081412064186,-2.724024662328193e-5,0.07044701032690037,-0.002808484039468893,1.0841525440250643,0.43092511528838184,0.0003073930237797319,7.681607899786866e-5,1.1168354819787719e-8,0.05797748681087715,1.9015987112478162e-5,5.875811384629121e-9,5.605347265494638e-6,5.48074530173586e-10,1.749860286265136e-13,0.5394430486650692,0.18740689052791346,1.0248676946338635,1.0237173550160859,-0.048543491322904746,0.019498204527287996
0.0003,0.8203589798056925,-0.025261531799134988,0.3261966194297051,0.019673764772586134,0.46716408195011866,-0.05179692602236988,0.20375967903008096,0.008252175523245956,0.0002935876326063371,-3.3302414075178755e-5,0.07044792246046232,-0.0028108722769833267,1.0833999505207181,0.42540511945327497,0.00030734038381081155,7.681607798456017e-5,6.922680083155892e-8,0.05798573839006416,2.966927777771455e-5,8.398967430076417e-9,2.373461610510669e-6,9.902351375567634e-10,2.5466027763828277e-13,0.520462490771274,0.18544668586873447,1.0055439335050633,1.0045576815156065,-0.044501572361833185,-0.0011665928116263722
0.0004,0.7616000769215652,-0.021692659957442132,0.41589048647046517,-0.0011998566403246503,0.4985835398988633,-0.06109505907465675,0.20443452851822652,0.008346643971166122,0.0003146024681168361,-4.073174192739688e-5,0.0704457581279104,-0.002813015875754139,1.0820148858760337,0.4318720402451253,0.000307176824328512,7.681607394645507e-5,2.3461793366951894e-7,0.05800108556751352,2.6896924297032014e-5,1.1347025486598162e-8,-3.1286374195684064e-6,9.469054508995318e-10,3.5615936930010763e-13,0.7380326542343862,0.18912336989507916,0.9544634348899773,0.9539521915033885,-0.030684100919377476,-0.05342589173093883
0.0005,0.7354354454336969,-0.022085255265229788,0.49786163214863866,-0.018739166727219803,0.516016304167287,-0.06895917522354061,0.2050961738729336,0.008456701571868687,0.0003397154455644979,-4.879742356776595e-5,0.07043896695475141,-0.002814478203996377,1.0801985003416383,0.4658109880721293,0.0003082490843012333,7.681610049436563e-5,5.626147557604512e-7,0.05802151770988774,1.2868751732143738e-5,1.3392249343368524e-8,-6.002148190636876e-6,4.544717526974838e-10,4.286524173070381e-13,0.8999632249583674,0.20399232245501175,0.8903842551392532,0.8902612985489925,-0.013457755048441144,-0.11851236756709646
0.0006,0.7383676195772556,-0.025841851235335285,0.5568060535378236,-0.030640140621675385,0.5278215989081309,-0.07601223284938473,0.20577490425550313,0.00857876745375703,0.00036575198367770005,-5.692377113645747e-5,0.07042751093158123,-0.0028151746139074675,1.0782275114858704,0.5030335554691792,0.00031133066719673917,7.681617989304862e-5,1.082031953697647e-6,0.05804413896505322,-2.376899133938429e-6,1.3880619727946424e-8,-4.706354750669748e-6,-1.0447138292188713e-10,4.447429644349722e-13,0.8999999999999999,0.21944364611595407,0.8456999728506804,0.8456663873360365,-0.0021478976396469684,-0.16376599302887393
0.0007,0.7585611117403573,-0.031191606722370573,0.5890483115929577,-0.037021238656338565,0.5390279419663123,-0.08274398266566367,0.2065093532678965,0.008712730885460299,0.0003904079057715928,-6.480882703324497e-5,0.0704125971973644,-0.0028153190405427525,1.0762803962141438,0.5402730722367797,0.0003162829761437845,7.681631268003755e-5,1.7982390972020356e-6,0.05806704530630799,-1.1814233028850028e-5,1.3109436860137751e-8,-1.7778545347131973e-6,-4.322688361917605e-10,4.1543330780554754e-13,0.9000000000000001,0.235046802119937,0.8090430368329541,0.8090155566522997,0.006645736775295126,-0.20083813619725216
0.0008,0.7830382407062291,-0.036216285945777346,0.5995813111203153,-0.03962639224394854,0.5515905922590548,-0.08934901118157548,0.20732484255392566,0.008860283932539334,0.00041258577156313655,-7.239689999149697e-5,0.07039592452024857,-0.0028152546235983276,1.0744512646799982,0.5775295142943838,0.0003229582785619598,7.681649887999697e-5,2.7037468412758825e-6,0.058089204454697195,-1.4085271949195281e-5,1.1761205070227744e-8,4.9192707358586e-7,-4.869056069230635e-10,3.67562081767344e-13,0.9,0.2527533701687202,0.7942725529250508,0.7942248155369819,0.008702631883177039,-0.2156311358382376
0.0009,0.8025288724102742,-0.03965805628120815,0.5981699102440942,-0.040879903511344656,0.5650443646332803,-0.09571645444470595,0.20822500473932012,0.00902330354403263,0.0004323769136622781,-7.981857278055848e-5,0.07037905218620873,-0.0028153033924130217,1.0727594881645024,0.6148013505397354,0.0003312208611186327,7.681673851569366e-5,3.78526468137465e-6,0.058110371759567146,-1.1422963582678545e-5,1.0458525061512127e-8,1.5573010172123182e-6,-3.7513355137625123e-10,3.236358790261451e-13,0.9,0.27256685529498215,0.8015762301987381,0.8015603897390078,0.004763713945030286,-0.20813641953168271
0.001,0.8134181136858087,-0.04127872479830029,0.5941195953206372,-0.04274256904740279,0.5779721102945287,-0.10160024140612693,0.20919605304232355,0.009202415493430765,0.00045052185106109525,-8.725772969872483e-5,0.07036295560338654,-0.002815651087424432,1.0711893167848368,0.6520870796842085,0.00034094568767224743,7.681703160766589e-5,5.0296621961689415e-6,0.05813068062000737,-6.701721900288763e-6,9.54753192816423e-9,1.6916486741986004e-6,-2.0681336669082705e-10,2.944810875313553e-13,0.9,0.28650523921044807,0.8117029590728916,0.8116953648527414,0.001352907972672265,-0.19797350659405527
0.0011,0.8167281487667445,-0.04165572111910908,0.5933059550089479,-0.046129344819277794,0.5891222942345982,-0.10680213171583013,0.21021667571249017,0.009396528117910644,0.0004678612564826061,-9.484559529058792e-5,0.07034796305951355,-0.0028163279471597287,1.0697146365296022,0.6893854504736555,0.0003520177013207774,7.681737817444686e-5,6.4261282745852515e-6,0.05815038223646198,-2.1817010300850094e-6,9.11087837168437e-9,1.2661554885589995e-6,-5.5364844179882155e-11,2.8168943095454613e-13,0.9,0.30197572190621014,0.8244507952983502,0.8244467686422334,-0.0025287565562597328,-0.1852302034343818
0.0012,0.8158866102952034,-0.04172721028217914,0.5978528325151327,-0.05097525083697331,0.5978762987195696,-0.1112587162439248,0.2112667192509963,0.00960322595424079,0.0004850208965349144,-0.00010262145623704057,0.07033394805286111,-0.002817258458034395,1.0683115626906055,0.7266954709286388,0.0003643304185045108,7.681777823304697e-5,7.966278768809582e-6,0.05816971050519264,7.41894901566997e-7,9.055757452835416e-9,6.003042484366912e-7,3.84738639761818e-11,2.814235142451465e-13,0.9,0.3233105830993524,0.836829740834893,0.8368146621937942,-0.0048988636122642175,-0.17311171705193643
0.0013,0.8146315776172263,-0.04232596888795184,0.6065647662617124,-0.05648922299001436,0.6044257406236867,-0.11507869899468373,0.21233404213466242,0.009819412224387957,0.0005022258721041973,-0.00011052100293381643,0.07032054501863576,-0.0028183235934865136,1.066967802764759,0.7640163670173353,0.00037778625873071146,7.681823179914178e-5,9.64374907757287e-6,0.05818878022925585,1.6975564404442932e-6,9.192923389628191e-9,-3.206661398682275e-8,6.555431602203163e-11,2.871347032306339e-13,0.9,0.3359518951200913,0.8410047804114988,0.8409883352866656,-0.005252037427511367,-0.16910723450882628
0.0014,0.8153936758169983,-0.043863945916180175,0.6170140734419507,-0.06177801160739938,0.6094099741600896,-0.11846101173337135,0.2134150646493383,0.010042323340990134,0.0005193965102872247,-0.00011843032738836886,0.07030741975081105,-0.0028194338260287936,1.0656841079815795,0.8013474198732268,0.00039229521729850457,7.681873888736927e-5,1.1452620784874431e-5,0.05820756718671652,1.0712040314837682e-6,9.342751003867278e-9,-4.294626985042287e-7,4.003047650197785e-11,2.927895264443601e-13,0.9,0.35517636368269495,0.8443905003141116,0.8443768373671457,-0.004803238341668963,-0.1659961141226532
0.0015,0.8190443230860809,-0.04631908843075879,0.6267251299924599,-0.06615557429381069,0.6136199673739473,-0.1216248230582423,0.214512387637447,0.010269956727200066,0.0005362796625716129,-0.00012622692637509494,0.07029436322805895,-0.0028205516015759853,1.064470810783933,0.83868787183052,0.0004077739244113601,7.681929951140835e-5,1.3386515487817107e-5,0.05822594286806658,-3.1731183355737294e-7,9.380639022221685e-9,-5.216623484442722e-7,-9.597845689507377e-12,2.9429949015277663e-13,0.9,0.37194050408090473,0.845160733068356,0.8451485338236138,-0.004533800643305628,-0.16534915377350656
0.0016,0.8249342911910529,-0.04931720842260984,0.634392383331593,-0.06945347148115455,0.6176405973707908,-0.1247173435764397,0.21563112157109673,0.010501534378418933,0.0005526203578831018,-0.000133832093743848,0.07028135958105716,-0.0028217041405551166,1.0633413502681819,0.8760368234854404,0.0004241465856240157,7.681991368354462e-5,1.543757779159136e-5,0.0582437412911833,-1.7013447557620516e-6,9.278454077861331e-9,-3.9214989631629737e-7,-5.7057943726800245e-11,2.9090633115901556e-13,0.9,0.3869311712727837,0.8458910824825795,0.8458799779274506,-0.004326037493286342,-0.16472646615150097
0.0017,0.8319008605344645,-0.05240924724485004,0.6396294909620518,-0.07182121213750588,0.6218234172547973,-0.1278154788713639,0.21677571581097152,0.01073696370605838,0.0005682371137807064,-0.00014120816220477517,0.07026848707512932,-0.002822945310569791,1.0623072552514006,0.913393278625296,0.00044134207162110976,7.682058141501005e-5,1.759694956891554e-5,0.058260814249437624,-2.563550004693848e-6,9.059647307343982e-9,-1.7408547452118145e-7,-8.511066950884779e-11,2.8360243334893644e-13,0.9,0.40669546278076923,0.8495282464801929,0.8495060948520905,-0.005989491781424344,-0.1610923440665933
0.0018,0.8387826015734249,-0.05526011211329972,0.643089705855499,-0.07368011246266762,0.626181689314908,-0.13090102603512513,0.2179476554576461,0.010976725751014814,0.0005830979435740736,-0.000148372527817057,0.07025587929432393,-0.0028243346302282003,1.0613743535607845,0.9507561371615276,0.0004592961536272571,7.682130271515969e-5,1.9854673206826714e-5,0.05827707179820318,-2.8367357532176268e-6,8.784507081185093e-9,1.9357290961159168e-8,-9.249352638282362e-11,2.745435010593399e-13,0.9,0.4201389293145831,0.8521010837053794,0.8520706820730155,-0.007163492823377212,-0.15852146924123606
0.0019,0.844776904697731,-0.05769100502862403,0.6456564927200283,-0.0754477560296973,0.6306031835615301,-0.13392529473825465,0.21914641342532235,0.011221301648030785,0.0005972456498043917,-0.00015536036709682514,0.0702436499238671,-0.0028259161492658028,1.0605450916461552,0.9881242751245849,0.0004779483607644456,7.68220775921559e-5,2.2200511407382724e-5,0.0582924595729202,-2.651743077463875e-6,8.508515333621982e-9,1.2158495246511537e-7,-8.4591948043976e-11,2.6564291785135544e-13,0.9,0.44062767531987024,0.8585735780316177,0.8585116142422942,-0.010050332062159707,-0.15204921312935288
0.002,0.8497438858109244,-0.05976064819519433,0.6481100031437149,-0.07737704581437954,0.6349078324159734,-0.1368336368392245,0.22036928122889174,0.011470859597629718,0.0006107864116384961,-0.00016221087447769092,0.07023184671779732,-0.0028277002085515595,1.0598184626821563,1.0254965675429613,0.0004972442242767379,7.682290605209585e-5,2.462414272766835e-5,0.058306960094409443,-2.2791696230859562e-6,8.260454384121463e-9,1.3484865862452088e-7,-7.098357510267472e-11,2.578188821659032e-13,0.8999999999999999,0.4543315163777389,0.8628935364001284,0.8628103802212599,-0.011972722536019314,-0.14773041125752395
0.0021,0.853841854809144,-0.0616161683034774,0.6509915582354645,-0.07958608208903373,0.638944150522953,-0.1395877939228469,0.22161313315159858,0.011725304533213314,0.0006238278141329725,-0.00016895420422363626,0.0702204770662371,-0.0028296798704811814,1.0591928775302548,1.0628719042821675,0.0005171317613977862,7.682378810017779e-5,2.711535978213335e-5,0.05832056245257611,-1.972992831235675e-6,8.050669773993052e-9,8.63061060229412e-8,-6.034001435709064e-11,2.513481471831503e-13,0.9,0.4701619677114865,0.8673769478784135,0.8672647612722187,-0.013724590701144335,-0.1433035720091304
0.0022,0.857445507958787,-0.06341090715205948,0.6542888549481618,-0.08197511179617743,0.6426881263980414,-0.14219777570836556,0.2228757647987854,0.011984139729104377,0.000636425612934408,-0.00017559160371135292,0.07020949698885638,-0.002831832660429223,1.0586681114173222,1.100249196689714,0.0005375657432064419,7.68247237388622e-5,2.9664080949396714e-5,0.05833324139632774,-1.8215964173141055e-6,7.863769662604143e-9,1.3612227569707122e-8,-5.5361862640792023e-11,2.456633512124948e-13,0.9,0.4943539274760687,0.8742284587935428,0.8740719081367928,-0.016401780584751707,-0.13653851429068725
0.0023,0.8609087861060539,-0.0652718992606274,0.6578760878873205,-0.08441304712004626,0.6461502303728628,-0.14468481414547135,0.224155420303232,0.012246815846738106,0.0006486173807190988,-0.00018211732253651202,0.07019885775831028,-0.0028341363264362818,1.0582445942899212,1.1376273585905392,0.0005585025029004368,7.68257129699398e-5,3.226022933758664e-5,0.05834496464381311,-1.861695881843011e-6,7.681411704649786e-9,-4.9746770593562495e-8,-5.6985627731367614e-11,2.401117273957683e-13,0.9,0.5050691890500458,0.8772451440545933,0.8770689398388942,-0.017581616523554573,-0.1335601608514316
0.0024,0.86449244307013,-0.06726480314152106,0.6615093113285736,-0.08675356232245861,0.6493848900123066,-0.1470824916618034,0.22545110601079946,0.012512773184795751,0.0006604135079510327,-0.0001885172796776742,0.07018851197513652,-0.0028365729974822703,1.0579238530942936,1.175005301675135,0.0005799008569584342,7.682675579411738e-5,3.4893676252546616e-5,0.05835568796894947,-2.054269224160325e-6,7.484813506763486e-9,-8.034746214987456e-8,-6.365531599858202e-11,2.3404872011778244e-13,0.9,0.5205707271195545,0.8804345471939274,0.8802296799591323,-0.018899979562741035,-0.13042877869508482
0.0025,0.8681928759412256,-0.06934004786306112,0.6649833838670922,-0.08893568511369701,0.6524630759410833,-0.14941849932884227,0.2267627935898874,0.012781696423595303,0.0006717990342074938,-0.00019477801632751388,0.0701784377736172,-0.002839140351076802,1.0577086192938743,1.2123819038729475,0.0006017256896299007,7.682785220897925e-5,3.755388725975324e-5,0.05836535305905019,-2.305230945296315e-6,7.266926797015528e-9,-8.261950819927865e-8,-7.21265374838559e-11,2.2725811413871235e-13,0.9,0.5446267018649658,0.885384004530037,0.8851346567535419,-0.0209458738368213,-0.12556936089196682
0.0026,0.8719593738534922,-0.07143830642311444,0.66816863635994,-0.09093724759947548,0.6554388806891115,-0.1517119731942364,0.22809040721924811,0.013053364003993997,0.000682763972462252,-0.00020089063152065623,0.07016862182753017,-0.002841839410553411,1.057601514315744,1.2497470706277256,0.0006239430752879775,7.682900222013841e-5,4.0230203512004415e-5,0.058373902438822074,-2.539690522013766e-6,7.02514835760954e-9,-6.556797716811905e-8,-7.983696624725813e-11,2.1967323538951315e-13,0.8997081221468198,0.5554333354501155,0.8876105680495219,0.8873410671608858,-0.02186888761058856,-0.12338321981210297
0.0027,0.8756839224139138,-0.0734896207781892,0.6710264632872045,-0.09278498017690603,0.6583455250899033,-0.15397063137278377,0.22943381490788492,0.013327681491852771,0.0006933042471110238,-0.00020685225524952135,0.0701590611689752,-0.002844675204756604,1.0576047831828892,1.286005758731067,0.0006465159210134795,7.68302057680872e-5,4.2911567600695716e-5,0.05838128157710672,-2.671083542770786e-6,6.761996590181889e-9,-2.1469722749587137e-8,-8.436424857445565e-11,2.1137871278360513e-13,0.8760173641985732,0.568452464386899,0.8905428979710309,0.8902354301544121,-0.023295877145540468,-0.12049751727095553
0.0028,0.8792730347954425,-0.07546131336488035,0.6736445611407996,-0.09454380463678841,0.6611754311023282,-0.1561855572279009,0.23079244182920602,0.013604672266161272,0.0007034343317271574,-0.00021266995795568862,0.07014975935534813,-0.0028476517223344675,1.0577102584144427,1.3197711006558703,0.0006692891949400889,7.683145949719168e-5,4.5587711918625284e-5,0.05838755004878446,-2.660738590191013e-6,6.492226120734114e-9,3.8637387958130806e-8,-8.43961089842938e-11,2.0285031971259834e-13,0.8368452891915615,0.589979266827936,0.8953914317895466,0.8950211866108898,-0.025655368472473333,-0.11572608065479764
0.0029,0.8826700066879195,-0.0773403028893855,0.6761073426527564,-0.0962659376074564,0.6639173969149439,-0.15834795097503548,0.23216558041375637,0.013884333516031086,0.000713172309053249,-0.00021835117451767035,0.07014071667472793,-0.0028507703717113035,1.057906133571098,1.3501432974825482,0.000692066046977907,7.683275887026509e-5,4.824887904862548e-5,0.058392807953819334,-2.4940714637640516e-6,6.232302397866306e-9,8.761557432610362e-8,-7.895348097462728e-11,1.9462532475860564e-13,0.8140755291153282,0.6024922621835518,0.8982097640233383,0.8978030279240723,-0.027026882152924665,-0.11295256310897857
0.003,0.8858465127426495,-0.07912852468856325,0.6784935862115815,-0.09799151911196806,0.6665582012419362,-0.16044965652460788,0.2335524354455735,0.014166637617248321,0.0007225385310911713,-0.0002239033262361191,0.07013193077959576,-0.0028540304355259573,1.0581793339391616,1.376590679390154,0.0007146436136951904,7.68340989697333e-5,5.088605525187968e-5,0.058397171068896914,-2.2067617096138622e-6,5.997128951934401e-9,1.0512854434875393e-7,-6.925266654608039e-11,1.8721671352901347e-13,0.7873056425287523,0.6112549224526846,0.9008468069746305,0.9003998461959271,-0.028330235531265558,-0.11036852551654033
0.0031,0.8888438073127483,-0.08085724154910047,0.6808374068752545,-0.09971842373428708,0.6690886558705175,-0.1624884948744301,0.23495211232440785,0.01445146288637147,0.0007315543881618649,-0.00022933119942624274,0.07012339125676054,-0.0028574258829132007,1.0585152688087847,1.3994735562854714,0.0007368319737875055,7.683547444232973e-5,5.3492799218242316e-5,0.05840077853028329,-1.8908186488957702e-6,5.792046301478327e-9,1.004571112410236e-7,-5.890463394612075e-11,1.808098756499572e-13,0.7459668496858783,0.6247319178311336,0.9049127994143709,0.9044037471134239,-0.03034007559028986,-0.10638438834015677
0.0032,0.8917059419341251,-0.0825532422382282,0.683147619032772,-0.1014328907261533,0.6715066473285265,-0.1644659869466203,0.23636379671758417,0.014738656484531208,0.0007402379557272634,-0.00023463744817020486,0.0701150860785163,-0.0028609503628232685,1.0589002568814045,1.4191617234480929,0.0007584574829470225,7.683688020937054e-5,5.606312954735006e-5,0.05840376095929243,-1.5941355568684963e-6,5.618092766670962e-9,8.891394846936297e-8,-4.9481255435118607e-11,1.7540026524064742e-13,0.73610859282301,0.6278881010552024,0.9061033937904419,0.905573817283829,-0.030942555603191632,-0.10522167722737567
0.0033,0.8944691140773499,-0.08423068697562934,0.6854057872712576,-0.10311346616439543,0.6738186104613272,-0.1663873562673839,0.23778682590376848,0.015028047504656278,0.0007486020513075262,-0.00023982230868043077,0.07010700274238135,-0.0028645982121798734,1.0593230963808453,1.4360981027409754,0.0007793956336958388,7.683831199787941e-5,5.85927136070947e-5,0.058406226844998826,-1.3386816950648569e-6,5.472019899884544e-9,7.512115076320856e-8,-4.1489631889678125e-11,1.708666681909936e-13,0.7120374593352549,0.635510579964323,0.9093321254483294,0.9087441128369635,-0.032592953476224255,-0.10207320187604786
0.0034,0.8971432058124844,-0.08588700718138664,0.6875946667766623,-0.1047504840108303,0.6760332800386,-0.16825704299060062,0.23922067224517363,0.015319500098947319,0.000756655927342615,-0.00024488591036063597,0.07009913162054209,-0.0028683660727201322,1.0597758248726732,1.4506667938156825,0.0007995797592960392,7.683976662052814e-5,6.107888348082528e-5,0.058408254419272616,-1.122236624369683e-6,5.349772482275487e-9,6.122873676512053e-8,-3.47957385210253e-11,1.6707688254868954e-13,0.6823199125961898,0.6449210787829985,0.9133182270582146,0.9126580708699262,-0.03463048843297428,-0.0981861824526594
0.0035,0.8997368803189394,-0.08751904149486314,0.6896977253644141,-0.1063350910238329,0.6781593101893832,-0.1700793573062184,0.24066481170604467,0.015612880721388597,0.0007644087711221676,-0.00024982843447527407,0.07009146325001088,-0.002872250692897476,1.060250593748038,1.4632469805945745,0.0008189451079010211,7.684124092873414e-5,6.351902068402962e-5,0.058409920825918005,-9.419005822876427e-7,5.2473544070852985e-9,4.950972933958509e-8,-2.9256423573467485e-11,1.639008939504315e-13,0.6606148711111782,0.6517942998146515,0.916229587863252,0.915516739595914,-0.03611865908015882,-0.0953471890936687
0.0036,0.9022558749007745,-0.0891221940340206,0.6917002875670628,-0.10786058125626065,0.6802051315461004,-0.17185824447194972,0.24211872661310982,0.01590806171542909,0.0007718696692892108,-0.0002546502132394466,0.0700839885443246,-0.0028762490842618627,1.0607397409928918,1.474210113650207,0.0008374304980325438,7.684273183618701e-5,6.591059703388657e-5,0.05841130145041387,-7.934497149342739e-7,5.160866425356788e-9,4.1755735834298785e-8,-2.4689654654352085e-11,1.612128035819409e-13,0.6557402308427371,0.6533842152230908,0.9170282474355623,0.9162994111212105,-0.03654172017317839,-0.09456964933927121
0.0037,0.9046864395797473,-0.0906853095646668,0.6936073781916595,-0.10933736823685855,0.6821752774471209,-0.17359397804586807,0.24358193843394227,0.016204968657152385,0.0007790475365435531,-0.00025935333377276017,0.07007670175249792,-0.00288035998942928,1.061238316373482,1.4838097259336342,0.0008550222040923589,7.68442372091198e-5,6.825242276099866e-5,0.0584124461976323,-6.658137087581875e-7,5.087831178609076e-9,3.6056553940395886e-8,-2.0736491708219375e-11,1.589396650777903e-13,0.646622229974107,0.656599030752067,0.9192757169173852,0.9184953570553324,-0.03779536794504444,-0.09238701259006733
0.0038,0.9070251511303793,-0.09220714479196726,0.6954293422542934,-0.1107728486339959,0.6840711703867459,-0.17528611024415724,0.2450539409420443,0.016503529012737595,0.0007859524497006668,-0.0002639405638772611,0.07006959713464277,-0.002884581188036755,1.061743089340403,1.492219127572007,0.0008717322298375203,7.684575556464414e-5,7.05441825194209e-5,0.058413388885841064,-5.55788861752552e-7,5.026687045447305e-9,3.139903818691426e-8,-1.7308058716551936e-11,1.5703535740373076e-13,0.6330796943220561,0.6613738442821807,0.9226137770938458,0.921756891741641,-0.03965735171651203,-0.08914524540694949
0.0039,0.9092716402634913,-0.09368832546518277,0.6971754970594934,-0.11217252757622284,0.6858941671714427,-0.17693442014125685,0.24653422086839288,0.016803665839628792,0.0007925946524875483,-0.0002684146068266885,0.07006266866059928,-0.002888910182472894,1.0622508169111842,1.4996114577378745,0.0008875717910063648,7.684728542162303e-5,7.278555818077902e-5,0.05841416345954247,-4.617983289588696e-7,4.975867720264818e-9,2.721103832389779e-8,-1.4366245905033517e-11,1.5545263400456626e-13,0.6202761728374931,0.6658880969441775,0.9257696798203909,0.9248404449625238,-0.04141772730897266,-0.0860803809795326
0.004,0.9114255376899044,-0.09512947733357417,0.6988551599117895,-0.11354191019208955,0.6876456246076785,-0.1785386868116066,0.248022264943965,0.01710530219527004,0.000798984388631194,-0.00027277816589478136,0.07005591030020755,-0.0028933444751263037,1.062758256103355,1.5061598556037865,0.0009025521033372292,7.684882529891953e-5,7.497623161669876e-5,0.0584148038632389,-3.822652654186437e-7,4.9338068974549565e-9,2.29204041013904e-8,-1.1872943499347889e-11,1.5414424832510094e-13,0.6133752144713276,0.6683212298688023,0.9274706769524681,0.9265024465003684,-0.04236655054381785,-0.0844284524974317
0.0041,0.9134904729234322,-0.09653365291287043,0.700475786127684,-0.11488339586845779,0.6893269799794067,-0.18009916399934042,0.24951755044081306,0.01740835293515019,0.0008051320820885636,-0.00027703378154112835,0.07004931559009792,-0.002897881156294176,1.063262426519298,1.5120345494753098,0.0009166897557119824,7.685037381068603e-5,7.711604367062869e-5,0.05841534165466452,-3.165346871821528e-7,4.898806867457938e-9,1.8449314149368162e-8,-9.817589651884113e-12,1.530576172601444e-13,0.6121755154157726,0.6688682132889812,0.9280489124983731,0.9270645423725375,-0.04271142270416634,-0.08386996726734657
0.0042,0.9154761044097888,-0.09790617281357158,0.702038204378439,-0.11619305988196571,0.6909405018095706,-0.1816173827589395,0.2510195969533258,0.017712722551150965,0.0008110470277585234,-0.000281183341222879,0.07004287785101036,-0.0029025168642147384,1.0637619759339403,1.5173442619204058,0.0009300203302756578,7.685193016504223e-5,7.920552703328366e-5,0.05841579278827058,-2.6457647480870965e-7,4.869418049827951e-9,1.4539682370379079e-8,-8.200409826311175e-12,1.5214567669745776e-13,0.6087918814164758,0.6704885039498524,0.9298565313783356,0.928820784496192,-0.04379667028396659,-0.0821250719968798
0.0043,0.9173859102660599,-0.09924745883019023,0.7035429679271419,-0.11747042226815359,0.6924889203243392,-0.18309460421711887,0.25252798540936655,0.018018329864748467,0.0008167370855201512,-0.00028522864758389395,0.07003659143421875,-0.002907249013757425,1.064256163632625,1.5221550595160807,0.0009425800972014958,7.685349379459495e-5,8.124534199938885e-5,0.05841616699641753,-2.2430415185580385e-7,4.844762366772023e-9,1.1230874533584874e-8,-6.953669353037856e-12,1.5138080928618968e-13,0.603964779312291,0.67280001531908,0.9324352857295024,0.931326244617562,-0.045344887637587546,-0.0796357993292675
0.0044,0.919223163271868,-0.10055779233046234,0.7049906822215306,-0.1187151438754005,0.6939749696893429,-0.18453207151276188,0.2540422978658924,0.018325094141354685,0.0008222100900701206,-0.00028917150699468014,0.07003045071821394,-0.0029120750428768506,1.0647442494286319,1.5265325088625912,0.0009544051746035702,7.685506413217807e-5,8.323614584187959e-5,0.05841647399752539,-1.9357520601906088e-7,4.823973562076106e-9,8.537719210880863e-9,-6.007869383794487e-12,1.5073582594458908e-13,0.5987147603436724,0.6753140451186322,0.9352399724682954,0.9340512155998216,-0.04702874894787694,-0.07692843403204301
0.0045,0.9209911362068349,-0.1018374546821239,0.7063819527093427,-0.11992688555208554,0.6954013840702128,-0.1859310277847519,0.25556211637986076,0.018632934646381626,0.000827473876105105,-0.0002930137258257446,0.07002445008148675,-0.0029169923895276282,1.0652254931352403,1.5305421765601936,0.0009655316805959544,7.685664061062542e-5,8.517859583369115e-5,0.0584167235100142,-1.702471249941061e-7,4.806185379526155e-9,6.47504497416234e-9,-5.293511070311386e-12,1.5018353759090474e-13,0.5940623757510742,0.6775418910704779,0.9377253885111374,0.9364659903061455,-0.04852092839768249,-0.07452926087273971
0.0046,0.9226931018505831,-0.1030867272529109,0.7077173848383157,-0.1211053081465878,0.6967708976325795,-0.18729271617197238,0.257087023008229,0.018941770645241298,0.0008325362783217782,-0.0002967571104475945,0.07001858390252809,-0.002921998491664373,1.0656991545657286,1.5342496292091452,0.0009759957332927229,7.685822266277087e-5,8.70733492477589e-5,0.05841692525230396,-1.521773964765642e-7,4.790531562908121e-9,5.057680395324549e-9,-4.741095564318853e-12,1.4969675514338562e-13,0.5910281767749502,0.6789948508965854,0.9393463307744505,0.9380408615997079,-0.04949410016985198,-0.07296456461889092
0.0047,0.9243320706645183,-0.10430579116171416,0.7089978283825045,-0.1222503636416571,0.6980861981688249,-0.18861831545881558,0.25861660022524796,0.019251522335113135,0.0008374051263293713,-0.00030040349924154375,0.0700128466035067,-0.002927090813993282,1.0661645329675482,1.537717440382608,0.0009858339241065304,7.685980973523549e-5,8.892107684538369e-5,0.058417088555868885,-1.3725539846824684e-7,4.776195453508171e-9,4.260381066997032e-9,-4.2823394117895574e-12,1.492499254727487e-13,0.5903301302069803,0.6793406569785099,0.9397547806041846,0.9384371440184289,-0.04974399688853881,-0.07257074695825963
0.0048,0.9259081118067728,-0.10549399930106448,0.710226979434873,-0.12336520461541912,0.6993492018850703,-0.18990821878017133,0.2601504602000637,0.019562124930959626,0.0008420877177447048,-0.00030395507939546385,0.07000723347306861,-0.00293226719250699,1.0666215467642137,1.540962419697807,0.0009950855863773125,7.68614015101215e-5,9.072264140768044e-5,0.058417216624067715,-1.2430303689842495e-7,4.763085174437434e-9,3.650666380573733e-9,-3.881349873498151e-12,1.4884104836714635e-13,0.5894311479894594,0.6799064352043995,0.9406517008388521,0.9393020255274334,-0.050337286945976396,-0.07171033277191581
0.0049,0.9274227766564441,-0.10665186501320323,0.7114073678762427,-0.12445121046783893,0.7005615818111645,-0.19116305428100064,0.2616882629721406,0.01987351755895935,0.0008465904253049968,-0.000307413836897731,0.07000174030947393,-0.0029375254552555722,1.0670702469703444,1.54399378504559,0.0010037822288608018,7.686299775404167e-5,9.247891137720898e-5,0.05841731125384012,-1.1311643829791767e-7,4.75116724094503e-9,3.1069999451992845e-9,-3.5330396499213607e-12,1.4846933947105936e-13,0.5877804533523068,0.6809453067904747,0.942298609301478,0.9408901050699012,-0.05142667525310994,-0.07013045604527215
0.005,0.9288783514901157,-0.10778024683663633,0.7125408623139978,-0.12550893109168268,0.7017250861678344,-0.19238361646559246,0.26322967285280086,0.02018563772889518,0.0008509195326995118,-0.00031078166585534226,0.06999636287055482,-0.0029428633708570035,1.0675106126235274,1.5468264850858857,0.001011953476449815,7.686459821257674e-5,9.419072627746008e-5,0.05841737493698206,-1.0352743796755047e-7,4.74030590143394e-9,2.6292666116396514e-9,-3.2329973465006978e-12,1.4813056427051984e-13,0.5857049337523421,0.6822515437464047,0.9443693683122211,0.9428868948713033,-0.05279642998093042,-0.06814398014726296
0.0051,0.9302771225843713,-0.1088800033098698,0.7136293313555229,-0.12653891637971645,0.7028414631758072,-0.193570699838236,0.2647743541533669,0.02049842295054997,0.0008550813236175145,-0.00031406046037529524,0.06999109691414346,-0.0029482787079292637,1.067942622761351,1.549475468478622,0.0010196289540371694,7.686620263130741e-5,9.585892563192456e-5,0.058417410165289486,-9.536787120814863e-8,4.730365404307144e-9,2.217351230660796e-9,-2.9768115686776714e-12,1.4782048825155995e-13,0.5835314766463857,0.6836194180818587,0.9465378401912397,0.9449779071571107,-0.05423081930042884,-0.06606376844682257
0.0052,0.9316213762157952,-0.10995199297140956,0.7146746436082021,-0.12754171622470648,0.7039124610558101,-0.1947250989032203,0.26632197118516104,0.020811810733706592,0.000859082081748269,-0.0003172521145645871,0.06998593819807204,-0.0029537692350903293,1.068366256421403,1.5519556838837283,0.0010268382865156818,7.686781075581443e-5,9.748434896409325e-5,0.05841741943055833,-8.846957332053753e-8,4.721209997967627e-9,1.871138653028683e-9,-2.7600709218937903e-12,1.4753487690021185e-13,0.581586969491257,0.6848432018065057,0.9484778872586923,0.946848654152794,-0.05551411138259621,-0.06420268431288528
0.0053,0.9329133986609708,-0.11099707435976161,0.7156786676794203,-0.12851788051941884,0.70493982802857,-0.1958476081648345,0.2678721882595056,0.021125738588147903,0.0008629280907810401,-0.00032035852253021525,0.06998088248017274,-0.002959332720958177,1.068781492641271,1.5542820799611332,0.0010336110987781693,7.686942233167857e-5,9.906783579745692e-5,0.058417405224584544,-8.266437960554237e-8,4.712703930818366e-9,1.5905137295092697e-9,-2.57836401159056e-12,1.4726949570250768e-13,0.580198299743776,0.6857171669300153,0.9498633718347375,0.9481846480838243,-0.056430574398423534,-0.0628735911143854
0.0054,0.9341554761826277,-0.11201610544299449,0.7166432716674485,-0.12946795906591949,0.7059253126624243,-0.19693902229612062,0.26942466966273126,0.021440144017705803,0.0008666256347846052,-0.0003233815784007102,0.06997592551791657,-0.002964966934050949,1.069188310542594,1.5564696018986728,0.0010399770190649502,7.687103710448812e-5,0.00010061022572415989,0.05841737003844643,-7.778381951575846e-8,4.704711473304742e-9,1.3753400521953447e-9,-2.42726751320119e-12,1.4702011080613227e-13,0.5796912492371366,0.6860362597149131,0.9503693524089423,0.9486725508692901,-0.056765299379458185,-0.06238820692341058
0.0055,0.93534974100667,-0.11300943564359817,0.7175698134505116,-0.13039243550518528,0.7068708533754983,-0.1980002455013797,0.2709790770835639,0.02175496280543172,0.0008701809731413627,-0.00032632315205099544,0.06997106300839562,-0.0029706696416511628,1.069586778049013,1.5585286752111398,0.0010459660356429428,7.687265484532729e-5,0.00010211240057888788,0.05841731552374901,-7.344523931850644e-8,4.697135525079775e-9,1.208212110496915e-9,-2.293674400831709e-12,1.4678367463382307e-13,0.5794770212444003,0.6861550786945462,0.9506521423482491,0.9489424591084745,-0.05697581880005844,-0.06211854912351441
0.0056,0.9364977946319086,-0.11397725235105179,0.718459296800438,-0.13129182236346484,0.7077780409935533,-0.19903207780636356,0.27253513829234083,0.022070142371348314,0.000873599123303972,-0.00032918495792253947,0.06996629151872501,-0.002976438909011398,1.069977038530315,1.5604634435722426,0.0010515993304963229,7.687427539696602e-5,0.00010357519119567741,0.05841724238578843,-6.939654270985743e-8,4.689955809237343e-9,1.0719434108845822e-9,-2.168346206661815e-12,1.465595450273794e-13,0.5789170666525834,0.6864656507736786,0.9513913059045089,0.9496479521487154,-0.05752607983143158,-0.06141371068787295
0.0057,0.9376011245091816,-0.11492008057306653,0.7193129781970364,-0.13216669853056168,0.7086481570303128,-0.20003518405946794,0.2740926128333464,0.022385636750367824,0.0008768845648871566,-0.0003319686602228275,0.0699616080554782,-0.0029822729362018277,1.0703591975778448,1.5622788767424238,0.0010568938401092738,7.687589861379432e-5,0.00010499937141473443,0.05841715158230876,-6.561711016814258e-8,4.683155377651608e-9,9.633817204147e-10,-2.0507894722796834e-12,1.4634720281378001e-13,0.5780885429355221,0.6869251814875567,0.9524849919748457,0.9506918184275223,-0.05834026069846969,-0.060370812979452994
0.0058,0.9386612180893271,-0.11583844531735363,0.7201321141201157,-0.13301764289627946,0.7094824829994999,-0.2010102291090886,0.27565126025086534,0.022701399977402482,0.000880041777505639,-0.00033467592315934486,0.06995700962522873,-0.002988169923292627,1.0707333607829477,1.5639799444821267,0.001061866500965979,7.687752435020212e-5,0.00010638571507626486,0.05841704407105404,-6.208632217169306e-8,4.676717282196738e-9,8.793748061436219e-10,-1.9405107392734932e-12,1.4614612882000377e-13,0.577068607567053,0.6874908763714269,0.9538313494563837,0.9519768463824054,-0.05934253962606488,-0.05908697736122137
0.0059,0.9396795628231832,-0.11673287159162424,0.7209179610494844,-0.13384523435042178,0.7102823004148381,-0.20195787780362134,0.277210840089182,0.023017386087364543,0.0008830752407741424,-0.0003373084109395768,0.06995249323455008,-0.0029941280703539713,1.071099633736969,1.5655716165517934,0.0010665342495506222,7.68791524605794e-5,0.00010773499602047472,0.05841692080976835,-5.87835591988399e-8,4.670624574746897e-9,8.167704351276991e-10,-1.837016549231418e-12,1.4595580387302938e-13,0.5759344180210122,0.6881199409605354,0.9553285272462467,0.9534058244508749,-0.06045709483910928,-0.05765932519614486
0.006,0.9406576461615881,-0.11760388440358956,0.7216717754649515,-0.13465005178279224,0.7110488907900503,-0.20287879499146186,0.27877111189258097,0.023333549115166236,0.0008859894343073898,-0.0003398677877710085,0.06994805589001574,-0.0030001455774560344,1.071458122031253,1.5670588627118662,0.0010709140223473866,7.68807827993161e-5,0.00010904798808756992,0.058416782756195725,-5.5688201727914284e-8,4.66486030717625e-9,7.724163744232849e-10,-1.739813443741636e-12,1.4577570879983564e-13,0.5747631317712358,0.6887695807901283,0.9568746742415586,0.9548815410704404,-0.061608104562494964,-0.056184977847190266
0.0061,0.9415969555553799,-0.11845200876096075,0.7223948138463254,-0.13543267408319434,0.7117835356388599,-0.20377364552100596,0.28033183520534677,0.02364984309571981,0.0008887888377201038,-0.00034235571786112533,0.06994369459819919,-0.0030062206446689914,1.0718089312571453,1.5684466527227878,0.001075022755840456,7.688241522080219e-5,0.00011032546511775644,0.05841663086808024,-5.277963023724732e-8,4.659407531358962e-9,7.431603910867321e-10,-1.648407964392322e-12,1.456053244274013e-13,0.5736319062915605,0.6893970013954519,0.9583679393394434,0.956306784678612,-0.06271974702111405,-0.0547610566773244
0.0062,0.9424989784553967,-0.11927776967144903,0.723088332673415,-0.13619368014143177,0.7124875164749902,-0.2046430942406494,0.2818927695717639,0.023966222063937496,0.0008914779306270079,-0.00034477386541741247,0.06993940636567393,-0.003012351472063016,1.0721521670059901,1.5697399563450007,0.0010788773865140133,7.688404957942759e-5,0.00011156820095124019,0.05841646610316595,-5.003722520517017e-8,4.654249299169197e-9,7.258502521743931e-10,-1.5623066527716546e-12,1.4544413158270518e-13,0.5726178990558223,0.6899594083117523,0.959706471437025,0.9575843437128997,-0.06371620043985864,-0.053484683049514065
0.0063,0.9433652023124763,-0.12008169214276555,0.7237535884260289,-0.1369336488473081,0.7131621148121644,-0.20548780599878788,0.2834536745361169,0.024282640054731547,0.0008940611926428246,-0.00034712389464735524,0.06993518819901347,-0.0030185362597082836,1.0724879348691332,1.570943743338948,0.0010824948508522424,7.68856857295823e-5,0.00011277696942822717,0.0584162894191969,-4.744036711001391e-8,4.6493686624811215e-9,7.173337247426204e-10,-1.4810160504678076e-12,1.4529161109272602e-13,0.5717982675378577,0.6904140070742758,0.9607884194314276,0.9586170066108133,-0.06452164304362085,-0.05245297832672606
0.0064,0.9441971145774575,-0.12086430118262152,0.724391837583976,-0.13765315909062695,0.7138086121641057,-0.20630844564381728,0.28501430964269026,0.024599051103014195,0.0008965431033822769,-0.0003494074697584389,0.06993103710479129,-0.0030247732076749685,1.0728163404379194,1.5720629834650712,0.0010858920853393267,7.688732352565627e-5,0.0001139525443889233,0.05841610177391717,-4.496843643010968e-8,4.644748673168899e-9,7.144585758477665e-10,-1.4040426990689586e-12,1.4514724378444262e-13,0.5712501692115027,0.6907180032182686,0.9615119322197748,0.9593075618098629,-0.06506025305729278,-0.05176306387192719
0.0065,0.944996202701387,-0.12162612179871911,0.7250043366269123,-0.13835278976105364,0.7144282900446801,-0.20710567802427515,0.286574434435747,0.02491540924369231,0.0008989281424603785,-0.0003516262549583232,0.06992695008958066,-0.0030310605160330443,1.0731374893037262,1.573102646483277,0.0010890860264573684,7.688896282203944e-5,0.0001150956996736294,0.05841590412507071,-4.26008136447003e-8,4.640372383111794e-9,7.140725608352902e-10,-1.3308931389001054e-12,1.4501051048496407e-13,0.5710507608497453,0.6908286025962747,0.9617751596874214,0.9595587986862043,-0.06525620948141536,-0.051512060106234596
0.0066,0.9457639518349791,-0.12236765802213913,0.7255921957903813,-0.13903303625588628,0.7150224092420487,-0.2078802018109605,0.28813381502291135,0.02523166902807643,0.0009012206334086542,-0.0003537819321289488,0.06992292426016154,-0.0030373963780352814,1.0734515018954538,1.574067119682226,0.0010920911854568763,7.689060348247007e-5,0.00011620722553344379,0.05841569731587195,-4.0320447609235104e-8,4.636226567572193e-9,7.088744028503957e-10,-1.2606231455994732e-12,1.4488099422582242e-13,0.5709727129877256,0.69084319559692,0.9619035310076155,0.9596794868305046,-0.06536783443945576,-0.051389846778719384
0.0067,0.9465014857413414,-0.12308934543918618,0.7261561991513915,-0.13969429367509795,0.7155919080081259,-0.20863261168127298,0.28969227992371466,0.025547796106680815,0.0009034237882246959,-0.0003558759600191303,0.06991895748956653,-0.00304377929812439,1.0737585024638958,1.5749593713992427,0.0010949159062034386,7.68922454156456e-5,0.00011728781798676074,0.05841548189507832,-3.81229819306187e-8,4.632304264885726e-9,6.947327901226005e-10,-1.1926175174915332e-12,1.4475846616953034e-13,0.5707543624088376,0.690884021700635,0.9622626689945897,0.9600171299829353,-0.06568012197143622,-0.0510479366979029
0.0068,0.9472097506020704,-0.12379160635519977,0.7266971133582427,-0.14033698992544816,0.7161375846052845,-0.20936341704455994,0.291249682216783,0.02586376114238142,0.0009055404203491016,-0.00035790966881384166,0.0699150479329033,-0.00305020794237513,1.074058602460967,1.5757822408796,0.0010975678660073516,7.689388854337702e-5,0.00011833810989304474,0.05841525837837338,-3.600684277891828e-8,4.628597941358484e-9,6.732049462496936e-10,-1.1268714233396595e-12,1.446426898462519e-13,0.5704186431056736,0.6909467928237312,0.9628148523472555,0.960536264507009,-0.06616027161499295,-0.05052224166809728
0.0069,0.9478896925987631,-0.12447486307551943,0.7272157050592352,-0.14096155291369644,0.7166602372958975,-0.21007312731016886,0.29280587498074234,0.026179534798054214,0.0009075733432224698,-0.00035988438869805664,0.06991119374527952,-0.0030566809768622634,1.0743519133385826,1.5765385673685732,0.0011000547421789108,7.689553278747531e-5,0.00011935873411176032,0.058415027281440685,-3.397045632420098e-8,4.625100063296554e-9,6.458480948294633e-10,-1.0633800319072258e-12,1.4453342878615134e-13,0.5699884890708246,0.6910272208825203,0.9635223597645244,0.9612014267662384,-0.06677548290776215,-0.04984867349361465
0.007,0.9485422579130164,-0.12513953790548465,0.727712740902669,-0.14156841054660238,0.7171606643423375,-0.2107622518874471,0.2943607112942187,0.02649508773657513,0.0009095253702853991,-0.00036180144985674926,0.06990739308180288,-0.00306319706766055,1.0746385465486572,1.5772311901114366,0.0011023842120284125,7.689717806975147e-5,0.000120350323502372,0.058414789119963825,-3.2012248736534e-8,4.6218030970060265e-9,6.142194594596982e-10,-1.0021385119576066e-12,1.4443044651939271e-13,0.5694868342968826,0.691121017793314,0.9643474699453076,0.9619771531241361,-0.06749295538738004,-0.04906314397876715
0.0071,0.949168392726427,-0.12578605315043498,0.7281889875368444,-0.1421579907309255,0.7176396640069779,-0.21143130018574208,0.2959140442358382,0.026810390620820128,0.0009113993149784875,-0.0003636621824748933,0.06990364409758108,-0.0030697548808447527,1.074918613543106,1.5778629483534652,0.0011045639528661525,7.689882431201651e-5,0.0001213135109243443,0.058414544409626366,-3.013064618598451e-8,4.618699508792988e-9,5.798762637381871e-10,-9.43142032254177e-13,1.4433350657614022e-13,0.5689366127764394,0.6912238954724237,0.9652524615885169,0.9628279799442149,-0.06827988859148285,-0.0482015649278669
0.0072,0.9497690432205917,-0.12641483111570992,0.728645211610061,-0.14273072137342535,0.7180980345521912,-0.21208078161440125,0.29746572688422684,0.027125414113665158,0.0009131979907423337,-0.0003654679167374629,0.06989994494772177,-0.003076353082489631,1.0751922257738435,1.5784366813399333,0.0011066016420024265,7.69004714360814e-5,0.0001222489292371417,0.05841429366611186,-2.8324074842619704e-8,4.615781764963529e-9,5.44375731262719e-10,-8.863857615603115e-13,1.44242372486558e-13,0.5683607585020862,0.6913315658361611,0.9661996133930634,0.9637184435899874,-0.06910348205770675,-0.04729984814522606
0.0073,0.9503451555771076,-0.127026294106649,0.7290821797706196,-0.14328703038086155,0.7185365742403509,-0.21271120558277204,0.29901561231801066,0.027440128877986185,0.000914924211017536,-0.0003672199828294319,0.06989629378733267,-0.003082990338669948,1.0754594946927851,1.5789552283161157,0.0011085049567475308,7.690211936375718e-5,0.0001231572113002288,0.05841403740510389,-2.659096087650673e-8,4.61304233182374e-9,5.09275085631082e-10,-8.31864868639384e-13,1.4415680778081022e-13,0.5677822054664152,0.691439740800838,0.9671512040578588,0.9646130804249667,-0.069930935323688,-0.04639390543515675
0.0074,0.9508976759775714,-0.12762086442859175,0.7295006586668199,-0.1438273456599936,0.7189560813338297,-0.2133230815002018,0.3005635536158157,0.027754505576659153,0.0009165807892446927,-0.00036891971093577417,0.06989268877152144,-0.0030896653154604643,1.0757205317518452,1.5794214285272867,0.0011102815744117613,7.69037680168548e-5,0.00012403898997307005,0.058413776142286024,-2.492973045771276e-8,4.610473675679709e-9,4.761315504410652e-10,-7.795745222547692e-13,1.4407657598906097e-13,0.5672238876620179,0.6915441322827659,0.9680695122818147,0.9654764268126652,-0.07072944792706284,-0.0455196486019711
0.0075,0.95142755060358,-0.1281989643868776,0.7299014149469623,-0.14435209511758107,0.7193573540950003,-0.21391691877603797,0.302109403856268,0.028068514872560013,0.0009181705388644024,-0.0003705684312414636,0.06988912805539575,-0.0030963766789359405,1.0759754484029391,1.5798381212187211,0.0011119391723054134,7.690541731718532e-5,0.00012489489811513,0.058413510393341826,-2.3338809756305002e-8,4.608068262837524e-9,4.465023492904574e-10,-7.295098911698419e-13,1.4400144064147449e-13,0.5667087390814858,0.6916404521982564,0.9689168167638423,0.9662730191165958,-0.07146621940546742,-0.04471298944998126
0.0076,0.9519357256367302,-0.12876101628684622,0.7302852152593464,-0.14486170666038345,0.7197411907862361,-0.21449322681962796,0.3036530161179936,0.028382127428564725,0.0009196962733172633,-0.00037216747393147416,0.06988560979406332,-0.0031031230951711385,1.0762243560979816,1.5802081456356936,0.0011134854277387836,7.690706718655966e-5,0.00012572556858587316,0.05841324067395487,-2.18166249423506e-8,4.605818559603275e-9,4.2194470577704676e-10,-6.81666144147976e-13,1.4393116526821486e-13,0.5662596937174107,0.6917244124636214,0.9696553962028531,0.9669673937002712,-0.072108449296538,-0.04400983978349935
0.0077,0.9524231472586189,-0.12930744243383702,0.7306528262522729,-0.14535660819516039,0.7201083896699096,-0.21505251504031922,0.3051942434796186,0.02869531390754924,0.0009211608060438737,-0.00037371816919077986,0.06988213214263181,-0.0031099032302408193,1.0764673662888875,1.5805343410234785,0.0011149280180221676,7.690871754678888e-5,0.00012653163424476403,0.05841296749980872,-2.036160218591674e-8,4.6037170322830504e-9,4.0401584349862243e-10,-6.360384499525464e-13,1.4386551339944626e-13,0.5658996855623843,0.691791724995172,0.9702475292977588,0.967524086927204,-0.07262333713791078,-0.0434461114068375
0.0078,0.9528907616508429,-0.12983866513318956,0.7310050145740415,-0.1458372276286714,0.7204597490083943,-0.2155952928474591,0.306732939019769,0.02900804497238951,0.0009225669504848321,-0.0003752218472043545,0.0698786932562089,-0.003116715750219744,1.0767045904275716,1.5808195466273505,0.0011162746204658612,7.691036831968394e-5,0.00012731372795126716,0.058412691386586946,-1.8972167657070602e-8,4.601756147182939e-9,3.942729860529729e-10,-5.926219773469276e-13,1.4380424856533283e-13,0.5656516486089984,0.6918381017092203,0.9706554947474706,0.967907635160907,-0.07297808246722197,-0.04305771612430786
0.0079,0.9533395149949989,-0.1303551066902433,0.7313425468729526,-0.14630399286767604,0.7207960670640625,-0.2161220696503951,0.30826895581707087,0.029320291285961492,0.000923917520080737,-0.00037667983815717197,0.06987529128990229,-0.0031235593211826744,1.0769361399659492,1.5810666016925843,0.0011175329123801609,7.691201942705586e-5,0.0001280724825648471,0.0584124128499731,-1.7646747525879338e-8,4.599928370609031e-9,3.942733570378869e-10,-5.514118950944931e-13,1.437471342960387e-13,0.5655385168498444,0.691859254522078,0.9708415712508999,0.9680825747648931,-0.07313988482210781,-0.04288056574022255
0.008,0.9537703402864135,-0.13085719417535965,0.731666169038122,-0.14675733970757654,0.7211181313134556,-0.21663336753848117,0.3098021485620778,0.02963202355496805,0.000925215287795825,-0.000378093511365101,0.06987192443203319,-0.0031304325861433342,1.0771621330671823,1.581278307963278,0.0011187097672089488,7.691367079401616e-5,0.00012880855130016923,0.058412132388949996,-1.6384274257704792e-8,4.598226055204543e-9,4.00276644924085e-10,-5.123112361156903e-13,1.436939357146462e-13,0.5655235812933904,0.6918489216275008,0.9708784866321141,0.9681166807105527,-0.07317752231997006,-0.04284487493411293
0.0081,0.954183926272026,-0.1313452970985175,0.7319764110243396,-0.14719764244752664,0.7214265182684569,-0.21712963794965792,0.3113324137206187,0.029943219940227504,0.0009264622942045468,-0.00037946408274516053,0.06986859137471621,-0.003137334398718751,1.077382689090288,1.581456668084947,0.0011198085496669499,7.691532237524776e-5,0.00012952252398780196,0.05841185031920173,-1.5183909633811722e-8,4.59664308319097e-9,4.0098230337443596e-10,-4.75067680660992e-13,1.436444727793819e-13,0.5654804296615268,0.6918025564418235,0.9710006777505383,0.9682290702223834,-0.07330673954483961,-0.04272627990715551
0.0082,0.954580784571225,-0.1318197159707651,0.7322736777034609,-0.14762519198314716,0.7217216493609682,-0.2176112239790662,0.31285968028130795,0.03025386524979037,0.0009276600519996022,-0.0003807924928180586,0.06986529115458794,-0.0031442638844616246,1.0775979052492226,1.5816030856748757,0.001120832207285004,7.69169741409787e-5,0.0001302148621708965,0.05841156684704577,-1.4043271691354662e-8,4.595175125458716e-9,3.9653525147254506e-10,-4.3960620480828373e-13,1.435986099491049e-13,0.5654073275356546,0.6917240103128386,0.9712076787405831,0.9684194665500707,-0.07352564329029068,-0.04252537096781697
0.0083,0.9549614239832793,-0.13228074968971668,0.7325583725510941,-0.14804027714909768,0.7220039435143255,-0.21807846591813113,0.31438387779264754,0.030563944420993305,0.0009288100655303329,-0.0003820796746189732,0.06986202281337689,-0.003151220175506075,1.0778078779706608,1.5817189544441206,0.0011217837211369233,7.69186260615731e-5,0.0001308860237950347,0.05841128217750338,-1.2959921586254217e-8,4.593817894210673e-9,3.875824075979002e-10,-4.0586008470766337e-13,1.4355621248062147e-13,0.5653081095412976,0.6916174034352446,0.9714886312137919,0.9686778823148744,-0.07382275080011674,-0.04225268694157692
0.0084,0.9553263533074574,-0.13272869715298632,0.7328308990428475,-0.1484431867800379,0.7222738196518651,-0.2185317040582777,0.3159049358031391,0.030873442391172973,0.0009299138391460801,-0.0003833265611830825,0.06985878539281155,-0.0031582024039862235,1.0780127036812766,1.5818056681037376,0.0011226660722965204,7.692027810739507e-5,0.00013153646680579822,0.05841099651559579,-1.1931420474430922e-8,4.592567101649737e-9,3.7477069012998886e-10,-3.7376259650922683e-13,1.4351714563073792e-13,0.5651866103039799,0.6914868560037392,0.9718326767817081,0.9689943301380542,-0.07418657931811122,-0.0419187666539149
0.0085,0.9556760813430276,-0.13316385725818825,0.7330916606543293,-0.14883420971062739,0.7225316966969239,-0.21897127869093103,0.3174227838612848,0.03118234409766605,0.0009309728771961853,-0.0003845340855455645,0.06985557793462042,-0.003165209702036192,1.078212478807744,1.5818646203647821,0.0011234822418376077,7.69219302488087e-5,0.0001321666491487689,0.058410710066344254,-1.0955329511805325e-8,4.5914184599788e-9,3.5874701744829876e-10,-3.4324701636306985e-13,1.4348127465626068e-13,0.565046664449225,0.6913364882130204,0.9722289570558756,0.9693588226408707,-0.07460564608806762,-0.04153414893031047
0.0086,0.9560111168892587,-0.13358652890293662,0.7333410608611476,-0.14921363477552588,0.7227779935728379,-0.21939753010751625,0.3189373515155865,0.03149063447780919,0.0009319886840299903,-0.0003857031807415972,0.06985239948053203,-0.003172241201790101,1.0784072997767384,1.5818972049383109,0.0011242352108339984,7.692358245617813e-5,0.0001327770287695285,0.058410423034770016,-1.0029209854298024e-8,4.590367681400756e-9,3.401583079323179e-10,-3.1424662041928997e-13,1.4344846481399602e-13,0.5648921066025568,0.6911704202577864,0.9726666136478378,0.969761372444583,-0.0750684683537794,-0.04110937259624323
0.0087,0.956331968745419,-0.13399701098484565,0.7335795031389112,-0.14958175080939295,0.7230131292029436,-0.21981079859945843,0.320448568314546,0.031798298468939064,0.0009329627639968361,-0.00038683477980635866,0.06984924907227485,-0.0031792960353820717,1.0785972630149332,1.5819048155353794,0.0011249279603595052,7.692523469986744e-5,0.00013336806361365883,0.05841013562589433,-9.150622657829556e-9,4.5894104781185e-9,3.19651479961534e-10,-2.866946848279831e-13,1.434185813607503e-13,0.5647267713894993,0.6909927723327352,0.9731347881691383,0.9701919921704515,-0.07556356335904,-0.04065497647719274
0.0088,0.9566391457107771,-0.13439560240152945,0.7338073909632279,-0.14993884664688834,0.7232375225105775,-0.22021142445818265,0.3219563638066653,0.032105321008392335,0.0009338966214460643,-0.00038792981577502703,0.06984612575157738,-0.003186373334946226,1.0787824649490032,1.581888845867044,0.0011255634714879398,7.692688695024074e-5,0.00013394021162674156,0.05840984804473845,-8.317129078320479e-9,4.588542562334926e-9,2.978734519154342e-10,-2.605244857392453e-13,1.4339148955332982e-13,0.5645544934355762,0.6908076646325645,0.9736226222313208,0.970640694439736,-0.07607944834764294,-0.04018149939863855
0.0089,0.9569331565846014,-0.13478260205060222,0.7340251278097062,-0.1502852111226716,0.7234515924190759,-0.22059974797511403,0.32346066754044644,0.03241168703350567,0.0009347917607270167,-0.00038898922168278027,0.06984302856016815,-0.0031934722326166847,1.078963002005623,1.5818506896443605,0.0011261447252931163,7.692853917766216e-5,0.00013449393075435853,0.05840956049632361,-7.526290271691377e-9,4.587759646252928e-9,2.7547114217350716e-10,-2.356692993031738e-13,1.4336705464854094e-13,0.5643791073663115,0.6906192173519728,0.9741192574459289,0.9710974918736964,-0.07660464056338162,-0.03969948018606027
0.009,0.9572145101661605,-0.1351583088296781,0.7342331171539543,-0.1506211330714024,0.7236557578517755,-0.22097610944167767,0.3249614090643912,0.03271738148161573,0.0009356496861890343,-0.0003900139305647965,0.06983995653977562,-0.0032005918605275685,1.079138970611466,1.5817917405783852,0.0011266747028488464,7.693019135249576e-5,0.0001350296789420915,0.05840927318567107,-6.7756673938627934e-9,4.587057442075399e-9,2.530914691152401e-10,-2.1206240166986453e-13,1.4334514190319002e-13,0.5642044478072287,0.690431550685658,0.9746138354245061,0.9715523970935926,-0.07712765725004954,-0.03921945766493744
0.0091,0.957483715254723,-0.1355230216363713,0.7344317624715805,-0.15094690132774044,0.7238504377320122,-0.22134084914929866,0.32645851792700165,0.03302238929005919,0.0009364719021814586,-0.00039100487545625374,0.06983690873212832,-0.003207731350813,1.0793104671932074,1.5817133923801736,0.0011271563852289434,7.693184344510572e-5,0.00013554791413552226,0.05840898631780207,-6.062821600755285e-9,4.5864316620052345e-9,2.313813511201204e-10,-1.8963706898941367e-13,1.4332561657408338e-13,0.5640343493838519,0.6902487848283178,0.975095497778596,0.9719954227206846,-0.0776370156514402,-0.03875197066074963
0.0092,0.9577412806495571,-0.13587703936829598,0.734621467238193,-0.15126280472634532,0.724036050983123,-0.22169430738940202,0.3279519236767795,0.0333266953961727,0.0009372599130536313,-0.00039196298939232993,0.06983388417895475,-0.0032148898356070986,1.0794775881775216,1.581617038760782,0.0011275927535072193,7.693349542585609e-5,0.00013604909428023253,0.05840870009773788,-5.385314048289436e-9,4.585878018245326e-9,2.109877065676366e-10,-1.6832657741191833e-13,1.433083439180273e-13,0.5638726467217049,0.6900750399746505,0.9755533861197422,0.9724165813762321,-0.07812123301134702,-0.03830755799897643
0.0093,0.9579877151499315,-0.13622066092306626,0.7348026349294002,-0.15156913210187672,0.7242130165284438,-0.22203682445341294,0.32944155586222673,0.033630284737292945,0.0009380152231548936,-0.00039288920540820336,0.0698308819219834,-0.0032220664470439865,1.0796404299910825,1.5815040734312664,0.0011279867887574872,7.693514726511099e-5,0.00013653367732180413,0.058408414730499715,-4.740705892385793e-9,4.585392222998571e-9,1.92557453837276e-10,-1.480642030874746e-13,1.432931891918282e-13,0.5637231744463114,0.6899144363193541,0.9759766420594884,0.9728058856814951,-0.07856882657356344,-0.037896758505097404
0.0094,0.9582235275551149,-0.1365541851982964,0.7349756690208101,-0.15186617228899427,0.7243817532913114,-0.22236874063275647,0.3309273440318454,0.033933142250756575,0.0009387393368345872,-0.0003937844565390519,0.06982790100294275,-0.003229260317257785,1.0797990890605647,1.5813758901026826,0.0011283414720535594,7.693679893323455e-5,0.00013700212120581882,0.058408130421108845,-4.126558288964911e-9,4.58496998846786e-9,1.7673751130852608e-10,-1.2878322216617866e-13,1.432800176522923e-13,0.5635897671831953,0.6897710940571267,0.9763544072093782,0.9731533482577336,-0.078968313581883,-0.0375301110045921
0.0095,0.9584492266643753,-0.1368779110916005,0.7351409729880315,-0.15215421412235758,0.724542680195062,-0.22269039621885772,0.3324092177341374,0.03423525287390025,0.0009394337584420532,-0.0003946496758200537,0.06982494046356134,-0.0032364705783826148,1.0799536618126426,1.581233882486087,0.001128659784469249,7.693845040059085e-5,0.00013745488387785832,0.058407847374586506,-3.5404323939473717e-9,4.584607026856089e-9,1.6417479736087518e-10,-1.1041691079812745e-13,1.4326869455622608e-13,0.5634762595578804,0.6896491333826661,0.976675823180955,0.9734489817262073,-0.07930821128009913,-0.037218154322940115
0.0096,0.9586653212769816,-0.13719213750059273,0.735298950306672,-0.15243354643662638,0.724696216163032,-0.22300213150314177,0.3338871065176045,0.03453660154406066,0.0009400999923266335,-0.0003954857962863867,0.06982199934556765,-0.0032436963625525977,1.0801042446739901,1.5810794442925356,0.0011289447070783685,7.694010163754402e-5,0.00013789242328350444,0.058407565795953964,-2.979889363253723e-9,4.584299050366153e-9,1.555162303738106e-10,-9.289854513341717e-14,1.4325908516043577e-13,0.5633864861958905,0.6895526744906705,0.9769300315857624,0.9736827987081764,-0.07957703691200528,-0.036971427285621014
0.0097,0.9588723201922023,-0.13749716332288733,0.7354500044523404,-0.15270445806646027,0.7248427801185581,-0.22330428677703368,0.3353609399307487,0.03483717319857444,0.0009407395428376692,-0.0003962937509732291,0.0698190766906902,-0.003250936801901854,1.0802509340712823,1.5809139692330838,0.0011291992209547306,7.694175261445815e-5,0.000138315197368339,0.05840728589023245,-2.44249035280452e-9,4.584041771200944e-9,1.5140872872682012e-10,-7.616140132214392e-14,1.4325105472172775e-13,0.5633242817227496,0.6894858375758378,0.9771061740353443,0.9738448118249007,-0.07976330772139494,-0.03680046871811436
0.0098,0.9590707322093057,-0.1377932874560984,0.7355945389006449,-0.15296723784651886,0.7249827909849764,-0.2235972023319586,0.336830647522072,0.035136952774778275,0.0009413539143245021,-0.0003970744729157588,0.06981617154065746,-0.003258191028564506,1.0803938264311932,1.580738851018788,0.0011294263071721477,7.694340330169738e-5,0.00013872366407794367,0.05840700786244322,-1.9257965185203425e-9,4.583830901563355e-9,1.524992107993916e-10,-6.013875551440472e-14,1.4324446849690834e-13,0.5632934807639813,0.6894527428328661,0.977193392141244,0.9739250336976399,-0.07985554095206156,-0.03671581744589973
0.0099,0.9592610313119176,-0.13808080650775884,0.7357329291148847,-0.15322217211485145,0.7251166372365835,-0.2238812121149535,0.33829616489600944,0.03543592623228036,0.000941944509396853,-0.0003978288882072625,0.0698132830094481,-0.0032654581940029796,1.0805330211203499,1.5805553464489253,0.0011296285141725031,7.694505367479425e-5,0.00013911828074595332,0.05840673188462462,-1.4306052504852306e-9,4.583662583147222e-9,1.5777097089420718e-10,-4.484123667221621e-14,1.4323920699318303e-13,0.5632915714632238,0.6894417187343954,0.9772077279776724,0.9739380151782775,-0.07987271115239615,-0.03670124774256034
0.01,0.9594434676265403,-0.13835995874973597,0.7358653702159904,-0.15346948753537437,0.7252445150902047,-0.2241565681930603,0.33975746683754526,0.03573408677964933,0.0009425120708501016,-0.00039855773941382754,0.06981041066055374,-0.0032727376736492023,1.0806686139827617,1.5803639131913556,0.001129806265149727,7.694670373544956e-5,0.00013949942702136105,0.05840645795721831,-9.675064861801235e-10,4.5835353354207025e-9,1.6121519404758575e-10,-3.05142772340644e-14,1.4323523054541335e-13,0.5632959114974019,0.6893953938653302,0.9772461806031926,0.9739722217729948,-0.07992479717145934,-0.036660200267567306
0.0101,0.9596182597361937,-0.13863092623323917,0.7359920316607346,-0.15370935435115402,0.7253665975498372,-0.22442346587310483,0.34121453391912954,0.036031429390911814,0.0009430572422867319,-0.00039926159036823085,0.06980755410425227,-0.003280028984221717,1.08080067568288,1.5801649856625917,0.0011299604063928633,7.694835348127586e-5,0.00013986739043336167,0.058406186101036754,-5.363454743528117e-10,4.583447590513512e-9,1.623984757900056e-10,-1.714740891326046e-14,1.4323249067287743e-13,0.5633037792023099,0.6893114151717056,0.9773158883285769,0.974034232204733,-0.08001921979833404,-0.036585788544707114
0.0102,0.959785632796923,-0.1388938889763868,0.7361130881815183,-0.15394194081056234,0.725483063567293,-0.22468209933694383,0.34266734558357403,0.03632794888530922,0.0009435806861977431,-0.00039994099836187553,0.0698047129363309,-0.003287331644425878,1.0809292750623105,1.5799590287168703,0.0011300919029825535,7.695000290851067e-5,0.00014022245445739282,0.058405916345407656,-1.3573372778745433e-10,4.583397677774523e-9,1.615239947863963e-10,-4.700716424514749e-15,1.432309349851078e-13,0.5633148199733798,0.6891935676491191,0.9774137093636672,0.9741212516073139,-0.08015172331992663,-0.03648136637755186
0.0103,0.9599458119647729,-0.13914902699729723,0.7362287145107438,-0.15416741516197127,0.7255940920943836,-0.22493266276643414,0.3441158812736899,0.036623640082082944,0.0009440830650741346,-0.00040059652068616505,0.06980188675257688,-0.0032946451729670397,1.0810544809626588,1.5797465072084276,0.0011302017199994394,7.695165201339154e-5,0.00014056490256889216,0.058405648719658754,2.357172407317689e-10,4.583383926552605e-9,1.5879492970168764e-10,6.8657155174617405e-15,1.4323051109163716e-13,0.5633286792060443,0.6890456362931687,0.977536501918306,0.9742304851145599,-0.08031805202314342,-0.03635028756967365
0.0104,0.9600990223957884,-0.13939652031408875,0.7363390853808122,-0.1543859456537527,0.7256998620829213,-0.22517535034343247,0.3455601204322887,0.03691849780047437,0.0009445650414069053,-0.00040122871463250275,0.06979907514877734,-0.0033019690885505563,1.0811763622255297,1.5795278859914992,0.0011302908225241624,7.695330079215589e-5,0.00014089501824329732,0.05840538325311774,5.793959184206999e-10,4.583404666196628e-9,1.5441445920080922e-10,1.7591802197958653e-14,1.4323116660199813e-13,0.5633450022957351,0.6888714060994526,0.9776811242023351,0.9743591378602925,-0.08051395019489073,-0.03619590592464457
0.0105,0.960245489246014,-0.13963654894487984,0.7364443755241253,-0.15459770053427854,0.7258005524847178,-0.2254103562497956,0.3470000425021819,0.0372125168597249,0.0009450272776870545,-0.00040183813749229187,0.06979627772071947,-0.003309302909881783,1.081294987692529,1.5793036299203218,0.0011303601756373642,7.695494924104128e-5,0.00014121308495604597,0.05840511997511233,8.966907924951789e-10,4.583458226055462e-9,1.4858576194869068e-10,2.7517458902265595e-14,1.432328491257233e-13,0.5633634346378845,0.6886746620635685,0.9778444344255964,0.9745044149783343,-0.08073516212207492,-0.03602157524603671
0.0106,0.9603854376714949,-0.13986929290778877,0.7365447596730845,-0.15480284805192068,0.7258963422515847,-0.2256378746673803,0.34843562692618085,0.03750569207907592,0.0009454704364055813,-0.0004024253465569357,0.06979349406419051,-0.0033166461556660715,1.0814104262052617,1.5790742038491308,0.0011304107444196857,7.695659735628515e-5,0.00014151938618257572,0.05840485891497023,1.1889903501710282e-9,4.583542935477978e-9,1.415120166102618e-10,3.668260091567165e-14,1.4323550627234527e-13,0.5633836216279247,0.6884591891811142,0.9780232907979322,0.9746635216025065,-0.0809774320916023,-0.03583064933742218
0.0107,0.9605190928282759,-0.14009493222093394,0.7366404125600919,-0.15500155645505115,0.7259874103353343,-0.22585809977804336,0.3498668531470971,0.03779801827776884,0.0009458951800534849,-0.00040299089911783773,0.06979072377497764,-0.003323998344608779,1.0815227466053339,1.5788400726321636,0.001130443493951769,7.695824513412507e-5,0.0001418142053983243,0.05840460010201918,1.4576830786640886e-9,4.583657123813046e-9,1.3339640185045226e-10,4.512714352346644e-14,1.432390856513967e-13,0.563405208661288,0.6882287724476875,0.9782145515291846,0.974833662866632,-0.08123650439037922,-0.03562648200237306
0.0108,0.9606466798724015,-0.1403136469024338,0.7367315089175486,-0.15519399399204178,0.7260739356877784,-0.22607122576364147,0.351293700607742,0.038089490275045046,0.0009463021711217644,-0.00040353535246640107,0.06978796644886803,-0.003331358995415258,1.08163201773435,1.578601701123655,0.0011304593893142554,7.695989257079845e-5,0.0001420978260787293,0.05840434356558687,1.7041574651901988e-9,4.583799120409538e-9,1.2444209633419152e-10,5.289100201093951e-14,1.4324353487241022e-13,0.5634278411334066,0.6879871968588865,0.9784150748291955,0.975012043904532,-0.08150812330531197,-0.03541242704446146
0.0109,0.9607684239599171,-0.1405256169704066,0.7368182234778563,-0.15538032891126455,0.7261560972607287,-0.22627744680603148,0.35271614875092716,0.038380102890145935,0.0009466920721014194,-0.0004040592638940292,0.06978522168164891,-0.0033387276267908637,1.081738308433916,1.5783595541778426,0.0011304593955877866,7.696153966254284e-5,0.00014237053169922844,0.05840408933500103,1.9298019969651847e-9,4.583967254616322e-9,1.1485227872640964e-10,6.001409166338005e-14,1.4324880154491846e-13,0.5634511644397127,0.687738247410309,0.9786217189078071,0.9751958698500292,-0.08178803312330696,-0.03519183826725947
0.011,0.9608845502468673,-0.14073102244297073,0.7369007309734167,-0.15556072946109128,0.726234074005997,-0.2264769570870701,0.3541341770194638,0.038669850942312886,0.0009470655454834483,-0.00040456319069212543,0.06978248906910743,-0.00334610375744095,1.081841687545637,1.5781140966489609,0.0011304444778530039,7.696318640559573e-5,0.0001426326057352593,0.058403837439589365,2.136005161204885e-9,4.58415985578227e-9,1.0483012769203607e-10,6.653632776607758e-14,1.4325483327845402e-13,0.5634748239756383,0.6874857090975529,0.9788313419748613,0.9753823458369448,-0.08207197813127044,-0.034968069474339177
0.0111,0.9609952838892967,-0.14093004333824463,0.7369792061366315,-0.155735363889894,0.7263080448753955,-0.22666995078861413,0.3555477648561636,0.03895872925078732,0.0009474232537588508,-0.000405047690152093,0.06977976820703083,-0.0033534869060708712,1.0819422239111187,1.5778657933912472,0.001130415601190549,7.696483279619461e-5,0.00014288433166225956,0.05840358790867958,2.3241554451251374e-9,4.584375253256252e-9,9.457882189600033e-11,7.249762560432171e-14,1.432615776825495e-13,0.5634984651366157,0.687233366916216,0.9790408022402003,0.9755686769991015,-0.0823557026161088,-0.034744474469272674
0.0112,0.9611008500432504,-0.14112285967434654,0.7370538236999021,-0.15590440044604456,0.7263781888207358,-0.22685662209252033,0.35695689170383776,0.03924673263481061,0.0009477658594186259,-0.00040551331956533527,0.06977705869120628,-0.003360876591385982,1.082039986371966,1.5776151092589377,0.0011303737306810632,7.696647883057698e-5,0.00014312599295566682,0.0584033407715994,2.4956413359417697e-9,4.584611776387139e-9,8.43015400032325e-11,7.793790046340159e-14,1.432689823667376e-13,0.5635217333180772,0.6869850058618961,0.9792469579136661,0.975752068470321,-0.08263495086472836,-0.034524407055632075
0.0113,0.9612014738647732,-0.14130965146939495,0.7371247583956301,-0.1560680073779149,0.7264446847938297,-0.22703716518064543,0.35836153700529794,0.03953385591362417,0.0009480940249537728,-0.0004059606362232555,0.06977436011742097,-0.0033682723320916357,1.082135043769785,1.577362509106268,0.0011303198314051885,7.696812450498033e-5,0.00014335787309091886,0.05840309605767654,2.6518513208706194e-9,4.5848677545238e-9,7.420146067866202e-11,8.28970676286068e-14,1.4327699494055085e-13,0.563544273915455,0.6867444109301913,0.9794466672051009,0.9759297253844254,-0.08290546716403542,-0.03431122103698946
0.0114,0.96129738050991,-0.14149059874150813,0.7371921849562172,-0.15622635293387696,0.7265077117464895,-0.2272117742348462,0.3597616802033554,0.03982009390646938,0.0009484084128552906,-0.0004063901974172572,0.06977167208146214,-0.0033756736468931884,1.0822274649461803,1.5771084577874743,0.0011302548684435658,7.696976981564217e-5,0.00014358025554345318,0.05840285379623871,2.794173887127524e-9,4.585141517015107e-9,6.448176258721841e-11,8.741504238522685e-14,1.432855630135219e-13,0.5635657323241813,0.6865153671166995,0.9796367883243465,0.9760988528752366,-0.08316299580093635,-0.034108270216916925
0.0115,0.9613887951347054,-0.14166588150880452,0.737256278114065,-0.1563796053623026,0.7265674486305266,-0.22738064343697945,0.36115730074082175,0.04010544143258764,0.0009487096856141785,-0.0004068025604387436,0.0697689941791169,-0.003383080054495993,1.0823173187427577,1.576853420156793,0.001130179806876837,7.697141475879998e-5,0.00014379342378870757,0.05840261401661362,2.9239975219283135e-9,4.585431393209928e-9,5.5345624393831755e-11,9.153174001855101e-14,1.432946341951834e-13,0.563585753939688,0.6863016594170183,0.9798141794812453,0.9762566560765764,-0.08340328106233746,-0.03391890839898658
0.0116,0.9614759428952047,-0.14183567978940242,0.7373172126015751,-0.1565279329115638,0.7266240743977532,-0.22754396696890192,0.3625483780605083,0.04038989331122034,0.0009489985057214358,-0.0004071982825791179,0.06976632600617254,-0.0033904910736054037,1.0824046740011224,1.5765978610684603,0.0011300956117856434,7.697305933069128e-5,0.00014399766130211957,0.05840237674812898,3.0427107124888233e-9,4.5857357124571355e-9,4.6996224763431487e-11,9.528707581386879e-14,1.4330415609506798e-13,0.5636039841574078,0.6861070728267458,0.979975698885639,0.9764003401222672,-0.0836220672351451,-0.033746489386770495
0.0117,0.9615590489474524,-0.14200017360142028,0.7373751631511491,-0.15667150383003245,0.7266777679999811,-0.22770193901247038,0.3639348916052267,0.040673444361608885,0.0009492755356680615,-0.0004075779211297835,0.06976366715841618,-0.0033979062229267756,1.0824895995628796,1.5763422453767122,0.001130003248250627,7.697470352755351e-5,0.0001441932515591269,0.05840214202011252,3.1517019460248913e-9,4.586052804105599e-9,3.963674236094718e-11,9.872096505646968e-14,1.433140763227082e-13,0.5636200683727725,0.6859353923414796,0.9801182047473699,0.9765271101461308,-0.0838150986062656,-0.033594366983840794
0.0118,0.9616383384474932,-0.14215954296297637,0.7374303044951885,-0.15681048636608053,0.7267287083890219,-0.2278547537495416,0.3653168208177881,0.04095608940299466,0.0009495414379450548,-0.0004079420333821438,0.06976101723163507,-0.003405325021165462,1.0825721642696353,1.5760870379357848,0.0011299036813524287,7.697634734562424e-5,0.00014438047803516722,0.05840190986189194,3.2523597097523474e-9,4.58638099750419e-9,3.347035585130879e-11,1.0187332303164299e-13,1.4332434248763676e-13,0.5636336519812143,0.685790402956818,0.9802385552762799,0.9766341712819893,-0.08397811946260526,-0.03346589499376954
0.0119,0.9617140365513724,-0.14231396789218917,0.737482811366095,-0.15694504876807983,0.7267770745166878,-0.22800260536197228,0.36669414514100424,0.04123782325461906,0.0009497968750434148,-0.000408291176627602,0.06975837582161634,-0.0034127469870268187,1.0826524369629944,1.5758327035999142,0.0011297978761716904,7.697799078114095e-5,0.0001445596242056781,0.05840168030279495,3.346072490887029e-9,4.586718622001778e-9,2.8700243899445763e-11,1.0478406502467829e-13,1.4333490219938627e-13,0.5636443803781658,0.6856758896683586,0.9803336086822112,0.9767187286636645,-0.08410687409107047,-0.033364427220128855
0.012,0.9617863684151345,-0.1424636284071769,0.7375328584962701,-0.1570753592844024,0.7268230453347905,-0.22814568803161928,0.3680668440176863,0.041518640735723485,0.0009500425094541408,-0.00040862590815756155,0.06975574252414726,-0.0034201716392161983,1.0827304864845622,1.5755797072233368,0.0011296867977890538,7.69796338303411e-5,0.00014473097354609729,0.058401453372149276,3.434228776644769e-9,4.587064006947232e-9,2.552958517028796e-11,1.0749310632086486e-13,1.4334570306748927e-13,0.5636518989590587,0.6855956374716993,0.9804002231750059,0.9767779874249783,-0.0841971067785675,-0.03329331746649083
0.0121,0.9618555591948247,-0.14260870452605806,0.7375806206181157,-0.15720158616342006,0.726866799795142,-0.22828419594033933,0.3694348968906459,0.04179853666554933,0.0009502790036682319,-0.00040894678526342567,0.06975311693501497,-0.003427598496438956,1.0828063816759446,1.5753285136602886,0.0011295714112851596,7.698127648946221e-5,0.00014489480953186237,0.05840122909928264,3.518217054241402e-9,4.587415481689426e-9,2.4161558328764965e-11,1.1004036220549223e-13,1.433566927014785e-13,0.5636558531193254,0.6855534313624381,0.980435256964506,0.9768091526997532,-0.08424456181200274,-0.03325591953642755
0.0122,0.9619218179871353,-0.1427493735781885,0.7376262592814581,-0.15732389396315602,0.7269085026610214,-0.22841831843839616,0.3707982862965542,0.04207750641808928,0.0009505069720905021,-0.00040925435544450283,0.06975049868324792,-0.003435027091128118,1.0828801919783382,1.5750795216625149,0.0011294525549798852,7.698291875701058e-5,0.00014505141230398028,0.058401007498147625,3.5985181721046544e-9,4.587771534450691e-9,2.4496344257732892e-11,1.124437692510251e-13,1.43367823881854e-13,0.5636575133100654,0.6855447273014588,0.980441088350784,0.9768142858252435,-0.08425302735330696,-0.03324920510430129
0.0123,0.961985214977537,-0.14288576558677685,0.7376698236877911,-0.1574423958639411,0.7269481993848356,-0.22854818187322062,0.3721570203342815,0.04235555028006416,0.0009507266153035254,-0.00040954901101325416,0.06974788767428657,-0.0034424571246505545,1.0829519792074422,1.574832630237479,0.0011293301191824725,7.698456064648562e-5,0.00014520099367919953,0.058400788480001145,3.6704200461496825e-9,4.5881319745266465e-9,2.4763027004817532e-11,1.145937842048338e-13,1.4337909183179252e-13,0.5636666491143801,0.6855200921159855,0.980450273406806,0.9768220173842417,-0.08427004896440689,-0.03323544342519355
0.0124,0.9620458182640725,-0.1430179719401635,0.7377113639983123,-0.15755717359154484,0.7269859390161936,-0.22867387819773094,0.37351110559561584,0.042632668792115185,0.0009509381310093952,-0.0004098310307952769,0.06974528380018868,-0.003449888380061733,1.0830217848604562,1.574587844477038,0.0011292042140613665,7.698620216430767e-5,0.0001453437021859869,0.058400572002333756,3.7333241641365326e-9,4.588496547232141e-9,2.4663369781772938e-11,1.1647771835804371e-13,1.4339048880811542e-13,0.5636843940359788,0.6854722419846326,0.9804681139924833,0.9768370347711656,-0.0843031108759865,-0.03320871343969537
0.0125,0.9621037072764544,-0.14314608307400165,0.7377509398749899,-0.1576683091699636,0.7270217810213558,-0.2287955002605443,0.374860546347161,0.042908862116978426,0.0009511417510912364,-0.00041010069217252784,0.06974268692823885,-0.003457320636678673,1.083089648493218,1.5743452246521106,0.0011290750568214189,7.69878433147473e-5,0.00014547968402679442,0.058400358037075245,3.78758744508885e-9,4.588864879479184e-9,2.4225490520451887e-11,1.1810581381828328e-13,1.4340200314810405e-13,0.5637100763388004,0.6854029882796677,0.9804939347503777,0.9768587695010957,-0.08435096152555639,-0.033170027014501516
0.0126,0.962158961444395,-0.14327018942394418,0.7377886109797925,-0.15777588462319395,0.7270557848665834,-0.2289131409102777,0.37620534685552065,0.04318413041738988,0.0009513377074321725,-0.0004103582725269638,0.06974009692572163,-0.003464753673818394,1.0831556096615667,1.5741048310336152,0.0011289428646674825,7.69894841020751e-5,0.0001456090854040742,0.05840014655615534,3.833566808030273e-9,4.5892365981797815e-9,2.3477507152707204e-11,1.1948831269318082e-13,1.4341362318903978e-13,0.5637430242867841,0.6853141423733582,0.9805270603230507,0.9768866530891116,-0.08441234935062718,-0.03312039601630673
0.0127,0.9622116601976062,-0.1433903814256442,0.7378244369746884,-0.1578799819752322,0.7270880100181363,-0.22902689299554824,0.3775455113872986,0.04345847385608559,0.000951526231915328,-0.00041060404924054167,0.06973751365992163,-0.003472187270797915,1.0832197079213401,1.5738667238924708,0.0011288078548044094,7.699112453056161e-5,0.00014573205252027823,0.058399937531503826,3.871619171984446e-9,4.589611330245941e-9,2.2447537610391687e-11,1.2063545709036472e-13,1.4342533726820402e-13,0.5637825661438693,0.6852075156379713,0.980566815353064,0.9769201170502934,-0.08448602278870947,-0.03306083231180577
0.0128,0.9622618829658006,-0.14350674951475476,0.7378584775216459,-0.15798068325007475,0.7271185159422752,-0.22913684936497297,0.37888104420909835,0.043731892595801604,0.0009517075564238269,-0.00041083829969521814,0.06973493699812341,-0.003479621206934258,1.0832819828283768,1.5736309634995966,0.001128670244437052,7.699276460447741e-5,0.00014584873157785867,0.05839973093505046,3.902101455975009e-9,4.589988702589669e-9,2.1163699825358102e-11,1.2155748911746344e-13,1.434371337228781e-13,0.5638280301739949,0.6850849194457748,0.9806125244829793,0.9769585928997209,-0.08457073027731388,-0.03299234776769338
0.0129,0.9623097091786906,-0.14361938412692882,0.7378907922826334,-0.15807807047171807,0.7271473621052603,-0.22924310286716892,0.3802119495875238,0.04400438679927393,0.0009518819128407933,-0.0004110613012729501,0.06973236680761155,-0.003487055261544441,1.0833424739385147,1.5733976101259104,0.0011285302507702626,7.699440432809305e-5,0.00014595926877926748,0.05839952673872499,3.925370579025605e-9,4.590368342122971e-9,1.9654111729459294e-11,1.2226465088210526e-13,1.4344900089034334e-13,0.5638787446410998,0.6849481651690357,0.980663512355358,0.9770015121524739,-0.08466522025395098,-0.03291595425066432
0.013,0.9623552182659882,-0.14372837569781952,0.7379214409196193,-0.15817222566415853,0.7271746079733526,-0.2293457463507532,0.38153823178917856,0.04427595662923862,0.000952049533049351,-0.00041127333135569416,0.06972980295567062,-0.0034944892139454824,1.0834012208075925,1.5731667240423317,0.0011283880910088933,7.699604370567911e-5,0.00014606381032695686,0.05839932491445721,3.9417834601598735e-9,4.5907498757578534e-9,1.794689125454805e-11,1.227671844919186e-13,1.4346092710788123e-13,0.5639340378091235,0.6847990641800216,0.9807191036127617,0.9770483063236324,-0.08476824115613145,-0.032832663627413355
0.0131,0.9623984896574059,-0.14383381466307985,0.737950483094572,-0.15826323085139257,0.7272003130128124,-0.22944487266434288,0.3828598950806664,0.04454660224843168,0.0009522106489326248,-0.00041147466732540744,0.06972724530958518,-0.003501922843454404,1.0834582629914489,1.572938365519779,0.0011282439823577968,7.699768274150615e-5,0.0001461625024233788,0.05839912543417685,3.951697018401459e-9,4.591132930406324e-9,1.607015633247713e-11,1.230753320545319e-13,1.4347290071277306e-13,0.5639932379420052,0.684639427851,0.9807786228977524,0.9770984069282764,-0.08487854142136583,-0.032743487764635225
0.0132,0.9624396027826561,-0.1439357914583628,0.7379779784694599,-0.15835116805741664,0.7272245366899004,-0.229540574656555,0.384176943728591,0.04481632381958918,0.0009523654923737382,-0.00041166558656404654,0.06972469373663984,-0.0035093559293882253,1.0835136400459215,1.5727125948291716,0.001128098142021825,7.699932143984473e-5,0.0001462554912709854,0.05839892826981369,3.955468172774001e-9,4.591517132980389e-9,1.4052024895099404e-11,1.2319933567757345e-13,1.4348491004230026e-13,0.5640556733036839,0.6844710675542381,0.9808413948528916,0.9771512454814859,-0.08499486948716477,-0.03264943852902469
0.0133,0.9624786370714506,-0.14403439651932146,0.738003986706251,-0.15843611930622706,0.7272473384708767,-0.22963294517600663,0.385489381999556,0.04508512150544711,0.0009525142952558155,-0.0004118463664535682,0.06972214810411914,-0.003516788251063965,1.083567391526849,1.5724894722414273,0.0011279507872058302,7.70009598049654e-5,0.0001463429230722287,0.05839873339329748,3.953453842301142e-9,4.591902110392054e-9,1.1920614874267638e-11,1.2314943746867166e-13,1.4349694343374412e-13,0.5641206721580985,0.6842957946620034,0.9809067441207404,0.9772062534983407,-0.08511597379103886,-0.0325515277872765
0.0134,0.9625156719535022,-0.14412972028160884,0.738028567466914,-0.1585181666218203,0.7272687778220022,-0.22972207707131478,0.3867972141601652,0.04535299546874153,0.0009526572894619808,-0.0004120172843759294,0.06971960827930768,-0.0035242195877986434,1.08361955699007,1.5722690580274654,0.001127802135114665,7.700259784113877e-5,0.00014642494402956077,0.058398540776558,3.946010946006524e-9,4.592287489553326e-9,9.70404420183459e-12,1.2293587953545495e-13,1.4350898922438606e-13,0.5641875627691885,0.6841154205465634,0.9809739953438611,0.9772628624939204,-0.0852406027704987,-0.0324507674060854
0.0135,0.9625507868585229,-0.14422185318087802,0.7380517804134175,-0.1585973920281928,0.7272889142095371,-0.22980806319109662,0.3881004444770223,0.04561994587220847,0.0009527947068753583,-0.0004121786177130869,0.06971707412949002,-0.0035316497189092797,1.0836701759914222,1.5720514124582048,0.0011276524029531813,7.700423555263536e-5,0.00014650170034543374,0.05839835039152498,3.933496402913788e-9,4.592672897376213e-9,7.430430809653138e-12,1.225689039855517e-13,1.4352103575150742e-13,0.5642556734008928,0.6839317565801855,0.9810424731648153,0.9773205039833054,-0.08536750486305493,-0.032348169252146154
0.0136,0.9625840612162253,-0.14431088565278202,0.7380736852077292,-0.15867387754934095,0.7273078070997422,-0.22989099638396915,0.38939907721673095,0.04588597287858394,0.000952926779379072,-0.0004123306438469975,0.06971454552195072,-0.003539078423712894,1.0837192880867446,1.571836595804564,0.0011275018079262317,7.700587294372575e-5,0.00014657333822229958,0.05839816221012822,3.916267132046578e-9,4.5930579607727185e-9,5.127892629576045e-12,1.2205875292659022e-13,1.4353307135238962e-13,0.5643243323171507,0.6837466141351369,0.981111502226164,0.9773786094815754,-0.08549542850621814,-0.032244745192153514
0.0137,0.9626155744563213,-0.14439690813297384,0.738094341511818,-0.15874770520926115,0.7273255159588777,-0.22997096949854945,0.39069311664589484,0.046151076650603994,0.0009530537388562462,-0.0004124736401596179,0.0697120223239744,-0.0035465054815265054,1.0837669328318746,1.5716246683374617,0.0011273505672386684,7.700751001868053e-5,0.00014664000386261045,0.05839797620429745,3.894680052428532e-9,4.593442306654853e-9,2.8245475934560744e-12,1.2141566846619897e-13,1.4354508436431402e-13,0.5643928677819012,0.6835618045836853,0.9811804071704694,0.9774366105038103,-0.08562312213749892,-0.03214150709280223
0.0138,0.9626454060085236,-0.14448001105710653,0.738113808987652,-0.15881895703194981,0.7273421002532047,-0.23004807538345456,0.39198256703111783,0.046415257351004664,0.0009531758171900047,-0.00041260788403290504,0.06970950440284561,-0.003553930671667135,1.0838131497826515,1.571415690327817,0.0011271988980953438,7.700914678177024e-5,0.00014670184346881837,0.05839779234596245,3.869092083083295e-9,4.593825561934621e-9,5.48513633146105e-13,1.206498927120063e-13,1.4355706312456195e-13,0.5644606080590836,0.6833791392980979,0.9812485126402928,0.9774939385650898,-0.0857493341944079,-0.03203946682078706
0.0139,0.962673635302544,-0.14456028486083314,0.7381321472971998,-0.1588877150414034,0.7273576194489829,-0.23012240688730157,0.39326743263900343,0.04667851514252196,0.0009532932462634718,-0.00041273365284881573,0.06970699162584892,-0.0035613537734518006,1.0838579784949134,1.5712097220465484,0.00112704701770111,7.701078323726543e-5,0.00014675900324337543,0.05839761060705298,3.8398601430345065e-9,4.594207353524028e-9,-1.6720913195011117e-12,1.197716677716406e-13,1.4356899597041483e-13,0.564526881412637,0.6832004296506421,0.981315143278196,0.9775500251804942,-0.0858728131144557,-0.03193963624280275
0.014,0.9627003417680952,-0.1446378199798067,0.7381494161024296,-0.15895406126161826,0.7273721330124734,-0.23019405685870753,0.3945477177361555,0.046940850187891944,0.0009534062579597716,-0.00041285122398930664,0.0697044838602689,-0.003568774566197523,1.0839014585244982,1.571006823764575,0.0011268951432608198,7.701241938943671e-5,0.0001468116293887337,0.05839743095949881,3.807341151305809e-9,4.594587308335082e-9,-3.809149332632803e-12,1.1879123575273022e-13,1.4358087123915398e-13,0.5645910161065004,0.6830274870135855,0.9813796237267407,0.9776043018651032,-0.08599230733515291,-0.031843027225544066
0.0141,0.9627256048348893,-0.14471270684968027,0.7381656750653096,-0.15901807771659085,0.7273857004099364,-0.23026311814628952,0.3958234265891777,0.04720226264985063,0.0009535150841620282,-0.00041296087483633464,0.06970198097339016,-0.003576192829221322,1.0839436294272446,1.5708070557528149,0.0011267434919793248,7.70140552425546e-5,0.0001468598681073452,0.05839725337522968,3.771892026920845e-9,4.59496505327979e-9,-5.834542474396103e-12,1.177188387629036e-13,1.4359267726806083e-13,0.564652340404613,0.6828621227591953,0.9814412786284883,0.9776562001339967,-0.08610656529401013,-0.03175065163570574
0.0142,0.9627495039326388,-0.1447850359061069,0.7381809838478085,-0.15907984643031756,0.7273983811076327,-0.2303296835986646,0.39709456346467364,0.04746275269113406,0.0009536199567533657,-0.0004130628827718566,0.06969948283249723,-0.0035836083418402166,1.083984530758991,1.5706104782821877,0.0011265922810614777,7.701569080088968e-5,0.00014690386560166206,0.058397077826175356,3.733869688903255e-9,4.595340215270157e-9,-7.720152812938272e-12,1.1656471890978907e-13,1.436044023944167e-13,0.564710182570914,0.6827061482597392,0.9814994326260006,0.9777051515022548,-0.086214335428538,-0.03166352133998255
0.0143,0.9627721184910557,-0.14485489758473954,0.7381954021118945,-0.1591394494267948,0.7274102345718226,-0.23039384606444985,0.3983611326292471,0.04772232047447825,0.0009537211076169082,-0.0004131575251778292,0.06969698930487471,-0.0035910208833712263,1.0840242020755755,1.5704171516236114,0.0011264417277121307,7.701732606871253e-5,0.00014694376807413635,0.05839690428426562,3.6936310562766814e-9,4.595712421218191e-9,-9.437862416406446e-12,1.1533911830101504e-13,1.43616034955503e-13,0.5647638708693424,0.6825613748874841,0.9815534103618392,0.977750587484957,-0.08631436617624709,-0.03158264820506924
0.0144,0.9627935279398524,-0.14492238232123128,0.7382089895195358,-0.159196968730019,0.7274213202687667,-0.23045569839226226,0.3996231383495019,0.04798096616261924,0.0009538187686357797,-0.0004132450794362095,0.06969450025780717,-0.003598430233131372,1.0840626829328366,1.5702271360480051,0.001126292049136136,7.70189610502937e-5,0.0001469797217272201,0.058396732721430214,3.6515330480647657e-9,4.596081298035897e-9,-1.095955335294787e-11,1.140522790442099e-13,1.4362756328860107e-13,0.5648127335638377,0.6824296140146979,0.9816025364785655,0.9777919395971837,-0.08640540597464803,-0.03150904409766055
0.0145,0.9628138117087414,-0.14498758055123517,0.7382218057327012,-0.15925248636398665,0.7274316976647255,-0.230515333430719,0.4008805848920416,0.04823868991829306,0.0009539131716931045,-0.00041332582292895396,0.06969201555857918,-0.0036058361704376725,1.0841000128866125,1.5700404918262876,0.0011261434625383462,7.702059574990375e-5,0.00014701187276336538,0.058396563109598905,3.6079325832911493e-9,4.596446472635283e-9,-1.2257107690709753e-11,1.1271444324700199e-13,1.436389757309923e-13,0.5648560989183385,0.682312677013648,0.9816461356187414,0.9778286393540147,-0.08648620326125145,-0.03144372088445126
0.0146,0.9628330492274347,-0.14505058271040425,0.7382339104133587,-0.159306084352694,0.7274414262259595,-0.23057284402843709,0.4021334765234699,0.04849549190423575,0.0009540045486720067,-0.0004134000330380196,0.06968953507447534,-0.0036132384746071474,1.0841362314927414,1.569857279229378,0.0011259961851236133,7.702223017181326e-5,0.0001470403673850243,0.058396395420701463,3.5631865809794754e-9,4.596807571928355e-9,-1.3302407497839256e-11,1.1133585301701972e-13,1.4365026061995806e-13,0.5648932951967843,0.6822123752566014,0.9816835324249283,0.9778601182705294,-0.0865555064735679,-0.0313876904321361
0.0147,0.9628513199256448,-0.14511147923439152,0.7382453632234768,-0.1593578447201376,0.7274505654187291,-0.23062832303403352,0.40338181751039065,0.04875137228318333,0.0009540931314556104,-0.0004134679871453632,0.06968705867278017,-0.003620636924956817,1.0841713783070621,1.5696775585281941,0.0011258504340967896,7.70238643202928e-5,0.00014706535179464887,0.058396229626667635,3.517651960153384e-9,4.59716422282712e-9,-1.4067334842483601e-11,1.099267504618915e-13,1.436614062927797e-13,0.5649236506631142,0.6821305201158259,0.9817140515396882,0.9778858078618085,-0.08661206404910804,-0.03134196460740983
0.0148,0.9628687032330837,-0.14517036055885002,0.7382562238250238,-0.1594078494903138,0.727459174709295,-0.2306818632961255,0.4046256121194074,0.04900633121787185,0.0009541791519270395,-0.00041352996263294156,0.06968458622077832,-0.0036280313008037,1.0842054928854128,1.5695013899936554,0.001125706426662728,7.70254981996129e-5,0.00014708697219469123,0.0583960656994272,3.471685639836517e-9,4.597516052243584e-9,-1.4523771792789995e-11,1.0849737768924564e-13,1.4367240108673862e-13,0.5649464935812673,0.6820689229635887,0.9817370176055822,0.9779051396429312,-0.08665462442538245,-0.0313075552769672
0.0149,0.962885278579464,-0.14522731711943285,0.738266551879968,-0.159456180687219,0.7274673135639177,-0.23073355766332998,0.4058648646171239,0.049260368871037324,0.0009542628419694183,-0.0004135862368827114,0.06968211758575431,-0.003635421381464816,1.0842386147836311,1.5693288338966809,0.0011255643800262799,7.702713181404417e-5,0.00014710537478760343,0.05839590361090991,3.425644539052517e-9,4.597862687089754e-9,-1.464360041690562e-11,1.070579768067106e-13,1.436832333391162e-13,0.5649611522151826,0.6820293951721573,0.9817517552651722,0.9779175451289779,-0.08668193603990176,-0.031285474307502975
0.015,0.962901125394498,-0.14528243935179297,0.7382764070502781,-0.1595029203348497,0.7274750414488576,-0.23078349898426403,0.40709957927014395,0.04951348540541579,0.0009543444334658709,-0.0004136370872766296,0.06967965263499272,-0.0036428069462571865,1.0842707835575565,1.5691599505081886,0.001125424511392298,7.702876516785714e-5,0.00014712070577583747,0.05839574333304553,3.3798855768250254e-9,4.598203754277636e-9,-1.4398702782977689e-11,1.0561878992191471e-13,1.4369389138719374e-13,0.5649669548287996,0.682013748113799,0.9817575891610201,0.9779224558350283,-0.08669274733017658,-0.0312767335657119
0.0151,0.9629162809692209,-0.1453357977921463,0.738285815156955,-0.15954813049522285,0.7274823824619722,-0.23083175632692363,0.40832976867959575,0.049765682672365856,0.0009544240332933775,-0.00041368272839411457,0.06967719131700371,-0.0036501878371150197,1.0843020338768363,1.5689946580673992,0.0011252868066896776,7.703039826899581e-5,0.00014713308227670889,0.05839558481153015,3.3342380292830573e-9,4.598539256913706e-9,-1.3937240470979437e-11,1.0417799687928029e-13,1.4370437542709519e-13,0.564969063094046,0.6820096091277916,0.9817583258020527,0.977923017159299,-0.0866947486277246,-0.03127403092807831
0.0152,0.9629307236304488,-0.14538741953006912,0.7382947558949668,-0.15959183219026082,0.7274893133249035,-0.2308783512911858,0.4095554552935074,0.050016964755003585,0.0009545015745011923,-0.000413723239951948,0.06967473368690039,-0.0036575640168509654,1.0843323846625095,1.568832735683377,0.0011251509932563464,7.703203112725472e-5,0.00014714255382951386,0.05839542797800491,3.2880470115224823e-9,4.598869644272127e-9,-1.3522258622308894e-11,1.0272165177485195e-13,1.4371469965663332e-13,0.5649761556809787,0.6819958615800028,0.9817606458872031,0.9779247657508426,-0.08670126107936262,-0.03126499285572127
0.0153,0.9629444725026749,-0.14543734009410278,0.7383032425750252,-0.1596340566722354,0.7274958464695255,-0.23092331865167745,0.41077665223068077,0.050267334010569056,0.0009545771119244743,-0.00041375872986502125,0.06967227971625908,-0.003664935410734219,1.0843618533819475,1.5686741413475322,0.0011250170674766027,7.703366374658897e-5,0.00014714917947921592,0.05839527280523093,3.2413448755304306e-9,4.5991949457211e-9,-1.3154677971466966e-11,1.0125078549920086e-13,1.4372486499318075e-13,0.5649880395073839,0.6819728271818021,0.981764533254366,0.9779276955645417,-0.08671217287296938,-0.031249849314449206
0.0154,0.962957547354052,-0.14548559525288735,0.7383112890297794,-0.15967483544468142,0.7275019948766126,-0.2309666934881777,0.41199337247517825,0.05051679276997228,0.0009546507023122958,-0.0004137893068152057,0.06966982937538653,-0.0036723019432136485,1.0843904575406806,1.568518835464792,0.0011248850295336279,7.703529613088408e-5,0.00014715301860502363,0.05839511926646278,3.1941730732882677e-9,4.599515184554108e-9,-1.2832187201129838e-11,9.976663264610216e-14,1.4373487216235784e-13,0.5650044133712312,0.6819410897525157,0.9817698893761091,0.9779317323426779,-0.08672720744321329,-0.03122898412553519
0.0155,0.9629699679527332,-0.14553222077506317,0.7383189090918786,-0.15971420001113365,0.7275077715269391,-0.23100851088046562,0.4132056290110624,0.050765343364123236,0.0009547224024137296,-0.00041381507948437285,0.06966738263458944,-0.0036796635387381206,1.08441821464424,1.5683667784400837,0.0011247548796106022,7.703692828402557e-5,0.0001471541305861457,0.05839496733495501,3.1465730567773612e-9,4.59983038406463e-9,-1.2552474993973716e-11,9.827042780933102e-14,1.43744721889785e-13,0.5650249760704901,0.6819012331114692,0.9817766157249995,0.9779368018275328,-0.08674608822476272,-0.031202781110252303
0.0156,0.9629817540668709,-0.1455772524292703,0.7383261165939716,-0.15975218187512674,0.7275131894012793,-0.23104880590832036,0.4144134348223954,0.05101298812393193,0.0009547922689778477,-0.0004138361565543941,0.06966493946417454,-0.003687020121756503,1.084445142198156,1.5682179306783341,0.001124626617890706,7.703856020989897e-5,0.00014715257480179072,0.05839481698396217,3.0985862779790763e-9,4.600140567546142e-9,-1.2313230032674779e-11,9.676340558266249e-14,1.4375441490108259e-13,0.5650494264031302,0.681853841077989,0.9817846137736048,0.9779428297613878,-0.08676853865228606,-0.03117162408987362
0.0157,0.9629929254646186,-0.14562072598414902,0.7383329253687078,-0.15978881254019572,0.7275182614804074,-0.23108761365152108,0.41561680289323993,0.0512597293803084,0.0009548603587537231,-0.000413852646707141,0.0696624998344486,-0.0036943716167176645,1.0844712577079594,1.5680722525844715,0.0011245002445571205,7.704019191238978e-5,0.0001471484106311674,0.05839466818673885,3.050254188874779e-9,4.60044575829213e-9,-1.2112140999909226e-11,9.524680055987174e-14,1.4376395192187104e-13,0.565077463167121,0.681799497471401,0.9817937849944924,0.9779497418865248,-0.0867942821604517,-0.03113589688567222
0.0158,0.9630035019141291,-0.1456626772083395,0.7383393492487365,-0.15982412350987524,0.7275230007450978,-0.23112496918984693,0.4168157462076584,0.051505569464162626,0.0009549267284904283,-0.00041386465862448504,0.06966006371571834,-0.003701717948070473,1.0844965786791814,1.5679297045634222,0.0011243757597930257,7.704182339538354e-5,0.00014714169745348442,0.0583945209165396,3.0016182414458346e-9,4.600745979596068e-9,-1.1946896578353236e-11,9.372184733473382e-14,1.4377333367777076e-13,0.5651087851604322,0.6817387861110312,0.9818040308602298,0.9779574639452253,-0.08682304218392804,-0.031095983318921175
0.0159,0.9630135031835549,-0.14570314187048192,0.7383454020667065,-0.15985814628770004,0.7275274201761245,-0.2311609076030769,0.4180102777497129,0.0517505107064046,0.0009549914349370354,-0.00041387230098829757,0.06965763107829047,-0.0037090590402637934,1.0845211226173517,1.5677902470201133,0.0011242531637816028,7.704345466276576e-5,0.00014713249464795038,0.05839437514661896,2.9527198876736106e-9,4.60104125475144e-9,-1.1815185450683019e-11,9.218978050102395e-14,1.437825608944021e-13,0.5651430911810332,0.6816722908162057,0.9818152528433842,0.9779659216797706,-0.08685454215738343,-0.031052267210893564
0.016,0.9630229490410493,-0.14574215573921648,0.738351097655267,-0.159890912377205,0.7275315327542622,-0.2311954639709902,0.4192004105034661,0.05199455543794435,0.0009550545348426171,-0.0004138756824804502,0.06965520189247174,-0.0037163948177464956,1.0845449070280015,1.567653840359473,0.0011241324567060318,7.704508571842196e-5,0.00014712086159377393,0.058394230850231515,2.9036005795394737e-9,4.601331607051723e-9,-1.1714696299574756e-11,9.065183465251721e-14,1.4379163429738547e-13,0.5651800800268938,0.6816005954062502,0.9818273524165231,0.9779750408324425,-0.08688850551548628,-0.031005132382862472
0.0161,0.9630318592547651,-0.14577975458318337,0.7383564498470675,-0.15992245328192492,0.7275353514602849,-0.23122867337336597,0.4203861574529805,0.05223770598969188,0.0009551160849562461,-0.0004138749117828143,0.06965277612856889,-0.0037237252049674464,1.0845679494166611,1.567520444986428,0.0011240136387494941,7.704671656623768e-5,0.0001471068576701638,0.05839408800063182,2.854301769024788e-9,4.601617059790398e-9,-1.164311780770464e-11,8.91092443829887e-14,1.4380055461234127e-13,0.5652194504959834,0.6815242837004911,0.9818402310522137,0.9779847471455225,-0.08692465569290499,-0.030954962656100968
0.0162,0.9630402535928553,-0.14581597417102274,0.7383614724747567,-0.1599528005053945,0.7275388892749669,-0.2312605708899833,0.4215675315823184,0.05247996469255718,0.0009551761420269948,-0.0004138700975772615,0.06965035375688862,-0.0037310501263755134,1.084590267288862,1.5673900213059055,0.0011238967100951692,7.70483472100984e-5,0.0001470905422563286,0.05839394657107442,2.8048649081109212e-9,4.601897636260944e-9,-1.159813865774886e-11,8.756324428621356e-14,1.4380932256488987e-13,0.5652609013862717,0.6814439395182544,0.9818537902230237,0.9779949663612922,-0.0869627161243079,-0.030902141851882132
0.0163,0.9630481518234726,-0.1458508502713749,0.738366179370984,-0.15998198555114862,0.7275421591790825,-0.23129119160062134,0.42274454587554217,0.05272133387745026,0.0009552347628039357,-0.000413861348545663,0.0696479347477377,-0.0037383695064195648,1.0846118781501342,1.5672625297228333,0.0011237816709262387,7.704997765388968e-5,0.00014707197473147699,0.058393806534813894,2.7553314487792385e-9,4.6021733597568405e-9,-1.1577447532383612e-11,8.601506895596689e-14,1.438179388806517e-13,0.5653041314957281,0.6813601466788659,0.9818679314015204,0.9780056242220334,-0.08700241024436343,-0.03084705379147904
0.0164,0.9630555737147699,-0.1458844186528799,0.7383705843683985,-0.16001003992272197,0.7275451741534062,-0.2313205705850592,0.4239172133167144,0.05296181587528115,0.0009552920040361412,-0.00041384877336989045,0.06964551907142286,-0.003745683269548468,1.0846327995060083,1.567137930642138,0.0011236685214258825,7.705160790149704e-5,0.0001470512144748176,0.0583936678651048,2.7057428430111037e-9,4.602444253571569e-9,-1.1578733114285085e-11,8.446595298602378e-14,1.4382640428524713e-13,0.5653488396223223,0.6812734890016516,0.9818825560602711,0.9780166464700275,-0.08704346148773996,-0.030790082296164766
0.0165,0.9630625390349002,-0.14591671508417797,0.7383747012996493,-0.16003699512364944,0.727547947178712,-0.23134874292307595,0.4250855468898973,0.05320141301695982,0.0009553479224726838,-0.0004138324807318154,0.06964310669825079,-0.0037529913402110896,1.084653048862015,1.5670161844687471,0.0011235572617772816,7.705323795680598e-5,0.00014702832086555914,0.05839353053520169,2.656140542787888e-9,4.602710340998606e-9,-1.159968408612947e-11,8.291713097015943e-14,1.4383471950429656e-13,0.5653947245640236,0.6811845503059377,0.9818975656718433,0.9780279588475559,-0.08708559328910587,-0.03073161118721239
0.0166,0.9630690675520167,-0.14594777533390937,0.7383785439973856,-0.16006288265746574,0.7275504912357743,-0.2313757436944508,0.42624955957915345,0.05344012763339628,0.0009554025748626364,-0.0004138125793133092,0.06964069759852828,-0.0037602936428562978,1.0846726437236855,1.566897251607588,0.0011234478921636165,7.705486782370202e-5,0.00014700335328291024,0.05839339451835913,2.606566000090954e-9,4.602971645331434e-9,-1.1637989130592959e-11,8.136983750214894e-14,1.438428852634204e-13,0.5654414851188021,0.6810939144110502,0.9819128617088042,0.9780394870969005,-0.08712852908312956,-0.03067202428589499
0.0167,0.9630751790342718,-0.14597763517071424,0.7383821262942564,-0.1600877340277057,0.7275528193053675,-0.2314016079789628,0.42740926436854515,0.05367796205550055,0.0009554560179550711,-0.0004137891777962433,0.06963829174256203,-0.0037675901019329607,1.0846916015965498,1.5667810924635879,0.0011233404127680678,7.70564975060707e-5,0.00014697637110607954,0.05839325978783168,2.557060666901668e-9,4.603228189863532e-9,-1.1691336930351745e-11,7.982530717576737e-14,1.43850902288239e-13,0.5654888200846268,0.681002165136315,0.9819283456437214,0.9780511569603426,-0.08717199230447939,-0.03061170541348564
0.0168,0.9630808932498186,-0.14600633036323277,0.7383854620229111,-0.1601115807379041,0.7275549443682657,-0.23142637085639117,0.42856467424213496,0.05391491861418263,0.0009555083084990604,-0.00041376238486248924,0.06963588910065878,-0.0037748806418899453,1.0847099399861388,1.566667667441674,0.001123234823773816,7.705812700779753e-5,0.00014694743371427576,0.0583931263168739,2.5076659952013973e-9,4.603479997888379e-9,-1.1757416168082016e-11,7.828477458478992e-14,1.4385877130437278e-13,0.5655364282594676,0.680909886301058,0.9819439189491623,0.978062894180164,-0.08721570638782376,-0.030551038391257425
0.0169,0.9630862299668101,-0.14603389668010514,0.7383885650159987,-0.16013445429159573,0.7275568794052432,-0.23145006740651494,0.42971580218398514,0.05415099964035252,0.000955559503243677,-0.00041373230919391845,0.06963348964312527,-0.0037821651871761193,1.0847276763979834,1.5665569369467733,0.001123131125364042,7.705975633276802e-5,0.00014691660048670748,0.05839299407874035,2.4584234369715072e-9,4.603727092699455e-9,-1.1833915526459968e-11,7.674947432299165e-14,1.4386649303744213e-13,0.5655840084412939,0.6808176617246056,0.9819594830976942,0.9780746244986462,-0.08725939476783107,-0.030490407040483412
0.017,0.9630912089533992,-0.14606036988997156,0.7383914491061682,-0.16015638619231537,0.7275586373970743,-0.23147273270911325,0.4308626611781583,0.05438620746492024,0.0009556096589379935,-0.00041369905947240244,0.06963109334026821,-0.003789443662240351,1.084744828337614,1.566448861383814,0.0011230293177219258,7.706138548486771e-5,0.0001468839308025834,0.0583928630466856,2.4093744441933618e-9,4.6039694975902405e-9,-1.191852368816179e-11,7.522064098414764e-14,1.4387406821306746e-13,0.5656312594280755,0.6807260752262834,0.9819749395618848,0.9780862736580709,-0.08730278087916968,-0.03043019518243668
0.0171,0.9630958499777386,-0.14608578576147221,0.738394128126069,-0.1601774079435978,0.7275602313245334,-0.23149440184396528,0.43200526420871666,0.05462054441879577,0.0009556588323310823,-0.0004136627443798127,0.06962870016239435,-0.003796715991531507,1.0847614133105614,1.5663434011577222,0.0011229294010306487,7.706301446798211e-5,0.00014684948404111218,0.058392733193964194,2.360560468848331e-9,4.604207235854214e-9,-1.2008929335863674e-11,7.369950916203314e-14,1.4388149755686915e-13,0.5656778800177817,0.6806357106254177,0.9819901898143009,0.9780977674007194,-0.08734558815650799,-0.030370786638390313
0.0172,0.9631001728079814,-0.14611018006324733,0.73839661590835,-0.16019755104897782,0.7275616741683947,-0.23151510989085008,0.4331436242597228,0.054854012832889126,0.0009557070801720156,-0.0004136234725980207,0.06962631007981042,-0.003803982099498455,1.0847774488223558,1.566240516673426,0.001122831375473391,7.706464328599674e-5,0.00014681331958150246,0.058392604493830706,2.3120229629177787e-9,4.6044403307848566e-9,-1.2102821152241809e-11,7.218731345042317e-14,1.4388878179446756e-13,0.5657235690083822,0.6805471517413344,0.9820051353275104,0.9781090314688735,-0.08738754003451436,-0.03031256522961738
0.0173,0.9631041972122805,-0.14613358856393704,0.7383989262856607,-0.1602168470119902,0.7275629789094323,-0.23153489192954682,0.434277754315239,0.05508661503811032,0.0009557544592098663,-0.00041358135280889776,0.06962392306282315,-0.0038112419105900634,1.084792952378529,1.566140168335852,0.0011227352412333334,7.706627194279714e-5,0.0001467754968029629,0.05839247691953969,2.2638033783830713e-9,4.604668805675646e-9,-1.2197887819972392e-11,7.06852884430929e-14,1.4389592165148316e-13,0.5657680251978465,0.6804609823933596,0.9820196775740805,0.9781199916048148,-0.08742835994785722,-0.030255914777390966
0.0174,0.9631079429587887,-0.14615604703218155,0.7384010730906498,-0.16023532733616977,0.7275641585284209,-0.23155378303983462,0.4354076673593278,0.05531835336536935,0.0009558010261937069,-0.00041353649369431556,0.06962153908173928,-0.003818495349255199,1.0848079414846103,1.5660423165499282,0.0011226409984936563,7.706790044226882e-5,0.00014673607508470217,0.05839235044434571,2.2159431672255754e-9,4.604892683820064e-9,-1.2291818021731608e-11,6.919466873381742e-14,1.439029178535363e-13,0.5658109473841443,0.6803777864008194,0.9820337180265787,0.9781305735508247,-0.08746777133120494,-0.03020121910298414
0.0175,0.963111429815659,-0.14617759123662108,0.7384030701559668,-0.16025302352505127,0.7275652260061345,-0.23157181830149257,0.4365333763760516,0.05554923014557623,0.0009558468378726096,-0.0004134890039361454,0.06961915810686553,-0.0038257423399427294,1.0848224336461312,1.5659469217205813,0.0011225486474375403,7.706952878829728e-5,0.0001466951138059289,0.05839222504150333,2.1684837814266548e-9,4.6051119885115886e-9,-1.2382300440195656e-11,6.77166889163718e-14,1.4390977112624734e-13,0.565852034365245,0.6802981475830393,0.9820471581575723,0.9781407030491849,-0.08750549761922588,-0.030148862027669983
0.0176,0.9631146775510442,-0.1461982569458958,0.7384049313142607,-0.1602699670821695,0.7275661943233475,-0.23158903279429985,0.43765489434947275,0.055779247709640954,0.0009558919509956473,-0.0004134389922162589,0.06961678010850864,-0.0038329828071015227,1.084836446368622,1.5658539442527386,0.0011224581882481662,7.707115698476806e-5,0.00014665267234585175,0.05839210068426709,2.1214666729676787e-9,4.605326743043701e-9,-1.246702375804072e-11,6.625258358453129e-14,1.439164821952367e-13,0.5658909849391183,0.680222649759346,0.9820598994396286,0.978150305842177,-0.08754126224658847,-0.03009922737272157
0.0177,0.9631177059330972,-0.1462180799286459,0.7384066703981805,-0.1602861895110593,0.727567076460834,-0.23160546159803552,0.4387722342636537,0.05600840838847351,0.0009559364223118922,-0.00041338656721652745,0.06961440505697536,-0.003840216675180446,1.0848499971576138,1.565763344551328,0.0011223696211087144,7.707278503556669e-5,0.0001466088100836794,0.05839197734589158,2.0749332938300116e-9,4.605536970709879e-9,-1.2543676657942993e-11,6.480358733207091e-14,1.439230517861248e-13,0.5659274979037336,0.6801518767490652,0.9820718433453153,0.9781593076720825,-0.08757478864796105,-0.030052698959411983
0.0178,0.9631205347299712,-0.1462370959535116,0.7384083012403757,-0.16030172231525538,0.7275678853993685,-0.23162113979247873,0.4398854091026569,0.05623671451298395,0.000955980308570417,-0.0004133318376188225,0.06961203292257238,-0.003847443868628367,1.0848631035186367,1.5656750830212758,0.0011222829462023659,7.707441294457867e-5,0.00014656358639862052,0.05839185499963134,2.0289250959950202e-9,4.605742694803604e-9,-1.2609947822578671e-11,6.337093475276583e-14,1.43929480624532e-13,0.5659612720570607,0.6800864123715228,0.9820828913471995,0.9781676342811831,-0.08760580025801204,-0.030009660609014294
0.0179,0.9631231837098186,-0.14625534078913302,0.7384098376734952,-0.1603165969982926,0.727568634119725,-0.23163610245740862,0.4409944318505447,0.056464168414082236,0.0009560236665202941,-0.00041327491210501563,0.06960966367560648,-0.0038546643118941536,1.0848757829572215,1.5655891200675098,0.0011221981637123007,7.707604071568952e-5,0.0001465170606698837,0.05839173361874094,1.98348353144407e-9,4.605943938618355e-9,-1.2663525934623941e-11,6.195586044039113e-14,1.439357694360787e-13,0.5659920061970691,0.6800268404460449,0.9820929449178488,0.9781752114117602,-0.0876340205114098,-0.02997049614280158
0.018,0.9631256726407929,-0.1462728502041504,0.7384112935301882,-0.16033084506370568,0.7275693356026781,-0.2316503846726043,0.4420993154913796,0.05669077242267839,0.0009560665529105961,-0.0004132158993569783,0.06960729728638436,-0.0038618779294266733,1.0848880529788993,1.5655054160949573,0.0011221152738216998,7.707766835278479e-5,0.00014646929227667767,0.058391613176474934,1.938650052158527e-9,4.606140725447612e-9,-1.2702099676754998e-11,6.055959898872195e-14,1.4394191894638533e-13,0.5660193991217282,0.6799737447919576,0.9821019055298306,0.9781819648060956,-0.08765917284282272,-0.02993558938204692
0.0181,0.9631280212910465,-0.14628965996720392,0.7384126826431038,-0.16034449801502945,0.7275700028290021,-0.23166402151784488,0.44320007300922404,0.05691652886968243,0.0009561090244903954,-0.0004131549080565818,0.06960493372521277,-0.003869084645674794,1.0848999310892005,1.5654239315085454,0.0011220342767137438,7.707929585974996e-5,0.00014642034059821106,0.058391493646087894,1.8944661101197557e-9,4.606333078584855e-9,-1.272335773164803e-11,5.918338499153336e-14,1.4394792988107223e-13,0.5660431496290077,0.6799277092285868,0.982109674655712,0.9781878202064709,-0.08768098068691921,-0.02990532414802339
0.0182,0.9631302494287324,-0.1463058058469338,0.7384140188448911,-0.1603575873557987,0.727570648779471,-0.2316770480729095,0.44429671738814036,0.05714144008600434,0.0009561511380087646,-0.0004130920468856978,0.06960257296239843,-0.0038762843850873824,1.0849114347936557,1.5653446267132014,0.0011219551725716133,7.708092324047058e-5,0.00014637026501369255,0.05839137500083437,1.8509731573091261e-9,4.606521021323563e-9,-1.272498878197923e-11,5.782845304260057e-14,1.4395380296575986e-13,0.5660629565168771,0.6798893175752587,0.9821161537680608,0.9781927033551673,-0.08769916747836763,-0.02988008426200407
0.0183,0.9631323768220038,-0.14632132361198022,0.7384153159681993,-0.16037014458954818,0.7275712864348592,-0.23168949941757727,0.445389261612191,0.057365508402554125,0.0009561929502147761,-0.00041302742452619767,0.06960021496824809,-0.0038834770721133064,1.0849225815977954,1.565267462113853,0.0011218779615784886,7.708255049883217e-5,0.00014631912490233073,0.05839125721396893,1.8082126457080019e-9,4.606704576957215e-9,-1.2704681510424792e-11,5.649603773569866e-14,1.4395953892606852e-13,0.5660785185833062,0.6798591536512991,0.9821212443394441,0.9781965399944669,-0.08771345665183637,-0.029860253545262033
0.0184,0.9631344232390132,-0.14633624903098336,0.7384165878456778,-0.1603822012198127,0.7275719287759411,-0.23170141063162736,0.4464777186654384,0.05758873615024179,0.0009562345178575026,-0.0004129611496599529,0.06959785971306845,-0.0038906626312014336,1.0849333890071506,1.5651923981154265,0.0011218026439175504,7.708417763872024e-5,0.0001462669796433343,0.058391140258746116,1.766226027297749e-9,4.6068837687792925e-9,-1.2660124599660903e-11,5.5187373664602744e-14,1.4396513848761868e-13,0.5660895346262642,0.6798378012760342,0.9821248478424296,0.9781992558666508,-0.08772357164199382,-0.02984621581907036
0.0185,0.9631364084479139,-0.1463506178725834,0.7384178483099751,-0.16039378875012705,0.727572588783491,-0.23171281679483882,0.4475621015319449,0.05781112565997736,0.0009562758976860165,-0.00041289333096883497,0.06959550716716628,-0.003897840986800632,1.084943874527252,1.5651193951228497,0.0011217292197719798,7.708580466402032e-5,0.00014621388861591194,0.058391024108420515,1.725054754059734e-9,4.607058620083275e-9,-1.2589006732363759e-11,5.390369542308794e-14,1.4397060237603068e-13,0.5660957034437208,0.6798258442687899,0.9821268657495843,0.9782007767140009,-0.08772923588350837,-0.029838354904702123
0.0186,0.963138349763517,-0.14636446403095565,0.7384191092850119,-0.16040493692146507,0.7275732774771749,-0.2317237509501652,0.44864242377556196,0.05803267939256631,0.0009563171392302681,-0.00041282407131805764,0.06959315730522699,-0.003905012068582762,1.0849540549782666,1.5650484077849058,0.0011216576790039356,7.708743157868413e-5,0.00014615990828773323,0.058390908735714044,1.684732929755558e-9,4.607229173869137e-9,-1.2489881013142702e-11,5.264602304300504e-14,1.439759319340483e-13,0.566097054560364,0.6798232572368469,0.9821272916116468,0.978201096953371,-0.08773043913213649,-0.029836526840406448
0.0187,0.9631402247289189,-0.1463777874920466,0.7384203520143776,-0.1604156439548805,0.7275739745670481,-0.23173420993837016,0.4497187073922436,0.058253401767182585,0.0009563581752376259,-0.0004127533687262164,0.06959081017139371,-0.003912175898207455,1.084963934036877,1.5649793119898876,0.0011215878581827814,7.708905838698278e-5,0.00014610504182921744,0.0583907941099746,1.645176192012397e-9,4.607395762115162e-9,-1.2374411626066397e-11,5.141190925828196e-14,1.4398113755418009e-13,0.5660983796441951,0.6798212280153536,0.9821274522585864,0.9782012057922257,-0.08773102316955583,-0.029833037240320603
0.0188,0.9631420245720496,-0.1463905908293067,0.738421568975355,-0.16042591131796677,0.7275746717803323,-0.2317441948489811,0.4507909689828192,0.058473296149031274,0.0009563989792790353,-0.00041268123007726255,0.06958846578197399,-0.003919332484551325,1.0849735146596406,1.5649120482588188,0.0011215196827892705,7.7090685091133e-5,0.00014604929502458572,0.05839068021527742,1.6063426367994798e-9,4.607558538740412e-9,-1.22474245752683e-11,5.0200128259347923e-14,1.4398622405332056e-13,0.5661012861353159,0.6798167770409653,0.9821278046279723,0.978201444523661,-0.087732304220261,-0.029825383013900877
0.0189,0.9631437517333209,-0.14640288418943292,0.7384227614427635,-0.16043574770217642,0.7275753699432128,-0.23175371518222432,0.4518592222254213,0.058692365268060355,0.0009564395579890128,-0.0004126076858612888,0.0695861241328326,-0.003926481814685175,1.0849828023617243,1.5648465875271491,0.0011214531294318297,7.709231169283613e-5,0.00014599268524385543,0.058390567039616544,1.568224129172611e-9,4.607717558995479e-9,-1.2109540577636583e-11,4.9010437956088014e-14,1.4399119315854436e-13,0.5661057008165605,0.6798100164377904,0.9821283398432961,0.9782018071338132,-0.08773425001341482,-0.029813756978100542
0.019,0.9631454086531455,-0.14641467771912242,0.738423930691423,-0.1604451617989619,0.7275760698818755,-0.2317627804383263,0.4529234807981827,0.058910611854217844,0.0009564799180020753,-0.00041253276656838853,0.0695837852198345,-0.003933623875679811,1.0849918026582974,1.564782900730328,0.0011213881747188863,7.70939381937935e-5,0.0001459352298570439,0.05839045457098604,1.5308125341875966e-9,4.607872878130955e-9,-1.1961380350059407e-11,4.7842596258387395e-14,1.4399604659692629e-13,0.5661115504707638,0.6798010583299375,0.9821290490280505,0.9782022876088199,-0.0877368282781802,-0.029798351949872882
0.0191,0.9631469977719356,-0.14642598156507222,0.7384250779961532,-0.16045416229977585,0.7275767724225063,-0.23177140011751352,0.45398375837923616,0.059128038637451745,0.0009565200659527401,-0.0004124565026886547,0.06958144903884451,-0.003940758654606037,1.0850005210645286,1.5647209588038054,0.0011213247952588676,7.70955645957065e-5,0.0001458769462341685,0.058390342797379945,1.4940997169002433e-9,4.608024551397429e-9,-1.1803564609424948e-11,4.6696361076131203e-14,1.44000786095541e-13,0.5661187618807603,0.6797900148415149,0.9821299233057278,0.9782028799348186,-0.08774000674371998,-0.029779360746171196
0.0192,0.9631485215301036,-0.1464368058739794,0.7384262046317737,-0.16046275789607067,0.7275774783912907,-0.23177958372001237,0.4550400686467144,0.059344648347710055,0.0009565600084755235,-0.0004123789247121803,0.06957911558572748,-0.003947886138534658,1.0850089630955857,1.564660732683031,0.0011212629676601998,7.70971909002764e-5,0.0001458178517452465,0.05839023170679234,1.458077542366356e-9,4.608172634045493e-9,-1.1636714072621371e-11,4.557149031920458e-14,1.4400541338146314e-13,0.5661272618293842,0.6797769980966313,0.9821309537998201,0.9782035780979457,-0.08774375313919702,-0.029756976183948753
0.0193,0.9631499823680617,-0.14644716079254094,0.7384273118731043,-0.16047095727929894,0.7275781886144146,-0.23178734074604926,0.45609242527875016,0.05956044371494077,0.0009565997522049429,-0.0004123000631290583,0.06957678485634826,-0.003955006314536478,1.0850171342666373,1.5646021933034542,0.0011212026685313106,7.70988171092046e-5,0.00014575796376029533,0.05839012128721725,1.4227378756417399e-9,4.608317181325737e-9,-1.1461449456536845e-11,4.446774189749263e-14,1.4400993018176747e-13,0.5661369770994703,0.6797621202193951,0.9821321316338197,0.9782043760843389,-0.08774803519377415,-0.02973139108015884
0.0194,0.9631513827262225,-0.14645705646745405,0.7384284009949645,-0.16047876914091316,0.7275789039180638,-0.23179468069585069,0.45714084195347626,0.059775427469091896,0.0009566393037755152,-0.000412219948429382,0.06957445684657174,-0.003962119169682303,1.085025040092852,1.5645453116005255,0.001121143874480627,7.710044322419243e-5,0.00014569729964933234,0.058390011526648765,1.388072581782204e-9,4.608458248488753e-9,-1.1278391478059547e-11,4.338487372088059e-14,1.440143382235287e-13,0.5661478344738531,0.6797454933339147,0.9821334479312192,0.9782052678801352,-0.08775282063661431,-0.02970279825175475
0.0195,0.9631527250449979,-0.14646650304541567,0.7384294732721743,-0.16048620217236587,0.727579625128424,-0.231801613069643,0.45818533234902525,0.059989602340111435,0.0009566786698217568,-0.0004121386111032442,0.06957213155226276,-0.003969224691042936,1.0850326860893982,1.5644900585096937,0.0011210865621165758,7.710206924694121e-5,0.00014563587678237478,0.05838990241308092,1.3540735258435521e-9,4.608595890785133e-9,-1.1088160854077642e-11,4.232264369925355e-14,1.4401863923382145e-13,0.5661597607353669,0.6797272295642987,0.9821348938155104,0.9782062474714716,-0.08775807719688028,-0.029671390515689768
0.0196,0.9631540117648006,-0.14647551067312292,0.7384305299795533,-0.16049326506510955,0.7275803530716808,-0.23180814736765265,0.45922591014353004,0.060202971057947356,0.0009567178569781854,-0.00041205608164073817,0.06956980896928616,-0.003976322865689182,1.0850400777714442,1.5644364049664092,0.001121030708047584,7.71036951791523e-5,0.0001455737125294401,0.058389793934507765,1.320732572881591e-9,4.608730163465464e-9,-1.0891378301479301e-11,4.128080974249666e-14,1.440228349397205e-13,0.5661726826668465,0.6797074410346554,0.982136460410186,0.9782073088444855,-0.08776377260373495,-0.02963736068891717
0.0197,0.9631552453260429,-0.14648408949727285,0.7384315723919211,-0.16049996651059675,0.72758108857402,-0.23181429309010607,0.4602625890151232,0.06041553635254771,0.0009567568718793171,-0.00041197239053195685,0.06956748909350681,-0.003983413680691846,1.0850472206541586,1.5643843219061213,0.0011209762888820792,7.710532102252704e-5,0.00014551082426054557,0.058389686078923364,1.2880415879521263e-9,4.608861121780339e-9,-1.0688664537152695e-11,4.025912976049507e-14,1.4402692706830053e-13,0.5661865270511262,0.6796862398690935,0.982138138838738,0.9782084459853139,-0.08776987458634117,-0.02960090158839025
0.0198,0.963156428169137,-0.14649224966456256,0.7384326017840975,-0.16050631520028,0.7275818324616277,-0.23182005973722974,0.46129538264193765,0.06062730095386047,0.0009567957211596695,-0.00041188756826699335,0.0695651719207896,-0.003990497123121733,1.08505412025271,1.5643337802642803,0.0011209232812284876,7.71069467787668e-5,0.00014544722934570854,0.05838957883432179,1.255992436110963e-9,4.608988820980352e-9,-1.0480640277985981e-11,3.9257361663133886e-14,1.440309173466362e-13,0.5662012206710406,0.6796637381917214,0.982139920224659,0.9782096528800941,-0.08777635087386183,-0.029562206031062285
0.0199,0.9631575627344953,-0.14650000132168906,0.7384336194309024,-0.1605123198256118,0.727582585560689,-0.23182545680925,0.46232430470210595,0.060838267591833625,0.000956834411453759,-0.00041180164533594066,0.06956285744699936,-0.003997573180049648,1.085060782082266,1.5642847509763353,0.0011208716616952369,7.710857244957287e-5,0.0001453829451549464,0.05838947218869707,1.2245769824139094e-9,4.609113316316089e-9,-1.0267926240867348e-11,3.827526336029831e-14,1.4403480750180226e-13,0.5662166903094242,0.6796400481266477,0.9821417956914411,0.9782109235149633,-0.08778316919545977,-0.029521466833886564
0.02,0.96315865146253,-0.14650735461534942,0.738434626607155,-0.16051798907804463,0.7275833486973903,-0.2318304938063933,0.463349368873761,0.06104843899641519,0.0009568729493961027,-0.0004117146522288919,0.06956054566800096,-0.0040046418385463935,1.0850672116579958,1.5642372049777362,0.0011208214068907539,7.711019803664662e-5,0.00014531798905827647,0.05838936613004328,1.1937870919167703e-9,4.609234663038142e-9,-1.005114314268496e-11,3.7312592761873476e-14,1.4403859926087336e-13,0.5662328627491116,0.6796152817979806,0.9821437563625764,0.9782122518760584,-0.08779029728029784,-0.02947887681381637
0.0201,0.9631596967936537,-0.14651431969224074,0.7384356245876755,-0.16052333164903107,0.7275841226979168,-0.23183518022888616,0.4643705888350354,0.06125781789755316,0.0009569113416212178,-0.00041162661943594005,0.06955823657965923,-0.004011703085682775,1.0850734144950678,1.5641911132039332,0.0011207724934234656,7.711182354168942e-5,0.0001452523784257161,0.05838926064635447,1.1636146296753517e-9,4.609352916397104e-9,-9.830911700326981e-12,3.6369107777744514e-14,1.4404229435092424e-13,0.5662496647729371,0.6795895513298288,0.9821457933615578,0.9782136319495168,-0.0877977028575389,-0.02943462878780499
0.0202,0.9631607011682783,-0.14652090669906007,0.7384366146472834,-0.16052835623002365,0.7275849083884546,-0.23183952557695492,0.4653879782640619,0.06146640702519554,0.0009569495947636207,-0.0004115375774471783,0.06955593017783908,-0.0040187569085296,1.0850793961086502,1.5641464465903756,0.0011207248979017992,7.711344896640255e-5,0.0001451861306272826,0.05838915572562469,1.1340514607454594e-9,4.609468131643565e-9,-9.607852630681585e-12,3.5444566317796576e-14,1.440458944990296e-13,0.5662670231637355,0.6795629688463006,0.9821478978118771,0.9782150577214755,-0.08780535365634586,-0.029388915572805707
0.0203,0.9631616670268166,-0.14652712578250443,0.7384375980607985,-0.1605330715124748,0.7275857065951894,-0.23184353935082602,0.4664015508389734,0.06167420910929033,0.0009569877154578287,-0.0004114475567526996,0.06955362645840533,-0.004025803294157668,1.0850851620139113,1.564103176072513,0.0011206785969341817,7.711507431248741e-5,0.00014511926303299337,0.05838905135584801,1.1050894501829e-9,4.609580364028115e-9,-9.382586650636942e-12,3.4538726291914797e-14,1.440494014322641e-13,0.5662848647043411,0.6795356464715049,0.9821500608370265,0.978216523178072,-0.08781321740588152,-0.02934192998577181
0.0204,0.9631625968096805,-0.14653298708927096,0.7384385761030402,-0.16053748618783711,0.7275865181443069,-0.2318472310507259,0.4674113202379024,0.06188122687978553,0.0009570257103383585,-0.0004113565878425969,0.06955132541722284,-0.004032842229637789,1.08509071772602,1.5640612725857952,0.00112063356712904,7.711669958164531e-5,0.00014505179301286568,0.05838894752501847,1.0767204630434776e-9,4.609689668801345e-9,-9.155734477081209e-12,3.36513456099843e-14,1.4405281687770245e-13,0.5663031161775884,0.6795076963295497,0.9821522735604986,0.9782180223054427,-0.08782126183530876,-0.02929386484365657
0.0205,0.9631634929572829,-0.14653850076605668,0.7384395500488286,-0.16054160894756309,0.7275873438619926,-0.23185061017688097,0.46841730013898186,0.06208746306662913,0.0009570635860397269,-0.0004112647012069635,0.06954902705015648,-0.0040398737020407634,1.085096068760144,1.5640207070656722,0.0011205897850948012,7.71183247755776e-5,0.00014498373793691695,0.05838884422113012,1.0489363643830014e-9,4.609796101213848e-9,-8.927916826902576e-12,3.278218218189028e-14,1.4405614256241935e-13,0.5663217043663121,0.6794792305445436,0.9821545271057855,0.9782195490897256,-0.08782945467379044,-0.029244912963413295
0.0206,0.9631643579100356,-0.1465436769595586,0.7384405211729832,-0.16054544848310526,0.7275881845744328,-0.23185368622951769,0.46941950422034434,0.06229292039976913,0.0009571013491964513,-0.00041117192733589226,0.0695467313530711,-0.004046897698437398,1.0851012206314528,1.5639814504475935,0.0011205472274398926,7.711994989598563e-5,0.00014491511517516448,0.058388741432177045,1.0217290192572753e-9,4.609899716516213e-9,-8.699754416989204e-12,3.1930993917517865e-14,1.4405938021348955e-13,0.5663405560533467,0.6794503612405954,0.9821568125963798,0.9782210975170575,-0.08783776365048944,-0.02919526716199525
0.0207,0.963165194108351,-0.1465485258164739,0.7384414907503238,-0.16054901348591613,0.7275890411078128,-0.23185646870886248,0.4704179461601226,0.06249760160915354,0.000957139006443048,-0.00041107829671947635,0.06954443832183158,-0.004053914205898497,1.0851061788551135,1.5639434736670088,0.0011205058707727407,7.712157494457072e-5,0.00014484594209762563,0.058388639146153276,9.950902927221054e-10,4.61000056995903e-9,-8.471867964229263e-12,3.10975387267522e-14,1.4406253155798767e-13,0.5663595980215265,0.6794212005418132,0.9821591211557732,0.9782226615735756,-0.08784615649456859,-0.02914512025635573
0.0208,0.9631660039926416,-0.14655305748349953,0.7384424600556699,-0.1605523126474482,0.7275899142883183,-0.23185896711514176,0.47141263963644947,0.06270150942473036,0.0009571765644140343,-0.0004109838398478088,0.06954214795230274,-0.004060923211494864,1.0851109489462956,1.563906747659368,0.001120465691701773,7.712319992303424e-5,0.00014477623607431775,0.05838853735105288,9.690120498332985e-10,4.610098716792891e-9,-8.24487818551092e-12,3.0281574519478404e-14,1.4406559832298844e-13,0.566378757053686,0.6793918605723056,0.9821614439074585,0.9782242352454167,-0.08785460093519076,-0.02909466506344801
0.0209,0.9631667900033197,-0.14655728210733268,0.7384434303638415,-0.16055535465915402,0.7275908049421353,-0.23186119094858196,0.4724035983274576,0.06290464657644758,0.000957214029743927,-0.00041088858721098257,0.06953986024034947,-0.004067924702297305,1.0851155364201672,1.5638712433601207,0.0011204266668354164,7.712482483307753e-5,0.00014470601447525818,0.058388436034869914,9.434861556466598e-10,4.6101942122683874e-9,-8.019405797722348e-12,2.948285920558165e-14,1.440685822355666e-13,0.5663979599326601,0.6793624534561813,0.9821637719749279,0.9782258125187184,-0.08786306470151883,-0.029044094400225384
0.021,0.9631675545807975,-0.14656120983467028,0.7384444029496582,-0.1605581482124861,0.7275917138954496,-0.2318631497094095,0.47339083591127973,0.06310701579425322,0.0009572514090672432,-0.0004107925692990909,0.06953757518183662,-0.004074918665376624,1.0851199467918964,1.5638369317047167,0.0011203887727820982,7.712644967640192e-5,0.00014463529467046427,0.05838833518559842,9.18504475217995e-10,4.61028711163611e-9,-7.796071517751708e-12,2.870115069494706e-14,1.4407148502279676e-13,0.566417133441283,0.6793330913175484,0.9821660964816735,0.9782273873796179,-0.08787151552271565,-0.028993601083641133
0.0211,0.9631683001654876,-0.14656485081220946,0.7384453790879396,-0.16056070199889697,0.7275926419744467,-0.23186485289785086,0.47437436606604866,0.06330861980809525,0.0009572887090184993,-0.0004106958166022266,0.06953529277262904,-0.004081905087803625,1.0851241855766522,1.5638037836286058,0.001120351986150245,7.712807445470875e-5,0.00014456409402995333,0.05838823479123247,8.940588736031113e-10,4.610377470146649e-9,-7.575496062487184e-12,2.79362068974598e-14,1.4407430841175368e-13,0.5664362043623892,0.6793038862805156,0.9821684085511879,0.9782289538142521,-0.08787992112794406,-0.028943377930648544
0.0212,0.9631690291978021,-0.14656821518664728,0.7384463600535056,-0.1605630247098391,0.7275935900053125,-0.2318663100141324,0.47535420246989707,0.0635094613479217,0.0009573259362322129,-0.0004105983596104829,0.06953301300859162,-0.004088883956649115,1.085128258289603,1.5637717700672376,0.001120316283548284,7.712969916969938e-5,0.00014449242992374276,0.058388134839766105,8.701412158578143e-10,4.610465343050595e-9,-7.35830014881694e-12,2.7187785723005014e-14,1.4407705412951207e-13,0.5664550994788133,0.6792749504691916,0.982170699306963,0.9782305058087583,-0.08788824924636693,-0.028893617758200905
0.0213,0.9631697441181533,-0.14657131310468083,0.7384473471211755,-0.16056512503676507,0.7275945588142326,-0.23186753055848058,0.4763303588009577,0.06370954314368053,0.0009573630973429004,-0.00041050022881395287,0.06953073588558917,-0.004095855258983896,1.0851321704459163,1.5637408619560615,0.0011202816415846425,7.713132382307514e-5,0.00014442031972184986,0.05838803531919339,8.467433670379098e-10,4.6105507855985405e-9,-7.145104493629145e-12,2.6455645081467843e-14,1.440797239031466e-13,0.5664737455733898,0.6792463960076844,0.9821729598724914,0.9782320373492737,-0.08789646760714713,-0.02884451338325149
0.0214,0.9631704473669538,-0.14657415471300714,0.7384483415657696,-0.16056701167112736,0.727595549227393,-0.23186852403112185,0.47730284873736334,0.06390886792531979,0.0009574001989850788,-0.00041040145470272953,0.0695284613994866,-0.004102818981878774,1.0851359275607617,1.563711030230528,0.001120248036867747,7.713294841653737e-5,0.00014434778079429198,0.058387936217508395,8.238571921992039e-10,4.6106338530410756e-9,-6.936529813811968e-12,2.5739542882733425e-14,1.4408231945973198e-13,0.5664920694289532,0.6792183350201029,0.9821751813712654,0.9782335424219352,-0.08790454393944752,-0.028796257622753597
0.0215,0.9631711413846156,-0.14657675015832325,0.7384493446621072,-0.1605686933043785,0.7275965620709793,-0.23186929993228259,0.4782716859572467,0.06410743842278745,0.0009574372477932651,-0.00041030206776690583,0.06952618954614871,-0.004109775112404553,1.0851395351493067,1.5636822458260862,0.001120215446006025,7.713457295178741e-5,0.00014427483051108648,0.05838783752270514,8.014745563975024e-10,4.610714600628791e-9,-6.733196826253578e-12,2.5039237036686902e-14,1.440848425263429e-13,0.5665099978283383,0.6791908796305554,0.982177354926777,0.9782350150128802,-0.08791244597243096,-0.028749043293660497
0.0216,0.9631718286115512,-0.14657910958732626,0.738450357685008,-0.16057017862797102,0.7275975981711771,-0.23186986776218926,0.47923688413874044,0.06430525736603152,0.0009574742504019762,-0.00041020209849657496,0.06952392032144042,-0.004116723637632038,1.0851429987267207,1.563654479678186,0.0011201838456079037,7.713619743052663e-5,0.00014420148624225064,0.05838773922277772,7.795873246886107e-10,4.6107930836122775e-9,-6.5357262478421385e-12,2.4354485453213413e-14,1.4408729483005405e-13,0.5665274575543792,0.6791641419631502,0.9821794716625187,0.9782364491082459,-0.0879201414352603,-0.028703063212925484
0.0217,0.9631725114881728,-0.14658124314671322,0.7384513819092919,-0.16057147633335742,0.7275986583541725,-0.2318702370210683,0.48019845695997737,0.06450232748499998,0.0009575112134457291,-0.0004101015773818299,0.06952165372122654,-0.004123664544632035,1.085146323808171,1.5636277027222774,0.0011201532122818096,7.713782185445633e-5,0.00014412776535780193,0.058387641305720155,7.581873621283362e-10,4.610869357242126e-9,-6.344738795465836e-12,2.3685046042198133e-14,1.4408967809794014e-13,0.5665443753899104,0.679138234141996,0.9821815227019829,0.9782378386941692,-0.08792759805709842,-0.028658510197501843
0.0218,0.963173192454893,-0.14658316098318122,0.7384524186097785,-0.1605725951119902,0.7275997434461509,-0.23187041720914614,0.4811564180990902,0.06469865150964087,0.0009575481435590404,-0.00041000053491276376,0.06951938974137196,-0.004130597820475345,1.0851495159088271,1.5636018858938097,0.0011201235226361698,7.713944622527789e-5,0.0001440536852277576,0.05838754375952653,7.372665337724843e-10,4.610943476768928e-9,-6.160855186012828e-12,2.3030676713526183e-14,1.4409199405707587e-13,0.5665606781177669,0.6791132682912016,0.9821834991686615,0.9782391777567875,-0.08793478356710814,-0.028615577064342857
0.0219,0.9631738739521238,-0.14658487324342728,0.7384534690612875,-0.16057354365532195,0.7276008542732981,-0.23187041782664913,0.4821107812342117,0.06489423216990214,0.0009575850473764274,-0.00040989900157946955,0.06951712837774153,-0.004137523452232776,1.0851525805438567,1.5635770001282328,0.001120094753279412,7.714107054469264e-5,0.00014397926322213503,0.05838744657219089,7.168167046768608e-10,4.611015497443272e-9,-5.984696136371289e-12,2.239113537708272e-14,1.4409424443453598e-13,0.5665762925207827,0.6790893565348748,0.9821853921860473,0.9782404602822378,-0.08794166569445237,-0.02857445663040181
0.022,0.9631745584202778,-0.1465863900741485,0.7384545345386389,-0.16057433065480514,0.7276019916618001,-0.23187024837380382,0.48306156004347456,0.06508907219573182,0.0009576219315324067,-0.0004097970078720404,0.0695148696262001,-0.004144441426975132,1.0851555232284287,1.5635530163609963,0.0011200668808199624,7.714269481440191e-5,0.00014390451671095154,0.058387349731707276,6.96829739897272e-10,4.611085474515753e-9,-5.816882363429387e-12,2.1766179942752883e-14,1.4409643095739508e-13,0.5665911453817924,0.6790666109971246,0.9821871928776323,0.9782416802566574,-0.08794821216829395,-0.028535341712631983
0.0221,0.9631752482997673,-0.14658772162204192,0.7384556163166518,-0.1605749648018923,0.7276031564378425,-0.23186991835083656,0.48400876820501154,0.06528317431707792,0.0009576588026614955,-0.0004096945842805692,0.06951261348261252,-0.004151351731773216,1.0851583494777108,1.5635299055275502,0.0011200398818662486,7.714431903610707e-5,0.0001438294630642245,0.05838725322606977,6.772975044895227e-10,4.6111534632369594e-9,-5.658034584075284e-12,2.1155568320421792e-14,1.4409855535272793e-13,0.5666051634836309,0.6790451438020594,0.9821888923669088,0.9782428316661833,-0.08795439071779572,-0.028498425127986667
0.0222,0.9631759460310044,-0.1465888780338046,0.7384567156701464,-0.16057545478803592,0.7276043494276108,-0.23186943725797382,0.4849524193969554,0.06547654126388841,0.0009576956673982104,-0.0004095917612951492,0.06951035994284369,-0.004158254353697834,1.0851610648068726,1.5635076385633442,0.0011200137330266973,7.714594321150943e-5,0.00014375411965197123,0.05838715704327241,6.582118635094209e-10,4.6112195188574825e-9,-5.508773515197165e-12,2.055905841997464e-14,1.4410061934760923e-13,0.5666182736091323,0.6790250670737874,0.982190481777369,0.9782439084969528,-0.08796016907212058,-0.028463899693419146
0.0223,0.9631766540544017,-0.14658986945613364,0.7384578338739421,-0.16057580930468854,0.7276055714572911,-0.23186881459544198,0.48589252729743876,0.06566917576611131,0.0009577325323770686,-0.0004094885694058733,0.06950810900275842,-0.0041651492798197905,1.0851636747310813,1.5634861864038279,0.001119988410909736,7.714756734231035e-5,0.0001436785038442091,0.058387061171309255,6.395646820127715e-10,4.611283696627912e-9,-5.369719873683191e-12,1.9976408151296542e-14,1.4410262466911366e-13,0.5666304025411313,0.6790064929364173,0.9821919522325054,0.9782449047351031,-0.08796551496043134,-0.0284319582258827
0.0224,0.9631773748103715,-0.14659070603572608,0.7384589722028589,-0.1605760370433027,0.727606823353069,-0.23186805986346753,0.4868291055845945,0.06586108055369462,0.0009577694042325868,-0.0004093850391028347,0.0695058606582216,-0.004172036497209889,1.0851661847655063,1.563465519984451,0.0011199638921237914,7.714919143021116e-5,0.00014360263301095542,0.05838696559817437,6.213478250553807e-10,4.611346051798841e-9,-5.241494376421532e-12,1.940737542427265e-14,1.441045730443159e-13,0.5666414770624624,0.6789895335140578,0.9821932948558103,0.9782458143667712,-0.08797039611189092,-0.028402793542330624
0.0225,0.9631781107393258,-0.14659139791927897,0.7384601319317163,-0.1605761466953309,0.7276081059411302,-0.23186718256227684,0.4877621679365553,0.06605225835658632,0.0009578062895992819,-0.0004092812008761263,0.06950361490509807,-0.004178915992938936,1.0851686004253154,1.563445610240663,0.0011199401532772904,7.715081547691323e-5,0.00014352652452222757,0.05838687031186181,6.035531576930543e-10,4.611406639620859e-9,-5.1247177403003585e-12,1.8851718148788106e-14,1.4410646620029067e-13,0.56665142395596,0.6789743009308169,0.9821945007707757,0.9782466313780942,-0.08797478025566213,-0.02837659845971619
0.0226,0.9631788642816772,-0.1465919552534894,0.7384613143353341,-0.16057614695222563,0.7276094200476606,-0.23186619219209637,0.4886917280314539,0.06624271190473444,0.000957843195111671,-0.00040917708521584126,0.06950137173925271,-0.004185787754077735,1.0851709272256773,1.5634264281079144,0.0011199171709786605,7.715243948411788e-5,0.00014345019574804287,0.05838677530036561,5.861725449815986e-10,4.611465515344557e-9,-5.020010682207841e-12,1.8309194234728058e-14,1.441083058641127e-13,0.5666601700044587,0.6789609073108034,0.9821955611008942,0.9782473497552095,-0.08797863512090787,-0.028353565794992694
0.0227,0.9631796378778382,-0.14659238818505438,0.738462520688532,-0.16057604650543947,0.7276107664988459,-0.23186509825315257,0.48961779954742307,0.06643244392808695,0.0009578801274042709,-0.0004090727226120726,0.06949913115655035,-0.004192651767697091,1.0851731706817604,1.5634079445216542,0.0011198949218363282,7.715406345352645e-5,0.00014337366405841866,0.05838668055167984,5.691978519768186e-10,4.611522734220526e-9,-4.9279939190321444e-12,1.777956159197763e-14,1.4411009376285662e-13,0.5666676419907931,0.6789494647781258,0.982196466969658,0.9782479634842541,-0.08798192843679095,-0.028333888365113413
0.0228,0.9631804339682208,-0.14659270686067108,0.7384637522661298,-0.16057585404642488,0.7276121461208717,-0.23186391024567182,0.4905403961625954,0.06662145715659187,0.0009579170931115985,-0.0004089681435549134,0.06949689315285588,-0.004199508020867809,1.085175336308733,1.5633901304173323,0.001119873382458721,7.715568738684031e-5,0.00014329694682337231,0.05838658605379857,5.526209437345218e-10,4.611578351499357e-9,-4.849288167661445e-12,1.7262578130422e-14,1.441118316235972e-13,0.5666737666977976,0.6789400854568924,0.9821972095005593,0.9782484665513653,-0.08798462793247429,-0.028317758987031635
0.0229,0.9631812549932375,-0.14659292142703645,0.738465010342947,-0.1605755782666344,0.7276135597399239,-0.23186263766988055,0.4914595315551038,0.0668097543201972,0.0009579540988681707,-0.0004088633785344567,0.06949465772403413,-0.004206356500660692,1.085177429621764,1.5633729567303987,0.001119852529454266,7.715731128576077e-5,0.00014322006141292114,0.05838649179471583,5.364336853105136e-10,4.6116324224316415e-9,-4.784514144983911e-12,1.67580017599463e-14,1.441135211734091e-13,0.5666784709083067,0.6789328814712119,0.9821977798170904,0.9782488529426802,-0.0879867013371207,-0.028305370477700643
0.023,0.9631821033933006,-0.1465930420308476,0.7384662961938033,-0.1605752278575206,0.727615008182188,-0.23186129002600525,0.49237521940308093,0.06699733814885094,0.0009579911513085044,-0.00040875845804079556,0.06949242486594998,-0.004213197194146546,1.085179456136021,1.5633563943963027,0.0011198323394313895,7.715893515198918e-5,0.00014314302519708252,0.05838639776242569,5.206279417605998e-10,4.61168500226797e-9,-4.734292567887711e-12,1.6265590390435675e-14,1.44115164139367e-13,0.5666816814051551,0.6789279649451926,0.9821981690427438,0.9782491166443358,-0.08798811637989307,-0.028296915654073725
0.0231,0.9631829816088223,-0.1465930788188016,0.7384676110935186,-0.1605748115105359,0.7276164922738503,-0.2318598768142723,0.4932874733846595,0.06718421137250107,0.0009580282570671166,-0.00040865341256402296,0.06949019457446827,-0.004220030088396175,1.0851814213666733,1.5633404143504943,0.0011198127889985193,7.71605589872269e-5,0.00014306585554587378,0.058386303944922203,5.051955781405865e-10,4.611736146258933e-9,-4.699244153261014e-12,1.5785101931775263e-14,1.4411676224854565e-13,0.566683324971177,0.6789254480029431,0.9821983683010116,0.9782492516424693,-0.08798884078995425,-0.028292587333104167
0.0232,0.9631838897732925,-0.14659303849592045,0.738468954650441,-0.16057433485294806,0.7276180112264654,-0.23185840409980518,0.4941963081492288,0.0673703769609459,0.0009580654161156964,-0.00040854826208464474,0.0694879668487274,-0.004226855179160016,1.0851833292209816,1.5633249889549723,0.0011197938516671055,7.716218279287811e-5,0.00014298856420039127,0.05838621033218834,4.901289629059232e-10,4.6117859148497744e-9,-4.677451601923375e-12,1.531626005938912e-14,1.4411831738845418e-13,0.5666835692795749,0.6789251004508833,0.982198403581406,0.9782492799216015,-0.08798892033925788,-0.02829165180443339
0.0233,0.9631848152899021,-0.1465929070884374,0.7384703174049704,-0.16057378518816512,0.7276195555724996,-0.2318568574659198,0.49510174248100874,0.06755583897563597,0.0009581025917783824,-0.0004084429635278991,0.0694857417052909,-0.004233672513362192,1.0851851737504024,1.5633101055413354,0.001119775490706467,7.71638065683443e-5,0.00014291112889323616,0.05838611692773046,4.75424106280643e-10,4.611834381463908e-9,-4.653893222732128e-12,1.485864442279491e-14,1.4411983184235207e-13,0.5666838330633823,0.678924909007166,0.9821984808275012,0.9782493672478789,-0.0879888116884639,-0.028288621350559935
0.0234,0.963185755704443,-0.1465926831113219,0.7384716974251067,-0.16057316107461383,0.7276211233051666,-0.23185523520761592,0.49600378897462155,0.06774060006008317,0.0009581397768610272,-0.000408337512096002,0.06948351914532809,-0.004240482104900933,1.085186954535494,1.5632957562911052,0.001119757693732918,7.716543031376429e-5,0.000142833547488012,0.05838602373030309,4.6107615892670113e-10,4.611881572103324e-9,-4.626118070098359e-12,1.4412055530434665e-14,1.44121306420958e-13,0.5666843533451552,0.6789245314075333,0.9821986331861262,0.978249539488437,-0.0879885973878671,-0.028282644145480845
0.0235,0.9631867108308011,-0.1465923682720057,0.7384730944318056,-0.16057246392287558,0.7276227140313251,-0.23185353882412155,0.4969024591308642,0.06792466259568371,0.000958176970733768,-0.00040823191274996274,0.06948129916671737,-0.0042472839595125746,1.0851886726261857,1.5632819327882232,0.0011197404521842784,7.716705402952783e-5,0.000142755823048333,0.0583859307369944,4.4707987455364335e-10,4.6119275058836086e-9,-4.594272698960194e-12,1.3976332640200806e-14,1.441227417217314e-13,0.5666851214374106,0.6789239739570117,0.9821988581132505,0.9782497937672632,-0.08798828101578385,-0.028273819994475327
0.0236,0.9631876804828611,-0.14659196427792048,0.7384745081460229,-0.1605716951435317,0.7276243273578332,-0.23185176981466457,0.49779776445053353,0.06810802896383378,0.0009582141727667422,-0.0004081261704507907,0.06947908176733718,-0.0042540780829334515,1.0851903290724045,1.563268626616631,0.001119723757498367,7.716867771602467e-5,0.00014267795863781338,0.058385837944892466,4.3343000687101574e-10,4.611972201920338e-9,-4.558503664255759e-12,1.3551315009985778e-14,1.4412413834213167e-13,0.566686128652665,0.6789232429606267,0.9821991530648421,0.9782501272083447,-0.08798786615053054,-0.028262248702822568
0.0237,0.9631886644745087,-0.14659147283649798,0.7384759382887139,-0.16057085614716365,0.7276259628915497,-0.23184992967847295,0.4986897164344265,0.06829070154592956,0.0009582513823300874,-0.0004080202901594952,0.06947686694506591,-0.004260864480899899,1.0851919249240796,1.56325582936027,0.0011197076011130035,7.717030137364462e-5,0.00014259995732006744,0.05838574535108544,4.201213095883646e-10,4.612015679329098e-9,-4.518957520923182e-12,1.313684189768202e-14,1.4412549687961835e-13,0.5666873663034357,0.6789223447234051,0.9821995154968705,0.9782505369356692,-0.08798735637042353,-0.028248030075801768
0.0238,0.9631896626196289,-0.14659089565516994,0.7384773845808343,-0.16056994834435273,0.727627620239333,-0.23184801991477458,0.4995783265833401,0.06847268272336729,0.0009582885987939408,-0.0004079142768370854,0.069474654697782,-0.004267643159148253,1.0851934612311385,1.5632435326030822,0.0011196919744660072,7.717192500277741e-5,0.00014252182215870933,0.05838565295266142,4.0714853641523564e-10,4.612057957225466e-9,-4.475780823900589e-12,1.2732752561181951e-14,1.441268179316508e-13,0.5666888257022398,0.6789212855503722,0.9821999428653039,0.9782510200732241,-0.08798675525377918,-0.02823126391869213
0.0239,0.9631906747321074,-0.14659023444136804,0.7384788467433399,-0.16056897314568036,0.7276292990080415,-0.23184604202279746,0.5004636063980711,0.06865397487754314,0.00095832582152844,-0.00040780813544457077,0.06947244502336383,-0.00427441412341485,1.08519493904351,1.563231727929009,0.0011196768689951974,7.717354860381285e-5,0.00014244355621735334,0.05838556074670852,3.9450644106117587e-10,4.612099054725025e-9,-4.4291201281261115e-12,1.2338886258378045e-14,1.441281020956885e-13,0.5666904981615941,0.6789200717465547,0.9822004326261116,0.9782515737449968,-0.08798606637891386,-0.028212050036772844
0.024,0.9631917006258292,-0.14658949090252393,0.7384803244971859,-0.16056793196172794,0.7276309988045337,-0.23184399750176946,0.5013455673794164,0.06883458038985332,0.0009583630499037223,-0.0004077018709429607,0.06947023791968983,-0.004281177379436025,1.0851963594111216,1.5632204069219922,0.001119662276138394,7.717517217714067e-5,0.00014236516255961362,0.05838546873031486,3.821897772357312e-10,4.612138990943356e-9,-4.379121988537872e-12,1.1955082247162723e-14,1.441293499691909e-13,0.5666923749940156,0.6789187096169781,0.982200982235262,0.9782521950749747,-0.08798529332414394,-0.02819048823532311
0.0241,0.9631927401146795,-0.14658866674606943,0.7384818175633279,-0.1605668262030768,0.727632719235668,-0.23184188785091847,0.502224221028173,0.06901450164169401,0.0009584002832899249,-0.00040759548829326424,0.06946803338463839,-0.0042879329329481115,1.0851977233839016,1.5632095611659724,0.0011196481873334161,7.717679572315064e-5,0.0001422866442491045,0.058385376900568546,3.701932986484476e-10,4.612177784996038e-9,-4.325932960073999e-12,1.1581179785428427e-14,1.441305621496174e-13,0.5666944475120212,0.6789172054666688,0.9822015891487242,0.9782528811871454,-0.08798443966778577,-0.028166678319622128
0.0242,0.9631937930125438,-0.14658776367943618,0.7384833256627219,-0.16056565728030842,0.7276344599083028,-0.23183971456947255,0.5030995788451377,0.06919374101446142,0.0009584375210571858,-0.000407488992456491,0.06946583141608795,-0.004294680789687447,1.0851990320117784,1.563199182244893,0.0011196345940180834,7.717841924223255e-5,0.0001422080043494401,0.05838528525455772,3.585117590088713e-10,4.612215455998654e-9,-4.269699597672621e-12,1.1217018131067594e-14,1.4413173923442743e-13,0.5666967070281284,0.6789155656006527,0.9822022508224668,0.9782536292054961,-0.08798350898815574,-0.02814072009494909
0.0243,0.9631948591333074,-0.1465867834100559,0.738484848516323,-0.16056442660400402,0.7276362204292967,-0.23183747915665953,0.5039716523311072,0.06937230088955176,0.0009584747625756418,-0.0004073823883936501,0.06946363201191691,-0.004301420955390368,1.08520028634468,1.5631892617426937,0.001119621487630215,7.718004273477613e-5,0.0001421292459242347,0.05838519378937048,3.471399120265486e-10,4.612252023066785e-9,-4.210568456271864e-12,1.0862436541972664e-14,1.4413288182108053e-13,0.5666991448548533,0.678913796323956,0.9822029647124587,0.9782544362540144,-0.08798250486357018,-0.0281127133665832
0.0244,0.9631959382908555,-0.14658572764536035,0.7384863858450871,-0.16056313558474508,0.727638000405508,-0.2318351831117074,0.5048404529868787,0.06955018364836121,0.0009585120072154307,-0.00040727568106575096,0.06946143517000365,-0.004308153435793207,1.0852014874325346,1.5631797912433174,0.0011196088596076303,7.718166620117118e-5,0.00014205037203710258,0.05838510250209495,3.360725114110252e-10,4.612287505316011e-9,-4.148686090809853e-12,1.0517274276036068e-14,1.4413399050703606e-13,0.5667017523047136,0.6789119039416047,0.9822037282746686,0.9782552994566878,-0.0879814308723455,-0.028082757939803648
0.0245,0.9631970302990734,-0.14658459809278118,0.7384879373699693,-0.16056178563311296,0.7276397994437953,-0.23183282793384402,0.505705992313249,0.06972739167228598,0.0009585492543466896,-0.00040716887543380283,0.06945924088822664,-0.004314878236632302,1.0852026363252705,1.563170762330705,0.0011195967013881492,7.718328964180746e-5,0.00014197138575165787,0.05838501138981923,3.253043108718481e-10,4.612321921861914e-9,-4.0841990562247184e-12,1.0181370591150262e-14,1.4413506588975347e-13,0.5667045206902261,0.6789098947586246,0.9822045389650655,0.9782562159375033,-0.08798029059279804,-0.028050953619889633
0.0246,0.9631981349718467,-0.14658339645975016,0.7384895028119259,-0.16056037815968907,0.727641617151017,-0.23183041512229743,0.5065682818110151,0.06990392734272226,0.0009585865033395563,-0.00040706197645881513,0.06945704916446425,-0.0043215953636439874,1.0852037340728156,1.5631621665887985,0.001119585004409591,7.718491305707474e-5,0.00014189229013151489,0.05838492044963146,3.1483006411856303e-10,4.612355291820075e-9,-4.017253907454587e-12,9.85456474520768e-15,1.441361085666922e-13,0.5667074413239078,0.6789077750800423,0.9822053942396181,0.978257182820449,-0.0879790876032442,-0.028017400212120357
0.0247,0.9631992521230603,-0.14658212445369895,0.738491081891912,-0.16055891457505475,0.7276434531340317,-0.23182794617629549,0.5074273329809738,0.07007979304106624,0.0009586237535641679,-0.00040695498910179706,0.06945485999659493,-0.0043283048225646,1.0852047817250983,1.5631539956015394,0.0011195737601097748,7.718653644736277e-5,0.0001418130882402878,0.05838482967861974,3.0464452486071627e-10,4.612387634306074e-9,-3.9479971994375856e-12,9.536695996100758e-15,1.441371191353117e-13,0.5667105055182757,0.6789055512108834,0.982206291554295,0.978258197229512,-0.08797782548200028,-0.027982197521775016
0.0248,0.9632003815665996,-0.14658078378205927,0.7384926743308833,-0.16055739628979138,0.7276453069996974,-0.2318254225950661,0.5082831573239219,0.07025499114871414,0.000958661004390662,-0.000406847918323758,0.06945267338249704,-0.0043350066191304715,1.0852057803320465,1.563146240952869,0.0011195629599265202,7.718815981306134e-5,0.0001417337831415908,0.0583847390738722,2.947424468078539e-10,4.612418968435493e-9,-3.8765754871118405e-12,9.22760360172194e-15,1.4413809819307148e-13,0.5667137045858465,0.678903229456174,0.982207228365065,0.9782592562886795,-0.08797650780738273,-0.027945445354132806
0.0249,0.9632015231163499,-0.14657937615226285,0.7384942798497952,-0.16055582471448035,0.7276471783548731,-0.23182284587783727,0.5091357663406564,0.07042952404706214,0.0009586982551891758,-0.00040674076908570723,0.069450489320049,-0.004341700759077942,1.0852067309435887,1.5631388942267292,0.0011195525952976467,7.718978315456019e-5,0.00014165437789903824,0.058384648632476936,2.8511858366952217e-10,4.612449313323914e-9,-3.803135325415479e-12,8.927126819963658e-15,1.4413904633743086e-13,0.5667170298391375,0.6789008161209403,0.9822082021278974,0.9782603571219395,-0.08797513815770784,-0.027907243514472924
0.025,0.9632026765861967,-0.14657790327174142,0.7384958981696036,-0.16055420125970307,0.727649066806417,-0.2318202175238369,0.5099851715319742,0.07060339411750646,0.0009587355053298468,-0.00040663354634865414,0.06944830780712928,-0.004348387248143346,1.0852076346096529,1.5631319470070615,0.0011195426576609737,7.719140647224913e-5,0.00014157487557624424,0.058384558351522085,2.7576768915526694e-10,4.612478688086916e-9,-3.727823269286628e-12,8.635104908718345e-15,1.4413996416584935e-13,0.5667204725906657,0.6788983175102085,0.9822092102987605,0.978261496853279,-0.08797372011129204,-0.027867691808074562
0.0251,0.963203841790025,-0.1465763668479266,0.7384975290112636,-0.1605525273360409,0.7276509719611876,-0.2318175390322929,0.510831384398672,0.07077660374144326,0.0009587727541828124,-0.0004065262550736079,0.06944612884161622,-0.004355066092063016,1.085208492380167,1.5631253908778076,0.0011195331384543207,7.719302976651788e-5,0.00014149527923682306,0.058384468228095746,2.66684516974635e-10,4.612507111840081e-9,-3.650785873663416e-12,8.351377125878462e-15,1.441408522757864e-13,0.5667240241529479,0.6788957399290042,0.9822102503336231,0.9782626726066853,-0.08797225724645164,-0.027826890040216923
0.0252,0.9632050185417204,-0.14657476858825022,0.7384991720957312,-0.16055080435407518,0.7276528934260432,-0.23181481190243322,0.511674416441547,0.07094915530026877,0.0009588100011182103,-0.000406418900221578,0.06944395242138825,-0.004361737296573291,1.0852093053050598,1.5631192174229087,0.001119524029115507,7.719465303775622e-5,0.00014141559194438895,0.05838437825928605,2.578638208371722e-10,4.61253460369899e-9,-3.5721696934839703e-12,8.075782729336435e-15,1.4414171126470144e-13,0.5667276758385011,0.6788930896823538,0.9822113196884542,0.9782638815061463,-0.08797075314150304,-0.027784938016179206
0.0253,0.963206206655168,-0.14657311020014396,0.738500827143962,-0.16054903372438734,0.7276548308078425,-0.2318120376334858,0.512514279161396,0.07112105117537919,0.0009588472455061775,-0.0004063114867535737,0.0694417785443238,-0.004368400867410505,1.0852100744342588,1.563113418226307,0.001119515321082352,7.719627628635394e-5,0.0001413358167625561,0.05838428844218111,2.493003544524249e-10,4.612561182779225e-9,-3.4921212836864173e-12,7.808160976984705e-15,1.4414254173005388e-13,0.5667314189598426,0.6788903730752833,0.9822124158192228,0.9782651206756494,-0.08796921137476262,-0.027741935541240607
0.0254,0.9632074059442531,-0.14657139339103947,0.7385024938769114,-0.16054721685755877,0.7276567837134439,-0.23180921772467858,0.5133509840590158,0.0712922937481707,0.0009588844867168518,-0.0004062040196306044,0.0694396072083013,-0.004375056810310995,1.0852108008176928,1.5631079848719436,0.0011195070057926759,7.71978995127008e-5,0.00014125595675493877,0.05838419877386904,2.4098887152993904e-10,4.612586868196365e-9,-3.410787199208884e-12,7.548351126715714e-15,1.4414334426930324e-13,0.5667352448294891,0.6788875964128188,0.9822135361818972,0.9782663872391818,-0.0879676355245467,-0.027697982420680323
0.0255,0.963208616222861,-0.1465696198683685,0.738504172015535,-0.16054535516417076,0.7276587517497057,-0.23180635367523947,0.5141845426352034,0.07146288540003949,0.0009589217241203702,-0.0004060965038136792,0.0694374384111991,-0.004381705131011093,1.0852114855052892,1.56310290894376,0.0011194990746842969,7.719952271718656e-5,0.00014117601498515116,0.05838410925143795,2.3292412577926083e-10,4.612611679065993e-9,-3.3283139949894975e-12,7.296192436421898e-15,1.4414411947990885e-13,0.5667391447599576,0.6788847659999863,0.9822146782324463,0.9782676783207309,-0.08796602916917168,-0.027653178459777546
0.0256,0.9632098373048772,-0.1465677913395628,0.7385058612807883,-0.1605434500548048,0.7276607345234867,-0.2318034469843964,0.5150149663907557,0.07163282851238179,0.0009589589570868704,-0.0004059889442638076,0.06943527215089566,-0.004388345835247138,1.085212129546977,1.5630981820256986,0.001119491519195035,7.720114590020097e-5,0.00014109599451680752,0.05838401987197597,2.2510087090993636e-10,4.6126356345036896e-9,-3.2448482259663825e-12,7.051524163995685e-15,1.4414486795933023e-13,0.5667431100637651,0.6788818881418117,0.9822158394268393,0.9782689910442842,-0.08796439588695394,-0.027607623463811484
0.0257,0.9632110690041867,-0.14656590951205403,0.738507561393627,-0.16054150294004224,0.7276627316416449,-0.23180049915137732,0.5158422668264695,0.07180212546659379,0.0009589961849864896,-0.0004058813459419988,0.06943310842526938,-0.004394978928755463,1.0852127339926838,1.5630937957017004,0.0011194843307627102,7.720276906213384e-5,0.00014101589841352208,0.05838393063257121,2.1751386063151224e-10,4.612658753625035e-9,-3.160536447077672e-12,6.814185567329541e-15,1.441455903050268e-13,0.5667471320534286,0.6788789691433214,0.9822170172210447,0.9782703225338294,-0.0879627392562098,-0.027561417238061325
0.0258,0.963212311134675,-0.14656397609327393,0.7385092720750066,-0.1605395152304644,0.7276647427110389,-0.23179751167541016,0.5166664554431416,0.07197077864407167,0.0009590334071893653,-0.00040577371380926225,0.06943094723219866,-0.004401604417272406,1.0852132998923376,1.5630897415557066,0.0011194775008251411,7.720439220337487e-5,0.00014093572973890902,0.05838384153031178,2.101578486535344e-10,4.6126810555456105e-9,-3.0755252132614892e-12,6.584015904315888e-15,1.4414628711445805e-13,0.566751202041465,0.678876015309541,0.9822182090710312,0.9782716699133536,-0.08796106285525566,-0.02751465958780627
0.0259,0.9632135635102272,-0.14656199279065416,0.7385109930458827,-0.16053748833665268,0.7276667673385273,-0.2317944860557228,0.517487543741569,0.07213879042621162,0.000959070623065635,-0.0004056660528266071,0.0694287885695619,-0.0044082223065343,1.0852138282958672,1.5630860111716594,0.0011194710208201474,7.720601532431391e-5,0.00014085549155658263,0.0583837525622858,2.03027588685549e-10,4.6127025593809974e-9,-2.9899610794559623e-12,6.360854432847167e-15,1.4414695898508335e-13,0.5667553113403916,0.678873032945497,0.9822194124327676,0.9782730303068442,-0.08795937026240788,-0.027467450318325513
0.026,0.963214825944729,-0.14655996131162652,0.7385127240272109,-0.1605354236691885,0.7276688051309687,-0.23179142379154327,0.5183055432225487,0.07230616319440988,0.0009591078319854361,-0.0004055583679550429,0.06942663243523756,-0.004414832602277483,1.0852143202532003,1.5630825961335002,0.0011194648821855487,7.720763842534066e-5,0.00014077518693015714,0.05838366372558139,1.961178344371022e-10,4.612723284246778e-9,-2.903990600599218e-12,6.14454041081582e-15,1.4414760651436219e-13,0.5667594512627251,0.6788700283562151,0.9822206247622229,0.978274400838289,-0.08795766505598283,-0.027419889234898256
0.0261,0.9632160982520652,-0.14655788336362263,0.7385144647399468,-0.16053332263865325,0.727670855695221,-0.23178832638209942,0.5191204653868777,0.07247289933006262,0.000959145033318906,-0.00040545066415557875,0.06942447882710401,-0.004421435310238289,1.085214776814265,1.5630794880251708,0.0011194590763591642,7.720926150684492e-5,0.0001406948189232467,0.05838357501728666,1.8942333961773995e-10,4.612743249258531e-9,-2.817760331629381e-12,5.934913096114276e-15,1.4414823029975397e-13,0.5667636131209826,0.6788670078467216,0.982221843515366,0.9782757786316751,-0.08795595081429687,-0.027372076142803688
0.0262,0.9632173802461216,-0.14655576065407427,0.7385162149050459,-0.16053118665562827,0.7276729186381433,-0.23178519532661926,0.5199323217353526,0.07263900121456604,0.0009591822264361821,-0.0004053429463892241,0.06942232774303968,-0.004428030436153053,1.0852151990289902,1.5630766784306125,0.0011194535947788135,7.721088456921647e-5,0.00014061439059946562,0.05838348643448975,1.8293885793700908e-10,4.6127624735318384e-9,-2.7314168274845843e-12,5.731811746634991e-15,1.4414883093871817e-13,0.566767788227681,0.6788639777220425,0.9822230661481655,0.9782771608109904,-0.08795423111566637,-0.02732411084732102
0.0263,0.963218671740783,-0.14655359489041314,0.7385179742434639,-0.16052901713069495,0.7276749935665937,-0.23178203212433063,0.5207411237687705,0.07280447122931633,0.0009592194107074017,-0.0004052352196169882,0.06942017918092298,-0.0044346179857581115,1.0852155879473033,1.563074158933767,0.0011194484288823163,7.721250761284503e-5,0.0001405339050224281,0.058383397974278745,1.7665914310445532e-10,4.612780976182283e-9,-2.6451066431029514e-12,5.535075620270397e-15,1.441494090287142e-13,0.5667719678953375,0.678860944287204,0.98222429011659,0.9782785445002217,-0.08795250953840769,-0.027276093153729444
0.0264,0.9632199725499351,-0.14655138778007093,0.7385197424761563,-0.16052681547443465,0.7276770800874307,-0.23177883827446152,0.521546882987928,0.07296931175570971,0.0009592565855027023,-0.00040512748879988037,0.0694180331386323,-0.004441197964789799,1.0852159446191327,1.563071921118576,0.0011194435701074915,7.721413063812041e-5,0.00014045336525574838,0.058383309633741776,1.7057894882962486e-10,4.612798776325443e-9,-2.55897633342261e-12,5.3445439749129326e-15,1.4414996516720155e-13,0.5667761434364688,0.6788579138472317,0.9822255128766086,0.9782799268233568,-0.08795078966083722,-0.02722812286730815
0.0265,0.963221282487463,-0.14654914103047934,0.7385215193240785,-0.1605245830974288,0.7276791778075128,-0.23177561527623985,0.5223496108936223,0.07313352517514238,0.0009592937501922213,-0.00040501975889891,0.06941588961404609,-0.0044477703789844525,1.0852162700944066,1.563069956568981,0.0011194390098921586,7.721575364543235e-5,0.00014037277436304064,0.058383221409966955,1.646930288220641e-10,4.612815893076902e-9,-2.473172453381687e-12,5.16005606845504e-15,1.4415049995163963e-13,0.566780306163592,0.6788548927071522,0.98222673188419,0.9782813049043833,-0.0879490750612713,-0.027180299793336346
0.0266,0.9632226013672519,-0.1465468563490701,0.7385233045081863,-0.16052232141025877,0.7276812863336984,-0.23177236462889353,0.5231493189866503,0.07329711386901049,0.0009593309041460962,-0.00040491203487508633,0.06941374860504271,-0.004454335234078407,1.0852165654230528,1.5630682568689236,0.0011194347396741374,7.721737663517066e-5,0.00014029213540791915,0.058383133300042404,1.5899613679131898e-10,4.612832345552239e-9,-2.3878415579183097e-12,4.9814511587891525e-15,1.4415101397948788e-13,0.5667844473892241,0.6788518871719911,0.9822279445953029,0.9782826758672881,-0.08794736931802628,-0.027132723737093217
0.0267,0.9632239290031874,-0.14654453544327498,0.7385250977494352,-0.16052003182350585,0.727683405272846,-0.2317690878316505,0.5239460187678088,0.07346008021871031,0.0009593680467344643,-0.0004048043216894187,0.06941161010950062,-0.004460892535807998,1.0852168316550002,1.5630668136023451,0.0011194307508912472,7.721899960772506e-5,0.00014021145145399813,0.05838304530105624,1.534830264469356e-10,4.612848152867036e-9,-2.303130201970603e-12,4.808568503807709e-15,1.4415150784820572e-13,0.5667885584258822,0.6788489035467749,0.9822291484659165,0.9782840368360591,-0.08794567600941858,-0.027085494503857967
0.0268,0.9632252652091545,-0.1465421800205256,0.7385268987687809,-0.16051771574775153,0.727685534231814,-0.23176578638373876,0.5247397217378944,0.07362242660563798,0.000959405177327463,-0.00040469662430291645,0.06940947412529822,-0.00446744228990956,1.0852170698401762,1.5630656183531875,0.0011194270349813074,7.722062256348532e-5,0.00014013072556489183,0.05838295741009657,1.4814845149846053e-10,4.6128633341368745e-9,-2.2191849404766986e-12,4.641247361403156e-15,1.4415198215525265e-13,0.5667926305860831,0.6788459481365291,0.9822303409519989,0.9782853849346838,-0.08794399871376453,-0.0270387118989098
0.0269,0.9632266097990388,-0.14653979178825366,0.7385287072871789,-0.16051537459357715,0.7276876728174609,-0.23176246178438617,0.5255304393977046,0.07378415541118973,0.0009594422952952299,-0.0004045889476765889,0.06940734065031387,-0.00447398450211943,1.0852172810285095,1.5630646627053923,0.0011194235833821376,7.722224550284124e-5,0.0001400499608042144,0.058382869624251515,1.4298716565543972e-10,4.6128779084773345e-9,-2.1361523283747217e-12,4.479326989467932e-15,1.4415243749808807e-13,0.5667966551823438,0.6788430272462803,0.9822315195095195,0.9782867172871492,-0.08794234100938052,-0.0269924757275279
0.027,0.9632279625867253,-0.14653737245389098,0.7385305230255846,-0.16051300977156407,0.7276898206366453,-0.23175911553282066,0.5263181832480357,0.07394526901676174,0.0009594794000079022,-0.0004044812967714453,0.06940520968242606,-0.004480519178173941,1.085217466269928,1.563063938242901,0.0011194203875315566,7.722386842618257e-5,0.00013996916023558016,0.058382781940609196,1.379939226274194e-10,4.612891895003999e-9,-2.0541789206027994e-12,4.322646645894474e-15,1.4415287447417144e-13,0.5668006235271815,0.6788401471810541,0.9822326815944469,0.978288031017443,-0.08794070647458288,-0.026946885794991476
0.0271,0.9632293233860996,-0.1465349237248692,0.7385323457049537,-0.16051062269229374,0.7276919772962255,-0.23175574912827018,0.5271029647896851,0.07410576980375021,0.0009595164908356173,-0.0004043736765484951,0.06940308121951316,-0.004487046323809432,1.08521762661436,1.5630634365496554,0.0011194174388673846,7.722549133389907e-5,0.00013988832692260331,0.05838269435625773,1.3316347612394567e-10,4.612905312832446e-9,-1.973411272099058e-12,4.17104558857522e-15,1.4415329368096218e-13,0.5668045269331128,0.678837314245877,0.9822338246627498,0.9782893232495528,-0.087939098687688,-0.02690204190657972
0.0272,0.9632306920110466,-0.14653244730862006,0.738534175046242,-0.16050821476634744,0.7276941424030599,-0.2317523640699627,0.5278847955234495,0.07426566015355135,0.0009595535671485128,-0.00040426609196874747,0.0694009552594536,-0.004493565944762236,1.0852177631117337,1.5630631492095968,0.0011194147288274409,7.722711422638051e-5,0.00013980746392889805,0.058382606868285225,1.2849057985456488e-10,4.612918181078258e-9,-1.8939959378016256e-12,4.0243630754026125e-15,1.4415369571591977e-13,0.5668083567126553,0.6788345347457748,0.9822349461703971,0.9782905911074656,-0.08793752122701225,-0.02685804386757183
0.0273,0.9632320682754519,-0.14652994491257518,0.7385360107704048,-0.16050578740430663,0.7276963155640069,-0.23174896185712607,0.5286636869501257,0.07442494244756136,0.000959590628316726,-0.0004041585479932118,0.06939883180012574,-0.00450007804676869,1.0852178768119773,1.5630630678066668,0.0011194122488495445,7.722873710401666e-5,0.00013972657431807862,0.0583825194737798,1.2396998752882286e-10,4.612930518857017e-9,-1.8160794726486264e-12,3.882438364269082e-15,1.441540811765036e-13,0.5668121041783253,0.6788318149857736,0.9822360435733576,0.9782918317151693,-0.087935977670872,-0.026814991483246998
0.0274,0.9632334519932009,-0.1465274182441664,0.7385378525983978,-0.16050334201675262,0.7276984963859253,-0.23174554398898828,0.5294396505705106,0.07458361906717642,0.0009596276737103943,-0.0004040510495828974,0.06939671083940806,-0.004506582635565128,1.0852179687650185,1.5630631839248075,0.001119409990371515,7.72303599671973e-5,0.00013964566115375927,0.05838243216982958,1.1959645285626625e-10,4.612942345284303e-9,-1.739808431578193e-12,3.745110713067082e-15,1.4415445066017317e-13,0.5668157606426402,0.6788291612708994,0.9822371143276001,0.978293042196651,-0.08793447159758358,-0.026772984558884428
0.0275,0.9632348429781785,-0.1465248690108254,0.7385397002511763,-0.16050088001426688,0.7277006844756733,-0.23174211196477723,0.5302126978854012,0.07474169239379272,0.0009596647026996552,-0.00040394360169881364,0.06939459237517893,-0.004513079716887886,1.085218040020786,1.5630634891479596,0.001119407944831172,7.723198281631217e-5,0.0001395647274995542,0.05838234495352267,1.1536472954644098e-10,4.612953679475698e-9,-1.6653293695284488e-12,3.612219379689042e-15,1.4415480476438788e-13,0.566819317418117,0.6788265799061783,0.9822381558890932,0.9782942196758984,-0.08793300658546341,-0.026732122899763313
0.0276,0.9632362410442704,-0.1465222989199838,0.7385415534496964,-0.1604984028074307,0.7277028794401094,-0.23173866728372092,0.5309828403955943,0.0748991648088065,0.000959701714654646,-0.00040383620930196977,0.06939247640531679,-0.004519569296473301,1.0852180916292078,1.5630639750600657,0.0011194061036663354,7.723360565175107e-5,0.00013948377641907766,0.0583822578219472,1.1126957130889334e-10,4.612964540546782e-9,-1.592788841437523e-12,3.483603622027407e-15,1.4415514408660716e-13,0.5668227658172724,0.6788240771966363,0.9822391657138061,0.9782953612768988,-0.08793158621282782,-0.026692506311162857
0.0277,0.9632376460053618,-0.14651970967907343,0.7385434119149132,-0.16049591180682551,0.727705080886092,-0.2317352114450472,0.5317500896018869,0.07505603869361394,0.0009597387089455041,-0.00040372887735337507,0.0693903629277,-0.0045260513800577055,1.085218124640212,1.5630646332450666,0.0011194044583148237,7.723522847390372e-5,0.00013940281097594385,0.058382170772191266,1.0730573185316941e-10,4.612974947613137e-9,-1.522333402243542e-12,3.3591026979746126e-15,1.4415546922429054e-13,0.5668260971526237,0.6788216594472997,0.9822401412577072,0.9782964641236395,-0.08793021405799319,-0.026654234598362254
0.0278,0.9632390576753377,-0.14651710299552595,0.7385452753677825,-0.16049340842303267,0.7277072884204795,-0.23173174594798404,0.5325144570050758,0.07521231642961122,0.000959775684942367,-0.000403621610814039,0.06938825194020704,-0.0045325259733774385,1.0852181401037266,1.5630654552869043,0.0011194030002144569,7.723685128315995e-5,0.00013932183423376703,0.05838208380134299,1.0346796488881537e-10,4.612984919790343e-9,-1.4541096068846314e-12,3.2385558654230975e-15,1.4415578077489735e-13,0.5668293027366877,0.6788193329631943,0.9822410799767656,0.9782975253401082,-0.08792889369927587,-0.026617407566640695
0.0279,0.9632404758680838,-0.14651448057677308,0.7385471435292599,-0.16049089406663355,0.7277095016501307,-0.23172827229175935,0.533275954105958,0.07536800039819455,0.0009598126420153722,-0.00040351441464497076,0.06938614344071627,-0.004538993082168834,1.08521813906968,1.56306643276952,0.001119401720803054,7.723847407990948e-5,0.0001392408492561614,0.05838199690649051,9.975102412537741e-11,4.6129944761939814e-9,-1.3882640102989181e-12,3.1218023822652992e-15,1.4415607933588707e-13,0.5668323738819815,0.6788171040493461,0.9822419793269497,0.9782985420502922,-0.08792762871499225,-0.026582125021277384
0.028,0.9632419003974851,-0.1465118441302465,0.7385490161203008,-0.1604883701482096,0.7277117201819037,-0.23172479197560109,0.5340345924053304,0.07552309298076013,0.0009598495795346568,-0.0004034072938071797,0.06938403742710611,-0.004545452712168226,1.0852181225880004,1.563067557276856,0.001119400611518435,7.724009686454209e-5,0.00013915985910674118,0.058381910084721926,9.614966327240179e-11,4.613003635939634e-9,-1.3249431674245328e-12,3.0086815063936647e-15,1.4415636550471917e-13,0.5668353019010219,0.6788149790107815,0.9822428367642287,0.9782995113781788,-0.0879264226834587,-0.026548486767551522
0.0281,0.9632433310774272,-0.14650919536337798,0.738550892861861,-0.1604858380783421,0.7277139436226572,-0.23172130649873718,0.5347903834039895,0.07567759655870417,0.0009598864968703585,-0.00040330025326167513,0.06938193389725499,-0.004551904869111952,1.0852180917086158,1.5630688203928533,0.0011193996637984193,7.724171963744755e-5,0.00013907886684912067,0.058381823333125346,9.265863603943469e-11,4.613012418142882e-9,-1.2642936331996008e-12,2.899032495700629e-15,1.441566398788531e-13,0.5668380781063261,0.6788129641525261,0.9822436497445713,0.9783004304477558,-0.08792527918299155,-0.026516592610742296
0.0282,0.963244767721795,-0.14650653598359917,0.7385527734748959,-0.1604832992676125,0.7277161715792494,-0.23171781736039557,0.5355433386027328,0.07583151351342284,0.0009599233933926146,-0.00040319329796946636,0.0693798328490413,-0.004558349558736346,1.0852180474814546,1.5630702137014536,0.0011193988690808257,7.724334239901563e-5,0.00013899787554691402,0.058381736648788894,8.927269613602224e-11,4.6130208419193046e-9,-1.2064619625622488e-12,2.7926946080786306e-15,1.4415690305574825e-13,0.5668406938104111,0.6788110657796065,0.9822444157239463,0.9783012963830104,-0.0879242017919072,-0.02648654235612891
0.0283,0.9632462101444743,-0.14650386769834184,0.7385546576803611,-0.16048075512660215,0.727718403658539,-0.23171432605980413,0.536293469502357,0.07598484622631234,0.0009599602684715625,-0.0004030864328915628,0.06937773428034348,-0.004564786786777746,1.0852179909564448,1.5630717287865985,0.0011193982188034742,7.72449651496361e-5,0.00013891688826373548,0.0583816500288007,8.598659727171066e-11,4.613028926384484e-9,-1.1515947104506043e-12,2.6895071014201117e-15,1.441571556328641e-13,0.5668431403257937,0.6788092901970482,0.9822451321583223,0.97830210630793,-0.08792319408852202,-0.026458435808990557
0.0284,0.9632476581593499,-0.14650119221503763,0.7385565451992123,-0.16047820706589244,0.7277206394673842,-0.2317108340961909,0.5370407876036588,0.07613759707876891,0.0009599971214773398,-0.00040297966298897365,0.06937563818903991,-0.004571216558972484,1.0852179231835144,1.5630733572322297,0.001119397704404184,7.724658788969871e-5,0.00013883590806319928,0.058381563470248865,8.279509315604597e-11,4.613036690654003e-9,-1.0998384318027927e-12,2.5893092336175043e-15,1.441573982076601e-13,0.566845408964991,0.6788076437098777,0.9822457965036683,0.9783028573465022,-0.08792225965115236,-0.02643237277460644
0.0285,0.9632491115803073,-0.14649851124111832,0.7385584357524051,-0.16047565649606474,0.7277228786126438,-0.23170734296878373,0.5377853044074351,0.0762897684521887,0.0009600339517800836,-0.00040287299322270826,0.06937354457300901,-0.004577638881056899,1.0852178452125918,1.563075090622289,0.001119397317320775,7.724821061959323e-5,0.00013875493800891966,0.05838147697022151,7.969293749857463e-11,4.613044153843439e-9,-1.0513396815569449e-12,2.491940262563257e-15,1.4415763137759565e-13,0.5668474910405199,0.6788061326231206,0.982246406215953,0.9783035466227143,-0.08792140205811458,-0.026408453058255753
0.0286,0.9632505702212321,-0.1464958264840156,0.7385603290608947,-0.16047310482770047,0.7277251207011759,-0.23170385417681053,0.538527031414483,0.07644136272796793,0.0009600707587499315,-0.00040276642855377606,0.0693714534301292,-0.004584053758767323,1.085217758093605,1.5630769205407173,0.0011193970489910658,7.724983333970946e-5,0.00013867398116451085,0.058381390525806744,7.667488400884267e-11,4.613051335068375e-9,-1.0062450146511858e-12,2.397239446149806e-15,1.441578557401302e-13,0.5668493778648974,0.6788047632418035,0.9822469587511453,0.9783041712605538,-0.08792062488772504,-0.026386776465217695
0.0287,0.9632520338960091,-0.14649313965116117,0.7385622248456372,-0.16047055347138092,0.7277273653398393,-0.23170036921949932,0.5392659801255993,0.07659238228750281,0.000960107541757021,-0.00040265997394318617,0.06936936475827889,-0.004590461197840095,1.0852176628764825,1.563078838571457,0.0011193968908528764,7.725145605043713e-5,0.00013859304059358704,0.05838130413409269,7.373568639639628e-11,4.613058253444393e-9,-9.647009860236424e-13,2.3050460422695885e-15,1.4415807189272325e-13,0.5668510607506407,0.6788035418709519,0.982247451565214,0.9783047283840082,-0.08791993171830013,-0.026367442800771457
0.0288,0.9632535024185239,-0.14649045244998674,0.7385641228275877,-0.16046800383768758,0.7277296121354921,-0.23169688959607795,0.5400021620415809,0.0767428295121895,0.0009601443001714891,-0.000402553634351948,0.06936727855533649,-0.004596861204011547,1.0852175606111523,1.563080836298449,0.0011193968343440265,7.725307875216602e-5,0.00013851211935976248,0.05838121779216747,7.087009837078168e-11,4.613064928087074e-9,-9.268541506124428e-13,2.2151993088150464e-15,1.4415828043283417e-13,0.5668525310102666,0.6788024748155924,0.9822478821141277,0.9783052151170647,-0.08791932612815623,-0.026350551870196245
0.0289,0.9632549756026616,-0.14648776658792403,0.7385660227277022,-0.16046545733720174,0.7277318606949932,-0.23169341680577443,0.5407355886632247,0.07689270678342423,0.0009601810333634737,-0.00040244741474107097,0.0693651948191804,-0.004603253783018018,1.0852174523475422,1.5630829053056354,0.0011193968709023348,7.725470144528589e-5,0.00013843122052665141,0.05838113149711919,6.807287364154501e-11,4.613071378111996e-9,-8.928510633557131e-13,2.127538503678617e-15,1.4415848195792243e-13,0.566853779956292,0.6788015683807506,0.9822482478538553,0.9783056285837111,-0.08791881169560968,-0.02633620347877125
0.029,0.9632564532623078,-0.14648508377240477,0.738567924266936,-0.16046291538050483,0.7277341106252005,-0.23168995234781659,0.5414662714913276,0.0770420164826032,0.000960217740703112,-0.0004023413200715642,0.06936311354768905,-0.004609638940595841,1.085217339135581,1.5630850371769573,0.0011193969919656211,7.725632413018652e-5,0.00013835034715786807,0.058381045246035976,6.533876591823237e-11,4.613077622634744e-9,-8.628382791915804e-13,2.041902884752738e-15,1.4415867706544748e-13,0.5668547989012341,0.6788008288714529,0.9822485462403657,0.9783059659079344,-0.08791839199897683,-0.026324497431775676
0.0291,0.9632579352113475,-0.14648240571086066,0.7385698271662446,-0.16046037937817823,0.7277363615329729,-0.23168649772143246,0.5421942220266863,0.0771907609911226,0.0009602544215605414,-0.0004022353553044372,0.06936103473874085,-0.004616016682481353,1.0852172220251963,1.563087223496357,0.001119397188971705,7.725794680725767e-5,0.00013826950231702662,0.05838095903600593,6.266252891039014e-11,4.613083680770897e-9,-8.369623530581732e-13,1.9581317099298543e-15,1.441588663528688e-13,0.5668555791576099,0.6788002625927252,0.9822487747296277,0.9783062242137224,-0.08791807061657408,-0.026315533534488712
0.0292,0.9632594212636661,-0.14647973411072338,0.7385717311465839,-0.1604578507408033,0.7277386130251686,-0.23168305442584997,0.5429194517700981,0.07733894269037861,0.0009602910753058994,-0.00040212952540069917,0.06935895839021419,-0.004622387014410888,1.0852171020663166,1.5630894558477755,0.001119397453358406,7.725956947688912e-5,0.0001381886890677414,0.05838087286411718,6.003891632756442e-11,4.613089571636036e-9,-8.153698398936178e-13,1.8760642371024023e-15,1.4415905041764573e-13,0.5668561120379361,0.6787998758495933,0.9822489307776099,0.9783064006250625,-0.0879178511267178,-0.02630941159218956
0.0293,0.9632609112331492,-0.14647707067942467,0.7385736359289093,-0.16045533087896138,0.7277408647086463,-0.23167962396029695,0.5436419722223597,0.07748656396176745,0.0009603277013093232,-0.00040202383532135944,0.0693568844999875,-0.004628749942120783,1.08521698030887,1.5630917258151547,0.001119397776563543,7.726119213947061e-5,0.00013810791047362653,0.05838078672745785,5.746268187930136e-11,4.613095314345742e-9,-7.982072946360415e-13,1.795539724162821e-15,1.441592298572378e-13,0.56685638885473,0.6787996749470838,0.9822490118402812,0.9783064922659419,-0.08791773710772433,-0.026306231410157414
0.0294,0.963262404877768,-0.14647441551017895,0.7385755413147584,-0.1604528198427138,0.7277431163594401,-0.23167620635437094,0.5443617934735941,0.07763362691377942,0.0009603642988951729,-0.00040191828517640834,0.06935481306547452,-0.004635105474429332,1.0852168568683294,1.5630940314762833,0.0011193981562038552,7.726281479505436e-5,0.00013802716677943514,0.058380700625490806,5.49340789772014e-11,4.613100914472467e-9,-7.847212127310315e-13,1.716559653751349e-15,1.4415940484459028e-13,0.5668564872597311,0.6787997558256488,0.9822491096708316,0.9783066082661713,-0.0879175393008282,-0.026302941825990384
0.0295,0.9632639016128247,-0.146471758134554,0.7385774476460166,-0.16045030878478822,0.7277453688806551,-0.23167279202864793,0.5450789162811663,0.07778013184767271,0.0009604008671493673,-0.00040181284334718254,0.06935274408101849,-0.0046414536402712885,1.0852167257442624,1.5630964135132395,0.0011193986304694904,7.726443744148058e-5,0.00013794643978782723,0.05838061457324043,5.248731421486408e-11,4.613106288272719e-9,-7.686585873871094e-13,1.6401244430349606e-15,1.4415957275379614e-13,0.5668569635810891,0.6788006512641027,0.9822498115788876,0.9783074458034664,-0.08791606140954925,-0.026279874482249145
0.0296,0.9632654011912899,-0.14646909669742803,0.7385793548568396,-0.16044779612498736,0.7277476223069285,-0.231669379256732,0.5457933487550273,0.07792608048417252,0.0009604374055057678,-0.00040170750411832327,0.06935067754339089,-0.004647794452054064,1.085216585919227,1.563098878154047,0.0011193992048273156,7.726606007838534e-5,0.00013786572634502515,0.058380528573099826,5.012380101249148e-11,4.613111423071583e-9,-7.49230211943117e-13,1.5662628245061348e-15,1.4415973318795257e-13,0.5668577670682318,0.6788021617428465,0.9822509955990621,0.9783088586110944,-0.08791356841480706,-0.02624096311746081
0.0297,0.9632669034481522,-0.14646643161713038,0.7385812627697422,-0.16044528219988097,0.7277498764374791,-0.23166596838297618,0.5465051009773918,0.07807147492530896,0.0009604739134713284,-0.00040160226860816586,0.06934861345001328,-0.004654127917837623,1.085216437691597,1.5631014224971826,0.0011193998760623785,7.726768270587972e-5,0.00013778502726751151,0.058380442624120864,4.7836920475344514e-11,4.613116325168733e-9,-7.269694803139032e-13,1.4947662369436702e-15,1.4415988634503284e-13,0.5668587132022535,0.6788039403840386,0.9822523898239468,0.9783105222411534,-0.08791063282689847,-0.026195143633747028
0.0298,0.9632684082183997,-0.14646376331199026,0.7385831712072392,-0.16044276734603852,0.7277521310715248,-0.23166255975173333,0.547214183030475,0.07821631727311212,0.0009605103905530025,-0.00040149713793504523,0.06934655179830727,-0.004660454045681933,1.0852162813597455,1.5631040436411219,0.0011194006409597254,7.726930532407476e-5,0.00013770434337176892,0.058380356725355395,4.5620053708683776e-11,4.613121000863842e-9,-7.024097864143149e-13,1.4254261191263552e-15,1.4416003242301035e-13,0.5668596174642478,0.6788056403098369,0.9822537223461326,0.978312112245741,-0.08790782715612017,-0.02615135193322944
0.0299,0.9632699153370203,-0.14646109220033698,0.7385850799918449,-0.16044025190002967,0.7277543860082841,-0.23165915370735632,0.5479206049964919,0.07836060962961211,0.0009605468362577433,-0.0004013921132172966,0.06934449258569449,-0.004666772843646959,1.0852161172220463,1.5631067386843414,0.0011194014963044042,7.727092793308151e-5,0.00013762367547427996,0.05838027087585526,4.346658181776998e-11,4.613125456456583e-9,-6.760845241591996e-13,1.3580339098329826e-15,1.4416017161985831e-13,0.566860295335309,0.6788069146424001,0.9822547212582107,0.9783133041769552,-0.08790572391276892,-0.02611852391802968
0.03,0.9632714246390025,-0.1464584187004997,0.738586988946074,-0.16043773619842405,0.727756641046975,-0.23165575059419807,0.5486243769576574,0.07850435409683902,0.0009605832500925046,-0.0004012871955732551,0.06934243580959652,-0.004673084319792666,1.0852159455768726,1.5631095047253167,0.0011194024388814614,7.727255053301105e-5,0.0001375430243915273,0.058380185074672346,4.1369885907863835e-11,4.61312969824663e-9,-6.485270874634047e-13,1.2923810478423444e-15,1.441603041335501e-13,0.5668605622965307,0.6788074165038859,0.9822551146527719,0.9783137735868938,-0.08790489560714145,-0.026105595490269397


==> data/step.csv <==
0.0,0
0.01,0
0.02,0
0.03,0
0.04,0
0.05,0
0.06,0
0.07,0
0.08,0
0.09,0
0.1,0
0.11,0
0.12,0
0.13,0
0.14,0
0.15,0
0.16,0
0.17,0
0.18,0
0.19,0
0.2,0
0.21,0
0.22,0
0.23,0
0.24,0
0.25,0
0.26,0
0.27,0
0.28,0
0.29,0
0.3,0
0.31,0
0.32,0
0.33,0
0.34,0
0.35000000000000003,0
0.36,0
0.37,0
0.38,0
0.39,0
0.4,0
0.41000000000000003,0
0.42,0
0.43,0
0.44,0
0.45,0
0.46,0
0.47000000000000003,0
0.48,0
0.49,0
0.5,0
0.51,0
0.52,0
0.53,0
0.54,0
0.55,0
0.56,0
0.5700000000000001,0
0.58,0
0.59,0
0.6,0
0.61,0
0.62,0
0.63,0
0.64,0
0.65,0
0.66,0
0.67,0
0.68,0
0.6900000000000001,0
0.7000000000000001,0
0.71,0
0.72,0
0.73,0
0.74,0
0.75,0
0.76,0
0.77,0
0.78,0
0.79,0
0.8,0
0.81,0
0.8200000000000001,0
0.8300000000000001,0
0.84,0
0.85,0
0.86,0
0.87,0
0.88,0
0.89,0
0.9,0
0.91,0
0.92,0
0.93,0
0.9400000000000001,0
0.9500000000000001,0
0.96,0
0.97,0
0.98,0
0.99,0
1.0,0
1.01,1
1.02,1
1.03,1
1.04,1
1.05,1
1.06,1
1.07,1
1.08,1
1.09,1
1.1,1
1.11,1
1.12,1
1.1300000000000001,1
1.1400000000000001,1
1.1500000000000001,1
1.16,1
1.17,1
1.18,1
1.19,1
1.2,1
1.21,1
1.22,1
1.23,1
1.24,1
1.25,1
1.26,1
1.27,1
1.28,1
1.29,1
1.3,1
1.31,1
1.32,1
1.33,1
1.34,1
1.35,1
1.36,1
1.37,1
1.3800000000000001,1
1.3900000000000001,1
1.4000000000000001,1
1.41,1
1.42,1
1.43,1
1.44,1
1.45,1
1.46,1
1.47,1
1.48,1
1.49,1


==> data/tuned_0th.csv <==
0.0,1.0067552230867676,-0.04029913889433857,0.20330299948998976,0.05885597151382373,0.20030310784149463,-0.01608748059654234,0.20230451163495683,0.008124112353003962,0.00027215096174116113,-2.185798994095429e-5,0.0704451141318348,-0.002805774194391405,1.084409521544636,0.4290526993758472,4.2819855080319785e-19,0.0579746930717915,-7.779704729421164e-41,4.600042785237128e-9,0.0,0.0,1.437513370386603e-13,0.5652532574498266,0.1866812269880435,1.002910145188458
0.0001,0.9747093745866204,-0.03767612362975733,0.21089299793345576,0.05381048870477614,0.3241541092139677,-0.028323566845054455,0.20253913555782962,0.008137004564168037,0.00027313685374953976,-2.3254470446985006e-5,0.07044551117915471,-0.0028065463275165157,1.0843906116363609,0.4291727145570069,3.727311568464109e-10,0.05797492646180799,5.219616508086072e-7,4.6112005440854875e-9,3.4858751585863075e-7,8.193153811044505e-12,1.4389426025929224e-13,0.5689087349568375,0.18673112708430853,1.016460879873294
0.0002,0.9005472816528024,-0.0315539732155304,0.2515071261613961,0.03961318535711584,0.4118442582931623,-0.04072861165645711,0.20309092495141762,0.008180048062335944,0.0002794841398512133,-2.72404549220984e-5,0.07044701101734828,-0.00280848402729115,1.0841780217293195,0.4297453058329151,1.0131519317379607e-8,0.05797756560647375,4.182542914134792e-6,4.81489853213152e-9,1.6683544758058687e-6,1.0682527409013855e-10,1.4850981311097985e-13,0.5657427308844716,0.18698452447649594,1.0232138976943
0.0003,0.8203673352190307,-0.025262329311629084,0.32619976054726496,0.01967382246370863,0.46716295911316597,-0.05179648182839838,0.20375962538295125,0.008252175871029542,0.00029358881833816585,-3.330245189576114e-5,0.07044792205192148,-0.0028108721632435314,1.0835239702111616,0.4291101182490744,6.153297347264905e-8,0.05798574397367515,1.0443185978027593e-5,5.538282109962398e-9,2.2698234972741615e-6,3.1671791112557285e-10,1.6916155785254748e-13,0.5528375140065743,0.18680845559674808,0.9992319193705956
0.0004,0.7615910359699352,-0.021691435303198732,0.4158978646611783,-0.0012015015518506125,0.49858178005998316,-0.06109512749888638,0.2044345472403809,0.008346646578122702,0.0003146026256903775,-4.0731890894954387e-5,0.07044575922694163,-0.0028130161282642536,1.0823206238050456,0.4285103348548633,2.058203662029886e-7,0.058000927599004604,1.5357172905506853e-5,6.857366891442378e-9,1.186600742735007e-6,5.021868355231009e-10,2.110232169671065e-13,0.589913476876358,0.18698331944578575,0.9472775079430044
0.0005,0.7354732816890602,-0.022090660517158106,0.49781589241094737,-0.018729499614720084,0.5160286836531014,-0.0689595033667137,0.20509612282912645,0.008456686584019777,0.00033971260501823494,-4.8796406469613954e-5,0.07043896160102599,-0.0028144769351911335,1.08067405779259,0.4365386516280095,4.943573157931399e-7,0.058021954389724614,1.561456844646511e-5,8.450404273599177e-9,-7.258926112846901e-7,5.253617725761754e-10,2.640242713771105e-13,0.742147422482195,0.19256407070940793,0.8867787084165157
0.0006,0.7383666766673692,-0.025841792788846966,0.556846649655422,-0.03064762545393694,0.5278066952723979,-0.07601067395496189,0.20577482462509042,0.008578774577069268,0.0003657581193731402,-5.692496459420566e-5,0.0704275128551405,-0.0028151751399383552,1.078823659091416,0.4626227286124194,9.59801522647642e-7,0.05804597271880408,1.1219544814664876e-5,9.821142215084715e-9,-2.0788360920404212e-6,3.7536418124526643e-10,3.1018495258329225e-13,0.8400799537318259,0.20288430336492305,0.8436023271635685
0.0007,0.758557583627731,-0.03119099352198659,0.5890440893919123,-0.03702062202290119,0.5390300865754194,-0.08274426960230172,0.20650937194002258,0.008712730051925816,0.0003904068320670946,-6.480865905809244e-5,0.07041259733786943,-0.0028153190617799823,1.076977891124139,0.49906305735905615,1.6112031213527167e-6,0.05807044604480051,5.2514379783693645e-6,1.0642282226855515e-8,-1.9817099817987285e-6,1.590707464004189e-10,3.3690182508975445e-13,0.8995270645218922,0.217268754553777,0.8095974312047982
0.0008,0.7829886562075173,-0.03620732070569719,0.5996030342565088,-0.03963422336439061,0.5515932006465813,-0.08934932232717997,0.207324957371149,0.008860298152184228,0.00041258263395042014,-7.239697811613305e-5,0.0703959305743002,-0.002815256077213411,1.0752316637611499,0.5363176593159972,2.442664936950874e-6,0.05809419206815869,7.187843681196235e-7,1.0923181959542727e-8,-1.1139029900465645e-6,2.6941581396933765e-12,3.4427197578080754e-13,0.9000000000000001,0.232464778618086,0.7961491334355552
0.0009,0.8024232528831473,-0.03963904212136921,0.5982314696188141,-0.040900034222520636,0.5650452606081008,-0.09571628550806882,0.20822521922678439,0.009023338992587364,0.00043237237761845765,-7.981923181024751e-5,0.07037906593758668,-0.0028153067160656174,1.0736053701494368,0.5735736922145264,3.442723345073846e-6,0.05811692883432835,-1.59893853489374e-6,1.0862195470519317e-8,-3.477314104561776e-7,-6.667420806308255e-11,3.404610141593322e-13,0.9,0.25455453176944853,0.8037975229895327
0.001,0.8134291041537415,-0.04128142315913656,0.5941239207682181,-0.04274278920041576,0.5779693995842684,-0.10159964163389741,0.20919600266252214,0.009202414335483567,0.0004505237077610844,-8.725802219394142e-5,0.07036295487775632,-0.002815650845768761,1.072084794178634,0.6108405439778415,4.599984654231253e-6,0.058138799848370885,-2.242339508850003e-6,1.0658200164110942e-8,6.804155054323611e-8,-7.772197920730458e-11,3.3284116375786347e-13,0.9,0.26573390165324356,0.8093337076933065
0.0011,0.8167115897903066,-0.04165513270587024,0.5933721211050159,-0.046144929887689964,0.5891072999841428,-0.10679892050031282,0.21021656178306625,0.009396546386740996,0.00046786809059686717,-9.484756778862805e-5,0.07034796871392239,-0.0028163291348496282,1.070647744674213,0.6481172338894007,5.904885892111611e-6,0.05816005163857135,-1.9685863756123226e-6,1.0443747774339155e-8,2.0164708470376018e-7,-6.270032914502721e-11,3.257368384491573e-13,0.9,0.28849523667902716,0.8276220883885822
0.0012,0.8159228209660011,-0.0417370022813594,0.5978477061323313,-0.050969372541994865,0.5978742150093855,-0.1112584747493709,0.21126659661103478,0.009603209104411486,0.00048502413390504284,-0.00010262151115057683,0.07033394472309361,-0.0028172571892065954,1.0692731141653509,0.6854030276667743,7.3502693760286895e-6,0.058180924022777865,-1.4080660371901122e-6,1.0274384102044067e-8,1.902686462575815e-7,-4.221766902041613e-11,3.204978981327101e-13,0.9,0.29901437452370744,0.8336652542166144
0.0013,0.8146659368646181,-0.0423361743588995,0.6065777426659811,-0.056487606884869014,0.6044190304746069,-0.11507742265622503,0.2123338737653553,0.009819399912148188,0.0005022313168173818,-0.00011052166767111334,0.07032054297124059,-0.0028183225869108514,1.0679500701477946,0.722697342210582,8.930452962211626e-6,0.05820153461219015,-9.567964093480781e-7,1.0158674048288029e-8,1.0344220370748369e-7,-2.719648958695479e-11,3.171160709703728e-13,0.9,0.3223172610972725,0.8414998182237687
0.0014,0.8154185923939035,-0.04386839291015144,0.61697648229202,-0.06176441412448321,0.6094190002856605,-0.11846377217429206,0.21341507842611654,0.010042294124684135,0.000519393954542296,-0.0001184287141014824,0.07030741555475567,-0.0028194325660938296,1.0666796248107988,0.7599996600655905,1.0640394803474253e-5,0.058221857226281495,-7.969217449345097e-7,1.0073225928485373e-8,-7.406459983791632e-9,-2.2349397299357368e-11,3.147160960194771e-13,0.9,0.332229649224785,0.8440029377929944
0.0015,0.8190899022166492,-0.0463261971712983,0.6266488446918625,-0.06612871671929713,0.6136390035359677,-0.12163061266358831,0.21451243235184392,0.010269898185661546,0.0005362738918954052,-0.0001262235423400628,0.07029435516334766,-0.0028205492768003087,1.0654702628584234,0.7973094070775955,1.2474498670438435e-5,0.058241772333273004,-9.464177976757749e-7,9.987576470530791e-9,-9.200465074887196e-8,-2.7903841663651125e-11,3.122513951207238e-13,0.9,0.3543280408859059,0.8452196038691778
0.0016,0.8249306746889435,-0.04931602491151101,0.6343938423942852,-0.06945436666291913,0.6176405985023071,-0.1247173318903188,0.21563113193661054,0.010501535665248276,0.000552620150897086,-0.00013383209947603653,0.07028135997949846,-0.0028217043088400234,1.0643337378383086,0.8346258700187418,1.4425809031045771e-5,0.058261116488181455,-1.275301796525778e-6,9.87892354763433e-9,-1.2909634611565331e-7,-3.9381270611998094e-11,3.089675939933308e-13,0.9,0.37093043219411176,0.8461336779158876
0.0017,0.8318606089743649,-0.05239404427162603,0.6396288605820504,-0.07182888103827272,0.6218295557353626,-0.12781654425495215,0.21677586976325833,0.010736977759817247,0.0005682323016931887,-0.0001412075099798927,0.07026849068478795,-0.002822947275975016,1.0632806141348932,0.8719482777320173,1.648680421025183e-5,0.05827973929877345,-1.6394305692181302e-6,9.732112005363315e-9,-1.1622613363649299e-7,-5.169685635085561e-11,3.043751661041827e-13,0.9,0.38383769832963616,0.849058527508225
0.0018,0.838745152101605,-0.05524575950155314,0.6430872764510654,-0.07368695391969579,0.6261880442287019,-0.13090214794285268,0.21794780420120533,0.010976738480209091,0.0005830931951944604,-0.0001483718423362525,0.07025588256002349,-0.002824336463309749,1.0623154720780088,0.9092757317281975,1.8648717116138564e-5,0.05829756046733919,-1.944795096155533e-6,9.551767485640516e-9,-7.972515394771084e-8,-6.164004763393238e-11,2.986669039317719e-13,0.9,0.4077234302338685,0.8545029703080907
0.0019,0.8447915386806231,-0.057696808826178184,0.6456569128209407,-0.07544519283625348,0.630601033545737,-0.13392486089291278,0.2191463571018834,0.011221296706871714,0.0005972474123669882,-0.0001553606464442964,0.07024364863697478,-0.0028259154332455454,1.0614403814240847,0.9466073173380419,2.0902621938638716e-5,0.058314530104986446,-2.1444132027399756e-6,9.346609773848292e-9,-4.213773566324243e-8,-6.780176314452755e-11,2.9216939347627734e-13,0.9,0.41668750209703714,0.8566766887784344
0.002,0.8497153245999133,-0.05976113172834193,0.6481941759625655,-0.07740968576328659,0.6348877331754689,-0.13682607067977123,0.2203691279280347,0.011470920989565361,0.0006107947983593196,-0.00016221537672689244,0.070231854133404,-0.0028277023913396903,1.0606549030017896,0.9839421128001762,2.323952249783816e-5,0.05833062895176279,-2.246485436787688e-6,9.127386654205727e-9,-1.8754481435036156e-8,-7.066966464098942e-11,2.8525950921638525e-13,0.9,0.4353687149455733,0.8625191838858242
0.0021,0.853819590713938,-0.06160765435261957,0.6510000384922424,-0.07959372857212703,0.6389444438012809,-0.1395872806580637,0.22161319949827882,0.011725322157000962,0.0006238264115429942,-0.00016895438029134263,0.07022047952702017,-0.002829681146078071,1.0599579112839772,1.0212792106605268,2.5650560069670525e-5,0.05834584654488461,-2.2965521907192565e-6,8.899658101940702e-9,-9.785313877455383e-9,-7.186361745217156e-11,2.781155222706468e-13,0.9,0.45920234121612685,0.8699730813428911
0.0022,0.8574361829479461,-0.06340217524250528,0.6542590711033033,-0.08196776714921968,0.6426975979158707,-0.1422007668483517,0.22287590234466237,0.011984128849633421,0.0006364203938710445,-0.0001755897058346104,0.0702094960830107,-0.002831832937785816,1.0593486283064761,1.058617708248067,2.8126922377617768e-5,0.05836016827673572,-2.3374643979047675e-6,8.667436310656809e-9,-1.355603573243146e-8,-7.287804782176166e-11,2.708619244483433e-13,0.9000000000000001,0.46864081997120705,0.8728836929147993
0.0023,0.8609531818725907,-0.06528856516566119,0.6578513383745727,-0.08439244231785348,0.6461526905535764,-0.14468774993547437,0.22415531978114817,0.012246762555299617,0.0006486191061460609,-0.00018211606430532264,0.07019885241512769,-0.0028341335434254812,1.0588272705127897,1.095956711298603,3.065987829163984e-5,0.05837356753736083,-2.40466612935553e-6,8.430656406252065e-9,-2.3840557996861723e-8,-7.488800137512065e-11,2.634838517612192e-13,0.9,0.4837731497065603,0.8762069666754664
0.0024,0.8645180105362801,-0.06727524664814444,0.6614999115392637,-0.08674343259671376,0.6493848609161628,-0.14708359452939304,0.2254510333925378,0.012512746763501779,0.0006604151665060962,-0.00018851689703346556,0.07018850918488996,-0.0028365714285151404,1.058395849148157,1.133295298597768,3.324043075992728e-5,0.05838599491312916,-2.5008534984787525e-6,8.185910727021427e-9,-3.488455344482098e-8,-7.792616492685133e-11,2.5586093472171834e-13,0.9,0.508260315121108,0.8815846947332674
0.0025,0.8681823586197185,-0.06933743021821365,0.6649970336764149,-0.08894340320882448,0.6524601740051815,-0.14941685048720282,0.2267627953069838,0.012781716259755658,0.0006717996930973822,-0.00019477886671081588,0.07017843949877167,-0.0028391410699024197,1.0580565440164598,1.1706325373966924,3.585946961423089e-5,0.058397398604990096,-2.621504967431829e-6,7.930336028139613e-9,-4.28348505606891e-8,-8.179698345708162e-11,2.4789410491443997e-13,0.9,0.5254182698440669,0.8853528244014119
0.0026,0.8719476468812748,-0.07143087725236558,0.6681652081003631,-0.0909399131504732,0.6554414397424424,-0.15171251974915145,0.22809046458812215,0.013053367917996859,0.000682762229326734,-0.0002008901675239774,0.07016862258920148,-0.0028418402563862425,1.0578119049107093,1.2080838069853959,3.850781802998873e-5,0.05840772208313828,-2.761870093500679e-6,7.661038484174004e-9,-4.6451301824525604e-8,-8.626494286206457e-11,2.3948705446455553e-13,0.898408947494009,0.5320032779755937,0.8867033291584483
0.0027,0.8756641379742277,-0.07347721552795745,0.6710213436269141,-0.09278996274939436,0.6583496722011568,-0.15397141693111113,0.22943390734184022,0.013327689267435765,0.0006933014189454712,-0.00020685154869906449,0.07015906247681906,-0.002844676650212045,1.057664143812311,1.2457108948310966,4.117586297444942e-5,0.05841691175143672,-2.9075419741916485e-6,7.377407820878714e-9,-4.8414260063550244e-8,-9.082108188020785e-11,2.306247485010888e-13,0.892392029339598,0.5522773691391683,0.8907940612652214
0.0028,0.8792596485810054,-0.07545348178152977,0.6736435509803018,-0.0945482288367929,0.6611775148418877,-0.15618572672564604,0.23079249657868758,0.013604680501461942,0.000703432769270451,-0.00021266969045372018,0.07014976037423322,-0.0028476527147475177,1.057613388783255,1.2829753551163003,4.385384827832601e-5,0.058424939213557,-3.0351107573326492e-6,7.0813592125266695e-9,-4.3265610751512095e-8,-9.48581655810397e-11,2.2136402204156433e-13,0.8852627578306574,0.5762995529570374,0.8956410513390058
0.0029,0.882669422105337,-0.07734033980547045,0.676108670951849,-0.09626678090227865,0.6639171013661097,-0.15834773957900142,0.23216557977624808,0.013884335858040928,0.0007131724484900594,-0.00021835129279586685,0.07014071678608456,-0.0028507704214052903,1.0576596683336719,1.3193090744433924,4.6532020322784153e-5,0.058431777303173664,-3.1209228392092785e-6,6.774885874836287e-9,-2.5039344101803835e-8,-9.777011813762263e-11,2.1176356079514525e-13,0.8806792883592662,0.5917436249813346,0.8987572236386752
0.003,0.8858504384991412,-0.07913161943350894,0.6784956602562376,-0.09799091334990251,0.6665571692894806,-0.16044936565067547,0.23355241190407328,0.0141666366787841,0.0007225393363948731,-0.000223903573480518,0.07013193051081304,-0.0028540301136308795,1.057801147817467,1.3535713554185804,4.920037581584371e-5,0.05843742105923486,-3.1097613296521316e-6,6.463000579168e-9,1.2139481362562135e-8,-9.776582212042872e-11,2.0196515048442014e-13,0.8683594663734253,0.5965918175122089,0.899931243689857
0.0031,0.888850699387796,-0.08086432847648767,0.680846708599254,-0.09971938185909003,0.6690852826800654,-0.16248726836999683,0.23495204324410382,0.014451465192857258,0.0007315567285981198,-0.00022933208711333532,0.0701233910087922,-0.002857425288679647,1.0580255164877104,1.3837771474082161,5.185001251013384e-5,0.058441997258491404,-2.921838881644501e-6,6.161353772190775e-9,6.246873998668271e-8,-9.189185569421882e-11,1.9244378186096035e-13,0.822048272351574,0.6109995227604856,0.9035946935242957
0.0032,0.8917085059407137,-0.08255687030623203,0.6831544797545197,-0.10143462123808798,0.6715044141154591,-0.16446503746105115,0.23636375987998595,0.014738661355038157,0.0007402393223222199,-0.0002346380779722369,0.07011508616645505,-0.0028609501393560242,1.058318447789026,1.409850841699551,5.447442511238094e-5,0.05844566403055252,-2.606021433544257e-6,5.882111727487402e-9,1.0815986808064764e-7,-8.176974158957494e-11,1.836216278070013e-13,0.766859384731828,0.6281691342053536,0.907960413750546
0.0033,0.8944594109640065,-0.08422558460183899,0.6854098471728289,-0.10311931658673497,0.6738184010567491,-0.1663865225155565,0.23778686568919308,0.015028065245231027,0.0007486012403507964,-0.0002398225970070843,0.07010700401276423,-0.002864599063333405,1.058665761495149,1.4318410686387806,5.7067211537628066e-5,0.05844857799076661,-2.2187568790146213e-6,5.63699195461519e-9,1.3105882923516776e-7,-6.929766312858409e-11,1.7590986092827333e-13,0.7310842340029322,0.6392990094137116,0.910790409145767
0.0034,0.8971343175108605,-0.08588157641263851,0.6875965823889573,-0.10475513110460824,0.6760336682936827,-0.1682565898359997,0.23922071075669538,0.015319513003901502,0.0007566550387754841,-0.0002448859855314348,0.07009913259826243,-0.0028683668616387593,1.0590528969612998,1.4499181875946403,5.962226917379495e-5,0.05845090125092594,-1.8193384897695443e-6,5.435356501929815e-9,1.2365898002757753e-7,-5.6492791768847176e-11,1.6962249624212082e-13,0.7230408855921482,0.6413887565727429,0.9116266050474048
0.0035,0.8997349039740778,-0.08751450883494336,0.689689496583286,-0.10633253358673488,0.6781621475076575,-0.17008074615380817,0.24066483500052802,0.015612868235919983,0.0007644077913944325,-0.00024982755729199553,0.07009146263998861,-0.0028722508863754264,1.0594677355649393,1.4647231210297635,6.213651237344459e-5,0.058452774201414245,-1.4499144907968993e-6,5.273807812444916e-9,1.10033459453595e-7,-4.480957981041566e-11,1.6460240164849687e-13,0.700676284080348,0.6466108168593565,0.9142368217953183
0.0036,0.9022549996455169,-0.08911765884884544,0.6916901761428441,-0.10785681394431319,0.6802084523424133,-0.17185996714333124,0.24211874704550432,0.01590804463965209,0.0007718686696853103,-0.00025464915778866025,0.07008398764126421,-0.002876249187827916,1.0599027677401152,1.4767822639733557,6.460859392127852e-5,0.058454285374500765,-1.1193764504297578e-6,5.147194053971451e-9,9.382959758086542e-8,-3.4479351809429356e-11,1.60680016380698e-13,0.669890593791576,0.6537991734497045,0.9178298804209866
0.0037,0.9046887500948587,-0.09068507108409268,0.6936019720006551,-0.10933387858980045,0.6821766341412847,-0.17359495279430742,0.2435819487602694,0.01620495805728243,0.0007790471084681865,-0.00025935280408830616,0.07007670119484893,-0.002880359789416158,1.0603506833949017,1.4866031522052066,6.703718698963721e-5,0.05845552090750331,-8.351641913447519e-7,5.0505970664729435e-9,7.67010600935991e-8,-2.5678263785683308e-11,1.5769739937427001e-13,0.6406424507693406,0.6606285178522986,0.9212434888725239
0.0038,0.9070303008917842,-0.09221079017043304,0.6954282350897415,-0.11076963393565399,0.6840707442476057,-0.17528640309647534,0.24505394201346833,0.01650352433099562,0.0007859525425631301,-0.00026394051325781033,0.07006959689350241,-0.0028845807145600833,1.0608041724373736,1.4946933215051066,6.942096475086119e-5,0.058456566937739714,-6.047175362185181e-7,4.979098689912921e-9,6.030151267600659e-8,-1.8582471758972715e-11,1.5549660956475846e-13,0.6228904910571501,0.6647735415756512,0.9233153550980445
0.0039,0.9092750115719932,-0.0936910190873896,0.6971755095098291,-0.11217074306560999,0.6858937263897624,-0.17693449230255334,0.24653421419043836,0.016803663043899294,0.0007925949296966615,-0.00026841465547236093,0.07006266845943249,-0.0028889098460952636,1.0612565492523958,1.501551511418605,7.175888146489153e-5,0.05845750270131759,-4.3166842606283005e-7,4.927411376458745e-9,4.6029361913078046e-8,-1.3256787023144027e-11,1.5390883544052592e-13,0.620272147463959,0.6655543322654467,0.9239203369976232
0.004,0.911426659138324,-0.09513161947510533,0.6988583523642409,-0.11354276400616448,0.6876447803081988,-0.1785381881039413,0.2480222282964454,0.01710530222088616,0.0007989854238105178,-0.00027277853467944763,0.07005591004009347,-0.00289334425929873,1.06170559907666,1.5075041104837028,7.405149669340296e-5,0.058458356909171706,-3.0302117516727487e-7,4.890127585480801e-9,3.384071691507545e-8,-9.294688222778155e-12,1.5276553158306718e-13,0.6156381398741064,0.6674560945859976,0.9259098088505384
0.0041,0.9134911169715139,-0.09653574290916425,0.700479698149121,-0.11488485701599568,0.6893259673515604,-0.18009850853359874,0.24951751456645407,0.01740835512330359,0.0008051331348740055,-0.0002770342273975891,0.07004931543355931,-0.002897880989524258,1.0621503563550416,1.512727241480935,7.629943848100392e-5,0.058459143112171964,-2.1106196849122046e-7,4.864163105164245e-9,2.3648293713848393e-8,-6.462134803509071e-12,1.5197113013491094e-13,0.608874483986704,0.670231848761715,0.9288135811800313
0.0042,0.915474098037593,-0.09790597763890242,0.702041319023677,-0.11619574949938757,0.69093970150249,-0.18161666890472847,0.25101960913448235,0.017712733601210565,0.0008110469764365828,-0.00028118368410961987,0.07004287839604573,-0.0029025170994665993,1.0625897803931594,1.5173923536544882,7.850327971616113e-5,0.05845987563303145,-1.4909247190779987e-7,4.8466104729884405e-9,1.541570843064469e-8,-4.555558703469869e-12,1.5143546366581918e-13,0.6019101071702997,0.6730899773173282,0.9318035270067275
0.0043,0.9173813153025921,-0.09924491191365595,0.7035449871471162,-0.11747416886062419,0.6924883967436302,-0.1830938845305331,0.25252804813454827,0.018018349504666086,0.0008167358620477092,-0.0002852288552983742,0.07003659268376843,-0.002907249651820507,1.0630228304966318,1.5216708962485483,8.066359328734133e-5,0.05846056879446328,-1.1041435129014508e-7,4.834562226432752e-9,9.106577186711985e-9,-3.3713918607936226e-12,1.5106836474555388e-13,0.5966739367934415,0.6752388627775666,0.9340515193512526
0.0044,0.9192184363149373,-0.10055506594454024,0.7049924173616982,-0.11871884598011435,0.6939744901844104,-0.18453137972596673,0.25404236791667123,0.018325114621459283,0.0008222086953362899,-0.0002891716849623416,0.07003045205098672,-0.0029120757145728684,1.0634484833238567,1.5257331834891423,8.278095600096389e-5,0.05846123671671109,-8.830694307635018e-8,4.825121343844326e-9,4.677069074615148e-9,-2.7052019894882124e-12,1.5077999154743183e-13,0.5950109589484902,0.6759310307188671,0.934778417380515
0.0045,0.920988151064807,-0.1018353244364433,0.7063828131001837,-0.1199292427071128,0.695401377681142,-0.18593068274175023,0.2555621364431333,0.018632942789668754,0.0008274734703639624,-0.0002930138269355164,0.07002445052448773,-0.0029169927486581817,1.0638668044679644,1.5296594945819955,8.485613626542573e-5,0.05846188066637397,-7.613847332144654e-8,4.816481273881254e-9,1.7017550153787194e-9,-2.3465652758422628e-12,1.5051447343918285e-13,0.594509516702454,0.6765680307415021,0.9355696650049732
0.0046,0.9226915517043687,-0.10308457943839298,0.7077169881129036,-0.1211064071979402,0.6967716465077716,-0.18729280559744757,0.25708698006083547,0.018941763503507646,0.0008325370779302871,-0.00029675709963676334,0.07001858322857711,-0.0029219985350523144,1.0642783282703843,1.5334447106154718,8.688985041980737e-5,0.05846249600969888,-7.101043221527593e-8,4.808384214115051e-9,-1.9649377302289813e-10,-2.2020998813375662e-12,1.5026413452079593e-13,0.5934323147428997,0.6779364389221527,0.9372694290317952
0.0047,0.9243304489131018,-0.10430322420699417,0.7089973046225404,-0.1222515916447749,0.698087231042823,-0.1886184705308427,0.25861653068497037,0.019251510399992677,0.0008374064323326846,-0.0003004034935530731,0.07001284552487508,-0.002927090794690898,1.0646832894653206,1.5370936246496305,8.888271921891051e-5,0.05846308153243186,-7.117709532577246e-8,4.800616214433074e-9,-1.2220898803043091e-9,-2.218184244107556e-12,1.500226480900743e-13,0.5920118657478777,0.6797408860892781,0.9395108175496291
0.0048,0.9259066533704865,-0.10549165199885183,0.7102261248517768,-0.12336604823979531,0.6993500656648207,-0.1899083997797196,0.26015042023073104,0.01956211711614056,0.0008420884478685759,-0.0003039549991714366,0.07000723277500184,-0.0029322672485095637,1.0650819227869783,1.5406110297445308,9.083536341753678e-5,0.05846363602031896,-7.489273822087005e-8,4.792963324722673e-9,-1.5794458961801446e-9,-2.3411968022856587e-12,1.4978368744482124e-13,0.5904806823954384,0.6816860030713375,0.9419269386471233
0.0049,0.9274219757560028,-0.1066502560705709,0.7114058110232955,-0.12445102917517982,0.700562084752289,-0.19116331558186225,0.2616882806133101,0.01987351728896801,0.0008465900388353821,-0.00030741360697884477,0.07000174034057761,-0.002937525617443943,1.0654744629695614,1.5440017189602315,9.274840377048787e-5,0.058464158259106225,-8.04116364685027e-8,4.785211594871203e-9,-1.4729744103650424e-9,-2.5175159940053067e-12,1.495409258828401e-13,0.5890712773636323,0.6834764206967902,0.944150900412926
0.005,0.9288782267491308,-0.1077794296787563,0.712538725359779,-0.12550778664310686,0.7017252226837524,-0.19238394017505467,0.26322974374790065,0.020185644555491752,0.0008509181195305241,-0.00031078130746228826,0.06999636358322264,-0.002942863622429668,1.0658611447472748,1.547270485356793,9.462246103256551e-5,0.0584646470345397,-8.598806563660442e-8,4.7771470747660176e-9,-1.1070880125736304e-9,-2.6935202573999276e-12,1.4928803670193413e-13,0.5880161633305095,0.6848167697940953,0.9458158109356857
0.0051,0.9302772170293503,-0.108879566080013,0.7136272300839102,-0.12653757283575473,0.7028414138377351,-0.19357099579708079,0.2647744415496953,0.0204984325527285,0.0008550796042514229,-0.00031406009110875803,0.06999109786455711,-0.002948278984402369,1.066242202854323,1.5504221219942738,9.64581559585713e-5,0.05846510113236543,-8.987630129310913e-8,4.76855581429447e-9,-6.86199292520541e-10,-2.8155880306029505e-12,1.490186931999066e-13,0.5875478529741208,0.6854116811917123,0.9465547783040504
0.0052,0.9316215195690796,-0.10995165933602581,0.7146733003926831,-0.12754083114236078,0.7039125371915328,-0.19472532948897156,0.26632201342051615,0.02081181420706042,0.0008590812523731533,-0.0003172518992732606,0.06998593860373091,-0.002953769351778468,1.0666178477870412,1.5534503580459074,9.825606804764451e-5,0.058465519523128756,-9.147312795611137e-8,4.759503917163115e-9,-3.3800742670313284e-10,-2.8654566987856588e-12,1.487351519583545e-13,0.5872417177582436,0.6856607121968904,0.9468954147209857
0.0053,0.9329140644101694,-0.11099705640160908,0.715678102227698,-0.1285171795713975,0.7049402122940264,-0.19584787264719614,0.2678721540829798,0.021125729723046483,0.0008629287411945193,-0.0003203585084373509,0.06998088190354536,-0.002959332512903729,1.0669881583571514,1.55634044822265,0.00010001669544963833,0.05846590257435096,-9.191834569128545e-8,4.7503780920095495e-9,-2.7500330286893558e-11,-2.878714270968531e-12,1.484493837714331e-13,0.5862997558000336,0.6864187640679109,0.9479351812294885
0.0054,0.9341565741283441,-0.11201620174735724,0.7166429823851418,-0.12946720995286085,0.7059259857608279,-0.19693937680329027,0.26942458206130915,0.02144012566910455,0.0008666272986272909,-0.0003233816752741918,0.06997592422764409,-0.002964966490677434,1.0673531689523479,1.5590929066837804,0.00010174055897537614,0.05846625126271,-9.137331658987962e-8,4.741251813012538e-9,2.460738604429578e-10,-2.8606034816588432e-12,1.4816368218552896e-13,0.5849197518780678,0.6875293339220316,0.9494584718964386
0.0055,0.9353507576983603,-0.11300952939982928,0.7175692921446157,-0.1303915268253772,0.706871404295542,-0.1980005913619033,0.27097901594598744,0.02175494865568636,0.0008701821514538782,-0.0003263231567864391,0.06997106204117712,-0.002970669309963466,1.0677129139286812,1.5617084322958272,0.00010342817993255349,0.05846656656664065,-8.998367636751041e-8,4.732194288156587e-9,4.82587235527155e-10,-2.8158799984106075e-12,1.4788020956212838e-13,0.5833109627539309,0.6888240206066646,0.951234302688514
0.0056,0.9364983240949748,-0.11397747338558416,0.7184583827857205,-0.1312907347275729,0.7077780146017739,-0.1990322657276846,0.27253517432749796,0.022070145293243644,0.0008735985264566909,-0.00032918470997674867,0.06996629180929445,-0.0029764389956257087,1.0680674276422026,1.5641877239253192,0.000105080079628866,0.058466849464577655,-8.78950607397943e-8,4.7232747254262055e-9,6.819118850064387e-10,-2.7492994887778375e-12,1.4760112826271749e-13,0.581682645189207,0.6901344229692211,0.9530316895723925
0.0057,0.9376009822929443,-0.11492046773118081,0.7193116055880575,-0.13216543819807447,0.7086473633831281,-0.20003514930528363,0.274092775796324,0.02238566219222814,0.0008768816504181387,-0.0003319680918477765,0.06996160999714608,-0.0029822735725280446,1.0684167444489636,1.566531480438785,0.00010669677937200925,0.05846710093495578,-8.52531054223478e-8,4.714562332805903e-9,8.439198989215425e-10,-2.6656176203145444e-12,1.4732860064878252e-13,0.5802440559454806,0.6912921398571128,0.954619648514752
0.0058,0.9386604412670254,-0.11583894646317822,0.7201303118312278,-0.1330162417755082,0.7094809973432095,-0.20100999149934973,0.27565153894294886,0.02270144596309158,0.0008800367501206314,-0.00033467505940217837,0.06995701306988204,-0.002988171065534356,1.068760898705016,1.5687404007027534,0.00010827880046967883,0.05846732195620981,-8.220344613078747e-8,4.706126318280187e-9,9.684833673132016e-10,-2.569590060574743e-12,1.4706478908180967e-13,0.579204451784336,0.6921287701177513,0.9557671954822703
0.0059,0.9396784099919748,-0.11673334360813532,0.7209158527948323,-0.1338437499985005,0.7102804631856229,-0.20195754171453237,0.2772111823578557,0.023017443216285703,0.0008830690523465787,-0.00033730736964261026,0.0699524974926523,-0.002994129499508527,1.0690999247664104,1.570815183583753,0.00010982666422957037,0.058467513506774496,-7.889171858072977e-8,4.698035889833567e-9,1.0554743802221544e-9,-2.465972477112445e-12,1.468118559232851e-13,0.5787730894673576,0.6924759125985481,0.9562433464416255
0.006,0.9406567590877367,-0.1176042972588717,0.7216698663094685,-0.13464865117388605,0.7110473616970616,-0.20287855982096456,0.2787714012452005,0.02333359670409529,0.0008859841904696358,-0.000339866912134895,0.06994805948208487,-0.00300014675815093,1.0694338032914514,1.5727601249327976,0.00011134089936971726,0.05846767724352096,-7.550177680701976e-8,4.690331746078492e-9,1.1066878563101295e-9,-2.3602453361975984e-12,1.465710568328703e-13,0.5786454644864143,0.6925371548821675,0.9563818554815608
0.0061,0.9415970765457303,-0.11845252343694189,0.7223938222238687,-0.1354315785830399,0.71178297037115,-0.20377370627390573,0.2803319433833339,0.02364985860579337,0.0008887868409282579,-0.00034235544411196115,0.06994369593955156,-0.0030062209552358197,1.069762492342984,1.5745829419349504,0.00011282202655034821,0.05846781508158738,-7.214363957843135e-8,4.682995676811737e-9,1.1274148934954715e-9,-2.255333349519005e-12,1.4634179835816522e-13,0.5782561398334083,0.692721953260082,0.9568042668305293
0.0062,0.9425005380988708,-0.11927848245567554,0.7230886623829618,-0.1361930075501184,0.7124882894757048,-0.2046435654392601,0.2818926233104375,0.02396619257327008,0.0008914804933664157,-0.00034477444528004716,0.06993940455262866,-0.003012350554363244,1.0700860159982113,1.576288091539784,0.0001142705505156981,0.05846792808549167,-6.882558355391592e-8,4.67601595171136e-9,1.122219095284668e-9,-2.1515280504010323e-12,1.46123707991354e-13,0.5776440307603552,0.6930124993710977,0.957468395899401
0.0063,0.9433683181398084,-0.12008263350323682,0.7237553266900066,-0.13693341282394692,0.7131643185318814,-0.2054887214903931,0.28345325577383335,0.02428256229390107,0.0008940686337360766,-0.00034712539437592324,0.06993518301127935,-0.0030185340202818606,1.0704043986276854,1.5778800135340445,0.00011568697595494723,0.05846801731600999,-6.555555936573587e-8,4.669380935034246e-9,1.0956570643814147e-9,-2.04911328256063e-12,1.459164162643898e-13,0.5768508008487205,0.693389017015015,0.9583290383336138
0.0064,0.9442015910611933,-0.12086543576778991,0.724394755048262,-0.13765326915335085,0.7138120570608361,-0.20630975860067002,0.2850136555208432,0.024598931455061986,0.0008965547479892079,-0.00034940977013636,0.06993102900546679,-0.003024769817740327,1.0707176646019594,1.579363147704478,0.00011707180755727584,0.058468083833918466,-6.234151764615364e-8,4.66307899103728e-9,1.0522854034894067e-9,-1.9483728897147512e-12,1.4571955370922577e-13,0.5759181136799704,0.6938317299916347,0.9593409897786055
0.0065,0.9450015312556754,-0.12162734843749895,0.7250078873609864,-0.1383530512871555,0.7144325045837238,-0.20710726094345608,0.2865736372987889,0.02491526374412846,0.0008989423220777774,-0.0003516290512981274,0.06992694022515408,-0.0030310564114873003,1.0710258382915856,1.5807419338378301,0.00011842555001186409,0.05846812869999324,-5.919140902743167e-8,4.657098483977348e-9,9.966607153123402e-10,-1.8495907155803467e-12,1.4553275085781503e-13,0.5748876328355703,0.6943208621007577,0.9604590458798135
0.0066,0.9457693131159057,-0.12236883070052816,0.725595663531439,-0.1390332339741863,0.7150266606217008,-0.20788181269211678,0.2881330158549924,0.025231522848476157,0.000901234841953753,-0.00035378471659799617,0.06992291436030446,-0.0030373922662714397,1.0713289440671174,1.5820208117208476,0.00011974870800789231,0.05846815297501047,-5.611318414183238e-8,4.651427778111335e-9,9.33339602553911e-10,-1.753050603874367e-12,1.4535563824211077e-13,0.5738010218969862,0.694836637142185,0.9616380022826762
0.0067,0.9465061110345339,-0.1230903417450417,0.7261590234628783,-0.13969429196326855,0.7155955246959227,-0.20863399802001736,0.28969160593677556,0.02554767245548071,0.0009034357935691018,-0.0003558782447727365,0.069918949100881,-0.003043775846841402,1.0716270062991076,1.5832042211402764,0.00012104178623454068,0.0584681577197463,-5.311479362161821e-8,4.646055237696127e-9,8.668786679178138e-10,-1.6590363983137638e-12,1.4518784639406614e-13,0.5726999444456841,0.6953592789157174,0.9628326546326312
0.0068,0.9472130994042102,-0.12379234075920371,0.7266989070585633,-0.14033670000322765,0.716140096327545,-0.20936440110052318,0.2912492222914603,0.02586367625251777,0.0009055486628757915,-0.00035791111455911874,0.06991504213684692,-0.0030502056179458454,1.0719200493581083,1.584296601882862,0.00012230528938098946,0.05846814399497686,-5.020418809905162e-8,4.640969226988607e-9,8.018345141077456e-10,-1.5678319426154894e-12,1.4502900584563426e-13,0.5716260640631293,0.6958690112211556,0.9639977985751162
0.0069,0.9478914526175851,-0.12447528693117842,0.7272162542217526,-0.14096093284288894,0.7166613750377236,-0.21007360610699954,0.2928056796663684,0.026179497926962978,0.0009075769358257898,-0.0003598848046939132,0.06991119115816531,-0.003056680044333428,1.0722080976146726,1.5853023937353514,0.0001235397221364189,0.0584681128614783,-4.7389318206395e-8,4.6361581102456634e-9,7.427637438274005e-10,-1.4797210804964935e-12,1.4487874712876837e-13,0.5706210443307881,0.6963460578583006,0.9650882297555694
0.007,0.9485423450673086,-0.12513963944912995,0.727712004855705,-0.1415674652310778,0.7171603603476142,-0.2107621972128118,0.2943607928088218,0.026495101166191987,0.0009095240983710642,-0.00036180079391389037,0.06990739385479938,-0.003063197590752807,1.0724911754393538,1.5862260364844902,0.0001247455891900092,0.058468065380026774,-4.4678134575910805e-8,4.631610251724179e-9,6.942229597804751e-10,-1.3949876556737285e-12,1.4473670077542153e-13,0.5697265488301261,0.6967706426269533,0.9660587438194285
0.0071,0.949166951146031,-0.1257858575012225,0.7281870988636794,-0.1421567719166196,0.7176380517783725,-0.21143075859132535,0.29591437646614244,0.026810449657580438,0.0009113936364635823,-0.00036366056095582056,0.06990364791671226,-0.003069756721952641,1.072769307202704,1.5870719699170248,0.00012592339523094067,0.058468002611398416,-4.207858783986146e-8,4.62731401568104e-9,6.607687646706648e-10,-1.3139155118641454e-12,1.4460249731754694e-13,0.5689842411426089,0.6971229893269144,0.9668641364121313
0.0072,0.9497664452464025,-0.12641440027562026,0.7286424761489343,-0.14272932764833968,0.718095448851154,-0.21207987441590542,0.29746624538565214,0.02712550708850397,0.0009131890360553116,-0.00036546558455647396,0.06989995103386709,-0.0030763559026815873,1.073042517275276,1.5878446338197008,0.00012707364494839347,0.05846792561636937,-3.959862863050944e-8,4.6232577663731325e-9,6.469577612016657e-10,-1.2367884927846963e-12,1.4447576728709778e-13,0.5684357848497026,0.6973833217579849,0.9674592031791155
0.0073,0.9503420017610735,-0.1270257269604874,0.7290790766147287,-0.14328560717506345,0.7185335510871146,-0.21271012885991739,0.2990162143146728,0.027440237146338243,0.0009149137830982199,-0.00036721734345262114,0.06989630089622706,-0.0030829935976883042,1.073310830027623,1.588548467979265,0.0001281968430315479,0.05846783545571578,-3.724620758011713e-8,4.619429868057341e-9,6.573465520771728e-10,-1.1638904421523316e-12,1.4435614121602716e-13,0.5681228435328729,0.6975318637199655,0.9677987397658192
0.0074,0.9508947839923331,-0.12762030199654592,0.7294978337934279,-0.14382608659130333,0.718953346322004,-0.2133221053101917,0.30056409971998316,0.027754603785889655,0.0009165713292888097,-0.00036891732109976805,0.06989269521953007,-0.003089668273257919,1.073574272456633,1.589187850687674,0.00012929349874666636,0.05846773317047115,-3.502720528858512e-8,4.615818617438586e-9,6.92958803864584e-10,-1.0953994851005284e-12,1.4424325194961117e-13,0.5680581310780984,0.6975578974643184,0.9678717299911874
0.0075,0.9514256863163754,-0.12819860266751476,0.7298994891892492,-0.14435121236811316,0.7193555688452898,-0.2139163224373692,0.30210976240493437,0.028068578648974232,0.0009181643153812293,-0.000370566920759115,0.06988913229677034,-0.003096378567667264,1.0738329055701639,1.5897659184714452,0.00013036414329670786,0.058467619445705256,-3.292384189437755e-8,4.612413160224443e-9,7.206586457032786e-10,-1.0303655777474526e-12,1.4413680179247176e-13,0.5679720865659164,0.6975430403507245,0.9679981311791028
0.0076,0.951935364976326,-0.12876099388536155,0.7302845737011158,-0.14486133747872643,0.7197407606407485,-0.2144931922877787,0.3036531052875466,0.028382141483187903,0.0009196946853354234,-0.0003721672643951728,0.06988561088050997,-0.003103123417072425,1.0740867884296699,1.590284977755469,0.0001314092310890974,0.058467494783934856,-3.0926057487905903e-8,4.60920608117719e-9,7.327181751828879e-10,-9.68390603196116e-13,1.4403656899556195e-13,0.5677987008881318,0.6975131022332232,0.9682528383659809
0.0077,0.9524244730419431,-0.1293078184312866,0.7306536086575354,-0.1453568024343245,0.7201094665000001,-0.2150531172634493,0.30519403232307446,0.028695272360735213,0.0009211643773761471,-0.00037371943516064667,0.069882129720833,-0.0031099017858734774,1.0743359747244334,1.590747368835717,0.00013242919946394044,0.05846735970736258,-2.902867571732103e-8,4.6061904589669715e-9,7.310282647565019e-10,-9.093424017928518e-13,1.4394233522970156e-13,0.5675502956272206,0.6974702106519295,0.9686177508894649
0.0078,0.952893663582985,-0.1298394190864904,0.7310071153870155,-0.1458379477460888,0.7204622312146642,-0.2155964997664102,0.3067324474667725,0.02900795135382072,0.0009225753297281547,-0.00037522451620824207,0.06987868756782341,-0.0031167126384704985,1.074580518143737,1.5911554320081607,0.00013342448576134257,0.058467214738191005,-2.7226520230773827e-8,4.603359372263937e-9,7.174797868772108e-10,-8.530888138839934e-13,1.438538821657104e-13,0.5672391923656587,0.6974164931469586,0.9690747680871992
0.0079,0.9533435896692102,-0.1303561386321734,0.7313456152180637,-0.14630511392520068,0.7207995995763619,-0.21612374219869052,0.30826825467389546,0.02932015853464899,0.0009239294806162013,-0.0003766835906906645,0.06987528317156526,-0.003123554939263565,1.0748204723768626,1.591511507568772,0.00013439552732140943,0.058467060398622796,-2.5514414676415103e-8,4.600705899738237e-9,6.939636139981047e-10,-7.994976798158721e-13,1.437709914744083e-13,0.5668777126859226,0.6973540772584259,0.9696057892968274
0.008,0.9537749043703768,-0.13085831984953603,0.731669629479188,-0.14675864148284157,0.7211221163767125,-0.21663524696231942,0.3098013578996979,0.029631873975424574,0.0009252287682650416,-0.00037809774176061927,0.06987191528214255,-0.0031304276526527538,1.0750558911130934,1.5918179358135227,0.0001353427614842465,0.05846689721086053,-2.3887182702395797e-8,4.5982231200600174e-9,6.623706185722744e-10,-7.484368399348226e-13,1.4369344482661518e-13,0.5664781781704883,0.6972850905264468,0.9701927138559939
0.0081,0.9541882607562434,-0.13134630551977872,0.7319796794988958,-0.14719887093019285,0.7214303264073365,-0.21713141645932602,0.31133166109943444,0.029943077748352028,0.0009264751308994304,-0.0003794680525708117,0.06986858264963931,-0.00313732974303814,1.0752868280417116,1.592077057038384,0.00013626662558995938,0.05846672569710683,-2.233964795686672e-8,4.595904111899428e-9,6.245916730528097e-10,-6.997741345871765e-13,1.4362102389315081e-13,0.5660529104018319,0.6972116604911363,0.9708174411023421
0.0082,0.954584311896568,-0.1318204384241019,0.7322762866056944,-0.1476261427784359,0.7217247744598537,-0.2176126530917395,0.3128590682283598,0.03025374992563591,0.0009276705067441224,-0.00038079560627394724,0.06986528402413957,-0.0031442601748198017,1.0755133368519998,1.5922912115393275,0.00013716755697865362,0.05846654637956431,-2.0866634087978728e-8,4.593741953926614e-9,5.825176498928002e-10,-6.533774041192655e-13,1.4355351034483502e-13,0.5656142309624298,0.6971359146926097,0.9714618703735163
0.0083,0.9549637108611092,-0.132281061343706,0.732559972128092,-0.1480407975387521,0.7220060053258845,-0.21807935926158897,0.31438348324172843,0.03056387057948078,0.0009288168340238724,-0.0003820814860227314,0.06986201815572733,-0.003151217912397815,1.07573547123324,1.592462739612325,0.0001380459929904348,0.058466359780435594,-1.9462964743882736e-8,4.5917297248117256e-9,5.380394215453374e-10,-6.091144888774244e-13,1.434906858524877e-13,0.5651744614347579,0.6970599806709822,0.9721079010071603
0.0084,0.9553271107196251,-0.1327285170597915,0.7328312573945959,-0.1484431757223229,0.7222745637970489,-0.21853193737090362,0.31590481009479504,0.030873419782091186,0.0009299160509634352,-0.0003833267749698694,0.06985878379448662,-0.0031582019201722555,1.0759532848747149,1.592593981553348,0.00013890237096540848,0.05846616642192329,-1.8123463572729577e-8,4.589860503224912e-9,4.930478604635111e-10,-5.66853229207985e-13,1.4343233208692864e-13,0.5647459234012925,0.6969859859663691,0.9727374323409179
0.0085,0.9556751645418743,-0.1331631483535588,0.7330906637337138,-0.14883361784032964,0.7225309946649671,-0.2189707898217126,0.3174229527428143,0.031182377605671694,0.0009309700957875657,-0.00038453255626806675,0.0698555796905015,-0.003165211162543201,1.0761668314657071,1.5926872776583683,0.0001397371282436802,0.05846596682622999,-1.684295422267009e-8,4.58812736783632e-9,4.494338391004105e-10,-5.264614654572791e-13,1.433782307189777e-13,0.5643409384445097,0.6969160581188858,0.9733323637124331
0.0086,0.9560085253976147,-0.13358529800620833,0.7333387124739533,-0.14921246440395372,0.7227758427212589,-0.21939631901604503,0.3189378151410407,0.03149072412242685,0.0009319809067210186,-0.00038569991307002885,0.06985240459385594,-0.0031722446039107273,1.0763761646954988,1.5927449682233574,0.00014055070216535556,0.05846576151555833,-1.5616260341855184e-8,4.586523397316099e-9,4.090882299091274e-10,-4.87807037971641e-13,1.4332816341945473e-13,0.5639718281468857,0.6968523246686472,0.97387459445935
0.0087,0.9563278463566052,-0.13399530879894053,0.7335759249438221,-0.14958005592437654,0.7230096527575448,-0.21980892735593008,0.320449301244729,0.03179843940456122,0.0009329504219885486,-0.000386829928528461,0.06984925725463399,-0.003179301208674911,1.0765813382533729,1.5927693935442866,0.0001413435300705401,0.05846555101211093,-1.4438205578435705e-8,4.585041670334394e-9,3.739019053427511e-10,-4.5075778709740263e-13,1.4328191185917952e-13,0.5636509140908968,0.6967969131557687,0.9743460239193122
0.0088,0.9566337804886036,-0.1343935235129559,0.7338028224718276,-0.14993673291277954,0.7232329695654447,-0.22020901724339687,0.3219573150091337,0.032105503524279363,0.0009338805798149107,-0.00038792368579606873,0.06984613642291967,-0.003186379941235829,1.0767824058286113,1.592762893917128,0.00014211604929933942,0.05846533583809038,-1.3303613580562502e-8,4.5836752655613565e-9,3.457657378543716e-10,-4.1518155318089623e-13,1.4323925770897194e-13,0.5633905178590188,0.6967519511203657,0.9747285514299641
0.0089,0.9569269808633684,-0.13478028492945474,0.7340199263864778,-0.150282835880344,0.7234463379365789,-0.2205969910804746,0.3234617603895095,0.03241189655378583,0.0009347733184248595,-0.0003889822680255573,0.06984304084879699,-0.0031934797659935576,1.076979421110497,1.592727809637853,0.00014286869719185903,0.058465116515699314,-1.2207307996386468e-8,4.582417261667134e-9,3.2657059989707994e-10,-3.809461765684557e-13,1.4319998263965184e-13,0.5632029610337282,0.6967195661025534,0.9750040763289491
0.009,0.9572081005506581,-0.1351559358296376,0.7342277580162802,-0.15061870533825142,0.7236503026625672,-0.22097325126919237,0.32496254134111097,0.03271759856528518,0.0009356305760431496,-0.00039000675836963226,0.06983996928234999,-0.0032005996473481735,1.077172437788312,1.5926664810024331,0.00014360191108820454,0.05846489356714033,-1.1144112474058454e-8,4.581260737321875e-9,3.1820736392396585e-10,-3.47919497606413e-13,1.4316386832203908e-13,0.5631005651975011,0.6967018856424467,0.9751544979539115
0.0091,0.957477787610101,-0.13552082464337753,0.7344268330575973,-0.1509446837547194,0.7238454023830535,-0.2213382037146977,0.32645956282566957,0.033022589728015334,0.0009364542724402265,-0.00039099825310388273,0.06983692048871029,-0.0032077385426190555,1.0773615121617888,1.5925812181360492,0.00014431613720955653,0.058464667506707604,-1.0112293988887587e-8,4.580198996907107e-9,3.2076130252927806e-10,-3.1604580772667673e-13,1.4313070508765621e-13,0.5630837756383525,0.6966936326653731,0.9751825855766496
0.0092,0.9577365380421347,-0.13587529365642928,0.7346175338071029,-0.1512610804455078,0.7240320332499679,-0.2216922211757051,0.32795275743261076,0.03332685492608795,0.0009372458511598701,-0.0003919577945127947,0.06983389356805217,-0.003214895512493237,1.0775467182124936,1.5924736591818287,0.0001450118401952055,0.058464438682844226,-9.13331860832566e-9,4.5792281182829885e-9,3.221304716764956e-10,-2.857853931823908e-13,1.4310038093461342e-13,0.5630724847441252,0.696642763917089,0.9752304518443532
0.0093,0.9579846720028679,-0.13621957850957958,0.7348001093362684,-0.1515681145121184,0.7242104514298354,-0.2220355599048914,0.32944208806428726,0.03363038548804972,0.0009380062520378167,-0.00039288610893313243,0.06983088793980778,-0.0032220699155919305,1.077728115871457,1.5923448017957837,0.0001456893652214662,0.058464207293775716,-8.209905687226199e-9,4.578345101391566e-9,3.200052192553819e-10,-2.5718388028934335e-13,1.4307280421229554e-13,0.5630503208916688,0.6965429093430832,0.9753244125948166
0.0094,0.9582224998500879,-0.1365539000579412,0.734974803162349,-0.1518659954204314,0.724380907491376,-0.22236846271787644,0.3309275191667649,0.033933173189677264,0.0009387363910188411,-0.00039378388257426924,0.06982790303514064,-0.0032292611429868014,1.077905761221927,1.5921956200812888,0.00014634903830249802,0.05846397353305091,-7.3396810740749345e-9,4.577546794532272e-9,3.147435849577323e-10,-2.3017393866882167e-13,1.4304787617806333e-13,0.5630184021572525,0.6963991062007506,0.975459727890095
0.0095,0.9584503319415812,-0.1368784791566268,0.7351418588026004,-0.15215493263632696,0.7245436520033093,-0.22269117243028,0.3324090151861091,0.0342352098067472,0.0009394371840477178,-0.00039465180164557836,0.06982493828521413,-0.003236468585749516,1.0780797103471524,1.5920270881417165,0.00014699118545246032,0.0584637375942186,-6.5202706173576416e-9,4.576830046004533e-9,3.067036084753422e-10,-2.0468823794211403e-13,1.4302549808927776e-13,0.5629778466171442,0.6962163917474861,0.9756316577922431
0.0096,0.9586684786351352,-0.13719353666074918,0.7353015197742782,-0.15243513562568528,0.7246989355343549,-0.22300393185772197,0.33388654056838557,0.03453648711503616,0.0009401095470692222,-0.0003954905523564333,0.06982199312119174,-0.0032436916349517396,1.0782500193303821,1.5918401800804411,0.0001476161326855126,0.05846349967082763,-5.749300165560049e-9,4.57619170410778e-9,2.962433295000071e-10,-1.8065944773050733e-13,1.430055712032997e-13,0.5629297723476124,0.6959998032406847,0.9758354623633162
0.0097,0.9588772502885365,-0.13749929342542103,0.7354540295946377,-0.1527068138543866,0.7248470086532327,-0.2233069838158222,0.33536005975966016,0.034836996890320764,0.0009407543960281289,-0.0003963008209162073,0.0698190669742369,-0.00325092968166514,1.0784167442548644,1.5916358700008362,0.00014822420601581424,0.05846325995642681,-5.024395567167891e-9,4.575628617141443e-9,2.837207877235222e-10,-1.5802023765528875e-13,1.429879967774899e-13,0.5628752974249257,0.6957543779377413,0.9760664016653691
0.0098,0.9590769572595719,-0.13779597030575508,0.7355996317809345,-0.1529701767883111,0.7249881219286624,-0.2236005711202005,0.3368295372059983,0.03513673090837763,0.0009413726468692128,-0.0003970832935342738,0.0698161592755131,-0.0032581821169613816,1.0785799412038475,1.5914151320062755,0.00014881573145752468,0.058463018644564935,-4.343182670666937e-9,4.575137633404949e-9,2.694940228376833e-10,-1.3670327733774646e-13,1.4297267606920935e-13,0.5628155399253523,0.6954851530960506,0.9763197357604567
0.0099,0.9592679099060287,-0.13808378815686403,0.7357385698504243,-0.15322543389333898,0.7251225259293638,-0.22388493658647673,0.3382949373534659,0.03543568094498339,0.0009419652155372488,-0.00039783865642000626,0.06981326945618375,-0.003265448331912131,1.078739666260581,1.5911789402001326,0.0001493910350248033,0.058462775928790865,-3.7032873245429107e-9,4.574715601197731e-9,2.539210745342854e-10,-1.166412363991672e-13,1.4295951033581885e-13,0.5627516179251608,0.6951971659730078,0.9765907247106345
0.01,0.9594504185856936,-0.13836296783386065,0.7358710873203624,-0.15347279463535046,0.7252504712240564,-0.2241603230302707,0.33975622464812827,0.035733838775914656,0.0009425330179770117,-0.00039856759578277783,0.06981039694741235,-0.003272727717589054,1.0788959755083123,1.590928268685781,0.00014995044273180956,0.05846253200265339,-3.102335377281576e-9,4.574359368819215e-9,2.3735998250512435e-10,-9.776678446083908e-14,1.429484008346793e-13,0.5626846495006197,0.6948954538260076,0.9768746285779569
0.0101,0.9596247936563532,-0.1386337301918576,0.7359974277080045,-0.15371246848022566,0.7253722083814603,-0.2244269732672023,0.34121336353605136,0.036031196176948055,0.0009430769701332764,-0.00039927079783196197,0.06980754118036231,-0.0032800196650638173,1.0790489250302908,1.5906640915665948,0.00015049428059270287,0.058462287059701336,-2.53795267736867e-9,4.574065784568832e-9,2.2016878644199536e-10,-8.001259114404926e-14,1.4293924882315157e-13,0.5626157527279972,0.694585053912445,0.9771667074244792
0.0102,0.959791345475795,-0.1388962960859677,0.736117834530606,-0.15394466489384484,0.7254879879702949,-0.22468513011289135,0.3426663184633007,0.03632774492386021,0.0009435979879508175,-0.0003999489487769319,0.0698047015861971,-0.0032873235654080867,1.0791985709097645,1.5903873829459472,0.0001510228746216426,0.05846204129348352,-2.007765073289927e-9,4.5738316967460115e-9,2.0270552603669356e-10,-6.331132607008482e-14,1.4293195555859648e-13,0.5625460456835619,0.6942710034897148,0.9774622213122564
0.0103,0.9599503844018055,-0.13915088637130357,0.7362325513054224,-0.15416959334208818,0.7255980605592802,-0.22493503638295773,0.34411505387594205,0.03662347679242775,0.0009440969873744103,-0.00040060273482706124,0.06980187759608018,-0.0032946388096935274,1.0793449692299824,1.5900991169272123,0.00015153655083278823,0.05846179489754876,-1.5093984135311107e-9,4.573653953650183e-9,1.8532824098101497e-10,-4.759565886023384e-14,1.4292642229837492e-13,0.5624766464435822,0.693958339815212,0.9777564303033432
0.0104,0.9601022207921718,-0.139397721902978,0.7363418215497094,-0.1543874632908359,0.7257026767171358,-0.2251769348930212,0.345559534220041,0.03691838355842728,0.0009445748843488294,-0.00040123284219172316,0.06979906864117498,-0.003301964788991807,1.0794881760741926,1.5898002676137637,0.00015203563524029913,0.05846154806544588,-1.0404785465779588e-9,4.573529403580776e-9,1.683949709667547e-10,-3.279825913578348e-14,1.429225502998478e-13,0.5624086730843266,0.6936521001463315,0.9780445944597951
0.0105,0.9602471650046807,-0.1396370235361037,0.7364458887807224,-0.1545984842059682,0.7258020870125814,-0.22541106845870165,0.3469997239416631,0.03721245699763545,0.0009450325948188497,-0.00040183995708029113,0.06979627415264499,-0.0033093008943745903,1.0796282475256442,1.5894918091089747,0.0001525204538583348,0.05846130099072368,-5.986313209162067e-10,4.57345489483722e-9,1.5226375568570791e-10,-1.8851796518020917e-14,1.4292024082037593e-13,0.5623432436820635,0.6933573217404683,0.9783219738436667
0.0106,0.9603855273971192,-0.1398690121257934,0.7365449965157169,-0.15480286555336525,0.725896542014337,-0.22563767989561898,0.3484355874868742,0.037505688885828864,0.0009454710347292461,-0.0004024247657021384,0.06979349356165362,-0.0033166465169135436,1.0797652396675854,1.589174715516219,0.0001529913327010545,0.058461053866931005,-1.8148258503161695e-10,4.573427275718944e-9,1.3729263482967056e-10,-5.688940628234124e-15,1.4291939511732018e-13,0.5622814763130612,0.693079041855017,0.9785838285170133
0.0107,0.9605176183272741,-0.1400939085271598,0.7366393882719484,-0.15500081679890726,0.725986292291122,-0.22585701201939293,0.3498670893017399,0.03779807099878414,0.0009458911200247935,-0.0004029879542666383,0.06979072629936435,-0.0033240010476803332,1.079899208583265,1.5888499609388709,0.00015344859778261782,0.05846080688761666,2.1334181259007513e-10,4.573443394525377e-9,1.2383964809043776e-10,6.757638912289715e-15,1.4291991444804143e-13,0.5622244890535882,0.6928222977473727,0.9788254185418898
0.0108,0.9606437481529324,-0.14031193359531566,0.7367293075666727,-0.15519254740847443,0.7260715884116563,-0.2260693076456434,0.3512941938323258,0.03808959511227793,0.0009462937666502667,-0.00040353020898316436,0.06978797179694063,-0.0033313638777466253,1.0800302103559312,1.5885185194803033,0.0001538925751171841,0.05846056024632946,5.882160234631295e-10,4.573500099555949e-9,1.1226283515980479e-10,1.8555272482263385e-14,1.4292170006990056e-13,0.5621733999799131,0.6925921266749304,0.979042003980351
0.0109,0.9607642272318812,-0.1405233081853737,0.7368149979171449,-0.15537826684794695,0.7261526809446596,-0.22627480958999022,0.35271686552469766,0.03838025300208682,0.0009466798905504405,-0.0004040522160610897,0.06978522948554591,-0.0033387343981840854,1.0801583010688331,1.5881813652438905,0.00015432359071891272,0.05846031413661823,9.455141991017874e-10,4.57359423911009e-9,1.0292023572956745e-10,2.977129046039893e-14,1.4292465324025843e-13,0.5621293271683041,0.6923935658950848,0.9792288448944519
0.011,0.9608793659219069,-0.14072825315244664,0.7368967028406208,-0.15555818458320503,0.7262298204588516,-0.22647376066805325,0.354135068824921,0.03867003644398745,0.0009470504076700899,-0.00040455466170978793,0.06978249879634364,-0.0033461120000643804,1.0802835368052188,1.5878394723330058,0.00015474197060196318,0.05846006875203179,1.287610491020312e-9,4.573722661487229e-9,9.616988949152094e-11,4.047302322540921e-14,1.429286752164759e-13,0.5620933886950298,0.6922316526652309,0.979381201346248
0.0111,0.960989474580797,-0.14092698935164719,0.7369746658543559,-0.15573251008012887,0.7263032575229522,-0.2266664036954523,0.3555487681790616,0.03895893721375645,0.0009474062339539897,-0.0004050382321386323,0.06977977916049728,-0.003353496074459176,1.0804059736483373,1.5874938148510231,0.00015514804078049484,0.05845982428611895,1.6168790507329612e-9,4.573882214986795e-9,9.236983613746064e-11,5.07278011560069e-14,1.4293366725591385e-13,0.5620667026363586,0.6921114242427637,0.9794943333977937
0.0112,0.961094863566338,-0.14111973763808805,0.7370491304756057,-0.15590145280459866,0.726373242705681,-0.22685298148780722,0.35695792803318516,0.039246947087170435,0.0009477482853469147,-0.0004055036135569961,0.06977707000917026,-0.003360886012440138,1.080525667681437,1.5871453669013158,0.00015554212726866714,0.058459580932428534,1.935694029753981e-9,4.574069747908219e-9,9.18781153591821e-11,6.060295463090422e-14,1.429395306159331e-13,0.5620503870685588,0.692037917885078,0.9795635011111443
0.0113,0.9611958428484402,-0.14130671907239015,0.737120339871743,-0.15606522237074244,0.7264400261989761,-0.22703373700337617,0.35836251291561844,0.03953405785068098,0.0009480774766146922,-0.000405951492788885,0.0697743707744559,-0.003368281204802416,1.0806426751707783,1.5867951003352787,0.0001559245566501675,0.058459338883811066,2.2463433655452617e-9,4.574282111125785e-9,9.502447037839797e-11,7.016361348033965e-14,1.429461666594619e-13,0.5620455455819142,0.6920156681374662,0.979584312019592
0.0114,0.9612926385124965,-0.1414881554040824,0.7371884657774954,-0.1562240230695051,0.7265037824444885,-0.2272089033573984,0.3597625035729085,0.039820263953803385,0.0009483944706033595,-0.00040638255537398714,0.06977168106922273,-0.003375681078317554,1.0807570697028186,1.5864435825957388,0.00015629569233530853,0.05845909822109463,2.5412090431892226e-9,4.574516898059876e-9,9.893906264957696e-11,7.922126231041624e-14,1.4295350277845657e-13,0.5620513168347829,0.6919928497212573,0.979591770034678
0.0115,0.961385357110847,-0.14166418856067597,0.737253585958998,-0.1563779825688051,0.7265645885322705,-0.22737862449495175,0.3611579009588764,0.040105564295374964,0.0009486995768061339,-0.00040679723717808254,0.0697690007264224,-0.003383085287895365,1.0808689084386371,1.5860909574257809,0.00015665579076109613,0.05845885893749068,2.8146961263242064e-9,4.574773103157691e-9,1.0158509567450891e-10,8.76363951929016e-14,1.4296150936204164e-13,0.5620661962721656,0.6919340193066786,0.9796109982805355
0.0116,0.9614741077437168,-0.14183493015771623,0.7373157832838951,-0.15652720281796761,0.7266225278232392,-0.22754301649065015,0.3625487044463972,0.040389957938711675,0.0009489931144768986,-0.00040719588119626456,0.06976632955945206,-0.003390493553657636,1.0809782326036872,1.585737438046465,0.00015700504747256016,0.05845862105660856,3.067560535456471e-9,4.575049826863547e-9,1.0304439904968506e-10,9.543107531983932e-14,1.4297015822294058e-13,0.5620895475298071,0.6918416929548031,0.9796411744029271
0.0117,0.9615589995113304,-0.14200049181074845,0.7373751406198316,-0.1566717857663176,0.726677683678312,-0.22770219541910747,0.36393491340834627,0.04067344394712947,0.0009492754028695374,-0.0004075788304236265,0.06976366738170867,-0.0033979055957261525,1.0810850834234211,1.5853832376788508,0.00015734365801473065,0.0584583846020576,3.3005581910922734e-9,4.575346169621765e-9,1.0339880237159654e-10,1.02627365883273e-13,1.4297942117387704e-13,0.562120734243453,0.6917183867267038,0.9796814760476145
0.0118,0.9616401415139124,-0.142160985135318,0.7374317408344514,-0.15681183336318008,0.7267301394584058,-0.22785627735493758,0.3653165272175986,0.04095602138394431,0.000949546761237933,-0.0004079464278552616,0.06976101400658927,-0.003405321134222701,1.0811895021232916,1.5850285695439974,0.00015767181793263752,0.05845814959744714,3.514445013737859e-9,4.575661231876665e-9,1.0273013523673447e-10,1.0924733007524586e-13,1.4298927002757464e-13,0.5621591200488488,0.6915666166834538,0.9797310808603598
0.0119,0.9617176428516883,-0.14231652174697018,0.7374856667953996,-0.1569474475578802,0.726779978524438,-0.2280053783727543,0.3666935452470293,0.04123768931247215,0.0009498075088359691,-0.0004082990164862633,0.0697583692474909,-0.003412739889269068,1.081291529928751,1.5846736468629652,0.0001579897227713107,0.05845791606638655,3.7099769238994878e-9,4.575994114072568e-9,1.0112022724159007e-10,1.153130310878016e-13,1.4299967659675695e-13,0.5622040685817399,0.6913888988861261,0.9797891664869255
0.012,0.9617916126248821,-0.14246721326125034,0.7375370013703206,-0.1570787302997429,0.7268272842373256,-0.22814961454717161,0.36806596686951365,0.041518446796028945,0.0009500579649175288,-0.00040863693931172485,0.06975573291781062,-0.00342016158098704,1.0813912080652524,1.5843186828568137,0.00015829756807578008,0.05845768403248513,3.887909842083407e-9,4.576343916653791e-9,9.865090798265449e-11,1.2084653211298344e-13,1.4301061269414754e-13,0.5622549434778716,0.691187749395794,0.9798549105730736
0.0121,0.9618621599337192,-0.14261317129370377,0.7375858274268592,-0.1572057835380933,0.7268721399579859,-0.22828910195280333,0.3694337914579267,0.04179829289793065,0.0009502984487364953,-0.00040896053932673967,0.06975310483094545,-0.0034275859294984018,1.0814885777582481,1.5839638907466023,0.00015859554939107566,0.05845745351935224,4.048999688795872e-9,4.576709740064657e-9,9.540400705641888e-11,1.25869896342835e-13,1.4302205013247007e-13,0.5623111083729893,0.6909656842735302,0.9799274907645664
0.0122,0.9619293938784239,-0.14275450745987586,0.7376322278326596,-0.15732870922225642,0.7269146290473361,-0.22842395666426332,0.3707970183851435,0.042077226681493204,0.0009505292795467522,-0.0004092701595264011,0.06975048480029243,-0.003435012654924942,1.0815836802331908,1.5836094837533907,0.00015888386226222735,0.058457224550597216,4.194002384543139e-9,4.577090684749484e-9,9.14613540593743e-11,1.3040518696939978e-13,1.4303396072444804e-13,0.5623719269028383,0.690725219580408,0.9800060847071658
0.0123,0.9619934235592215,-0.14289133337531187,0.7376762854553667,-0.15744760930155735,0.7269548348662932,-0.2285542947561655,0.3721556470240393,0.04235524721003257,0.0009507507766021824,-0.0004095661429058023,0.0697478726392486,-0.003442441477388445,1.081676556715533,1.583255675098239,0.00015916270223426511,0.0584569971498294,4.323673849831455e-9,4.577485851152592e-9,8.690477858801205e-11,1.3447446718472112e-13,1.4304631628280513e-13,0.5624367627031643,0.6904688713775005,0.9800898700466343
0.0124,0.9620543580763362,-0.1430237606555572,0.7377180831626249,-0.15756258572532106,0.7269928407757743,-0.22868023230312373,0.37350967674748914,0.042632353546864704,0.0009509632591566693,-0.0004098488324600367,0.06974526816121097,-0.003449872117010698,1.0817672484307277,1.5829026780022064,0.0001594322648522188,0.05845677134065813,4.438770005167076e-9,4.577894339718301e-9,8.181611023882325e-11,1.3809980018084254e-13,1.4305908862026486e-13,0.5625049794097122,0.6901991557258806,0.9801780244287337
0.0125,0.962112306529993,-0.1431519009161571,0.7377577038220787,-0.1576737404428726,0.7270287301366968,-0.22880188537975177,0.37485910692836827,0.042908544755305554,0.0009511670464640962,-0.00041011857118419755,0.06974267117957662,-0.003457304293913487,1.0818557966042266,1.5825507056863528,0.00015969274566111848,0.05845654714669274,4.540046771056258e-9,4.57831525089093e-9,7.627717860829892e-11,1.4130324914980752e-13,1.4307224954955086e-13,0.5625759406582278,0.6899185886866215,0.9802697254992263
0.0126,0.9621673780204171,-0.14327586577265694,0.7377952303013728,-0.15778117540353712,0.7270625863099777,-0.22891937006066373,0.3762039369395517,0.043183819898671094,0.0009513624577783466,-0.00041037570207337837,0.06974008150774257,-0.003464737728218598,1.0819422424614833,1.582199971371738,0.00015994434020599396,0.05845632459154258,4.628260068005248e-9,4.578747685114801e-9,7.036981329293043e-11,1.4410687728365952e-13,1.4308577088338675e-13,0.5626490100844566,0.6896296863207962,0.9803641509038744
0.0127,0.9622196816478328,-0.14339576684060207,0.7378307454681517,-0.15788499255663957,0.7270944926565341,-0.22903280242047327,0.37754416615391456,0.04345817804027725,0.0009515498123533035,-0.0004106205681226723,0.06973749895910583,-0.0034721721400478183,1.08202662722795,1.5818506882794214,0.0001601872440318753,0.05845610369881699,4.704165816520303e-9,4.579190742834232e-9,6.417584388920883e-11,1.4653274777444197e-13,1.4309962443449606e-13,0.5627235513241434,0.6893349646894779,0.9804604782884403
0.0128,0.962269326512465,-0.14351171573553778,0.7378643321900601,-0.15798529385150503,0.7271245325372836,-0.22914229853379442,0.3788797939443321,0.04373161824343999,0.0009517294294428502,-0.0004108535123271727,0.06973492334706347,-0.0034796072495229336,1.0821089921290792,1.5815030696304628,0.00016042165268379235,0.05845588449212532,4.768519937107677e-9,4.579643524493543e-9,5.777709999362517e-11,1.486029238141984e-13,1.4311378201560248e-13,0.562798928013034,0.6890369398537394,0.9805578852986858
0.0129,0.9623164217145387,-0.14362382407300942,0.7378960733347424,-0.15808218123745854,0.7271527893131429,-0.22924797447524095,0.3802108196836793,0.044004139571475254,0.0009519016283008701,-0.0004110748776819728,0.06973235448501251,-0.0034870427767657295,1.0821893783903236,1.5811573286459217,0.00016064776170677508,0.05845566699507688,4.822078350273619e-9,4.580105130537055e-9,5.125541120267084e-11,1.5033946859497219e-13,1.431282154394295e-13,0.5628745037868739,0.688738127874654,0.9806555495803732
0.013,0.9623610763542785,-0.1437322034685623,0.7379260517698432,-0.15817575666382516,0.7271793463450292,-0.22934994631942676,0.3815372427448315,0.04427574108769902,0.0009520667281812465,-0.00041128500718216616,0.06972979218634999,-0.003494478441897993,1.082267827237136,1.5808136785468583,0.00016086576664585343,0.05845545123128102,4.865596976524386e-9,4.580574661409086e-9,4.4692607112836834e-11,1.5176444530880686e-13,1.4314289651870078e-13,0.5629496422814082,0.6884410448132947,0.9807526487792646
0.0131,0.9624033995319091,-0.14383696553774178,0.7379543503630072,-0.1582661220799299,0.72720428699386,-0.22944833014096574,0.38285906250066354,0.04454642185542723,0.0009522250483378625,-0.0004114842438228459,0.06972723626447296,-0.003501913965041511,1.0823443798949686,1.580472332554332,0.0001610758630460573,0.0584552372243471,4.899831736366229e-9,4.581051217553958e-9,3.817051732061425e-11,1.528999171477459e-13,1.431577970661399e-13,0.5630237071323824,0.6881482067307345,0.9808483605411223
0.0132,0.9624435003476555,-0.14393822189609315,0.7379810519818787,-0.15835337943509786,0.7272276946205521,-0.2295432420144718,0.3841762783240509,0.04481618093797583,0.0009523769080246016,-0.0004116729305991055,0.06972468653277843,-0.003509349066318068,1.0824190775892744,1.5801335038894022,0.0001612782464524167,0.05845502499788444,4.925538550305401e-9,4.5815338994159886e-9,3.1770971422494455e-11,1.5376794730383268e-13,1.4317288889447042e-13,0.563096061975542,0.6878621296880467,0.9809418625117085
0.0133,0.9624814879017424,-0.14403608415916175,0.7380062394941026,-0.1584376306786541,0.7272496525860229,-0.22963479801455872,0.3854888895878684,0.04508501739866079,0.0009525226264953468,-0.00041185141050603815,0.06972214280466345,-0.003516783465849452,1.082491961545506,1.579797405773129,0.0001614731124099615,0.05845481457550239,4.943473338848155e-9,4.582021807439499e-9,2.5575799014968485e-11,1.543905989691107e-13,1.4318814381641596e-13,0.563166070446632,0.687585329746304,0.9810323323367852
0.0134,0.9625174712943945,-0.14413066394249294,0.7380299957673233,-0.1585189777599236,0.7272702442511895,-0.2297231142158405,0.38679689566499137,0.04535293030079805,0.0009526625230039818,-0.00041202002653873717,0.06971960489352506,-0.0035242168837574485,1.0825630729891156,1.5794642514265718,0.00016166065646372165,0.05845460598081028,4.954392022500745e-9,4.582514042068809e-9,1.9666829694527396e-11,1.547899353356235e-13,1.4320353364470012e-13,0.5632330961813983,0.6873203229665799,0.9811189476621146
0.0135,0.9625515596258367,-0.144222072861632,0.7380524036691853,-0.15859752262823143,0.727289552976969,-0.22980830669293087,0.3881002959282948,0.04561991870770357,0.0009527969168043895,-0.00041217912169229604,0.0697170726127603,-0.003531649040163844,1.0826324531455565,1.5791342540707904,0.00016184107415872712,0.05845439923741746,4.959050521769423e-9,4.5830097037482384e-9,1.4125893057662545e-11,1.5498801959541448e-13,1.432190301920465e-13,0.563296502815586,0.687069625409947,0.9812008861334589
0.0136,0.9625838619962939,-0.14431042253212423,0.7380735460673333,-0.15867336723290262,0.7273076621242786,-0.22989049152044386,0.389399089750654,0.0458859816826933,0.0009529261271504532,-0.00041232903896180786,0.0697145457757662,-0.003539079655190424,1.0827001432402805,1.5788076269268443,0.0001620145610400078,0.05845419436893327,4.958204757160442e-9,4.583507892922107e-9,9.034818700864967e-12,1.5500691494052705e-13,1.4323460527117866e-13,0.5633556539849406,0.6868357531374787,0.9812773253965804
0.0137,0.9626144875059905,-0.14439582456951505,0.7380935058294118,-0.15874661352326228,0.7273246550540355,-0.2299697847729932,0.3906932765049439,0.0461511182890832,0.0009530504732960564,-0.0004124701213423662,0.0697120241959398,-0.003546508448958976,1.0827661844987408,1.5784845832157937,0.00016218131265259369,0.05845399139896704,4.952610649180056e-9,4.584007710034734e-9,4.475436220625775e-12,1.548686845630048e-13,1.4325023069482022e-13,0.5634099133252074,0.686621222210248,0.981347443097241
0.0138,0.9626435452551516,-0.14447839058934975,0.7381123658230654,-0.1588173634486354,0.7273406151271569,-0.2300463025251929,0.39198285556403983,0.046415327590189216,0.0009531702744950823,-0.0004126027118290642,0.06970950768667813,-0.0035539351415912863,1.0828306181463898,1.5781653361586976,0.00016234152454151464,0.05845379035112811,4.943024118334517e-9,4.584508255530438e-9,5.29575213436271e-13,1.5459539165489111e-13,1.4326587827569477e-13,0.5634586444721319,0.6864285486893278,0.9814104168812031
0.0139,0.962671144344002,-0.14455823220717362,0.7381302089159386,-0.15888571895834705,0.7273556257045598,-0.2301201608516567,0.3932678263008167,0.046678608649327304,0.0009532858500014142,-0.0004127271534169952,0.06970699606137824,-0.00356135945320914,1.08289348540868,1.5778500989766162,0.0001624953922518007,0.058453591249025834,4.930201085130079e-9,4.585008629853543e-9,-2.7209347242124813e-12,1.5420909940822946e-13,1.4328151982652593e-13,0.5635012110614592,0.6862602486357914,0.9814654243942287
0.014,0.9626973938727665,-0.14463546103853206,0.738147117975676,-0.15895178200172227,0.7273697701471616,-0.23019147582699861,0.39454818808814984,0.04694096052981343,0.0009533975190689352,-0.00041284378910125263,0.06970448913343714,-0.0035687811039343243,1.082954827511064,1.5775390848906088,0.0001626431113284817,0.058453394116269534,4.914897470072995e-9,4.585507933448366e-9,-5.19426399582936e-12,1.537318710150633e-13,1.4329712716003723e-13,0.5635369767289351,0.6861188381107117,0.9815116432820802
0.0141,0.9627224029416697,-0.14471018869897034,0.7381631758699224,-0.15901565452808614,0.7273831318158792,-0.2302603635258324,0.3958239402989143,0.04720238229496353,0.0009535056009515289,-0.0004129529618769297,0.0697019867162519,-0.0035761998138886253,1.083014685678995,1.5772325071217355,0.00016278487731658764,0.058453198976468564,4.897869193669517e-9,4.5860052667592265e-9,-6.808583004923126e-12,1.5318576966743613e-13,1.433126720889523e-13,0.5635653051103047,0.6860068331751619,0.9815482511905194
0.0142,0.9627462806509364,-0.1447825268040338,0.7381784654663219,-0.15907743848676364,0.72739579407163,-0.23032694002277201,0.3970950823059853,0.04746287300809358,0.0009536104149030783,-0.0004130550147391198,0.06969948862321952,-0.0035836153031938295,1.0830731011379249,1.5769305788910555,0.00016292088576114845,0.058453005853232265,4.879872176425899e-9,4.586499730230445e-9,-7.482062155002675e-12,1.5259285855739138e-13,1.4332812642599479e-13,0.5635855598413135,0.685926749890215,0.9815744257653086
0.0143,0.9627691361007916,-0.14485258696926778,0.7381930696325195,-0.15913723582707986,0.727407840275331,-0.23039132139243126,0.39836161348223775,0.04772243173251949,0.0009537122801774667,-0.0004131502906829163,0.06969699466773707,-0.0035910272919717225,1.0831301151133066,1.5766335134196288,0.000163051332207194,0.05845281477016997,4.861662338848393e-9,4.586990424306342e-9,-7.132871849576825e-12,1.5197520087697253e-13,1.4334346198388817e-13,0.563597104557707,0.6858811043169439,0.9815893446522103
0.0144,0.9627910725472407,-0.14492047863880003,0.7382070665200909,-0.1591951462228269,0.727419348804159,-0.23045362092722793,0.39962353436622616,0.047981057758907736,0.0009538114986673218,-0.0004132391257210175,0.06969450467472284,-0.0035984355077921235,1.0831857691126798,1.5763414975284222,0.00016317641102985632,0.058452625744302475,4.843837398462455e-9,4.587476503589793e-9,-5.7315159861642236e-12,1.513509766657334e-13,1.4335865231276446e-13,0.5635999476527068,0.6858703264923234,0.9815927323725062
0.0145,0.9628120657872535,-0.1449862534510178,0.7382204321706173,-0.15925121099186929,0.72743029076454,-0.2305138818251055,0.4008808698962442,0.048238755286900095,0.0009539079943316056,-0.0004133216723526748,0.06969201871566452,-0.0036058398628124664,1.0832401043764477,1.5760541788186577,0.00016329626705213518,0.058452438662541455,4.8239836727422304e-9,4.587958319510896e-9,-4.205933937335073e-12,1.5066361349406478e-13,1.4337370918864737e-13,0.5636057234703188,0.6858570097451618,0.9815943119968731
0.0146,0.9628321061762021,-0.14504994355583536,0.7382331561483926,-0.15930545632279045,0.7274406530656743,-0.23057213177618663,0.4021336396689516,0.048495527832058356,0.0009540017360580982,-0.0004133980260487992,0.06968953682214343,-0.0036132403034190032,1.0832931461456519,1.5757713577542316,0.00016341099073232857,0.058452253460578515,4.801127474418041e-9,4.588436125904196e-9,-2.9154135528952687e-12,1.498898908379595e-13,1.433886408554911e-13,0.5636186558145752,0.6858271928822167,0.9815978488549814
0.0147,0.9628512187020243,-0.14511159054120212,0.738245256209366,-0.15935791902394889,0.7274504526168579,-0.23062841186682578,0.40338185603743315,0.04875137754645842,0.0009540927958480613,-0.00041346831340591207,0.0696870589559227,-0.0036206367391321465,1.0833449158825637,1.5754930032426,0.000163520671571237,0.05845207011760727,4.7753766935753054e-9,4.588909860803744e-9,-1.848742589295388e-12,1.4903286131863764e-13,1.434034453710934e-13,0.563638348123781,0.6857817902176793,0.9816032344914355
0.0148,0.962869428352658,-0.1451712359950674,0.7382567501094872,-0.15940863590370308,0.7274597063273872,-0.2306827631833775,0.4046255313547741,0.049006306582176196,0.0009541812457027566,-0.00041353266102053533,0.06968458507876552,-0.0036280290794723116,1.0833954350494548,1.5752190841912186,0.00016362539906966122,0.05845188861282138,4.7468392202994435e-9,4.5893794622435915e-9,-9.9470880298603e-13,1.4809557755731938e-13,1.4341812079325204e-13,0.563664403836242,0.6857217160657411,0.9816103604508398
0.0149,0.9628867601160416,-0.14522892150538064,0.7382676556047048,-0.15945764377041152,0.7274684311065582,-0.23073522681219627,0.40586467797405934,0.04926031709128756,0.0009542671576234457,-0.00041359119548919015,0.06968211515243503,-0.0036354172339599098,1.0834447251085966,1.5749495695075428,0.0001637252627284018,0.05845170892541445,4.715622944675875e-9,4.58984486825779e-9,-3.4209995041783263e-13,1.4708109217522478e-13,1.4343266517976489e-13,0.5636964263902632,0.6856478847405935,0.9816191182777987
0.015,0.9629032389801129,-0.14528468866009117,0.7382779904509683,-0.15950497943243272,0.7274766438636673,-0.23078584383963652,0.4070993082483739,0.0495134112258684,0.0009543506036113902,-0.0004136440434083983,0.06967964913869443,-0.0036428011121153563,1.0834928075222605,1.574684428099029,0.0001638203520482594,0.058451531034580125,4.681835756790018e-9,4.590306016880391e-9,1.2029621195862007e-13,1.4599245779357402e-13,1.4344707658842968e-13,0.5637340192241501,0.685561210556428,0.9816293995169166
0.0151,0.9629188899328099,-0.14533857904714836,0.7382877724042268,-0.15955067969812523,0.7274843615080108,-0.23083465535205283,0.40832943453080295,0.04976559113799463,0.0009544316556678518,-0.00041369133137468127,0.06967718699930685,-0.003650180623459064,1.083539703752718,1.574423628873133,0.00016391075653003466,0.05845135491951203,4.6455855467272915e-9,4.590762846145447e-9,4.036919276927113e-13,1.4483272703358714e-13,1.4346135307704425e-13,0.5637767857762079,0.6854626078274362,0.981641095712798
0.0152,0.9629337379620707,-0.14539063425450163,0.7382970192204297,-0.15959478137584743,0.7274916009488844,-0.2308817024357997,0.40955506917443124,0.05001685897974212,0.000954510385794092,-0.0004137331859845606,0.06967472869603546,-0.003657555677511446,1.0835854352622403,1.5741671407373103,0.00016399656567452815,0.05845118055940381,4.606980204573116e-9,4.591215294087007e-9,5.192994403338318e-13,1.436049525164843e-13,1.4347549270340638e-13,0.5638243294847421,0.6853529908678095,0.9816540984100469
0.0153,0.962947808055833,-0.1454408958701003,0.7383057486555257,-0.15963732127395786,0.7274983790955848,-0.23092702617723146,0.4107762245323439,0.05026721690318677,0.0009545868659913721,-0.00041376973383455777,0.06967227419064345,-0.0036649261837929164,1.083630023513099,1.5739149325990163,0.00016407786898254051,0.058451007933449074,4.56612762041291e-9,4.591663298739124e-9,4.783309934313743e-13,1.4231218686348563e-13,1.434894935253138e-13,0.5638762537880577,0.6852332739917394,0.9816682991532678
0.0154,0.9629611252020353,-0.14548940548189385,0.7383139784654645,-0.15967833620081504,0.7275047128574079,-0.23097066766270277,0.411992912957626,0.05051666706040448,0.0009546611682609543,-0.0004138011015211944,0.06966982344489397,-0.003672292051823888,1.0836734899675653,1.5736669733657076,0.00016415475595487244,0.058450837020841466,4.523135684332092e-9,4.592106798135849e-9,2.919988305347294e-13,1.409574826958112e-13,1.435033536005644e-13,0.5639321621244605,0.6851043715134172,0.9816835894870651
0.0155,0.9629737143886151,-0.1455362046778315,0.7383217264061949,-0.15971786296477747,0.7275106191436501,-0.2310126679785681,0.4132051468033625,0.05076521160347113,0.0009547333646041,-0.00041382741564099197,0.06966737642055018,-0.0036796531911247746,1.083715856087911,1.5734232319448396,0.00016422731609232451,0.058450667800774604,4.478112286416083e-9,4.592545730311234e-9,-2.8484804806705755e-14,1.3954389263468112e-13,1.435170709869559e-13,0.5639916579322556,0.6849671977470346,0.9816998609560433
0.0156,0.9629856006035107,-0.14558133504586274,0.7383290102336666,-0.15975593837420365,0.7275161148636075,-0.23105306821118185,0.4144129384226385,0.05101285268446263,0.0009548035270220709,-0.0004138488027904721,0.06966493307937528,-0.00368700951121599,1.0837571433364075,1.573183677243868,0.00016429563889569737,0.05845050025244214,4.4311653167503006e-9,4.59298003329933e-9,-4.719076690435415e-13,1.3807446930131557e-13,1.4353064374228614e-13,0.5640543446497481,0.6848226670067833,0.9817170051048066
0.0157,0.9629968088346601,-0.1456248381739369,0.7383358477038282,-0.15979259923745198,0.7275212169265762,-0.2310919094468986,0.41561630016853895,0.051259592455454854,0.0009548717275161283,-0.00041386538956615627,0.06966249338313238,-0.003694360921617947,1.0837973731753259,1.5729482781702493,0.00016435981386579167,0.05845033435503768,4.382402665420165e-9,4.593409645134188e-9,-1.0270575186263856e-12,1.365522653169346e-13,1.4354406992435288e-13,0.5641198257152438,0.6846716936068541,0.9817349134779595
0.0158,0.963007364070001,-0.1456667556500034,0.7383422565726293,-0.15982788236288112,0.7275259422418525,-0.23112923277207284,0.4168152443941489,0.05150543306852371,0.0009549380380875342,-0.00041387730256456606,0.0696600572935847,-0.0037017073318510603,1.083836567066938,1.5727170036314382,0.00016441993050340798,0.05845017008775488,4.331932222511093e-9,4.5938345038498605e-9,-1.6827221100058713e-12,1.3498033330275836e-13,1.4355734759095396e-13,0.5641877045670476,0.6845151918614389,0.9817534776201061
0.0159,0.9630172912974719,-0.14570712906201155,0.7383482545960189,-0.1598618245588494,0.7275303077187326,-0.231165079273059,0.41800978345255324,0.05175037667574507,0.00095500253073755,-0.000413884668382223,0.06965762477249536,-0.0037090486514357417,1.0838747464735152,1.572489822534891,0.00016447607830934698,0.05845000742978736,4.279861878108507e-9,4.594254547480398e-9,-2.427689199632567e-12,1.3336172588000691e-13,1.435704747998871e-13,0.564257584643465,0.6843540760847293,0.9817725890758511
0.016,0.9630266155050103,-0.14574599999791074,0.7383538595299463,-0.15989446263371546,0.7275343302665127,-0.2311994900362116,0.41919992969683717,0.05199442542919484,0.0009550652774674372,-0.0004138876136156486,0.06965519578162754,-0.0037163847898924064,1.0839119328573288,1.5722667037880635,0.0001645283467844093,0.05844984636032874,4.226299522297826e-9,4.594669714059852e-9,-3.250746543957091e-12,1.3169949566990046e-13,1.4358344960895014e-13,0.5643290693828014,0.6841892605909166,0.9817921393897985
0.0161,0.9630353616805547,-0.1457834100456504,0.7383590891303604,-0.15992583339583766,0.727538026794489,-0.23123250614788513,0.4203856954800856,0.05223758148094891,0.0009551263502784576,-0.0004138862648613645,0.06965277028274441,-0.0037237156567414657,1.0839481476806503,1.5720476162984116,0.00016457682542939553,0.05844968685857266,4.171353045164468e-9,4.595079941622273e-9,-4.14068189943006e-12,1.2999669529365906e-13,1.4359627007594084e-13,0.5644017622233619,0.6840216596941922,0.9818120201065528
0.0162,0.9630435548120427,-0.14581940079317987,0.7383639611532108,-0.1599559736535746,0.7275414142119576,-0.2312641686944341,0.4215670931553836,0.05247984698308319,0.0009551858211718729,-0.00041388074871589217,0.06965034823760914,-0.0037310411615033355,1.083983412405751,1.5718325289733912,0.00016462160374510634,0.05844952890371275,4.115130336793852e-9,4.5954851682017156e-9,-5.08628302250208e-12,1.2825637737250286e-13,1.4360893425865705e-13,0.5644752666034522,0.6838521877087477,0.9818321227707186
0.0163,0.9630512198874126,-0.14585401382844854,0.7383684933544464,-0.15998492021528474,0.7275445094282147,-0.23129451876221302,0.42274413507581615,0.05272122408767354,0.0009552437621489446,-0.0004138711917757531,0.0696479296079849,-0.0037383612136984274,1.0840177484949025,1.5716214107204582,0.00016466277123234236,0.05844937247494264,4.057739287271399e-9,4.595885331832228e-9,-6.07633766962376e-12,1.2648159452765196e-13,1.436214402148965e-13,0.5645491859613772,0.6836817589487745,0.9818523389269
0.0164,0.9630583818946022,-0.14588729073940573,0.7383727034900166,-0.1600127098893266,0.7275473293525566,-0.23132359743757627,0.42391683359446825,0.05296171494679589,0.0009553002452109342,-0.000413857720637469,0.06964551435563483,-0.0037456757228471567,1.0840511774103763,1.5714142304470677,0.00016470041739190418,0.05844921755145597,3.999287786682524e-9,4.596280370547863e-9,-7.099633597245745e-12,1.2467539938032636e-13,1.4363378600245706e-13,0.5646231237354427,0.683511287728464,0.9818725601197017
0.0165,0.9630650658215495,-0.14591927311400088,0.7383766093158705,-0.1600393794840586,0.7275498908942796,-0.2313514458068785,0.425085201064425,0.05320132171252609,0.0009553553423591035,-0.0004138404618975613,0.06964310244232215,-0.003752984598469935,1.0840837206144436,1.5712109570606758,0.00016473463172459246,0.05844906411244636,3.939883725112652e-9,4.5966702223826716e-9,-8.144958561818568e-12,1.2284084455174637e-13,1.4364596967913645e-13,0.5646966833639534,0.6833416883620079,0.9818926778937276
0.0166,0.9630712966561926,-0.14595000254018337,0.7383802285879572,-0.16006496580783933,0.7275522109626795,-0.23137810495647407,0.4262492498387713,0.05344004653694006,0.0009554091255947142,-0.0004138195421525514,0.06964069382980995,-0.0037602877500871766,1.0841153995693757,1.5710115594687388,0.00016476550373120783,0.058448912137107435,3.879634992647198e-9,4.597054825370705e-9,-9.201100319792874e-12,1.2098098266313202e-13,1.436579893027325e-13,0.5647694682852152,0.6831738751635976,0.9819125837935823
0.0167,0.9630770993864695,-0.14597952060590252,0.738383579062226,-0.16008950566902722,0.7275543064670529,-0.23140361597271755,0.4274089922705923,0.05367789157211369,0.0009554616669190276,-0.00041379508799896115,0.06963828847986145,-0.0037675850872192947,1.0841462357374445,1.570816006578712,0.00016479312291255093,0.058448761604632846,3.818649479371584e-9,4.597434117546015e-9,-1.0256846627619279e-11,1.1909886633570341e-13,1.4366984293104297e-13,0.5648410819375332,0.6830087624474246,0.9819321693638702
0.0168,0.9630824990003182,-0.1460078688991077,0.7383866784946258,-0.16011303587598077,0.7275561943166957,-0.2314280199419634,0.42856444071297295,0.05391485897012286,0.0009555130383333057,-0.0004137672260333119,0.06963588635423978,-0.0037748765193867037,1.0841762505809214,1.5706242672980513,0.00016481757876942235,0.05844861249421621,3.757035075371227e-9,4.597808036942654e-9,-1.1300985241748381e-11,1.1719754819068066e-13,1.436815286218657e-13,0.5649111277592128,0.6828472645276803,0.9819513261491956
0.0169,0.9630875204856766,-0.14603508900774836,0.7383895446411063,-0.1601355932370585,0.7275578914209044,-0.23145135795056612,0.4297156075189983,0.05415095088304347,0.0009555633118388096,-0.0004137360828521253,0.06963348741470814,-0.0037821619561098155,1.0842054655620774,1.5704363105342127,0.00016483896080262276,0.058448464785051155,3.694899670731547e-9,4.5981765215946724e-9,-1.2322303918630792e-11,1.1528008084928391e-13,1.4369304443299843e-13,0.5649792091885594,0.6826902957185561,0.9819699456941627
0.017,0.9630921888304829,-0.14606122251977383,0.7383921952576165,-0.16015721456061893,0.7275594146889749,-0.2314736710848802,0.4308625050417533,0.054386169462951425,0.0009556125594368015,-0.0004137017850519227,0.06963109162302969,-0.0037894413069090457,1.0842339021431844,1.5702521051946516,0.00016485735851295275,0.05844831845633132,3.6323511555379615e-9,4.59853950953612e-9,-1.3309590414717159e-11,1.133495169327332e-13,1.4370438842223897e-13,0.565044929663878,0.6825387703342436,0.9819879195433763
0.0171,0.9630965290226748,-0.1460863110231335,0.7383946481001054,-0.1601779366550205,0.7275607810302035,-0.23149500043126012,0.43200514563432296,0.054620516861922604,0.0009556608531285426,-0.00041366445922922583,0.06962869894096757,-0.0037967144813048056,1.0842615817865136,1.5700716201868241,0.00016487286140121302,0.05844817348725032,3.5694974198758934e-9,4.598896938801051e-9,-1.4251632486458014e-11,1.1140890906224875e-13,1.4371555864738515e-13,0.5651078926234742,0.6823936026889343,0.9820051392414404
0.0172,0.9631005660501908,-0.14611039610577672,0.7383969209245222,-0.16019779632862174,0.7275620073538865,-0.2315153870760604,0.4331435416497924,0.0548539952320329,0.0009557082649152948,-0.00041362423198055615,0.06962630933028496,-0.00380398138881751,1.0842885259543364,1.5698948244181858,0.0001648855589682041,0.058448029857001815,3.50644635383076e-9,4.599248747423516e-9,-1.5137217890304e-11,1.0946130985905062e-13,1.4372655316623472e-13,0.5651677015056533,0.6822557070968196,0.9820214963329594
0.0173,0.9631043249009683,-0.1461335193556529,0.7383990314868164,-0.16021683038978113,0.7275631105693199,-0.2315348721056355,0.4342777054412466,0.05508660672535821,0.0009557548667983194,-0.0004135812299024353,0.06962392275274502,-0.003811241938967572,1.0843147561089244,1.569721686796193,0.00016489554071472674,0.05844788754477941,3.44330584748798e-9,4.599594873437566e-9,-1.5955134382705736e-11,1.0750977194435893e-13,1.4373737003658548e-13,0.5652239597487205,0.6821259978720909,0.9820368823625378
0.0174,0.9631078305629458,-0.1461557223607114,0.7384009975429369,-0.16023507564685718,0.7275641075858001,-0.2315534966063399,0.4354076493617705,0.05531835349397441,0.0009558007307788783,-0.0004135355795913847,0.06962153917011094,-0.003818496041275405,1.084340293712549,1.5695521762283007,0.00016490289614158146,0.058447746529776745,3.3801837909329736e-9,4.599935254877253e-9,-1.669416972011382e-11,1.0555734793939382e-13,1.4374800731623523e-13,0.5652762707909812,0.68200538932894,0.98205118887478
0.0175,0.9631111080240611,-0.14617704670890155,0.7384028368488329,-0.16025256890820835,0.7275650153126232,-0.23157130166452813,0.4365333857644492,0.05554923768995742,0.0009558459288582329,-0.0004134874076439259,0.06961915854414585,-0.0038257436052614225,1.0843651602274815,1.5693862616219652,0.00016490771474956896,0.058447606791187455,3.3171880742511575e-9,4.6002698297766275e-9,-1.7343111658978884e-11,1.036070904653753e-13,1.4375846306298179e-13,0.5653242380707408,0.681894795781558,0.9820643074142902
0.0176,0.9631141822722521,-0.1461975339881728,0.7384045671604538,-0.1602693469821932,0.7275658506590854,-0.2315883283665547,0.4376549270023677,0.05577926146538312,0.000955890533037645,-0.0004134368406565805,0.06961678083661295,-0.0038329845404460384,1.0843893771159934,1.5692239118846423,0.00016491008603948981,0.058447468308205165,3.254426587527955e-9,4.600598536169741e-9,-1.7890747955751496e-11,1.0166205214352361e-13,1.4376873533462292e-13,0.5653674650263046,0.6817951315441365,0.9820761295256727
0.0177,0.9631170782954569,-0.1462172257864745,0.7384062062337486,-0.16028544667717015,0.7275666305344828,-0.23160461779877403,0.438772285428611,0.05600842697232739,0.0009559346153183763,-0.0004133840052258701,0.06961440600927538,-0.0038402187563496655,1.084412965840356,1.5690650959237875,0.00016491009951214472,0.058447331060023505,3.1920072208487833e-9,4.600921312090645e-9,-1.832586636688228e-11,9.972528559505885e-14,1.4377882218895639e-13,0.565405555095978,0.681707310930867,0.9820865467535321
0.0178,0.9631198210816136,-0.14623616369175602,0.7384077718246667,-0.16030090480149775,0.7275673718481117,-0.23162021104754066,0.43988547339626416,0.05623673636286614,0.0009559782477016881,-0.00041332902794831623,0.0696120340238963,-0.0038474461624927177,1.0844359478628411,1.568909782646857,0.00016490784466833424,0.05844719502583611,3.130037864299062e-9,4.6012380955733925e-9,-1.863725464882185e-11,9.77998434412011e-14,1.4378872168378005e-13,0.5654381117180661,0.6816322482559412,0.9820954506424727
0.0179,0.9631224356186601,-0.1462543892919667,0.7384092816891569,-0.1603157581635345,0.7275680915092684,-0.2316351491992091,0.44099450325841216,0.05646419178907525,0.0009560215021888421,-0.00041327203542044025,0.0696096648422389,-0.0038546666683956085,1.0844583446457197,1.5687579409613064,0.00016490341100885907,0.0584470601848366,3.0686264079642087e-9,4.601548824652032e-9,-1.8813700558020815e-11,9.588877830317047e-14,1.4379843187689164e-13,0.5654647383308744,0.6815708578335501,0.9821027327370987
0.018,0.9631249468945344,-0.146271944175056,0.7384107535831687,-0.16033004357163885,0.7275688064272489,-0.23164947334013378,0.4420993873681399,0.056690795403030625,0.0009560644507811001,-0.0004132131542387639,0.06960729842606635,-0.003861880183578751,1.0844801776512636,1.5686095397745914,0.00016489688803451977,0.05844692651621863,3.007880741929645e-9,4.6018534373606174e-9,-1.884399185092978e-11,9.39951428021871e-14,1.43807950826089e-13,0.5654850383727082,0.6815240539778855,0.9821082845820147
0.0181,0.9631273798971746,-0.14628886992897325,0.7384122052626513,-0.16034379783416933,0.7275695335113495,-0.23166322455666924,0.44320013807853276,0.056916549356808156,0.0009561071654797237,-0.00041315251099980857,0.0696049347371418,-0.0038690866175625596,1.0845014683417442,1.5684645479941681,0.000164888365246117,0.0584467939991758,2.9479087562807866e-9,4.6021518717331995e-9,-1.871691628399935e-11,9.2121989559471e-14,1.438172765891699e-13,0.5654986152818728,0.6814927510031388,0.9821119977218249
0.0182,0.9631297596145186,-0.14630520814166775,0.7384136544835538,-0.16035705775948442,0.7275702896708662,-0.23167644393516995,0.44429676774267535,0.05714145580248372,0.0009561497182859742,-0.000413090232300096,0.06960257373722839,-0.0038762858798674464,1.0845222381794328,1.5683229345274918,0.00016487793214445143,0.05844666261290177,2.8888183411030565e-9,4.602444065803829e-9,-1.8421261613680137e-11,9.027237119624245e-14,1.4382640722393212e-13,0.5655050724966736,0.6814778632235016,0.9821137637011337
0.0183,0.9631320878261542,-0.14632097425506843,0.7384151015615964,-0.16036983647656244,0.7275710744213734,-0.23168914572829422,0.44538929152969164,0.05736551769240151,0.0009561921135301099,-0.00041302636459753086,0.0696002154258964,-0.0038834779467315428,1.0845424988789387,1.5681846271418016,0.00016486563279533915,0.05844653233316734,2.8307830115892526e-9,4.60273013888732e-9,-1.7986104873411456e-11,8.845233654412809e-14,1.4383534648651298e-13,0.5655076352565643,0.6814727115680735,0.9821140949347318
0.0184,0.9631342969574219,-0.14633610420505763,0.7384164948017327,-0.16038207516945766,0.7275718354803978,-0.2317012627274494,0.44647773274492863,0.057588740334057566,0.0009562341533832672,-0.00041296071066943544,0.06959785991510323,-0.00389066299671228,1.084562232011542,1.5680494377495229,0.0001648513717533315,0.05844640312782583,2.774073875816414e-9,4.603010740898486e-9,-1.7551615977805176e-11,8.667365183949812e-14,1.4384411480185997e-13,0.5655186737117397,0.6814513231243197,0.9821151305108257
0.0185,0.963136385713953,-0.146350606959139,0.7384178324431172,-0.16039378123609613,0.7275725704548375,-0.2317128028386604,0.44756210631852433,0.0578111267061466,0.0009562758333536252,-0.0004128932971483819,0.06959550720812631,-0.0038978410213426767,1.0845814457767122,1.5679173042092456,0.0001648351788716449,0.05844627497726294,2.7186570767780343e-9,4.6032859907593455e-9,-1.7131801160104526e-11,8.493566506954612e-14,1.438527158919339e-13,0.5655382121554905,0.6814134648462716,0.9821169635160563
0.0186,0.9631383600069822,-0.1463644995343417,0.7384191181449347,-0.1604049693675299,0.7275732823608416,-0.23172378223593681,0.4486424262924586,0.05803267953709782,0.0009563171699626827,-0.00041282417533949727,0.06959315729647558,-0.0039050119915877454,1.0846001513499879,1.567788177504246,0.0001648170979244513,0.05844614786304177,2.6644734928085214e-9,4.603555950556563e-9,-1.672769602397465e-11,8.323663334698832e-14,1.4386115169165187e-13,0.5655650671072429,0.6813614298815925,0.9821194829218174
0.0187,0.9631402257477445,-0.14637779894769493,0.7384203555663702,-0.16041565425481083,0.7275739742145592,-0.23173421709328829,0.4497187067087115,0.05825340155534051,0.0009563581797319384,-0.00041275339654790814,0.06959081017166092,-0.003912175878412501,1.084618359906908,1.5676620086178001,0.00016479717268592272,0.05844602176672543,2.6114640022422865e-9,4.6038206823768055e-9,-1.634033617308068e-11,8.157481378454082e-14,1.4386942413593078e-13,0.565598055086423,0.6812975113779455,0.9821225776995026
0.0188,0.9631419888474745,-0.1463905222162278,0.7384215483666083,-0.16042585058899098,0.7275746490321393,-0.23174412358472454,0.4507909616092629,0.058473295489303884,0.0009563988791828905,-0.0004126810120787412,0.06958846582519224,-0.003919332652781955,1.0846360826230106,1.5675387485331838,0.00016477544693023117,0.05844589666987702,2.5595694834137416e-9,4.604080248306742e-9,-1.5970757211087783e-11,7.994846349491994e-14,1.4387753515968767e-13,0.5656359926124574,0.6812240024829936,0.9821261368205054
0.0189,0.9631436552174072,-0.14640268635696962,0.7384227002048339,-0.16043557306112224,0.7275753098297312,-0.23175351788425513,0.4518592050360927,0.0586923640674172,0.0009564392848370376,-0.0004126070732371235,0.06958612424857943,-0.003926482285661123,1.0846533306738346,1.5674183482336739,0.00016475196443154855,0.05844577255405966,2.508730814657296e-9,4.6043347104330366e-9,-1.5619994741661094e-11,7.835583959084182e-14,1.438854866978396e-13,0.5656776962047726,0.6811431963444001,0.9821300492562196
0.019,0.9631452307687772,-0.14641430838694952,0.738423814740232,-0.16044483636225662,0.7275759596234841,-0.23176241616588975,0.4529234510311811,0.058910610018109696,0.0009564794132158786,-0.0004125316313281816,0.0695837854333324,-0.003933624748015016,1.0846701152349187,1.5673007587025465,0.00016472676896404692,0.05844564940083644,2.458888874307361e-9,4.604584130842358e-9,-1.5289084368465756e-11,7.679519918502263e-14,1.4389328068530356e-13,0.5657219823827946,0.6810573861098282,0.9821342039780385
0.0191,0.9631467214128197,-0.14642540532319667,0.7384248956319872,-0.16045365518344606,0.727576601429547,-0.23177083460363798,0.4539837136365078,0.05912803606981062,0.0009565192808409119,-0.0004124547376570424,0.06958144937096106,-0.00394076001080865,1.0846864474818012,1.5671859309230771,0.0001646999043018982,0.05844552719177046,2.409984540698346e-9,4.6048285716213734e-9,-1.497906169516691e-11,7.526479939017858e-14,1.4390091905699654e-13,0.5657676676659497,0.6809688649269412,0.9821384899573559
0.0192,0.9631481330607691,-0.14643599418274028,0.7384259465392847,-0.16046204421574253,0.7275772382640691,-0.23177878937150956,0.4550400068940529,0.05934464495094921,0.0009565589042336359,-0.0004123764435288326,0.06957911605297527,-0.003947888045007036,1.0847023385900212,1.5670738158785422,0.00016467141421927446,0.05844540590842483,2.3619586921646615e-9,4.605068094856749e-9,-1.4690962325429703e-11,7.376289731902582e-14,1.439084037478355e-13,0.5658135685736646,0.680879925943402,0.9821427961655653
0.0193,0.9631494716238604,-0.14644609198260955,0.7384269711213091,-0.16047001815019804,0.7275778731431993,-0.23178629664351402,0.45609234484579625,0.05956043938995473,0.0009565982999155496,-0.00041229680024867894,0.06957678547088494,-0.00395500882157519,1.084717799735117,1.5669643645522182,0.00016464134249034756,0.05844528553236266,2.3147522070407165e-9,4.605302762635153e-9,-1.4425821862919271e-11,7.228775008428054e-14,1.4391573669273753e-13,0.5658585016253652,0.680792862306874,0.9821470115740604
0.0194,0.9631507430133285,-0.14645571573983365,0.7384279730372451,-0.16047759167786455,0.7275785090830873,-0.2317933725936611,0.4571407415337179,0.05977542211525639,0.000956637484408151,-0.0004122158591217083,0.0695744576162,-0.003962122311478123,1.0847328420926272,1.5668575279273809,0.0001646097328892896,0.058445166045147046,2.2683059636609254e-9,4.60553263704325e-9,-1.4184675911300773e-11,7.083761479865902e-14,1.4392291982661957e-13,0.5659012833404781,0.6807099671650202,0.9821510251542345
0.0195,0.963151953140408,-0.1464648824714418,0.7384289559462779,-0.16048477948979392,0.7275791490998815,-0.23180003339596034,0.4581852109997977,0.059989595855283455,0.000956676474232939,-0.00041213367145304737,0.06957213248043033,-0.00396922848568085,1.0847474768380907,1.5667532569873066,0.00016457662919027247,0.05844504742834109,2.222560840359696e-9,4.6057577801677085e-9,-1.3968560074239344e-11,6.941074857487738e-14,1.439299550843987e-13,0.5659407302384296,0.6806335336655039,0.9821547258774815
0.0196,0.963153107916334,-0.14647360919446312,0.7384299235075922,-0.1604915962770382,0.7275797962097318,-0.23180629522442148,0.4592257672860158,0.06020296333846518,0.000956715285911412,-0.000412050288547823,0.06956981005508583,-0.003976327315148383,1.084761715147046,1.5666515027152716,0.0001645420751674682,0.05844492966350791,2.1774577154714395e-9,4.6059782540951956e-9,-1.3778509955400128e-11,6.800540852565183e-14,1.4393684440099189e-13,0.565975658838646,0.6805658549559882,0.9821580027151949
0.0197,0.9631542132523411,-0.14648191292592685,0.7384308793803726,-0.1604980567306494,0.7275804534287866,-0.23181217425305412,0.46026242443435184,0.060415527293230784,0.0009567539359650689,-0.0004119657617111619,0.0695674903316764,-0.003983418770845737,1.0847755681950313,1.566552216094552,0.00016450611459504876,0.05844481273221059,2.132937467330566e-9,4.606194120912378e-9,-1.361556115844827e-11,6.661985176369857e-14,1.439435897113161e-13,0.5660048856605536,0.6805092241841364,0.9821607446387683
0.0198,0.9631552750596644,-0.14648981068286218,0.7384318272238043,-0.1605041755416794,0.7275811237731955,-0.23181768665586788,0.46129519648678613,0.06062729044800953,0.0009567924409154077,-0.00041188014224819087,0.06956517330171194,-0.003990502823737924,1.0847890471575856,1.5664553481084236,0.00016446879124718612,0.05844469661601225,2.0889409742714846e-9,4.606405442705922e-9,-1.348074928704891e-11,6.52523354017337e-14,1.4395019295028843e-13,0.5660272272235789,0.6804659344976114,0.9821628406195954
0.0199,0.9631562992495383,-0.1464973194822983,0.7384327706970719,-0.16050996740118023,0.7275818102591076,-0.23182284860687244,0.4623240974852984,0.06083825553123066,0.0009568308172839277,-0.00041179348146403664,0.06956285895670235,-0.003997579444789959,1.0848021632102478,1.5663608497401629,0.0001644301488980523,0.058444581296476,2.045409114628608e-9,4.606612281562496e-9,-1.3375109944867202e-11,6.390111655247355e-14,1.4395665605282578e-13,0.5660415000471481,0.6804382790440768,0.9821641796290695
0.02,0.9631572917331979,-0.14650445634126436,0.7384337134593605,-0.1605154470002038,0.7275825159026719,-0.23182767628007742,0.4633491414718687,0.06104842527132341,0.0009568690815921268,-0.0004117058306638261,0.06956054728815753,-0.004004648604966853,1.0848149275285561,1.5662686719730459,0.00016439023132181925,0.058444466755164924,2.0022827667363465e-9,4.606814699568766e-9,-1.329967873556828e-11,6.256445232863425e-14,1.439629809538453e-13,0.5660465206506875,0.6804285509711954,0.9821646506385844


==> data/tuned_0th_2mF.csv <==
0.0,1.0067552230867676,-0.04029913889433857,0.20330299948998976,0.05885597151382373,0.20030310784149463,-0.01608748059654234,0.20230451163495683,0.008124112353003962,0.00027215096174116113,-2.185798994095429e-5,0.0704451141318348,-0.002805774194391405,1.084409521544636,0.4290526993758472,5.820756158934316e-19,0.0551466592634089,-7.779704729421164e-41,4.600042785237128e-9,0.0,0.0,1.437513370386603e-13,0.5652532574498266,0.1866812269880435,1.002910145188458
0.0001,0.9765651006420654,-0.03783099762887271,0.21047260030886009,0.054101557175201494,0.31637256946715053,-0.027542312725888682,0.2025257744112639,0.008136246036266618,0.00027308266535624955,-2.3173937816801304e-5,0.07044548915332693,-0.002806501666793422,1.0843737641836657,0.4291668111891022,7.061074955529805e-10,0.055146880898536296,4.955451301525616e-7,4.610643306117373e-9,3.308665257753596e-7,7.781760186813198e-12,1.438872059596314e-13,0.5687583155611918,0.18673202613168424,1.0157399838791255
0.0002,0.9077473800795575,-0.03218657000298017,0.2484655346918908,0.040904405926471515,0.39568981168205786,-0.03876244040477501,0.20304116247840337,0.008176156397075411,0.00027902879614508195,-2.6881584710529593e-5,0.07044688794184036,-0.0028083012218573203,1.083975183716471,0.42971113438771835,1.9057926604798032e-8,0.05514938025082103,3.959102410858169e-6,4.803663086123193e-9,1.5773139625680706e-6,1.0118077293083927e-10,1.48263303646499e-13,0.5657649857148856,0.18701030423976114,1.0215099747757068
0.0003,0.8348293663794106,-0.02659373827642275,0.3174960033232113,0.02266947491192957,0.4436734273871722,-0.048416394810101425,0.20366276831574226,0.00824207444757314,0.00029211120820386735,-3.244508096696927e-5,0.07044769884811815,-0.002810480833081169,1.0827585526044103,0.42913062646836725,1.1510885585833872e-7,0.05515711942802622,9.882814747858851e-6,5.488093667773654e-9,2.1497275787453456e-6,2.996284471941009e-10,1.6780584909504696e-13,0.5540735155200963,0.1869704037971761,0.9984704798523141
0.0004,0.7830567049502773,-0.023738375459705738,0.39919781612701877,0.003970339159938511,0.46951542670105256,-0.05624398084049428,0.20429090070107422,0.008327348173740387,0.0003114012233244397,-3.9173061241769806e-5,0.0704456196998514,-0.002812394377748261,1.080531742711328,0.4286473433791822,3.8341309572652395e-7,0.05517153900954712,1.4621951895457214e-5,6.73966823622282e-9,1.1695047453606666e-6,4.771392208236654e-10,2.074786814681471e-13,0.5916129254348758,0.1874504752991764,0.9496078339340346
0.0005,0.761971482808259,-0.024669182406956446,0.4724125432750612,-0.011262496259570941,0.48307513663475393,-0.06268619898164991,0.20490921917968805,0.008425613218848285,0.00033420358153515893,-4.6377826669245624e-5,0.07043926802828815,-0.002813654868739105,1.0774913960970898,0.43636199966076905,9.18276445836141e-7,0.055191690382865206,1.5142672598130234e-5,8.268279770222739e-9,-5.701432510748548e-7,5.073343327356233e-10,2.5817630870046835e-13,0.7303229971925556,0.19299487774394078,0.8965355312575692
0.0006,0.7672920300832288,-0.028670181432498113,0.5236944751504483,-0.021089549530731097,0.4921272707836133,-0.06839122943539193,0.20554481891184334,0.008533556819846737,0.00035759750481879535,-5.354215517645434e-5,0.07042871474915083,-0.002814217288662693,1.0740730494780735,0.4621761857933063,1.7798244452582073e-6,0.055215063249024456,1.1376088568134102e-5,9.622515462556395e-9,-1.8408000312782163e-6,3.7900812483335453e-10,3.035528656857012e-13,0.8326834733390052,0.203249142304129,0.8575474641331008
0.0007,0.7876605577669794,-0.03401518099322641,0.5501039844760792,-0.02575204645355669,0.501185921786994,-0.07383552854083926,0.2062311099618388,0.00865085153780679,0.00037949546260649894,-6.040141656504375e-5,0.07041511840989849,-0.0028142979850594926,1.0706785614346168,0.49950128470677596,2.984417523532124e-6,0.05523923390940755,5.8587672153066165e-6,1.048530443329455e-8,-1.8854840471980753e-6,1.8100374935665586e-10,3.316588220420285e-13,0.8996974895646532,0.21862663958707387,0.8269877440084987
0.0008,0.8109502919235163,-0.0388867568284189,0.557056332652954,-0.02704921183289549,0.5116894047616547,-0.07917702681392116,0.20698900990861252,0.00877888557170842,0.0003990039468859673,-6.693209901544129e-5,0.07040008700759418,-0.002814230466439959,1.0674930659562138,0.53682330229681,4.518826656397871e-6,0.05526302885085475,1.560213623991934e-6,1.0840297002200006e-8,-1.0836347226448219e-6,3.079625322542231e-11,3.415810771335367e-13,0.9,0.2343775187481754,0.8167548839158892
0.0009,0.8289633732080556,-0.04217131183226541,0.5537711562575411,-0.027266910249022874,0.5229967149383199,-0.0842929645320616,0.2078203912153654,0.008919163424242534,0.00041629009429485755,-7.327041151822456e-5,0.07038502904042848,-0.0028143085753121228,1.0645586873821469,0.5741653129633926,6.359269194460705e-6,0.055286124169358034,-7.580818169585069e-7,1.086508441296804e-8,-3.8307403187702105e-7,-3.9134656709030086e-11,3.4060206167738884e-13,0.9,0.2571197272797882,0.8256626647820526
0.001,0.8389071569460022,-0.04374134490722185,0.5486832636959947,-0.02817011107517803,0.5337284171233171,-0.08895111278957436,0.2087120299448917,0.009072113218001726,0.00043208751026118443,-7.959297547119714e-5,0.07037077992309822,-0.002814689191190973,1.0618564453280008,0.6115308628984261,8.481265198024233e-6,0.055308569446202785,-1.5482368956657253e-6,1.0739193337378596e-8,1.473699464769575e-9,-5.5649336363492895e-11,3.3551223340413303e-13,0.9,0.26867970500013444,0.8319053853055648
0.0011,0.84183024539039,-0.0441470953313,0.5470867313728374,-0.03058464097813426,0.5427691248461743,-0.09298005795567149,0.20964532349994897,0.009236817472657767,0.0004471714080499382,-8.60235537612354e-5,0.07035762156509937,-0.002815394944655175,1.0593473781821092,0.6489177608069416,1.0863446399373029e-5,0.05533054556321733,-1.4509210209769021e-6,1.0584575203843876e-8,1.455840763862778e-7,-4.6881196820338416e-11,3.302736515202057e-13,0.9,0.292035098270264,0.8495403674604585
0.0012,0.8412080552560409,-0.04431150625136424,0.5505015711224376,-0.03434021292129524,0.5496617472553991,-0.09634782312488524,0.2106025295726829,0.009411114370580675,0.00046210279930359693,-9.259376861243872e-5,0.07034537674279118,-0.0028163404013397553,1.0569903144847974,0.6863242467629701,1.3488654291468653e-5,0.055352258536949604,-1.027995943013724e-6,1.0460079945823422e-8,1.5739054394202864e-7,-3.091702287850085e-11,3.2638451573216624e-13,0.9000000000000001,0.3034415106121677,0.8549606938920333
0.0013,0.8403114736930835,-0.044959778599454554,0.5577547694550195,-0.038715505710537966,0.5546501617464376,-0.09917065072399585,0.21157356517096135,0.009592446421982918,0.00047706786214224894,-9.924674724849765e-5,0.07033371257981132,-0.0028174177444632922,1.0547633230792577,0.7237488886890261,1.6342929751600762e-5,0.05537380495430017,-6.526440832785652e-7,1.0377610825836727e-8,8.822390168693719e-8,-1.8099715563595266e-11,3.2399226733133346e-13,0.9,0.32696926437146684,0.8628906194108894
0.0014,0.841407856583389,-0.04647650461297247,0.5664210988271077,-0.042836867615849164,0.5583850100606814,-0.10164876902476326,0.21255532131287724,0.009778401558923741,0.000491978830589746,-0.00010587631288377816,0.07032230050543636,-0.0028185382648925265,1.0526645876497653,0.7611903971655041,1.9413705168146554e-5,0.055395161632029497,-5.38900800283417e-7,1.0320098294622016e-8,-1.3348789915922355e-8,-1.4443856434569591e-11,3.224357266134591e-13,0.9000000000000001,0.3370875678941999,0.864433487738041
0.0015,0.8450372003117324,-0.04878534475819401,0.5744261395892672,-0.046158371420817385,0.561546590789524,-0.10397014882251915,0.21355016107493133,0.009967474174581856,0.0005066099386289439,-0.00011238207701247506,0.07031097534384781,-0.002819675801630845,1.0507099819255936,0.7986473665625106,2.268727591709959e-5,0.05541619355773159,-7.117006003626496e-7,1.0259866081671232e-8,-9.915795325499633e-8,-2.0536189053422376e-11,3.2076275829693604e-13,0.9,0.36158323653046864,0.8659269932180664
0.0016,0.8505544236965389,-0.051533742376259746,0.580619854732328,-0.04854247002664443,0.564635757393284,-0.10626070931478526,0.2145624015207647,0.010159065395892111,0.0005207344384255936,-0.00011869770460259627,0.07029972422198298,-0.0028208553849204125,1.0489218238416225,0.8361181889667085,2.614795987275871e-5,0.05543672067339498,-1.0724823337580499e-6,1.01727185387367e-8,-1.4157588474879833e-7,-3.2895621676979686e-11,3.18160045398709e-13,0.9000000000000001,0.37356558800017753,0.8667327117032665
0.0017,0.8569243754858804,-0.05431630520822559,0.5846286006800145,-0.05011653608259473,0.5679496210108942,-0.10858477671302033,0.2155957766051452,0.010353109267519135,0.0005341910493359889,-0.00012479124827002145,0.07028861125490024,-0.0028221236056869513,1.0473203238871425,0.873601097681805,2.9778522722419584e-5,0.05545657158983197,-1.492866758690585e-6,1.0043446290680303e-8,-1.3689144270394104e-7,-4.6933995547749346e-11,3.1413172146343224e-13,0.9,0.39274458497519277,0.8703971303568141
0.0018,0.8631661536351306,-0.05686709690950886,0.5871551056956958,-0.051278794428606465,0.5714322925234537,-0.11090752557939353,0.21665107930497823,0.010550093595749455,0.0005469772785104891,-0.00013068769616447174,0.07027775490907338,-0.0028235305246152756,1.045915480250916,0.9110940818661292,3.355934178694864e-5,0.05547563106579402,-1.87763968798949e-6,9.874518263560402e-9,-1.0697926989154711e-7,-5.942688710021348e-11,3.087962433417536e-13,0.9,0.414359369805388,0.8745269407324724
0.0019,0.8685345112172824,-0.05901700415726039,0.5890047846775427,-0.052416277888043275,0.5749676542157551,-0.11317939969938953,0.2177279888610714,0.010750486424893185,0.0005591320645360103,-0.0001364211307740617,0.07026725861775743,-0.0028251162611061496,1.0447135548600597,0.9485951008962384,3.747050262783108e-5,0.05549380600694675,-2.163408219062763e-6,9.672057666613876e-9,-7.322659367906712e-8,-6.8358132333568e-11,3.0239358426074364e-13,0.9,0.4229081438843115,0.8767589977603588
0.002,0.8729406062008568,-0.06082994670911328,0.5908533724144197,-0.053743312973244896,0.578391911445134,-0.11535093422337243,0.21882421292939608,0.010954448960563965,0.0005707524424312785,-0.0001420275799085764,0.07025715968400957,-0.002826887317994591,1.0437137143679052,0.9861020779957053,4.149173349044469e-5,0.055511045900398466,-2.359593198962511e-6,9.44565918405597e-9,-4.9081607711014854e-8,-7.422315003271232e-11,2.9525895341252745e-13,0.9,0.4464436740889975,0.8833722068325616
0.0021,0.8766415489322389,-0.062454265283605835,0.5929710752165949,-0.05527564708176209,0.5816159438553988,-0.11740578216690675,0.21993734030061407,0.011161780618384121,0.0005819191526190564,-0.0001475248531578803,0.07024744120250134,-0.002828829000086245,1.0429140059501716,1.02361295967563,4.560298657924781e-5,0.055527307703423616,-2.502443351553989e-6,9.201464451213203e-9,-3.707385683768674e-8,-7.834450905331791e-11,2.8759411639487775e-13,0.9,0.46757879549503023,0.8893109290741286
0.0022,0.8799238876641128,-0.06404128674936202,0.5955570637761823,-0.05699941904237713,0.5845677838706345,-0.11933432387611674,0.22106505059236964,0.011372224664941906,0.0005927064938321215,-0.00015292697447916146,0.07023807953931122,-0.0028309243715428263,1.0423126698759713,1.0611257000867524,4.978428840442947e-5,0.055542547389207074,-2.6295617798234653e-6,8.94476379201964e-9,-3.832367430023945e-8,-8.20695575120341e-11,2.795704905527126e-13,0.9,0.47483186175690917,0.8910280846909895
0.0023,0.8831178048277282,-0.06569992330091715,0.598416194001042,-0.05876707618637723,0.5872808544623815,-0.12116371680741123,0.2222060106497116,0.011585294846583204,0.0006031391474379428,-0.0001582253870915418,0.07022902418474575,-0.0028331512167239217,1.0419102734315657,1.0986382684269782,5.401580795763006e-5,0.055556706994850234,-2.7729561795547307e-6,8.675164425442047e-9,-4.6976237670924126e-8,-8.6442011252083e-11,2.711628755059665e-13,0.9,0.4963709814862002,0.895403152617604
0.0024,0.8863413398760953,-0.06743540795535823,0.601319085078279,-0.060474648850632674,0.5898186198985302,-0.12292368403528776,0.2233598137840326,0.011800625126917224,0.0006132124089354628,-0.00016340710529255738,0.0702202413381676,-0.002835499357092333,1.0417099375533654,1.136148599645692,5.827737557470425e-5,0.05556971190763321,-2.9391633422985757e-6,8.389991513978366e-9,-5.746276778173376e-8,-9.163749306635559e-11,2.6227477476569315e-13,0.9,0.5194731143459411,0.9000957028114479
0.0025,0.8896805051596499,-0.0692413708992474,0.604058473942194,-0.06203342603702861,0.5922415088167745,-0.12464179116977685,0.22452611260291847,0.012017881627004406,0.0006229209377168073,-0.00016846006362387434,0.07021170130124041,-0.0028379606587454476,1.041714984372012,1.1736546237362628,6.254877304631835e-5,0.055581486144190485,-3.1315992843774724e-6,8.086643252356812e-9,-6.475654492241531e-8,-9.773188401877136e-11,2.528132678492805e-13,0.9,0.5272058734425032,0.9016415089889315
0.0026,0.8930690985446148,-0.07105365445604658,0.6065180153774066,-0.0634287696088049,0.5945980793999184,-0.12633418818441053,0.2257048904530896,0.01223690577940898,0.0006322542429223022,-0.00017337673395043498,0.07020339311701669,-0.002840536903562563,1.041929636347569,1.211154230105496,6.680938305938509e-5,0.055591947073064356,-3.338321576587721e-6,7.76271351718672e-9,-6.687236217904945e-8,-1.042850491219698e-10,2.4269736498908386e-13,0.8999999999999999,0.542793074447755,0.9044439800140488
0.0027,0.8964081992954309,-0.07282645238407612,0.6087377568208294,-0.0647098393518845,0.5968929490999507,-0.12799705169929038,0.22689583239541133,0.01245770462869457,0.0006412188242224191,-0.00017816090188706892,0.0701953184777577,-0.0028432322975893384,1.0423566826839832,1.2486452348478219,7.103786542169568e-5,0.05560101883303198,-3.5479035466247977e-6,7.418097370929586e-9,-6.530194890838207e-8,-1.1091003559957995e-10,2.319264854203268e-13,0.9,0.5670728726788731,0.9088093199498174
0.0028,0.8996242987867322,-0.07453049071060383,0.610773183482984,-0.06592413957930951,0.5991234574240183,-0.12962454464002265,0.2280984856356035,0.012680284571871666,0.0006498260899640368,-0.00018281790849445566,0.07018747787551878,-0.0028460494569357586,1.0429983983270954,1.2861254463836878,7.521280403912219e-5,0.05560862850712533,-3.7523365700038662e-6,7.05316262509417e-9,-6.166086198255431e-8,-1.1734275221329632e-10,2.2051547215659834e-13,0.9,0.5872400958893805,0.9124352473163051
0.0029,0.9026471405754709,-0.07613879237508706,0.6126817189667688,-0.06711881179014385,0.6012860025371695,-0.13121057733223815,0.22931238023162184,0.01290465189207312,0.0006580880607312014,-0.0001873532978904544,0.07017987165553342,-0.0028489907683915366,1.0438570215932867,1.3234192377822689,7.931271152992975e-5,0.05561470320588176,-3.937374916358862e-6,6.668155766735679e-9,-5.23145480522911e-8,-1.2323429412109785e-10,2.0847108750405814e-13,0.8942285033374426,0.5939470460132024,0.9136850050231493
0.003,0.9054751369414853,-0.07766604885147103,0.6145316466485539,-0.06832112805958519,0.603365910154602,-0.13274789747956126,0.23053677945619214,0.013130780075997326,0.0006660254185366965,-0.0001917744292783989,0.07017249538864681,-0.0028520536356075317,1.044923941659958,1.3579295222805126,8.331617519241986e-5,0.05561923686577647,-4.001072141487809e-6,6.268301097187606e-9,9.099612060763327e-9,-1.2618426929810855e-10,1.9590862243888803e-13,0.838856359287993,0.6118772154702274,0.9173298517623543
0.0031,0.9081455655086793,-0.07914018255030258,0.6163518187869664,-0.0695286089535808,0.6053555835949996,-0.13423491698927456,0.23177094001562432,0.013358577980606384,0.0006736572816769953,-0.00019608594155844303,0.07016533940561603,-0.002855232427955945,1.0461691346986313,1.387569136560178,8.720421936365186e-5,0.05562236165874873,-3.858529370933084e-6,5.873068559207723e-9,8.986323653719357e-8,-1.2223604973852972e-10,1.834279234149312e-13,0.7955451757458153,0.6259018975706743,0.920180790625483
0.0032,0.9106932108956736,-0.08058279377069914,0.618151046094751,-0.07073144128074453,0.6072534962665038,-0.13567283718910278,0.23301419522826528,0.013587936131380518,0.0006809995689365193,-0.00020029075023239245,0.07015839318884051,-0.0028585216381427437,1.0475564091471496,1.4114206745367055,9.095984010293823e-5,0.05562425306799517,-3.4850879363042718e-6,5.5045875655962294e-9,1.486086676264999e-7,-1.0994738713022391e-10,1.7177279274921825e-13,0.7453341608817374,0.6348843231369383,0.922758516917227
0.0033,0.913149095687714,-0.08200537902495762,0.6199103747255597,-0.0719099579054283,0.6090662927488328,-0.1370666738312319,0.23426600088842042,0.013818722471941991,0.0006880634028033052,-0.00020438929654824508,0.07015164531469842,-0.0028619160987827593,1.0490443773868012,1.4298586538705018,9.45713512598693e-5,0.05562513310542488,-2.9864331048203575e-6,5.180504868599794e-9,1.722277646825473e-7,-9.358550785838783e-11,1.6157779108344596e-13,0.711762127500365,0.6405386381159796,0.9245132456574464
0.0034,0.915531669334664,-0.08341044295139774,0.6216085965364067,-0.0730486834677356,0.6108024108224914,-0.13842151155459304,0.23552588013052528,0.014050815279737339,0.0006948578854581326,-0.00020838163396732864,0.07014508551206397,-0.0028654117477980266,1.0505951372745723,1.443239182824916,9.802989922727244e-5,0.05562521015034344,-2.456380176723785e-6,4.909534343261061e-9,1.7139900608825377e-7,-7.655493907102421e-11,1.5310730721232145e-13,0.6701006337369965,0.6443723254987732,0.9270244549410542
0.0035,0.9178409533164438,-0.08479191490331786,0.6232363857656983,-0.0741453652027279,0.612468390589426,-0.13974001181653672,0.2367934161306071,0.014284129775247803,0.0007013910280827695,-0.0002122687349010282,0.07013870626789545,-0.002869006215821526,1.0521785368370353,1.452224157931601,0.00010133240739094189,0.05562466084328617,-1.935626007919702e-6,4.690361525605131e-9,1.578367002632442e-7,-6.011247390886281e-11,1.462913988320879e-13,0.6151306334190243,0.6494306606088074,0.9303378545013405
0.0036,0.9200746642015502,-0.08614298499702325,0.6247869774110406,-0.07519989559370123,0.614070215342217,-0.1410243565963161,0.2380681968145321,0.014518587310538405,0.0007076708383662692,-0.00021605179140263845,0.07013250048932904,-0.002872697349095268,1.0537658180920046,1.4575055173018299,0.00010447662968540128,0.05562365554326572,-1.4593681311182346e-6,4.520576278738404e-9,1.384246591301468e-7,-4.519900251245397e-11,1.4102926793594834e-13,0.5883089065403166,0.6518982146957227,0.9319547981294296
0.0037,0.9222269392622635,-0.08745671247370129,0.626260547547252,-0.07621690677249145,0.615612116654544,-0.1422754655613657,0.23934981010613104,0.014754123341886475,0.0007137056736268699,-0.00021973264470833063,0.07012646195291145,-0.002876483334748779,1.0553314967977745,1.4598067600459836,0.00010746212929815748,0.055622349469270346,-1.0502599144550305e-6,4.395660415805628e-9,1.1777853973873872e-7,-3.24185346947379e-11,1.371658689296116e-13,0.5753449735829244,0.6511770875890007,0.9334754013668923
0.0038,0.9242936788826817,-0.0887313785295942,0.6276671402404992,-0.07720421813956717,0.61709498337289,-0.1434926554896997,0.24063783526743396,0.014990688786559484,0.0007195047516617501,-0.00022331413007787204,0.07012058541175735,-0.0028803622150249757,1.0568609437617387,1.4597724981097429,0.00011029292930410451,0.05562084341513656,-7.066435566043916e-7,4.3084476922776495e-9,9.687795866043389e-8,-2.171111761110299e-11,1.3447889399655717e-13,0.5500949994668625,0.6497725415443997,0.936437094590379
0.0039,0.9262748847887665,-0.08996787534756581,0.6290151863682507,-0.07816685309934972,0.6185197047472576,-0.14467562801674658,0.2419318474291321,0.015228229093278103,0.0007250773824240681,-0.00022679896581711937,0.07011486529311443,-0.0028843316525495755,1.0583417278184766,1.4579809546581406,0.00011297353305315703,0.05561922599395121,-4.266858263007157e-7,4.252428292894914e-9,7.70333450815109e-8,-1.300680337238335e-11,1.3276334828215051e-13,0.5315337295204681,0.6487400589701102,0.9386142369180431
0.004,0.9281719332863791,-0.09116810558139911,0.6303128425345622,-0.07910894172572594,0.6198871105814379,-0.1458241896946652,0.24323141757762803,0.01546668771965325,0.0007304329834764762,-0.00023018985685935889,0.07010929590075396,-0.0028883891650235893,1.0597620517151203,1.4550052223037557,0.00011550873887538375,0.055617582734772415,-2.0748279092222876e-7,4.2209723718700256e-9,5.93867727271353e-8,-6.203119499549559e-12,1.3181072832866827e-13,0.5293565816744265,0.6479437465962833,0.9392699689016885
0.0041,0.9299911571813267,-0.09233633089140802,0.6315639358513261,-0.08002982564809288,0.6211985642934846,-0.14693906484433883,0.24453613643399735,0.015705999784936572,0.000735580381290127,-0.000233489058482516,0.07010387129052466,-0.0028925318634942516,1.0611168986571147,1.4512542305484126,0.00011790500745908156,0.05561596208924126,-4.122940454557566e-8,4.2083854134232686e-9,4.411726154891972e-8,-1.0522947780674754e-12,1.3144310619950386e-13,0.5263279725081356,0.6450412531500475,0.941246347792856
0.0042,0.9317373845023343,-0.09347433372487855,0.6327690231517552,-0.0809281492754038,0.6224562938490917,-0.1480214395354266,0.24584563632229448,0.015946101349534815,0.0007405272380012483,-0.0002366984115253692,0.07009858586434645,-0.002896757141562429,1.06240536206817,1.4469868320753387,0.00012016911650890221,0.055614388140854544,7.98192467790162e-8,4.2105666485358726e-9,3.1207627406166176e-8,2.687786838635885e-12,1.3153259836213812e-13,0.522348781433573,0.6412277614182561,0.9438430477339432
0.0043,0.9334152381821695,-0.09458370228014915,0.6339285891230421,-0.08180263725905197,0.6236625614008446,-0.14907250244285578,0.2471595513587155,0.016186928731719258,0.0007452811665491051,-0.0002398197452341835,0.07009343404924138,-0.002901062418376317,1.0636265929238335,1.4424577146793374,0.00012230781998171105,0.05561288455467682,1.6328353524241654e-7,4.223479526196823e-9,2.065375623017331e-8,5.255336964392577e-12,1.319533079324572e-13,0.5189254036673983,0.6379469381156928,0.9460770406931175
0.0044,0.9350293382442001,-0.09566602129603316,0.6350431168871947,-0.08265201548653078,0.6248196299084088,-0.15009344237204184,0.24847751566546408,0.01642841824991039,0.0007498497795291503,-0.0002428548886864062,0.0700884102722277,-0.0029054451134084966,1.0647797448780119,1.4379215137688979,0.00012432787297162658,0.05561147498243857,2.1678593816127603e-7,4.243087689179081e-9,1.2450955375125527e-8,6.8886399744155274e-12,1.3257934460504596e-13,0.5175634986437498,0.6366358497562006,0.9469697186730169
0.0045,0.9365824375789928,-0.09672107063648296,0.6361126375063217,-0.08347600812024857,0.625930011121968,-0.15108540044947963,0.24979917822438866,0.016670509234643475,0.0007542402748833559,-0.0002458056066799896,0.07008350919715788,-0.002909902890773791,1.065865961240241,1.4335669114155243,0.00012623635784848476,0.055610171754890504,2.481903817944173e-7,4.26601144112804e-9,6.284044529775664e-9,7.836558227685243e-12,1.3330561632946943e-13,0.5189762944901424,0.6355694789800319,0.9476653706839593
0.0046,0.9380755917391131,-0.09774812055805204,0.6371382756491537,-0.08427580514855422,0.6269957098674476,-0.15204911651847014,0.25112423149690916,0.016913151697661444,0.0007584589452000089,-0.0002486737255835571,0.07007872635487414,-0.0029144337362956266,1.066888931580504,1.4294345687162917,0.00012803955805825462,0.05560896938398875,2.625583374083064e-7,4.2909178078659645e-9,1.7212395812149727e-9,8.259200465879184e-12,1.3409108549855092e-13,0.5222844491212393,0.6330725014891303,0.9492942857373478
0.0047,0.9395105289906391,-0.0987475829505089,0.6381219724189432,-0.08505247942198457,0.6280183228882169,-0.15298519211589387,0.2524523756097687,0.017156298015811266,0.0007625120029298171,-0.00025146114705367953,0.07007405747397652,-0.0029190355907954195,1.0678519489902316,1.4255506547452976,0.0001297431628530975,0.0556078631907715,2.6355158775158503e-7,4.316866990681775e-9,-1.48542162297975e-9,8.270133705021903e-12,1.3490683259463383e-13,0.5265152537177215,0.6298791127189864,0.9513775079756109
0.0048,0.940888977599649,-0.09971986970362196,0.6390656689189422,-0.08580710379107642,0.6289994469276443,-0.15389422877863107,0.25378331068971016,0.017399900565939905,0.0007664056605234871,-0.00025416977274692764,0.07006949828306504,-0.0029237063950945854,1.0687583065608537,1.421941338576638,0.00013135286148517465,0.05560684849627688,2.5483191557289494e-7,4.342919190864389e-9,-3.5839012352317547e-9,7.982924961137962e-12,1.3572393810006153e-13,0.5306959994602695,0.6267235081050907,0.9534360815411766
0.0049,0.9422126658322207,-0.10066539270715971,0.6399713062524033,-0.08654075110636661,0.6299406787290992,-0.1547768280435623,0.25511673686347675,0.01764391172489434,0.0007701461304317268,-0.00025680150431987235,0.07006504451073972,-0.0029284440900145398,1.0696112973838008,1.4186327892844095,0.00013287434320664743,0.05560592062154306,2.400611036208778e-7,4.368134609702723e-9,-4.822161407964343e-9,7.511141250251915e-12,1.3651348249717746e-13,0.5338539775295639,0.6243398830829335,0.9549910505764728
0.005,0.9434833236907428,-0.10158456560141661,0.6408408255093412,-0.08725449280204643,0.6308436148397181,-0.15563359161316717,0.2564523542544265,0.017888283866618237,0.0007737396252022332,-0.00025935824343838605,0.07006069188553468,-0.0029332466161372723,1.0704142156656344,1.4156511017561713,0.0001343132970753971,0.055605074880228145,2.2289830691664385e-7,4.391574593401961e-9,-5.448204978471993e-9,6.968265091053984e-12,1.3724658218768e-13,0.535024126497535,0.623457423560195,0.9555671507905914
0.0051,0.9447033436928208,-0.10247847698273993,0.6416760051505634,-0.08794874047432226,0.6317097318834893,-0.1564651941341185,0.2577898730945058,0.0181329696835485,0.0007771921522973247,-0.00026184184892892603,0.07005643626859782,-0.002938111867983954,1.0711706473233356,1.4129857322020039,0.00013567498604549004,0.055604303629233846,2.054191511240294e-7,4.412918089149939e-9,-5.691918010126927e-9,6.41755296960336e-12,1.379136386933328e-13,0.5361489337679376,0.6228654360417176,0.9560960750909353
0.0052,0.9458750414568625,-0.10334816313602116,0.6424780579000215,-0.08862353929753494,0.632540353277606,-0.15727233798580237,0.2591290447368178,0.01837792712268702,0.0007805088448205423,-0.0002642540124891372,0.0700522740909512,-0.0029430379134709724,1.0718836480752085,1.4105994790517333,0.0001369634167124903,0.05560359904634779,1.8772800430900274e-7,4.432442905436823e-9,-5.660482817277628e-9,5.861367746881541e-12,1.3852351515810462e-13,0.5387947162788925,0.6214729572866668,0.9573402159319927
0.0053,0.9470002143681366,-0.10419414351777224,0.6432480735993271,-0.08927926106772331,0.6333368247498955,-0.15805568397506567,0.26046963072065116,0.018623116145590934,0.0007836946120683558,-0.00026659638570262123,0.07004820193025732,-0.002948022928434771,1.0725558331264946,1.4084705769391572,0.00013818237035819971,0.05560295539875268,1.7024598164042055e-7,4.45023060669566e-9,-5.421861490489755e-9,5.312816225033784e-12,1.3907884487861097e-13,0.5422368960613089,0.6196613336172447,0.9589588510358984
0.0054,0.9480806598119114,-0.10501693758450513,0.6439871420900924,-0.08991627758092628,0.6341004920281856,-0.15881589290875525,0.2618113925852945,0.018868496713817393,0.0007867543633372352,-0.0002688706201529796,0.07004421636417876,-0.002953065088711797,1.0731898176824357,1.406577260498073,0.00013933562826442029,0.055602366953631285,1.5339419828713986e-7,4.466362757359495e-9,-5.044016120328962e-9,4.785005206205361e-12,1.3958226115146721e-13,0.545750895146096,0.6178119113556537,0.9606112581247873
0.0055,0.9491181751734546,-0.10581706479273172,0.6446963532139286,-0.0905349606331827,0.6348327008403034,-0.15955362559371788,0.2631540918700365,0.019114028788923532,0.0007896930079236502,-0.0002710783674238136,0.07004031397037801,-0.002958162570138495,1.0737882169482722,1.4048977643622778,0.00014042697171295386,0.05560182797816632,1.3759376941801766e-7,4.4809209218613746e-9,-4.594908797360908e-9,4.2910414925415426e-12,1.400363972732888e-13,0.5486121355641627,0.6163060368240961,0.9619567149207943
0.0056,0.950114557838035,-0.10659504459896396,0.645376796812448,-0.09113568202053143,0.6355347969140764,-0.16026954283680037,0.26449749011416585,0.01935967233246651,0.000792515455124071,-0.00027322127909872496,0.07003649132651762,-0.002963313548551309,1.0743536461292464,1.4034103231655686,0.00014146018198560236,0.055601332739540515,1.2326581020191062e-7,4.493986664634344e-9,-4.142501612151241e-9,3.844031886187586e-12,1.404438865406912e-13,0.5500960393464184,0.6155250563447741,0.9626544991460538
0.0057,0.9510715220212137,-0.10735137086288939,0.6460296605160517,-0.0917189467753011,0.6362081141012268,-0.16096427817693765,0.26584134738858417,0.019605387438637944,0.0007952266397927339,-0.00027530103458980166,0.07003274500792545,-0.002968516198047541,1.0748886855388993,1.4020913213989306,0.00014243899602370182,0.05560087559764513,1.1064644045814606e-7,4.505691336442869e-9,-3.732081426105878e-9,3.4509717197450552e-12,1.408089028214218e-13,0.5503615066295153,0.6153836246398785,0.9628338771625936
0.0058,0.9519904152425946,-0.10808649400429636,0.6466561882301433,-0.09228546682524963,0.6368537779450386,-0.16163835530934179,0.26718545292865103,0.019851139487683786,0.0007978309073847945,-0.0002773192487654264,0.07002907204394612,-0.0029737688532122755,1.0753952533596198,1.4009196716399197,0.0001433663294581529,0.05560045273349937,9.942608257123701e-8,4.516245298436102e-9,-3.3428263588431846e-9,3.101373799929947e-12,1.4113802368094822e-13,0.5511477444618408,0.6149628939900817,0.9634239690616874
0.0059,0.9528725494296204,-0.10880091900477763,0.6472573118979333,-0.0928356519561655,0.6374727617232494,-0.16229229605741952,0.2685296289772235,0.02009689835369182,0.0008003319516626414,-0.0002792773716852161,0.07002546990114393,-0.002979070006592554,1.0758747731120772,1.3998835796247489,0.00014424448829896192,0.05560006170080405,8.947076984146257e-8,4.525747614897341e-9,-2.976174170908706e-9,2.7910667790897335e-12,1.414343438939658e-13,0.5523871735674468,0.6142996521673592,0.9643541927734786
0.006,0.9537192408845,-0.10949515364090952,0.6478339504960231,-0.09336989700439495,0.6380660360840145,-0.16292662389550647,0.2698736985980975,0.02034263400187856,0.0008027334503933324,-0.00028117684803770365,0.07002193605589507,-0.0029844181543359502,1.0763286595452672,1.3989715713890805,0.00014507576782908844,0.05559970007785675,8.066189966361499e-8,4.534291799432943e-9,-2.635462072928145e-9,2.51639824826487e-12,1.417007856177484e-13,0.553917435129777,0.6134807804276973,0.9655026937922921
0.0061,0.9545318059094424,-0.1101697056892683,0.6483870230010137,-0.09388859680628432,0.638634571675489,-0.16354186229793838,0.2712174848550693,0.020588316397460532,0.0008050390813439256,-0.0002830191225114216,0.07001846798457584,-0.0029898117925900346,1.0767583274081858,1.3981721729685777,0.00014586246333149212,0.055599365442955004,7.28808694324864e-8,4.5419713656492615e-9,-2.3240272755272018e-9,2.2737157984958093e-12,1.4194027100957001e-13,0.5555761703322748,0.6125931600270828,0.9667476176124533
0.0062,0.9553115608066564,-0.11082508292643029,0.6489174483895063,-0.09439214619817989,0.6391793391458279,-0.16413853473905088,0.2725608108119348,0.020833915505654256,0.0008072525222814793,-0.0002848056397949027,0.07001506316356247,-0.0029952494175023796,1.0771651914498288,1.397473910398903,0.00014660687008913255,0.05559905537439639,6.600907654286894e-8,4.548879827152652e-9,-2.0452069893315763e-9,2.059367020823004e-12,1.421557222267045e-13,0.5572010203583837,0.6117236722215019,0.9679671097282863
0.0063,0.956059821878351,-0.1114617931289718,0.6494261456381019,-0.09488094001642797,0.6397013091431862,-0.16471716469317962,0.2739034995324901,0.021079401291676254,0.0008093774509730515,-0.0002865378445766797,0.07001171906923116,-0.0030007295252205577,1.0775506664191914,1.3968653097157193,0.00014731128338496934,0.05559876745047844,5.992791838955467e-8,4.555110697549474e-9,-1.8023384249669648e-9,1.8696995062869024e-12,1.423500614264259e-13,0.5586296263915471,0.6109591982669411,0.9690393156341162
0.0064,0.9567779054267354,-0.11208034407346913,0.6499140337234018,-0.09535537309737482,0.6402014523157192,-0.16527827563466038,0.27524537408053124,0.021324743720743056,0.0008114175451857001,-0.0002882171815452854,0.07000843317795823,-0.0030062506118921405,1.0779161670652697,1.3963348969546894,0.00014797799850196217,0.05559849924949872,5.451879236733574e-8,4.560757490446078e-9,-1.598758793059068e-9,1.7010608459279592e-12,1.4252621076600803e-13,0.5596996296152087,0.6103866194193872,0.9698423808242677
0.0065,0.9574671277540181,-0.1126812435364986,0.6503820316220071,-0.09581584027736677,0.6406807393115819,-0.16582239103782873,0.2765862575198543,0.021569912758071175,0.0008133764826864834,-0.0002898450953892523,0.07000520296611987,-0.0030118111736646995,1.0782631081370593,1.3958711981514758,0.00014860931072307058,0.0555982483497548,4.966309587100433e-8,4.565913719448823e-9,-1.4378053042335864e-9,1.5497986307866265e-12,1.4268709240272487e-13,0.5602486712128117,0.6100928169348264,0.9702544507930656
0.0066,0.9581288018226403,-0.11326498409556303,0.6508310528903859,-0.09626275042630404,0.641140149838508,-0.16635004059852085,0.27792597157017235,0.021814878107341316,0.0008152579595921337,-0.00029142304890996247,0.07000202589724391,-0.0030174096924056077,1.07859285120674,1.395464017609809,0.00014920747863353314,0.05559801255567138,4.524937172618131e-8,4.570660779633442e-9,-1.3143469069168545e-9,1.4124157710947658e-12,1.4283523988445386e-13,0.5603294186073778,0.6100505450103817,0.9703400253225347
0.0067,0.9587640220717037,-0.11383197061861317,0.6512618514223737,-0.09669650682388445,0.6415805280123369,-0.16686170932988995,0.27926436486505757,0.022059613687705985,0.0008170651306916957,-0.0002929524051255178,0.06999889981586609,-0.003023044793324924,1.0789063013115547,1.39510973026231,0.0001497741851931097,0.05559779090264927,4.1224448549631516e-8,4.575020139018741e-9,-1.2027017481855933e-9,1.2870682410065746e-12,1.4297129161588504e-13,0.560531990025027,0.6099467147995515,0.9706137733241147
0.0068,0.9593736579494281,-0.11438259299257661,0.6516750329204097,-0.09711743025431792,0.6420025178397496,-0.16735779871300474,0.28060132328957654,0.022304099530230367,0.0008188004487233354,-0.0002944343175813257,0.06999582306029008,-0.0030287153387411336,1.0792041445460627,1.394805074280777,0.00015031067234348432,0.055597582566702115,3.7561170520214915e-8,4.579012453778393e-9,-1.1003486943444516e-9,1.1729071268523656e-12,1.4309588952021448e-13,0.5608757912542263,0.6097704956940962,0.9710783744041896
0.0069,0.9599585714626999,-0.11491724268346461,0.652071198631747,-0.09752583665981703,0.6424067550426408,-0.16783870643264268,0.28193673422362703,0.022548315916919713,0.0008204663392203028,-0.0002958699299550103,0.06999279398794547,-0.0030344202012804553,1.0794870666793714,1.3945466235325399,0.00015081817161667648,0.05559738669746032,3.42323059647222e-8,4.582660030219118e-9,-1.0067532702033553e-9,1.069096958625677e-12,1.4320972947423788e-13,0.5613303935543246,0.6095374842800135,0.9716927082159693
0.007,0.9605196246184061,-0.11543631115728836,0.6524509498036385,-0.09792204198259423,0.6427938753429047,-0.16830483017358128,0.28327048504710667,0.022792243129779236,0.0008220652277158473,-0.00029726038592419574,0.06998981095626187,-0.003040158253569108,1.079755753480586,1.3943309518849296,0.00015129791454470572,0.05559720244455423,3.1210623209944133e-8,4.585985174647634e-9,-9.213810005722328e-10,9.748022663200509e-13,1.4331350735475073e-13,0.5618653681846703,0.6092632771433003,0.9724156544126638
0.0071,0.9610576794234333,-0.11594018988005908,0.6528148876833371,-0.09830636216486206,0.6431645144624358,-0.16875656762059807,0.2846024631399132,0.023035861450814165,0.0008235995397432183,-0.0002986068291665059,0.06998687232266884,-0.0030459283682333087,1.0800108907188128,1.3941546332052766,0.00015175113265959145,0.055597028957614245,2.8468890582671466e-8,4.589010193370655e-9,-8.436974102610113e-10,8.891875799290265e-13,1.4340791903854864e-13,0.5624502864046118,0.6089634708699535,0.9732060926474819
0.0072,0.9615735978846681,-0.11642927031778795,0.6531636135180958,-0.09867911314883304,0.6435193081231285,-0.16919431645847058,0.2859325558819444,0.02327915116202972,0.0008250717008356655,-0.00029991040335956495,0.069983976444596,-0.003051729417899277,1.0802531641631588,1.3940142413609113,0.00015217905749335316,0.055596865386270726,2.5979876409694972e-8,4.591757392694902e-9,-7.73168024079619e-10,8.114174294461454e-13,1.4349366040242718e-13,0.5630547194734977,0.6086536620459705,0.974022902573634
0.0073,0.9620682420089973,-0.11690394393648622,0.6534977285551674,-0.09904061087671967,0.6438588920468775,-0.16961847437197625,0.2872606506530979,0.023522092545431146,0.0008264841365264381,-0.00030117225218099695,0.06998112167947292,-0.003057560275193231,1.0804832595827294,1.3939063502191646,0.00015258292057801034,0.05559671088015405,2.371634901780535e-8,4.5942490789270905e-9,-7.092583668379824e-10,7.406563448649461e-13,1.435714273231819e-13,0.5636482386506768,0.6083494472573484,0.9748249638443292
0.0074,0.9625424738033077,-0.11736460220216506,0.6538178340418049,-0.09939117129073448,0.644183901955577,-0.17002943904589266,0.28858663483327146,0.023764665883023655,0.000827839272348786,-0.0003023935193084259,0.0699783063847292,-0.0030634198127413906,1.0807018627466312,1.3938275336473671,0.00015296395344558243,0.0555965645888946,2.165107673379336e-8,4.596507558373938e-9,-6.514339633460292e-10,6.760688561789697e-13,1.4364191567760834e-13,0.5642004151954971,0.6080664230900844,0.9755711561127771
0.0075,0.962997155274486,-0.1178116365808357,0.6541245312252613,-0.09973111033309,0.6444949735711213,-0.17042760816499727,0.28991039580236283,0.02400685145681248,0.0008291395338359585,-0.0003035753484194759,0.0699755289177944,-0.0030693069031699723,1.0809096594239704,1.3937743655128487,0.0001533233876280889,0.05559642566212275,1.9756827884449775e-8,4.598555137342164e-9,-5.991603384136875e-10,6.168194933817571e-13,1.4370582134250216e-13,0.5646808203673075,0.6078201861301755,0.9762203590321877
0.0076,0.963433148429419,-0.11824543853850936,0.6544184213527894,-0.10006074394599869,0.6447927426154051,-0.17081337941406763,0.29123182094026967,0.02424862954880285,0.0008303873465212053,-0.00030471888319177096,0.06997278763609814,-0.0030752204191051955,1.0811073353838532,1.3937434196829406,0.0001536624546575493,0.055596293249468874,1.8006370796565296e-8,4.6004141221384836e-9,-5.51903016850884e-10,5.620727864668474e-13,1.4376384019465886e-13,0.5650590254254564,0.607626332963619,0.9767314522557704
0.0077,0.9638513152749933,-0.11866639954119722,0.6547001056716422,-0.10038038807167311,0.6450778448103227,-0.17118715047788122,0.2925507976268897,0.024489980440999985,0.0008315851359377758,-0.0003058252673029351,0.06997008089707,-0.003081159233173279,1.0812955763953853,1.3937312700249729,0.00015398238606598302,0.05559616650056335,1.63724737969307e-8,4.602106819069615e-9,-5.091275234675463e-10,5.109932654277814e-13,1.43816668110874e-13,0.5653046016292923,0.6075004601764121,0.9770633154367347
0.0078,0.9642525179063688,-0.11907491110917631,0.6549701854860975,-0.10069035871590236,0.6453509159481423,-0.1715493191078362,0.29386721322674086,0.024730884412427746,0.0008327353278845496,-0.0003068956446381854,0.06996740705796875,-0.0030871222178167905,1.0814750681642586,1.393734491681211,0.000154284413323087,0.05559604456525487,1.4827966084721858e-8,4.603655521104724e-9,-4.702985576974952e-10,4.627472972724234e-13,1.438650005532326e-13,0.5653873743404001,0.6074580404317286,0.9771752375201771
0.0079,0.9646375914615378,-0.11947136930393339,0.6552292405479743,-0.10099098434613096,0.6456125734905896,-0.17190029111942667,0.295180958032018,0.024971322018835024,0.0008338402802709298,-0.00030793119572386567,0.06996476452966799,-0.003093108227561258,1.0816463928059905,1.3937507363104187,0.00015456961437145436,0.05559592680992838,1.3379045683718104e-8,4.605073215210475e-9,-4.345508345040361e-10,4.1750970404057457e-13,1.4390924333732127e-13,0.5654046832684329,0.6074521201024006,0.9772294075465464
0.008,0.9650071106017709,-0.11985608694173551,0.6554776672715188,-0.10128252190632392,0.6458632387491917,-0.1722403791938328,0.29649196127556565,0.02521128030567445,0.0008349016153594999,-0.00030893285280001294,0.06996215223236456,-0.0030991163893767416,1.0818098718218534,1.3937792313657236,0.0001548386226868724,0.055595812988037514,1.2041492177313552e-8,4.6063635254661656e-9,-4.0133511202266796e-10,3.757497287754197e-13,1.4394951009550423e-13,0.565450973583114,0.6074362870078477,0.9773742777292691
0.0081,0.9653615569469906,-0.12022933710011885,0.6557157985441298,-0.10156518768856013,0.646103261473866,-0.17256984928422808,0.29780016693789596,0.025450748936774865,0.0008359206863740148,-0.00030990141202022215,0.06995956926749632,-0.003105145962612668,1.0819657918819026,1.3938190726122022,0.00015509199474552396,0.05559570285710557,1.0809888716262658e-8,4.607533070852117e-9,-3.7049082123996505e-10,3.372981421067451e-13,1.4398600734155104e-13,0.565522469608337,0.6074118325766434,0.9775980317112676
0.0082,0.9657014121171198,-0.12059139285661961,0.6559439672532063,-0.10183919798491849,0.6463329914145305,-0.17288896734378584,0.2991055189995212,0.02568971757596511,0.0008368988465382296,-0.0003108376695380881,0.06995701473650111,-0.003111196206618463,1.0821144396561944,1.3938693558149333,0.00015533028702359192,0.05559559617465584,9.678818451319895e-9,4.6085884703486435e-9,-3.4185739314250185e-10,3.019857146643374e-13,1.4401894158923132e-13,0.5656153956679949,0.6073800482373624,0.9778888531354648
0.0083,0.9660271577320817,-0.12094252728877397,0.656162506286147,-0.10210476908747793,0.6465527783211029,-0.17319799932567956,0.3004079614409534,0.025928175887074002,0.0008378374490758998,-0.00031174242150720566,0.0699544877408168,-0.0031172663807435518,1.0822561018147843,1.3939291767389936,0.00015555405599725918,0.05559549269821159,8.642864533239783e-9,4.609536342936066e-9,-3.152742587168545e-10,2.696432170779849e-13,1.4404851935231472e-13,0.565725976085981,0.6073422254185782,0.9782349256447835
0.0084,0.9663392754117986,-0.12128301347411806,0.6563717485303503,-0.10236211728831728,0.6467629719435006,-0.17349721118308256,0.30170743824270463,0.026166113533930363,0.0008387378472107796,-0.00031261646408116953,0.06995198738188119,-0.003123355744337359,1.082391065027728,1.3939976311494608,0.0001557638581427085,0.0555953921852961,7.696610112776788e-9,4.610383307594699e-9,-2.9058084894959736e-10,2.4010141997747395e-13,1.4407494714457082e-13,0.5658504351861882,0.6072996555488648,0.9786244328821463
0.0085,0.9666382467761936,-0.12161312449018812,0.6565720268732154,-0.10261145887951549,0.6469639220316418,-0.17378686886916833,0.3030038933852871,0.026403520180363047,0.0008396013941666248,-0.0003134605934135747,0.06994951276113216,-0.003129463556749311,1.0825196159650816,1.3940738148114122,0.0001559602499361229,0.05559529439343267,6.8346383406853815e-9,4.611135983304861e-9,-2.676165948273051e-10,2.1319109399259134e-13,1.4409843147976917e-13,0.5659849972925098,0.6072536300567964,0.9790455584904756
0.0086,0.9669245534451898,-0.1219331334145203,0.6567636742021409,-0.10285301015315147,0.6471559783354438,-0.17406723833711027,0.30429727084921293,0.026640385490200872,0.0008404294431671902,-0.0003142756056580158,0.06994706298000757,-0.0031355890773288346,1.0826420412969004,1.3941568234899258,0.00015614378785368512,0.05559519908014457,6.05153236772008e-9,4.611800989046871e-9,-2.462209273365536e-10,1.8874300975312502e-13,1.4411917887167947e-13,0.5661258867288392,0.6072054403709468,0.9794864861126947
0.0087,0.9671986770387093,-0.12224331332465078,0.6569470234045252,-0.10308698740130405,0.6473394906048244,-0.17433858554008172,0.3055875146149942,0.02687669912727266,0.0008412233474362307,-0.00031506229696808767,0.06994463713994521,-0.0031417315654253524,1.082758627693241,1.394245752950078,0.0001563150283715781,0.05559510600295508,5.341875344635355e-9,4.6123849438010445e-9,-2.2623327746391732e-10,1.665879378888617e-13,1.4413739583407127e-13,0.5662693278190694,0.60715637791989,0.9799353993917258
0.0088,0.9674610991766756,-0.12254393729811576,0.6571224073677675,-0.1033136069160522,0.6475148085897015,-0.1746011764312562,0.30687456866314317,0.02711245075540726,0.0008419844601975015,-0.0003158214634973853,0.06994223434238296,-0.0031478902803882924,1.082869661824159,1.394339698956947,0.00015647452796598469,0.05559501491938748,4.700250422185678e-9,4.6128944665477e-9,-2.0749307619597105e-10,1.465566490295881e-13,1.441532888807142e-13,0.5664115448870934,0.6071077341322,0.9803804819704918
0.0089,0.9677123014790111,-0.12283527841245138,0.6572901589792665,-0.10353308498947478,0.6476822820399926,-0.17485527696380704,0.3081583769741718,0.027347630038433487,0.0008427141346747576,-0.0003165539013995033,0.06993985368875866,-0.00315406448156708,1.0829754303597092,1.3944377572756106,0.0001566228431130878,0.055594925586965056,4.12124075112556e-9,4.613336176267155e-9,-1.898397545192904e-10,1.2847991380509196e-13,1.4416706452537778e-13,0.5665487622568046,0.6070608004364506,0.9808099174919154
0.009,0.9679527655656389,-0.12311760974519385,0.6574506111264207,-0.10374563791365067,0.6478422607056155,-0.17510115309090765,0.30943888352859233,0.027582226640180174,0.000843413724091754,-0.0003172604068280367,0.06993749428051016,-0.0031602534283111387,1.0830762199699486,1.3945390236711455,0.0001567605302890702,0.0555948377632111,3.599429482209474e-9,4.613716691939728e-9,-1.7311274342045e-10,1.121885028451601e-13,1.4417892928183174e-13,0.5666772042520961,0.607016868261216,0.9812118895989193
0.0091,0.9681829730564818,-0.12339120437387935,0.6576040966966291,-0.10395148198065883,0.6479950943364878,-0.1753390707657315,0.31071603230691686,0.02781623022447616,0.000844084581672246,-0.0003179417759365801,0.0699351552190753,-0.0031664563799698965,1.0831723173249328,1.3946425939086298,0.00015688814597011487,0.05559475120564888,3.1293997661918983e-9,4.614042632545735e-9,-1.5715147388602473e-10,9.751318677957933e-14,1.441890896638456e-13,0.566793095196861,0.6069772290350702,0.9815745819344261
0.0092,0.9684034055714624,-0.12365633537604405,0.6577509485772903,-0.10415083348257809,0.6481411326825275,-0.17556929594145196,0.3119897672896575,0.028049630455150267,0.0008447280606399883,-0.0003185988048787285,0.06993283560589192,-0.0031726725958927775,1.0832640090947168,1.3947475637531404,0.0001570062466324046,0.05559466567180167,2.705734753827334e-9,4.614320617065494e-9,-1.4179537690258997e-10,8.428473623813734e-14,1.4419775218518898e-13,0.5668926594149926,0.6069431741865869,0.9818861781413587
0.0093,0.9686145447305039,-0.12391327582922414,0.6578914996558032,-0.10434390871148738,0.648280725493652,-0.17579209457124242,0.31326003245732637,0.02828241699603132,0.0008453455142187362,-0.0003192322898080766,0.06993053454239788,-0.003178901335429208,1.0833515819493573,1.3948530289697554,0.00015711538875212228,0.05559458091919278,2.323017595870259e-9,4.6145572644793224e-9,-1.2688388345672057e-10,7.233392185062089e-14,1.4420512335963154e-13,0.566972121230384,0.6069159951443405,0.9821348618626398
0.0094,0.9688168721535287,-0.12416229881095575,0.6580260828195663,-0.10453092395946559,0.6484142225197791,-0.17600773260827635,0.3145267717904357,0.028514579510948167,0.0008459382956322447,-0.00031984302687821926,0.06992825113003101,-0.0031851418579286125,1.0834353225589097,1.3949580853235517,0.00015721612880545082,0.05559449670534546,1.9758314430751535e-9,4.614759193767539e-9,-1.1225642453499124e-10,6.149151424681692e-14,1.4421140970094276e-13,0.5670277049669284,0.6068969833369046,0.9823088167411917
0.0095,0.9690108694604599,-0.12440367739877513,0.6581550309559786,-0.10471209551859163,0.6485419735108265,-0.17621647600572712,0.3157899292694975,0.028746107663729623,0.0008465077581042686,-0.0003204318122427514,0.06992598447022917,-0.003191393422740418,1.0835155175934297,1.3950618285796073,0.00015730902326857308,0.05559441278778302,1.6587594461965152e-9,4.61493302391046e-9,-9.77524311239775e-11,5.158828405651295e-14,1.442168177228924e-13,0.567055634948519,0.6068874301928534,0.9823962264199376
0.0096,0.9691970104552479,-0.12463769123613673,0.6582786714056065,-0.10488764469944763,0.6486643215769748,-0.17641859509724245,0.31704945009114743,0.028976991223889508,0.0008470552331869108,-0.0003209994609002607,0.06992373368262769,-0.0031976552781889708,1.0835924283472016,1.3951635762728023,0.0001573945919701383,0.05559432897970211,1.366854210310407e-9,4.615084432371621e-9,-8.354194335288295e-11,4.2470607878515306e-14,1.4422152516500338e-13,0.5670582285593948,0.6068868907634264,0.9824099178688707
0.0097,0.9693756292659186,-0.12486459104241904,0.6583972338183539,-0.10505776819994178,0.6487815037211752,-0.1766143228105157,0.3183053005277263,0.029207223304250077,0.0008475816602189469,-0.000321546701459354,0.0699214981640505,-0.003203926784544326,1.0836661555506817,1.3952636999152572,0.00015747309091613342,0.055594245359963726,1.0985385649092065e-9,4.615213837410576e-9,-7.084274703014695e-11,3.4092897123752244e-14,1.4422554749203075e-13,0.5670582899712351,0.6068889212548405,0.9824430018129001
0.0098,0.9695469409263489,-0.12508454051697812,0.6585108651601108,-0.10522259300210624,0.6488936718245608,-0.17680381085602798,0.31955746454153383,0.029436800488483163,0.0008480876420187093,-0.00032207400845472715,0.06991927752719553,-0.0032102075292554785,1.0837367879142825,1.395362229366899,0.00015754471790555024,0.055594161923031765,8.52969024755653e-10,4.615322104291752e-9,-5.969374939883045e-11,2.6428835901885566e-14,1.4422891185366855e-13,0.5670584022925257,0.606892634992036,0.9825035118265478
0.0099,0.9697111567421541,-0.12529769740053773,0.658619709840053,-0.10538224137792496,0.6490009753810192,-0.1769872058433928,0.32080592663412427,0.029665719501084792,0.0008485737707607186,-0.00032258183910934283,0.06991707139045704,-0.0032164971137159538,1.0838044202497576,1.3954591194577326,0.0001576096775638862,0.055594078644601155,6.292140766917482e-10,4.615410368052653e-9,-4.9989467659849583e-11,1.944893336389008e-14,1.4423165354826775e-13,0.5670585607094891,0.6068978728145752,0.9825888546193228
0.01,0.9698684880189512,-0.1255042194338218,0.6587239122673564,-0.10553683559938198,0.6491035638844387,-0.1771646543822237,0.32205067130705234,0.029893977066550996,0.0008490406386194967,-0.0003230706506461638,0.06991487937222926,-0.003222795139319282,1.0838691473688629,1.3955543250177638,0.00015766817451663866,0.05559399550036689,4.2634220755951276e-10,4.6154797637307864e-9,-4.162441901412116e-11,1.3123698660741187e-14,1.4423380787417942e-13,0.5670587604083482,0.6069044755620198,0.9826964369007346
0.0101,0.970019146062356,-0.12570426435755416,0.6588236168511971,-0.1056864979384613,0.649201586828707,-0.17733630308213413,0.32329168306187234,0.030121569909377793,0.0008494888377695648,-0.00032354090028815293,0.06991270109090639,-0.003229101207458989,1.0839310640833526,1.3956478008769968,0.00015772041338930494,0.05559391246602388,2.434219042009535e-10,4.61553142636366e-9,-3.44931206625615e-11,7.423640943413855e-15,1.4423541012975445e-13,0.5670589965753254,0.6069122840739317,0.9828236653802923
0.0102,0.9701633421779848,-0.12589798991245865,0.6589189680007509,-0.10583135066714693,0.6492951937077119,-0.17750229855273772,0.3245289464001389,0.030348494754061223,0.0008499189603854442,-0.0003239930452582729,0.06991053616488266,-0.0032354149195286037,1.0839902652049815,1.395739501865438,0.0001577665988073825,0.0555938295172671,7.952165345807942e-11,4.61556649098878e-9,-2.8490089806086996e-11,2.319269362883118e-15,1.442364956133439e-13,0.5670592643966436,0.6069211391898731,0.9829679467675059
0.0103,0.970301287671454,-0.12608555383925912,0.6590101101251937,-0.10597151605742285,0.6493845340153415,-0.1776627874036479,0.32576244582340635,0.0305747483250973,0.0008503315986416562,-0.0003244275427794866,0.0699083842125523,-0.0032417358769216524,1.0840468455455048,1.3958293828130912,0.00015780693539636865,0.05559374662979149,-6.629005782709204e-11,4.615586092643653e-9,-2.350984364561434e-11,-2.218906929875721e-15,1.4423709962329871e-13,0.567059559058525,0.6069308817494058,0.983126687771884
0.0104,0.9704331938483799,-0.12626711387867948,0.6590971876337016,-0.1061071163812731,0.6494697572454837,-0.1778179162444783,0.32699216583322943,0.030800327346982067,0.0008507273447127225,-0.00032484485007475665,0.06990624485230955,-0.0032480636810316645,1.0841008999166775,1.3959173985499629,0.00015784162778176088,0.055593663779292014,-1.9494474281255284e-10,4.615591366365788e-9,-1.9446899382059915e-11,-6.220378783887651e-15,1.4423725745797e-13,0.5670598757471927,0.6069413525920919,0.9832972951029366
0.0105,0.9705592720143785,-0.1264428277714435,0.6591803449354504,-0.10623827391068164,0.6495510128920262,-0.17796783168484234,0.3282180909311624,0.03102522854421154,0.0008511067907731641,-0.00032524542436704595,0.0699041177025486,-0.0032543979332521665,1.0841525231302533,1.3960035039060572,0.00015787088058905646,0.05559358094146359,-3.0737391465629194e-10,4.615583447192689e-9,-1.6195774216340174e-11,-9.714637048177582e-15,1.4423700441570863e-13,0.5670602096488689,0.6069523925574933,0.9834771754701727
0.0106,0.9706797334750666,-0.1266128532582751,0.6592597264396162,-0.10636511091763255,0.6496284504488572,-0.17811268033435365,0.3294402056187599,0.031249448641281753,0.0008514705289975028,-0.00032562972287931725,0.06990200238166372,-0.003260738234976687,1.0842018099979884,1.3960876537113802,0.00015789489844375283,0.05559349809200121,-4.045090865162953e-10,4.6155634701618644e-9,-1.3650985349371672e-11,-1.2731172571770308e-14,1.4423637579486564e-13,0.5670605559497767,0.606963842485172,0.9836637355831019
0.0107,0.9707947895360596,-0.12677734807989804,0.6593354765553746,-0.10648774967410976,0.6497022194098642,-0.17825260880262564,0.3306584943975763,0.03147298436268872,0.0008518191515602595,-0.00032599820283453327,0.06989989850804908,-0.0032670841875987525,1.0842488553316363,1.3961698027959364,0.0001579138859713473,0.055593415206599786,-4.872817715505521e-10,4.61553257031082e-9,-1.1707049982070898e-11,-1.5299476203690753e-14,1.4423540689379206e-13,0.5670609098361381,0.6069755432146898,0.9838543821512333
0.0108,0.9709046515029744,-0.12693646997703628,0.6594077396919019,-0.10660631245209733,0.6497724692689354,-0.17838776369927195,0.3318729417691662,0.0316958324329285,0.0008521532506359559,-0.0003263513214556569,0.06989780570009894,-0.0032734353925118927,1.0842937539429531,1.3962499059897315,0.00015792804779733732,0.05559333226095429,-5.566234829170527e-10,4.615491882677064e-9,-1.025848531535428e-11,-1.744903879296385e-14,1.4423413301083886e-13,0.5670612664941763,0.6069873355856089,0.9840465218840767
0.0109,0.9710095306814273,-0.12709037669041362,0.6594766602583738,-0.10672092152357922,0.6498393495199587,-0.17851829163390603,0.3330835322350841,0.03191798957649708,0.0008524734183991132,-0.00032668953596565084,0.06989572357620752,-0.003279791451109633,1.084336600643693,1.3963279181227701,0.00015793758854722024,0.055593249230759666,-6.134657337737827e-10,4.615442542298102e-9,-9.199808550138374e-12,-1.9209351188614394e-14,1.44232589444357e-13,0.5670616211101137,0.6069990604374912,0.984237561491141
0.011,0.9711096383770341,-0.1272392259607539,0.6595423826639664,-0.10683169916053947,0.6499030096568218,-0.1786443392161414,0.3342902502968843,0.03213945251789053,0.0008527802470242529,-0.0003270133035874778,0.06989365175476904,-0.003286151964785502,1.0843774902456107,1.396403794025058,0.00015794271284649348,0.05559316609171087,-6.587400372787315e-10,4.6153856842114415e-9,-8.425536887339643e-12,-2.060990423966731e-14,1.4423081149269755e-13,0.5670619688701729,0.6070105586098986,0.984424907681936
0.0111,0.9712051858954115,-0.127383175528781,0.6596050513178555,-0.10693876763496206,0.649963599173413,-0.17876605305559165,0.33549308045612153,0.032360217981604836,0.0008530743286858962,-0.0003273230815441007,0.0698915898541777,-0.0032925165349330285,1.0844165175604612,1.3964774885266,0.00015794362532065435,0.055593082819502836,-6.933779065898887e-10,4.61532244345459e-9,-7.830187527874552e-12,-2.1680188795147502e-14,1.4422883445421147e-13,0.5670623049605765,0.6070216709423931,0.9846059671659709
0.0112,0.9712963845421755,-0.12752238313521877,0.6596648106292171,-0.10704224921883101,0.6500212675636196,-0.17888357976187022,0.33669200721435016,0.03258028269213606,0.0008533562555585645,-0.0003276193270584822,0.06988953749282778,-0.0032988847629457385,1.0844537773999992,1.3965489564574014,0.00015794053059520029,0.05559299938983053,-7.183108548652409e-10,4.615253955065053e-9,-7.308277672659638e-12,-2.2449695704079808e-14,1.4422669362724973e-13,0.5670626245675473,0.6070322382745368,0.984778146652755
0.0113,0.9713834456229422,-0.127657006520791,0.6597218050072271,-0.10714226618413034,0.65007616432133,-0.17899706594459072,0.3378870150731247,0.032799643373980204,0.0008536266198167795,-0.00032790249735358516,0.06988749428911346,-0.0033052562502171607,1.0844893645759794,1.3966181526474672,0.00015793363329562866,0.0555929157783889,-7.344703952627774e-10,4.615181354080338e-9,-6.75432452261136e-12,-2.2947915815489135e-14,1.4422442431016337e-13,0.5670629228773079,0.6070421014458914,0.9849388528517977
0.0114,0.9714665804433283,-0.12778720342622168,0.6597761788610617,-0.10723894080284402,0.6501284389404319,-0.17910665821336663,0.3390780885339997,0.033018296751633314,0.0008538860136350623,-0.0003281730496523723,0.06988545986142897,-0.0033116305981408228,1.084523373900157,1.3966850319268032,0.00015792313804743682,0.05559283196087289,-7.427880409404867e-10,4.6151057755379525e-9,-6.062845278646199e-12,-2.320433997840037e-14,1.4422206180130337e-13,0.5670631950760805,0.607051101296019,0.9850854924726083
0.0115,0.9715460003089499,-0.12791313159223452,0.6598280765998963,-0.10733239534695609,0.6501782409148131,-0.17921250317781148,0.3402652120985296,0.03323623954959141,0.0008541350291879342,-0.0003284314411778064,0.06988343382816854,-0.003318007408110252,1.0845559001842866,1.3967495491254136,0.00015790924947612216,0.055592747912977455,-7.44195305056357e-10,4.615028354475402e-9,-5.128357141680669e-12,-2.3248459041838388e-14,1.4421964139902069e-13,0.5670634363500884,0.6070590786644817,0.9852154722246964
0.0116,0.9716219165254231,-0.12803494875955343,0.6598776426329073,-0.10742275208845052,0.6502257197383619,-0.17931474744753878,0.3414483702682688,0.03345346849235052,0.0008543742586499166,-0.00032867812915285025,0.06988141580772639,-0.0033243862815189765,1.084587038240123,1.3968116590733046,0.00015789217220718208,0.055592663610397546,-7.396237007683765e-10,4.614950225930195e-9,-3.845377312631251e-12,-2.310976385482807e-14,1.442171984016664e-13,0.5670636418855537,0.6070658743908413,0.9853261988175712
0.0117,0.9716945403983642,-0.1281528126689023,0.6599250213692703,-0.10751013329931135,0.6502710249049656,-0.1794135376321621,0.342627547544772,0.03366998030440667,0.0008546042941955309,-0.00032891357080046664,0.06987940541849676,-0.003330766819760524,1.0846168828794212,1.3968713166004807,0.00015787211086611393,0.05559257902882811,-7.300047412345335e-10,4.614872524939837e-9,-2.1084229924144005e-12,-2.2817745266394295e-14,1.442147681075914e-13,0.5670638068686993,0.6070713293146598,0.9854150789607422
0.0118,0.9717640832333896,-0.12826688106100492,0.6599703572181616,-0.10759466125152255,0.6503143059085127,-0.17950902034129493,0.3438027284295935,0.03388577171025589,0.0008548257279992987,-0.0003291382233436183,0.06987740227887385,-0.0033371486242284214,1.0846455289139356,1.3969284765369474,0.00015784927007841512,0.0555924941439641,-7.162699396128171e-10,4.614796386541835e-9,1.8798861805333298e-13,-2.240189412556196e-14,1.4421238581514678e-13,0.5670639264857477,0.6070752842754992,0.9854795193637187
0.0119,0.9718307563361154,-0.1283773116765852,0.660013794588757,-0.10767645821706816,0.6503557122428907,-0.17960134218455082,0.3449738974242879,0.034100839434394216,0.000855039152235741,-0.0003293525440052681,0.06987540600725191,-0.0033435312963161976,1.0846730711554216,1.3969830937127095,0.00015782385446958303,0.055592408931500456,-6.993508090612148e-10,4.6147229457736965e-9,3.149340317855548e-12,-2.1891701281355927e-14,1.442100868226835e-13,0.5670639959229216,0.6070775801129213,0.9855169267360101
0.012,0.9718947670795349,-0.1284842617062904,0.660055475101158,-0.10775564588474887,0.650395390366848,-0.17969064890958578,0.3461410396947887,0.034315180304743904,0.0008552451479456336,-0.00032955698822690086,0.06987341622997052,-0.0033499144401052043,1.0846996012703707,1.3970351404012848,0.00015779606315324265,0.055592323371405704,-6.802422536879162e-10,4.614653231877255e-9,6.8373664954083664e-12,-2.1318311272669506e-14,1.4420790318641993e-13,0.5670639781951101,0.6070781389585048,0.9855259101821313
0.0121,0.9719562013884502,-0.12858785401986014,0.6600954549789667,-0.1078323156777265,0.6504333948482931,-0.17977704609943188,0.3473041600130586,0.034528794374957344,0.0008554439531736027,-0.00032975190761361044,0.069871432812237,-0.003356297778195339,1.084725125755006,1.39708498651739,0.00015776593996276686,0.055592237543014955,-6.610459324284464e-10,4.614585719347883e-9,1.035823517144462e-11,-2.0740430280386873e-14,1.4420578852979434e-13,0.5670631674936738,0.6070786520700876,0.9855313564840829
0.0122,0.9720151040062849,-0.12868816254408988,0.6601337630738197,-0.10790652237961905,0.650469753058616,-0.1798605965649977,0.34846326783747206,0.034741682860704476,0.0008556356914644373,-0.00032993751348857434,0.06986945568625783,-0.0033626811498054317,1.084749647971467,1.3971328332313933,0.00015773350822961406,0.05559215148917162,-6.424074614932664e-10,4.614519549778131e-9,1.33452626061229e-11,-2.0175515730266256e-14,1.442037165658486e-13,0.5670613300472628,0.6070798150323661,0.9855437004711689
0.0123,0.9720715424406725,-0.12878525808443184,0.6601704446499341,-0.10797831969149448,0.6505045106080232,-0.17994136317913462,0.3496183684490295,0.03495384639049703,0.0008558205511163915,-0.00033011400972734155,0.06986748473588135,-0.0033690643915143866,1.084773193840121,1.3971787294286502,0.0001576988286254069,0.05559206521611831,-6.242959758199808e-10,4.614454736342804e-9,1.5828873310179822e-11,-1.9622900859462048e-14,1.4420168766580922e-13,0.5670585364287859,0.6070815831781107,0.985562468033737
0.0124,0.9721255841992464,-0.1288792114463382,0.6602055449715282,-0.10804776131442073,0.6505377131067203,-0.180019408814694,0.3507694671287312,0.035165285592846714,0.0008559987204277185,-0.0003302816002054606,0.06986551984495577,-0.0033754473399011074,1.0847957892813356,1.3972227239945152,0.00015766196182176787,0.05559197873009755,-6.066806103461932e-10,4.614391292216702e-9,1.7839491794352154e-11,-1.908191890512859e-14,1.4419970220090247e-13,0.5670548572111515,0.607083911840092,0.9855871850621338
0.0125,0.9721772967896402,-0.12897009343526142,0.6602391093028195,-0.10811490094946577,0.6505694061649135,-0.18009479634452724,0.3519165691575776,0.03537600109626529,0.0008561703876966727,-0.00033044048879848063,0.06986356089732947,-0.0033818298315445006,1.0848174602154785,1.397264865814343,0.00015762296849031952,0.055591892037351966,-5.895305000095077e-10,4.614329230574628e-9,1.9407542569376634e-11,-1.8551903104420245e-14,1.4419776054235473e-13,0.5670503629672686,0.6070867563510801,0.9856173774467066
0.0126,0.9722267477194868,-0.12905797485665355,0.6602711829080259,-0.10817979229769757,0.6505996353928089,-0.18016758864148577,0.353059679816569,0.03558599352926446,0.0008563357412215072,-0.00033059087938195025,0.06986160777685063,-0.0033882117030234696,1.084838232562917,1.3973052037734892,0.00015758190930268448,0.05559180514412412,-5.728147797475287e-10,4.614268564591381e-9,2.0563450145989923e-11,-1.8032186694491394e-14,1.4419586306139229e-13,0.567045124270046,0.6070900720438457,0.9856525710778026
0.0127,0.9722740044964202,-0.12914292651596698,0.6603018110513653,-0.10824248906018412,0.6506284464006123,-0.1802378485784209,0.35419880438670587,0.035795263520355974,0.0008564949693004759,-0.0003307329758314184,0.06985966036736763,-0.00339459279091692,1.0848581322440187,1.397343786757308,0.00015753884493048526,0.0555917180566566,-5.565025844978599e-10,4.614209307441765e-9,2.133763903492877e-11,-1.752210291249639e-14,1.4419401012924166e-13,0.5670392116923925,0.607093814251159,0.9856922918457686
0.0128,0.9723191346280737,-0.12922501921865395,0.6603310389970554,-0.10830304493799334,0.6506558847985299,-0.18030563902818403,0.35533394814898855,0.036003811698051544,0.0008566482602318327,-0.00033086698202243383,0.06985771855272867,-0.0034009729318037574,1.0848771851791512,1.3973806636511545,0.0001574938360453445,0.05559163078119197,-5.405630491981054e-10,4.61415147230058e-9,2.176053374692988e-11,-1.7020984995589588e-14,1.4419220211712904e-13,0.5670326958072165,0.6070979383057904,0.9857360656409517
0.0129,0.9723622056220809,-0.1293043237701667,0.6603589120093137,-0.10836151363219321,0.6506819961967677,-0.18037102286362655,0.3564651163844174,0.03621163869086292,0.0008567958023138311,-0.00033099310183054554,0.0698557822167821,-0.0034073519622628847,1.0848954172886827,1.397415883340384,0.00015744694331888473,0.05559154332397281,-5.249653087858695e-10,4.614095072342631e-9,2.186255879272997e-11,-1.6528166180925374e-14,1.4419043939628092e-13,0.5670256471874271,0.6071023995405105,0.9857834183536994
0.013,0.9724032849860746,-0.12938091097595752,0.6603854753523585,-0.1084179488438517,0.6507068262055317,-0.18043406295759984,0.3575923143739928,0.03641874512730182,0.000856937783844725,-0.0003311115391313022,0.06985385124337617,-0.0034137297188732083,1.0849128544929796,1.397449494710351,0.0001573982274227285,0.05559145569124171,-5.096784981987559e-10,4.614040120742716e-9,2.1674138683065754e-11,-1.6042979705658096e-14,1.4418872233792356e-13,0.5670181364059329,0.6071071532880893,0.9858338758743586
0.0131,0.972442440227689,-0.12945485164147866,0.6604107742904072,-0.10847240427403675,0.6507304204350277,-0.1804948221829553,0.35871554739871503,0.036625131635879965,0.000857074393122768,-0.00033122249780025273,0.06985192551635917,-0.003420106038213632,1.0849295227124103,1.3974815466464106,0.00015734774902849842,0.055591367889241246,-4.946717523743685e-10,4.613986630675638e-9,2.1225697928673937e-11,-1.556475880694211e-14,1.4418705131328337e-13,0.5670102340356428,0.6071121548812974,0.9858869640932761
0.0132,0.9724797388545573,-0.12952621657218236,0.6604348540876778,-0.10852493362381635,0.6507528244954621,-0.1805533634125443,0.3598348207395846,0.036830798845109106,0.0008572058184462138,-0.00033132618171294597,0.06985000491957938,-0.0034264807568630614,1.0849454478673421,1.3975120880339176,0.00015729556880781701,0.05559127992421399,-4.799142062503123e-10,4.613934615316199e-9,2.054766104029126e-11,-1.50928367219318e-14,1.4418542669358672e-13,0.5670020106494653,0.6071173596529054,0.9859422089007995
0.0133,0.9725152483743128,-0.12959507657352093,0.6604577600083879,-0.10857559059425846,0.6507740839970408,-0.1806097495192182,0.3609501396776018,0.037035747383500954,0.0008573322481133163,-0.0003314227947449306,0.06984808933688509,-0.003432853711400401,1.0849606558781424,1.397541167758227,0.0001572417474323069,0.05559119180240252,-4.6537499476419044e-10,4.6138840878392e-9,1.967045252865442e-11,-1.4626546687781523e-14,1.4418384885005994e-13,0.5669935368203093,0.6071227229356834,0.9859991361872756
0.0134,0.9725490362945891,-0.12966150245094657,0.6604795373167555,-0.10862442888643105,0.6507942445499698,-0.18066404337582848,0.36206150949376714,0.03723997787956727,0.000857453870422329,-0.00033151254077175567,0.06984617865212457,-0.003439224738404556,1.0849751726651788,1.397568834704694,0.00015718634557359063,0.05559110353004943,-4.5102325285360717e-10,4.613835061419445e-9,1.8624496904500122e-11,-1.416522194164563e-14,1.4418231815392938e-13,0.5669848831210835,0.607128200062402,0.9860572718430516
0.0135,0.9725811701230197,-0.12972556500991161,0.6605002312769983,-0.10867150220140206,0.650813351764455,-0.18071630785522638,0.3631689354690808,0.037443490961819745,0.0008575708736715058,-0.0003315956236689699,0.06984427274914613,-0.0034455936744544305,1.0849890241488194,1.397595137758673,0.00015712942390329074,0.05559101511339729,-4.3682811545616696e-10,4.613787549231732e-9,1.7440218678565104e-11,-1.3708195720678503e-14,1.4418083497642142e-13,0.5669761201246968,0.6071337463658315,0.9861161417584746
0.0136,0.9726117173672378,-0.12978733505586829,0.6605198871533339,-0.10871686424023946,0.6508314512507025,-0.1807666058302634,0.36427242288454326,0.03764628725877012,0.0008576834461591003,-0.00033167224731212215,0.06984237151179803,-0.0034519603561289297,1.085002236249431,1.3976201258055192,0.00015707104309302985,0.05559092655868867,-4.227587175094734e-10,4.613741564450865e-9,1.614804236158607e-11,-1.3254801262034496e-14,1.4417939968876242e-13,0.5669673184040577,0.6071393171787421,0.9861752718238916
0.0137,0.9726407455348771,-0.1298468833942688,0.6605385502099805,-0.10876056870401124,0.6508485886189184,-0.18081500017379085,0.36537197702115487,0.03784836739893014,0.0008577917761833663,-0.0003317426155767612,0.06984047482392858,-0.0034583246200069586,1.0850148348873816,1.3976438477305873,0.0001570112638144305,0.05559083787216616,-4.087841939511306e-10,4.613697120251644e-9,1.4778392464299714e-11,-1.2804371802867972e-14,1.4417801266217873e-13,0.5669585485320751,0.6071448678339048,0.9862341879296499
0.0138,0.972668322133571,-0.12990428083056554,0.6605562657111554,-0.10880266929378533,0.6508648094793087,-0.18086155375866017,0.366467603159916,0.03804973201081152,0.0008578960520425574,-0.0003318069323384359,0.06983858256938605,-0.003464686302667422,1.0850268459830388,1.3976663524192325,0.0001569501467391153,0.055590749060072345,-3.948736797187429e-10,4.613654229808874e-9,1.3361693497442795e-11,-1.2356240580333302e-14,1.441766742678967e-13,0.5669498810816578,0.6071503536640893,0.9862924159660964
0.0139,0.9726945146709528,-0.12995959817021066,0.6605730789210769,-0.1088432197106297,0.6508801594420792,-0.1809063294577227,0.36755930658182706,0.038250381722926004,0.0008579964620349274,-0.0003318654014726952,0.0698366946320187,-0.0034710452406892245,1.0850382954567697,1.3976876887568097,0.00015688775253870673,0.05559066012864979,-3.809963097499141e-10,4.613612906297353e-9,1.1928369971752004e-11,-1.1909740831584846e-14,1.4417538487714274e-13,0.5669413866257144,0.6071557300020665,0.9863494818235783
0.014,0.9727193906546562,-0.1300129062186565,0.6605890351039624,-0.10888227365561234,0.6508946841174362,-0.18094939014382982,0.36864709256788836,0.038450317163785316,0.0008580931944587301,-0.0003319182268550878,0.06983481089567486,-0.003477401270651272,1.0850492092289423,1.3977079056286734,0.00015682414188482744,0.05559057108414108,-3.671212189822483e-10,4.613573162891885e-9,1.0508846397964031e-11,-1.1464205793776961e-14,1.4417414486114315e-13,0.5669331357371538,0.6071609521806063,0.9864049113924428
0.0141,0.9727430175923142,-0.13006427578135527,0.6606041795240298,-0.10891988482980118,0.6509084291155857,-0.18099079868983295,0.3697309663991003,0.038649538961901174,0.0008581864376122191,-0.00033196561236116247,0.06983293124420278,-0.0034837542291324673,1.0850596132199244,1.3977270519201792,0.0001567593754491,0.05559048193278879,-3.5321754235334973e-10,4.61353501276727e-9,9.133547286815642e-12,-1.1018968704064022e-14,1.4417295459112432e-13,0.5669251989888847,0.6071659755324795,0.9864582305630367
0.0142,0.9727654629915609,-0.13011377766375923,0.6606185574454969,-0.10895610693426419,0.6509214400467337,-0.18103061796858344,0.37081093335646326,0.03884804774578533,0.0008582763797936483,-0.0003320077618664683,0.06983105556145075,-0.003490103952711717,1.0850695333500826,1.3977451765166813,0.0001566935139031469,0.0555903926808355,-3.392544148008221e-10,4.613498469098311e-9,7.832897149043504e-12,-1.0573362799600382e-14,1.4417181443831257e-13,0.5669176469538157,0.6071707553904565,0.9865089652257075
0.0143,0.9727867943600291,-0.1301614826713207,0.6606322141325816,-0.10899099367006936,0.650933762521086,-0.18106891085293272,0.37188699872097764,0.039045844143949494,0.0008583632093012712,-0.0003320448792465539,0.06982918373126706,-0.0034964502779679246,1.0850789955397855,1.3977623283035352,0.00015662661791859082,0.0555903033345238,-3.2520097126226986e-10,4.61346354505981e-9,6.6373204953843735e-12,-1.0126721317540417e-14,1.4417072477393435e-13,0.5669105502048558,0.6071752470873075,0.986556641270802
0.0144,0.9728070792053526,-0.13020746160949187,0.6606451948495013,-0.10902459873828461,0.6509454421488488,-0.18110574021573211,0.37295916777364374,0.03924292878490541,0.0008584471144333415,-0.00033207716837696814,0.06982731563749998,-0.0035027930414799962,1.0850880257093998,1.3977785561660954,0.00015655874816705424,0.05559021390009626,-3.110263466752969e-10,4.613430253826567e-9,5.5772418365749435e-12,-9.678377495038484e-15,1.4416968596921592e-13,0.5669039793149137,0.6071794059558031,0.9866007845886674
0.0145,0.9728263850351648,-0.13025178528372502,0.6606575448604743,-0.10905697583997796,0.6509565245402282,-0.18114116892983306,0.374027445795462,0.0394393022971648,0.0008585282834881132,-0.00033210483313326,0.06982545116399784,-0.003509132079826836,1.085096649779294,1.3977939089897171,0.00015648996532015977,0.05559012438379546,-2.9669967597750706e-10,4.613398608573386e-9,4.6830856833519186e-12,-9.227664569248941e-15,1.4416869839538367e-13,0.5668980048568979,0.6071831873287133,0.9866409210696508
0.0146,0.9728447793570991,-0.13029452449947249,0.6606693094297181,-0.10908817867621733,0.6509670553054301,-0.18117525986808689,0.3750918380674327,0.03963496530923939,0.0008586069047638398,-0.000332128077390978,0.06982359019460886,-0.0035154672295873482,1.0851048936698346,1.397808435659755,0.00015642033004953,0.055590034791863974,-2.8219009410650483e-10,4.613368622475065e-9,3.985276546452039e-12,-8.773915777326163e-15,1.4416776242366396e-13,0.5668926974037174,0.6071865465388091,0.9866765766040995
0.0147,0.972862329678789,-0.13033575006218642,0.6606805338214506,-0.10911826094807067,0.6509770800546606,-0.181208075903345,0.37615234987055635,0.03982991844964093,0.0008586831665587751,-0.00033214710502567135,0.06982173261318138,-0.003521798327340439,1.08511278330139,1.3978221850615642,0.00015634990302678742,0.05558994513054438,-2.6746673599989395e-10,4.61334030870641e-9,3.5142389366120046e-12,-8.31646435642451e-15,1.441668784252832e-13,0.5668881275282808,0.6071894389188603,0.9867072770823602
0.0148,0.972879103507868,-0.13037553277731917,0.6606912632998896,-0.10914727635660601,0.6509866443981255,-0.1812396799084588,0.37720898648583323,0.04002416234688113,0.0008587572571711727,-0.00033216211991288864,0.06981987830356363,-0.003528125209665013,1.0851203445943272,1.3978352060804997,0.00015627874492355468,0.055589855406079275,-2.5249873659527846e-10,4.613313680442219e-9,3.3003973645685283e-12,-7.854643543698339e-15,1.441660467714677e-13,0.566884365803497,0.6071918198016377,0.9867325483947802
0.0149,0.9728951683519693,-0.13041394345032295,0.6607015431292527,-0.10917527860289125,0.6509957939460311,-0.18127013475627968,0.3782617531942637,0.04021769762947172,0.0008588293648992866,-0.00033217332592817877,0.06981802714960393,-0.0035344477131399733,1.0851276034690143,1.397847547601916,0.00015620691641145433,0.05558976562471122,-2.3725523083026265e-10,4.613288750857297e-9,3.374176341058333e-12,-7.387786576302025e-15,1.441652678334438e-13,0.5668814828022748,0.6071936445199115,0.9867519164317067
0.015,0.9729105917187266,-0.13045105288665004,0.6607114185737578,-0.10920232138799438,0.6510045743085835,-0.18129950331965894,0.37931065527684815,0.04041052492592445,0.0008588996780413702,-0.00033218092694709054,0.06981617903515057,-0.0035407656743442267,1.0851345858458183,1.3978592585111684,0.0001561344781621089,0.0555896757926828,-2.2170535364245053e-10,4.613265533126443e-9,3.766000376818123e-12,-6.915226691389928e-15,1.441645419824379e-13,0.5668795490975227,0.6071948684064521,0.9867649070834866
0.0151,0.9729254411157734,-0.13048693189175273,0.6607209348976226,-0.10922845841298336,0.6510130310959884,-0.1813278484714481,0.3803556980145871,0.040602644864751035,0.0008589683848956774,-0.0003321851268451728,0.0698143338440518,-0.0035470789298566773,1.0851413176451072,1.3978703876936116,0.00015606149084714102,0.055589585916236584,-2.0581823996944574e-10,4.61324404042446e-9,4.506293982584635e-12,-6.4362971261164e-15,1.4416386958967632e-13,0.5668786352621497,0.60719544679403,0.9867710462404673
0.0152,0.9729397596887522,-0.13052163959734273,0.6607301204372207,-0.10925373393953064,0.6510211920027555,-0.18135522131254359,0.38139689098950286,0.04079405884497777,0.000859035605226658,-0.00033218609523990564,0.0698124915061995,-0.0035533873499403773,1.0851478146665967,1.3978809872354234,0.00015598799298666897,0.05558949600338575,-1.8983182114143738e-10,4.6132241319966456e-9,5.512961877515717e-12,-5.957270887033176e-15,1.4416324635865055e-13,0.5668785440741205,0.6071954973933007,0.986771740038258
0.0153,0.972953508111148,-0.130555185556944,0.6607389466508441,-0.10927815306700334,0.6510290251282291,-0.18138162517187043,0.3824342569162914,0.04098477072716204,0.0008591012272113087,-0.0003321838572402678,0.06981065210368531,-0.003559690939440815,1.0851540593536142,1.3978911006715553,0.00015591394874800484,0.055589406064317906,-1.7462766627542913e-10,4.613205282710389e-9,6.424197162557586e-12,-5.50095591585609e-15,1.4416265633640736e-13,0.566878410315684,0.6071955444855723,0.9867730672895424
0.0154,0.9729666947611594,-0.13058759064461822,0.6607474186345006,-0.1093017311114846,0.6510365348631241,-0.18140707734440653,0.383467808450148,0.04117478269459456,0.0008591652737071105,-0.0003321784723065955,0.06980881562422966,-0.0035659896608188396,1.0851600550052642,1.3979007430314758,0.0001558393664044804,0.05558931610137246,-1.6025552303889285e-10,4.613187425672669e-9,7.2146056408034096e-12,-5.068589643167946e-15,1.4416209746486186e-13,0.566878166801058,0.60719563021966,0.9867754836239298
0.0155,0.9729793337145515,-0.1306188780275198,0.6607555454617027,-0.10932448528351567,0.651043729833935,-0.1814315975341147,0.3844975571783613,0.0413640967439834,0.000859227783617811,-0.0003321700066713906,0.06980698204462539,-0.003572283469550505,1.085165807326895,1.3979099277537501,0.00015576425943766788,0.055589226116308815,-1.466907045851758e-10,4.613170535930207e-9,7.889505163992854e-12,-4.659484170615762e-15,1.4416156895767626e-13,0.5668778193391617,0.60719575255042,0.986778931400973
0.0156,0.9729914390470887,-0.13064907087280334,0.6607633362059623,-0.1093464327936377,0.6510506186671559,-0.18145520544495752,0.38552351468822,0.04155271487203666,0.000859288795847158,-0.00033215852656715515,0.06980515134166519,-0.0035785723211118644,1.0851713220238537,1.3979186682769418,0.0001556886413291393,0.05558913611088636,-1.3390852406762458e-10,4.613154588529719e-9,8.454213583865627e-12,-4.27295159984653e-15,1.4416107002851278e-13,0.5668773737389147,0.6071959094327087,0.9867833529802238
0.0157,0.9730030248345357,-0.13067819234762332,0.6607707999407914,-0.10936759085239191,0.6510572099892813,-0.18147792078089786,0.38654569256701293,0.04174063907546244,0.000859348349298899,-0.00033214409822639114,0.06980332349214181,-0.0035848561709789714,1.0851766048014875,1.3979269780396157,0.00015561252556046677,0.055589046086864484,-1.2188429463958603e-10,4.613139558517921e-9,8.914048752161422e-12,-3.908304032507259e-15,1.4416059989103345e-13,0.5668768358092361,0.607196098821382,0.9867886907212353
0.0158,0.9730141051526574,-0.13070626561913432,0.6607779457397022,-0.10938797667031952,0.6510635124268056,-0.18149976324589837,0.38756410240202865,0.04192787135096883,0.0008594064828767817,-0.0003321267878816007,0.06980149847284806,-0.0035911349746278803,1.0851816613651442,1.397934870480336,0.00015553592561322237,0.05558895604600257,-1.1059332945440658e-10,4.613125420941535e-9,9.274328520619944e-12,-3.5648535702449394e-15,1.4416015775890058e-13,0.5668762113590452,0.6071963186712963,0.9867948869835597
0.0159,0.9730246940772185,-0.13073331385449077,0.6607847826762068,-0.10940760745796173,0.651069534606223,-0.18152075254392175,0.38857875578055584,0.04211441369526391,0.000859463235484554,-0.0003321066617652858,0.06979967626057662,-0.003597408687534643,1.085186497420171,1.3979423590376676,0.00015545885496897818,0.05558886599006001,-1.0001094166543389e-10,4.613112150847277e-9,9.540370740980861e-12,-3.2419123147065964e-15,1.4415974284577627e-13,0.5668755061972616,0.6071965669373076,0.9868018841267494
0.016,0.9730348056839836,-0.13075936022084722,0.6607913198238172,-0.1094265004258597,0.6510752851540277,-0.18154090837893078,0.38958966428988323,0.0423002681050558,0.0008595186460259634,-0.00033208378610994846,0.0697978568321203,-0.003603677265175314,1.0851911186719156,1.3979494571501752,0.00015538132710930626,0.0555887759207962,-9.011244442601442e-11,4.613099723281866e-9,9.71749326498388e-12,-2.938792367539226e-15,1.441593543653227e-13,0.5668747261328043,0.6071968415742722,0.9868096245103571
0.0161,0.9730444540487176,-0.13078442788535816,0.6607975662560457,-0.1094446727845547,0.651080772696714,-0.18156025045488813,0.3905968395172996,0.042485436577052574,0.0008595727534047574,-0.0003320582271480907,0.06979604016427182,-0.003609940663025946,1.0851955308257253,1.3979561782564223,0.00015530335551577876,0.05558868583997052,-8.087315088949488e-11,4.6130881132920195e-9,9.811013944368695e-12,-2.6548058303898265e-15,1.44158991531202e-13,0.5668738769745929,0.6071971405370463,0.986818050493935
0.0162,0.9730536532471852,-0.13080854001517817,0.6608035310464042,-0.10946214174458789,0.6510860058607767,-0.18157879847575656,0.39160029305009353,0.042669921107962326,0.000859625596524684,-0.00033203005111221454,0.06979422623382395,-0.0036161988365625937,1.0851997395869477,1.3979625357949739,0.0001552249536699677,0.055588595749342364,-7.226837420922221e-11,4.6130772959244575e-9,9.826250630875003e-12,-2.389264804905406e-15,1.4415865355707638e-13,0.5668729645315467,0.6071974617804861,0.9868271044370357
0.0163,0.9730624173551506,-0.1308317197774617,0.6608092232684047,-0.1094789245165005,0.6510909932727094,-0.18159657214549876,0.39260003647555375,0.04285372369449316,0.0008596772142894908,-0.00033199932423482196,0.0697924150175694,-0.003622451741261309,1.0852037506609298,1.3979685432043942,0.00015514613505344517,0.05558850565067111,-6.42734275385432e-11,4.613067246225895e-9,9.768521176242487e-12,-2.1414813927329664e-15,1.44158339656608e-13,0.5668719946125849,0.6071978032594476,0.9868367286992112
0.0164,0.9730707604483791,-0.13085399033936326,0.6608146519955596,-0.10949503831083371,0.6510957435590069,-0.18161359116807743,0.39359608138096897,0.043036846333353175,0.000859727645602925,-0.00033196611274841504,0.06979060649230097,-0.0036286993325981465,1.085207569753019,1.397974213923248,0.00015506691314778328,0.05558841554571616,-5.686362403080447e-11,4.613057939243051e-9,9.643143432210843e-12,-1.9107676955195037e-15,1.4415804904345905e-13,0.5668709730266269,0.6071981629287873,0.9868468656400147
0.0165,0.9730786966026354,-0.1308753748680374,0.6608198263013806,-0.10951050033812873,0.6511002653461633,-0.1816298752474554,0.39458843935362803,0.04321929102125044,0.000859776929368735,-0.0003319304828854958,0.06978880063481141,-0.00363494156604916,1.0852112025685634,1.3979795613900996,0.00015498730143455411,0.05558832543623691,-5.001427683935335e-11,4.613049350022646e-9,9.455435250519777e-12,-1.6964358149120369e-15,1.4415778093129168e-13,0.566869905582592,0.6071985387433612,0.9868574576189982
0.0166,0.9730862398936839,-0.13089589653063866,0.66082475525938,-0.10952532780892678,0.651104567260673,-0.18164544408759528,0.39557712198081935,0.04340105975489307,0.0008598251044906681,-0.00033189250087856624,0.06978699742189347,-0.0036411783970904015,1.0852146548129102,1.3979845990435136,0.00015490731339532976,0.055588235323992735,-4.370069911753636e-11,4.6130414536113974e-9,9.210714482908974e-12,-1.497797852557563e-15,1.4415753453376802e-13,0.5668687980893997,0.6071989286580255,0.9868684469957142
0.0167,0.9730934043972894,-0.13091557849432148,0.6608294479430699,-0.10953953793376904,0.6511086579290303,-0.1816603173924598,0.3965621408498317,0.043582154530989146,0.0008598722098724719,-0.0003318522329601284,0.06978519683033986,-0.0036474097811979253,1.0852179321914064,1.397989340322054,0.00015482696251168228,0.05558814521074302,-3.789820401870042e-11,4.61303422505602e-9,8.914298981118121e-12,-1.3141659101030842e-15,1.4415730906455027e-13,0.5668676563559689,0.6071993306276362,0.9868797761297151
0.0168,0.9731002041892167,-0.13093444392624046,0.6608339134259623,-0.10955314792319672,0.6511125459777295,-0.18167451486601174,0.3975435075479539,0.04376257734624678,0.0008599182844178942,-0.0003318097453626843,0.06978339883694339,-0.003653635673847785,1.0852210404094,1.3979937986642859,0.00015474626226518376,0.05558805509824716,-3.2582104696192296e-11,4.613027639403237e-9,8.571506596886923e-12,-1.1448520891956051e-15,1.441571037373006e-13,0.5668664861912195,0.60719974260705,0.9868913873805536
0.0169,0.9731066533452307,-0.13095251599355,0.6608381607815695,-0.10956617498775104,0.6511162400332648,-0.1816880562122138,0.39852123366247466,0.04394233019737405,0.0008599633670306827,-0.00033176510431873587,0.06978160341849678,-0.003659856030516034,1.0852239851722383,1.397997987508773,0.00015466522613740628,0.05558796498826456,-2.7727714303358838e-11,4.613021671699762e-9,8.18765518195507e-12,-9.891684914821292e-16,1.4415691776568118e-13,0.5668652934040704,0.6072001625511226,0.9869032231077818
0.017,0.9731127659410956,-0.13096981786340475,0.6608421990834034,-0.10957863633797318,0.6511197487221307,-0.18170096113502868,0.39949533078068256,0.04412141508107905,0.0008600074966145849,-0.00033171837606078527,0.06977981055179278,-0.003666070806678726,1.0852267721852684,1.39800192029408,0.00015458386760992197,0.05558787488255458,-2.3310345993546758e-11,4.613016296992317e-9,7.768062588062233e-12,-8.464272186096551e-16,1.4415675036335413e-13,0.5668640838034412,0.6072005884147104,0.9869152256709525
0.0171,0.9731185560525765,-0.13098637270295913,0.6608460374049759,-0.10959054918440436,0.6511230806708214,-0.18171324933841912,0.4004658104898662,0.04429983399406987,0.0008600507120733484,-0.0003316696268213345,0.06977802021362414,-0.003672279957811913,1.085229407153838,1.398005610458772,0.00015450220016430285,0.055587784782876626,-1.930531292010321e-11,4.613011490327616e-9,7.318046666948141e-12,-7.159403722251976e-16,1.4415660074398168e-13,0.5668628631982511,0.6072010181526695,0.9869273374296178
0.0172,0.9731240377554381,-0.13100220367936768,0.6608496848197996,-0.10960193073758578,0.6511262445058312,-0.18172494052634783,0.40143268437731455,0.044477588933054625,0.0008600930523107214,-0.00033161892283288557,0.06977623238078363,-0.003678483439391651,1.0852318957832945,1.3980090714414128,0.00015442023728212106,0.055587694690990085,-1.568792823637479e-11,4.61300722675238e-9,6.842925270352477e-12,-5.970200539757532e-16,1.44156468121226e-13,0.5668616373974195,0.6072014497198562,0.9869395007433305
0.0173,0.973129225125445,-0.13101733395978496,0.660853150401386,-0.10961279820805865,0.6511292488536544,-0.18173605440277754,0.4023959640303161,0.04465468189474138,0.0008601345562304512,-0.0003315663303279404,0.06977444703006401,-0.0036846812068939906,1.0852342437789853,1.398012316680567,0.00015433799244494865,0.055587604608654355,-1.2433505095708379e-11,4.613003481313328e-9,6.348016250014927e-12,-4.889783655083267e-16,1.441563517087492e-13,0.5668604122098655,0.6072018810711267,0.9869516579716429
0.0174,0.973134132238362,-0.1310317867113654,0.6608564432232477,-0.10962316880636418,0.6511321023407856,-0.18174661067167097,0.40335566103615966,0.044831114875838254,0.0008601752627362853,-0.00033151191553900116,0.06977266413825801,-0.0036908732157949877,1.085236456846258,1.3980153596147988,0.0001542554791343577,0.05558751453762881,-9.517356651450845e-12,4.613000229057176e-9,5.8386374576751896e-12,-3.911274084699223e-16,1.441562507202135e-13,0.5668591934445087,0.6072023101613371,0.9869637514741074
0.0175,0.9731387731699537,-0.13104558510126355,0.6608595723588965,-0.10963305974304353,0.6511348135937186,-0.18175662903699086,0.4043117869821339,0.04500688987305333,0.0008602152107319716,-0.0003314557446985698,0.06977088368215839,-0.0036970594215706945,1.0852385406904599,1.3980182136826733,0.00015417271083192032,0.05558742447967284,-6.914796056948886e-12,4.6129974450306435e-9,5.3201067450729344e-12,-3.027792845075397e-16,1.44156164369281e-13,0.5668579869102685,0.6072027349453435,0.9869757236102765
0.0176,0.973143161995985,-0.13105875229663394,0.6608625468818444,-0.10964248822863795,0.6511373912389481,-0.18176612920269986,0.4052643534555274,0.0451820088830947,0.0008602544391212578,-0.00033139788403914835,0.06976910563855791,-0.003703239779697165,1.0852405010169384,1.3980208923227542,0.00015408970101920858,0.05558733443654584,-4.601136465549527e-12,4.612995104280448e-9,4.797741963947898e-12,-2.2324609526818987e-16,1.4415609186961395e-13,0.566856798416064,0.6072031533780023,0.9869875167397028
0.0177,0.9731473127922204,-0.13107131146463108,0.6608653758656038,-0.10965147147368862,0.6511398439029683,-0.18177513087276076,0.406213372043629,0.04535647390267046,0.0008602929868078915,-0.00033133839979323886,0.0697673299842493,-0.003709414245650452,1.085242343531041,1.3980234089736063,0.00015400646317779458,0.0555872444100072,-2.5516910305995275e-12,4.612993181853307e-9,4.2768609660397496e-12,-1.5183994239887237e-16,1.4415603243487448e-13,0.5668556337708146,0.6072035634141695,0.9869990732219384
0.0178,0.9731512396344247,-0.1310832857724095,0.6608680683836866,-0.10966002668873676,0.6511421802122734,-0.18178365375113628,0.4071588543337274,0.0455302869284887,0.0008603308926956203,-0.00033127735819334325,0.06976555669602531,-0.0037155827749066096,1.0852440739381148,1.3980257770737945,0.00015392301078925036,0.055587154401816316,-7.417729054456957e-13,4.6129916527959395e-9,3.762781603088186e-12,-8.787292754659157e-17,1.4415598527872478e-13,0.5668544987834396,0.6072039630087015,0.987010335416536
0.0179,0.9731549565983627,-0.13109469838712368,0.6608706335096048,-0.10966817108432356,0.6511444087933579,-0.1817917175417891,0.40810081191311115,0.04570344995725751,0.000860368195688192,-0.00033121482547196366,0.06976378575067874,-0.003721745322941691,1.0852456979435081,1.3980280100618823,0.00015383935733514809,0.05558706441373256,8.533047565651213e-13,4.612990492155063e-9,3.2608217268329014e-12,-3.065715235835044e-17,1.4415594961482696e-13,0.5668533992628584,0.6072043501164542,0.987021245683048
0.018,0.973158477759799,-0.13110557247592813,0.6608730803168709,-0.10967592187099023,0.651146538272716,-0.181799341948682,0.4090392563690691,0.045875964985685,0.0008604049346893543,-0.000331150867861602,0.06976201712500231,-0.0037279018452317497,1.0852472212525675,1.3980301213764348,0.00015375551629705973,0.05558697444751533,2.2582288020860835e-12,4.6129896749773966e-9,2.7762991890135864e-12,2.049528151884729e-17,1.4415592465684322e-13,0.5668523410179904,0.6072047226922842,0.987031746381027
0.0181,0.9731618171944982,-0.13111593120597745,0.6608754178789965,-0.10968329625927796,0.6511485772768419,-0.18180654667577767,0.4099741992888899,0.04604783401047925,0.0008604411486028546,-0.0003310855515947605,0.06976025079578875,-0.00373405229725284,1.0852486495706408,1.3980321244560165,0.00015367150115655747,0.055586884504924015,3.4976860777704076e-12,4.612989176309658e-9,2.31453184136992e-12,6.627227243799892e-17,1.4415590961843574e-13,0.5668513298577548,0.6072050786910472,0.9870417798700252
0.0182,0.9731649889782255,-0.13112579774442604,0.6608776552694938,-0.10969031145972799,0.6511505344322303,-0.1818133514270388,0.41090565225986225,0.046219059028348365,0.0008604768763324409,-0.00033101894290394094,0.06975848673983086,-0.003740196634481013,1.0852499886030753,1.3980340327391916,0.00015358732539521338,0.05558679458771801,4.596363430271176e-12,4.612988971198565e-9,1.880837535641628e-12,1.0736171875209791e-16,1.4415590371326667e-13,0.566850371591071,0.6072054160675997,0.9870512885095951
0.0183,0.9731680071867451,-0.13113519525842846,0.660879801561875,-0.10969698468288148,0.6511524183653751,-0.18181977590642817,0.41183362686927477,0.04638964203600043,0.0008605121567818606,-0.0003309511080216455,0.06975672493392134,-0.0037463348123923245,1.0852512440552187,1.3980358596645244,0.00015350300249459948,0.05558670469765668,5.578947706241598e-12,4.612989034690837e-9,1.4805341235683886e-12,1.44451518814142e-16,1.4415590615499817e-13,0.5668494720268582,0.6072057327767978,0.9870602146592894
0.0184,0.9731708858958219,-0.13114414691513926,0.6608818658296521,-0.10970333313927967,0.6511542377027708,-0.18182583981790845,0.4127581347044162,0.04655958503014353,0.0008605470288548616,-0.0003308821131803761,0.06975496535485298,-0.0037524667864628266,1.085252421632418,1.3980376186705796,0.0001534185459362879,0.055586614836499446,6.470125752334848e-12,4.61298934183319e-9,1.1189394568898924e-12,1.7822957097712778e-16,1.4415591615729247e-13,0.566848636974036,0.6072060267734977,0.9870685006786601
0.0185,0.9731736391812206,-0.1311526758817129,0.6608838571463374,-0.10970937403946372,0.6511560010709118,-0.1818315628654424,0.41367918735257536,0.04672889000748578,0.0008605815314551914,-0.00033081202461263484,0.06975320797941854,-0.003758592512168574,1.0852535270400212,1.3980393231959218,0.00015333396920185076,0.05558652500600567,7.294584415204074e-12,4.612989867672345e-9,8.013713873458342e-13,2.0938377359405189e-16,1.4415593293381165e-13,0.5668478722415234,0.6072062960125557,0.9870760889272602
0.0186,0.9731762811187059,-0.1311608053253039,0.6608857845854426,-0.1097151245939749,0.6511577170962921,-0.1818369647529927,0.41459679640104075,0.046897558964735256,0.0008606157034865977,-0.0003307409085509237,0.06975145278441072,-0.003764711944985619,1.085254565983375,1.3980409866791152,0.00015324928577286007,0.05558643520793476,8.077010541502437e-12,4.612990587255017e-9,5.331477666759085e-13,2.3860202501790936e-16,1.4415595569821793e-13,0.56684718363824,0.6072065384488277,0.9870829217646417
0.0187,0.9731788257840426,-0.13116855841306682,0.66088765722048,-0.10972060201335435,0.6511593944054063,-0.18184206518452212,0.4155109734371012,0.047065593898600065,0.0008606495838528284,-0.00033066883122774473,0.06974969974662235,-0.003770825040390016,1.0852555441678275,1.3980426225587241,0.000153164509130888,0.055586345444046115,8.842090977883164e-12,4.612991475627926e-9,3.195864466198008e-13,2.6657222360169864e-16,1.4415598366417344e-13,0.5668465769731051,0.6072067520371702,0.9870889415503573
0.0188,0.9731812872529954,-0.13117595831215614,0.6608894841249618,-0.10972582350814329,0.6511610416247485,-0.1818468838639933,0.41642173004804534,0.04723299680578829,0.0008606832114576308,-0.00033059585887559997,0.06974794884284609,-0.0037769317538578176,1.085256467298726,1.3980442442733136,0.00015307965275750652,0.05558625571609909,9.614512570999336e-12,4.61299250783779e-9,1.6600527891721912e-13,2.9398226769841403e-16,1.441560160453404e-13,0.566846058055038,0.6072069347324393,0.9870940906439594
0.0189,0.9731836796013288,-0.13118302818972638,0.6608912743724001,-0.10973080628888295,0.6511626673808131,-0.18185144049536908,0.41732907782116185,0.04739976968300803,0.0008607166252047527,-0.0003305220577269913,0.06974620004987478,-0.0037830320408650782,1.0852573410814177,1.3980458652614476,0.0001529947301342878,0.0555861660258531,1.0418962167504168e-11,4.6129936589313265e-9,7.772211530784954e-14,3.2152005566105246e-16,1.4415605205538093e-13,0.5668456326929578,0.607207084489491,0.9870983114050004
0.019,0.9731860169048078,-0.1311897912129321,0.6608930370363068,-0.1097355675661145,0.6511642803000945,-0.18185575478261212,0.4182330283437395,0.04756591452696737,0.000860749863997942,-0.00033044749401442094,0.06974445334450112,-0.0037891258568878497,1.0852581712212501,1.3980474989616904,0.00015290975474280394,0.05558607637506751,1.1280126614050804e-11,4.612994903955255e-9,6.005480753138527e-14,3.4987348584261016e-16,1.4415609090795724e-13,0.5668453066957843,0.6072071992631817,0.9871015461930327
0.0191,0.973188313239197,-0.1311962705489277,0.660894781190194,-0.10974012455037917,0.651165889009087,-0.1818598464296851,0.419133593203067,0.04773143333437442,0.0008607829667409461,-0.0003303722339703908,0.06974270870351786,-0.0037952131574021876,1.0852589634235708,1.398049158812607,0.00015282474006462693,0.055585986765501735,1.2222692757292425e-11,4.612996217956291e-9,1.1832120732751969e-13,3.7973045659608376e-16,1.4415613181673143e-13,0.5668450858724363,0.6072072770083676,0.9871037373676089
0.0192,0.973190582680261,-0.1312024893648678,0.6608965159075738,-0.10974449445221814,0.6511675021342849,-0.18186373514055082,0.4200307839864329,0.047896328101937266,0.0008608159723375127,-0.00033029634382740296,0.06974096610371779,-0.003801293897884144,1.0852597233937273,1.3980508582527613,0.00015273969958132895,0.055585897198915164,1.3271347443882197e-11,4.6129975759811555e-9,2.5783916643594604e-13,4.117788662744694e-16,1.4415617399536575e-13,0.5668449760318336,0.6072073156799047,0.9871048272882814
0.0193,0.9731928274561387,-0.1312084564598015,0.6608982424242708,-0.10974868363835878,0.6511691205050572,-0.18186742804456119,0.4209246129871716,0.04806060104582069,0.0008608488867721012,-0.00033021984844590504,0.06973922554108732,-0.003807368067944467,1.0852604524881717,1.3980525990296688,0.00015265463628300776,0.0555858076751763,1.4368320902102198e-11,4.612998958101742e-9,4.562008839781797e-13,4.444245348781484e-16,1.44156216854141e-13,0.5668449851263804,0.6072073702367953,0.9871052287030435
0.0194,0.9731950003535692,-0.13121412026892543,0.6608999292682829,-0.10975265296153174,0.6511707124528298,-0.18187087949161534,0.4218150953356781,0.048224255282026014,0.0008608815786484827,-0.00033014259895351657,0.06973748709158965,-0.003813435800410773,1.0852611338889142,1.3980543336897928,0.00015256950931632874,0.05558571818625479,1.5159740445122768e-11,4.613000373676278e-9,5.865912762304012e-13,4.679911152709649e-16,1.4415626086580693e-13,0.5668451118852058,0.6072076781226573,0.9871069715945946
0.0195,0.9731970981494639,-0.13121948201167052,0.6609015740684465,-0.10975640317217307,0.6511722753159657,-0.18187409009619065,0.4227022433881184,0.04838729308939932,0.0008609140387925781,-0.00033006459857995603,0.06973575075975323,-0.0038194971024428093,1.0852617668890199,1.3980560576115992,0.00015248431669700723,0.055585628731129724,1.5664918182596598e-11,4.613001825016711e-9,6.409126164180074e-13,4.832880913699096e-16,1.4415630611094177e-13,0.5668453217083732,0.6072081877643832,0.9871098565931582
0.0196,0.9731991248371197,-0.13122455162618768,0.6609031792275042,-0.10975994160439738,0.6511738111853334,-0.18187706810720036,0.42358606906171004,0.048549716611815556,0.0008609462780810304,-0.00032998587566654435,0.06973401653840587,-0.003825551960471476,1.0852623534283459,1.3980577732609591,0.0001523990628261172,0.05558553930993128,1.595729573762624e-11,4.61300331205075e-9,6.288738457621076e-13,4.926322199280615e-16,1.4415635257004974e-13,0.5668455772121227,0.6072088083601613,0.9871133696845021
0.0197,0.9732010844098339,-0.1312293390506279,0.6609047471481994,-0.10976327559231919,0.6511753221518007,-0.1818798217735576,0.4244665842736705,0.048711527993149664,0.0008609783073904827,-0.00032990645855460253,0.06973228442037539,-0.0038316003609276724,1.0852628954467496,1.3980594831037454,0.00015231375210473264,0.05558544992278963,1.6110314733314254e-11,4.6130048347061e-9,5.601839054838109e-13,4.983402576985002e-16,1.4415640022363505e-13,0.566845841012695,0.6072094491081798,0.9871169968543954
0.0198,0.9732029808609034,-0.131233854223142,0.6609062802332747,-0.10976641247005309,0.651176810306236,-0.18188235934417557,0.4253438009412174,0.04887272937727657,0.000861010137597578,-0.00032982637558545116,0.06973055439848956,-0.003837642290242297,1.0852633948840884,1.3980611896058297,0.00015222838893392746,0.05558536056983495,1.6197416792763185e-11,4.6130063929104724e-9,4.4455173680422145e-13,5.027289614343047e-16,1.4415644905220198e-13,0.56684607572633,0.6072100192066266,0.9871202240886058
0.0199,0.9732048181836255,-0.13123810708188097,0.6609077808854731,-0.10976935957171362,0.6511782777395071,-0.18188468906796734,0.426217730981568,0.04903332290807121,0.0008610417795789591,-0.0003297456551004113,0.06972882646557618,-0.003843677734846248,1.0852638536802188,1.3980628952330842,0.00015214297771477564,0.055585271251197416,1.6292043539075585e-11,4.613007986591573e-9,2.916862809444569e-13,5.08115087888554e-16,1.441564990362548e-13,0.5668462439692681,0.6072104278536902,0.987122537372902
0.02,0.9732066003712971,-0.1312421075649957,0.6609092515075378,-0.10977212423141536,0.6511797265424821,-0.18188681919384617,0.42708838631194,0.04919331072940853,0.000861073244211269,-0.00032966432544080356,0.06972710061446305,-0.0038497066811704244,1.0852642737749985,1.3980646024513812,0.0001520575228483511,0.055585181967007194,1.6467636595354006e-11,4.613009615677112e-9,1.1129647912562323e-13,5.168153938143278e-16,1.441565501562977e-13,0.5668463083577496,0.6072105842475585,0.9871234226930522


==> data/tuned_0th_4mF.csv <==
0.0,1.0067552230867676,-0.04029913889433857,0.20330299948998976,0.05885597151382373,0.20030310784149463,-0.01608748059654234,0.20230451163495683,0.008124112353003962,0.00027215096174116113,-2.185798994095429e-5,0.0704451141318348,-0.002805774194391405,1.084409521544636,0.4290526993758472,6.448912422708622e-20,0.05652532574499606,-7.779704729421164e-41,4.600042785237128e-9,0.0,0.0,1.437513370386603e-13,0.5652532574498266,0.1866812269880435,1.002910145188458
0.0001,0.9765651109347271,-0.03783100242758412,0.210472404008258,0.054101572335287215,0.31637260457670124,-0.027542319973766834,0.2025257747318017,0.008136245978391765,0.0002730826438061587,-2.3173936347805847e-5,0.07044548913767326,-0.002806501665784144,1.0843916367137492,0.42915746361042745,3.532950664529384e-10,0.05652554648540439,4.553954136799606e-7,4.609795441197201e-9,3.0393623560347287e-7,7.156427245871614e-12,1.4387645203951463e-13,0.5685197228358119,0.18672635343350918,1.0158593792655248
0.0002,0.9077481841609103,-0.032186636515253685,0.24846612911048624,0.040904380082662894,0.3956896668665284,-0.038762386932640905,0.20304115674634649,0.008176156521604928,0.00027902894407177503,-2.6881590754411266e-5,0.0704468879245311,-0.002808301213534846,1.0841922312695311,0.42964844699311006,9.533048949573906e-9,0.05652802202652934,3.6151242478115853e-6,4.786501796119319e-9,1.4360018775422862e-6,9.253641388063695e-11,1.4788747746387498e-13,0.5657303504345084,0.1869380166919961,1.0214934280181514
0.0003,0.8348319759592807,-0.026594014397862544,0.3174962852069147,0.022669586390892747,0.4436733374829914,-0.04841628461987895,0.20366275469746792,0.008242074330745777,0.0002921114831577391,-3.2445080582238234e-5,0.07044769867967308,-0.002810480789936454,1.0835839562627254,0.42908173901542046,5.757227468664563e-8,0.05653562864121081,8.94101692398915e-6,5.408376255001323e-9,1.9211902485169244e-6,2.7171311939288296e-10,1.6567802464800476e-13,0.5553385956615253,0.18679570785561603,0.9984337672785835
0.0004,0.7830631200816555,-0.023739199080966368,0.39919442188292403,0.003971209255249957,0.469516295802972,-0.056243875270099206,0.2042908803513557,0.008327346752285273,0.0003114013618098567,-3.9172991522525926e-5,0.07044561902954628,-0.0028123942226512266,1.0824718483011408,0.4285946591955145,1.916853264754214e-7,0.05654966312987176,1.3048264899535444e-5,6.533071334138565e-9,9.778126215587092e-7,4.2707139618403043e-10,2.014241337252323e-13,0.5912693447057638,0.1871004311512881,0.9494877838483158
0.0005,0.7619701958691223,-0.024669016249074086,0.4724124940706384,-0.01126252994943071,0.4830752407812481,-0.06268625160639105,0.2049092242959507,0.008425613374685746,0.0003342034414664275,-4.637781815584737e-5,0.0704392681296951,-0.002813654890250338,1.080954498552526,0.435609019126696,4.588473915404097e-7,0.05656904327703697,1.3231605482210743e-5,7.883829532760852e-9,-6.196416809649821e-7,4.4474598498070275e-10,2.4636332525528834e-13,0.7134405300034123,0.19179067458022425,0.8975096893549223
0.0006,0.7672916415370176,-0.028670123006995125,0.5236990024414463,-0.021090401734027372,0.4921256275354496,-0.06839105288319226,0.20554481164852148,0.008533557756997429,0.00035759814984300653,-5.354228471494911e-5,0.07042871499423946,-0.0028142173531982514,1.0792449456194892,0.4600483279556784,8.891864254078715e-7,0.05659123424012416,9.581983883580855e-6,9.049846491940545e-9,-1.7362115728794877e-6,3.201559324032857e-10,2.8553755639333284e-13,0.8208051041065834,0.20132673881668062,0.8577339252912066
0.0007,0.7876626357486824,-0.03401555521102671,0.5501049026422274,-0.025752102858538437,0.5011852321893304,-0.07383542564131691,0.20623110169557954,0.00865085138931886,0.00037949585677141644,-6.0401469146348756e-5,0.07041511825374737,-0.0028142979502125904,1.0775478328895396,0.4977567076917923,1.491190641046863e-6,0.056613744843131704,4.304015617027359e-6,9.746714653216161e-9,-1.8125392751141388e-6,1.3337514180167816e-10,3.0833396890477413e-13,0.8999693977035962,0.21664971301546776,0.826650485995562
0.0008,0.8109330046571601,-0.03888358823120687,0.5570628038708253,-0.0270517132787457,0.5116904557218638,-0.0791771786751488,0.20698905069518064,0.008778889882560165,0.0003990027067172205,-6.693209010174826e-5,0.07040008904980923,-0.0028142309623709234,1.0759601446027944,0.5349948774245348,2.257774152358582e-6,0.05663536399709601,2.5982378205876774e-7,9.958589488260239e-9,-1.0079430344213133e-6,-9.428021234653544e-12,3.13863289830912e-13,0.9,0.23164410478088257,0.8173523332307955
0.0009,0.8289755216239872,-0.04217349791771672,0.5537609222494436,-0.02726387969059912,0.5229976997723221,-0.08429316856381285,0.2078203741160831,0.0089191591199575,0.0004162901737805386,-7.327023712912539e-5,0.07038502728134662,-0.002814308143512285,1.0744987256209835,0.5722428041792409,3.176835551201533e-6,0.056655851564202,-1.8266272631608358e-6,9.86522365115282e-9,-3.186839395926762e-7,-7.200766979280756e-11,3.09222053206334e-13,0.9,0.2540617943684407,0.8255424114656287
0.001,0.8389014163822797,-0.043740560916105786,0.5486952888316732,-0.028173169409889367,0.5337260152097106,-0.08895060653294615,0.20871202036963105,0.009072116879542938,0.00043208843209761996,-7.95932956307652e-5,0.07037078119944848,-0.0028146894872444735,1.0731539284353229,0.6094998045460375,4.236043989976439e-6,0.05667529230378089,-2.461447706452312e-6,9.641328820893829e-9,3.646446573848502e-8,-8.360370972313059e-11,3.011293819002792e-13,0.9,0.2651740465958907,0.8320315932283354
0.0011,0.8418314099506945,-0.044146910585744145,0.5470774400437152,-0.03058253479114002,0.5427713657035169,-0.09298053658038362,0.20964534296209397,0.009236815495811476,0.0004471703218313451,-8.602326557822446e-5,0.07035762086857135,-0.002815394808269599,1.071905895776818,0.6467647846888069,5.4247292595579875e-6,0.0566939009900281,-2.2800528621656503e-6,9.399764452356045e-9,1.6032361787068813e-7,-7.241397926604953e-11,2.932239835563458e-13,0.9,0.28754926798075137,0.8496493336755918
0.0012,0.8412114741191364,-0.04431264514829971,0.5505056730996294,-0.034340727893279896,0.5496603849703158,-0.09634753538494416,0.2106025060882153,0.009411113985123938,0.0004621037139898305,-9.259393562746058e-5,0.0703453767150019,-0.002816340336897002,1.0707338300697038,0.6840368592989334,6.734256200940748e-6,0.056711909540156244,-1.816419212447825e-6,9.194779210293629e-9,1.6478243591134563e-7,-5.545628180002668e-11,2.8684183030254944e-13,0.9,0.29892330408645756,0.854938209361906
0.0013,0.8403045848487418,-0.044957829011707376,0.5577540919599983,-0.0387162729736582,0.5546508706506239,-0.09917075478845694,0.21157359240766338,0.009592449305532347,0.0004770670298248406,-9.924668410894833e-5,0.07033371310710075,-0.0028174179682817968,1.069626836793285,0.7213153161881303,8.157679098203979e-6,0.05672943282171296,-1.4093426431562733e-6,9.034882735942495e-9,9.750637987731441e-8,-4.184317126865018e-11,2.820296067240611e-13,0.9,0.3211168931640377,0.863042621516851
0.0014,0.8414162202668077,-0.04647844015972016,0.5664138465291283,-0.042833788080882375,0.558386473751103,-0.10164925675264304,0.21255530945024484,0.009778394954771537,0.0004919787402011066,-0.00010587604521452334,0.0703222993856697,-0.0028185378913884156,1.068583505725957,0.758599512309461,9.688726683091555e-6,0.05674647100948513,-1.2530262657184919e-6,8.903700423666855e-9,3.4680332030112946e-9,-3.6946020800977064e-11,2.7815585373502685e-13,0.9,0.33122648936625204,0.8643750859531985
0.0015,0.8450339634162902,-0.04878512484631282,0.5744349366481531,-0.04616121052252939,0.561544160507055,-0.10396942654465052,0.21355015008808859,0.009967479836863139,0.0005066108127727932,-0.00011238248184468067,0.07031097611432456,-0.002819676000024647,1.0676116170674368,0.7958887476511515,1.1320570250987147e-5,0.05676290980678658,-1.3575135835968497e-6,8.775400778658966e-9,-7.432072250962186e-8,-4.0894787556401253e-11,2.743376891871646e-13,0.9,0.35494157515972535,0.8659051257998772
0.0016,0.8505521758009666,-0.051532661678602244,0.5806174627367974,-0.048542231229162236,0.5646367979743688,-0.10626097643433303,0.21456241559925812,0.010159064872190983,0.0005207338418263223,-0.00011869754576558787,0.07029972428888145,-0.0028208554739318375,1.0667218868241573,0.8331822332856095,1.3045511855937424e-5,0.05677859644595584,-1.630372486897354e-6,8.6276793389359e-9,-1.1055631887274387e-7,-5.0434744882355045e-11,2.6982672853083584e-13,0.9,0.36539409108820536,0.866726810817339
0.0017,0.8569256146547988,-0.05431650109226915,0.5846258232853642,-0.05011550254404745,0.567950328599702,-0.10858501063306916,0.21559577929790125,0.010353107331940973,0.0005341908026226841,-0.00012479111975842734,0.07028861098885011,-0.002822123521039663,1.0659238941007598,0.8704790947260457,1.4855017114442558e-5,0.05679338982414869,-1.951176727205783e-6,8.447642930503482e-9,-1.0403266606640893e-7,-6.127810526077751e-11,2.642059579225225e-13,0.9,0.3851976113188383,0.8705393044214855
0.0018,0.8631700687120372,-0.05686864745500271,0.5871558827774893,-0.05127824873399042,0.5714315411782868,-0.11090737549550903,0.2166510633113707,0.010550092696021253,0.0005469778412524105,-0.0001306877941464043,0.0702777546030307,-0.00282353034042595,1.065222357153756,0.9077783464229908,1.6739465101234283e-5,0.056807205569310265,-2.2339268229236437e-6,8.238052987226364e-9,-7.516392515404561e-8,-7.052558517369947e-11,2.5760100098589464e-13,0.9,0.4047357897595537,0.8743007154964567
0.0019,0.8685287311410316,-0.059015560494768006,0.5890114458438708,-0.05241957493071743,0.5749664358124464,-0.11317885320539783,0.21772799115222913,0.010750492481129123,0.00055913232071986,-0.00013642142916204245,0.07026725951677942,-0.0028251166165186464,1.0646201944328961,0.9450789889186411,1.8689098638932244e-5,0.0568199810482233,-2.421667398075839e-6,8.004918273155044e-9,-4.3935284067052896e-8,-7.637059340584139e-11,2.502450422784768e-13,0.9,0.41367252662616316,0.8768113458635602
0.002,0.8729387033728887,-0.06082878882098692,0.5908509235857482,-0.05374289956863732,0.5783928200845342,-0.11535120513406975,0.2188242271202343,0.010954448361333457,0.0005707518836323677,-0.00014202740209532194,0.0702571597092773,-0.002826887395642856,1.0641167129256472,0.982380007421243,2.0694008545272924e-5,0.056831697574151074,-2.527646942099752e-6,7.757121928581302e-9,-2.1807513115598516e-8,-7.942475528382498e-11,2.4244653923122557e-13,0.9,0.43697920435609605,0.8836213587312551
0.0021,0.8766434237065036,-0.06245410051414628,0.5929646280532458,-0.05527319612193993,0.5816175479814428,-0.11740637503740305,0.21993735194082267,0.011161776287249722,0.0005819184756011115,-0.00014752450159158013,0.07024744066087821,-0.0028288288488080445,1.0637108108892661,1.0196804002134399,2.274441185809026e-5,0.05684234182143924,-2.5854257369938827e-6,7.500425388630549e-9,-1.117928591238387e-8,-8.091200104213582e-11,2.3439473055960573e-13,0.9,0.45611559238533955,0.8892128484450457
0.0022,0.8799275016482629,-0.06404300940496951,0.595557278044825,-0.05699854606889268,0.5845673783516203,-0.11933431902233524,0.22106503583479617,0.011372222399427636,0.0005927069433056961,-0.00015292702733930752,0.07023807923327617,-0.0028309241618784016,1.0634019182237895,1.0572341099593041,2.483054899184733e-5,0.056851893994751254,-2.637975882572774e-6,7.239304155583062e-9,-1.6386966858739127e-8,-8.226830764468711e-11,2.262377206972458e-13,0.8955858151253007,0.46340987762266506,0.890932926734403
0.0023,0.8831176348983393,-0.06570019463062458,0.598418400084576,-0.05876792576879244,0.5872802280279775,-0.12116345911277723,0.2222060049690554,0.011585296735797064,0.0006031394297719673,-0.00015822553550455374,0.07022902433058811,-0.002833151247259122,1.0631904174241404,1.0950879676059069,2.6942755663836877e-5,0.05686032284130736,-2.714876584913692e-6,6.9729071863118425e-9,-3.2144205893163906e-8,-8.444085467091796e-11,2.1793649186325522e-13,0.8778475761293775,0.484957565841575,0.8955763857946051
0.0024,0.8863372553641047,-0.06743392005533205,0.6013217245445948,-0.06047668515238657,0.5898182390515634,-0.12292335460806433,0.22335982216159836,0.011800630025428421,0.0006132122955830886,-0.00016340724161416478,0.07022024185494853,-0.0028354996207676985,1.0630746614681668,1.1314273739243097,2.907137150788114e-5,0.05686762204766452,-2.768701692267106e-6,6.701320446652181e-9,-2.8256886554821727e-8,-8.638407931599033e-11,2.094594284838251e-13,0.8605144433664521,0.5060131468799042,0.9001137973028155
0.0025,0.8896809166136624,-0.06924130701265592,0.6040571077716578,-0.062032796073254966,0.5922418742562608,-0.1246419685448999,0.22452611488547455,0.01201788011720856,0.0006229207996487771,-0.00016845996612597274,0.07021170118303911,-0.0028379606244660523,1.0630519928044893,1.1644079265399163,3.120670328399071e-5,0.05687379762671949,-2.740071332749542e-6,6.426294924687836e-9,1.912219309916256e-8,-8.644451506571746e-11,2.008264521987925e-13,0.8519271969333667,0.512258182105013,0.9015287306726116
0.0026,0.8930776589869878,-0.07105908392406639,0.6065204511336149,-0.06342675771383348,0.5945963852950834,-0.12633388900960332,0.22570485357274297,0.012236902852226346,0.0006322554791298812,-0.00017337705105115712,0.0702033925797584,-0.002840536289760026,1.0631099731376001,1.1935719239718179,3.33398902828837e-5,0.056878978055933706,-2.5570412916326284e-6,6.162923210902466e-9,6.353800137436986e-8,-8.069437031916659e-11,1.925081491897002e-13,0.812936128883953,0.5257625278793535,0.9049981564901421
0.0027,0.8964239015826189,-0.07283714529851042,0.6087456079832267,-0.064707356159348,0.5968888208852255,-0.12799606824594204,0.22689575549477894,0.01245770239630174,0.0006412215410433439,-0.00017816173881936222,0.07019531770386676,-0.0028432311827421464,1.0632355214337137,1.219047794385017,3.5464211162336516e-5,0.05688330558307263,-2.269212362450172e-6,5.92149001942328e-9,9.059008729756035e-8,-7.106347082078022e-11,1.848798335192263e-13,0.7652563353397537,0.5422761670698273,0.909240705303907
0.0028,0.8996310580675848,-0.0745350160884806,0.6107761848211415,-0.06592286759264034,0.5991217882476764,-0.12962418474592277,0.22809845360033762,0.01268028308624443,0.0006498272044667202,-0.00018281823250250814,0.07018747752239446,-0.0028460489713821404,1.0634166309927666,1.2408910855955013,3.757318611703891e-5,0.05688690991825248,-1.9470506610514518e-6,5.709858868124091e-9,9.966708578802317e-8,-6.068451015984939e-11,1.7824504343860408e-13,0.7454880606366903,0.5491095567789153,0.9110080837818973
0.0029,0.9026401675083726,-0.07613806511191315,0.6126949390510259,-0.06712664196180357,0.6012829935631,-0.13120870871581122,0.22931235817999865,0.012904669236403293,0.0006580892855257205,-0.00018735431406080813,0.07017987288434627,-0.002848991312549521,1.063640927987071,1.2594023028897505,3.966112505223478e-5,0.05688992745083951,-1.6338110132156929e-6,5.531642031507783e-9,9.717488750160404e-8,-5.0896390607646784e-11,1.7269328373345918e-13,0.7295021054721864,0.553686530986517,0.9130389019450511
0.003,0.9054679149622665,-0.07766700852757763,0.6145517065671797,-0.0683318493568859,0.6033609955681725,-0.13274507232882773,0.23053673280901457,0.013130804093083977,0.000666027667939425,-0.00019177603297594476,0.07017249695858932,-0.00285205420016287,1.0638991052000766,1.2750631249925637,4.1724959383506594e-5,0.05689246408826954,-1.3381894399389774e-6,5.38397221622105e-9,8.902201998641422e-8,-4.162779261327996e-11,1.6809787062797122e-13,0.6986915033027865,0.5625079826920862,0.9169530084143707
0.0031,0.908142775827346,-0.07914186699480495,0.6163642833752969,-0.06953463808145327,0.605352362899074,-0.13423317875568413,0.23177090360962477,0.013358591522713955,0.0006736588897098024,-0.00019608696747858097,0.0701653402228347,-0.002855232638633502,1.0641831441546667,1.2882935021602149,4.3762151635995575e-5,0.05689461136135232,-1.0705670425858402e-6,5.263858223132548e-9,7.73106013136222e-8,-3.322949932170173e-11,1.643653122880413e-13,0.6678275368596971,0.5713447132408691,0.9208738941563863
0.0032,0.9106932255016906,-0.080582661172926,0.6181504654810714,-0.0707311564390716,0.6072536641919852,-0.13567293116709236,0.23301419670406878,0.013587935391720698,0.000680999488838822,-0.0002002906957993798,0.07015839315479355,-0.0028585216323727316,1.0644850263737242,1.2995133846489784,4.5770164334843e-5,0.056896460800897636,-8.413249225208105e-7,5.168308853110931e-9,6.414274955439616e-8,-2.6052293877864762e-11,1.6140211687957044e-13,0.6516814888741246,0.5759675239781119,0.9229250501376292
0.0033,0.9131519539638945,-0.0820058930662811,0.6199060541080293,-0.0719067826659173,0.6090673358963185,-0.13706746386115284,0.23426599641614376,0.013818713032733049,0.0006880632930116243,-0.00020438890903010158,0.07015164469212308,-0.002861915827773473,1.064797587051876,1.309149838382927,4.774691978394553e-5,0.05689809471092294,-6.568959508652681e-7,5.093477084188318e-9,5.1440951723326014e-8,-2.0306787985764993e-11,1.590865147949746e-13,0.6480081361741665,0.577322485581425,0.9238989697273817
0.0034,0.9155364745730586,-0.08341082785209011,0.6216002348881733,-0.07304290191387332,0.6108045178580211,-0.13842302846183258,0.2355258729604192,0.014050797392921996,0.0006948576304369145,-0.00020838086995313203,0.0701450843375938,-0.0028654112935260585,1.0651174873619702,1.3175174632782998,4.9691905964751036e-5,0.056899552684024704,-5.119725711620105e-7,5.0349431337967e-9,3.99538342790592e-8,-1.5808090317762286e-11,1.5727768263384733e-13,0.638103097605572,0.581035226211135,0.9266240417622107
0.0035,0.9178451316218252,-0.08479162990725563,0.6232275595112428,-0.07413969914071818,0.6124707137768653,-0.13974159088863233,0.2367934109062959,0.014284111583200608,0.0007013906829987415,-0.0002122679156279909,0.07013870508393902,-0.0028690058205966297,1.0654423748507205,1.3248372135027995,5.160479283762002e-5,0.05690086269281029,-4.008872790330285e-7,4.989600842608937e-9,2.996222607076665e-8,-1.2373568047430812e-11,1.558781103086256e-13,0.6258027305147269,0.5856458163007311,0.9300081160528093
0.0036,0.9200760988385274,-0.08614246857429524,0.6247829835266706,-0.07519759860013853,0.614071326975657,-0.14102505408999733,0.23806819428508563,0.014518579329080466,0.0007076706675510901,-0.00021605141710013287,0.07013249996333064,-0.002872697215051899,1.0657698942246312,1.3313293561820305,5.3485246558725456e-5,0.05690205273434064,-3.1801306994455353e-7,4.954361892577196e-9,2.1745858869153788e-8,-9.822124113020346e-12,1.5479087664440029e-13,0.6152748319868181,0.5895920257318266,0.9329045491812898
0.0037,0.9222275499514982,-0.08745751319572657,0.6262614624838895,-0.07621702454582108,0.6156117607772024,-0.14227532101437282,0.23934980712810014,0.014754124356073147,0.0007137058009479455,-0.0002197327454150128,0.0701264620079406,-0.002876483282958579,1.0660976901902073,1.337214158441598,5.533293328424038e-5,0.05690315080567669,-2.5772293936281516e-7,4.926137965653637e-9,1.5584464444925885e-8,-7.972661452780606e-12,1.5391906046626216e-13,0.6106871991070324,0.5913116243860347,0.9341666977297646
0.0038,0.9242938491382601,-0.08873262543396299,0.6276701334978674,-0.07720560111103561,0.6170942077723423,-0.14349214378367567,0.24063781227859832,0.01499069120472858,0.0007195054441481839,-0.00022331448139345194,0.07012058537623173,-0.0028803621403504323,1.0664240860282865,1.3426640531927216,5.7147731160996365e-5,0.056904177148073394,-2.1329577093491695e-7,4.902381904462709e-9,1.1197465873313711e-8,-6.610422002424294e-12,1.5318364367410935e-13,0.6096962439157768,0.592036483282883,0.9349030359479551
0.0039,0.9262732245731538,-0.08996929253835594,0.6290224847349154,-0.07817127528386443,0.6185181478710948,-0.14467434462281126,0.2419317868227923,0.015228235202551035,0.0007250791370171866,-0.0002267998121081159,0.07011486515059698,-0.002884331624705283,1.0667487891328733,1.3477308615580694,5.89299205754318e-5,0.05690513610109724,-1.802711707331482e-7,4.882194219432435e-9,7.939079276437841e-9,-5.5960474604840796e-12,1.5255772360876817e-13,0.6070983672998641,0.593939172892341,0.9368365710695404
0.004,0.928170316556994,-0.09117007515172126,0.6303214930922897,-0.07911394873633305,0.6198852766296047,-0.14582270394482638,0.2432313396384624,0.015466693681218904,0.0007304352091308707,-0.00023019086765856025,0.0701092956214345,-0.002888389070918257,1.0670714717281093,1.3524565754259896,6.067975481344303e-5,0.05690603236255149,-1.5664512725399325e-7,4.864937872359035e-9,5.607964682006174e-9,-4.8688749876249185e-12,1.5202180148445124e-13,0.6035942056260897,0.5965056273441262,0.9394446316787605
0.0041,0.9299897679490896,-0.09233753372870267,0.6315701297024826,-0.08003351929004326,0.621197290989281,-0.14693800320535025,0.2445360796166829,0.0157060039625517,0.0007355819894697808,-0.000233489777568668,0.07010387107865297,-0.002892531813680939,1.0673918058500995,1.3568831969635455,6.239748709828592e-5,0.05690687063237804,-1.4041451247251765e-7,4.849975745328728e-9,4.003037836319794e-9,-4.368269680560797e-12,1.5155637556912027e-13,0.5998875457684802,0.5992203918380163,0.9422034066633913
0.0042,0.931736221608749,-0.09347422872394373,0.6327713656979872,-0.08092988476659686,0.6224558878915322,-0.14802102386001204,0.24584561564852775,0.015946103368368932,0.0007405278070144605,-0.00023669867136232197,0.07009858581216102,-0.0028967571876849113,1.0677094635349484,1.361052728337798,6.408337065321635e-5,0.056907655610518734,-1.2957619836378678e-7,4.836670720427731e-9,2.9232144856797906e-9,-4.0335966360056976e-12,1.5114194413073708e-13,0.5966821746010624,0.6015680115737893,0.9445890849112092
0.0043,0.933414320395281,-0.0945827205920882,0.6339281722112957,-0.08180294298759566,0.6236627642777669,-0.149072547364441,0.24715955662507116,0.016186929220490122,0.0007452809907454546,-0.00023981967856340515,0.07009343411186734,-0.0029010625276217573,1.0680241168187607,1.3650071717158099,6.573765870149016e-5,0.056908391996915476,-1.2212705690286574e-7,4.824385679742263e-9,2.1674103763872147e-9,-3.804220950673597e-12,1.5075900543726346e-13,0.5946818789978627,0.6030330317512227,0.9460778553099904
0.0044,0.9350285523559514,-0.0956651182585555,0.6350428146801725,-0.08265236837614306,0.6248198266722418,-0.15009347150854946,0.24847751510548013,0.016428418114686014,0.0007498497349830333,-0.00024285484929888212,0.07008841025386003,-0.0029054451953289713,1.0683354801822362,1.3687848725861722,6.736061279901159e-5,0.056909083992847616,-1.161939886606521e-7,4.812532535939165e-9,1.5595181849725826e-9,-3.6231534987010287e-12,1.5038951757877834e-13,0.5942461508800223,0.6033690009598337,0.9464333928658375
0.0045,0.9365813831432345,-0.0967198569281428,0.6361126185103471,-0.08347678861018545,0.6259302968287151,-0.15108538504682312,0.24979916051542037,0.016670507364496157,0.0007542405964953836,-0.0002458056353805836,0.07008350894547534,-0.0029099029452270145,1.068643645928863,1.3723876342279406,6.895257371372414e-5,0.05690973137523953,-1.1135442367681029e-7,4.801055323226192e-9,1.1416842183235982e-9,-3.4754255714554197e-12,1.5003148218815844e-13,0.5933595691459222,0.6041616140064239,0.9473589988813693
0.0046,0.9380744463031198,-0.09774677041919265,0.6371384733636505,-0.08427684881944385,0.6269960767719154,-0.15204907697593367,0.25112419738245595,0.016913147923906132,0.000758459617327086,-0.00024867381652306296,0.07007872587172233,-0.002914433742916823,1.068948630748644,1.3758169098903903,7.051387603284714e-5,0.05691033483432338,-1.0745807988722535e-7,4.789975236486933e-9,9.045441834219355e-10,-3.356024348990113e-12,1.496855426875209e-13,0.5918062287950416,0.6055503160064756,0.9489807119361064
0.0047,0.939509463398811,-0.09874627417618237,0.6381222949923052,-0.08505359447409831,0.6280187416068429,-0.15298514911928143,0.2524523294554575,0.017156292649647326,0.0007625129338393932,-0.00025146128167595835,0.07007405681481253,-0.0029190355441094692,1.0692504014018374,1.3790778713639975,7.204484527729606e-5,0.056910895649053266,-1.0424451568339048e-7,4.77926976533499e-9,8.087563403215248e-10,-3.257045489642482e-12,1.4935107048424507e-13,0.5898759801959151,0.6072759777961256,0.9509959234445635
0.0048,0.9408881559935119,-0.09971878364358937,0.6390659991485346,-0.08580807104432892,0.6289998664384984,-0.15389420330026654,0.2537832604832951,0.017399894398451136,0.0007664066823935567,-0.00025416991978890763,0.0700694975569575,-0.0029237063045160264,1.0695489246487009,1.3821756904392388,7.354580696798634e-5,0.056911415098383315,-1.0145328945679873e-7,4.768916399383965e-9,8.149789490762946e-10,-3.1705846517498976e-12,1.4902743698571015e-13,0.5878586737170765,0.609079470211511,0.9531020248212552
0.0049,0.9422122456504263,-0.10066471426589102,0.6399715015845613,-0.08654132400031572,0.6299410263718825,-0.1547768413422893,0.25511669421483935,0.017643906027048968,0.0007701469993508286,-0.00025680161981154884,0.07006504388036879,-0.002928443979847567,1.0698441672494923,1.38511553890659,7.501708662583345e-5,0.056911894461267654,-9.882395959894321e-8,4.758892628247461e-9,8.838702697401721e-10,-3.08873749364973e-12,1.4871401359929552e-13,0.5860441597270598,0.6107016640887686,0.9549964074806963
0.005,0.9434834539327578,-0.10158448148756472,0.6408407180526084,-0.08725439881223884,0.6308437965119962,-0.15563366506874995,0.2564523343989606,0.017888280392172207,0.0007737400210724607,-0.00025935827069351996,0.0700606915672579,-0.0029332465258151653,1.0701360959644697,1.3879025885565273,7.645900977175283e-5,0.05691233501666039,-9.609608450131705e-8,4.749175941539082e-9,9.760885623670851e-10,-3.0035996736793517e-12,1.4841017173238043e-13,0.5847222885943995,0.6118834302640357,0.9563764628374014
0.0051,0.9447035024037103,-0.10247850075308783,0.6416755643048987,-0.08794834095027831,0.6317097519638398,-0.15646527630304868,0.2577898847845293,0.018132970350552256,0.000777191883919705,-0.00026184176138445913,0.07005643639983641,-0.0029381118981298936,1.0704246775538913,1.3905420111795266,7.787190192665996e-5,0.05691273804351565,-9.300922255541335e-8,4.739743828872429e-9,1.052292087010961e-9,-2.9072668501761343e-12,1.4811528279234412e-13,0.5841829106876296,0.6123656395734491,0.9569395823058854
0.0052,0.9458749692281645,-0.10334781046245711,0.6424775646797395,-0.0886233416062196,0.6325404845263785,-0.15727243525265983,0.2591290478334432,0.01837792652781316,0.0007805087298467257,-0.0002642539482841192,0.07005227409750277,-0.002943037935495116,1.070709860965439,1.3930377023124267,7.925608670515432e-5,0.05691310503420005,-8.960340556603503e-8,4.73062115608332e-9,1.0931078042478521e-9,-2.8009575601799535e-12,1.4783014065854978e-13,0.5839349469023609,0.612536630887805,0.9571916284528131
0.0053,0.9470004727114252,-0.10419360790303923,0.6432476239965258,-0.08927905873730592,0.6333373377391922,-0.15805592296823395,0.2604695790763971,0.01862310645913466,0.0007836955870868138,-0.0002665964831879946,0.07004820112238729,-0.0029480226832430557,1.0709915917443988,1.3953930519919795,8.061190891067385e-5,0.05691343758270619,-8.615618620474858e-8,4.721853909486088e-9,1.1109632532703651e-9,-2.693147094117573e-12,1.4755613656576354e-13,0.5832167061221463,0.6130311834720894,0.9579215951987072
0.0054,0.9480815260841469,-0.10501636110645744,0.6439868071622555,-0.08991596945418341,0.6341014907436832,-0.15881632387322245,0.2618112661816813,0.018868474581592787,0.0007867568376258511,-0.00026887094338766003,0.07004421444540733,-0.002953064459331042,1.0712698369425437,1.3976128410381445,8.193972801207611e-5,0.05691373706027054,-8.268566182466359e-8,4.713437798991901e-9,1.1102304886792702e-9,-2.584459182405867e-12,1.4729313109584086e-13,0.5821397062511643,0.6137727635718058,0.9590161781195737
0.0055,0.9491196403449115,-0.10581653655860908,0.6446961797444847,-0.0905345527986985,0.6348341224888866,-0.15955422198639352,0.2631538968526978,0.019113995342269968,0.0007896968627692509,-0.00027107890613811393,0.07004031103808965,-0.002958161582148087,1.0715445636565262,1.3997018533300336,8.323990349590525e-5,0.05691400483762819,-7.920928039072018e-8,4.705368422360288e-9,1.0952479818373137e-9,-2.475497865974275e-12,1.4704098144129201e-13,0.5808173601972115,0.6146832794826498,0.9603601127337592
0.0056,0.9501163264923022,-0.10659460074539151,0.6453768073107695,-0.09113528781269768,0.6355364119238381,-0.16027020132651543,0.2644972587928489,0.019359633188248654,0.0007925200438224271,-0.0002732219486943549,0.07003648787196103,-0.0029633123700832033,1.0718157389829999,1.4016648727467587,8.451279484870544e-5,0.056914242285514303,-7.574448986785836e-8,4.69764137735078e-9,1.0703542041072407e-9,-2.3668671857522336e-12,1.4679954479462729e-13,0.5793630808680842,0.6156846395003176,0.9618381345596105
0.0057,0.9510730955249016,-0.10735102015270206,0.6460297554286666,-0.09171865353802734,0.636209537997573,-0.16096484591235638,0.26584113970553674,0.01960535256661129,0.0007952307620907934,-0.00027530164831138134,0.07003274191854823,-0.0029685151415254026,1.0720833300186172,1.4035066831674314,8.575876155702086e-5,0.05691445077466398,-7.230873822101823e-8,4.690252261722904e-9,1.0398876268517967e-9,-2.2591711826691823e-12,1.4656867834835696e-13,0.5778902811715788,0.6166987519205053,0.9633349791154747
0.0058,0.9519914584412926,-0.1080862612664381,0.646656089665732,-0.09228512901653398,0.6368546796591266,-0.16163873976268464,0.26718532729416344,0.0198511179244403,0.0007978333988797633,-0.00027731958224419187,0.07002907014937804,-0.0029737682148636966,1.0723473038600317,1.4052320684711637,8.697816310739564e-5,0.056914631675812365,-6.89194734151399e-8,4.68319667323619e-9,1.008186721433728e-9,-2.1530138976545602e-12,1.463482392949913e-13,0.5765123740154917,0.617647525038909,0.9647353819196984
0.0059,0.9528729262400579,-0.10880079057249692,0.6472568755895219,-0.09283519329006404,0.6374730158575342,-0.16229246689626842,0.26852960926213115,0.020096893708818144,0.0008003323354947504,-0.00027927732774778483,0.07002546953597717,-0.002979069908487098,1.072607627603896,1.4068458125370666,8.817135898637396e-5,0.05691478635969458,-6.559414341516339e-8,4.676470209650167e-9,9.795899592157792e-10,-2.0489993716378043e-12,1.461380848270405e-13,0.5753427723076193,0.6184528671512243,0.9659240784906284
0.006,0.9537190099197801,-0.10949507455677591,0.6478331787675929,-0.09336932540046394,0.6380657255418313,-0.16292661133187594,0.26987377331284207,0.020342644366827256,0.0008027319532411684,-0.0002811764620771589,0.07002193704987247,-0.0029844185407846184,1.0728642683468634,1.4083526992442525,8.933870868049999e-5,0.05691491619704576,-6.23501961860288e-8,4.670068468724365e-9,9.584358115606967e-10,-1.9477316455483542e-12,1.4593807213701494e-13,0.574494888955758,0.6190366865531476,0.9667858043466115
0.0061,0.954531220479042,-0.11016957970517241,0.6483860647675012,-0.09388800438958018,0.6386339876610532,-0.1635417570882755,0.27121760714969834,0.020588334345550074,0.000805036633424431,-0.0002830185624873124,0.07001846966259063,-0.0029898124301452693,1.0731171931855865,1.409757512471833,9.04805716763179e-5,0.05691502255860103,-5.920507969267619e-8,4.6639870482183105e-9,9.490627498312257e-10,-1.8498147603156487e-12,1.4574805841742485e-13,0.574082136867704,0.6193208915403746,0.9672052950059947
0.0062,0.9553111723219189,-0.11082488250030703,0.6489166703810965,-0.09439168937926447,0.6391789997702595,-0.16413850850051376,0.27256089051008486,0.02083392671382895,0.0008072509005518428,-0.0002848052719251037,0.07001506425442565,-0.002995249824024512,1.073366362075514,1.4110655823806728,9.159731904965948e-5,0.05691510693394495,-5.617615931568306e-8,4.658218033736712e-9,9.47773636034286e-10,-1.7557087413388156e-12,1.4556779953106674e-13,0.5740111522613016,0.6193541879781771,0.9672850558346976
0.0063,0.9560603749724883,-0.11146171534406736,0.6494260526744448,-0.09488073665705972,0.6397017557312413,-0.16471742498555877,0.2739034326062536,0.021079389016858286,0.0008093786762350272,-0.000286538162045493,0.07001171815090163,-0.0030007290857939077,1.07361174494762,1.4122824728201546,9.268934739605826e-5,0.056915170760930195,-5.326981715841393e-8,4.652744884289312e-9,9.359423253968303e-10,-1.6652729034560417e-12,1.453967976647299e-13,0.5737937779711492,0.619434510376005,0.967539885149088
0.0064,0.9567797945230919,-0.11208049983976681,0.6499148869253025,-0.09535548425620892,0.6402029669493073,-0.1652789348984643,0.2752451058929337,0.0213246991189801,0.0008114226722210947,-0.0002882184546103145,0.07000842950941974,-0.0030062489955416582,1.0738533519927114,1.4134116638747771,9.375702965000817e-5,0.056915214921572206,-5.048181107060841e-8,4.6475573373124275e-9,9.141116903634812e-10,-1.578377225600191e-12,1.4523473136004078e-13,0.5734245008616303,0.6195709626808301,0.9679727911407967
0.0065,0.9574703742436875,-0.11268164033579339,0.6503838324951546,-0.09581627137636002,0.6406833358711971,-0.16582346147206733,0.2765857851446983,0.021569835269542443,0.0008133855566368009,-0.0002898473567602819,0.07000519651677609,-0.0030118083501659005,1.074091195049449,1.414456535741311,9.480073716670877e-5,0.05691524027346189,-4.7807626589224064e-8,4.642645585411957e-9,8.839922322783804e-10,-1.494903867042343e-12,1.4508129216507342e-13,0.5729275747423945,0.6197545828201549,0.9685553409087589
0.0066,0.9581330574042333,-0.11326554118053517,0.6508335487454868,-0.09626343721716095,0.6411435649436505,-0.16635142793920504,0.2779253451361209,0.021814775717893375,0.0008152699976089026,-0.00029142607563610915,0.07000201735976684,-0.003017405946564774,1.0743252859564931,1.4154204686165286,9.582084130135958e-5,0.056915247674190234,-4.52427492512184e-8,4.637999821193796e-9,8.472944524856683e-10,-1.4147349870535753e-12,1.44936171627902e-13,0.5723272534230911,0.6199764087214823,0.9692591015519096
0.0067,0.9587687872746868,-0.11383260672238008,0.6512646950377843,-0.09669732097825966,0.6415843566134072,-0.16686325753271455,0.2792636606417749,0.02205949871338095,0.0008170786632641558,-0.00029295581837851005,0.06999889022518813,-0.003023040581636417,1.0745556365525044,1.4163068426972005,9.681771340916016e-5,0.05691523798134817,-4.278266459354897e-8,4.633610237263839e-9,8.057288523294867e-10,-1.3377527449049677e-12,1.4479906129660063e-13,0.5716477907133691,0.6202274783123151,0.9700556401691839
0.0068,0.9593785071250066,-0.11438324130971615,0.6516779307335324,-0.09711826185930404,0.6420064133272068,-0.16735937348543295,0.2806006064362335,0.022303982505353214,0.0008188142217293166,-0.0002944377921281982,0.0699958132998361,-0.0030287110522789666,1.074782258676144,1.4171190381800984,9.779172484531002e-5,0.056915212052526656,-4.0422858153173354e-8,4.62946702622798e-9,7.61005933153977e-10,-1.263839299867599e-12,1.446696527192434e-13,0.5709134404228782,0.6204988295201559,0.9709165238595167
0.0069,0.9599631602251504,-0.11491784929093142,0.6520739151942166,-0.09752659905994206,0.6424104375317892,-0.1678401990301973,0.2819360572940704,0.02254820534315823,0.0008204793411311415,-0.0002958732040258876,0.06999278477050688,-0.0030344161553905614,1.075005164166072,1.417860435261993,9.874324696500872e-5,0.05691517074531663,-3.815881546704904e-8,4.625560380692116e-9,7.148361963032797e-10,-1.1928768112125473e-12,1.4454763744390444e-13,0.5701484563612674,0.6207815002725078,0.9718133197218431
0.007,0.9605236898450761,-0.11543683501441387,0.6524533077813223,-0.0979226717798216,0.6427971316738941,-0.16830615739984472,0.2832698879898587,0.022792145476144044,0.0008220766895963866,-0.00029726326121229195,0.06998980282399664,-0.00304015468786934,1.0752243648609494,1.4185344141396559,9.967265112345576e-5,0.05691511491730905,-3.59860220721336e-8,4.6218804932621415e-9,6.689301431215362e-10,-1.1247474382108922e-12,1.4443270701865786e-13,0.5693770923381859,0.6210665284968734,0.9727175948550983
0.0071,0.961061039254742,-0.11594060282855151,0.6528167678563344,-0.09830681921859064,0.6431671982002611,-0.1687576718272123,0.2846019732981719,0.023035781153658716,0.0008236089352518082,-0.00029860917082812506,0.06998686564710149,-0.00304592544661344,1.0754398725994365,1.4191443550098586,0.00010058030867585072,0.056915045426094865,-3.389996350538459e-8,4.618417556543952e-9,6.249982749528878e-10,-1.0593333401337124e-12,1.4432455299157776e-13,0.5686236021632833,0.6213449521207556,0.9736009163582171
0.0072,0.9615761517241056,-0.11642955708173237,0.6531649547807387,-0.09867938057589708,0.6435213395576301,-0.1691951655451371,0.28593218799358333,0.023279090625050288,0.0008250787462241625,-0.00029991214001410073,0.0699839714266176,-0.003051727228521,1.0756516992201945,1.4196936380693719,0.0001014665909773931,0.05691496312926501,-3.189612530375954e-8,4.6151617631434414e-9,5.84751093141476e-10,-9.965166762520867e-13,1.4422286691073827e-13,0.5679122396462087,0.621607809071657,0.9744348513301347
0.0073,0.9620699705231253,-0.11690410212234444,0.6534985279160204,-0.09904069505138885,0.6438602581927408,-0.16961906178645633,0.2872604068506665,0.02352205213966683,0.0008264887906402057,-0.00030117337591093276,0.06998111834934108,-0.0030575588304901586,1.0758598565618838,1.4201856435149671,0.00010233186938328247,0.05691486888441045,-2.9969993004215985e-8,4.612103305666507e-9,5.498990990314414e-10,-9.361796058370938e-13,1.441273403242135e-13,0.5672672585966114,0.6218461372770807,0.9751909668697861
0.0074,0.962543438921759,-0.11736464229877572,0.6538181466236647,-0.09939110184471389,0.6441846565523328,-0.170029783784007,0.2885865046439946,0.023764643946856387,0.0008278417366266942,-0.0003023940856593349,0.0699783046020681,-0.003063419049419053,1.0760643564631647,1.4206237515434161,0.00010317651524871833,0.05691476354912213,-2.8117052143711474e-8,4.609232376719044e-9,5.221527939669254e-10,-8.782042881598127e-13,1.4403766478007752e-13,0.5667129128241408,0.6220509746645293,0.9758408300761064
0.0075,0.9629975001899647,-0.11781158195941424,0.6541244702651573,-0.09973094015552013,0.644495237083146,-0.1704277547706262,0.28991035614814115,0.024006844295967004,0.0008291402523103839,-0.00030357547640002093,0.06997552837159478,-0.003069306682205822,1.0762652107626982,1.4210113423514892,0.00010400089992890022,0.056914647980990996,-2.6332788259203577e-8,4.606539168906946e-9,5.032226792920694e-10,-8.224728824913229e-13,1.4395353182640448e-13,0.566273456138446,0.6222133591615057,0.9763560080480306
0.0076,0.9634330975977002,-0.11824532545264799,0.6544181582019831,-0.10006054918345549,0.6447927022319201,-0.17081339797915102,0.29123183613767945,0.02424863143634675,0.0008303870058180314,-0.00030471875527370474,0.06997278784471729,-0.003075220525748604,1.076462431299145,1.4213517961359585,0.0001048053947790277,0.056914523037607995,-2.46126868876498e-8,4.604013874836108e-9,4.948192563510143e-10,-7.68867548102702e-13,1.4387463301126848e-13,0.5659731423491765,0.6223243286955125,0.9767080678844937
0.0077,0.9638511744149239,-0.11866627712686498,0.654699869795628,-0.1003802681281679,0.6450777544453947,-0.17118713664241864,0.292550819387183,0.024489983617343673,0.0008315846652763928,-0.00030582512942110005,0.06997008120823173,-0.0030811593769455364,1.0766560299111656,1.4216484930935946,0.00010559037115430028,0.056914389576564084,-2.2952233566007705e-8,4.601646687112429e-9,4.986530264879014e-10,-7.172704442650296e-13,1.4380065988274368e-13,0.5658362252659814,0.6223749211940527,0.9768685766844308
0.0078,0.964252616281858,-0.11907484906623557,0.6549702128067684,-0.10069041809297427,0.6453510425065415,-0.17154938703543704,0.2938671902293751,0.024730880455767167,0.0008327357057236161,-0.00030689579478661153,0.06996740678887817,-0.0030871220625617304,1.0768460287319979,1.421904547524147,0.00010635621980641235,0.05691424838219613,-2.1356887725356133e-8,4.59942887401069e-9,5.099533792936974e-10,-6.67790174389712e-13,1.4373134523072186e-13,0.5658162368942877,0.6223683780175149,0.9769017129360681
0.0079,0.9646379902499116,-0.11947139694965372,0.6552295550786155,-0.1009912323092283,0.6456129583705451,-0.17190047480748297,0.2951808819942271,0.024971309356035008,0.0008338416549620126,-0.0003079317209847847,0.0699647635803443,-0.0030931076886598903,1.0770324789998091,1.4221217810106013,0.00010710333289130936,0.056914099887501436,-1.9846651005356656e-8,4.597355648096937e-9,5.142701924991912e-10,-6.208631887364703e-13,1.4366655654126334e-13,0.5657565267686341,0.6223315859420444,0.9770127134509423
0.008,0.9650077758776553,-0.1198561956645009,0.6554782284234826,-0.10128292788880283,0.6458638496922015,-0.1722406663726122,0.2964918389376884,0.025211260011382578,0.0008349038598048325,-0.00030893370719807756,0.06996215068922601,-0.00309911551319443,1.077215421636465,1.4223017768141528,0.00010783203326843862,0.05691394446430021,-1.8418787592809702e-8,4.595421986728428e-9,5.11713815935091e-10,-5.764075536213578e-13,1.4360613685781456e-13,0.5656550733734472,0.6222690725753743,0.9772013142783205
0.0081,0.9653624542313386,-0.12022951792274261,0.6557165669057409,-0.10156572265908953,0.6461040663227923,-0.17257022728913218,0.2978000049892118,0.025450722083806745,0.0008359236745081828,-0.0003099025496303644,0.06995956721633549,-0.003105144795610201,1.077394896741305,1.422446128678041,0.00010854264118440061,0.0569137824873959,-1.7069493077156493e-8,4.593622799286195e-9,5.030844086059271e-10,-5.343170282084898e-13,1.4354992628869063e-13,0.5655172916629484,0.6221841744940583,0.9774574490735077
0.0082,0.9657025063772111,-0.1205916364363443,0.6559449045897616,-0.10183983444748004,0.6463339581135997,-0.17288942311535052,0.2991053240782504,0.025689685235304367,0.0008369024533281704,-0.0003108390444855193,0.06995701226248487,-0.003111194795352055,1.0775709444136687,1.422556430345507,0.00010923547688579589,0.05691361433159198,-1.5794963047838245e-8,4.591952995151271e-9,4.891821295162295e-10,-4.944853716619811e-13,1.434977649422067e-13,0.5653485965913595,0.6220802282746501,0.9777710514918097
0.0083,0.9660284133815222,-0.12094282391727144,0.6561635755399158,-0.102105481081366,0.6465538749159054,-0.17319851940957465,0.3004077401342571,0.025928139127872295,0.000837841550520902,-0.00031174398796741644,0.06995448492848627,-0.003117264771864841,1.077743604752896,1.4226342755597903,0.00010991086061922489,0.05691344037169196,-1.4591393094296255e-8,4.590407483704687e-9,4.708071376705292e-10,-4.568063431459491e-13,1.434494929266779e-13,0.565154403112902,0.6219605704937032,0.9781320551885316
0.0084,0.9663406563105216,-0.1212833530774895,0.6563729138205745,-0.10236288038813902,0.6467641665809912,-0.17349778173011207,0.3017071970866848,0.02616607342350739,0.0008387423203424843,-0.0003126181762799298,0.06995198431515187,-0.0031233539845934113,1.0779129178583264,1.4226812580641313,0.00011056911263128812,0.05691326098249928,-1.3454978805971753e-8,4.588981174327476e-9,4.4875959207335627e-10,-4.2117370182450883e-13,1.434049503504194e-13,0.5649401261817978,0.6218285377277716,0.9785303938189793
0.0085,0.9666397162304586,-0.12161349662896397,0.6565732534961088,-0.10261225019519077,0.646965182960139,-0.17378747563527033,0.30300363886498666,0.02640347778420652,0.0008396061170490241,-0.00031346240562693365,0.0699495095232938,-0.0031294616929826162,1.0780789238292994,1.4226989716017697,0.00011121055316858613,0.05691307653881744,-1.2381915772305964e-8,4.587668976400669e-9,4.238396517292405e-10,-3.8748120686177546e-13,1.4336397732174634e-13,0.5647111807522682,0.6216874665534086,0.9789560010384579
0.0086,0.9669260742075831,-0.12193352728366032,0.6567649286308898,-0.10285380832991288,0.6471572739046306,-0.17406786668335691,0.3042970093986154,0.02664034187196654,0.0008404342948966286,-0.0003142774722123019,0.0699470596537242,-0.0031355871564773064,1.0782416627651548,1.4226890099159462,0.00011183550247771936,0.05691288741544993,-1.1368399582740173e-8,4.5864657993053016e-9,3.968474756427133e-10,-3.55622617421866e-13,1.433264139489739e-13,0.5644729817785351,0.6215406935471677,0.9793988105022731
0.0087,0.9672002113081445,-0.12224371775354398,0.6569482732892885,-0.10308777261969697,0.6473407892657479,-0.17433922043267935,0.30558725261702413,0.0268766553487843,0.0008412282081414044,-0.00031506417223990885,0.06994463380725524,-0.003141729634522333,1.0784011747652318,1.4226529667499004,0.0001124442808052883,0.056912693987200204,-1.0410625826715612e-8,4.585366552422401e-9,3.685832228183043e-10,-3.2549169266889567e-13,1.4329210034041722e-13,0.5642309442148201,0.6213915552856027,0.97984875586573
0.0088,0.9674626085983922,-0.12254434075058047,0.6571236215356762,-0.10331436089193469,0.6475160788947727,-0.17460180244154508,0.3068743124496658,0.027112407876656672,0.0008419892110394582,-0.0003158233019136285,0.06994223108469902,-0.0031478883865625465,1.0785574999288705,1.4225924358468727,0.00011303720839789353,0.056912496628871746,-9.504790093673513e-9,4.584366145133003e-9,3.398470522605435e-10,-2.9698219176697975e-13,1.4326087660439143e-13,0.5639904830153448,0.6212433883452675,0.9802957707841341
0.0089,0.967713747144576,-0.12283566898673524,0.6572913074344238,-0.10353379097401769,0.6476834926429867,-0.17485587826826168,0.30815813282599325,0.02734758911758051,0.000842718657846897,-0.0003165556574373349,0.06993985058686772,-0.003154062672042798,1.0787106783554106,1.4225090109501035,0.00011361460550213548,0.05691229571526804,-8.647087973055159e-9,4.5834594868181396e-9,3.1143912297396227e-10,-2.6998787388023497e-13,1.4323258284921173e-13,0.5637570131343308,0.6210995293027152,0.9807297889127911
0.009,0.9679541080129452,-0.12311797517397378,0.6574516650499024,-0.10374628069333758,0.647843380361672,-0.1751017134711366,0.3094386576754595,0.027582188733552667,0.0008434179028198275,-0.0003172620350149024,0.06993749141457346,-0.0031602517504079387,1.0788607501441911,1.4224042858028323,0.00011417679236461466,0.05691209162119257,-7.833715054301776e-9,4.582641486858841e-9,2.8415959396309036e-10,-2.444024981727767e-13,1.432070591831932e-13,0.5635359495259998,0.6209633147345,0.9811407439070063
0.0091,0.9681841722697496,-0.12339153202426154,0.6576050284464833,-0.10395204787728603,0.6479960919021104,-0.17533957360847735,0.3107158309275177,0.02781619638657001,0.0008440883002143566,-0.0003179432308502049,0.0699351526686284,-0.0031664548811028187,1.0790077553945525,1.4222798541482995,0.0001147240892319316,0.0569118847214488,-7.0608669268546064e-9,4.581907054636141e-9,2.588086242324577e-10,-2.2011982380872025e-13,1.43184145714651e-13,0.5633327071445735,0.620838081217175,0.9815185694220852
0.0092,0.9684044209812386,-0.123656612249564,0.6577517316885373,-0.10415131035325466,0.6481419771155834,-0.17556972423859146,0.3119895965116205,0.028049601738629398,0.000844731204286591,-0.0003186000411471166,0.06993283344984468,-0.0031726713235722894,1.0791517342058337,1.4221373097297454,0.00011525681635068675,0.056911675390840216,-6.324739180154919e-9,4.581251099531071e-9,2.361863727865955e-10,-1.9703360995218224e-13,1.4316368255190037e-13,0.5631527009442734,0.6207271653272942,0.981853199113333
0.0093,0.9686153352136618,-0.12391348856184661,0.6578921088404356,-0.10434428594863511,0.6482813858533734,-0.17579243091978647,0.31325989835722107,0.028282394451727682,0.0008453479692926377,-0.0003192332621095115,0.06993053285903444,-0.0031789003372612013,1.0792927266773746,1.4219782462904098,0.00011577529396748063,0.0569114640041703,-5.621527403643951e-9,4.580668530924664e-9,2.1709299863003363e-10,-1.750376157672781e-13,1.4314550980325636e-13,0.5630013458793212,0.6206339036414109,0.9821345666360555
0.0094,0.9688173960332687,-0.12416243367307489,0.6580264939665492,-0.10453119249081902,0.6484146679667616,-0.17600795921036982,0.3145266803937722,0.028514564187861732,0.0008459399494886035,-0.00031984368994126384,0.06992824999700983,-0.0031851411816144056,1.079430772908515,1.421804257573533,0.00011627984232891375,0.056911250936242525,-4.94742718676294e-9,4.580154258197951e-9,2.0232866076730224e-10,-1.540256004181232e-13,1.4312946757703418e-13,0.5628840569039386,0.6205616327360792,0.9823526056455577
0.0095,0.9690110845063088,-0.12440372029521425,0.6581552211312495,-0.10471224780719805,0.6485421733070305,-0.176216574668649,0.315789886550727,0.0287461006090284,0.000846508499130595,-0.0003204321208462477,0.069925983964583,-0.003191393116076753,1.0795659129985944,1.421616937322355,0.00011677078168158659,0.05691103656186037,-4.298634118953159e-9,4.579703190731966e-9,1.926935182029322e-10,-1.338913230688342e-13,1.4311539598154896e-13,0.5628062489723471,0.6205136891878522,0.9824972497971455
0.0096,0.9691968816990318,-0.12463762114023022,0.6582786243989072,-0.10488766972516379,0.6486642517254614,-0.1764185428529316,0.31704946075753837,0.02897699337722455,0.0008470549724747193,-0.0003209993510283372,0.06992373386256608,-0.003197655400093094,1.079698187046952,1.4214178792801162,0.00011724843227209967,0.0569108212558273,-3.671343789655841e-9,4.57931023790774e-9,1.8898772994145348e-10,-1.1452854288352635e-13,1.4310313512511585e-13,0.5627733370387685,0.620493409573284,0.982558432746124
0.0097,0.9693752373950985,-0.12486441665866747,0.6583970117537861,-0.1050576797900848,0.6487812277742243,-0.17661413432644116,0.3183053519600079,0.029207232766872256,0.0008475806327082001,-0.0003215462023378174,0.06992149886126357,-0.003203927285270763,1.0798276465540433,1.4212085200183615,0.00011771314739005477,0.05691060534297797,-3.068833894472097e-9,4.5789706790477795e-9,1.8904160973487904e-10,-9.599482971413712e-14,1.4309253893734958e-13,0.5627732944941334,0.6204793329016475,0.9825689597212558
0.0098,0.9695464160369031,-0.12508432581758339,0.6585105574348624,-0.10522244611108049,0.6488932866089492,-0.17680355352485108,0.31955753723751296,0.02943681373317341,0.0008480862170783625,-0.0003220733175896015,0.06991927849452143,-0.0032102082187778383,1.07995435360529,1.4209895530270111,0.00011816525494956102,0.056910388950477016,-2.50189900368186e-9,4.57868192061999e-9,1.8773883433751502e-10,-7.85275802550391e-14,1.4308353019931184e-13,0.5627759047616668,0.620428401970564,0.9826031753704255
0.0099,0.9697106149760454,-0.12529750003118248,0.6586193960338079,-0.10538208560651942,0.6490005673545567,-0.17698694052517988,0.3208060031836209,0.02966573336980482,0.0008485722781979027,-0.00032258113510792453,0.06991707240744796,-0.0032164978207002083,1.0800783500777635,1.4207614822023167,0.00011860498035031309,0.05691017217545516,-1.9695190647222037e-9,4.578442111798467e-9,1.8507861669841232e-10,-6.209558892798413e-14,1.4307605111370794e-13,0.5627803006122062,0.6203426311603042,0.9826607966211082
0.01,0.9698680315110266,-0.12550408979407157,0.6587236622785425,-0.10553671454528707,0.6491032091842202,-0.17716443458059816,0.32205073638662257,0.02989398878062756,0.0008490393686432951,-0.0003230700903842646,0.06991488024485078,-0.003222795713213434,1.0801996773728664,1.4205248128085355,0.0001190325471263001,0.05690995511581325,-1.4703867341671738e-9,4.578249401823313e-9,1.8118242977880705e-10,-4.666105684520227e-14,1.4307004379341708e-13,0.5627863251475477,0.6202250818320314,0.9827397668358768
0.0101,0.9700188629403474,-0.12570424560085744,0.6588234908969862,-0.10568644919626888,0.6492013512711136,-0.17733617494427656,0.3232917234348088,0.030121577069502727,0.0008494880409910141,-0.00032354061891009986,0.0699127016515374,-0.003229101518493074,1.080318376892,1.420280050109924,0.00011944817881151121,0.05690973786945214,-1.0031946685907885e-9,4.578101939934627e-9,1.761717465399351e-10,-3.218618511892268e-14,1.430654503513185e-13,0.5627938214694872,0.6200788153469083,0.9828380293773041
0.0102,0.9701633065625095,-0.12589811794614691,0.6589190166170593,-0.10583140582835038,0.6492951327884102,-0.17750230086938568,0.3245289509164706,0.030348495340291416,0.0008499188478175341,-0.0003239931561769085,0.06991053627231542,-0.0032354148587146903,1.080434490036567,1.4200276993707408,0.00011985209893993563,0.05690952053427267,-5.666355245670683e-10,4.5779978753725144e-9,1.7016803994303246e-10,-1.86331748613746e-14,1.430622129002914e-13,0.5628026326798211,0.6199068930660984,0.9829535276079637
0.0103,0.9703015596760133,-0.12608585732454677,0.6590103741666817,-0.10597170071041703,0.6493846929092844,-0.17766295160909615,0.3257624054198989,0.0305747406968547,0.0008503323416993298,-0.00032442813767616857,0.06990838375199243,-0.0032417353560538417,1.0805480582079696,1.4197682658552424,0.00012024453104556254,0.0569093032081757,-1.5940195867005555e-10,4.577935357377076e-9,1.6329278294933526e-10,-5.964227184787964e-15,1.4306027355321504e-13,0.5628126018803453,0.6197123763507647,0.9830842048904284
0.0104,0.9704338195793601,-0.12626761423066385,0.6590976982737736,-0.10610745011135428,0.6494701708069093,-0.1778182664165786,0.3269920735333844,0.03080031024305367,0.0008507290752128756,-0.0003248459988993583,0.06990624373537596,-0.003248062632686089,1.0806591228076097,1.4195022548276868,0.00012062569866238106,0.05690908598906208,2.1981337252622917e-10,4.5779125351884146e-9,1.556674485200794e-10,5.858456798608018e-15,1.4305957442296862e-13,0.5628235721728561,0.6194983265620703,0.9832280045872711
0.0105,0.9705602835710512,-0.126443539159105,0.6591811236662551,-0.10623877030004765,0.6495517056544589,-0.1779683845450037,0.32821794184521813,0.03102520108274943,0.0008511096009346461,-0.0003252471753379557,0.06990411586727363,-0.003254396310786993,1.0807677252368895,1.4192301715523314,0.00012099582532438041,0.05690886897483266,5.723178124477649e-10,4.577927558046633e-9,1.4741350961650085e-10,1.6872675976584064e-14,1.4306005762243138e-13,0.5628353866591495,0.6192678050611784,0.9833828700610654
0.0106,0.9706811489495871,-0.12661378260447692,0.6592607850720463,-0.10636577754538261,0.6496294366251065,-0.178113445247542,0.32943999694369097,0.031249410319803054,0.0008514744714411153,-0.0003256321024834389,0.06990199979249297,-0.0032607360125321127,1.0808739068972109,1.418952521293433,0.00012135513456554972,0.05690865226338828,8.994187045205113e-10,4.577978575191831e-9,1.3865243919983577e-10,2.7116229236910306e-14,1.430616652644825e-13,0.5628478884410215,0.6190238732092519,0.9835467446743839
0.0107,0.9707966130134693,-0.12677849506138644,0.6593368172190671,-0.10648858811624459,0.6497035028920263,-0.17825358777736414,0.3306582254170937,0.03147293505807563,0.000851824239308758,-0.0003260012158272862,0.06989989515584155,-0.003267081360097007,1.0809777091899764,1.4186698093152497,0.00012170384991987818,0.0569084359526298,1.202423392170447e-9,4.578063735864113e-9,1.2950571023132007e-10,3.662691546735751e-14,1.430643394620012e-13,0.5628609206202686,0.6187695923674542,0.9837175717897997
0.0108,0.970906873061199,-0.12693782702444048,0.6594093548352379,-0.10660731828151912,0.6497740436283916,-0.1783889513876408,0.3318726138537174,0.03169577240142826,0.0008521594571140489,-0.00032635495086097557,0.06989780160212698,-0.00327343197565724,1.081079173516588,1.4183825408820387,0.00012204219492135497,0.056908220140458085,1.4826392188235494e-9,4.5781811893035815e-9,1.2009479567218961e-10,4.544253355569632e-14,1.4306802232786678e-13,0.5628743262986864,0.6185080238969483,0.9838932947698864
0.0109,0.9710121263912769,-0.12709192898824576,0.6594785326484784,-0.10672208431009166,0.6498411980073764,-0.17851967533154253,0.33308314884185275,0.031917919453722014,0.0008524806774334619,-0.0003266937430759851,0.06989571877615679,-0.003279787481388368,1.081178341278448,1.4180912212580572,0.00012237039310396925,0.05690800492477395,1.7413735279057805e-9,4.578329084750337e-9,1.1054116848368068e-10,5.360088238969701e-14,1.430726559749584e-13,0.5628879485780713,0.6182422291588971,0.9840718569772164
0.011,0.9711125703022042,-0.12724095144740907,0.6595444853867091,-0.10683300247084766,0.649905105202154,-0.17864589886223997,0.3342898169697908,0.032139373318818,0.0008527884528434721,-0.00032701802796379306,0.06989364632273858,-0.0032861474994659535,1.0812752538769583,1.4177963557075626,0.00012268866800171018,0.05690779040347827,1.9799336628431178e-9,4.578505571444482e-9,1.0096630162702913e-10,6.113976085713021e-14,1.4307818251615532e-13,0.5629016305602195,0.6179752695144641,0.9842512017743633
0.0111,0.9712084020924819,-0.1273850448965373,0.6596073477778497,-0.10694018903267266,0.6499659043858986,-0.17876776123290378,0.3354926048258223,0.03236013110057728,0.0008530833359205537,-0.0003273282410158775,0.06989158388667989,-0.0032925116520655558,1.0813699527135208,1.4174984494948126,0.00012299724314856697,0.056907576674471896,2.199626967061538e-9,4.57870879862612e-9,9.14916680634708e-11,6.809696784576665e-14,1.4308454406433672e-13,0.5629152153469269,0.6177102063248122,0.9844292725238999
0.0112,0.9712998190606112,-0.12752435983023716,0.6596672545498206,-0.10704376026445209,0.6500237347317835,-0.17888540169670458,0.3366914989982383,0.032580189902860976,0.0008533658792411811,-0.0003276248177237166,0.06988953111278834,-0.0032988795613627347,1.081462479189538,1.4171980078840645,0.00012329634207852876,0.05690736383565567,2.4017607839870055e-9,4.578936915535352e-9,8.223874075424201e-11,7.45103022433766e-14,1.4309168273238186e-13,0.5629285460399898,0.6174501009511045,0.9846040125883994
0.0113,0.9713870185050931,-0.12765904674311548,0.6597243404305417,-0.1071438324350714,0.6500787354129826,-0.17899895950681297,0.3378864860753295,0.03279954682953015,0.0008536366353818289,-0.00032790819357878843,0.06988748764587145,-0.003305250849533051,1.081552874706412,1.4168955361395754,0.0001235861883255847,0.056907151984930446,2.5876424570454963e-9,4.579188071412281e-9,7.332899266057861e-11,8.041756293773067e-14,1.4309954063316995e-13,0.5629414657412042,0.6171980147545044,0.9847733653304349
0.0114,0.9714701977244286,-0.12778925612977915,0.6597787401479331,-0.10724052181341615,0.6501310456026693,-0.1791085739163996,0.33907755264538697,0.0330181989844459,0.0008538961569189716,-0.0003281788040725711,0.06988545313073682,-0.003311625138752065,1.081641180665545,1.4165915395256032,0.00012386700542372402,0.05690694122019707,2.758579329662986e-9,4.579460415497008e-9,6.488389674371649e-11,8.585654881659955e-14,1.4310805987958022e-13,0.5629538175523662,0.6169570090961747,0.9849352741125794
0.0115,0.9715495540171188,-0.12791513848483488,0.659830588429915,-0.10733394466837173,0.6501808044740178,-0.17921438417863503,0.3402646852967015,0.03323614347146931,0.0008541449964290835,-0.0003284370846965429,0.06988342721219203,-0.0033180020511953357,1.081727438468339,1.416286523306405,0.00012413901690693584,0.05690673163935641,2.91587874526544e-9,4.579752097029637e-9,5.702492596489186e-11,9.086505876775356e-14,1.431171825844919e-13,0.562965444575272,0.6167301453372784,0.985087682297406
0.0116,0.9716252846816649,-0.12803684430288953,0.6598800200044076,-0.10742421726882369,0.6502281512002012,-0.17931652954668995,0.34144787061756404,0.03345337739446148,0.0008543837064886392,-0.00032868347094218176,0.06988140953504461,-0.0033243812090384245,1.0818116895161962,1.4159809927462381,0.00012440244630920934,0.056906523340309295,3.0608480472788347e-9,4.58006126525027e-9,4.987355328534064e-11,9.548089167896333e-14,1.4312685086078418e-13,0.5629761899117175,0.6165204848389791,0.9852285332474879
0.0117,0.9716975870165678,-0.12815452407854988,0.6599271695993306,-0.10751145588365747,0.6502732249543938,-0.17941514927373498,0.3426270951962654,0.033669897857283484,0.0008546128396741132,-0.000328918398300966,0.06987939974410216,-0.003330762234456891,1.0818939752105188,1.4156754531093603,0.00012465751716453371,0.05690631642095658,3.1947945791291447e-9,4.580386069399007e-9,4.3551251666298707e-11,9.974184643799948e-14,1.4313700682133633e-13,0.5629858966634991,0.6163310889624396,0.985355770325398
0.0118,0.9717666583203286,-0.1282683283064228,0.6599721719426044,-0.10759577678175854,0.6503161649097687,-0.17951038261294072,0.3438023456210964,0.03388570196379642,0.00085483294856198,-0.0003291423022643735,0.06987739748417225,-0.0033371447496262953,1.0819743369527086,1.4153704096600286,0.00012490445300689812,0.05690611097919912,3.3190256842423377e-9,4.580724658715952e-9,3.8179494069002285e-11,1.0368572193263239e-13,1.4314759257902754e-13,0.5629944079324128,0.6161650190688233,0.9854673368937097
0.0119,0.9718326958914485,-0.12837840748111498,0.660015161762149,-0.10767729623201239,0.6503571102395,-0.1796023688174778,0.34497360848034814,0.03410078681786138,0.0008550445857287139,-0.00032935561832388263,0.06987540240006244,-0.003343528376722198,1.082052816144168,1.4150663676625006,0.00012514347737029174,0.05690590711293776,3.43484870604439e-9,4.581075182441208e-9,3.387975345468721e-11,1.0735031705063272e-13,1.4315855024673705e-13,0.5630015668202548,0.6160253365192928,0.9855611763149956
0.012,0.9718958970284283,-0.12848491209723334,0.6600562737858844,-0.1077561305033045,0.6503962001167612,-0.17969124714051685,0.3461408703623114,0.03431514952333943,0.0008552483037507895,-0.00032955878197097146,0.06987341413658034,-0.0033499127379201586,1.082129454186299,1.4147638323810339,0.0001253748137887037,0.056905704920073366,3.54357098796127e-9,4.581435789814875e-9,3.07735027845896e-11,1.1077343067977091e-13,1.4316982193734405e-13,0.5630072164288209,0.6159151026750117,0.9856352319518292
0.0121,0.9719564590297692,-0.1285879926493846,0.6600956427417308,-0.10783239586452034,0.6504335737147261,-0.1797771568352285,0.34730411785527704,0.03452878718409168,0.0008554446552046812,-0.000329752228697118,0.06987143233853346,-0.003356297455395738,1.082204292480504,1.4144633090798853,0.00012559868579612324,0.05690550449850677,3.6464998734189523e-9,4.581804630077056e-9,2.8982215019945385e-11,1.1399286170781754e-13,1.4318134976372783e-13,0.5630111998599076,0.6158373788971427,0.9856874471667834
0.0122,0.9720145791939724,-0.1286877996321757,0.6601334033576084,-0.1079062085845454,0.6504693702065684,-0.17986023715478333,0.348463337547536,0.03474169690397922,0.0008556341926668637,-0.00032993639399380055,0.0698694566507294,-0.0033626821513244956,1.0822773724281847,1.4141653030233128,0.00012581531692653947,0.05690530594613883,3.74494270584341e-9,4.582179852467855e-9,2.8627363121990576e-11,1.170464090225432e-13,1.4319307583876755e-13,0.5630133602153107,0.6157952265468495,0.9857157653224313
0.0123,0.9720704401146026,-0.12878448002853857,0.6601696801031678,-0.10797768189395121,0.6505037176206181,-0.1799406230094807,0.3496185184526254,0.03495387617970295,0.0008558174273787474,-0.00033011170274840055,0.06986748674699705,-0.0033690664607994004,1.0823487374258696,1.4138702522228959,0.00012602493270327605,0.05690510934188255,3.8395790322731164e-9,4.582559747486405e-9,2.965465123048408e-11,1.1995556846257725e-13,1.4320494683875573e-13,0.5630144414433925,0.6157863155625677,0.9857209272447205
0.0124,0.9721240627128118,-0.12887812432576712,0.660204485060566,-0.10804688248681087,0.6505366232208071,-0.1800183875874088,0.35076967524612157,0.03516532684707588,0.0008559944163357902,-0.0003302784125661821,0.06986552261395004,-0.0033754501978053553,1.0824184418122218,1.413577914087486,0.00012622773995386153,0.05690491458060278,3.9258354149423274e-9,4.5829442132690945e-9,3.059892428308477e-11,1.2260455053065987e-13,1.4321696085597061e-13,0.5630221373427433,0.6157654587798689,0.9857261898415832
0.0125,0.9721754820638615,-0.12896879339793665,0.660237840917058,-0.10811385575891097,0.6505681082574614,-0.18009358247937512,0.351916818420639,0.03537605040079122,0.0008561652567067496,-0.00033043669774692185,0.06986356419866933,-0.0033818332319072997,1.0824865177279261,1.4132882192241019,0.00012642386876171775,0.056904721621024744,4.002784903275042e-9,4.583333112650919e-9,3.1126373451871695e-11,1.2497065137650701e-13,1.4322911388458213e-13,0.5630378249360815,0.6157229435760541,0.9857369173052268
0.0126,0.9722247556961021,-0.1290565503418435,0.6602697860928979,-0.10817864944049077,0.6505982113081544,-0.18016626345465267,0.3530599545897744,0.03558604773923274,0.0008563301088120196,-0.0003305867398842711,0.06986161140281932,-0.0033882154194178975,1.0825529923379003,1.4130012112487418,0.00012661343905280315,0.056904530455203606,4.070748597200585e-9,4.5837261023555765e-9,3.126312148829641e-11,1.2706342430528905e-13,1.432413951691532e-13,0.5630609872049898,0.6156601711312253,0.9857527560889845
0.0127,0.9722719411378845,-0.12914145825428394,0.66030035900834,-0.10824131126178954,0.6506269709504595,-0.18023648628251446,0.35419909036712477,0.035795319760784226,0.0008564891329719947,-0.0003307287205718816,0.06985966412806448,-0.0033945966166498134,1.0826178928070627,1.4127169337774046,0.00012679657075307616,0.05690434107519452,4.130047596648291e-9,4.58412283910676e-9,3.103529114381052e-11,1.2889242262217646e-13,1.4325379395424658e-13,0.5630911071310509,0.6155785426254844,0.9857733526461891
0.0128,0.9723170959175593,-0.12922358023205435,0.6603295980836384,-0.10830188895304657,0.6506544257619501,-0.1803043067322334,0.3553342323662866,0.036003867363829455,0.000856642489507069,-0.0003308628214034046,0.06985772227606926,-0.0034009766799157123,1.0826812463003308,1.412435430426089,0.0001269733837884952,0.056904153473052665,4.181003001547489e-9,4.5845229796281664e-9,3.046900516986558e-11,1.3046719963233967e-13,1.4326629948442506e-13,0.5631276676958484,0.6154794592389337,0.985798353430174
0.0129,0.9723602775634773,-0.12930297937195104,0.660357541739047,-0.10836043024450105,0.6506806143201991,-0.18036978057308256,0.35646538720085685,0.036211691446752195,0.0008567903387376369,-0.00033098922397249166,0.06985578574849806,-0.003407355465528257,1.0827430799826223,1.412156744810793,0.00012714399808501874,0.05690396764083319,4.223935911827508e-9,4.584926180643491e-9,2.959038631791321e-11,1.3179730864094912e-13,1.4327890100425158e-13,0.5631701518809644,0.6153643221516751,0.985827404894272
0.013,0.9724015436039893,-0.1293797187707704,0.6603842283948204,-0.10841698286639229,0.6507055752027803,-0.18043296357433497,0.3575925614844324,0.03641879290793622,0.0008569328409840926,-0.0003311081098727944,0.06985385444701539,-0.003413732829800113,1.0828034210188557,1.4118809205475158,0.00012730853356860512,0.056903783570591275,4.2591674274176805e-9,4.585332098876429e-9,2.8425557339404978e-11,1.328923029531752e-13,1.432915877582889e-13,0.5632180426679825,0.6152345325438109,0.9858601534918162
0.0131,0.972440951567446,-0.1294538615253087,0.6604096964712124,-0.10847159454895954,0.6507293469872666,-0.18049391150526356,0.35871576183061005,0.03662517264576532,0.0008570701565668305,-0.00033121966069796417,0.06985192827328565,-0.003420108629043944,1.0828622965739492,1.4116080012522558,0.00012746711016521284,0.05690360125438208,4.287018648247337e-9,4.585740391050678e-9,2.7000640985792458e-11,1.3376173587418842e-13,1.433043489910999e-13,0.5632708230384853,0.615091491595443,0.98589624567614
0.0132,0.9724785589821979,-0.1295254707323623,0.6604339843884774,-0.10852431302244206,0.6507519682512315,-0.1805526801351414,0.3598349948529865,0.03683083155862325,0.0008572024458062447,-0.0003313240580416525,0.0698500071289733,-0.0034264827195724145,1.0829197338128203,1.4113380305410113,0.00012761984780080028,0.05690342068426078,4.307810674245807e-9,4.586150713889932e-9,2.5341760008527267e-11,1.3441516070915913e-13,1.4331717394724737e-13,0.5633279759740556,0.6149366004866735,0.985935327900576
0.0133,0.9725144233765962,-0.12959460948872759,0.6604571305668696,-0.10857518601707912,0.6507734775722485,-0.1806093252332414,0.36095026716515866,0.037035770544893806,0.0008573298690227299,-0.00033142148349751095,0.06984809091574279,-0.0034328549576981894,1.0829757599003869,1.411071052029781,0.00012776686640132592,0.05690324185228253,4.3218646053424225e-9,4.586562724117889e-9,2.347503715906098e-11,1.3486213076325781e-13,1.4333005187129415e-13,0.5633889844562766,0.6147712603976048,0.9859770466184576
0.0134,0.9725486022789913,-0.12966134089120085,0.660479173426643,-0.10862426126310998,0.6507939135278905,-0.18066390256883663,0.36206158538072325,0.037239990502960764,0.00085745258653668,-0.0003315121186591909,0.06984617953525857,-0.0034392251997339327,1.0830304020015669,1.4108071093345635,0.00012790828589274812,0.056903064750502504,4.329501541466513e-9,4.586976078458241e-9,2.1426595188845136e-11,1.351121993416549e-13,1.433429720078031e-13,0.563453331466731,0.6145968725083386,0.9860210482831178
0.0135,0.9725811532177338,-0.12972572803657836,0.6605001513880516,-0.1086715864907739,0.6508133146957312,-0.1807164679112001,0.36316895611327715,0.03744349233120788,0.0008575707586684892,-0.00033159614512034394,0.06984427288918506,-0.003445593301992308,1.0830836872812788,1.4105462460713574,0.00012804422620102537,0.05690288937097586,4.331042582547409e-9,4.587390433634687e-9,1.922255684933139e-11,1.3517491974952085e-13,1.4335592360133702e-13,0.5635204999870017,0.6144148379989773,0.9860669793478896
0.0136,0.9726121337211748,-0.12978783402165658,0.6605201028713499,-0.10871720943031012,0.6508317196533439,-0.18076707702960473,0.36427238597641715,0.03764627692801896,0.0008576845457385523,-0.00033167374447462154,0.06984237087918675,-0.0034519591207859816,1.08313564290444,1.410288505856161,0.00012817480725211606,0.056902715705757764,4.326808828514443e-9,4.587805446370922e-9,1.68890448919713e-11,1.3505984529202604e-13,1.4336889589645876e-13,0.5635899729986719,0.6142265580496227,0.9861144862661063
0.0137,0.9726416013176648,-0.12984772194323177,0.6605390662967919,-0.10876117781195795,0.6508491669783014,-0.18081578569332363,0.36537188158374007,0.03784834519177775,0.0008577941080672631,-0.0003317450983156752,0.06984047340692805,-0.0034583225124276157,1.0831862960359688,1.410033932304973,0.00012830014897197863,0.05690254374690339,4.317121379296941e-9,4.5882207733906415e-9,1.4452182068216406e-11,1.3477652927434093e-13,1.4338187813773114e-13,0.5636612334833242,0.614033433840377,0.9861632154911008
0.0138,0.9726696135355543,-0.12990545489810026,0.6605570800846319,-0.10880353936595659,0.6508656952481774,-0.18086264967162968,0.36646744954884264,0.03804969802086805,0.000857899605975016,-0.00033181038823715633,0.06983858037407341,-0.003464683333229875,1.0832356738407827,1.4097825690337924,0.00012842037128657147,0.056902373486467886,4.302301334824238e-9,4.58863607141754e-9,1.193809112951837e-11,1.3433452500163594e-13,1.4339485956971698e-13,0.5637337644225415,0.6138368665513424,0.986212813476206
0.0139,0.9726962279031944,-0.12996109598305844,0.6605741826551238,-0.10884434182254535,0.6508813430405453,-0.180907724733796,0.3675590964853217,0.038250336313673625,0.0008580011997822054,-0.00033186979583271656,0.06983669168228729,-0.0034710414395054253,1.0832838034838002,1.4095344596586172,0.00012853559412185308,0.056902204916506445,4.2826697950256625e-9,4.589050997175316e-9,9.372894827328738e-12,1.3374338577908151e-13,1.4340782943697916e-13,0.5638070487979069,0.6136382573626209,0.9862629266747552
0.014,0.9727215019489358,-0.1300147082949026,0.660590412428522,-0.10888363291196346,0.6508961489329782,-0.18095106664909547,0.36864682900677415,0.03845026096857825,0.0008580990498092255,-0.00033192350269600724,0.06983480723323413,-0.0034773966875669294,1.083330712129939,1.409289647795446,0.00012864593740378183,0.0569020380290742,4.258547859830545e-9,4.5894652073876625e-9,6.782715913099059e-12,1.330126649118481e-13,1.434207769840805e-13,0.5638805695910033,0.6134390074543146,0.9863132015400814
0.0141,0.972745493201129,-0.13006635493042906,0.6606058078250805,-0.10892146036445022,0.6509101515030495,-0.18099273118680118,0.36973065372679675,0.0386494728839657,0.0008581933163764706,-0.00033197169042068,0.06983292692857836,-0.003483748933727052,1.0833764269441168,1.4090481770602776,0.00012875152105831615,0.05690187281622635,4.230256629168218e-9,4.589878358778277e-9,4.193677138280995e-12,1.3215191570510613e-13,1.4343369145558378e-13,0.5639538097834134,0.6132405180065256,0.9863632845255179
0.0142,0.9727682591881249,-0.13011609898643423,0.6606204072650536,-0.10895787191024485,0.6509233893283326,-0.1810327741161861,0.3708105772589862,0.03884797295821977,0.0008582841598043351,-0.0003320145406003863,0.06983105066998443,-0.003490098034298458,1.0834209750912518,1.4088100910691108,0.0001288524650114145,0.05690170927001804,4.198117202968008e-9,4.590290108070855e-9,1.6319012543260543e-12,1.31170691464026e-13,1.434465620960519e-13,0.5640262523567204,0.613044190199356,0.9864128220843974
0.0143,0.9727898574382742,-0.13016400355971436,0.6606342491686954,-0.10899291527958663,0.6509359009864005,-0.1810712512065232,0.37188660621693953,0.039045762089724205,0.0008583717404132132,-0.00033205223482877757,0.06982917835911681,-0.003496443845593811,1.0834643837362623,1.4085754334379432,0.0001289488891890353,0.056901547382504435,4.16245068115925e-9,4.590700111989092e-9,-8.764889873140937e-13,1.300785454937782e-13,1.4345937815004766e-13,0.5640973802925069,0.6128514252129078,0.9864614606700532
0.0144,0.9728103454799275,-0.13021013174706583,0.66064737195626,-0.10902663820271481,0.650947725054827,-0.18110821822708556,0.3729587472142533,0.039242841176862796,0.0008584562185234992,-0.00033208495469950534,0.06982730989763994,-0.003502786223925776,1.0835066800440658,1.4083442477827746,0.00012904091351713693,0.05690138714574071,4.123578163671273e-9,4.591108027256683e-9,-3.30537083518792e-12,1.2888503109953313e-13,1.4347212886213388e-13,0.5641666765723562,0.6126636242272832,0.9865088467358184
0.0145,0.9728297808414358,-0.13025454664528496,0.6606598140480017,-0.10905908840986869,0.6509589001111848,-0.1811437309471461,0.3740270068645245,0.03943921111801933,0.0008585377544555871,-0.0003321128818062211,0.06982544518721825,-0.0035091250256070166,1.0835478911795802,1.4081165777196027,0.00012912865792167786,0.05690122855178202,4.081820750433405e-9,4.5915135105973254e-9,-5.628621537843864e-12,1.2759970158646121e-13,1.434848034768734e-13,0.564233624177851,0.6124821884225842,0.9865546267350259
0.0146,0.9728482210511495,-0.13029731135116812,0.6606716138641746,-0.10909031363128749,0.6509694647330478,-0.18117784513597784,0.37509139178134987,0.03963487281157758,0.0008586165085298717,-0.00033213619774257635,0.0698235841295162,-0.0035154601069501976,1.0835880443077237,1.4078924668644264,0.00012921224232861653,0.056901071592683546,4.037499541374981e-9,4.591916218734714e-9,-7.820118343830272e-12,1.2623211025973294e-13,1.4349739123882906e-13,0.564297706090574,0.612308518978913,0.9865984471210091
0.0147,0.9728657236374196,-0.1303384889615116,0.6606828098250328,-0.10912036159721047,0.650979457497989,-0.18121061656285375,0.3761519085783262,0.0398298271559213,0.0008586926410667469,-0.00033215508410222263,0.06982172662619822,-0.0035217913242679834,1.083627166593414,1.4076719588332443,0.00012929178666391133,0.05690091626050044,3.990935636425328e-9,4.5923158083925435e-9,-9.853738501695588e-12,1.2479181042451867e-13,1.435098813925637e-13,0.5643584052921083,0.6121440170763717,0.9866399543471006
0.0148,0.9728823461285967,-0.13037814257311178,0.6606934403508306,-0.10914928003787691,0.6509889169835817,-0.18124210099704693,0.37720856386905033,0.040024075049434296,0.0008587663123866072,-0.00033216972247881137,0.06981987257892877,-0.0035281185338730385,1.0836652852015696,1.4074550972420548,0.0001293674108535207,0.056900762547287875,3.942450135513777e-9,4.5927119362945124e-9,-1.1703359259988273e-11,1.2328835538598888e-13,1.4352226318264014e-13,0.5644152047640371,0.6119900838950622,0.9866787948666339
0.0149,0.9728981460530316,-0.13041633528276494,0.660703543861822,-0.10917711668352607,0.6509978817673994,-0.18127235420783028,0.3782613642671191,0.040217617390500324,0.0008588376828098467,-0.00033218029446599413,0.06981802188937228,-0.0035344415920780265,1.0837024272971076,1.4072419257068562,0.00012943923482340304,0.056900610445101016,3.892364138569661e-9,4.593104259164313e-9,-1.3342857867256661e-11,1.21731298449314e-13,1.435345258536212e-13,0.5644675874879428,0.6118481206150868,0.9867146151329419
0.015,0.9729131809390749,-0.13045313018726748,0.6607131587782613,-0.10920391926439722,0.6510063904270151,-0.18130143196447687,0.3793103163861292,0.04041045507750317,0.00085890691265686,-0.00033218698165742223,0.0698161744591932,-0.0035407603551956125,1.0837386200449468,1.4070324878436475,0.00012950737849951684,0.05690045994599503,3.8409987455223074e-9,4.593492433725644e-9,-1.4746111572049213e-11,1.2013019291966447e-13,1.4354665865006974e-13,0.5645150364454087,0.6117195284165475,0.9867470615993577
0.0151,0.9729275083150773,-0.13048859038341568,0.6607223235204026,-0.1092297355107296,0.6510144815400025,-0.18132939003625964,0.3803554268396776,0.04060258900882661,0.0008589741622480412,-0.0003321899656467474,0.06981433019005599,-0.003547074679538461,1.083773890610005,1.4068268272684277,0.0001295719618078205,0.05690031104202507,3.788675056301048e-9,4.5938761167022e-9,-1.5886997622914362e-11,1.184945921022107e-13,1.4355865081654858e-13,0.5645570346180174,0.6116057084795464,0.9867757807192142
0.0152,0.9729411857093896,-0.1305227789680059,0.6607310765085,-0.10925461315276248,0.6510221936839345,-0.18135628419245162,0.38139670224136096,0.04079402008285441,0.0008590395919037844,-0.00033218942802762104,0.0698124889836251,-0.003553384421419235,1.0838082661571993,1.4066249875971941,0.00012963310467427238,0.056900163725246325,3.735714170835215e-9,4.594254964817677e-9,-1.673939326840048e-11,1.1683404930212314e-13,1.4357049159762058e-13,0.5645930649873522,0.6115080619841856,0.9868004189458448
0.0153,0.9729542706503627,-0.13055575903783448,0.6607394561628078,-0.10927859992073513,0.6510295654363848,-0.18138217020232583,0.3824341492047762,0.040984749197970356,0.0008591033619444841,-0.0003321855503936945,0.06981065074156495,-0.0035596894371506004,1.0838417738514488,1.4064270124459464,0.000129690927024831,0.05690001798771394,3.6824371890541364e-9,4.594628634795769e-9,-1.7277175757055997e-11,1.1515811782457224e-13,1.435821702378485e-13,0.5646226105349957,0.6114279901105671,0.9868206227325823
0.0154,0.972966820666347,-0.13058759368969772,0.66074750090358,-0.10930174354488682,0.6510366353749264,-0.1814071038351552,0.3834677743435201,0.04117477725255823,0.0008591656326905346,-0.0003321785143386195,0.06980881536554001,-0.0035659895830452205,1.0838744408576708,1.4062329454306826,0.00012974554878545475,0.05689987382148308,3.6291652108871435e-9,4.594996783360176e-9,-1.747422233742934e-11,1.1347635097472837e-13,1.4359367598179525e-13,0.5646451542425308,0.6113668940387932,0.98683603853276
0.0155,0.9729788932856935,-0.13061834602039202,0.660755249151071,-0.10932409175545676,0.6510434420771327,-0.1814311408602128,0.38449758427118935,0.04136410514500179,0.00085922656446233,-0.00033216850145604746,0.06980698275721471,-0.00357228471541576,1.0839062943407833,1.4060428301674013,0.00012979708988210208,0.05689973121860893,3.576219336263568e-9,4.5953590672345896e-9,-1.7304410258068913e-11,1.1179830205776204e-13,1.436049980740236e-13,0.5646601790915406,0.6113261749489657,0.9868463127997108
0.0156,0.9729905460367527,-0.1306480791267137,0.6607627393255348,-0.10934569228268427,0.6510500241205772,-0.1814543370467716,0.38552358560138095,0.04155273377368483,0.0008592863175802649,-0.0003321556933396298,0.0698051528182535,-0.003578574690574883,1.0839373614657042,1.4058567102721014,0.00012984567024073134,0.056899590171146645,3.5239206651127393e-9,4.595715143142706e-9,-1.6741616767523142e-11,1.1013352437884366e-13,1.4361612575909642e-13,0.5646671680636081,0.6113072340211869,0.9868510919867679
0.0157,0.9730018091833879,-0.13067684143332342,0.6607699909505549,-0.1093665810888495,0.6510564001836422,-0.18147673371524936,0.386545789747811,0.0417406649161725,0.0008593449756735934,-0.00033214022862212864,0.06980332550127956,-0.00358485940591753,1.083967669176242,1.405674519929101,0.00012989139858111224,0.05689945064359776,3.4723452333317106e-9,4.596064968041221e-9,-1.5872122701692256e-11,1.0848637458609756e-13,1.4362705775969952e-13,0.5646685901725866,0.6113040818041235,0.9868515981719964
0.0158,0.9730126325104723,-0.13070462925179677,0.6607769681815713,-0.10938675314098562,0.6510625311451813,-0.18149832259937862,0.3875642208569808,0.04192790278177775,0.000859402396429323,-0.0003321220941746184,0.06980150090609562,-0.00359113889802641,1.0839972368881499,1.4054959176975936,0.00012993432572299687,0.05689931253607993,3.4208986915252853e-9,4.5964093225424535e-9,-1.503507574495214e-11,1.0684572528158202e-13,1.4363781875748884e-13,0.5646734764889848,0.6112943851958078,0.9868525838422291
0.0159,0.9730230212523239,-0.130731459059895,0.6607836740567195,-0.10940622046258011,0.6510684193855965,-0.18151911719669525,0.38857889173513094,0.042114449612223354,0.0008594585939824577,-0.00033210133682632525,0.06979967902530691,-0.0035974131396240214,1.084026076912558,1.4053208367686505,0.0001299744980040431,0.05689917582337054,3.3695433164709628e-9,4.596748307909636e-9,-1.4254303269827363e-11,1.052108589277088e-13,1.436484119401314e-13,0.5646823107441022,0.6112768541345008,0.9868543658927527
0.016,0.9730329860892774,-0.13075734993696608,0.6607901154040587,-0.10942499719376121,0.6510740712951982,-0.18153913363153182,0.389589814175999,0.04230030746750865,0.0008595135978030935,-0.00033207801105505116,0.06979785984121868,-0.0036036820958967714,1.084054201347727,1.405149233963881,0.00013001196307236247,0.05689904048638434,3.3182923170039987e-9,4.597081963096043e-9,-1.352822970644038e-11,1.0358209060054837e-13,1.4365883852660213e-13,0.5646948960226892,0.6112518793869742,0.9868569046017187
0.0161,0.9730425377016676,-0.130782320962358,0.6607962990516489,-0.1094430974746572,0.651079493264297,-0.1815583880282208,0.39059699997332276,0.042485478407632976,0.0008595674373613261,-0.0003320521713385983,0.06979604333613611,-0.0036099457320310667,1.084081622291918,1.4049810661048951,0.00013004676857606643,0.05689890650603608,3.2671589019596506e-9,4.597410327054952e-9,-1.2855279484913675e-11,1.0195973537617134e-13,1.436690997358761e-13,0.5647110354094959,0.611219851719999,0.9868601602472786
0.0162,0.9730516867698296,-0.1308063912154187,0.6608022318275494,-0.10946053544539638,0.6510846916832034,-0.18157689651109477,0.39160046092083983,0.04266996449259565,0.0008596201421272512,-0.00033202387215476863,0.06979422949236443,-0.003616204013213314,1.0841083518433914,1.4048162900133034,0.00013007896216326654,0.05689877386324052,3.216156280173175e-9,4.597733438739639e-9,-1.2233877035369737e-11,1.0034410833064827e-13,1.4367919678692825e-13,0.5647305319892725,0.6111811619003465,0.9868640931075838
0.0163,0.9730604439740982,-0.1308295797754962,0.6608079205598196,-0.10947732524610695,0.6510896729422279,-0.1815946752044862,0.3926002088122879,0.04285376778239601,0.0008596717415709645,-0.0003319931679813642,0.06979241829220884,-0.003622456904629919,1.084134402100408,1.4046548625107158,0.00013010859148207432,0.05689864253891242,3.16529766047983e-9,4.598051337103382e-9,-1.1662446787931048e-11,9.873552454004972e-14,1.436891308987336e-13,0.5647531888467693,0.6111362006947879,0.9868686634607862
0.0164,0.9730688199948089,-0.13085190572193847,0.6608133720765197,-0.10949348101691724,0.6510944434316808,-0.1816117402327276,0.39359625544140475,0.04303689033703341,0.000859722265162562,-0.0003319601132961872,0.06979060971797454,-0.0036287043714672905,1.084159785161229,1.4044967404187425,0.00013013570418060128,0.05689851251396654,3.1145962517148708e-9,4.598364061099457e-9,-1.113941317272007e-11,9.713429908044626e-14,1.4369890329026712e-13,0.5647788090667366,0.6110853588700945,0.986873831585037
0.0165,0.9730768255122961,-0.13087338813409347,0.6608185932057087,-0.10950901689795547,0.6510990095418729,-0.18162810772015153,0.39458861260192796,0.04321933421650714,0.0008597717423721393,-0.00033192476257703975,0.0697888037519668,-0.0036349463789118325,1.084184513124115,1.4043418805589933,0.00013016034790695893,0.05689838376931762,3.0640652627135583e-9,4.598671649681139e-9,-1.0663200619859336e-11,9.554074702790851e-14,1.4370851518050387e-13,0.5648071957339246,0.6110290271930376,0.986879557758488
0.0166,0.9730844712068951,-0.13089404609130914,0.6608235907754465,-0.10952394702934998,0.6511033776631145,-0.1816437937910905,0.39557729208759523,0.04340110148081656,0.0008598202026697922,-0.0003318871703017238,0.06978700037649083,-0.0036411828921499535,1.0842085980873268,1.4041902397530788,0.0001301825703092588,0.056898256285880446,3.0137179023111492e-9,4.598974141801707e-9,-1.0232233559471302e-11,9.395518345850704e-14,1.4371796778841875e-13,0.5648381519330834,0.6109675964303882,0.9868858022592905
0.0167,0.9730917677589408,-0.13091389867293352,0.6608283716137927,-0.10953828555122895,0.6511075541857163,-0.18165881456987704,0.39656230569214423,0.04358219418996098,0.0008598676755256163,-0.0003318473909480414,0.06978519957385178,-0.0036474138763680597,1.084232052149125,1.4040417748226086,0.00013020241903561244,0.056898130044569756,2.9635673793428996e-9,4.599271576414435e-9,-9.844936421678454e-12,9.237792344831244e-14,1.4372726233298683e-13,0.5648714807489635,0.6109014573489178,0.9868925253655961
0.0168,0.9730987258487681,-0.1309329649583145,0.6608329425488065,-0.1095520466037207,0.6511115454999884,-0.18167318618084358,0.39754366520931256,0.043762614403939755,0.0008599141904097075,-0.00033180547899379473,0.06978340132635491,-0.003653639296752557,1.0842548874077709,1.403896442589193,0.0001302199417341313,0.0568980050263003,2.9136269026440674e-9,4.599563992472599e-9,-9.49973363660328e-12,9.080928207339521e-14,1.4373640003318304e-13,0.5649069852663149,0.6108310007153974,0.9868996873555561
0.0169,0.9731053561567121,-0.13095126402680018,0.660837310408548,-0.10956524432695348,0.6511153579962417,-0.1816869247483228,0.39852138243283813,0.04394236418275221,0.0008599597767921616,-0.0003317614889167859,0.06978160561630545,-0.003659859118489854,1.0842771159615245,1.4037541998744423,0.00013023518605292695,0.056897881211986856,2.8639096810499094e-9,4.599851428929479e-9,-9.195049634368256e-12,8.924957440982599e-14,1.4374538210798244e-13,0.5649444685698879,0.6107566172965984,0.9869072485073226
0.017,0.9731116693631077,-0.13096881495773843,0.6608414820210765,-0.10957789286105557,0.6511189980647867,-0.18170004639664708,0.3994954691564584,0.04412144558639767,0.0008600044641430744,-0.0003317154751948168,0.06977981242600857,-0.0036660733067663555,1.0842987499086476,1.4036150034999664,0.0001302481996401109,0.056897758582544165,2.8144289233956826e-9,4.6001339247383495e-9,-8.929308845095868e-12,8.769911553367529e-14,1.4375420977635998e-13,0.5649837337444329,0.6106786978592921,0.9869151690990465
0.0171,0.9731176761482898,-0.13098563683047726,0.6608454642144517,-0.10959000634615525,0.6511224720959337,-0.181712567250149,0.40046593717391116,0.044299860674875464,0.0008600482819325415,-0.00033166749230568977,0.06977802173776954,-0.0036722818267684683,1.0843198013474,1.4034788102873752,0.00013025903014379466,0.056897637118887,2.765197838516646e-9,4.600411518852486e-9,-8.700935698908615e-12,8.615822052101379e-14,1.437628842572907e-13,0.5650245838746999,0.6105976331702496,0.9869234094088797
0.0172,0.9731233871925937,-0.13100174872436465,0.6608492638167331,-0.10960159892238074,0.6511257864799932,-0.18172450343316107,0.40143279827893413,0.04447761150818493,0.0008600912596306587,-0.00033161759472720664,0.06977623353389352,-0.0036784846436826,1.084340282376043,1.4033455770582792,0.00013026772521208975,0.0568975168019301,2.7162296352480574e-9,4.6006842502251656e-9,-8.508354625928975e-12,8.462720444791202e-14,1.437714067697495e-13,0.5650668220454391,0.610513813996242,0.9869319297149737
0.0173,0.9731288131763539,-0.1310171697187486,0.6608528876559803,-0.10961268472986037,0.6511289476072758,-0.1817358710700158,0.4023960642652648,0.0446547001463254,0.0008601334267075219,-0.0003315658369371696,0.06977444779668578,-0.0036846817226951567,1.0843602050928378,1.4032152606342885,0.00013027433249310772,0.05689739761258823,2.6675375224251726e-9,4.600952157809665e-9,-8.349990056279425e-12,8.310638239044054e-14,1.437797785327115e-13,0.565110251341401,0.6104276311040411,0.9869406902954797
0.0174,0.9731339647799057,-0.13103191889297702,0.6608563425602529,-0.10962327790872234,0.651131961868092,-0.18174668628504573,0.403355746926641,0.0448311286492962,0.0008601748126332265,-0.0003315122734133807,0.06977266450845147,-0.003690873028992545,1.0843795815960444,1.4030878178370125,0.00013027889963496004,0.056897279531776146,2.619134708883249e-9,4.601215280559262e-9,-8.224266420082455e-12,8.159606942466994e-14,1.437880007651516e-13,0.5651546748473357,0.6103394752604175,0.9869496514285496
0.0175,0.9731388526835841,-0.13104601532639795,0.6608596353576106,-0.10963339259909499,0.6511348356527523,-0.1817569652025834,0.40431185805680053,0.04500689907709668,0.0008602154468778687,-0.00033145695863364213,0.06977088365149588,-0.003697058527761172,1.0843984239839242,1.4029632054880625,0.00013028147428575823,0.056897162540408615,2.571034403457544e-9,4.601473657427231e-9,-8.129608147460546e-12,8.009658062667073e-14,1.4379607468604485e-13,0.5651998956479936,0.6102497372321428,0.986958773392335
0.0176,0.973143487567724,-0.13105947809835933,0.6608627728761128,-0.10964304294110654,0.6511375753515672,-0.18176672394696125,0.4052644094494808,0.04518201348972614,0.0008602553589115439,-0.0003313999470757558,0.06976910520812417,-0.0037032381841874437,1.0844167443547377,1.4028413804090476,0.00013028210409361384,0.05689704661940038,2.523249814983316e-9,4.60172732736685e-9,-8.064439668536187e-12,7.860823107251359e-14,1.438040015143662e-13,0.5652457168281246,0.6101588077859881,0.986968016464987
0.0177,0.9731478801126601,-0.1310723262882091,0.6608657619438192,-0.10965224307488527,0.6511401873548471,-0.18177597864251185,0.4062134128984196,0.04535647394718393,0.0008602945782043481,-0.00033134129321752385,0.06976732916064157,-0.0037094119634577673,1.0844345548067458,1.4027222994215782,0.0001302808367066384,0.0568969317496662,2.475794152295822e-9,4.601976329331394e-9,-8.027185413431863e-12,7.713133583826907e-14,1.4381178246909066e-13,0.5652919414724792,0.6100670776887248,0.9869773409246574
0.0178,0.9731520409987278,-0.13108457897529532,0.6608686093887894,-0.10966100714055943,0.6511426780529027,-0.18178474541356773,0.40715888019735463,0.04553028250946938,0.000860333134226377,-0.00033128105153674834,0.06976555549135331,-0.0037155798307585493,1.0844518674382093,1.4026059193472646,0.0001302777197729434,0.05689681791212084,2.4286806242303193e-9,4.602220702274141e-9,-8.016269812270057e-12,7.566621000000772e-14,1.4381941876919326e-13,0.5653383726658073,0.6099749377071239,0.9869867070494976
0.0179,0.9731559809062618,-0.1310962552389659,0.6608713220390828,-0.10966934927825733,0.6511450538360444,-0.18179304038446142,0.4081008231400236,0.04570344123658183,0.0008603710564477262,-0.00033121927651123145,0.0697637841825646,-0.0037217417512761964,1.084468694347389,1.4024921970077169,0.00013027280094064035,0.05689670508767905,2.381922439622065e-9,4.602460485148365e-9,-8.030117295173251e-12,7.421316863380013e-14,1.4382691163364896e-13,0.5653848134928596,0.6098827786079569,0.9869960751176594
0.018,0.9731597105155972,-0.13110737415856885,0.6608739067227593,-0.1096772836281072,0.6511473210945826,-0.1818008796795254,0.4090392535201641,0.045875952188520586,0.0008604083743384917,-0.0003311560226187751,0.06976201521658064,-0.0037278976901971147,1.0844850476325454,1.4023810892245447,0.0001302661278578408,0.056896593257255594,2.335532807306317e-9,4.6026957169073464e-9,-8.06715229226393e-12,7.277252681571686e-14,1.438342622814327e-13,0.5654310670383861,0.6097909911579948,0.987005405407294
0.0181,0.9731632405070691,-0.13111795481345212,0.6608763702678783,-0.10968482433023734,0.6511494862188278,-0.1818082794230922,0.409974183131514,0.04604781742528501,0.0008604451173687693,-0.0003310913443371815,0.06976024857570665,-0.0037340476127077117,1.0845009393919398,1.4022725528193587,0.00013025774817265626,0.056896482401765223,2.2895249361183303e-9,4.6029264365043585e-9,-8.125799233664584e-12,7.134459962182846e-14,1.438414719315196e-13,0.5654769363871371,0.609699966124009,0.9870146581965531
0.0182,0.9731665815610123,-0.13112801628296372,0.6608787195024993,-0.109691985524776,0.6511515555990909,-0.18181525573949434,0.41090562376781076,0.04621903900687442,0.0008604813150086544,-0.0003310252961442526,0.06975848424224786,-0.003740191483994394,1.0845163817238328,1.4021665446137688,0.00013024770953319823,0.0568963725021227,2.243912034893366e-9,4.603152682892678e-9,-8.204482549497692e-12,6.992970212820557e-14,1.4384854180288455e-13,0.5655222246238628,0.6096100942727707,0.9870237937635882
0.0183,0.9731697443577617,-0.1311375776464516,0.6608809612546821,-0.10969878135185143,0.6511535356256819,-0.18182182475306433,0.4118335872227921,0.04638961899328815,0.000860516996728243,-0.00033095793251779063,0.06975672219850947,-0.003746329269243568,1.0845313867264852,1.402063021429385,0.00013023605958757824,0.05689626353924278,2.1987073124666807e-9,4.603374495025584e-9,-8.301626669885739e-12,6.852814941091875e-14,1.438554731145026e-13,0.5655667348333132,0.609521766371051,0.9870327723865508
0.0184,0.9731727395776524,-0.13114665798326375,0.6608831023524862,-0.10970522595159192,0.6511554326889115,-0.18182800258813475,0.4127580852901958,0.046559559444525514,0.0008605521919976308,-0.00033088930793559755,0.0697549624267967,-0.00375246093364164,1.0845459664981578,1.4019619400878174,0.0001302228459839078,0.05689615549404022,2.1539239776735296e-9,4.6035919118563495e-9,-8.41565602495121e-12,6.714025654603856e-14,1.4386226708534875e-13,0.565610270100239,0.6094353731856215,0.9870415543435924
0.0185,0.9731755779010195,-0.1311552763727481,0.660885149623971,-0.10971133346412575,0.6511572531790902,-0.18183380536903804,0.4136791297637595,0.04672886242058587,0.0008605869302869137,-0.00033081947687547546,0.06975320490941476,-0.0037585864423750172,1.0845601331371115,1.4018632574106762,0.00013020811637029845,0.05689604834742977,2.1095752393491718e-9,4.603804972338254e-9,-8.54499504481659e-12,6.57663386096356e-14,1.438689249343979e-13,0.5656526335093902,0.609351305483253,0.9870500999128646
0.0186,0.9731782700081977,-0.13116345189425266,0.6608871098971965,-0.10971711802958116,0.6511590034865286,-0.18183924922010675,0.41459673243722084,0.04689752998146853,0.0008606212410661872,-0.00033074849381522646,0.06975144962866889,-0.0037647057606301055,1.084573898741607,1.4017669302195714,0.00013019191839486172,0.056895942080326195,2.065674306328865e-9,4.604013715424571e-9,-8.688068159604364e-12,6.440671067778042e-14,1.4387544788062518e-13,0.565693628145517,0.6092699540307172,0.9870583693725189
0.0187,0.9731808265795222,-0.13117120362712542,0.6608889900002219,-0.10972259378808644,0.651160690001537,-0.18184435026567342,0.4155109051043175,0.047065564187172844,0.0008606551538055473,-0.0003306764132326526,0.06974969656686426,-0.0037708188535933132,1.0845872754099048,1.4016729153361136,0.0001301742997057091,0.05689583667364426,2.022234387447863e-9,4.6042181800685805e-9,-8.843299799437022e-12,6.306168782654352e-14,1.438818371430055e-13,0.5657330570933697,0.609191709594785,0.987066323000707
0.0188,0.9731832582953278,-0.13117855065071432,0.660890796761107,-0.10972777487976985,0.651162319114426,-0.18184912463007052,0.41642165955878724,0.04723296709769813,0.0008606886979750896,-0.00033060328960555596,0.06974794570630614,-0.003776925686451045,1.084600275240266,1.4015811695819123,0.0001301553079509521,0.0568957321082987,1.979268691541429e-9,4.604418405223556e-9,-9.009114394437037e-12,6.173158513199564e-14,1.4388809394051386e-13,0.5657707234376985,0.6091169629422276,0.9870739210755799
0.0189,0.9731855758359497,-0.13118551204436738,0.6608925370079113,-0.10973267544475965,0.6511638972155063,-0.18185358843763064,0.41732900759436764,0.047399740773043715,0.0008607219030449098,-0.0003305291774117387,0.0697461970292997,-0.0037830262243897087,1.0846129103309514,1.4014916497785777,0.00013013499077870226,0.05689562836520429,1.9367904274448163e-9,4.604614429842776e-9,-9.1839363747269e-12,6.041671767020728e-14,1.438942194921253e-13,0.5658064302632536,0.6090461048398165,0.9870811238752897
0.019,0.9731877898817226,-0.13119210688743252,0.6608942175686944,-0.10973730962318412,0.651165430695088,-0.18185775781268623,0.4182329610047965,0.047565887273208936,0.000860754798485104,-0.0003304541311290028,0.06974445051815019,-0.003789120432595711,1.084625192780222,1.40140431274772,0.00013011339583707113,0.05689552542527578,1.894812803993284e-9,4.604806292879514e-9,-9.366190170429095e-12,5.911740051724898e-14,1.4390021501681472e-13,0.5658399806547854,0.6089795260543228,0.9870878916779877
0.0191,0.9731899111129817,-0.13119835425925777,0.6608958452715159,-0.10974169155517151,0.6511669259434819,-0.18186164887956988,0.41913353158381145,0.047731408658193135,0.0008607874137657676,-0.00033037820523515026,0.06974270615516279,-0.0037952082762554577,1.0846371346863382,1.4013191153109494,0.00013009057077417017,0.05689542326942794,1.8533490300220887e-9,4.604994033287049e-9,-9.554300211666104e-12,5.783394874919139e-14,1.4390608173355724e-13,0.5658711776970439,0.6089176173525177,0.9870941847618253
0.0192,0.9731919502100619,-0.1312042732391911,0.6608974269444353,-0.10974583538085012,0.6511683893509983,-0.18186527776261405,0.42003073112515005,0.04789630698799563,0.0008608197783569966,-0.0003303014542079833,0.06974096392264273,-0.0038012897205553565,1.084648748147561,1.4012360142898757,0.0001300665632381109,0.0568953218785755,1.8124123143664878e-9,4.605177690018659e-9,-9.746690928560418e-12,5.6566677442104994e-14,1.4391182086132778e-13,0.5658998244747795,0.6088607695011725,0.9870999634049542
0.0193,0.9731939178532981,-0.13120988290658042,0.6608989694155124,-0.10974975524034819,0.651169827307948,-0.18186866058615128,0.42092457142255013,0.048060584322615764,0.0008608519217288865,-0.00033022393252530403,0.06973922380289524,-0.003807364730681814,1.0846600452621513,1.4011549665061092,0.0001300414208770049,0.05689522123363324,1.7720158658617379e-9,4.605357302027616e-9,-9.941786751234521e-12,5.531590167206041e-14,1.439174336191013e-13,0.5659257240727424,0.6088093732670585,0.987105187885526
0.0194,0.9731958247230255,-0.13121520234077377,0.6609004795128066,-0.10975346527379398,0.6511712462046413,-0.18187181347451406,0.42181506426974935,0.04822424272205286,0.0008608838733515332,-0.0003301456946649144,0.06973748577822551,-0.0038134332718212354,1.08467103812837,1.4010759287812602,0.00013001519133896364,0.05689512131551592,1.7321728933430985e-9,4.605532908267201e-9,-1.0138012109810888e-11,5.408193651512825e-14,1.4392292122585288e-13,0.5659486795756828,0.608763819416947,0.9871098184816921
0.0195,0.9731976814995789,-0.1312202506211191,0.6609019640643775,-0.1097569796213158,0.6511726524313886,-0.18187475255203497,0.42270222146048536,0.04838728424630624,0.0008609156626950326,-0.00033006679510461654,0.06973574983093879,-0.003819495309160029,1.0846817388444774,1.4009988579369388,0.00012998792227209864,0.056895022105138277,1.6928966056458261e-9,4.605704547690687e-9,-1.0333791434412012e-11,5.286509704737906e-14,1.4392828490055745e-13,0.5659684940683509,0.6087244987176089,0.9871138154716039
0.0196,0.973199498863293,-0.1312250468269644,0.6609034298982849,-0.10976031242304188,0.6511740523785006,-0.18187749394304648,0.4235860547884958,0.048549710955375254,0.0008609473192294802,-0.0003299872883222125,0.06973401594334025,-0.003825550807884601,1.0846921595087344,1.4009237107947545,0.00012995966132452142,0.05689492358341508,1.6542002116051777e-9,4.605872259251352e-9,-1.0527549155160373e-11,5.166569834488342e-14,1.4393352586219007e-13,0.5659849706354972,0.6086918019358157,0.9871171391334133
0.0197,0.9732012874945034,-0.13122961003765762,0.660904883842588,-0.10976347781910051,0.6511754524362877,-0.18188005377188116,0.4244665760475184,0.048711524909259236,0.0008609788724249721,-0.00032990722879550446,0.06973228409773516,-0.0038315997331813574,1.0847023122194022,1.400850444176318,0.0001299304561443435,0.05689482573126109,1.6160969200564108e-9,4.6060360819024735e-9,-1.0717709702178457e-11,5.04840554837119e-14,1.4393864532972566e-13,0.5659979123618717,0.6086661198383387,0.9871197497452714
0.0198,0.9732030580735448,-0.13123395933254675,0.6609063327253467,-0.10976648994961995,0.6511768589950605,-0.18188244816287147,0.4253437970312908,0.0488727281679575,0.0008610103517516035,-0.0003298266710022944,0.06973055427642867,-0.0038376420502367063,1.0847122090747414,1.4007790149032395,0.00012990035437967647,0.05689472852959106,1.578599939834781e-9,4.6061960545973256e-9,-1.0902697505588758e-11,4.932048353993503e-14,1.4394364452213925e-13,0.5660071223322246,0.608647843191949,0.9871216075853299
0.0199,0.9732048212807519,-0.13123811379097977,0.6609077833746205,-0.10976936295472846,0.6511782784451293,-0.18188469324034995,0.4262177295335508,0.04903332279146938,0.0008610417866794707,-0.00032974566942038435,0.06972882646172607,-0.0038436777242370525,1.084721862173013,1.4007093797971286,0.00012986940367863174,0.05689463195931974,1.5417224797755493e-9,4.606352216289188e-9,-1.1080936995513742e-11,4.817529758962349e-14,1.4394852465840585e-13,0.5660124036313062,0.6086373627634178,0.9871226729317403
0.02,0.9732065861191713,-0.1312420902897695,0.6609092415241783,-0.1097721093496801,0.6511797160991213,-0.18188680322450557,0.42708838539959554,0.04919331086375563,0.0008610732020578871,-0.00032966427223452384,0.06972710063857139,-0.0038497067255079476,1.08473128256191,1.4006414961818217,0.0001298376472593657,0.05689453600223147,1.505618024645188e-9,4.606504610682148e-9,-1.1112945920124243e-11,4.704915775409017e-14,1.4395328708198688e-13,0.566018022729109,0.6086270694811008,0.9871234052949129


==> data/tuned_2nd.csv <==
0.0,1.0067552230867676,-0.04029913889433856,0.20330299948998976,0.05885597151382375,0.2003031078414946,-0.01608748059654234,0.2023045116349568,0.008124112353003962,0.00027215096174116113,-2.1857989940954254e-5,0.0704451141318348,-0.002805774194391405,1.084409521544636,0.42905269937584717,0.00030726430293843217,7.681607573460812e-5,-9.689191130430255e-19,0.057974693071791504,-7.222237291452134e-37,4.600042785237128e-9,-3.761581922631321e-37,0.0,1.437513370386603e-13,0.5652532574498266,0.18668122698804349,1.0029101451838416,1.002628620510921,-0.023761495203446607,0.0
0.0001,0.9747092087295605,-0.03767610896623309,0.21089317302439092,0.053810477788004026,0.32415409340579177,-0.028323566237370514,0.2025391363257707,0.008137004608678127,0.0002731368561333145,-2.325447108537242e-5,0.07044551120630833,-0.002806546329531416,1.0843906134222614,0.4291727336515007,0.0003072656462367528,7.681607576754404e-5,3.727163207682634e-10,0.0579749264398222,5.219621285288346e-7,4.611196374637321e-9,3.4865107701576416e-7,8.190799776311298e-12,1.438941458872106e-13,0.5694637069542058,0.18674639871637694,1.0177857383338742,1.0169108419692676,-0.04216887679406568,0.013835482640930716
0.0002,0.9005391981243522,-0.03155357053708404,0.25149099782676254,0.03961439374687445,0.4118482117364843,-0.04072951245291176,0.2030910071111983,0.008180043417999192,0.00027948140119740385,-2.7240285151187612e-5,0.07044701049053248,-0.0028084840433117817,1.0841781503305181,0.4297480919379273,0.0003072895170952386,7.681607636671652e-5,1.014892047601658e-8,0.057977564074108166,4.179272915948633e-6,4.81466187983348e-9,1.6692865277237138e-6,1.0666896031310545e-10,1.485035791072082e-13,0.5662784389383683,0.18700910238721233,1.0243989697513929,1.023251161714787,-0.04847583073767849,0.018967818019098692
0.0003,0.8203589294257024,-0.02526152810926711,0.32619657351931386,0.01967376615526396,0.4671640933933431,-0.05179692957351756,0.20375967914140009,0.008252175508300682,0.0002935876224406045,-3.330241376830515e-5,0.07044792246082043,-0.002810872277517296,1.0835240955882146,0.42911486722486125,0.000307317629072779,7.681607713317145e-5,6.153586624444947e-8,0.05798574244102258,1.0442896312740834e-5,5.538045182225959e-9,2.2707516403063594e-6,3.166986907435175e-10,1.6915250325856374e-13,0.5527742228701035,0.18688983859271877,1.0055201897045545,1.0045342282474528,-0.04449623297694667,-0.001192200994321712
0.0004,0.7616040455437741,-0.02169319739662745,0.4158873003489226,-0.0011991393475426215,0.4985842984478212,-0.06109502737230727,0.2044345186647277,0.008346642768777049,0.00031460240586563145,-4.073167726717939e-5,0.07044575764878325,-0.0028130157651810885,1.0823205472165882,0.4285106505742198,0.0003072838710384906,7.68160763945577e-5,2.058433796054565e-7,0.05800092860337601,1.5353231770230297e-5,6.857412285959515e-9,1.1868137117926419e-6,5.020218308683654e-10,2.1102646792574612e-13,0.5849013250603641,0.18709533500615688,0.9559287338929139,0.9554044698914761,-0.031085819601912482,-0.05193447605514698
0.0005,0.7354465340097551,-0.022086921176487917,0.4978405986671658,-0.018734921237382803,0.5160225913071332,-0.06895958113679294,0.2050961772393324,0.008456695696427277,0.000339713475281111,-4.8796915179958995e-5,0.07043896501267422,-0.0028144777290107104,1.0806741810120022,0.43653388191038967,0.0003074130457282227,7.681607961441583e-5,4.942994290664532e-7,0.05802195271648406,1.5625207073415324e-5,8.450338385169034e-9,-7.235603225610906e-7,5.256639606270846e-10,2.640207298393813e-13,0.7082773122368446,0.1912107603995114,0.8968692330571177,0.8967121986593645,-0.015208063190561144,-0.11193370254851005
0.0006,0.7383618797576579,-0.025841056373049537,0.556883857134386,-0.03065468414329194,0.5277937086686254,-0.07600937363153115,0.20577476603970343,0.008578782850328334,0.00036576326462734826,-5.692601135918757e-5,0.07042751499211246,-0.0028151757067556137,1.0788215153904674,0.4634202365081289,0.0003085101046297891,7.681610733991189e-5,9.597993669185788e-7,0.058045999054686874,1.1251276834547622e-5,9.824159035650295e-9,-2.0758567614345834e-6,3.764531825146626e-10,3.1026635171474886e-13,0.8607496214849636,0.20132668353478794,0.8455056368337296,0.8454937162743087,-0.0019133706036638296,-0.16398088449044357
0.0007,0.7585667510209912,-0.03119262135162958,0.5890500528200283,-0.03702125759112494,0.5390262956136632,-0.08274373483558586,0.2065093308829371,0.008712729888323877,0.00039040886732769005,-6.480894895293906e-5,0.07041259673392535,-0.0028153189375243345,1.0769788259194388,0.5005785032854191,0.0003114420190294367,7.681618347856607e-5,1.611361122244377e-6,0.05807043499266663,5.1721324832600546e-6,1.0642880643797175e-8,-2.0337134081160978e-6,1.5759925525657258e-10,3.3696608447781136e-13,0.899978655461015,0.2179658076241611,0.8080610573984225,0.8080315781713977,0.006870790712537878,-0.20182981929925817
0.0008,0.783007769508718,-0.03621077657383157,0.5995902206000228,-0.039630228334901575,0.5515935926933501,-0.08934943291591448,0.20732492301470457,0.008860291701737282,0.00041258321104056664,-7.239680851868469e-5,0.07039592799923597,-0.002815255450552903,1.075238053285411,0.5378301753601082,0.000316246231312232,7.681631275415273e-5,2.442463464104264e-6,0.05809411299976501,6.376946189188678e-7,1.0914667442002159e-8,-1.1039913802188841e-6,-6.365342474542827e-13,3.4403143875549474e-13,0.9,0.23366840617133783,0.7962893969870661,0.7962445008807033,0.008357351497555792,-0.21361344101682592
0.0009,0.8025499990708992,-0.03966187168215085,0.598156997797109,-0.04087575306955122,0.5650443914463134,-0.09571651539253251,0.20822496296365475,0.009023295996070813,0.000432377732267804,-7.98184235214714e-5,0.0703790494058347,-0.0028153027181909676,1.0736169386178236,0.5750963424865576,0.0003227860017941043,7.681649545820204e-5,3.4416462921759847e-6,0.058116783718439056,-1.6535133089539121e-6,1.0846069018217634e-8,-3.196967450826877e-7,-6.854219114962873e-11,3.398962836378292e-13,0.9,0.25423159547395247,0.8001871354182875,0.8001704560986713,0.005137633229170713,-0.2095273281032953
0.001,0.8134189610845998,-0.04127848481453953,0.5941091514596731,-0.04274019704200266,0.5779747795662223,-0.10160080729518647,0.20919607764301398,0.009202412677559538,0.0004505205570519733,-8.725739455926606e-5,0.0703629548789881,-0.0028156509398412372,1.0721022514901606,0.6123759269053732,0.00033092421850921416,7.681673161051657e-5,4.597408982865883e-6,0.05813857824773679,-2.260855658187921e-6,1.0640576707719277e-8,7.341645691636397e-8,-7.813793581772678e-11,3.322697690720635e-13,0.9,0.27072133820595723,0.8135311813585471,0.8135248900567189,0.0007469983653143306,-0.19613568502934103
0.0011,0.8167339184890642,-0.041658900178177395,0.5933368408806577,-0.04613529109737474,0.5891137182597342,-0.10680030799808532,0.21021656611778292,0.009396531216447934,0.00046786595940996524,-9.484665404834003e-5,0.07034796453070066,-0.0028163280932972192,1.0706706595765079,0.6496678042094937,0.0003405350166579735,7.681702122903653e-5,5.90030944356015e-6,0.05815975746961605,-1.9756145823222612e-6,1.0424334396939495e-8,2.0251894520604894e-7,-6.273081322079304e-11,3.2512131646723615e-13,0.9,0.28339454180335827,0.8231154443679273,0.823111761912375,-0.0020475767558318903,-0.1865791750532699
0.0012,0.815885061761386,-0.04172695307391894,0.5978557193251798,-0.050976040087264966,0.5978757173269871,-0.1112585877840084,0.21126671636107314,0.009603226671581453,0.0004850211063465313,-0.00010262153743661757,0.07033394836733753,-0.0028172585376013493,1.0693018220848167,0.6869710855816659,0.000351502258802839,7.681736433030492e-5,7.343087388970664e-6,0.05818055149857527,-1.411228113190023e-6,1.0254695421506835e-8,1.8983453321923643e-7,-4.229000369813645e-11,3.19884574915022e-13,0.9,0.30594162328276436,0.8372296336937753,0.837213939146145,-0.004994469312954279,-0.17271683451369832
0.0013,0.8146462352435243,-0.04232983612013789,0.6065606539976848,-0.05648615332994019,0.604425580718253,-0.11507881406678158,0.21233399601230657,0.009819403168877236,0.0005022268863519904,-0.00011052090932622554,0.07032054356594179,-0.0028183230481121087,1.0679844813618975,0.7242850645901481,0.00036371880901364125,7.68177609297431e-5,8.920153782127131e-6,0.05820108342560869,-9.608906946445572e-7,1.0138112233647423e-8,1.025688787849243e-7,-2.7334569947251438e-11,3.164779216143037e-13,0.9,0.3179389772321079,0.840737949345679,0.8407218342925755,-0.0051980757063692365,-0.1693693949888073
0.0014,0.8153975332441266,-0.04386491378544163,0.6170120264397453,-0.061776931254087064,0.6094102169543633,-0.11846112061226284,0.2134150542866585,0.010042320082662443,0.0005193966437337448,-0.0001184302587436021,0.07030741931288688,-0.0028194336695304086,1.066719594962711,0.7616090893702221,0.0003770864964771891,7.681821104175175e-5,1.0626343132036419e-5,0.05822132740078759,-8.023420502968541e-7,1.0052787088523705e-8,-8.136933178079681e-9,-2.2537862147927967e-11,3.140804003065698e-13,0.9,0.3386696230256699,0.8443917158182535,0.8443784676715896,-0.004728757870879036,-0.1660097807219334
0.0015,0.8190465506136565,-0.046318462227661464,0.626711399318558,-0.06615154430471928,0.6136240925681885,-0.12162601604175283,0.21451241698038542,0.010269947797148389,0.0005362779536454225,-0.00012622623860877497,0.0702943622924683,-0.002820551413203873,1.0655161011018028,0.7989424789468712,0.0003915139301993952,7.68187146799292e-5,1.2456122957856901e-5,0.05824115849449528,-9.501430471487007e-7,9.966720607898075e-9,-9.304708340223892e-8,-2.803655981408487e-11,3.1160262809835983e-13,0.9,0.352256454473576,0.8452012765173501,0.8451885527773508,-0.004636295989624896,-0.16529105171440242
0.0016,0.824936110557463,-0.049317327371577624,0.6343876277352171,-0.06945191553923724,0.6176418956230754,-0.12471773280755033,0.21563112677965013,0.010501530468410871,0.0005526198846074251,-0.00013383186800069338,0.07028135916558284,-0.002821704033179887,1.064385620021264,0.8362844250670414,0.00040691844975466356,7.681927185654383e-5,1.4402611072404824e-5,0.05826041510149398,-1.2827480641113618e-6,9.85660576162659e-9,-1.2883771824780646e-7,-3.961715468533088e-11,3.082697295001806e-13,0.9,0.3729550677723888,0.84632621948954,0.8463142020414752,-0.00451014405145477,-0.1642975143820258
0.0017,0.831894614343237,-0.05240731493076116,0.6396337181836843,-0.07182360196016188,0.6218229906449397,-0.12781524411052,0.21677572576871956,0.010736967775523914,0.0005682369839368293,-0.0001412082904908477,0.07026848786952186,-0.0028229456490448395,1.063338375598701,0.8736340408206037,0.000423222104630977,7.681988258301183e-5,1.6458099447369197e-5,0.05827895049929146,-1.651241776994677e-6,9.709366945682928e-9,-1.1619804474970302e-7,-5.2072003884009556e-11,3.0366392899879857e-13,0.9,0.38573247929222043,0.8489595142511803,0.8489387504229771,-0.005707896600671999,-0.16166491367891625
0.0018,0.8387804501591553,-0.05525911610237259,0.6430879855380652,-0.07368002277130035,0.6261825354290209,-0.13090124292571367,0.2179476672124439,0.010976724971970117,0.0005830974480103342,-0.000148372400042561,0.07025587939374249,-0.002824334720515363,1.0623794343476156,0.9109903498052374,0.0004403547679612411,7.682054686900574e-5,1.861390997671958e-5,0.05829667866146894,-1.9568155923481296e-6,9.528182114351406e-9,-7.946100230548698e-8,-6.202632808608136e-11,2.979292524239237e-13,0.9,0.4071187942352826,0.8536025070793436,0.8535659886379335,-0.007867581895456997,-0.1570133144189501
0.0019,0.8447767119672067,-0.05769184508085151,0.6456638433372085,-0.07545020709051083,0.6306010706000519,-0.13392456292503419,0.21914638998719196,0.01122130577895836,0.0005972466526954459,-0.00015536079761494103,0.07024365036183837,-0.0028259162347502895,1.061510878742741,0.948352352585942,0.00045825027369694114,7.682126472319966e-5,2.0861090861474448e-5,0.05831354947107869,-2.151365879672937e-6,9.322060331285696e-9,-4.2512215917760956e-8,-6.801762944633953e-11,2.914030275926321e-13,0.9,0.4183937789219737,0.8571125901036261,0.857057966885705,-0.009396125028528716,-0.15351132499727324
0.002,0.8497332620123416,-0.059758165406049314,0.648123414717055,-0.07738347279467693,0.6349054118405567,-0.13683255989856025,0.22036927944620013,0.011470871539704957,0.0006107870432018778,-0.00016221149045511526,0.07023184843899305,-0.0028277008723665564,1.060731971733507,0.9857190534426551,0.0004768490983044423,7.682203615239712e-5,2.3190644635930204e-5,0.05832954732105224,-2.2535443223866944e-6,9.101057275265491e-9,-1.7745868199575564e-8,-7.086782435798202e-11,2.8443380667576573e-13,0.9,0.4419108427194493,0.8647214170376857,0.8646263785090965,-0.012689889612043165,-0.14592279906947397
0.0021,0.8538346863425899,-0.06160790102480008,0.650959017354803,-0.07957751045565918,0.6389541134208222,-0.13959098094508357,0.22161326638450016,0.011725290360754405,0.0006238224624896185,-0.00016895218922426215,0.07022047580805332,-0.002829680020171632,1.0600414064876449,1.0230894706139975,0.000496095292767561,7.682286116233912e-5,2.559366600557117e-5,0.05834466385307042,-2.304805958034058e-6,8.872889689172135e-9,-9.134914952069588e-9,-7.211032129319641e-11,2.772772132716981e-13,0.8999999999999999,0.450729151239178,0.8673688724146394,0.8672584391605139,-0.013790687789128063,-0.14329372689432354
0.0022,0.8574537139700105,-0.06341334602482399,0.6542799927555454,-0.08197022996913655,0.6426897098482077,-0.14219860332961612,0.2228757586883595,0.011984128568589892,0.0006364253320995482,-0.00017559117309628493,0.07020949575277602,-0.00283183212114295,1.059438514721786,1.0604626388629128,0.0005159373973122341,7.682373975732711e-5,2.8061355517384637e-5,0.058358883144941975,-2.3489432252809075e-6,8.64069284849584e-9,-1.3677361263467282e-8,-7.324898216904861e-11,2.7002668088451866e-13,0.9,0.47248178267876234,0.8731066662048902,0.8729573326961549,-0.015988435084613565,-0.13764280177486307
0.0023,0.8609126316454856,-0.06527412558264131,0.6578789840371756,-0.0844130465706158,0.6461489749589902,-0.14468449765903524,0.2241553942716376,0.012246814658695232,0.0006486182278083089,-0.00018211754819879515,0.0701988575883798,-0.002834136130464059,1.0589241871563162,1.0978375976308061,0.0005363295248751568,7.682467193971917e-5,3.058489034443508e-5,0.05837217004168726,-2.4104600487930473e-6,8.402857398358076e-9,-2.4749817564329882e-8,-7.506561385106906e-11,2.6261704950543733e-13,0.9,0.4926139038671692,0.8784170103933372,0.8782316745898414,-0.018022456348531075,-0.13241285478440673
0.0024,0.8644815484194333,-0.06726148786354934,0.6615198021629055,-0.08676025064111997,0.649382970661561,-0.147081220916845,0.225451116492811,0.012512790027639798,0.0006604136922644865,-0.00018851790717541635,0.07018851354538165,-0.0028365737134904245,1.0584996998756329,1.1352133850383797,0.0005572266376058102,7.682565771157459e-5,3.315542423587685e-5,0.058384484586793135,-2.5070638423167535e-6,8.157108472758573e-9,-3.5740570570417666e-8,-7.811237117940173e-11,2.549624129502795e-13,0.9,0.5008948250508442,0.8802026649650083,0.8800016675901892,-0.018761956436166297,-0.1306575102490115
0.0025,0.8681920334600651,-0.06933875072111802,0.6649790966956463,-0.08893435387974923,0.6524644755233329,-0.14941906620875003,0.2267628097506754,0.012781692273679042,0.0006717983544855112,-0.0001947776784429651,0.07017843759042151,-0.0028391403858941443,1.058167401854213,1.1725890168355844,0.0005785892180841365,7.682669707270789e-5,3.576382379395566e-5,0.05839577283704103,-2.6312466284591444e-6,7.90025626349278e-9,-4.254806032015012e-8,-8.209735668560961e-11,2.4695328154078695e-13,0.9,0.5239929699160162,0.8848549991883586,0.8846096140863515,-0.02074461940888565,-0.1260874468489542
0.0026,0.8719608674279847,-0.07143854673170437,0.6681660140468435,-0.0909358744754483,0.6554394987344415,-0.15171230262786234,0.22809040875569667,0.013053360058023641,0.0006827637842714257,-0.00020089045629507866,0.0701686215429092,-0.0028418393032410656,1.057929564107504,1.2099634859390171,0.0006003811378614205,7.682779002133838e-5,3.840069029249488e-5,0.058405981067937915,-2.7689526828109745e-6,7.630545573437961e-9,-4.469971316371685e-8,-8.651885602177296e-11,2.3853235222464954e-13,0.9,0.542602808250238,0.8886033169973022,0.8883221693520092,-0.02234202204052162,-0.12240541344114295
0.0027,0.8756871496744524,-0.07349199782662337,0.6710288932777755,-0.09278481727172731,0.6583443759145808,-0.15397027740139782,0.22943379383248716,0.013327681599082755,0.0006933049349351852,-0.00020685250204136252,0.07015906104396173,-0.0028446749771557037,1.0577888689685477,1.247605413497914,0.0006225747552799781,7.682893675695926e-5,4.1056546975902276e-5,0.058415050284840196,-2.9148644643605397e-6,7.346264268925765e-9,-4.652782424647641e-8,-9.108491202858064e-11,2.2964939009313123e-13,0.8955691633848163,0.550226886438564,0.8901538837709033,0.8898528526250133,-0.023086407291974108,-0.1208806175277982
0.0028,0.8792659929239143,-0.07545837730025191,0.673649446607561,-0.09454819072389697,0.6611748968886899,-0.15618490896395895,0.23079245068445847,0.013604681802303625,0.0007034342640010267,-0.00021267024708439793,0.0701497602024671,-0.00284765226403808,1.0577467608939777,1.2854835839809893,0.0006451389446563917,7.683013726789976e-5,4.372161446375599e-5,0.058422935855918456,-3.0596343316042043e-6,7.04815786588615e-9,-4.9977735905538344e-8,-9.550537421831754e-11,2.203326213991773e-13,0.8804742672149956,0.5719929107817837,0.8945888595814359,0.8942281753272676,-0.025261204584734433,-0.11651845100529143
0.0029,0.8826625713469194,-0.07733677632448407,0.6761105412428634,-0.09626980097590516,0.6639174200499336,-0.15834753788823827,0.2321655964532066,0.013884341517119364,0.0007131719633134348,-0.0002183513219592092,0.07014071745763216,-0.002850770934908642,1.0578015630984006,1.3221320294269299,0.0006680035558208128,7.683139048393945e-5,4.6386106486931455e-5,0.058429631472904836,-3.154510154049542e-6,6.73973267223106e-9,-3.50170654106281e-8,-9.865836914447323e-11,2.1067540683378614e-13,0.8653552576482292,0.5937937062116134,0.8990309202382087,0.8986104875798864,-0.027439476102425447,-0.11214931594933486
0.003,0.8858478227143433,-0.07912900636351884,0.6784922567960895,-0.09799047614034598,0.6665584343900496,-0.16044985304488418,0.23355243401360745,0.014166634651476719,0.0007225384951799147,-0.0002239032320041673,0.07013193059050699,-0.002854030326009648,1.0579510884999288,1.356007189899674,0.0006910898634730465,7.683269514062312e-5,4.9040176563598104e-5,0.05843513693218996,-3.1457523160282996e-6,6.4253881623666745e-9,1.6492864339080703e-8,-9.919308432646165e-11,2.0079878589220658e-13,0.8591706025785366,0.6007314992618618,0.9004819690647899,0.9000415718855076,-0.028152442611961013,-0.11072298680405906
0.0031,0.8888529761076386,-0.08086500449139829,0.680843880538093,-0.09971720630823018,0.6690858660980489,-0.162487743547911,0.23495203844217247,0.014451458259931181,0.0007315566351612632,-0.00022933185148492108,0.07012339061929351,-0.0028574250865995663,1.0581829792400907,1.3857174729226123,0.0007141624090707521,7.68340460389187e-5,5.1674039734236165e-5,0.05843957716864347,-2.9538382394362714e-6,6.124848410356858e-9,6.709813155713846e-8,-9.340852217372662e-11,1.9132712148227183e-13,0.8294117944203958,0.6091054157115827,0.9028409795269892,0.9023610552676052,-0.029333828194157828,-0.10841836188042156
0.0032,0.8917177643913993,-0.08256333251305609,0.6831561866899744,-0.10143141194236129,0.6715029815489814,-0.16446498150373057,0.23636370109205082,0.014738650977545918,0.0007402408755502773,-0.0002346383109892966,0.07011508527564095,-0.002860949335661396,1.058481800344517,1.4112133562820073,0.0007369825119811415,7.683543670498614e-5,5.428158712259847e-5,0.05844312502008102,-2.614015854490884e-6,5.850453764924057e-9,1.0009160402336776e-7,-8.22885299094956e-11,1.8267132614076936e-13,0.7783635373805995,0.623470030814427,0.9068876257431024,0.9063398967361402,-0.03136037685626318,-0.10446500860944506
0.0033,0.8944693501451433,-0.0842330193339309,0.6854134153243667,-0.10311659512776326,0.6738163674266734,-0.166386206755484,0.23778679599200897,0.015028056084597141,0.0007486031674711172,-0.0002398230017903747,0.07010700314336622,-0.002864598200658291,1.0588338445652918,1.4327294486215123,0.0007593486852466083,7.683686131316979e-5,5.685757404347007e-5,0.05844593446849537,-2.1952243341253534e-6,5.609066890284142e-9,1.1719324275595033e-7,-6.850654752625301e-11,1.7506935232023978e-13,0.726675136076366,0.6380147778101071,0.910985016795997,0.9103686327716152,-0.03341233838507048,-0.10046208039285226
0.0034,0.8971348959483889,-0.08588309385946136,0.6875998065139034,-0.10475625794946014,0.6760326104149518,-0.1682560591463125,0.23922069717081323,0.01531951686136107,0.0007566554620479437,-0.000244886315161236,0.07009913280628628,-0.002868366809053407,1.0592254046544989,1.4505003585847804,0.0007810594419095459,7.683831403781401e-5,5.939675581163608e-5,0.05844815949587925,-1.7664028512728892e-6,5.407550450652982e-9,1.201230087730684e-7,-5.4736015016483186e-11,1.687591524732237e-13,0.694995895124913,0.6469290899383352,0.9134962617685402,0.9128377998545327,-0.03466996256737317,-0.09800873063236587
0.0035,0.8997338237450426,-0.08751685340425235,0.6896978341487936,-0.10633653066365546,0.6781596455834407,-0.17007929930546806,0.24066482133417583,0.015612883242309436,0.0007644084721362267,-0.00024982839870576833,0.07009146349009633,-0.002872250971998446,1.0596430173570481,1.4648844458527441,0.0008019233866130518,7.683978913186138e-5,6.189437821885061e-5,0.05844995243296994,-1.3870262175571522e-6,5.249947476216328e-9,1.1144643229440315e-7,-4.306190766660866e-11,1.6387122045673317e-13,0.6880444508670925,0.6486945999169842,0.9143241745251135,0.9136487734909061,-0.03511333498885088,-0.09720279210481653
0.0036,0.9022531078493455,-0.08911875938337592,0.6916969084641497,-0.10786055122756624,0.6802065730968694,-0.17185878411473124,0.24211873726014235,0.015908057329594837,0.0007718691537683628,-0.000254649821477428,0.07008398837548928,-0.0028762493518496943,1.0600774793797105,1.476625995352439,0.0008218526789099603,7.684128250096498e-5,6.43489058548051e-5,0.05845142210630642,-1.06281855381385e-6,5.128208260332366e-9,9.62850142537599e-8,-3.301640505967293e-11,1.6010353881631147e-13,0.6692351778545244,0.653174024130745,0.9169968477674942,0.9162635751057938,-0.036574531465135264,-0.09460405814364085
0.0037,0.9046863664744857,-0.09068402868533695,0.6936040800399564,-0.10933593808782445,0.6821762902514695,-0.1735945568065265,0.24358194693532406,0.01620496280894681,0.0007790471380479328,-0.00025935298410337395,0.07007670151389633,-0.0028803600075926884,1.0605230180242387,1.4862137249953051,0.0008408196912790665,7.684279147121963e-5,6.675968981375134e-5,0.05845263762499609,-7.917981121540784e-7,5.036395989815299e-9,7.79229434602408e-8,-2.454003162343152e-11,1.572664954321417e-13,0.6443008932049006,0.6591121185152635,0.9205398446366367,0.9197298551541678,-0.038511548852486074,-0.09115907798554199
0.0038,0.9070285839661376,-0.0922091002528124,0.6954272927507228,-0.11077008881734383,0.6840712743841055,-0.1752865415510117,0.24505394372647535,0.016503523176196213,0.000785952332770004,-0.00026394038873420086,0.07006959689474224,-0.002884580876952888,1.060973948820607,1.49410912524201,0.0008587974993583551,7.684431340851492e-5,6.912604178562664e-5,0.05845366690590414,-5.730825562207932e-7,4.969060402548106e-9,5.945508364414906e-8,-1.7673679612332678e-11,1.5519017095864917e-13,0.6228191729269593,0.6642279854576165,0.9235922549525226,0.9227161713629739,-0.0401803541249587,-0.08819111234468974
0.0039,0.9092747592228296,-0.09369042900449645,0.6971745023096672,-0.11217039845372989,0.6858939978759916,-0.17693466088863957,0.24653422087324847,0.01680366192361684,0.0007925946494402995,-0.0002684145389785956,0.07006266850660733,-0.002888909895980631,1.0614245892087923,1.50077370990232,0.0008757592324809139,7.68458456795284e-5,7.144727451584016e-5,0.05845457784532442,-4.057756660112578e-7,4.9207491451346e-9,4.397061312187536e-8,-1.2457622064360815e-11,1.5370457904973414e-13,0.6143268843276841,0.6662519542476125,0.9248013263473146,0.9238990460577365,-0.04084150466418325,-0.08701550738349033
0.004,0.9114268238727774,-0.09513101097182884,0.6988564749831371,-0.11354176838565552,0.6876452384326468,-0.1785385297476643,0.248022238557197,0.017105299435125385,0.0007989850264188768,-0.00027277832430166245,0.0700559100344896,-0.00289334427685292,1.0618708781470276,1.5066147056194894,0.0008917109140232833,7.684738631563555e-5,7.372331633686806e-5,0.058455420106089125,-2.8314565471546184e-7,4.885866981884436e-9,3.1967143465795786e-8,-8.672484490862175e-12,1.5263469300741538e-13,0.612597799733775,0.6671419431780804,0.9257877925827173,0.924858979890186,-0.0414215202738985,-0.08606181721096265
0.0041,0.9134923601805527,-0.09653621650462958,0.7004784458289991,-0.11488351241976953,0.6893262341058786,-0.18009880830456124,0.24951750602109282,0.017408349652258594,0.000805133190799573,-0.0002770340950457719,0.07004931518869925,-0.0028978808466800414,1.062312043693723,1.511814249413387,0.0009067056011681417,7.684893468997748e-5,7.595490912778712e-5,0.058456205172772724,-1.9585632757279057e-7,4.861061551187085e-9,2.2153092291627997e-8,-5.984958546287487e-12,1.5187568716146729e-13,0.6085932349482569,0.6692031600454922,0.9280724511605166,0.9270821893476059,-0.04276483805828661,-0.08385306808749231
0.0042,0.9154763316832066,-0.0979076871726182,0.7020412607361414,-0.11619437393960359,0.6909396465209928,-0.1816168242464802,0.25101957732821795,0.017712726027830337,0.0008110476104721256,-0.00028118369266618093,0.07004287791025042,-0.0029025167931858806,1.0627475383726896,1.5164980530750973,0.0009207925288820587,7.685049026493829e-5,7.814269488216479e-5,0.058456941498242744,-1.3769124250410508e-7,4.844038138214153e-9,1.4353251179081827e-8,-4.201374154532868e-12,1.5135625138662896e-13,0.603497935104348,0.6718257965980053,0.9309793888975382,0.9299109408869334,-0.044474039248353595,-0.08104271548569283
0.0043,0.9173837019177897,-0.09924706454551427,0.703545765593452,-0.11747309632868942,0.6924881373032954,-0.1830939052605711,0.2525280065418544,0.018018342014654472,0.0008167367533262725,-0.0002852289586181472,0.07003659214015723,-0.0029072493040943237,1.0631768147077376,1.520791828395705,0.0009340209321316047,7.685205250290204e-5,8.028731559356864e-5,0.05845763753536671,-1.0243395743026502e-7,4.83250202813724e-9,8.392411707866893e-9,-3.128061239494402e-12,1.5100507555763945e-13,0.5984966453352663,0.674400044583778,0.9338326926106076,0.9326875009651058,-0.04615170507510546,-0.07828421487817766
0.0044,0.919219434421353,-0.1005559901930373,0.7049928062898199,-0.11871842297055869,0.6939743680780924,-0.18453137903398376,0.2540423477252843,0.018325111065544866,0.0008222090872517515,-0.00028917173435692777,0.07003045181943383,-0.0029120755671292564,1.0635993252226783,1.5248212871662945,0.0009464400458833491,7.685362086625281e-5,8.238941325556623e-5,0.058458301737012164,-8.386803027213167e-8,4.824158506127954e-9,4.095365457693057e-9,-2.571349725068218e-12,1.5075084954923786e-13,0.5947741107742298,0.6763160957509675,0.9359564491165508,0.9347541360390598,-0.04740041676954818,-0.07623102173756036
0.0045,0.9209884660965236,-0.10183608061824038,0.706383225286674,-0.11992911343649788,0.6954010045582837,-0.18593057250040188,0.25556215503384744,0.018632946664930698,0.0008274730769934407,-0.0002930138610401674,0.07002445089086971,-0.0029169927730238903,1.0640145284160993,1.5287116339372817,0.0009580992033553975,7.685519481965713e-5,8.444963084000512e-5,0.058458942485316995,-7.577681797440998e-8,4.816719080831849e-9,1.2849441063216368e-9,-2.3375558218487743e-12,1.5052246040980883e-13,0.5934920261084783,0.6769793907111481,0.936692354271256,0.9354702006109652,-0.04783350465000679,-0.07551960864904776
0.0046,0.922692162934963,-0.10308595809950356,0.7077177846501502,-0.12110620182265154,0.6967709989374885,-0.18729260531816092,0.257087010769879,0.018941770226044603,0.0008325364822541495,-0.0002967571742707642,0.07001858381219847,-0.002921998557937002,1.0644227057147957,1.5325055803687484,0.0009690566139943183,7.685677415645477e-5,8.646871003264024e-5,0.058459558322328624,-7.296370951220591e-8,4.809045734484398e-9,-4.3322110294479764e-10,-2.2640842226950416e-12,1.5028502452170017e-13,0.5930440277096659,0.6775609319707018,0.9374102652803008,0.9361638899241876,-0.04829662307376917,-0.07482981041714058
0.0047,0.9243309040970296,-0.10430451596004998,0.7089983606025396,-0.12225166315445044,0.6980865986324913,-0.18861822137646078,0.25861655238604153,0.0192515164137101,0.0008374060184322263,-0.0003004036110645252,0.07001284601348061,-0.0029270908068942613,1.0648244315523503,1.5361796201708515,0.0009793600622449276,7.685835882874049e-5,8.844732254963586e-5,0.0584601439998681,-7.365211986803971e-8,4.8012657959696996e-9,-1.376946161308013e-9,-2.295624259843241e-12,1.5004302624612938e-13,0.5920249636937233,0.67888376654236,0.9390433007507244,0.9377418281918742,-0.04935008067993161,-0.07326072320999884
0.0048,0.9259067178372115,-0.10549244244674875,0.7102272928518034,-0.12336653924565909,0.6993496246291494,-0.18990814079292442,0.2601504221098616,0.019562120380911634,0.0008420884078118579,-0.00030395514962775004,0.07000723299838571,-0.002932267246406624,1.065219924931344,1.539732052236033,0.0009890484016822291,7.685994866230854e-5,9.038605803256446e-5,0.05846069841225201,-7.677180303077245e-8,4.793330750649798e-9,-1.7124985501946073e-9,-2.3995370885896635e-12,1.4979523284940064e-13,0.5906705082596758,0.6806419686228597,0.9412137961585821,0.9398390929640806,-0.05075024922369742,-0.07117522253392852
0.0049,0.9274216324099968,-0.10665042580646902,0.7114069211059028,-0.12445187191004195,0.7005618979133196,-0.19116308368517484,0.2616882621688659,0.019873517280633652,0.0008465903726772312,-0.0003074137681667382,0.07000174027058322,-0.0029375256029850446,1.0656094048543567,1.5431611754567334,0.0009981604858812266,7.68615434829531e-5,9.228550612299843e-5,0.05846122045379696,-8.125251298926533e-8,4.785192083886737e-9,-1.6061457510311821e-9,-2.5431838642306007e-12,1.4954041159781802e-13,0.5892163356065481,0.6825296124089372,0.9435440869799286,0.9420907617908627,-0.05225350046026988,-0.0689361838952355
0.005,0.9288776760698733,-0.10777915428607993,0.7125395850727985,-0.12550870296136352,0.7017252394708591,-0.19238377017083508,0.2632297147905811,0.0201856422658606,0.0008509186353125333,-0.00031078144488778936,0.06999636333374266,-0.0029428636031404785,1.0659930903239692,1.5464652887253945,0.001006735168416924,7.686314311646833e-5,9.414625646251022e-5,0.05846170901881952,-8.602400373237948e-8,4.776801281042562e-9,-1.2241552452443312e-9,-2.6939257420623433e-12,1.4927732975768574e-13,0.5878981199333655,0.6842407720973287,0.9456565086908192,0.9441319122222761,-0.053616206144852276,-0.06690648280022572
0.0051,0.930276877071329,-0.10887931613245058,0.7136276244604517,-0.12653807421338822,0.702841470287625,-0.19357092036752804,0.2647744222025336,0.020498430489576915,0.0008550799180019505,-0.000314060157997203,0.06999109769153355,-0.0029482789733838804,1.0663712003427614,1.5496426909344572,0.0010148113028643248,7.686474738864848e-5,9.596889869267228e-5,0.0584621630016363,-9.001602924897605e-8,4.768109827479321e-9,-7.327945142606523e-10,-2.8191238773811824e-12,1.4900475459530787e-13,0.5869515354391529,0.6854695218847708,0.9471733967673086,0.9455976218083764,-0.05459473803264789,-0.06544899475520509
0.0052,0.9316212655261409,-0.10995160021283468,0.7146733771919773,-0.12754102521939817,0.703912411765327,-0.1947252549662645,0.2663220266161235,0.02081181709441424,0.0008590809432219003,-0.00031725188553212316,0.06998593884720185,-0.0029537694399353843,1.0667439538245875,1.552691662322757,0.0010224277384927205,7.686635612524172e-5,9.775402236615334e-5,0.0584625812974087,-9.216061967388526e-8,4.759069725160623e-9,-2.9812361132953386e-10,-2.8862091392974845e-12,1.487214690406396e-13,0.5866101706062304,0.6859121109889686,0.9477198995473863,0.946125677188893,-0.054947356547955344,-0.06492389857209474
0.0053,0.9329135681640234,-0.11099691103882425,0.7156782589647483,-0.12851758197468646,0.704939992017388,-0.1958477319344184,0.2678721797592058,0.021125735447444925,0.0008629281984322431,-0.0003203584910636673,0.06998088233478045,-0.0029593326725989256,1.0671114956728145,1.5556034277734638,0.0010296180312490198,7.686796912894674e-5,9.950216584114488e-5,0.05846296357027818,-9.256070183625504e-8,4.749866257356338e-9,3.162034430064372e-11,-2.898496262092089e-12,1.4843329315637443e-13,0.5862284069050767,0.6862017894472185,0.9481269280696156,0.9465155434379229,-0.055238587153901134,-0.06453513617380668
0.0054,0.934156097520223,-0.11201595316276476,0.7166431698670909,-0.12946767562917388,0.7059258683600627,-0.19693926165997658,0.26942459321475987,0.021440128841879097,0.000866627018175424,-0.000323381691477291,0.06997592446825147,-0.0029649665963801877,1.0674738433567916,1.5583731592228771,0.0010364034021502196,7.686958619177796e-5,0.00010121382278800335,0.05846331093007715,-9.195800762452365e-8,4.7407123352772226e-9,3.065989156255152e-10,-2.8789434975280227e-12,1.481467542627493e-13,0.58527548178352,0.686924859448159,0.9491429170247702,0.9474886934299858,-0.05596553149076008,-0.06356474151730628
0.0055,0.9353504688989922,-0.11300918436258392,0.7175694741727252,-0.130391950975238,0.7068715018799071,-0.19800055736994937,0.2709789972951681,0.021754946173633816,0.000870182414729435,-0.000326323225611367,0.06997106187504942,-0.002970669288345981,1.06783101448425,1.5610029832531571,0.001042803693110658,7.687120711830116e-5,0.00010288950571629037,0.05846362453765718,-9.049809081174412e-8,4.7316591182601356e-9,5.316967661726547e-10,-2.8322669671298812e-12,1.4786344588364146e-13,0.5839246958385929,0.6879498222412979,0.9505830969189176,0.9488681484384096,-0.056995986214599746,-0.062189192239214
0.0056,0.9364982976045838,-0.11397706241620946,0.7184585361553715,-0.13129105280525644,0.7077783536634771,-0.19903233229134706,0.2725351223128129,0.022070136338626145,0.0008735994003722674,-0.00032918483230426777,0.06996629118260876,-0.002976438825563114,1.0681830266629202,1.5634950264464642,0.001048838746044674,7.687283171308215e-5,0.00010452972713556757,0.05846390555386983,-8.832650517096947e-8,4.722757765641935e-9,7.117985594696414e-10,-2.7631827924222577e-12,1.4758496154292823e-13,0.5823493496673273,0.6891451790761429,0.9522626982581252,0.9504769297365226,-0.058197747981487746,-0.06058496597615038
0.0057,0.9376011989412508,-0.11492004510156908,0.71931172008875,-0.13216562591160674,0.7086478847973284,-0.2000352996511801,0.2740926985800768,0.02238564823277313,0.000876882987381913,-0.00033196825039436586,0.06996160901836398,-0.002982273285098398,1.0685298975005335,1.5658514153849592,0.0010545284028666063,7.687445978068666e-5,0.00010613499955539654,0.05846415513956665,-8.558880447525277e-8,4.714059436759481e-9,8.517889590440492e-10,-2.676407094929748e-12,1.4731289476448682e-13,0.5807227438667562,0.6903794312022018,0.9539969515484602,0.9521380585976534,-0.059438613447491656,-0.05892854036473587
0.0058,0.9386607882132461,-0.11583859019659053,0.7201303902465811,-0.13301631508666656,0.7094815563680175,-0.20101017267645882,0.27565145640934213,0.022701430751991835,0.0008800381880363638,-0.0003346752187200341,0.06995701200974956,-0.0029881707440186428,1.068871644604821,1.5680742766508025,0.0010598925054907935,7.687609112568052e-5,0.0001077058354853389,0.05846437445559921,-8.243054249764714e-8,4.705615290949634e-9,9.565526284234526e-10,-2.576655996176947e-12,1.4704883907219463e-13,0.5792181790339116,0.6915210798689824,0.9556010872959905,0.9536745562951302,-0.060586379268679054,-0.05739639304159102
0.0059,0.9396786807248223,-0.11673315547920153,0.7209159109025848,-0.13384376512281346,0.7102808294620997,-0.20195766459419354,0.2772111261129915,0.023017432792199317,0.0008830700146136113,-0.00033730747611964497,0.06995249678419999,-0.002994129279390658,1.0692082855835137,1.570165736826155,0.0010649508958315748,7.68777255526295e-5,0.0001092427474349563,0.058464564662819074,-7.899727301120557e-8,4.697476487549253e-9,1.0309742311354293e-9,-2.468645617688449e-12,1.4679438798992888e-13,0.5780089557658263,0.6924386263259924,0.9568903360067833,0.9549094441022816,-0.06150884210111756,-0.056165001643336286
0.006,0.9406564917802324,-0.11760419872732979,0.7216696463304815,-0.13464862081242507,0.7110471651661313,-0.20287848863139463,0.27877143800340715,0.023333603249312634,0.0008859834793916472,-0.0003398667614315712,0.06994805996914973,-0.0030001469682812533,1.069539838044342,1.572127922493177,0.0010697234158032888,7.68793628660994e-5,0.00011074624791381034,0.058464726922077805,-7.543454978898114e-8,4.689694185895197e-9,1.0799384307075537e-9,-2.357092080988849e-12,1.4655113504156688e-13,0.5772683746595325,0.6930005718227396,0.9576799281869061,0.9556657432924358,-0.06207379860087473,-0.05541084380659218
0.0061,0.9415958693015692,-0.11845220571816512,0.7223929811593586,-0.1354315184709667,0.7117820346317083,-0.20377336473581242,0.2803321194253834,0.023649890454990545,0.0008887836452068389,-0.0003423548288340927,0.06994369815883839,-0.0030062218677734676,1.069866313725616,1.5739634472627586,0.0010742299065943054,7.688100286635639e-5,0.00011221685127851873,0.05846486247118838,-7.18864130637694e-8,4.682314462805005e-9,1.107806210640349e-9,-2.246597096515681e-12,1.463205135579839e-13,0.577101630164437,0.693121273885731,0.9578583883511707,0.9558364232804671,-0.06220369493495963,-0.05524046645162921
0.0062,0.9424986487350289,-0.11927795118365038,0.7230873703032485,-0.13619295245953944,0.7124868581732555,-0.20464303807967785,0.28189289535590933,0.023966241881722417,0.0008914755864378936,-0.000344773503270579,0.06993940796032005,-0.003012351959183881,1.0701876661614138,1.5756806695866001,0.0010784871308155471,7.688264532987852e-5,0.00011365508646433338,0.05846497330236784,-6.843646925762336e-8,4.675310787977025e-9,1.113107250047486e-9,-2.1391338318045757e-12,1.4610167394678563e-13,0.5768629301094811,0.6932282685785737,0.9581215517759234,0.9560852380723419,-0.062420094485091615,-0.05499005635761773
0.0063,0.9433660869171209,-0.1200819734003496,0.7237538125547556,-0.1369333779710632,0.7131626565394635,-0.205488107341524,0.283453573289529,0.02428261986040017,0.0008940629130704011,-0.00034712430213716753,0.06993518698358321,-0.0030185356578695875,1.0705039032696329,1.577285296168079,0.0010825056128581317,7.688429011130674e-5,0.0001150614576925682,0.0584650606768753,-6.508998780138724e-8,4.668658572505906e-9,1.0979257685194105e-9,-2.0346978700248073e-12,1.4589383906710176e-13,0.5763837906163028,0.6934430376240915,0.9586497962708432,0.9565846807444277,-0.06285447046708839,-0.05448741145645216
0.0064,0.9441993006592542,-0.12086471916438982,0.7243932088350387,-0.13765326567191935,0.7138103828796322,-0.2063091393385439,0.28501397675728674,0.024598989679338452,0.0008965489554166392,-0.000349408673067188,0.06993103302681612,-0.003024771473754574,1.0708150526765075,1.5787816037258793,0.001086295190379372,7.688593708394852e-5,0.00011643646214380323,0.05846512559557759,-6.184712765120231e-8,4.6623453108186025e-9,1.0659611903755034e-9,-1.9333337362133136e-12,1.4569661386847169e-13,0.5757074486225977,0.693746200537099,0.9593954537254087,0.9572896822260198,-0.06346762534549853,-0.053777889783911514
0.0065,0.9449994067728371,-0.12162663527189795,0.7250064600652572,-0.1383530862284892,0.714430990343061,-0.20710670088793037,0.28657392929022696,0.024915316626851897,0.000898937043788885,-0.0003516280636939699,0.06992694388820699,-0.003031057916762824,1.071121142008273,1.5801738689786842,0.0010898657010365805,7.688758612111128e-5,0.0001177805969986184,0.058465169059341564,-5.8708047763209876e-8,4.656358497342068e-9,1.0209129399351462e-9,-1.8350859554070318e-12,1.4550960330043484e-13,0.5748771410660612,0.6941183768324102,0.9603108560290975,0.9581551734464137,-0.06422036158487059,-0.052906849375774806
0.0066,0.9457675220692784,-0.12236816851900102,0.72559446716657,-0.1390333103071541,0.71502543207905,-0.20788135880687653,0.2881332544193941,0.02523156599125516,0.0009012305084994157,-0.00035378392165084303,0.06992291736594405,-0.003037393496818325,1.0714221988911634,1.5814663686451778,0.0010932269824870705,7.688923709610253e-5,0.00011909435943759377,0.05846519206903404,-5.5672907093551135e-8,4.6506856265032585e-9,9.66480441517718e-10,-1.7399990526428963e-12,1.4533241231253078e-13,0.5739361048843891,0.6945401860248396,0.9613483350713884,0.9591360853349041,-0.06507348164975313,-0.05191964826782105
0.0067,0.9465047633599868,-0.12308976570182606,0.7261581310601365,-0.13969440857429535,0.7155946612368987,-0.20863367991257528,0.28969177567583243,0.025547703060862882,0.000903432679860509,-0.00035587769457113725,0.06991895125821558,-0.003043776723845062,1.071718250951414,1.5826633794440432,0.001096388872388155,7.689088988222974e-5,0.0001203782466413093,0.05846519562552191,-5.274186459836738e-8,4.645314192729129e-9,9.063631194426012e-10,-1.6481175529578442e-12,1.4516464585429892e-13,0.5729275770152769,0.6949922476292012,0.9624602227417594,0.9601873488207867,-0.06598778800469475,-0.05086164449582927
0.0068,0.947212247456371,-0.12379187361649999,0.7266983526671158,-0.1403368516962943,0.7161396309659072,-0.2093642310222196,0.29124931659058645,0.02586369312398971,0.0009055468881844419,-0.000357910830088182,0.06991504336320978,-0.0030502061077670208,1.0720093258152597,1.583769178093964,0.001099361208397147,7.689254435280037e-5,0.00012163275579034501,0.05846518072967199,-4.9915079233799896e-8,4.640231690446635e-9,8.442603980291766e-10,-1.5594859813888134e-12,1.4500590887527872e-13,0.5718947943964202,0.6954551811603097,0.9635988509296888,0.9612638948333564,-0.066924083114244,-0.04977819609557851
0.0069,0.9478910911698396,-0.12447493905914984,0.7272160329086673,-0.1409611103395323,0.716661294415375,-0.2100735789530025,0.2928057006947006,0.026179501468950293,0.0009075764637834918,-0.0003598847758353073,0.06991119147911491,-0.0030566801585081866,1.0722954511089349,1.5847880413136244,0.0011021538281713594,7.689420038112188e-5,0.00012285838406528093,0.05846514838235114,-4.7192709955989887e-8,4.63542561408273e-9,7.83871701596824e-10,-1.474148862972738e-12,1.448558063250097e-13,0.5708809939655145,0.6959096061329789,0.9647165515246547,0.9623206543019085,-0.06784316944294945,-0.04871466110284776
0.007,0.9485424113118012,-0.1251394088259026,0.72771207270595,-0.14156765517039063,0.7171606047346019,-0.21076229052211687,0.29436075151921914,0.026495093384059268,0.000909524736969936,-0.00036180097944584253,0.06990739340411918,-0.0030631973859925467,1.0725766544586746,1.5857242458217076,0.0011047765693681052,7.689585784050175e-5,0.00012405562864669704,0.05846509958442619,-4.457491572107866e-8,4.630883458064369e-9,7.28896454464925e-10,-1.3921507227465553e-12,1.4471394315303127e-13,0.5699294126602555,0.6963361420620233,0.9657656564161355,0.9633125581557382,-0.06870584945535967,-0.04771639755341604
0.0071,0.9491673246936645,-0.12578572971288524,0.7281873729801229,-0.14215695685525068,0.7176385150728877,-0.21143093254675574,0.29591429259518653,0.026810434157631288,0.0009113950380560518,-0.0003636608885531176,0.06990364693641085,-0.003069756300144085,1.0728529634907134,1.586582068336897,0.001107239269644697,7.689751660424742e-5,0.00012522498671517336,0.05846503533676399,-4.206185548520746e-8,4.626592716818509e-9,6.830340809528604e-10,-1.3135360857472019e-12,1.4457992430888296e-13,0.5690832874183389,0.6967154084622573,0.9666984974936095,0.9641945373241408,-0.06947292561602325,-0.0468287634830624
0.0072,0.9497669481268382,-0.12641434851622474,0.7286428346523456,-0.14272948606049374,0.7180959785795322,-0.21208007184411204,0.29746614745364724,0.02712548907798099,0.0009131906973541166,-0.0003654659507904622,0.06989994987417815,-0.003076355410886788,1.073124405831286,1.5873657855778764,0.0011095517666584484,7.689917654566639e-5,0.00012636695545128985,0.058464956640231394,-3.965368820451757e-8,4.622540884772104e-9,6.499840053800112e-10,-1.2383494770116148e-12,1.4445335474210422e-13,0.5683858551774601,0.697028024848495,0.9674674066465547,0.9649215227364114,-0.07010520038948874,-0.046097116927565844
0.0073,0.9503423984227308,-0.12702571203204815,0.729079358643777,-0.14328571345250113,0.7185339484038353,-0.21271027523137875,0.29901613962564555,0.027440223433423023,0.0009149150451764077,-0.00036721761379120594,0.0698963000156093,-0.0030829932281446417,1.0733910091066277,1.5880796742633296,0.0011117238980666723,7.690083753806612e-5,0.00012748203203562656,0.05846486449569524,-3.735057283515022e-8,4.618715456352107e-9,6.334456520657579e-10,-1.1666354215767283e-12,1.443338394022345e-13,0.5678803528753148,0.6972546107355507,0.9680247157644495,0.9654484453218453,-0.0705634762403047,-0.04556681592270539
0.0074,0.9508947923927513,-0.12762026705648238,0.7294978458755763,-0.14382610969765422,0.7189533776950966,-0.21332210952574887,0.30056409264222594,0.027754602512272034,0.0009165714118352026,-0.00036891732518867863,0.06989269515889257,-0.003089668261841631,1.0736528009429729,1.58872801111194,0.0011137655015266811,7.690249945475407e-5,0.00012857071364876348,0.058464759904022376,-3.515266833324668e-8,4.615103925985476e-9,6.371184453294817e-10,-1.0984384444794804e-12,1.4422098323881328e-13,0.5676100174495985,0.6973757856382388,0.9683227567367721,0.9657302360097376,-0.07080855563301974,-0.045283218504260044
0.0075,0.9514252355497063,-0.1281984711980993,0.7298991851036057,-0.14435114205288008,0.7193552034596588,-0.21391614290092723,0.30210983241208567,0.02806859193537228,0.0009181630794283879,-0.00037056654208720945,0.06988913313846977,-0.003096379021007326,1.0739098131528093,1.5893149470009265,0.0011156859514992615,7.690416217230761e-5,0.00012963350549192426,0.05846464383655621,-3.3059774924768046e-8,4.611694503396058e-9,6.592195569939172e-10,-1.0337212434066401e-12,1.4411442004807042e-13,0.5675630903662906,0.6973880659776517,0.9683797263116946,0.9657837344523833,-0.07085870448127043,-0.045228836021190065
0.0076,0.9519345963871247,-0.128760789132969,0.7302840583113396,-0.14486121009469693,0.7197401260044174,-0.21449288332167302,0.3036532278448713,0.028382164761925434,0.000919692554167201,-0.000372166617234934,0.06988561233407477,-0.003103124193599634,1.0741621064778908,1.5898432891185499,0.0011174904015233392,7.690582560860112e-5,0.00013067092316212584,0.058464516939653634,-3.106825422850972e-8,4.608480891409104e-9,6.723378706333901e-10,-9.7201386116115e-13,1.440139856602382e-13,0.567466964651478,0.6973683214603835,0.9685232634231534,0.9659168260844064,-0.07100043980485464,-0.045091007914244745
0.0077,0.9524235184195055,-0.1293075723941172,0.7306529776259322,-0.14535665125283012,0.7201086765599267,-0.2150527332449339,0.3051941849162085,0.02869530136394855,0.000921161734253238,-0.00037371863905149926,0.06988213152565044,-0.0031099027452345346,1.0744097370021666,1.5903152761480623,0.001119182996048915,7.690748970582025e-5,0.000131683406029013,0.05846437971172919,-2.917343280800707e-8,4.6054568190277735e-9,6.734813234299783e-10,-9.13135891227801e-13,1.4391948782670912e-13,0.5672883789169418,0.6973316394015061,0.9687899317182369,0.9661640884003421,-0.07126376067504392,-0.044834946008576675
0.0078,0.952892636272833,-0.12983915921643638,0.731006450409309,-0.1458378006560521,0.7204613837721748,-0.2155960873973128,0.30673261078987074,0.029007982420959935,0.0009225725033291015,-0.0003752236733396562,0.06987868950030494,-0.0031167136604395404,1.0746527582598469,1.5907331763830934,0.001120768060443196,7.690915440601444e-5,0.00013267138410901085,0.058464232657177206,-2.7370760508750676e-8,4.6026156341590775e-9,6.642131115291263e-10,-8.569699442472432e-13,1.4383071699577549e-13,0.5670393952861604,0.6972804973982719,0.969161719758846,0.9665088206900572,-0.0716308817471192,-0.04447794536043592
0.0079,0.9533425845730924,-0.13035588783481927,0.7313449840233948,-0.14630499343313536,0.7207987762871497,-0.21612334050541265,0.3082684126296319,0.0293201886124779,0.000923926745037394,-0.00037668278590215584,0.06987528504514645,-0.003123555923742163,1.0748912237851405,1.5910992581172707,0.001122249920073389,7.691081965123318e-5,0.00013363528741854456,0.058464076280392026,-2.5655687176231036e-8,4.5999506847100245e-9,6.46096431076279e-10,-8.03398630860124e-13,1.4374746361572972e-13,0.566732075882612,0.6972173730479335,0.9696206161068813,0.9669343222434189,-0.07208401767636141,-0.04403730102607251
0.008,0.953773997946268,-0.13085809648415853,0.7316690858301147,-0.14675856471285223,0.7211213827508393,-0.21663488729583635,0.3098014975992656,0.029631900618020745,0.0009252263430207184,-0.0003780970425417489,0.0698719169472831,-0.0031304285196699136,1.0751251871122565,1.591415789644223,0.001123632900306701,7.691248538352596e-5,0.00013457554597403923,0.058463911085768,-2.4023662655938783e-8,4.597455318587626e-9,6.206944782168817e-10,-7.523045617070946e-13,1.436695181348641e-13,0.5663784828297748,0.6971447439477435,0.9701486093242442,0.9674238923502946,-0.07260538311805151,-0.04353030806173652
0.0081,0.9541875110183451,-0.1313461233993468,0.7319792631913937,-0.14719884962397528,0.7214297318092319,-0.21713112249518685,0.3113317728625456,0.02994309911710679,0.0009264731809216772,-0.0003794675090611867,0.0698685839938231,-0.0031373304327503046,1.0753547017754046,1.5916850392575785,0.0011249213265103388,7.691415154494226e-5,0.00013549258979191997,0.05846373757769947,-2.247013679336444e-8,4.595122883698891e-9,5.895704490963787e-10,-7.035703474288035e-13,1.4359667100147098e-13,0.565990678251127,0.6970650876949545,0.9707276879728352,0.9679608303005515,-0.07317719272747042,-0.04297426152367799
0.0082,0.9545837584153078,-0.1318203068152767,0.732276023469157,-0.14762618329527688,0.721724352108315,-0.21761244083006703,0.3128591455832457,0.03025376478925434,0.000927669142382873,-0.0003807952512632197,0.0698652849718746,-0.003144260647510848,1.0755798213087937,1.5919092752509658,0.001126119524051509,7.691581807753154e-5,0.00013638684888861186,0.05846355626058077,-2.0990559433998547e-8,4.59294672795083e-9,5.542875398602143e-10,-6.570785986658989e-13,1.435287126638427e-13,0.5655807242701472,0.6969808818868187,0.9713398406145551,0.9685284353840564,-0.07378166115989906,-0.042386456468146955
0.0083,0.9549633747631412,-0.1322809849668409,0.7325598740253296,-0.1480409008555295,0.7220057722940769,-0.21807923702707985,0.31438352292513944,0.030563878313981708,0.0009288161110469084,-0.0003820813349505993,0.06986201866854576,-0.0031512181484790553,1.0758005992466333,1.5920907659180135,0.001127231818297419,7.691748492334328e-5,0.0001372587532805401,0.05846336763880625,-1.958038042333171e-8,4.5909201992504525e-9,5.164089466538346e-10,-6.127119260590317e-13,1.4346543357027161e-13,0.5651606830103132,0.6968946041205891,0.9719670558113052,0.9691100068906768,-0.0744010030706184,-0.0417841879513935
0.0084,0.95532699468783,-0.13272849608893209,0.7328313222218367,-0.14844333743350563,0.7222745210125059,-0.21853190581282814,0.31590481205200066,0.0308734203708072,0.0009299159705563859,-0.0003833268259260762,0.06985878387094474,-0.0031582019201824387,1.0760170891231327,1.5922317795523493,0.0011282625346152751,7.691915202442698e-5,0.00013810873298412976,0.05846317221677025,-1.8235049606854475e-8,4.5890366455047695e-9,4.774978656226835e-10,-5.703529402488504e-13,1.4340662416905008e-13,0.5647426165951038,0.696808731993518,0.9725913221249861,0.9696888441102799,-0.07501743311490934,-0.041184751029667656
0.0085,0.9556752528153589,-0.1331631784164429,0.7330908754206029,-0.14883382815797763,0.7225311269095896,-0.21897084191391494,0.31742292012760304,0.031182371639249126,0.0009309706045539083,-0.00038453278999240134,0.06985557936617971,-0.003165210947148509,1.0762293444725006,1.5923345844476027,0.0011292159983722844,7.69208193228321e-5,0.00013893721801580598,0.05846297049886711,-1.695001683005737e-8,4.58728941462079e-9,4.3911749291220543e-10,-5.298842518760036e-13,1.4335207490847038e-13,0.564338587147997,0.6967257431028581,0.9731946281174987,0.9702482463327328,-0.07561316594805284,-0.04060544075921947
0.0086,0.9560087837717126,-0.13358537018426597,0.7333390409835537,-0.14921270815771798,0.7227761186313163,-0.2193964400569431,0.31893775431572036,0.031490712798825794,0.0009319818966820782,-0.0003857002929523258,0.06985240394135886,-0.0031722442139047787,1.0764374188289472,1.5924014488974012,0.0011300965349356539,7.692248676060812e-5,0.00013974463839199389,0.05846276298949119,-1.5720731938431e-8,4.585671854505526e-9,4.028310246678464e-10,-4.911884715811417e-13,1.433015762368249e-13,0.5639606567924712,0.6966481150458617,0.9737589623507439,0.9707715128479026,-0.07617041622532983,-0.040063552196299014
0.0087,0.956328222182876,-0.13399540962729398,0.733576326272614,-0.14958031256149915,0.7230100248236738,-0.2198090949685155,0.3204492217801262,0.03179842452905551,0.0009329517305834981,-0.0003868304006086004,0.06984925638359032,-0.0031793007049787598,1.076641365726681,1.592434641195374,0.0011309084696725904,7.692415427980452e-5,0.00014053142412911854,0.05846255019303681,-1.454264477746591e-8,4.584177313065986e-9,3.702016570350505e-10,-4.5414821000491345e-13,1.4325491860240598e-13,0.5636208876520044,0.6965783254197813,0.9742663133866226,0.9712419429456566,-0.07667139860202124,-0.03957638039715633
0.0088,0.9566342026748337,-0.1343936349804195,0.733803238649709,-0.14993697649809357,0.7232333741326503,-0.22020920137523511,0.32195722968459445,0.032105487509456604,0.0009338819899007707,-0.00038792417876397616,0.0698461354799823,-0.0031863794048979637,1.0768412386999113,1.592436429635149,0.0011316561279503005,7.692582182247078e-5,0.00014129800524360513,0.05846233261389833,-1.3411205192652635e-8,4.58279913820918e-9,3.4279258615926204e-10,-4.1864607778796737e-13,1.4321189245350598e-13,0.5633313418500753,0.6965188518218698,0.9746986697870357,0.971642835915862,-0.07709832773340801,-0.03916122041804146
0.0089,0.9569273598735705,-0.1347803844785353,0.7340202854767633,-0.15028303509627364,0.7234466952042338,-0.22059715400370486,0.3234616851928987,0.03241188241954736,0.0009347745582764987,-0.000388982693221204,0.06984304001764291,-0.0031934792981899024,1.0770370912828477,1.5924090825103545,0.0011323438351359912,7.692748933065638e-5,0.00014204481175187877,0.05846211075647007,-1.2321863029481781e-8,4.581530677842119e-9,3.2216700818592685e-10,-3.84564685570954e-13,1.431722882384172e-13,0.5631040815101619,0.6964721718493795,0.9750380201138841,0.9719574910483858,-0.07743341827477107,-0.03883536731520446
0.009,0.957208328405071,-0.13515599635653397,0.7342279741157026,-0.15061882348481184,0.723650516684412,-0.22097334758052764,0.32496249546881273,0.032717589938846096,0.0009356313193532845,-0.0003900070097830349,0.06983996878368036,-0.0032005993693820884,1.0772289770096994,1.5923548681146196,0.0011329759165968694,7.69291567464108e-5,0.00014277227367036452,0.058461885125146405,-1.1270068133443883e-8,4.580365279871812e-9,3.098881192604891e-10,-3.517866439945218e-13,1.4313589640543199e-13,0.5629511687557426,0.696440763099563,0.9752663529290685,0.9721692076330953,-0.07765888488139137,-0.03861611614489541
0.0091,0.9574777428953202,-0.13552080884930812,0.7344268119284515,-0.15094467679248064,0.7238453672191734,-0.2213381768323064,0.3264595676761103,0.033022590746871125,0.000936454156773731,-0.00039099819425221976,0.0698369205652028,-0.0032077386030020323,1.0774169494146755,1.5922760547415722,0.001133556697700142,7.69308240117835e-5,0.00014348082101548756,0.05846165622432165,-1.0251270350029485e-8,4.57929629220527e-9,3.075191155283936e-10,-3.201945636993195e-13,1.4310250740284266e-13,0.5628846657102955,0.6964271031696728,0.9753656567944902,0.9722612849598576,-0.07775694220854984,-0.03852076196336431
0.0092,0.9577362051073792,-0.13587516800234314,0.7346172735824896,-0.15126092940783928,0.7240317429262086,-0.221692039131429,0.3279528150623454,0.03332686640572463,0.0009372448473721736,-0.0003919573309343601,0.06983389422834109,-0.0032148959844416508,1.0776010699274137,1.59217475445002,0.0011340898936579608,7.693249107597104e-5,0.0001441709046225945,0.058461424518214754,-9.270641126270678e-9,4.578317834720643e-9,3.113629741410454e-10,-2.8988649493160886e-13,1.4307194072399674e-13,0.5628788577753536,0.6964084820584207,0.9753855000704744,0.9722792471962981,-0.07778074192332432,-0.038500746138371886
0.0093,0.9579841048466177,-0.13621936309404303,0.7347996551796289,-0.15156784554566485,0.7242099536969575,-0.22203525075833183,0.32944218861246405,0.03363040548851595,0.0009380045263860557,-0.00039288531345331326,0.06983088907425503,-0.0032220707241782595,1.077781409072674,1.5920522093049136,0.0011345771623094867,7.693415791820148e-5,0.00014484293781533047,0.05846119025933294,-8.344466879175111e-9,4.577426739423809e-9,3.117231652581386e-10,-2.612081574727358e-13,1.4304410637309793e-13,0.5628636696557386,0.6963381079333111,0.9754512866914573,0.9723385600113343,-0.0778619316829092,-0.03843386459113265
0.0094,0.9582217486629531,-0.13655361457980866,0.7349741967104618,-0.15186563345827198,0.7243802465108041,-0.2223680535182102,0.33092765348239317,0.03393319989479076,0.0009387340975730585,-0.00039378282591315695,0.069827904542566,-0.0032292622164198266,1.0779580227843997,1.591909379430029,0.0011350201688529,7.693582452252294e-5,0.00014549724458662596,0.05846095363761143,-7.470999115315667e-9,4.576619919262884e-9,3.086737007877123e-10,-2.341067187643367e-13,1.4301890786275297e-13,0.5628381398330435,0.6962198155453574,0.9755618679096655,0.9724382593612094,-0.07799840415082679,-0.038321442903267555
0.0095,0.9584494429496588,-0.13687814172335572,0.7351411383802768,-0.15215450064432628,0.7245428684624629,-0.22269068810303314,0.33240917483983706,0.03423524154342526,0.0009394344647241569,-0.0003946505489502882,0.0698249400724159,-0.003236469857896178,1.0781309665544043,1.5917472257836183,0.00113542059711804,7.693749087283339e-5,0.0001461341470582646,0.05846071484333777,-6.647943987827881e-9,4.5758942648648195e-9,3.025838435115404e-10,-2.0851727621842214e-13,1.429962477334787e-13,0.5628034125380669,0.6960589066859331,0.9757122875435713,0.9725738767829766,-0.07818404271581655,-0.03816851974501112
0.0096,0.958667494100008,-0.13719316378839985,0.735300720394362,-0.15243465460249334,0.7246980666466482,-0.22300339520476972,0.3338867178525001,0.03453652235329569,0.0009401065316303261,-0.000395489163201104,0.06982199510294661,-0.003243693045337142,1.0783002958745018,1.5915667093239345,0.001135780130934743,7.693915695303075e-5,0.00014675396735202998,0.05846047406679945,-5.873007649847227e-9,4.575246666856566e-9,2.9382285621139605e-10,-1.8437492724700134e-13,1.42976028525792e-13,0.5627606320016073,0.6958606831464121,0.9758975894116478,0.9727409438136895,-0.07841273076661795,-0.03798013378659785
0.0097,0.9588762085072737,-0.1374989000386569,0.7354531829580052,-0.15270630283143877,0.7248460881580745,-0.22330641551538913,0.33536024768808664,0.03483703424327829,0.0009407512020825413,-0.00039629934930200157,0.06981906907329999,-0.003250931175472548,1.078466066236506,1.5913687910092293,0.001136100454132848,7.694082274701302e-5,0.0001473570275897058,0.05846023149828405,-5.143896254509198e-9,4.574674015865073e-9,2.827600016690529e-10,-1.6161476926208335e-13,1.4295815278020977e-13,0.5627109424544638,0.6956304467181684,0.9761128173323675,0.9729349919904016,-0.07867835169197045,-0.03776132369826223
0.0098,0.9590758925647296,-0.13779556973784243,0.7355987662764949,-0.15296965282982808,0.7249871800914566,-0.22359998972686038,0.33682972951430096,0.035136769132249265,0.000941369379871778,-0.00039708178788937796,0.06981616142261794,-0.0032581836450322208,1.0786283331322306,1.5911544317977566,0.0011363832505421924,7.694248823867811e-5,0.0001479436498930758,0.058459987328079055,-4.458315954949314e-9,4.574173202517292e-9,2.697645426662846e-10,-1.4017189967567864e-13,1.429425230372489e-13,0.5626554881274353,0.6953734991925756,0.9763530151242032,0.9731515528501664,-0.0789747888806135,-0.037517128150238784
0.0099,0.9592668526656487,-0.13808339214967222,0.735737710555119,-0.15322491209632688,0.7251215895415085,-0.22388435853115254,0.3382951284988473,0.035435718939084856,0.0009419619687890106,-0.00039783715959963007,0.06981327159004233,-0.0032654498507459894,1.0787871520534895,1.590924592647768,0.0011366302039926138,7.694415341192395e-5,0.00014851415638392361,0.058459741746472005,-3.813972904303051e-9,4.573741117440172e-9,2.552057419848643e-10,-1.199814158997962e-13,1.4292904183742628e-13,0.5625954132513201,0.6950951423610073,0.9766132266056274,0.9733861579300372,-0.07929592572128655,-0.037252585812762
0.01,0.9594493952033041,-0.13836258653786196,0.7358702559991658,-0.1534722881296008,0.7252495636029451,-0.2241597626202348,0.33975640980942995,0.03573387558266128,0.0009425298726252144,-0.00039856614506915514,0.06981039901471504,-0.0032727291893436816,1.078942578492096,1.5906802345175157,0.0011368429983139505,7.694581825064853e-5,0.00014906886918403286,0.058459494943750426,-3.2085732557059295e-9,4.573374651260665e-9,2.3945286240656594e-10,-1.0097841534644616e-13,1.4291761172125875e-13,0.5625318620569174,0.6948006780148374,0.9768884955951131,0.9736343387670675,-0.07963564560272905,-0.036972735356066405
0.0101,0.959623826570969,-0.13863337216612734,0.7359966428139231,-0.1537119884283153,0.7253713493704806,-0.22442644268607612,0.3412135386137533,0.036031230981854755,0.0009430739951713647,-0.0003992694249343501,0.06980754313577796,-0.0032800210575551244,1.0790946679398647,1.5904223183652526,0.0011370233173360399,7.694748273874975e-5,0.00014960811041518724,0.058459247110201826,-2.6398231622934345e-9,4.5730706946057195e-9,2.2287516671316278e-10,-8.309799542763776e-14,1.4290813522926323e-13,0.5624659787750258,0.6944954079454394,0.9771738659111326,0.9738916268983108,-0.07998783191368049,-0.03668261545038649
0.0102,0.9597904531619169,-0.138895968298184,0.7361171112046794,-0.15394422049113612,0.7254871939388298,-0.22468463942064568,0.3426664800795217,0.03632777705554153,0.0009435952402184366,-0.0003999476798316121,0.06980470339237296,-0.003287324852110146,1.0792434758886087,1.5901518051492316,0.0011371728448887198,7.694914686012561e-5,0.00015013220219917042,0.058458998436113754,-2.1054287772010563e-9,4.572826138102287e-9,2.0584191768642815e-10,-6.627525355538042e-14,1.4290051490195657e-13,0.5623989076364443,0.6941846339441875,0.9774643813721592,0.9741535538608207,-0.08034636804288028,-0.036387264765956745
0.0103,0.959949581369421,-0.1391505941977478,0.7362319013767225,-0.15416919181672872,0.725597344402707,-0.22493459351591258,0.3441151993744394,0.03662350572259782,0.0009440945115574052,-0.00040060159039733827,0.06980187922364192,-0.0032946399697385735,1.0793890578301417,1.589869655827705,0.0011372932648018286,7.695081059867404e-5,0.00015064146665776603,0.058458749111773727,-1.6030962535643111e-9,4.572637872377319e-9,1.88722378108136e-10,-5.044528714168426e-14,1.428946532798557e-13,0.5623317928719713,0.6938736578024552,0.977755085796665,0.9744156511916505,-0.08070513737906791,-0.036091721973011706
0.0104,0.9601015175867543,-0.13939746912853435,0.7363412535353407,-0.15438710990375873,0.7257020478568266,-0.22517654566384587,0.34555966166621077,0.036918408901899846,0.0009445727129792454,-0.00040123183726792545,0.06979907006872672,-0.0033019658071702348,1.0795314692562779,1.5895768313589247,0.0011373862609052035,7.695247393829295e-5,0.00015113622591275778,0.05845849932746927,-1.1305317445186895e-9,4.572502788057763e-9,1.718858107600596e-10,-3.554319359855862e-14,1.4289045290347748e-13,0.5622657787124058,0.6935677813116162,0.9780410230031231,0.9746734504278537,-0.08105802331098283,-0.03580102574178585
0.0105,0.9602465682071903,-0.13963681235425932,0.7364454078858221,-0.1545981822508917,0.7258015513959032,-0.22541073655641464,0.3469998321225401,0.03721247851232384,0.0009450307482749325,-0.00040183910107977094,0.06979627536676924,-0.003309301761134958,1.0796707656588305,1.589274292701144,0.0011374535170286827,7.695413686288033e-5,0.00015161680208592934,0.0584582492734879,-6.854414031996804e-10,4.572417775770572e-9,1.5570147842397218e-10,-2.1504070338012868e-14,1.4288781631333876e-13,0.5622020093885467,0.6932723062630443,0.978317236810006,0.9749224831064837,-0.08139890922736448,-0.03552021474251369
0.0106,0.9603850396240021,-0.13986884313863845,0.7365446046334548,-0.15480261635679324,0.7258961021146513,-0.225637406885588,0.3484356759111316,0.037505706472746037,0.0009454695212354416,-0.0004024240624692716,0.06979349455691136,-0.00331664722836257,1.0798070025296138,1.588963000812615,0.001137496717002104,7.69557993563341e-5,0.00015208351729906438,0.05845799914011715,-2.6553138274279707e-10,4.572379726142695e-9,1.4053864388164775e-10,-8.263014772057042e-15,1.4288664604995642e-13,0.5621416291311924,0.6929925344481133,0.9785787710357865,0.9751582807645941,-0.08172167851695233,-0.03525432764542973
0.0107,0.9605172382304631,-0.14009378074538748,0.7366390839835268,-0.15500061972012893,0.7259859471077853,-0.22585679734333503,0.34986715819968967,0.03779808470204265,0.0009458899356517479,-0.00040298740207282463,0.06979072707829496,-0.003324001605582898,1.0799402353604415,1.5886439166515904,0.001137517544655305,7.695746140255224e-5,0.0001525366936739465,0.05845774911764455,1.3149216371646938e-10,4.5723855298010816e-9,1.2676656991485958e-10,4.244875687299463e-15,1.428868446538474e-13,0.562085782171142,0.6927337676581969,0.9788206694989372,0.9753763749392381,-0.08202021456848584,-0.035008403120768486
0.0108,0.9606434704198461,-0.14031184443822203,0.7367290861413265,-0.15519239983956434,0.7260713334700197,-0.22606914862162486,0.3512942441559187,0.03808960511908991,0.0009462928953148262,-0.00040352980052682703,0.06978797237006193,-0.003331364289525771,1.080070519643127,1.5883180011763225,0.0011375176838181239,7.695912298543266e-5,0.00015297665333235944,0.058457499396357616,5.079230830426278e-10,4.5724320773726836e-9,1.147545193053809e-10,1.608450362804726e-14,1.4288831466552855e-13,0.5620356127391942,0.6925013076846688,0.979037976017931,0.9755722971674695,-0.08228840077070444,-0.03478747983876445
0.0109,0.9607640425854249,-0.1405232534808579,0.7368148513121417,-0.15537816421376505,0.7261525082960693,-0.22627470141242648,0.35271689894752284,0.03838025964276404,0.0009466793040156519,-0.0004040519384676759,0.06978522987135412,-0.0033387346769210157,1.0801979108694844,1.587986215345064,0.001137498818320398,7.696078408887335e-5,0.00015340371839608682,0.05845725016654388,8.66055222100166e-10,4.5725162594844515e-9,1.0487175483498575e-10,2.7320771638176328e-14,1.4289095862551672e-13,0.5619922650661479,0.6923004563189029,0.9792257344112404,0.9757415789863415,-0.08252012051234763,-0.034596596469652116
0.011,0.9608792611204723,-0.1407282271370107,0.7368966197012607,-0.15555812034139663,0.726229718680648,-0.2264736964077091,0.35413508774220653,0.03867004019194127,0.0009470500655452001,-0.0004045544965317683,0.06978249902131343,-0.0033461121644984596,1.0803224645313272,1.5876495201160672,0.0011374626319919654,7.69624446967722e-5,0.00015381821098691233,0.05845700161849086,1.2081824277535927e-9,4.572634966763334e-9,9.748753928544731e-11,3.801858230567727e-14,1.4289467907432883e-13,0.5619568833828015,0.6921365153522729,0.9793789884973382,0.9758797519329078,-0.08270925718215481,-0.03444079168366601
0.0111,0.9609894324182616,-0.1409269846703962,0.7369746315139717,-0.15573247572112467,0.7263032117184708,-0.22666637429944173,0.355548775707674,0.03895893868549783,0.0009474060836944457,-0.00040503815535550123,0.06977977925908176,-0.003353496148987931,1.0804442361204691,1.587308876447585,0.001137410808662664,7.696410479302722e-5,0.00015422045322661962,0.05845675394248609,1.5365985468674153e-9,4.572785089836284e-9,9.297113543853906e-11,4.824283821854066e-14,1.4289937855248175e-13,0.5619306119199541,0.6920147865761526,0.9794927820946969,0.9759823475442215,-0.08284969416886549,-0.034325104151040634
0.0112,0.9610948628720664,-0.14111974534473007,0.7370491269555627,-0.15590143785161475,0.7263732345042518,-0.22685297577959349,0.3569579280116297,0.039246947042309945,0.000947748262254364,-0.00040550359557527175,0.06977707002380094,-0.003360886027119257,1.0805632811287242,1.5869652452978693,0.0011373450321623315,7.696576436153631e-5,0.0001546107672369924,0.05845650732881709,1.8535974263061247e-9,4.5729635193302495e-9,9.169180607603467e-11,5.805844196475654e-14,1.4290495960049238e-13,0.5619145949084043,0.6919405717819155,0.9795621590217896,0.9760448973573365,-0.0829353148612191,-0.03425457254201047
0.0113,0.9611958579916765,-0.14130672836976604,0.7371203454953371,-0.15606521413846577,0.7264400333482322,-0.22703374138070054,0.3583625099885014,0.03953405720946084,0.0009480775023875495,-0.000405951497638284,0.06977437075647591,-0.003368281196125434,1.0806796551975697,1.5866195835365584,0.001137266978318387,7.696742338636741e-5,0.00015498947540651907,0.058456261966664855,2.1613658226766307e-9,4.573167154188721e-9,9.398174300229535e-11,6.752761614896578e-14,1.4291132505065002e-13,0.5619099654617227,0.691918461899174,0.9795826428258382,0.9760633610539033,-0.0829606394772429,-0.03423372023000169
0.0114,0.9612926073967621,-0.1414881271857375,0.737188431422563,-0.15622398319112646,0.7265037538906735,-0.22720887331759154,0.3597625082555798,0.03982026500023,0.000948394360932535,-0.0004063824594098582,0.06977168113433412,-0.0033756811605107043,1.080793424230398,1.5862723441420983,0.0011371773828529367,7.696908187020713e-5,0.00015535689852091587,0.058456017915825616,2.4524879141727147e-9,4.57339405404645e-9,9.689825384881209e-11,7.647134920590634e-14,1.429184168198662e-13,0.5619164827143865,0.6918909346774414,0.979592197259802,0.9760715921703517,-0.08297635118745936,-0.03422159187792005
0.0115,0.9613852035422494,-0.14166406981099866,0.737253452418648,-0.1563778605892343,0.7265644626018534,-0.22737850087927308,0.3611579258981689,0.040105569858927374,0.0009486991070976699,-0.00040679687410356737,0.06976900101353802,-0.0033830856114605346,1.0809046407689495,1.5859236336415956,0.001137076450222917,7.697073982273071e-5,0.0001557132702526677,0.05845577516456864,2.7219167065993717e-9,4.573643415257648e-9,9.84752375241807e-11,8.476696601810855e-14,1.4292621149705256e-13,0.5619329514781831,0.6918213747970017,0.9796163408253267,0.9760923917801814,-0.08301605387473482,-0.03419094415318231
0.0116,0.9614737645346864,-0.1418346741609026,0.7373154983844953,-0.1565269542577565,0.7266222501229295,-0.22754274711752145,0.3625487607943347,0.04038997051462729,0.0009489920866873229,-0.0004071951043608594,0.06976633019106608,-0.0033904942513170214,1.0810133471593784,1.5855736975209147,0.0011369646856645536,7.697239724638183e-5,0.00015605879368719682,0.0584555337431325,2.9704896983489504e-9,4.573914236273375e-9,9.8814320207658e-11,9.243847598063005e-14,1.4293467770634286e-13,0.5619585519910136,0.6917132447250164,0.9796538717333632,0.9761247245457065,-0.08307777126697959,-0.0341433026009636
0.0117,0.9615584084806208,-0.14200005815080224,0.737374659221007,-0.15667137212166002,0.7266772070950588,-0.2277017350841131,0.36393501082214297,0.04067346569640408,0.0009492736455058625,-0.0004075775128231824,0.06976366846389691,-0.003397906782422258,1.0811195857478382,1.5852227812659203,0.0011368425944140715,7.697405414360424e-5,0.0001563936719099257,0.05845529368175574,3.1990443878138014e-9,4.574205515544689e-9,9.801712807850072e-11,9.950988848852839e-14,1.4294378407187075e-13,0.5619924644907794,0.6915700069286478,0.9797035881948615,0.9761675551292406,-0.08315952709210403,-0.034080192766439026
0.0118,0.9616392534866011,-0.14216033969605063,0.737431024829086,-0.15681122210591197,0.7267294241593988,-0.2278555878308243,0.3653166738596597,0.040956054133332066,0.000949544129357657,-0.0004079444621319842,0.06976101562900901,-0.003405322907118339,1.0812233988804834,1.5848711303624763,0.0011367106817076961,7.697571051684169e-5,0.0001567181080062766,0.05845505501067695,3.4084182733862616e-9,4.574516251522645e-9,9.618528731596565e-11,1.060052129368608e-13,1.4295349921776996e-13,0.5620338692153823,0.691395123875058,0.9797642884207723,0.9762198481930977,-0.08325934507801844,-0.034003140194783725
0.0119,0.9617164176591746,-0.14231563671200065,0.7374846851096345,-0.15694661213547942,0.7267789919571066,-0.22800442840943136,0.3666937477849508,0.04123773455448557,0.000949803884047075,-0.0004082963149287126,0.06975837148338092,-0.0034127423277473578,1.0813248289034674,1.584518990296447,0.0011365694527816525,7.697736636853788e-5,0.00015703230506167192,0.05845481776013465,3.599448853458682e-9,4.574845442658301e-9,9.342042409930947e-11,1.1194845872068494e-13,1.4296379176817415e-13,0.5620819464027232,0.6911920580314088,0.9798347706220458,0.9762805683995911,-0.0833752489526331,-0.0339136704311728
0.012,0.9617900191048894,-0.14246606711400536,0.7375357299635553,-0.1570776501353294,0.7268260011293396,-0.22814837987171066,0.3680662304760821,0.04151850568893891,0.0009500532553784848,-0.00040863343385481556,0.06975573582399118,-0.0034201647466514094,1.081423918162944,1.5841666065536963,0.0011364194128721666,7.697902170113652e-5,0.00015733646616153396,0.058454581960367395,3.772973626423402e-9,4.575192087402713e-9,8.982416460778903e-11,1.1736363523505806e-13,1.4297463034721707e-13,0.5621358762907037,0.6909642718648625,0.9799138330096324,0.9763486804110348,-0.08350526244385834,-0.03381330902078138
0.0121,0.9618601759302938,-0.14261174881741773,0.737584249291751,-0.157204444030429,0.726870542317255,-0.2282875652694385,0.3694341198111196,0.04179836626576641,0.0009502925891562553,-0.000408956181551741,0.06975310844781833,-0.0034275898661725876,1.0815207090050676,1.5838142246200893,0.0011362610672154628,7.698067651708134e-5,0.00015763079439128514,0.058454347641613766,3.929830090672769e-9,4.575555184206939e-9,8.549813502066104e-11,1.2227475187503771e-13,1.4298598357903244e-13,0.5621948391172252,0.6907152278425809,0.9800002737944826,0.9764231488897426,-0.08364740927960448,-0.033703581508784594
0.0122,0.9619270062419354,-0.14275279973759067,0.7376303329951238,-0.1573271017457452,0.7269127061620102,-0.22842210765439125,0.37079741366812924,0.04207731501404242,0.0009505222311847547,-0.0004092649206609369,0.06975048915184089,-0.0034350173886529872,1.0816152437759914,1.58346208998149,0.001136094921047767,7.69823308188161e-5,0.00015791549283634775,0.0584541148341123,4.070855744599131e-9,4.575933731522033e-9,8.054396151718216e-11,1.2670581803568143e-13,1.4299782008775386e-13,0.562258015120189,0.690448388431726,0.9800928911875466,0.976502938498028,-0.08379971318778183,-0.03358601344035754
0.0123,0.9619906281463623,-0.14288933778987725,0.7376740709745768,-0.15744573120624517,0.7269525833047624,-0.2285521300783453,0.37215610992517684,0.042355350662841226,0.0009507425272683517,-0.0004095600138238512,0.06974787773303744,-0.003442447016434703,1.08170756482187,1.5831104481237623,0.0011359214796053045,7.698398460878448e-5,0.00015819076458214415,0.05845388356810157,4.1968880865948295e-9,4.576326727799056e-9,7.506327027660935e-11,1.3068084311204656e-13,1.4301010849751515e-13,0.5623245845374967,0.6901672160994601,0.9801904833997753,0.9765870138982051,-0.08396019789630073,-0.033462130360675364
0.0124,0.9620511597501222,-0.14302148088963038,0.737715553131012,-0.1575604403368959,0.7269902643866687,-0.22867775559307685,0.3735102064603283,0.042632471941237184,0.0009509538232114143,-0.00040984182368193156,0.06974527398838645,-0.0034498784518598273,1.0817977144888566,1.5827595445327707,0.0011357412481243,7.698563788943025e-5,0.0001584568127140967,0.05845365387382011,4.308764615052209e-9,4.5767331714890624e-9,6.915768747819924e-11,1.3422383649919055e-13,1.4302281743244988e-13,0.5623937276070495,0.6898751733129449,0.9802918486421184,0.9766743397525872,-0.08412688713307143,-0.033333457814913155
0.0125,0.9621087191597636,-0.14314934695220305,0.7377548693653323,-0.15767133706266448,0.7270258400488865,-0.22879910725036232,0.3748597011516497,0.0429086775783046,0.0009511564648183113,-0.0004101107128766262,0.06974267771486652,-0.003457311397270457,1.0818857351231057,1.5824096246943797,0.0011355547318409795,7.698729066319712e-5,0.0001587138403176278,0.058453425781506495,4.407322828363618e-9,4.577152061043111e-9,6.292883930120847e-11,1.3735880759217097e-13,1.4303591551669188e-13,0.5624646245667487,0.6895757225393426,0.9803957851255268,0.9767638807234885,-0.0842978046260043,-0.033201521348246055
0.0126,0.9621634244818338,-0.14327305389294823,0.7377921095784402,-0.157778529308518,0.7270594009325732,-0.22891630810197805,0.37620459187720673,0.0431839663031178,0.0009513507978934115,-0.00041036704404938287,0.06974008870945614,-0.003464745555008684,1.0819716690707708,1.5820609340944534,0.0011353624359915682,7.698894293252881e-5,0.0001589620504781597,0.05845319932139926,4.493400224921399e-9,4.577582394912257e-9,5.6478351924894056e-11,1.4010976578604515e-13,1.4304937137437478e-13,0.562536455654496,0.6892723262458154,0.9805010910609506,0.9768546014732226,-0.08447097410300962,-0.03306784650584918
0.0127,0.962215393822881,-0.14339271962721892,0.7378273636712381,-0.15788212499942342,0.7270910376788858,-0.22902948119970035,0.3775448765150654,0.043458336844751096,0.000951537168241083,-0.00041061117984164946,0.06973750676913389,-0.003472180627416604,1.082055558678006,1.5817137182188559,0.0011351648658122907,7.699059469986904e-5,0.00015920164628111482,0.05845297452373698,4.567834303117896e-9,4.578023171547556e-9,4.9907851528512576e-11,1.4250072047587055e-13,1.4306315362963225e-13,0.5626084011081923,0.688968446899525,0.9806065646593405,0.9769454666641029,-0.0846444192919977,-0.03293395883289765
0.0128,0.9622647452894532,-0.1435084620703681,0.7378607215446287,-0.15798223206034792,0.7271208409289819,-0.2291387495953056,0.37888055294329165,0.043731787932278846,0.0009517159216656943,-0.0004108434828948739,0.06973493169087824,-0.0034796163168363107,1.082137446290965,1.5813682225534518,0.0011349625265393729,7.699224596766155e-5,0.00015943283081191548,0.058452751418758206,4.631462561345457e-9,4.5784733894000685e-9,4.331896429132075e-11,1.4455568105670472e-13,1.4307723090659804e-13,0.5626796411657397,0.6886675469676335,0.9807110041316465,0.9770354409584434,-0.08481616392087889,-0.032801383874566575
0.0129,0.9623115969880983,-0.1436203991377487,0.7378922730995144,-0.15807895841625846,0.7271489013240185,-0.22924423634057012,0.3802116190399514,0.044004318294775344,0.0009518874039716141,-0.0004110643158505042,0.0697323632716678,-0.003487052325609899,1.0822173742558017,1.5810246925841054,0.0011347559234090399,7.699389673835007e-5,0.0001596558071559841,0.058452530036701485,4.685122497996424e-9,4.578932046920849e-9,3.6813316392575506e-11,1.4629865692360502e-13,1.4309157182940588e-13,0.5627493560650388,0.688373088917303,0.9808132076888193,0.977123489018558,-0.08498423171756347,-0.032671647176031084
0.013,0.9623560670253642,-0.14372864874471378,0.7379221082367979,-0.15817241199212217,0.727175309505153,-0.22934606448727024,0.3815380726831104,0.04427592666131493,0.0009520519609632106,-0.00041127404134998826,0.06972980130848108,-0.0034944883560794624,1.0822953849186703,1.5806833737966808,0.001134545561657517,7.69955470143783e-5,0.00015987077839874292,0.05845231040780539,4.729651611463144e-9,4.579398142560956e-9,3.049253401153348e-11,1.4775365747162893e-13,1.431061450221894e-13,0.5628167260439916,0.6880885352156957,0.9809119735418091,0.9772085755067601,-0.08514664640996177,-0.0325462742824663
0.0131,0.962398273507799,-0.14383332880661626,0.7379503168573818,-0.15826270071290607,0.7272001561135426,-0.22944435708718225,0.3828599117508348,0.044546611760971924,0.0009522099384448525,-0.0004114730220347739,0.06972724559829661,-0.003501924110587096,1.0823715206257243,1.5803445116770423,0.0011343319465210297,7.699719679818996e-5,0.00016007794762561435,0.058452092562308454,4.765887400137961e-9,4.579870674771446e-9,2.4458243327451345e-11,1.4894469209583394e-13,1.4312091910908232e-13,0.5628809313404991,0.6878173483299732,0.9810060999015664,0.9772896650853637,-0.08530143172598409,-0.03242679073904733
0.0132,0.9624383345419505,-0.14393455723880907,0.7379769888621686,-0.15834993250357723,0.7272235317903446,-0.22953923719208255,0.3841771341211903,0.04481637232282064,0.0009523616822209083,-0.000411661620546309,0.06972469593809293,-0.0035093592914748925,1.0824458237231178,1.5800083517110541,0.0011341155832358027,7.699884609222883e-5,0.00016027751792202077,0.058451876530449254,4.794667362413221e-9,4.580348642003374e-9,1.8812070519586077e-11,1.4989577019127745e-13,1.431358627142184e-13,0.562941152192463,0.6875629907272979,0.9810943849790417,0.9773657224166826,-0.08544661139354076,-0.0323147220909493
0.0133,0.9624763682343666,-0.1440324519566453,0.7380022141520606,-0.15843421528910276,0.7272455271767164,-0.22963082785374747,0.3854897376722429,0.04508520707593541,0.0009525075380957464,-0.00041184019952604154,0.06972215212484857,-0.003516793601084948,1.0825183365570048,1.5796751393845807,0.001133896977038062,7.70004948989386e-5,0.00016046969237338448,0.05845166234246632,4.816828996681267e-9,4.5808310427078e-9,1.365564176719428e-11,1.5063090115301692e-13,1.431509444617312e-13,0.5629965688377845,0.6873289248748317,0.9811756269851852,0.9774357121630302,-0.08558020914054207,-0.032211593883347336
0.0134,0.9625124926915952,-0.14412713087547785,0.7380260826279607,-0.1585156569944496,0.727266232913815,-0.22971925212395333,0.3867977202820586,0.04535311474939057,0.0009526478518737353,-0.00041200912161541947,0.06971961395554206,-0.0035242267417593567,1.0825891014735387,1.579345120183486,0.0011336766331640326,7.7002143220763e-5,0.0001606546740651278,0.05845145002859824,4.833209801334446e-9,4.581316875335778e-9,9.090583249532654e-12,1.5117409437610988e-13,1.4316613297575457e-13,0.563046361514365,0.6871186132397366,0.9812486241309475,0.9774985989867206,-0.08570024869489837,-0.03211893166141655
0.0135,0.9625468260201845,-0.1442187119106597,0.7380486841907713,-0.15859436554458495,0.727285739642798,-0.22980463305447646,0.38810107982870323,0.04562009407226043,0.0009527829693592435,-0.00041216874945589066,0.06971708122715198,-0.0035316584158402117,1.082658160818874,1.5790185395936351,0.0011334550568499395,7.700379106014575e-5,0.0001608326660826732,0.05845123961908355,4.844647274765103e-9,4.581805138338367e-9,5.218521145858118e-12,1.5154935925561367e-13,1.4318139688042214e-13,0.5630897104601059,0.6869355182891745,0.9813121746272787,0.9775533475500674,-0.08580475378451993,-0.032038260970332064
0.0136,0.9625794863266822,-0.14430731297754387,0.7380701087413949,-0.1586704488644758,0.7273041380048223,-0.22988709369709323,0.38939981419024267,0.045886143773619305,0.0009529132363566396,-0.000412319445688903,0.06971455373665682,-0.0035390883256696077,1.0827255569391643,1.5786956431008914,0.0011332327533320084,7.700543841953059e-5,0.00016100387151144296,0.058451031144160816,4.8519789153655814e-9,4.582294830166623e-9,2.141081635427331e-12,1.517807051865858e-13,1.4319670479986762e-13,0.5631257959129087,0.6867831024903078,0.9813650766851293,0.9775989225153842,-0.08589174813731709,-0.03197110735526899
0.0137,0.9626105917176365,-0.1443930519914833,0.7380904461807343,-0.1587440148790892,0.7273215186410456,-0.22996675710357994,0.39069392124474284,0.04615126258254155,0.0009530389986702919,-0.0004124615729559045,0.06971203128103513,-0.0035465161735896396,1.0827913321805631,1.5783766761911195,0.0011330102278464642,7.700708530136125e-5,0.0001611684934368594,0.05845082463406858,4.8560422215282274e-9,4.582784949271604e-9,-4.010910250297451e-14,1.5189214156408375e-13,1.4321202535822468e-13,0.5631537981106747,0.6866648283102982,0.98140612851545,0.9776342885449849,-0.08595925548120016,-0.031918996361402475
0.0138,0.962640260299595,-0.144476046867831,0.7381097864096918,-0.15881517151339225,0.7273379721926246,-0.23004374632571292,0.3919833988702697,0.04641544922810145,0.000953160602104569,-0.00041259549389834293,0.06970951365726547,-0.0035539416619424008,1.0828555288892252,1.5780618843501837,0.0011327879856295328,7.700873170808142e-5,0.00016132673494434488,0.0584506201190454,4.857674691645385e-9,4.583274494104365e-9,-1.2234248886759799e-12,1.519076777831649e-13,1.4322732717962708e-13,0.563172897291305,0.6865841582163077,0.9814341283291907,0.9776584103011832,-0.08600529954407943,-0.031883453533907605
0.0139,0.962668610179106,-0.1445564155219399,0.73812821932917,-0.15888402669235194,0.7273535893007171,-0.23011818441526857,0.393268244944889,0.04667870243937336,0.0009532783924638393,-0.00041272157115766626,0.06970700066232634,-0.0035613644930699863,1.0829181894113036,1.5777515130639486,0.0011325665319174387,7.701037764213486e-5,0.00016147879911932182,0.05845041762932985,4.8577138241094e-9,4.583762463115965e-9,-1.3072395438349754e-12,1.5185132323888675e-13,1.4324257888820846e-13,0.5631822736927016,0.6865445546754987,0.9814478743373022,0.9776702524462929,-0.08602790405386525,-0.03186600441795952
0.014,0.9626957377756321,-0.14463426828180867,0.738145817321247,-0.1589506802500447,0.727368442044554,-0.23019018448259485,0.39454846161395035,0.04694102177025725,0.0009533926510756675,-0.0004128401427606709,0.06970449213617458,-0.0035687843960115076,1.0829793572628652,1.5774457105134276,0.0011323462275861342,7.701202310923333e-5,0.00016162488527745513,0.05845021717075023,4.856271321189036e-9,4.584248051578163e-9,-4.594810699989651e-13,1.5173081129568515e-13,1.4325775542656634e-13,0.563184869873111,0.6865367193104278,0.9814497205001919,0.9776718002362398,-0.08603139728012367,-0.031862895101411236
0.0141,0.9627216371513241,-0.1447096636583434,0.7381625712073663,-0.15901518053739713,0.7273825170805481,-0.23025979835307234,0.39582406977590073,0.047202410628328154,0.0009535033560716559,-0.00041295138289172895,0.06970198811438429,-0.003576201259656288,1.0830390719896845,1.5771442170019452,0.0011321268067056211,7.701366812657108e-5,0.00016176513924939228,0.058450018653603796,4.85094644072297e-9,4.5847314253632524e-9,2.8959144834080894e-13,1.5149567012400784e-13,1.4327286261504274e-13,0.5631952230097034,0.6865114926780244,0.9814533137854903,0.9776746436015804,-0.0860400093711272,-0.03185380723698903
0.0142,0.9627463350988019,-0.1447826512569913,0.7381784996775509,-0.1590775712068647,0.7273958318572448,-0.23032707458854815,0.3970950821245927,0.047462871126362924,0.000953610584313943,-0.00041305544226318144,0.06969948855847291,-0.0035836149756469982,1.083097359300607,1.5768469850228295,0.0011319082905724815,7.701531270139724e-5,0.0001618996671633826,0.058449822050054265,4.841595072489733e-9,4.585212506277789e-9,8.378104045729782e-13,1.5114366321763754e-13,1.4328789808135057e-13,0.5632143550061133,0.6864648753231326,0.9814599539685428,0.9776798979759437,-0.08605592401619205,-0.031837013390219306
0.0143,0.9627698655490837,-0.144853282203488,0.7381936272568101,-0.15913789776239295,0.7274084100662825,-0.23039206414629115,0.39836150986459423,0.04772240510324538,0.0009537144339557063,-0.0004131524767795456,0.06969699341537008,-0.0035910254289050554,1.0831542439399666,1.5765540022339009,0.0011316907513292415,7.70169568396446e-5,0.00016202857420966982,0.05844962734150138,4.828367746032644e-9,4.585691153886971e-9,1.1967547589727587e-12,1.5067904763577145e-13,1.433028574379317e-13,0.5632416731943165,0.6863983113509653,0.981469435350784,0.9776874005901335,-0.08607864821390622,-0.031813033798288426
0.0144,0.9627922624331878,-0.1449216076235692,0.7382079784701532,-0.15919620570792753,0.7274202753993009,-0.23045481798356998,0.39962336420047306,0.04798101439785935,0.0009538150031501227,-0.00041324264234533857,0.0696945026320055,-0.0035984325043518766,1.083209750652097,1.5762652562929793,0.001131474261118428,7.701860054724595e-5,0.00016215196557849775,0.05844943450934487,4.81141499089502e-9,4.5861672277559975e-9,1.3780034718153934e-12,1.5010608043760684e-13,1.433177362972281e-13,0.5632765849062893,0.6863132448667355,0.9814815522336485,0.9776969886749541,-0.08610768896285775,-0.03178238869838278
0.0145,0.9628135596821326,-0.14498767864297063,0.7382215778425889,-0.15925254054741403,0.7274314515479385,-0.2305153870576535,0.4008806563367972,0.04823870084908867,0.0009539123900503694,-0.0004133260948650775,0.06969201615530879,-0.003605836086908879,1.0832639041813321,1.5759807348578858,0.001131258892082568,7.70202438301341e-5,0.00016226994646011003,0.05844924353498449,4.790887336620182e-9,4.586640587450067e-9,1.3931355033761164e-12,1.4942901868234087e-13,1.433325302716817e-13,0.5633184974740073,0.6862111199756563,0.9814960989185709,0.9777084994612097,-0.0861425532616346,-0.031745598327688716
0.0146,0.9628337912269362,-0.14505154638742795,0.7382344498991265,-0.159306947784798,0.7274419622038348,-0.23057382232581042,0.40213339747813437,0.04849546629581715,0.0009540066928096234,-0.0004134029902432797,0.06968953393220961,-0.0036132360614974804,1.0833167292720058,1.5757004255864406,0.0011310447163641881,7.702188669424184e-5,0.00016238262204475054,0.058449054399819976,4.7669353127514456e-9,4.587111092534376e-9,1.2537298139301586e-12,1.4865211942917076e-13,1.4334723497373446e-13,0.5633668182294468,0.68609338078294,0.9815128697069856,0.9777217701797044,-0.0861827481088248,-0.03170318292339262
0.0147,0.962852990998617,-0.14511326198267685,0.7382466191647749,-0.15935947292402516,0.7274518310586283,-0.23063017474530942,0.4033815988290524,0.04875131257692862,0.000954098009581062,-0.00041347348438446215,0.06968705590963763,-0.0036206323130390967,1.0833682506684512,1.5754243161364647,0.0011308318061058148,7.702352914550195e-5,0.00016249009752266298,0.05844886708525105,4.739709448832132e-9,4.587578602574125e-9,9.713653637527542e-13,1.4777963973729366e-13,1.433618460158283e-13,0.5634209545045836,0.6859614713938001,0.9815316589003269,0.9777366380612421,-0.08622778050301629,-0.031655662722680875
0.0148,0.9628711929281931,-0.14517287655445302,0.7382581101645435,-0.15941016146904105,0.7274610818039586,-0.2306844952734194,0.4046252715941192,0.04900624153130692,0.000954186438517862,-0.0004135377331931422,0.06968458203452252,-0.0036280247264551457,1.0834184931150026,1.5751523941657786,0.001130620233449975,7.702517118984725e-5,0.00016259247808409106,0.05844868157267748,4.709360274405557e-9,4.58804297713451e-9,5.576211131191311e-13,1.4681583666590687e-13,1.4337635901040513e-13,0.5634803136313938,0.6858168359134491,0.9815522608000299,0.9777529403366271,-0.08627715744279711,-0.03160355796273982
0.0149,0.962888430946683,-0.14523044122849219,0.7382689474234411,-0.1594590589237913,0.7274697381314646,-0.230736834867409,0.40586442697790265,0.049260254997835866,0.0009542720777732007,-0.000413595892573837,0.06968211225379391,-0.0036354131866670448,1.0834674813559937,1.574884647332202,0.0011304100705391955,7.702681283321053e-5,0.00016268986891927858,0.05844849784349898,4.676038319015044e-9,4.588504075780732e-9,2.4076022304538597e-14,1.457649672742076e-13,1.4339076956990698e-13,0.5635443029418534,0.6856609184471003,0.9815744697075287,0.9777705142366635,-0.08633038592675527,-0.03154738888075587
0.015,0.9629047389851046,-0.14528600713053,0.7382791554664768,-0.15950621079222152,0.7274778237327851,-0.230787244484547,0.4070990761849706,0.04951335481539928,0.0009543550255002552,-0.0004136481184310638,0.06967964651438148,-0.0036427975785962106,1.0835152401357582,1.5746210632935562,0.001130201389516003,7.70284540815246e-5,0.00016278237521846927,0.05844831587911531,4.639894112203906e-9,4.588961758077986e-9,-6.176909484158011e-13,1.4463128862139299e-13,1.4340507330677575e-13,0.5636123297679383,0.685495163099966,0.9815980799242578,0.9777891969921554,-0.08638697295347873,-0.031487675713915364
0.0151,0.9629201509744767,-0.14533962538630216,0.7382887588186597,-0.1595516625782773,0.7274853622995595,-0.23083577508210218,0.40832923041989083,0.049765542822881,0.0009544353798522025,-0.0004136945666693397,0.06967718476321488,-0.003650177787164061,1.08356179419863,1.5743616297076615,0.0011299942625229242,7.703009494072223e-5,0.00016287010217190688,0.05844813566092619,4.601078183515464e-9,4.589415883591472e-9,-1.3561008387666645e-12,1.4341905776666026e-13,1.4341926583345337e-13,0.5636838014416246,0.6853210139772598,0.981622885751652,0.9778088258339068,-0.08644642552155553,-0.031424938699404686
0.0152,0.9629347008458171,-0.14539134712154436,0.738297782004999,-0.15959545978590425,0.7274923775234264,-0.2308824776173433,0.40955490088723123,0.05001682085916484,0.0009545132389822198,-0.0004137353931931818,0.06967472694722378,-0.0036575536972920123,1.0836071682889425,1.5741063342323387,0.0011297887617024859,7.703173541673622e-5,0.0001629531549698352,0.05844795717033137,4.559741062493039e-9,4.58986631188639e-9,-2.1795746884727943e-12,1.4213253176920668e-13,1.4343334276238175e-13,0.5637581252948883,0.6851399151841939,0.9816486814911456,0.9778292379927221,-0.08650825062957361,-0.03135969807441021
0.0153,0.9629484225301442,-0.14544122346199226,0.7383062495505037,-0.159637647919048,0.7274988930960253,-0.23092740304753903,0.41077609879155963,0.05026719076313462,0.0009545887010434843,-0.0004137707539071075,0.06967227301333782,-0.0036649251939014824,1.0836513871510298,1.573855164525408,0.0011295849591972146,7.703337551549938e-5,0.00016303163880249788,0.05844778038873059,4.5160332786799445e-9,4.590312902527934e-9,-3.076533537258968e-12,1.407759676882294e-13,1.434472997060029e-13,0.5638347086597052,0.6849533108259817,0.9816752614441734,0.977850270699405,-0.08657195527612102,-0.0312924740761183
0.0154,0.9629613499584762,-0.14548930553338163,0.738314185980183,-0.15967827248165417,0.7275049327089951,-0.23097060232995822,0.411992835337444,0.0505166543736742,0.0009546618641891727,-0.00041380080471563384,0.0696698229084867,-0.0036722921619138874,1.0836944755292255,1.5736081082446898,0.001129382927149637,7.703501524294452e-5,0.0001631056588601388,0.05844760529752358,4.470105361619504e-9,4.590755515081306e-9,-4.0353984248499696e-12,1.3935362258292565e-13,1.4346113227675868e-13,0.5639129588680514,0.6847626450078357,0.9817024199121696,0.9778717611847599,-0.08663704645978575,-0.031223786941715338
0.0155,0.9629735170618315,-0.14553564446144807,0.7383216158190458,-0.15971737897766836,0.7275105200539748,-0.2310121264218696,0.413205121729452,0.05076521352966737,0.0009547328265724626,-0.00041382570152327815,0.06966737657960002,-0.003679654486250646,1.0837364581678635,1.5733651530480048,0.0011291827377022804,7.703665460500441e-5,0.00016317532033300163,0.058447431878110086,4.422107840855032e-9,4.591194009111702e-9,-5.044590390970532e-12,1.3786975351249267e-13,1.4347483608709108e-13,0.563992283251903,0.6845693618349691,0.9817299511965689,0.9778935466795912,-0.08670303117915577,-0.03115415690838769
0.0156,0.9629849577712284,-0.14558029137192732,0.7383285635921013,-0.1597550129110361,0.7275156788226032,-0.2310520262805419,0.4144129691721516,0.05101287006999797,0.0009548016863465307,-0.0004138456002345574,0.06966493397360746,-0.003687012051833174,1.0837773598112774,1.5731262865931739,0.0011289844629976708,7.703829360761186e-5,0.0001632407284113301,0.05844726011188985,4.37219124592985e-9,4.591628244184321e-9,-6.092530475345443e-12,1.3632861753612762e-13,1.4348840674944202e-13,0.5640720891432357,0.6843749054125947,0.9817576495988056,0.9779154644147022,-0.08676941643281907,-0.03108410421332173
0.0157,0.962995706017685,-0.14562329739055507,0.7383350538243586,-0.15979121978570313,0.7275204327065197,-0.23109035286324386,0.4156163888701106,0.05125962583354983,0.0009548685416645543,-0.0004138606567539889,0.06966249503743868,-0.0036943647435828887,1.083817205203801,1.5728914965380167,0.0011287881751783353,7.703993225669965e-5,0.000163301988285368,0.05844708998026261,4.3205061063872745e-9,4.592058079864362e-9,-7.1676397176994604e-12,1.347344717130277e-13,1.4350183987625346e-13,0.5641517838740258,0.6841807198459253,0.9817853094203146,0.9779373516208978,-0.08683570921936369,-0.031014149093703827
0.0158,0.9630057957322197,-0.145664713643067,0.7383411110408267,-0.159826045105615,0.7275248053973632,-0.2311271571272443,0.41681539202789686,0.05150548265920678,0.0009549334906797106,-0.0004138710269860899,0.06966005971802337,-0.003701712446421208,1.0838560190897681,1.5726607705403548,0.0011285939463868007,7.70415705582006e-5,0.00016335920514535913,0.05844692146462809,4.267202951770624e-9,4.592483375717022e-9,-8.25833915775739e-12,1.3309157310239014e-13,1.4351513107996735e-13,0.5642307747762491,0.6839882492401738,0.9818127249625302,0.9779590455289818,-0.08690141653737761,-0.030944811786720355
0.0159,0.9630152608458507,-0.14570459125519875,0.7383467597665146,-0.15985953437471728,0.7275288205867727,-0.2311624900298119,0.4180099898500783,0.05175044238585263,0.0009549966315451763,-0.0004138768668353775,0.06965762796229115,-0.0037090550452695483,1.0838938262135125,1.5724340962580081,0.0011284018487655934,7.70432085180475e-5,0.00016341248418154714,0.058446754546386065,4.212432311623221e-9,4.5929039913075e-9,-9.353049835243933e-12,1.3140417876341222e-13,1.4352827597302555e-13,0.5643084691818817,0.6837989377005532,0.9818396905268869,0.9779803833697581,-0.08696604538544883,-0.03087661252955769
0.016,0.9630241352895962,-0.14574298135268612,0.7383520245264317,-0.15989173309695562,0.7275325019663875,-0.23119640252821547,0.4192001935412227,0.05199450685237121,0.000955058062414129,-0.0004138783322063689,0.0696551997171717,-0.0037163924250493267,1.083930651319368,1.572211461348797,0.0011282119544572405,7.704484614217314e-5,0.00016346193058417585,0.05844658920693623,4.1563447154883804e-9,4.593319786200994e-9,-1.0440192789883881e-11,1.2967654575529104e-13,1.4354127016787013e-13,0.5643842744228995,0.6836142293322763,0.9818660004148193,0.9780012023740313,-0.08702910276216534,-0.0308100715594022
0.0161,0.9630324529944745,-0.14577993506126471,0.7383569298455868,-0.15992268677627566,0.7275358732278464,-0.2312289455797237,0.42038601430589795,0.052237677897646356,0.0009551178814397455,-0.00041387557900358126,0.06965277492959465,-0.003723724470681961,1.083966519151668,1.5719928534705425,0.0011280243356042686,7.704648343651031e-5,0.00016350764954348897,0.05844642542767836,4.09909069290942e-9,4.593730619962702e-9,-1.1508189061402007e-11,1.2791293113722387e-13,1.4355410927694293e-13,0.5644575978312786,0.6834355682405561,0.981891448927762,0.9780213397726052,-0.08709009566611513,-0.030745709113440257
0.0162,0.963040247891504,-0.14581550350667022,0.7383615002489891,-0.15995244091662292,0.7275389580627885,-0.23126017014160544,0.4215674633486718,0.052479957360561894,0.000955176186775203,-0.00041386876313153194,0.0696503535464897,-0.0037310510670888674,1.084001454454747,1.5717782602810648,0.001127839064349204,7.704812040699183e-5,0.00016354974624973028,0.058446263190012164,4.040820773429662e-9,4.594136352157822e-9,-1.2545459689523077e-11,1.2611759196840793e-13,1.4356678891268593e-13,0.5645278467389948,0.6832643985306053,0.9819158303671495,0.978040632796284,-0.0871485310958862,-0.030684045428858237
0.0163,0.9630475539117027,-0.14584973781463842,0.7383657602616476,-0.1599810410219431,0.7275417801628529,-0.23129012717112934,0.4227445518741122,0.05272134708000163,0.0009552330765736785,-0.00041385804049473785,0.06964793551478649,-0.0037383720991914643,1.0840354819729379,1.5715676694381846,0.0011276562128345743,7.704975705955048e-5,0.00016358832589314352,0.058446102475337415,3.9816854865924225e-9,4.594536842351554e-9,-1.3540425713971855e-11,1.242947853080404e-13,1.4357930468754105e-13,0.5645944284780242,0.683102164307637,0.9819389390344162,0.9780589186758716,-0.08720391605006658,-0.030625600742842506
0.0164,0.9630544049860892,-0.14588268911090488,0.7383697344085715,-0.16000853259618178,0.7275443632196785,-0.23131886762556422,0.423917291086787,0.05296184889484943,0.0009552886489883492,-0.00041384356699771636,0.06964552078141467,-0.0037456874519111684,1.084068626450575,1.5713610685997224,0.0011274758532029054,7.705139340011906e-5,0.00016362349366397244,0.058445943265053826,3.921835361941019e-9,4.594931950109094e-9,-1.4481508174473144e-11,1.224487682153184e-13,1.4359165221395026e-13,0.5646567503803429,0.682950309676864,0.9819605692309967,0.9780760346421724,-0.08725575752724421,-0.030570895292579437
0.0165,0.9630608350456815,-0.14591440852120538,0.7383734472147697,-0.16003496114328453,0.7275467309249045,-0.23134644246217884,0.425085692191264,0.05320146464398908,0.0009553430021723922,-0.0004138254985449847,0.06964310929330389,-0.003752997010169396,1.0841009126319918,1.5711584454234984,0.0011272980575967244,7.705302943463036e-5,0.00016365535475246077,0.058445785540561145,3.861420929018772e-9,4.5953215349956425e-9,-1.535712811075164e-11,1.2058379774943934e-13,1.4360382710435546e-13,0.5647142197779267,0.6828102787434991,0.9819805152583255,0.9780918179259905,-0.08730356252600714,-0.030520449315255407
0.0166,0.9630668780214982,-0.1459449471712756,0.7383769232052516,-0.160060372167197,0.7275489069701698,-0.2313729026382419,0.42624976639211115,0.053440196166304424,0.0009553962342789846,-0.0004138039910410599,0.06964070099738384,-0.0037603006588875646,1.0841323652615222,1.5709597875673336,0.001127122898158558,7.70546651690172e-5,0.0001636840143488523,0.05844562928325911,3.800592717369001e-9,4.595705456576395e-9,-1.6155706562532152e-11,1.1870413096960026e-13,1.4361582497119864e-13,0.5647662440027518,0.6826835156127553,0.9819985714178373,0.9781061057581297,-0.08734683804494335,-0.030474783048056786
0.0167,0.963072567844557,-0.14597435618685117,0.738380186905026,-0.16008481117186482,0.7275509150471137,-0.2313982991110222,0.4274095248938962,0.05367804530067928,0.0009554484434613034,-0.00041377920039045924,0.06963829584058416,-0.0037675982829870917,1.0841630090835002,1.5707650826890482,0.0011269504470309327,7.705630060921236e-5,0.00016370957764339072,0.05844547447454746,3.739501256535023e-9,4.596083574416551e-9,-1.6865664569539433e-11,1.168140249349985e-13,1.436276414269217e-13,0.564812230386794,0.6825714643898454,0.9820145320109663,0.9781187353693946,-0.08738509108264081,-0.030434416728169943
0.0168,0.9630779384458765,-0.1460026866936678,0.7383832628391022,-0.1601083236612335,0.7275527788473749,-0.23142268283778844,0.428564978901187,0.053915013885997495,0.0009554997278725259,-0.00041375128249769984,0.0696358937698345,-0.0037748897673893947,1.0841928688422589,1.570574318446463,0.0011267807763563756,7.705793576114861e-5,0.00016373214982631985,0.05844532109582594,3.6782970760601555e-9,4.59645574808131e-9,-1.747542317149826e-11,1.1491773670483115e-13,1.4363927208396657e-13,0.5648515862620292,0.6824755691799824,0.9820281913391473,0.978129543990589,-0.08741782863768756,-0.030399870592781254
0.0169,0.963083023756475,-0.14602998981746126,0.738386175532489,-0.1601309551392488,0.7275545220625926,-0.23144610477580943,0.42971613961855143,0.05415110376114287,0.000955550185665829,-0.000413720393267299,0.06963349473206455,-0.00378217499701589,1.0842219692821327,1.5703874824973982,0.0011266139582774134,7.70595706307588e-5,0.0001637518360878834,0.05844516912849428,3.6171307054877194e-9,4.5968218371358675e-9,-1.79734034081334e-11,1.1301952333829549e-13,1.4365071255477523e-13,0.5648837189604337,0.6823972740883792,0.9820393437038147,0.9781383688525171,-0.08744455770867157,-0.030371664879077092
0.017,0.9630878577073708,-0.14605631668396715,0.7383889495101956,-0.1601527511098562,0.7275561683844061,-0.2314686158823539,0.43086301825055745,0.054386316764999255,0.0009555999149943898,-0.00041368668860377385,0.06963109867420395,-0.003789453856787995,1.084250335147455,1.5702045624996745,0.0011264500649365726,7.70612052239757e-5,0.00016376874161832514,0.058445018553952226,3.55615267436103e-9,4.597181701145424e-9,-1.834802631916962e-11,1.1112364189458863e-13,1.436619584517896e-13,0.5649080358139832,0.6823380232202487,0.9820477834064031,0.9781450471859829,-0.08746478529418084,-0.030350319824243823
0.0171,0.963092474229582,-0.1460817184189212,0.7383916092972314,-0.16017375707700135,0.7275577415044542,-0.23149026711469062,0.43200562600177267,0.05462065473645045,0.0009556490140113854,-0.00041365032441164154,0.06962870554318235,-0.0037967262316271275,1.0842779911825597,1.5700255461111126,0.00112628916847638,7.70628395467321e-5,0.0001637829716078888,0.058444869353599514,3.4955135122234104e-9,4.5975351996751785e-9,-1.858771294433167e-11,1.0923434943290793e-13,1.4367300538745164e-13,0.5649239441546539,0.6822992606808036,0.982053304748347,0.9781494162217907,-0.08747801839280339,-0.030336355665467822
0.0172,0.9630969072541269,-0.14610624614805912,0.738394179418605,-0.1601940185446299,0.7275592651143757,-0.23151110943008835,0.43314397407676514,0.054854119514380295,0.0009556975808699932,-0.0004136114565954193,0.0696263152859294,-0.003803992006454703,1.0843049621317806,1.5698504209895328,0.0011261313410393622,7.706447360496081e-5,0.00016379463124681815,0.05844472150883588,3.4353637486181766e-9,4.5978821922903265e-9,-1.868088432334433e-11,1.0735590301245054e-13,1.4368384897420325e-13,0.5649308513144217,0.682282430575257,0.9820557020310808,0.9781513131907446,-0.0874837640031272,-0.03033029263993546
0.0173,0.9631011623872836,-0.14612992489719936,0.7383966626653605,-0.16021355694854006,0.727560740877116,-0.23153116626600898,0.43427807808423824,0.055086714024876623,0.000955745630667838,-0.0004135701606143964,0.06962392789814074,-0.003811251135410279,1.0843312648941414,1.569679099396853,0.0011259765204898436,7.706610740496956e-5,0.00016380378542392107,0.05844457498825622,3.3758196066837243e-9,4.5982227823068324e-9,-1.865481097342168e-11,1.0549300489808706e-13,1.4369449243699834e-13,0.5649332379649569,0.6822775632738827,0.9820560372135204,0.9781515505306893,-0.08748487263611725,-0.03032782419578981
0.0174,0.9631051955625354,-0.1461527302653467,0.7383990239928933,-0.16023234843448228,0.7275621323172168,-0.2315504094703735,0.4354079606953931,0.05531844302046463,0.0009557930330869157,-0.0004135263598340943,0.06962154345941585,-0.003818503701759811,1.0843569000347228,1.5695113780642043,0.0011258244231544974,7.706774095264698e-5,0.00016381041879155928,0.0584444297436794,3.3168744474065176e-9,4.598557485442747e-9,-1.8593527409478538e-11,1.0364869365347997e-13,1.437049518834787e-13,0.5649420803960193,0.6822599468689097,0.982057062278034,0.9781522460741207,-0.08748859472601504,-0.03031851456156847
0.0175,0.9631090124401014,-0.14617468039850448,0.7384012667624471,-0.16025040864199885,0.7275634420742393,-0.23156885622398218,0.4365336362576069,0.055549309273174925,0.0009558398038341745,-0.00041348010898209725,0.0696191619622931,-0.0038257496741812827,1.0843818795850935,1.5693472010342815,0.0011256750135861182,7.7069374252259e-5,0.00016381457819331354,0.05844428575449097,3.2585257091414263e-9,4.5988863760008316e-9,-1.8502685445084313e-11,1.0182303709930761e-13,1.4371522963832144e-13,0.5649572975493174,0.6822296303718487,0.9820588263363683,0.9781534430516198,-0.087495000160468,-0.030302493387062108
0.0176,0.9631126209421573,-0.14619579546605818,0.7384033960755443,-0.16026775508131869,0.7275646745551266,-0.23158652584986006,0.43765511875553875,0.05577931546688031,0.0009558859652531757,-0.00041343146902662165,0.06961678339538967,-0.003832989015953999,1.0844062161604202,1.5691865186488092,0.001125528267293009,7.707100730802381e-5,0.00016381631353187874,0.058444143001193626,3.2007725252905173e-9,4.599209508567488e-9,-1.8384645092946594e-11,1.0001602677758967e-13,1.4372532741049865e-13,0.564978363211027,0.6821876621364602,0.9820612683868445,0.9781551000713378,-0.08750386743758977,-0.030280314689394888
0.0177,0.963116028990879,-0.14621609563739318,0.7384054170337072,-0.16028440526267063,0.7275658341668216,-0.2316034376710322,0.4387724221738482,0.05600846428545358,0.0009559315396874816,-0.0004133805009358844,0.06961440774732267,-0.003840221690357265,1.0844299223758702,1.569029281249511,0.001125384159783473,7.707264012415949e-5,0.00016381567470994977,0.058444001464290095,3.1436140292558485e-9,4.59952693772911e-9,-1.824176636577295e-11,9.822765423034557e-14,1.437352469089823e-13,0.5650047511673234,0.6821350905165041,0.9820643274277823,0.9781571757414259,-0.087514975055494,-0.030252532485690944
0.0178,0.9631192445084422,-0.14623560108189487,0.7384073347384583,-0.16030037669628364,0.7275669253162681,-0.2316196110105236,0.4398855604971948,0.05623675841276757,0.0009559765494806538,-0.00041332726567810203,0.06961203500670932,-0.0038474476606703816,1.084453010846611,1.5688754391781115,0.0011252426665658134,7.707427270488417e-5,0.0001638127116302217,0.05844386112428311,3.087049354439481e-9,4.5998387180720994e-9,-1.807640927627096e-11,9.64579109995948e-14,1.4374498984274445e-13,0.5650359352043826,0.6820729638657406,0.9820679424575025,0.9781596286700357,-0.0875281015122943,-0.030219700793074435
0.0179,0.9631222754170226,-0.14625433196894877,0.73840915429132,-0.1603156868923865,0.7275679524104085,-0.23163506519135937,0.44099454771023766,0.0564642005326951,0.000956021016976254,-0.00041327182422149124,0.06960966516216671,-0.003854666890172655,1.0844754941878096,1.5687249427763352,0.0011251037631483326,7.707590505441599e-5,0.0001638074741953894,0.05844372196167538,3.031077634243477e-9,4.600144904182851e-9,-1.7890933837148195e-11,9.470678862735687e-14,1.437545579207572e-13,0.5650713891083802,0.6820023305379298,0.982072052474325,0.9781624174653183,-0.08754302530610433,-0.030182373628669507
0.018,0.9631251296387956,-0.14627230846794018,0.7384108807938141,-0.16033035336120816,0.7275689198561863,-0.2316498195365645,0.44209939779763635,0.056690793329108966,0.0009560649645178438,-0.0004132142375342687,0.06960729820231203,-0.0038618793421433878,1.0844973850146329,1.5685777423859055,0.001124967425039334,7.707753717697306e-5,0.00016380001230814777,0.058443583956969615,2.975698002069895e-9,4.600445550647765e-9,-1.768770006111223e-11,9.297427865565127e-14,1.4376395285199253e-13,0.5651105866654919,0.6819242388868318,0.9820765964765704,0.978165500735425,-0.08755952493503771,-0.0301411050096003
0.0181,0.9631278150959376,-0.14628955074825456,0.7384125193474633,-0.1603443936129775,0.7275698320605445,-0.23166389336916404,0.44320012474405024,0.05691653948588202,0.0009561084144489853,-0.0004131545665846511,0.06960493411576239,-0.003869084979861885,1.0845186959422486,1.5684337883485475,0.0011248336277471203,7.707916907677352e-5,0.00016379037587119184,0.05844344709066855,2.9209095913207965e-9,4.600740712053238e-9,-1.7469067960870635e-11,9.12603726264975e-14,1.4377317634542249e-13,0.5651530016618935,0.6818397372662068,0.9820815134625592,0.9781688370885069,-0.08757737889720807,-0.030096448952990972
0.0182,0.9631303397106238,-0.14630607897927733,0.73841407505379,-0.1603578251579234,0.7275706934304262,-0.231677306012183,0.4442967425341387,0.05714144168688704,0.0009561513891132402,-0.00041309287234085515,0.069602572891135,-0.0038762837666074484,1.0845394395858232,1.568293031005985,0.0011247023467799945,7.708080075803546e-5,0.0001637786147872165,0.058443311343274906,2.866711535398245e-9,4.601030442985669e-9,-1.7237397549130997e-11,8.95650620819151e-14,1.437822301100191e-13,0.5651981078837607,0.6817498740298147,0.9820867424306113,0.9781723851327155,-0.08759636569072907,-0.030048959475965656
0.0183,0.9631327114050302,-0.14632191333039393,0.7384155530143164,-0.16037066550627477,0.7275715083727747,-0.2316900767886465,0.4453892651525612,0.057365502615996856,0.0009561939108541702,-0.0004130292157710974,0.06960021451704695,-0.0038834756656593843,1.0845596285605243,1.5681554206999424,0.0011245735576462597,7.708243222497703e-5,0.0001637647789589167,0.05844317669529141,2.8131029677043003e-9,4.601314798031455e-9,-1.699504883860089e-11,8.788833856392356e-14,1.437911158547544e-13,0.5652453791172691,0.681655697531416,0.9820922223790477,0.9781761034762022,-0.08761626381371432,-0.02999919059564852
0.0184,0.9631349381013324,-0.14633707397098972,0.7384169583305648,-0.1603829321682604,0.7275722812945331,-0.23170222502157956,0.446477706583977,0.0575887249570843,0.0009562360020153371,-0.0004129636578435947,0.06959785898211544,-0.0038906606402969945,1.0845792754815191,1.5680209077721436,0.0011244472358542187,7.708406348181636e-5,0.00016374891828898743,0.05844304312722077,2.760083021641023e-9,4.601593831776995e-9,-1.6744381841987886e-11,8.623019361454238e-14,1.437998352886005e-13,0.5652942891485946,0.6815582561247706,0.982097892306188,0.978179950727118,-0.08763685176427746,-0.029947696329163692
0.0185,0.9631370277217062,-0.14635158107045013,0.7384182961040573,-0.16039464265410927,0.7275730166026442,-0.23171377003400712,0.44756208081304555,0.057811111394022154,0.0009562776849403027,-0.00041289625952656354,0.0695955062749576,-0.0038978386537995833,1.0845983929639746,1.5678894425643128,0.0011243233569121743,7.708569453277153e-5,0.00016373108268012354,0.0584429106195657,2.707650830610474e-9,4.601867598808687e-9,-1.6487756571999555e-11,8.459061877579104e-14,1.438083901205293e-13,0.5653443117639126,0.6814585981636383,0.982103691210353,0.9781838854936142,-0.08765790804053213,-0.02989503069363533
0.0186,0.9631389881883273,-0.14636545479816063,0.7384195714363169,-0.1604058144740502,0.7275737187040513,-0.23172473114895437,0.44864240182442633,0.05803266461068327,0.0009563189819726286,-0.0004128270817882207,0.06959315638419057,-0.0039050096694464554,1.084616993623058,1.567760975418175,0.00112420189632843,7.708732538206071e-5,0.00016371132203502005,0.05844277915282894,2.6558055280147143e-9,4.602136153712927e-9,-1.622753304134348e-11,8.29696055896891e-14,1.43816782059513e-13,0.5653949207493992,0.6813577720017798,0.9821095580898629,0.9781878663838423,-0.08767921114059198,-0.029841747706187582
0.0187,0.9631408274233714,-0.14637871532350658,0.7384207894288652,-0.16041646513831212,0.7275743920056977,-0.23173512768944626,0.44971868360277867,0.05825338729094045,0.0009563599154558768,-0.0004127561855967828,0.0695908092984315,-0.0039121736505169135,1.0846350900739363,1.5676354566754533,0.0011240828296112883,7.7088956033902e-5,0.00016368968625637184,0.05844264870751319,2.604546247255803e-9,4.6023995510761144e-9,-1.5966071262727227e-11,8.136714559825594e-14,1.4382501281452357e-13,0.5654455898912298,0.6812568259929549,0.9821154319430381,0.9781918520059535,-0.08770053956257062,-0.029788401383944587
0.0188,0.9631425533490142,-0.14639138281587338,0.738421955183225,-0.16042661215712392,0.7275750409145264,-0.2317449789785079,0.4507909401327619,0.0584732821186665,0.000956400507733609,-0.00041268363192046654,0.06958846500629759,-0.0039193305602902625,1.084652694931777,1.5675128366778728,0.0011239661322690522,7.709058649251353e-5,0.00016366622524687394,0.05844251926412119,2.553872121735806e-9,4.6026578454846486e-9,-1.5705731248858387e-11,7.978323034351121e-14,1.4383308409453298e-13,0.5654957929755804,0.6811568084909237,0.9821212517681989,0.978195800968099,-0.08772167180458168,-0.029735545744030506
0.0189,0.9631441738874316,-0.14640347744464655,0.7384230738009183,-0.16043627304071445,0.7275756698374806,-0.23175430433916425,0.45185918539903547,0.05869235177773425,0.0009564407811493871,-0.0004126094817274886,0.06958612349640592,-0.003926480362045804,1.084669820811747,1.5673930657671569,0.001123851779810025,7.709221676211341e-5,0.0001636409889092212,0.05844239080315564,2.5037822848567807e-9,4.6029110915249255e-9,-1.5448873012444523e-11,7.821785136747436e-14,1.4384099760851338e-13,0.5655450037886265,0.6810587678494465,0.9821269565636656,0.9781996718784302,-0.08774238636473883,-0.029683734803569475
0.019,0.9631456969607991,-0.14641501937921136,0.7384241503834676,-0.1604454652993126,0.7275762831815032,-0.23176312309444042,0.4529234333862589,0.05891059895201651,0.0009564807580467726,-0.00041253379598606556,0.06958378475737367,-0.003933623019062846,1.0846864803290135,1.5672760942850308,0.001123739747742509,7.70938468469198e-5,0.00016361402714610865,0.058442263305119285,2.4542758700207886e-9,4.603159343783344e-9,-1.519785656619322e-11,7.667100021216487e-14,1.4384875506543675e-13,0.5655926961165437,0.6809637524222832,0.9821324853277587,0.9782034233450984,-0.0877624617411557,-0.029633522579685653
0.0191,0.9631471304912926,-0.14642602878895333,0.7384251900323954,-0.16045420644314728,0.7275768853535375,-0.23177145456736137,0.4539836980790914,0.05912802632538609,0.0009565204607693274,-0.00041245663566441424,0.06958144877781802,-0.003940758494620688,1.0847026860987439,1.567161872573218,0.001123630011574808,7.709547675115077e-5,0.00016358538986023117,0.05844213675051482,2.4053520106298917e-9,4.603402656846302e-9,-1.4955041922812042e-11,7.514266841960228e-14,1.4385635817427512e-13,0.5656383437455079,0.6808728105631943,0.9821377770587983,0.9782070139762546,-0.0877816764319459,-0.029585463089503175
0.0192,0.9631484824010879,-0.14643652584325784,0.7384261978492237,-0.16046251398244732,0.7275774807605265,-0.23177931808095226,0.4550399934621924,0.05934463658171583,0.0009565599116606134,-0.0004123780617307512,0.06957911554635607,-0.0039478867519986355,1.0847184507361047,1.567050350973443,0.0011235225468152242,7.709710647902449e-5,0.00016355512695428372,0.05844201111984499,2.357009840086149e-9,4.603641085300197e-9,-1.472278909500857e-11,7.363284753180604e-14,1.4386380864400055e-13,0.5656814204616949,0.6807869906259393,0.9821427707551049,0.9782104023800505,-0.08779980893522306,-0.029540110350146195
0.0193,0.9631497606123605,-0.1464465307115103,0.7384271789354749,-0.1604704054274417,0.7275780738094136,-0.231786732958238,0.4560923335202214,0.05956043240487852,0.0009565991330641924,-0.00041229813515329314,0.06957678505160503,-0.003955007754475993,1.0847337868562639,1.56694147982743,0.0011234173289720612,7.709873603475905e-5,0.00016352328833096124,0.058441886393612495,2.309248491791622e-9,4.603874683731428e-9,-1.450345809549037e-11,7.214152909079565e-14,1.438711081835851e-13,0.5657214000512802,0.6807073409642789,0.982147405414999,0.978213547164637,-0.08781663774910085,-0.02949801837873886
0.0194,0.9631509730472861,-0.14645606356309612,0.7384281383926715,-0.1604778982883592,0.7275786689071417,-0.23179371852224379,0.4571407322378377,0.059775416478746984,0.0009566381473236258,-0.00041221691690025675,0.06957445728218198,-0.003962121465332063,1.0847487070743882,1.5668352094769027,0.0011233143335536216,7.710036542257258e-5,0.0001634899238929587,0.05844176255232006,2.262067099148374e-9,4.604103506726391e-9,-1.4299408936965037e-11,7.066870463859069e-14,1.4387825850200077e-13,0.5657577563004396,0.6806349099319728,0.9821516200368006,0.9782164069381658,-0.08783194137169288,-0.029459741192405322
0.0195,0.9631521276280408,-0.14646514456740076,0.7384290813223356,-0.16048501007542876,0.727579270460654,-0.2318002940959945,0.45818520359970066,0.059989591487194044,0.0009566769767824758,-0.0004121344679398587,0.06957213222670414,-0.003969227847846151,1.084763224005645,1.566731490263586,0.0011232135360682081,7.710199464668322e-5,0.000163455083542971,0.058441639576470424,2.2154647955584636e-9,4.604327608871487e-9,-1.4113001632140134e-11,6.921436571721062e-14,1.4388526130821961e-13,0.5657899629953489,0.6805707458827814,0.9821553536188303,0.9782189403087879,-0.08784549830111281,-0.02942583280826972
0.0196,0.9631532322768,-0.1464737938938096,0.7384300128259897,-0.16049175829887924,0.7275798828768935,-0.2318064790025153,0.4592257615904698,0.060202960114092506,0.000956715643784304,-0.00041205084924031556,0.06956980987378861,-0.003976326865297558,1.0847773502652012,1.5666302725292043,0.0011231149120241243,7.710362371130908e-5,0.00016341881718369314,0.058441517446566275,2.169440714423953e-9,4.604547044753111e-9,-1.394659619372324e-11,6.777850386867494e-14,1.438921183112137e-13,0.5658174939221836,0.6805158971704649,0.9821585451594084,0.9782211058846546,-0.08785708703547425,-0.029396847243456207
0.0197,0.9631542949157397,-0.14648203171170807,0.7384309380051561,-0.16049816046893953,0.7275805105628034,-0.23181229256483118,0.46026242019480446,0.060415525043315196,0.000956754170672672,-0.0004119661217698442,0.06956749021205257,-0.00398341848096559,1.084791098468224,1.566531506615481,0.0011230184369296725,7.71052526206683e-5,0.00016338117471781998,0.058441396143110357,2.123993989146903e-9,4.604761868957663e-9,-1.3802552634421926e-11,6.636111063500315e-14,1.43898831219955e-13,0.5658398228671195,0.6804714121487829,0.982161133656855,0.9782228622739172,-0.08786648607289084,-0.029373338515088932
0.0198,0.9631553234670353,-0.14648987819048157,0.738431861961357,-0.16050423409583855,0.7275811579253267,-0.2318177541059672,0.4612951933973641,0.06062728895873493,0.000956792579791142,-0.0004118803464966611,0.06956517323011314,-0.0039905026581295525,1.0848044812298805,1.5664351428641408,0.0011229240862931564,7.710688137897897e-5,0.00016334220604804654,0.05844127564660538,2.0791237531293733e-9,4.60497213607154e-9,-1.3683230966943766e-11,6.496217755821471e-14,1.439054017434156e-13,0.5658564236163324,0.6804383391714962,0.9821630581094908,0.978224168084727,-0.08787347391147622,-0.02935586064029204
0.0199,0.9631563258528628,-0.1464973534995155,0.7384327897961149,-0.16050999668980512,0.7275818293714069,-0.23182288294894834,0.4623240951828079,0.06083825454422452,0.0009568308934832754,-0.00041179358438898304,0.06956285891658753,-0.003997579360068745,1.0848175111653382,1.5663411316169078,0.001122831835622878,7.710850999045923e-5,0.0001633019610770677,0.058441155937554085,2.0348291397734265e-9,4.6051779006811396e-9,-1.3590991203996346e-11,6.358169618032921e-14,1.4391183159056755e-13,0.565866769955998,0.6804177265923643,0.9821642575156359,0.9782249819252353,-0.08787782904934403,-0.029344967636189677
0.02,0.9631573099953977,-0.14650447780819534,0.738433726610952,-0.16051546576106818,0.7275825293079867,-0.23182769841679976,0.4633491395357955,0.06104842448365678,0.0009568691340926341,-0.0004117058964150267,0.06956054726009282,-0.004004648550062474,1.0848302008897641,1.5662494232155064,0.0011227416604271414,7.711013845932721e-5,0.00016326048970757848,0.05844103699645916,1.9911092824811236e-9,4.6053792173728615e-9,-1.3528193358287232e-11,6.221965804336614e-14,1.4391812247038284e-13,0.565870335672292,0.6804106227651479,0.9821646708736107,0.9782252624035934,-0.0878793299846079,-0.029341213519905995


==> data/tuned_2nd_2mF.csv <==
0.0,1.0067552230867676,-0.04029913889433856,0.20330299948998976,0.05885597151382375,0.2003031078414946,-0.01608748059654234,0.2023045116349568,0.008124112353003962,0.00027215096174116113,-2.1857989940954254e-5,0.0704451141318348,-0.002805774194391405,1.084409521544636,0.42905269937584717,0.00030726430293843217,7.681607573460807e-5,-1.1284313245598017e-18,0.055146659263408906,-3.2098832406453933e-37,4.600042785237128e-9,0.0,0.0,1.437513370386603e-13,0.5652532574498266,0.18668122698804349,1.002910145188458
0.0001,0.9765651077928392,-0.03783100091571325,0.21047246633925074,0.0541015675234848,0.31637259342144797,-0.027542317667566183,0.20252577462920365,0.008136245996763056,0.0002730826506616476,-2.3173936814615282e-5,0.07044548914263377,-0.002806501666103025,1.084373764104865,0.42916679480377384,0.0003072655820879661,7.681607576597206e-5,7.063169052606264e-10,0.05514688089959651,4.955232001969189e-7,4.610643699462387e-9,3.308567272881519e-7,7.781059110744674e-12,1.4388724231324214e-13,0.5687926686265787,0.18673262483839106,1.0158171224401202
0.0002,0.9077481867602544,-0.03218663106717218,0.2484663558299704,0.04090436047932689,0.395689622751045,-0.038762378145121845,0.2030411562210733,0.008176156590590775,0.0002790289709557583,-2.6881592694097976e-5,0.07044688794104716,-0.0028083012148490617,1.0839751611077935,0.4297108242389205,0.0003072883817729032,7.68160763383239e-5,1.905605751716714e-8,0.05514938038458343,3.959260288596075e-6,4.803685045423808e-9,1.5772001134838062e-6,1.0118957649759535e-10,1.4826401799143038e-13,0.5658338904738334,0.18700697848587916,1.0214744418838038
0.0003,0.8348317686657813,-0.02659399158290385,0.31749628898900334,0.02266957434983756,0.4436733384379751,-0.04841629234930561,0.20366275567717837,0.008242074347185685,0.0002921114646046085,-3.244508095549749e-5,0.07044769869481518,-0.002810480793619583,1.082758490658491,0.4291294879571805,0.00030731532210130646,7.681607707241817e-5,1.1510883943170391e-7,0.05515711980856251,9.88269782389967e-6,5.488154107358676e-9,2.1494427148081942e-6,2.9962754264594613e-10,1.6780823001684936e-13,0.5544567789888758,0.18697123638974014,0.9984156671142569
0.0004,0.7830621524687917,-0.023739074681710538,0.39919494125340266,0.003971076751157798,0.469516162373217,-0.05624389088171535,0.20429088336568935,0.008327346966963953,0.0003114013419665575,-3.9173002209011944e-5,0.07044561913105926,-0.002812394246142237,1.0805316431015874,0.42864607412772937,0.0003072871348746959,7.681607646916705e-5,3.8342553263853307e-7,0.05517153965571994,1.4620673142137336e-5,6.739746213522569e-9,1.1692123040666603e-6,4.770922004070443e-10,2.0748212040101716e-13,0.593141337907888,0.18750298228939408,0.9494876854220007
0.0005,0.7619719492797951,-0.02466927238841019,0.4724100439430316,-0.011262019102946101,0.48307597942382374,-0.06268628798369294,0.20490922265885697,0.008425612653202845,0.00033420326067072447,-4.637776131180457e-5,0.07043926786548033,-0.0028136548270972094,1.0774914294459048,0.43636457626979686,0.0003074169313263934,7.68160797103013e-5,9.182866685097067e-7,0.05519169020608135,1.5142600627131088e-5,8.26820398076755e-9,-5.695909186864718e-7,5.07320692519001e-10,2.581734192462355e-13,0.7282153824928371,0.1929613736124063,0.8975074304022229
0.0006,0.767291276002762,-0.028670060388900426,0.5236979945705045,-0.0210902300147249,0.49212605577407553,-0.0683911081341777,0.20554481467574423,0.008533557607440305,0.0003575979534032041,-5.35422506370656e-5,0.07042871498098001,-0.0028142173480546246,1.0740736313635597,0.4615675630091544,0.000308493455864459,7.681610693208914e-5,1.7797708081942673e-6,0.0552150595264094,1.137391874341734e-5,9.622161729758594e-9,-1.838088351135732e-6,3.787835295494454e-10,3.0354688957655627e-13,0.8330507233546601,0.20269636608079697,0.8579482080021613
0.0007,0.7876551338621507,-0.03401419798075722,0.5501028828737727,-0.025752163228305393,0.5011872774462701,-0.07383573526180867,0.2062311284923961,0.008650852199034166,0.000379494623528525,-6.040131809312023e-5,0.07041511888356891,-0.0028142980944475308,1.0706742067648645,0.4979077967067847,0.00031131662205899813,7.681618031727416e-5,2.98443526157213e-6,0.05523926071324368,5.929440209433789e-6,1.0486466075441698e-8,-1.841983684747477e-6,1.8228802362298133e-10,3.316635702225714e-13,0.8994963727819233,0.21735904938722356,0.8275683286971818
0.0008,0.8109935557031632,-0.038894662803511934,0.5570354638587126,-0.027041909293610653,0.5116882062749439,-0.07917690048628016,0.20698891671275463,0.008778873757089332,0.00039900639693110255,-6.69319734953273e-5,0.07040008163266684,-0.0028142291563968123,1.0674768976379325,0.5352416624745906,0.00031598172385338094,7.6816305827122e-5,4.519871537755035e-6,0.055263131062578366,1.635251843110071e-6,1.0849474636316375e-8,-1.084904371840078e-6,3.380919852313678e-11,3.418288017660487e-13,0.8999999999999999,0.23641676798951394,0.8152886792243179
0.0009,0.8289008487236766,-0.04216032522955316,0.5538381108658923,-0.027285779726801577,0.5229875651058584,-0.0842911007094057,0.20782044675161285,0.00891918911396746,0.00041629163099071926,-7.327177649024417e-5,0.07038503894407691,-0.0028143109996292214,1.0645316391200326,0.57259434680171,0.0003223974065230854,7.681648487985009e-5,6.362383553726067e-6,0.05528629892104834,-7.118332750267516e-7,1.0882153227445529e-8,-4.0303656584152593e-7,-3.7547191444751786e-11,3.4117461353363436e-13,0.9,0.25404313686836866,0.8250019867746283
0.001,0.8389269411385613,-0.04374329024862192,0.5486267227335426,-0.02815630893155943,0.5337405594166226,-0.08895368151878275,0.20871210231581078,0.009072098099937509,0.0004320823517180025,-7.959138204526114e-5,0.0703707745601639,-0.0028146880031969033,1.0618179411314508,0.6099733936723604,0.0003304275885421824,7.681671751407557e-5,8.487811532030614e-6,0.05530882402506989,-1.5235229407887506e-6,1.0757441770842532e-8,-5.514251020447828e-9,-5.4978259438533075e-11,3.3610589461541325e-13,0.9,0.27012782770293675,0.833876166140768
0.0011,0.8418392458937597,-0.04415260161565604,0.5471478415722388,-0.030596965927135275,0.5427526399928078,-0.09297651987884559,0.2096451333114342,0.009236826120734672,0.0004471804221005092,-8.602564103100286e-5,0.07035762470199143,-0.0028153953395682442,1.0592969503479273,0.6473764012138312,0.00033994414322990603,7.681700376590541e-5,1.0874280757650751e-5,0.055330885201977105,-1.4435280182653223e-6,1.0606373752299152e-8,1.461474958224933e-7,-4.6821448366947926e-11,3.309586336137261e-13,0.9,0.28898137754219877,0.8467758530104992
0.0012,0.8411675436660676,-0.04429935231454643,0.5504820455231125,-0.03434100467606562,0.5496700982383074,-0.09634941549508834,0.21060273139375968,0.009411127126491819,0.00046209583256817135,-9.259283529834558e-5,0.07034537888006909,-0.0028163415223666807,1.0569297544549383,0.684801518411546,0.00035083182787972134,7.68173436674833e-5,1.3505136765124443e-5,0.05535267597281378,-1.0158380701641608e-6,1.0481066857559913e-8,1.572795206328136e-7,-3.0582101665082865e-11,3.270412454717511e-13,0.8999999999999999,0.3041000667312245,0.8570068192522616
0.0013,0.8403796864159016,-0.04497784661438297,0.557734454337493,-0.038701053707036005,0.5546506530931967,-0.09917149121682713,0.21157336663239482,0.009592409446023496,0.00047707246251401563,-9.924631571307007e-5,0.07033370571663483,-0.0028174151782294444,1.0546903496398412,0.7222471479779602,0.0003629817115208807,7.681773724928034e-5,1.6366125115297583e-5,0.055374317138684064,-6.537013098610609e-7,1.0400286777827795e-8,8.823700774596256e-8,-1.8117537390173668e-11,3.2469825746818034e-13,0.9,0.32318243505634975,0.8610924282399907
0.0014,0.8413622577115905,-0.04646745556938789,0.5664779567818353,-0.04285839856133106,0.5583716632626895,-0.10164458205106673,0.2125553407887541,0.009778446447863397,0.0004919817459275667,-0.00010587863506506764,0.07032230758799395,-0.0028185404588961247,1.052581324403395,0.7597118629261218,0.0003762963754908905,7.681818453883443e-5,1.9444512698612347e-5,0.05539575799539566,-5.280052912902843e-7,1.0343528064097107e-8,-1.450571381017305e-8,-1.4092950937220753e-11,3.231691173654234e-13,0.9,0.34148831532735197,0.8650117881247631
0.0015,0.8450136138056603,-0.048776255956507475,0.5744114625500407,-0.046157583969642674,0.5615536385413409,-0.10397198557449262,0.2135502842899216,0.00996747409891548,0.0005066052332587626,-0.00011238100344516976,0.07031097655630011,-0.0028196766093975846,1.0506162287205105,0.7971941944898933,0.0003906826064065843,7.681868556264543e-5,2.2727106649950923e-5,0.055416879220857765,-7.022729585696997e-7,1.0282946127365963e-8,-9.866865308023735e-8,-2.0223093496320912e-11,3.2148200733683223e-13,0.9,0.3550493509631264,0.8660322366891661
0.0016,0.8505682995844237,-0.0515326595797092,0.5805635187836549,-0.04852527114358974,0.564652131493713,-0.10626553059865153,0.21456249583187997,0.01015903107278254,0.0005207280555287997,-0.00011869498423938056,0.07029971989216724,-0.002820854414222958,1.0488172936510334,0.8346923923870038,0.00040605817399528367,7.68192403435975e-5,2.6197828991122062e-5,0.055437500199948836,-1.0677447808197945e-6,1.0196062592181905e-8,-1.4062683809857814e-7,-3.272664665014228e-11,3.1888646534260556e-13,0.9,0.3795622656613814,0.8678502656858547
0.0017,0.8569529494489824,-0.054329460773289776,0.5846534812835366,-0.05011820970808036,0.5679381907282891,-0.10858186651048088,0.21559561045540487,0.01035311344748352,0.0005341978485879027,-0.00012479299081673775,0.0702886101023629,-0.0028221224465435446,1.0472044014246433,0.8722045700468977,0.0004223446900706895,7.681984890305859e-5,2.9839223040962947e-5,0.05545745094782795,-1.492308528984198e-6,1.0068722547668981e-8,-1.3739480750530506e-7,-4.694292180358902e-11,3.149234544316823e-13,0.9,0.3887826231803246,0.8689395290125156
0.0018,0.8631079798195197,-0.05684725668821444,0.5871763940855398,-0.051296918462996485,0.5714334230702521,-0.11090659953612009,0.21665122939519113,0.010550126398276028,0.0005469735060445455,-0.00013068803286308701,0.07027776131655986,-0.0028235336015992904,1.045790380482667,0.9097286786676606,0.00043946982965532735,7.682051125958798e-5,3.36321721040749e-5,0.05547660023534199,-1.8670909195111912e-6,9.899471025074451e-9,-1.0795717765672702e-7,-5.908702981710326e-11,3.095783145369925e-13,0.9,0.4103433473615653,0.8742780009005955
0.0019,0.8685465483352417,-0.05901729005194151,0.5889704423853285,-0.0524027743770585,0.5749760732402721,-0.11318254624194445,0.21772804229129472,0.010750462098447738,0.0005591286914661923,-0.00013641930648278995,0.0702672555581717,-0.002825115326712845,1.0445779747824304,0.9472625628667033,0.00045736953621772414,7.682122742722578e-5,3.755641481446522e-5,0.05549487561578586,-2.159754790345275e-6,9.697152543648554e-9,-7.271515368875723e-8,-6.823338591792547e-11,3.031761901438896e-13,0.9,0.43145566246923434,0.8795054459409926
0.002,0.8729796674361572,-0.06083884868503245,0.5908003470387315,-0.053718226881190594,0.5784025092677683,-0.11535547916170545,0.21882421924257864,0.010954402790667686,0.0005707496021886694,-0.00014202507905413056,0.07025715314518893,-0.0028268848131989127,1.043568155386256,0.9848040718203174,0.00047598089356071173,7.682199741932521e-5,4.159171995157991e-5,0.055512215613630914,-2.358783894558904e-6,9.471058964652872e-9,-4.787276446048065e-8,-7.41938685864411e-11,2.9604974971749727e-13,0.9,0.43960497595716314,0.8816037904354762
0.0021,0.8766569943904408,-0.06246755575247983,0.5930125067119464,-0.05528539621191666,0.5816027169397775,-0.11740167783465577,0.2199371600381562,0.011161795469938287,0.0005819266780577612,-0.0001475275495994207,0.0702474422619963,-0.002828828469734054,1.0427585180674046,1.0223510748038056,0.0004952484240040073,7.682282124441826e-5,4.5717958518900315e-5,0.05552857974133364,-2.5020788843838184e-6,9.228448443445082e-9,-3.7714871115865054e-8,-7.835477494939069e-11,2.8843926894823276e-13,0.9,0.46273288203319646,0.8876318527990852
0.0022,0.8799165232434932,-0.06404072534689045,0.5955759208936364,-0.05700757709824959,0.584563149655642,-0.11933238963812205,0.2210650244248231,0.01137224106938963,0.0005927082443291908,-0.00015292805056465206,0.0702380812931809,-0.002830924960282273,1.0421483615633962,1.0599014684987997,0.0005151219554616701,7.682369890720696e-5,4.991520174553262e-5,0.0555439175743167,-2.626672679229597e-6,8.97150030892467e-9,-3.8921990626153905e-8,-8.198092184200695e-11,2.8040721676047247e-13,0.9,0.484684941367591,0.8933534422198233
0.0023,0.8830855830617776,-0.06568553815247824,0.598421370297804,-0.05877735885928495,0.5872824438561642,-0.12116300443139917,0.22220612132851972,0.011585320170766848,0.0006031361206646248,-0.0001582253624709474,0.07022902732614753,-0.0028331531628066394,1.041737409789508,1.0974531540901227,0.0005355515952111286,7.682463041222897e-5,5.416356131863203e-5,0.055558176185919884,-2.7673854953895076e-6,8.701713983421908e-9,-4.753917462410958e-8,-8.625369940948657e-11,2.719932339135038e-13,0.9,0.4915743313924771,0.8949530098001464
0.0024,0.8863574886744087,-0.06743683157357859,0.6012847982573547,-0.0604577398597786,0.5898272063995383,-0.12292798123571781,0.22335984746551796,0.011800584480732705,0.0006132096323305464,-0.00016340482108562383,0.07022023784889879,-0.0028354981492118643,1.0415283148167573,1.1350040308864646,0.0005564927375879156,7.68256157599038e-5,5.844306317159327e-5,0.05557128439651165,-2.9387062319901995e-6,8.416481837793843e-9,-5.685970942097081e-8,-9.161651309944356e-11,2.631008833952066e-13,0.9,0.5104523769438509,0.8984360733562965
0.0025,0.8897053865116179,-0.06924695897394968,0.6040240181043021,-0.06201411751349232,0.5922492908211685,-0.12464613754906859,0.22452611293886818,0.01201783507876503,0.0006229191412145353,-0.0001684578718442211,0.07021169704095448,-0.0028379589249453237,1.0415249922957484,1.1725519379588012,0.0005779069898277719,7.682665494476097e-5,6.273306485569704e-5,0.05558316138678515,-3.132646185717404e-6,8.113332891219577e-9,-6.407269443135708e-8,-9.776259961806493e-11,2.5364560330989973e-13,0.9,0.5352135758171078,0.9030045986892817
0.0026,0.8930844391700948,-0.0710658106841255,0.6065340880068545,-0.06342957813931888,0.5945915394156777,-0.126332112959941,0.22570479113713982,0.012236911741062879,0.0006322580343773692,-0.00017337820037754699,0.07020339286955868,-0.0028405358656048785,1.0417312420691727,1.210094705928538,0.000599756313943373,7.682774796090289e-5,6.701283675540639e-5,0.05559372680646507,-3.34005517700815e-6,7.790232396962454e-9,-6.720515460749846e-8,-1.0435246294349686e-10,2.4355833924585553e-13,0.9,0.5508438260474463,0.9058884329678738
0.0027,0.8964177030804081,-0.07283637522639445,0.6087585727648571,-0.06471453709781595,0.5968856687385304,-0.12799430174080084,0.22689573870777457,0.012457719054134913,0.0006412226630017836,-0.00017816267175227486,0.07019531896711943,-0.002843231702932351,1.0421528765081332,1.24807981204219,0.0006220193706098645,7.682889520706126e-5,7.126138164527106e-5,0.055602887200388716,-3.5653891178493534e-6,7.444669680826314e-9,-7.189002396535001e-8,-1.1137196427598161e-10,2.327645915571438e-13,0.8939335202661443,0.5575065667333405,0.9071208188016231
0.0028,0.8996032179274651,-0.07452231496823188,0.6107909095960173,-0.06593855505916432,0.5991206277504605,-0.12962203416213286,0.22809850376256294,0.01268031565173706,0.0006498263503116571,-0.00018281903871970515,0.07018748056501106,-0.002846051091652884,1.0427927700398119,1.2866113883430619,0.0006446697237751655,7.683009678735766e-5,7.54570785895626e-5,0.05561056540139926,-3.802450914671077e-6,7.077097525538837e-9,-8.228472235572801e-8,-1.1859065555598195e-10,2.2128578458165225e-13,0.8736444330213335,0.5773652523678121,0.9107951399269639
0.0029,0.902625943099339,-0.07612958578696795,0.6126947817843449,-0.06713150709315881,0.6012845848808299,-0.13120868191915291,0.22931241195586732,0.012904678546442082,0.0006580876822745265,-0.00018735406806227856,0.07017987406849459,-0.002848992386735147,1.0436442651541644,1.3239476081374448,0.0006676193198376846,7.68313511577809e-5,7.957865488676693e-5,0.05561674373474859,-3.98894681755536e-6,6.6922787764972635e-9,-7.524771097778403e-8,-1.2447149881181308e-10,2.0924885751324521e-13,0.8497900986482813,0.6007135549898976,0.9151151217809809
0.003,0.9054741349400316,-0.07766530954216887,0.6145308586015088,-0.06832112620536164,0.6033662525770933,-0.13274800884448243,0.23053678547491943,0.013130779912907184,0.0006660251978198804,-0.00019177434768083274,0.07017249542718176,-0.002852053702726101,1.0447004185885067,1.3582882954491164,0.0006907780726020882,7.683265672206427e-5,8.360485802884415e-5,0.055621406336514655,-4.060812829687177e-6,6.295083672999455e-9,-2.6726492395905054e-8,-1.27435799372161e-10,1.967830667739586e-13,0.8336971271693527,0.6164651420600603,0.9180295336514736
0.0031,0.9081488123975119,-0.07914225251096874,0.616351485049199,-0.06952711843122698,0.6053553887286983,-0.13423504132218333,0.2317709252928601,0.013358574247534316,0.000673657679128871,-0.00019608595711783893,0.07016533905243523,-0.002855232138803481,1.0459474976539382,1.387873478918388,0.0007140022525986494,7.683401058676905e-5,8.751420121433769e-5,0.05562457840750185,-3.941187484367612e-6,5.8961679468988446e-9,6.453368065084417e-8,-1.2487271052585317e-10,1.8420906597267568e-13,0.820700882718893,0.6199876856114103,0.9189392134218503
0.0032,0.9107024484317532,-0.08058870259228793,0.6181503617565803,-0.07072719461537276,0.6072528898618794,-0.13567320210419712,0.23301415069583398,0.013587924796466356,0.0006810007866528056,-0.00020029079626003493,0.07015839216106479,-0.002858520806766582,1.0473382489470673,1.4119570956851548,0.0007369155876411548,7.683540336891565e-5,9.128989596041506e-5,0.05562650397632132,-3.5827881176442814e-6,5.525664544966183e-9,1.24349899452805e-7,-1.1340227811803007e-10,1.7251154477523647e-13,0.766650213555691,0.6287750486759307,0.9218021837407298
0.0033,0.9131573181253013,-0.08201040418274778,0.6199090279740043,-0.07190582354998729,0.6090659723368913,-0.13706712562640258,0.23426596304580857,0.013818711261755332,0.0006880643950526288,-0.0002043892624722699,0.07015164434853226,-0.0028619153557897714,1.0488336751135796,1.4307797931162987,0.0007592480644930118,7.683682715476282e-5,9.492287483190059e-5,0.055627397562561375,-3.0717054539671947e-6,5.195130505249183e-9,1.5340442763590626e-7,-9.639488226976427e-11,1.6208566128192168e-13,0.6969619624802337,0.6401047130358991,0.9254934495460905
0.0034,0.9155309948923126,-0.08341058255272903,0.6216105648154171,-0.0730498455398238,0.6108018882470047,-0.13842118217961197,0.23552587783188642,0.014050818643632732,0.00069485804000828,-0.00020838181091345506,0.07014508571662655,-0.0028654118155593817,1.0503969062556247,1.4446191857230992,0.0007807484426067524,7.683827443186037e-5,9.840449971297257e-5,0.05562746179587205,-2.5036789015923817e-6,4.913757638898942e-9,1.61779485181649e-7,-7.780733510062412e-11,1.5324952314175976e-13,0.6444627303221316,0.6486398486160451,0.9282742427921746
0.0035,0.9178386189415806,-0.08479086065831684,0.6232383134035161,-0.07414728503299738,0.6124680443119457,-0.139739638908707,0.2367934202144703,0.01428413475378193,0.0007013909898046121,-0.0002122688897939054,0.07013870660970416,-0.0028690064360540795,1.051991107558137,1.4538121881656467,0.0008011681251718773,7.683973768545779e-5,0.0001017265209448043,0.05562690015716561,-1.9692940851117613e-6,4.689576848000604e-9,1.5855904801670674e-7,-6.122314963947352e-11,1.4627412318074791e-13,0.6318133906061798,0.6502161040632762,0.9290559601672372
0.0036,0.9200719486034846,-0.08614036417949537,0.6247857699174829,-0.07520078127878853,0.6140709266735396,-0.14102448789117955,0.23806820152035754,0.014518587133834268,0.0007076705799934391,-0.00021605163860704274,0.07013250048014973,-0.002872697600006219,1.0535865486774922,1.4592175969404375,0.0008203482646832415,7.684121070537323e-5,0.00010488730521910295,0.055625890659938025,-1.493252141346063e-6,4.517519977500976e-9,1.4445124874515542e-7,-4.6470051928842414e-11,1.409389628317162e-13,0.6083254059672994,0.6502664327658051,0.9311765967232623
0.0037,0.9222247975838782,-0.08745459843649411,0.6262594800487022,-0.07621758104412836,0.6156127203279742,-0.14227558328632778,0.23934981317414397,0.014754122983409237,0.0007137054756086844,-0.0002197325164684991,0.070126461922163,-0.002876483531541074,1.055165197818206,1.4615609944728225,0.0008382392927171986,7.684268958256537e-5,0.00010788988831217558,0.05562455228541265,-1.0762562653092187e-6,4.390131657903864e-9,1.2311620247399632e-7,-3.3398958571015826e-11,1.369962008617101e-13,0.5740767249174753,0.65033981887826,0.9342687736872299
0.0038,0.9242937453112334,-0.0887313225137859,0.6276668357095891,-0.07720406765952852,0.6170950756550208,-0.14349270503781233,0.24063783459790983,0.01499068820231601,0.0007195047405825721,-0.0002233141034357453,0.07012058537010744,-0.0028803622067512416,1.056709992475423,1.46149340683734,0.0008547982310549841,7.68441706084451e-5,0.00011073729445039314,0.05562299802957913,-7.224282029457056e-7,4.300986284530307e-9,9.953013652724562e-8,-2.225996181343106e-11,1.3424577220337628e-13,0.5443296286554217,0.6504035592551933,0.9369545204951618
0.0039,0.9262754494054966,-0.08996837631848273,0.6290152768062471,-0.07816660467646977,0.6185196219444901,-0.14467562780608056,0.24193184468058535,0.015228228659072538,0.0007250774556100879,-0.00022679898591116494,0.07011486525367003,-0.0028843315929622856,1.0582038977569699,1.4596664364833414,0.0008699825000659462,7.684565007975583e-5,0.00011343256932739346,0.055621340777715245,-4.357947364595003e-7,4.243637973145394e-9,7.861280134260553e-8,-1.32980993735636e-11,1.324869477675586e-13,0.533945508121319,0.6503948900463707,0.937909713034968
0.004,0.92817279344465,-0.09116907076950677,0.6303135090334302,-0.0791087675308329,0.6198869097594285,-0.1458241264164283,0.24323140346143962,0.01546668635842716,0.0007304333517368394,-0.00023018995307204663,0.07010929573180397,-0.002888389033479637,1.0596349271748293,1.4566806625957618,0.000883798111581856,7.684712528995276e-5,0.00011598080157540541,0.05561966801615773,-2.1238977292705332e-7,4.210977444832323e-9,6.100664463953694e-8,-6.363561397548686e-12,1.3149638915739752e-13,0.5319502958434228,0.6487879593256108,0.9390096697182468
0.0041,0.92999212769595,-0.09233739984417395,0.6315646805050552,-0.08002960635813158,0.6211983605900131,-0.1469390069971656,0.24453611831814717,0.015705997791276745,0.0007355808451535893,-0.0002334891659224266,0.0701038710617455,-0.0028925317055983036,1.0610008882293716,1.4528707714190194,0.000896319432563276,7.684859548936686e-5,0.00011838903484877383,0.055618012452860306,-4.273951518972793e-8,4.197857211063124e-9,4.551066471781966e-8,-1.105346388227388e-12,1.3111232479112838e-13,0.5278955289026734,0.645522276953914,0.9412450549177738
0.0042,0.9317381576789202,-0.09347512417308827,0.6327695167354206,-0.08092791654448489,0.6224561716004746,-0.14802141949303152,0.2458456208929425,0.015946099348012853,0.0007405276210516412,-0.00023669848478285462,0.07009858565529223,-0.0028967570119698294,1.0623005832452643,1.4485057391525273,0.0009076217644723915,7.685006013248726e-5,0.00012066404570058418,0.05561639995540585,8.087082669129912e-8,4.200082372874738e-9,3.223328569977822e-8,2.7170143043971698e-12,1.312036834091408e-13,0.5231299931246234,0.6416841460806221,0.9438722856074652
0.0043,0.9334155889130846,-0.09458400438685376,0.6339287432388241,-0.08180249347601196,0.6236625399550442,-0.14907251384876513,0.2471595428280603,0.016186927419027063,0.0007452813646222998,-0.0002398197699738808,0.0700934339242418,-0.0029010623552457575,1.0635328145471759,1.443854541995698,0.0009177804087713876,7.685151867380302e-5,0.00012281261068392208,0.05561485639137725,1.6615604265485413e-7,4.2134580313041075e-9,2.1282931707736778e-8,5.343989330321953e-12,1.316393937518245e-13,0.5190024743348249,0.6383598698550774,0.9461477787612385
0.0044,0.9350291269179667,-0.09566580111607433,0.6350430855295638,-0.08265213253883191,0.6248196628179525,-0.15009344000910546,0.24847751576573512,0.016428418394710927,0.0007498497610568687,-0.00024285488181605497,0.07008841028039181,-0.002905445138077631,1.0646963844597739,1.4391861561479442,0.0009268706669224496,7.685297056780328e-5,0.00012484150635187308,0.05561340762835739,2.2083092263975997e-7,4.233789287388173e-9,1.2768026864019876e-8,7.016047339543826e-12,1.3228838455956913e-13,0.5168617583588305,0.636635751426622,0.9473279513530105
0.0045,0.9365821666931953,-0.09672096085727573,0.6361129105174694,-0.08347632414476322,0.6259299533502127,-0.15108532870563735,0.24979917840752333,0.0166705101737448,0.0007542402706437657,-0.000245805638811545,0.07008350924470373,-0.0029099029217193313,1.0657915688418587,1.4347265533727496,0.0009349799004991527,7.68544155561641e-5,0.0001267578783665512,0.055612071496211106,2.530309201808838e-7,4.257259138335756e-9,6.513412955123545e-9,7.988783899429181e-12,1.3303177393872246e-13,0.5175308990011014,0.6360639117471333,0.9477077711143148
0.0046,0.9380751614772307,-0.09774788961791862,0.63713883291647,-0.08427644774484166,0.6269956926358952,-0.15204899599766308,0.25112421852135797,0.01691315146447503,0.0007584592248706934,-0.00024867382350192814,0.0700787262328151,-0.0029144337367217068,1.066822671803134,1.4305175729928272,0.0009422072159917928,7.685585421398695e-5,0.0001285685571907163,0.05561084022998216,2.688293557385261e-7,4.282337004445683e-9,1.857672114651143e-9,8.455467809537278e-12,1.3382273952934694e-13,0.5201696143930392,0.6342292712189272,0.9489222111015527
0.0047,0.9395098979341482,-0.09874709569989765,0.6381227181570536,-0.085053452361672,0.6280184228775254,-0.15298504900591783,0.2524523446451484,0.01715629568740837,0.0007625126590395926,-0.0002514613097060467,0.07007405709591741,-0.002919035547577461,1.0677931044770579,1.4265711011090556,0.0009486265524657121,7.685728698300389e-5,0.00013027903533242816,0.05560970788809984,2.7134182592370705e-7,4.308317918562958e-9,-1.4456016797920456e-9,8.512960687575582e-12,1.3463966693407626e-13,0.5240659520606419,0.6315202336971795,0.9507154580283281
0.0048,0.9408882264433895,-0.09971916264901598,0.6390664622473812,-0.08580825733278089,0.6289996680744033,-0.15389409239527532,0.2537832653883135,0.01739989628240233,0.0007664066115973244,-0.0002541699739988418,0.07006949768800493,-0.0029237063124824742,1.068706215351839,1.4229000210346323,0.0009543110713027424,7.685871429334104e-5,0.00013189477307561892,0.055608668825490544,2.636259431451574e-7,4.3344964947801806e-9,-3.6271507076808836e-9,8.25618670630063e-12,1.3546090713764977e-13,0.5285274873454806,0.6284182267544781,0.9527688309956531
0.0049,0.9422119973843971,-0.10066467401107684,0.6399719611956138,-0.08654178199569507,0.6299409522258287,-0.1547767308306094,0.25511668936027193,0.017643906689314412,0.0007701471209907501,-0.0002568016929552546,0.07006504386307186,-0.0029284439896326273,1.069565352915688,1.4195172160827554,0.0009593339338847155,7.686013657512448e-5,0.00013342123070422083,0.05560771739708067,2.487393198116076e-7,4.360167347189951e-9,-4.917717248490287e-9,7.780070038468947e-12,1.3626481112480692e-13,0.5328617955891268,0.6254046779634119,0.95476364910454
0.005,0.9434830611366128,-0.10158421333188346,0.6408411110099125,-0.08725494568794119,0.6308437993311011,-0.15563356897679376,0.2564523251704427,0.01788828034800214,0.0007737402256667309,-0.00025935834315022634,0.07006069147511246,-0.0029332465372238015,1.0703738656568147,1.416435569566623,0.0009637683015934635,7.686155425848031e-5,0.00013486386850216606,0.05560684795779661,2.297395683317883e-7,4.3846250898848695e-9,-5.548043581695112e-9,7.179534856837061e-12,1.3702972988028705e-13,0.536376452133152,0.6229610148965693,0.9563812314560012
0.0051,0.944703268079479,-0.102478364157239,0.6416758076984383,-0.08794866774704595,0.6317097333895203,-0.15646521149870232,0.2577898814282445,0.01813297069832302,0.0007771919640721281,-0.0002618418011586981,0.07005643637812094,-0.002938111913451877,1.0711351020634285,1.4136679647994335,0.0009676873358108183,7.68629677735346e-5,0.0001362281467533868,0.05560605486256478,2.0968430111443017e-7,4.4071643369575336e-9,-5.748871986770239e-9,6.549505334161506e-12,1.377340143888295e-13,0.5383790323191274,0.6215686651265386,0.9573028971510488
0.0052,0.9458746674108104,-0.1033478348817802,0.6424777790848274,-0.08862361456749952,0.6325402819944164,-0.1572723113843705,0.25912906948208864,0.01837793094082704,0.0007805083102395145,-0.0002642539174769985,0.07005227444849546,-0.0029430380618868978,1.071852485791279,1.4112165367793181,0.000971162282470738,7.686437756977426e-5,0.00013751940005816073,0.05560533166087366,1.9112088664368947e-7,4.427265439332193e-9,-5.728161983770932e-9,5.968515015921838e-12,1.383617953587201e-13,0.5388557746039171,0.6212812587511861,0.9575358593854013
0.0053,0.946999907949762,-0.10419373000745899,0.643247813607971,-0.08927936279441365,0.6333368658486211,-0.15805569468506522,0.2604696396117055,0.018623117382243114,0.0007836943936469945,-0.0002665963371258276,0.07004820205230353,-0.0029480230041815532,1.072529266773448,1.4090308369122746,0.0009742417779552175,7.686578410486974e-5,0.00013874163507947485,0.055604669337661734,1.7354908726129147e-7,4.445421158305092e-9,-5.534560810127815e-9,5.4185718223527905e-12,1.3892861009567144e-13,0.5403452590911614,0.6205051045720722,0.9583011463483795
0.0054,0.9480806743929755,-0.1050165752924422,0.6439869261742472,-0.08991627004629361,0.6341007277392465,-0.15881599036822677,0.26181137062454735,0.018868492707911282,0.0007867547696757882,-0.0002688706587029179,0.07004421602237089,-0.0029530649994846145,1.0731677845868575,1.407085046039622,0.000976960801095715,7.686718767416474e-5,0.0001398981744495377,0.05560406259905941,1.5688627128905007e-7,4.461840057173567e-9,-5.203689272843357e-9,4.896970125268355e-12,1.394410195162583e-13,0.5427841999032257,0.6192341990167424,0.9595542574903523
0.0055,0.9491185279108308,-0.10581682040745612,0.6446962034749565,-0.09053482635409835,0.634833099309777,-0.15955379944610976,0.2631540419477079,0.019114020041578073,0.0007896939845094868,-0.0002710784874096981,0.0700403132095513,-0.0029581623252803737,1.0737703017998081,1.4053584965313948,0.0009793542467738902,7.686858855717393e-5,0.00014099234706956799,0.055603506641368504,1.4125262957331444e-7,4.476649529523908e-9,-4.778465797416168e-9,4.40762350722861e-12,1.3990305134166636e-13,0.5457259196641843,0.6177013008128368,0.9610656930244371
0.0056,0.9501150296737088,-0.10659491502322709,0.6453767322013991,-0.09113552174878684,0.6355352122036972,-0.16026972293096892,0.26449743300828116,0.01935966250699003,0.0007925165843316817,-0.0002732214284475969,0.07003649046469858,-0.002963313259053124,1.0743390809806013,1.4038305207576292,0.000981457009871405,7.686998703341207e-5,0.00014202748184078464,0.05560299666089086,1.2676835296043342e-7,4.489976968942411e-9,-4.301808809344845e-9,3.954445550793624e-12,1.403187332930812e-13,0.5487237409981113,0.6161391686879959,0.9626059531637521
0.0057,0.9510717408519896,-0.10735130881048141,0.6460295990448756,-0.09171884626131806,0.6362082980644913,-0.1609643618350588,0.26584132323336085,0.01960538322789368,0.000795227115325964,-0.00027530108701804277,0.07003274463866647,-0.0029685160782871585,1.0748763846975384,1.40248045108836,0.00098330398526992,7.687138338239388e-5,0.00014300690766440655,0.055602527853928295,1.1355363229675626e-7,4.501949769015365e-9,-3.816636734127999e-9,3.541349838523479e-12,1.4069209309168846e-13,0.551330986529081,0.6147805613698599,0.9639455381214148
0.0058,0.9519902226160539,-0.10808645143994539,0.6466558906966863,-0.09228528992265099,0.6368535885356438,-0.1616383171706341,0.26718549205004083,0.01985114532803556,0.0007978301236759254,-0.0002773190683224646,0.07002907258230881,-0.00297376906046677,1.0753844755189208,1.4012876198936226,0.0009849300678510958,7.687277788363409e-5,0.00014393395344165249,0.05560209541678265,1.0172865842863213e-7,4.512695323329066e-9,-3.3658679972642414e-9,3.172249952978252e-12,1.4102715845867377e-13,0.5531009788811675,0.6138582375860689,0.9648549481105431
0.0059,0.9528720406494766,-0.10880079825508782,0.6472567005162265,-0.09283534423498929,0.6374723163263172,-0.16229219020845098,0.26852971838221157,0.020096911857691843,0.0008003301653592139,-0.0002792769808441963,0.0700254711403386,-0.0029790704796440505,1.0758656169867757,1.400231292953904,0.0009863701298204759,7.687417081655133e-5,0.00014481195197196882,0.05560169455039929,9.140525587372881e-8,4.522342970541259e-9,-2.9910617387239483e-9,2.8507787494306556e-12,1.413280166070525e-13,0.5536209857111257,0.6135871529198419,0.9651247627803176
0.006,0.953718836725783,-0.10949502475012236,0.6478333097922743,-0.09336952902826502,0.6380656653525738,-0.16292656393383045,0.2698737775553983,0.0203426455215969,0.0008027318605995697,-0.0002811764976943602,0.07002193714454885,-0.0029844185602674006,1.0763218389710076,1.3992912108445326,0.0009876527202201527,7.687556241518074e-5,0.00014564404459162334,0.05560132136650369,8.23219660277374e-8,4.531081489724284e-9,-2.6707215059141364e-9,2.568127738868503e-12,1.4160055031058132e-13,0.5538838755879661,0.6134456499068283,0.9653636274418149
0.0061,0.954531885746617,-0.11016969697422742,0.6483866710492854,-0.09388825448860542,0.6386345443384405,-0.16354193636148784,0.2712174995986935,0.020588317519453187,0.0008050387485474572,-0.0002830190514608297,0.07001846818183277,-0.0029898118291187183,1.0767543858085982,1.3984570391694129,0.0009887914513432058,7.687695279775458e-5,0.00014643232933071517,0.05560097395074493,7.424147630787467e-8,4.539016814196212e-9,-2.3804726527037124e-9,2.31653576626545e-12,1.4184804493313427e-13,0.5544768586684569,0.613126471042075,0.9659024184539016
0.0062,0.9553123214926202,-0.11082526364702247,0.648917564726271,-0.09439188649769925,0.6391797964891318,-0.16413878650271463,0.2725607326317145,0.02083390177900729,0.0008072540134573963,-0.00028480597659465796,0.07001506207479405,-0.00299524892428404,1.077164350777994,1.3977212961044478,0.0009897977794035583,7.687834206440289e-5,0.00014717865829345534,0.055600650645066016,6.70760774932882e-8,4.546206909211213e-9,-2.119085454958419e-9,2.0933020189979297e-12,1.4207230784896849e-13,0.5553276167354515,0.6126685423037006,0.9666754266813704
0.0063,0.9560612777444327,-0.11146217348812695,0.6494267712622419,-0.09488079093723534,0.6397022650098627,-0.16471759336880237,0.27390332477407825,0.0210793722280058,0.0008093808395839076,-0.00028653860754689807,0.07001171664603635,-0.003000728483849401,1.077552827157643,1.3970764998255387,0.0009906831606151336,7.687973031525562e-5,0.00014788488358405486,0.055600349791409896,6.073806036312556e-8,4.552709740023453e-9,-1.8853301885439925e-9,1.895725684442372e-12,1.4227514643234114e-13,0.5563638315718036,0.6121107896698236,0.9676169429890136
0.0064,0.956779888282696,-0.11208087521716038,0.6499150710962088,-0.09535533368890249,0.640202793105848,-0.1652788359710425,0.2752451241454021,0.021324702794195304,0.0008114224111815112,-0.00028821827876860317,0.07000842971816333,-0.003006249145900837,1.0779209082259917,1.3965151685085875,0.0009914590511918544,7.68811176504428e-5,0.00014855285730672486,0.05560006973171959,5.513971569653436e-8,4.558583271887102e-9,-1.6779771293261752e-9,1.7211059499752102e-12,1.4245836805750937e-13,0.5575131849603671,0.6114921391185626,0.9686612582416236
0.0065,0.9574692868880506,-0.11268181755374214,0.6503832446671827,-0.0958158806343895,0.6406822239823023,-0.16582299332072656,0.2765859788653031,0.021569867405322386,0.0008133819125047269,-0.0002898463247108263,0.07000519911377868,-0.0030118095485243833,1.0782696872614883,1.3960298203294963,0.0009921369073476443,7.688250417009439e-5,0.0001491844315656763,0.05559980880793806,5.0193334272662274e-8,4.563885470056325e-9,-1.495796553170709e-9,1.5667420029728792e-12,1.4262378009873043e-13,0.5587033586839955,0.6108515166280362,0.969742663303993
0.0066,0.9581306073411372,-0.11326544921749171,0.6508320724141742,-0.09626279765538517,0.6411414008444406,-0.16635054442914596,0.2779257370533986,0.02181483998913363,0.0008152625278080755,-0.00029142407982462047,0.07000202265548608,-0.003017408329806076,1.0786002575425793,1.3956129734641671,0.0009927281852964264,7.688388997434037e-5,0.00014978145846512026,0.0555995653620083,4.581120687065682e-8,4.568674299785291e-9,-1.3375587359433312e-9,1.4299330308118078e-12,1.4277318993026134e-13,0.5598620345255425,0.6102278481763628,0.9707954490409139
0.0067,0.958764983422597,-0.11383221892802856,0.6512623347761944,-0.09669645063357833,0.6415811668974774,-0.16686196830759226,0.27926424682930556,0.02205959447337563,0.0008170674413460769,-0.00029295287856103894,0.06999889816588915,-0.0030230441278319507,1.0789137123477124,1.3952571460885017,0.0009932443412521235,7.688527516331078e-5,0.00015034579010926772,0.0555993377358733,4.190562426966564e-8,4.573007726328167e-9,-1.202033953509784e-9,1.3079782208684302e-12,1.429084049263594e-13,0.560916894267862,0.609660059741661,0.9717539063171787
0.0068,0.9593735489130705,-0.11438257540497213,0.651674812192254,-0.09711720545065776,0.6420023653466276,-0.1673577439673569,0.28060135631264127,0.022304104785794962,0.0008187998373732513,-0.0002944340553711347,0.06999582346759159,-0.003028715580688043,1.0792111449553343,1.3949548563784022,0.0009936968314286589,7.688665983713556e-5,0.00015087927860232982,0.05559912427147603,3.838887724883638e-8,4.576943714939121e-9,-1.0879924817358083e-9,1.1981767605191797e-12,1.4303123246128166e-13,0.5617956196938074,0.6091870773020497,0.9725523259975801
0.0069,0.9599574375931988,-0.1149169673679419,0.6520702851013639,-0.09752542798831226,0.6424058393971059,-0.16783835041973139,0.28193691362302287,0.022548344854138216,0.000820462900144119,-0.0002958689447059609,0.06999279638319707,-0.0030344213264603885,1.079493648643893,1.3946986225097704,0.000994097112039956,7.688804409594472e-5,0.00015138377604851757,0.05559892331075948,3.517325658731657e-8,4.5805402308723215e-9,-9.942045964871424e-10,1.097827837140487e-12,1.4314347990928533e-13,0.5624258925862325,0.6088478268356469,0.9731249989469104
0.007,0.9605177832436226,-0.11543584353655728,0.6524495339425349,-0.09792148412823067,0.6427924322541273,-0.1683042666760072,0.2832707668800675,0.022792288606151984,0.0008220598139132002,-0.0002972588810165706,0.06998981473530924,-0.0030401600032350226,1.079762316691835,1.3944809626585082,0.0009944566392999378,7.688942803986825e-5,0.00015186113455204197,0.05559873319566665,3.217105306425386e-8,4.583855239381934e-9,-9.194405736295277e-10,1.0042306381087852e-12,1.432469546446276e-13,0.562735394727991,0.6086812343205715,0.973406216029962
0.0071,0.961055694152875,-0.11593966144802957,0.6528133372358885,-0.09830575110376563,0.6431629671841679,-0.16875596747852212,0.2846027668617684,0.023035910372023388,0.0008235937048035986,-0.00029860520618107435,0.06998687639195064,-0.0030459302526958288,1.0800181551644013,1.3942958776522336,0.0009947846776341175,7.6890811754082e-5,0.00015231310059792496,0.05559855251508044,2.933049278371315e-8,4.58693075336755e-9,-8.589178514766159e-10,9.157530116424263e-13,1.4334296271581073e-13,0.5627789383717287,0.6086595157725505,0.9734665597185512
0.0072,0.9615720166689551,-0.11642884449116635,0.6531623257049901,-0.09867858511922771,0.643518067707566,-0.16919385402847728,0.28593280040944397,0.023279190285803067,0.0008250669917480178,-0.0002999091176773698,0.06998397972655503,-0.0030517309137773852,1.080261709793568,1.3941428794967619,0.0009950817857039193,7.689219525875073e-5,0.00015274075989556474,0.055598380879910765,2.6707083218202456e-8,4.589755800122773e-9,-8.013681479525823e-10,8.339927508877607e-13,1.4343115049382338e-13,0.5628918807556125,0.6086068015476582,0.9736668157784976
0.0073,0.9620674432819728,-0.11690373636307867,0.6534969820370335,-0.09904026421768003,0.6438582424713001,-0.16961827014501063,0.28726077972866765,0.023522112688237912,0.0008264816257723021,-0.0003011716226600637,0.06998112342793025,-0.003057561017892087,1.0804934642483164,1.394020069294405,0.0009953500127149464,7.68935785782285e-5,0.00015314501294767279,0.05559821777701085,2.4294121856594405e-8,4.5923413110726085e-9,-7.460641391278365e-10,7.587397711274694e-13,1.4351185854797989e-13,0.5630840313978454,0.6085171180141311,0.9740075145419657
0.0074,0.9625426645265298,-0.11736467726447443,0.6538177844879274,-0.0993910627080437,0.6441839987644856,-0.17002955832715988,0.28858661752153253,0.023764662006760116,0.0008278395497680307,-0.00030239372147083357,0.06997830618966325,-0.003063419602089534,1.080713910084877,1.3939253366403752,0.000995591701855486,7.689496173868737e-5,0.0001535267663538317,0.05559806266148961,2.2078900342566187e-8,4.594700704414983e-9,-6.930101239098994e-10,6.896067064646383e-13,1.4358550578103825e-13,0.5633406414880417,0.6083973489658484,0.9744625051649977
0.0075,0.962998370937228,-0.11781200739606146,0.6541252113135804,-0.09973125489923973,0.644495843876237,-0.17042806107396255,0.28991022649013126,0.024006822668801848,0.0008291427066267818,-0.0003035764144513573,0.06997552670534099,-0.003069305703419321,1.0809235388594804,1.3938565711298831,0.0009958091963138261,7.689634476629943e-5,0.0001538869267136241,0.055597914988455996,2.004871031979496e-8,4.596847398347813e-9,-6.422104012062918e-10,6.262061910023529e-13,1.4365251109575646e-13,0.5636469622158159,0.608254378196689,0.9750056368036359
0.0076,0.9634352530486688,-0.1182460669585476,0.654419740769901,-0.10006111510018922,0.6447942850956692,-0.1708141208844564,0.2912315193365569,0.024248579101795297,0.0008303930392401346,-0.00030472070194331236,0.06997278366855042,-0.003075218358931048,1.0811228421283565,1.393811662358141,0.0009960048392782539,7.68977276872367e-5,0.0001542264006266327,0.05559777421301891,1.8190843431957845e-8,4.598794811069023e-9,-5.936692699245328e-10,5.681508588436973e-13,1.4371329339489252e-13,0.5639882447707824,0.6080950895005324,0.9756107586139221
0.0077,0.9638540013954546,-0.1186671961526408,0.6547018511127982,-0.10038091761981327,0.6450798297118971,-0.17118808025767906,0.2925504087629023,0.024489915733172656,0.0008315924904996678,-0.0003058275842883767,0.0699700757728785,-0.0030811566056743113,1.081312311447736,1.39378849992036,0.0009961809739370577,7.689911052767131e-5,0.00015454609469244015,0.05559763979028729,1.6492591322732023e-8,4.600556360776532e-9,-5.473910289721437e-10,5.150533440917571e-13,1.437682715812044e-13,0.5643497403425555,0.6079263666712577,0.9762517197518984
0.0078,0.9642553065121869,-0.11907573517904885,0.6549720205981806,-0.10069093676703289,0.6453529850140358,-0.17155028169266814,0.2938668074712603,0.0247308169903661,0.0008327430032969601,-0.0003068980618282278,0.06996740171191217,-0.003087119480698709,1.0814924383738493,1.3937849734117518,0.0009963399434785246,7.690049331377529e-5,0.00015484691551062905,0.05559751117537006,1.4941245635794656e-8,4.602145465668262e-9,-5.033799772566448e-10,4.665262808496178e-13,1.438178645574501e-13,0.5647167001207494,0.6077550935027441,0.9769023693736067
0.0079,0.9646398589334674,-0.11947202423847965,0.6552307274819569,-0.10099144685076919,0.6456142582911999,-0.1719010676884613,0.295180628163724,0.024971267300807818,0.0008338465205235903,-0.0003079331349045435,0.06996476017923837,-0.003093106021053839,1.0816637144629266,1.3937989724275275,0.0009964840910909427,7.69018760717207e-5,0.00015512976968078208,0.05559738782337616,1.352409801482286e-8,4.603575543942134e-9,-4.6164041368555573e-10,4.2218230322036335e-13,1.4386249122638765e-13,0.5650743752949787,0.6075881537888709,0.9775365566350892
0.008,0.9650083491938979,-0.11985640353164104,0.6554784500200356,-0.10128272217994322,0.6458641568325042,-0.17224078074409618,0.29649178354238603,0.02521125109192999,0.0008349049850711372,-0.00030893380385900145,0.06996214986844408,-0.003099115263789298,1.0818266312711986,1.3938283865628989,0.0009966157599625993,7.690325882767964e-5,0.0001553955638024819,0.05559726918941449,1.2228440103493834e-8,4.604860013796069e-9,-4.2217663716639806e-10,3.8163404530708033e-13,1.4390257049077496e-13,0.5654080170548575,0.6074324313235173,0.9781281306923877
0.0081,0.9653614678280802,-0.12022921325924088,0.6557156664683255,-0.10156503706347605,0.6461031879270639,-0.17256976335861043,0.2978001863093395,0.025450752791164797,0.0008359203398311795,-0.00030990106903327943,0.06995956947311625,-0.0031051462459546846,1.0819816803548952,1.3938711054130775,0.000996737293281782,7.690464160782416e-5,0.00015564520447531113,0.055597154728593993,1.1041563545484717e-8,4.606012293427987e-9,-3.8499294660669124e-10,3.4449414121285303e-13,1.4393852125337013e-13,0.5657028765900005,0.6072948099005624,0.9786509407015446
0.0082,0.9656999053706161,-0.1205907936219871,0.6559428550827353,-0.10183866581028875,0.6463318588639937,-0.17288835803104174,0.2991057491666772,0.025689756825944432,0.0008368945276952959,-0.000310835930769055,0.06995701768684183,-0.003111198004599596,1.0821293532702472,1.3939250185732748,0.000996851034236779,7.690602443832633e-5,0.00015587959829885245,0.055597043896023594,9.950759984472638e-9,4.607045801035811e-9,-3.5009364091395533e-10,3.10375225040766e-13,1.4397076241693108e-13,0.565944205090022,0.6071821733138856,0.9790788358186013
0.0083,0.9660243523561076,-0.12094148482058749,0.6561604941191738,-0.1021038827293024,0.6465506769324085,-0.17319690726042772,0.3004083848164921,0.025928247623701065,0.0008378294915550653,-0.000311739389408006,0.06995449320320775,-0.00311726957677363,1.082270141573485,1.3939880156387021,0.0009969593260158777,7.690740734535822e-5,0.00015609965187268852,0.05559693614681223,8.943321064134791e-9,4.607973954817461e-9,-3.1748301899571173e-10,2.7888993089390556e-13,1.4399971288421583e-13,0.566117253744536,0.6071014053573659,0.9793856651996005
0.0084,0.9663354993191561,-0.12128162705574994,0.6563690618335496,-0.10236096212943806,0.646760149421423,-0.17349575354580601,0.3017080059608771,0.026166209611866893,0.0008387271743020665,-0.00031261244529181,0.06995199471580099,-0.0031233599995263836,1.0824045368208386,1.394057986204571,0.0009970645118073653,7.69087903550919e-5,0.00015630627179640194,0.0555968309360688,8.006538428148311e-9,4.608810172970857e-9,-2.871653797594802e-10,2.496508928753561e-13,1.4402579155798237e-13,0.5662072737431574,0.6070593898248828,0.9795452780005838
0.0085,0.9666340530531934,-0.12161157592318848,0.656569048569583,-0.10261018897804448,0.6469607943672997,-0.17378525165757427,0.303004522805836,0.026403626713680947,0.0008395895637081949,-0.00031345613867078833,0.06994952089032942,-0.0031294682751884565,1.0825330208709336,1.3941329537356792,0.0009971684126527235,7.691017349008815e-5,0.0001565003555800595,0.05559672775347374,7.130518407294624e-9,4.609567419373677e-9,-2.5921274037238124e-10,2.2234893907476115e-13,1.4404940393487006e-13,0.5662183378943624,0.6070547406037258,0.9795713893756932
0.0086,0.9669206369594014,-0.12193169293263473,0.6567608893283569,-0.10285184488359375,0.6471530620582105,-0.17406574595787247,0.30429785783509355,0.026640484632612677,0.0008404184090413639,-0.0003142715051808186,0.06994707056761161,-0.0031355934390724575,1.082655912776014,1.3942121366498963,0.0009972700425213673,7.691155674912189e-5,0.000156682545907932,0.055596626392327826,6.31960588141123e-9,4.610252920418116e-9,-2.338705996291022e-10,1.9708057989796197e-13,1.440707791102816e-13,0.5662282614470144,0.6070533932151522,0.9796304119776659
0.0087,0.9671956148502766,-0.12224220955044093,0.6569448351946319,-0.10308611125674501,0.6473372139745712,-0.1743374565274297,0.305587972669203,0.026876776023137847,0.0008412147316754056,-0.0003150592161433327,0.06994464307738602,-0.0031417348829367326,1.082773396550322,1.3942951820957867,0.0009973692712864138,7.691294013092584e-5,0.00015685321947499505,0.05559652674986792,5.572313653460797e-9,4.610870153427491e-9,-2.1101354873468485e-10,1.7379411559823057e-13,1.440900258701033e-13,0.5662465804898352,0.6070509059138101,0.9797393686800635
0.0088,0.9674593303762448,-0.12254334458490163,0.6571211227679343,-0.10331316017970653,0.6475134973126945,-0.17460059221110097,0.3068748319842629,0.02711249410389428,0.000841979496699573,-0.00031581990855445775,0.06994223778639734,-0.0031478920305968183,1.0828856521247392,1.3943817138209138,0.000997466200591347,7.691432363550444e-5,0.0001570127414009341,0.0555964287169107,4.885837442334831e-9,4.611422547653501e-9,-1.9047167640537956e-10,1.52402024322561e-13,1.4410725104367626e-13,0.566272396646793,0.6070474006783192,0.9798929161857014
0.0089,0.9677121271877315,-0.12283531684431127,0.6572899886477901,-0.10353316373468653,0.6476821592688925,-0.1748553618537412,0.3081584004563716,0.02734763209351977,0.0008427136692031188,-0.00031655421941032046,0.0699398540613902,-0.0031540643058682524,1.0829928594301483,1.3944713555728394,0.00099756093207965,7.691570726286205e-5,0.0001571614768054347,0.05559633218427285,4.257372966924865e-9,4.61191353234784e-9,-1.7207507135743802e-10,1.3281678421794847e-13,1.4412256146034147e-13,0.5663048115418562,0.6070429994873001,0.9800857111973946
0.009,0.9679543489351621,-0.12311834513696442,0.6574516694337251,-0.10374629400389325,0.6478434470394774,-0.1751019743002055,0.30943864276162786,0.027582183210652117,0.0008434182142752963,-0.00031726278570704794,0.06993749126910928,-0.003160251132566573,1.0830951983974308,1.3945637310991263,0.0009976535673948067,7.691709101300309e-5,0.00015729979080818222,0.05559623704277105,3.684115946122403e-9,4.612346536762206e-9,-1.5565382230711057e-10,1.1495087343138688e-13,1.4413606394943993e-13,0.5663429267989931,0.607037824319373,0.9803124104179577
0.0091,0.9681863392689629,-0.12339264827115559,0.6576064017252656,-0.10395272306953497,0.6479976078207617,-0.1753406383953487,0.31071552357613,0.027816140673929148,0.000844094097005358,-0.00031794624444076705,0.06993514877629928,-0.0031664519345073164,1.083192848957469,1.3946584641473383,0.0009977442081803008,7.691847488593193e-5,0.00015742804852886223,0.055596143183221994,3.163262098818947e-9,4.612724990148295e-9,-1.4103801797064788e-10,9.871677010987037e-14,1.4414786534031267e-13,0.5663858440421723,0.607031997153158,0.980567670550206
0.0092,0.968408441839559,-0.12365844505517927,0.6577544221219379,-0.10415262301381988,0.6481448888090576,-0.17557156298402585,0.3119890075759767,0.02804949770198866,0.0008447422824825573,-0.0003186052326076048,0.06993282594970482,-0.0031726661355060207,1.0832859910411452,1.3947551784650376,0.0009978329560796156,7.6919858881653e-5,0.00015754661508716027,0.05559605049644236,2.692007143906031e-9,4.613052321757805e-9,-1.2805774706430132e-10,8.402695240039397e-14,1.4415807246230075e-13,0.566432664895362,0.6070256399672758,0.9808461482969547
0.0093,0.9686210002973762,-0.12391595429732996,0.6578959672232676,-0.10434616591895624,0.6482855372006777,-0.17579495691109187,0.3132590594372663,0.028282247513468462,0.000845363735796147,-0.00031924038720368794,0.0699305221560706,-0.0031788931593782223,1.0833748045793408,1.3948534977997866,0.0009979199127362348,7.692124300017068e-5,0.0001576558556027617,0.055595958873248814,2.267546800275158e-9,4.613331960842429e-9,-1.1654309830432133e-10,7.079389844995167e-14,1.4416679214474512e-13,0.5664824909825307,0.6070188747403462,0.9811425003610182
0.0094,0.9688243582928402,-0.1241653948059022,0.6580312736287812,-0.10453352386715231,0.648419800191934,-0.17601102902140184,0.3145256438360975,0.028514383327006364,0.0008459594220353799,-0.00031985234522514364,0.06992823676214126,-0.00318513242993946,1.0834594695029385,1.394953045899149,0.000998005179793642,7.692262724148936e-5,0.0001577561351953521,0.05559586820445806,1.8870767868178333e-9,4.613567336653868e-9,-1.0632416040695873e-10,5.893008640553774e-14,1.4417413121698686e-13,0.5665344239276465,0.6070118234509898,0.9814513834452121
0.0095,0.9690188594763768,-0.1244069853891905,0.6581605779380046,-0.1047148689406163,0.6485479249791389,-0.17621998815981074,0.31578872544856873,0.028745898361240172,0.0008465303062895093,-0.00032044174366809876,0.0699259691346615,-0.0031913833710052707,1.0835401657428199,1.3950534465106872,0.0009980888588953206,7.692401160561345e-5,0.00015784781898461694,0.055595778380886786,1.547792822425586e-9,4.6137618784438165e-9,-9.723102208846465e-11,4.8347994414146944e-14,1.4418019650836695e-13,0.566587565354678,0.6070046080778267,0.9817674542523511
0.0096,0.9692048474984115,-0.12464094485548936,0.6582841167504637,-0.10489037322155646,0.6486701587586049,-0.17642204317117346,0.3170482689507786,0.028976785834807693,0.0008470773536477879,-0.0003210092195286802,0.06992371864037594,-0.003197645406391191,1.0836170732298673,1.3951543233819634,0.0009981710516847545,7.692539609254735e-5,0.00015793127209024168,0.05559568929335165,1.2468906259899201e-9,4.613919015463973e-9,-8.909377206508972e-11,3.896010062277348e-14,1.441850948482264e-13,0.5666410168875937,0.606997350599477,0.9820853694852502
0.0097,0.9693826660093701,-0.12486749201309329,0.658402126665685,-0.10506020879218106,0.6487867487266442,-0.176617402900345,0.3183042390188255,0.029207038966346736,0.0008476015291994688,-0.00032155540980301493,0.06992148464602932,-0.0032039179599127592,1.0836903718949624,1.3952553002605412,0.0009982518598054273,7.692678070229544e-5,0.0001580068596319119,0.05559560083266935,9.815659164023469e-10,4.614042176966031e-9,-8.174249905308467e-11,3.06788831784116e-14,1.441889330659062e-13,0.5666938801503617,0.6069901729945614,0.9823997858467244
0.0098,0.9695526586596779,-0.1250868456702968,0.6585148442831941,-0.1052245477346983,0.6488979420795691,-0.1768062761921804,0.31955660032880795,0.029436650974495108,0.0008481037980338047,-0.00032208095148722986,0.06991926651836626,-0.0032102004553855117,1.0837602416689878,1.3953560008939832,0.0009983313849008225,7.692816543486213e-5,0.00015807494672931302,0.05559551288965658,7.490144125543881e-10,4.614134792201689e-9,-7.500729176870064e-11,2.3416820228055994e-14,1.4419181799074748e-13,0.5667452567669505,0.6069831972416997,0.9827053600395887
0.0099,0.969715169099761,-0.12529922463539442,0.6586225062025173,-0.10538356213131644,0.6490039860136919,-0.1769888718915346,0.3208053175568247,0.02966561507789062,0.000848585125240049,-0.000322586481577452,0.06991706362413141,-0.003216492316624987,1.083826862482825,1.395456049029852,0.0009984097286144234,7.692955029025182e-5,0.0001581358985021305,0.05559542535512999,5.464318333375483e-10,4.614200290422645e-9,-6.871823892818815e-11,1.7086389918700746e-14,1.4419385645209116e-13,0.5667942483613286,0.6069765453195124,0.9829967487666582
0.01,0.9698705409800448,-0.1255048477166806,0.6587253490231808,-0.10553742406424374,0.649105127725325,-0.17716539884326257,0.3220503553789739,0.029893924495171073,0.0008490464759074543,-0.0003230726370698082,0.0699148753300695,-0.003222792967446722,1.0838904142673562,1.3955550684157103,0.0009984869925897138,7.69309352684689e-5,0.0001581900800700499,0.05559533811990629,3.71013897643348e-10,4.614242100880593e-9,-6.270542924779828e-11,1.1600070397340508e-14,1.441951552792783e-13,0.5668399565574642,0.6069703392066198,0.9832686087307478
0.0101,0.9700191179509549,-0.12570393372244998,0.6588236093447103,-0.1056863056156884,0.6492016144107808,-0.17733606589221934,0.3232916784713544,0.03012157244497428,0.0008494888151252736,-0.0003235400549604254,0.06991270100292514,-0.0032291018316662544,1.0839510769534635,1.3956526827991216,0.0009985632784701773,7.693232036951774e-5,0.00015823785655275668,0.055595251074802156,2.1995632436329654e-10,4.614263652827229e-9,-5.679895144378178e-11,6.870339810969531e-15,1.441958213016499e-13,0.5668814829793257,0.606964700881642,0.9835155966346725
0.0102,0.9701612436629171,-0.1258967014609969,0.6589175237666324,-0.10583037886785869,0.6492936932663714,-0.17750108188325986,0.3245292515100646,0.030348552145938047,0.0008499131079827601,-0.0003239893722454306,0.06991054000944302,-0.0032354183330991207,1.0840090304720287,1.3957485159276477,0.0009986386878992975,7.693370559340279e-5,0.0001582795930699363,0.05559516411063426,9.04548323889059e-11,4.614268375514254e-9,-5.0828894232389344e-11,2.8096763065821586e-15,1.4419596134854697e-13,0.5669179292508815,0.6069597523231994,0.9837323691812473
0.0103,0.9702972617663571,-0.12608336974061604,0.6590073288884726,-0.10596981590296285,0.6493816114884093,-0.1776606556612391,0.32576303917120303,0.03057485681670018,0.0008503203195691665,-0.0003244212259209507,0.0699083917163678,-0.0032417418955608592,1.0840644547539342,1.3958421915488524,0.000998713322520558,7.693509094012841e-5,0.00015831565474127432,0.05559507711821931,-2.029485938830637e-11,4.614259698193361e-9,-4.4625346329872074e-11,-6.694419688270796e-16,1.4419568224931055e-13,0.5669483969960999,0.6069556155099122,0.9839135830732871
0.0104,0.9704275159117005,-0.12626415736960178,0.6590932613097574,-0.10610478880320912,0.6494656162732068,-0.17781499607101203,0.3269930061308682,0.030800479675898492,0.0008507114149737459,-0.00032483625298311265,0.06990625549044417,-0.003248071942867006,1.084117529730062,1.3959333334102977,0.0009987872839774422,7.693647640969903e-5,0.00015834640668645618,0.05559498998837396,-1.1509703207682958e-10,4.614241050116248e-9,-3.801839645248065e-11,-3.6545368682638735e-15,1.4419509083328164e-13,0.5669719878389495,0.6069524124204008,0.9840538950136072
0.0105,0.9705523497493729,-0.12643928315624872,0.6591755576300127,-0.10623546965080573,0.6495459548170761,-0.17796431195743367,0.32821911706515866,0.031025413942170784,0.0008510873592857512,-0.0003252350904280434,0.06990413069841678,-0.0032544078988331004,1.0841684353312941,1.3960215652595467,0.0009988606739134338,7.693786200211902e-5,0.00015837221402516737,0.055594902611914916,-1.9675596678515168e-10,4.614215860534611e-9,-3.083813331646579e-11,-6.233130244733876e-15,1.4419429392980129e-13,0.5669878034033985,0.6069502650332852,0.9841479617050222
0.0106,0.9706721069298,-0.12660896590885132,0.6592544544487646,-0.10636203052796094,0.6496228743163298,-0.17810881216535898,0.3294413366501729,0.031249652834154873,0.0008514491175944354,-0.0003256183752518699,0.06990201670703029,-0.0032607491872746787,1.0842173514885125,1.3961065108441624,0.0009989335939720166,7.693924771739277e-5,0.00015839344187709343,0.055594814879658845,-2.6807594462175646e-10,4.614187558700146e-9,-2.2914645638078586e-11,-8.492743951242607e-15,1.4419339836821045e-13,0.5669949453134152,0.6069492953271859,0.9841904398503474
0.0107,0.9707870803964864,-0.12677341680104864,0.6593301520337282,-0.10648463529360971,0.6496965827703625,-0.17824869408857258,0.3306596376079706,0.03147319081731922,0.0008517975108440219,-0.0003259867199743327,0.06989991298572786,-0.003267095267692678,1.0842644043893719,1.3961881485136867,0.0009990058687686782,7.694063355005293e-5,0.00015841036641925913,0.05559472676963823,-3.318990342615368e-10,4.614157647682719e-9,-1.4669733789213417e-11,-1.0518786128319382e-14,1.4419245174065674e-13,0.5669948605001741,0.6069496721920006,0.9841968780603312
0.0108,0.9708973772062154,-0.12693278116664714,0.6594027198635144,-0.10660339155744271,0.6497671487233551,-0.17838408338435507,0.3318740210727105,0.031696027158919775,0.0008521328345768097,-0.0003263405407528359,0.0698978193653629,-0.003273445808101314,1.084309574163374,1.3962672055997152,0.0009990768493123557,7.69420194848529e-5,0.00015842300398277134,0.05559463844772773,-3.8980586819293046e-10,4.614123134934375e-9,-7.474446399016089e-12,-1.2352604377061842e-14,1.4419136272570602e-13,0.5669930639153159,0.6069515165940997,0.98421660579534
0.0109,0.9710031216491145,-0.12708717072562145,0.6594722420601778,-0.10671838475371037,0.6498346580940109,-0.17851508113574777,0.33308448440745764,0.03191816092345786,0.0008524554362133347,-0.0003266801600586973,0.06989573562746734,-0.0032798005387075927,1.084352907952244,1.3963437618832433,0.0009991464991857412,7.694340551823923e-5,0.0001584314644618077,0.05559454992400386,-4.420250544943871e-10,4.614084136737502e-9,-1.3317847633051443e-12,-1.4001529292116447e-14,1.4419013498167578e-13,0.5669899404355367,0.6069547232075879,0.9842509037474823
0.011,0.971104441782652,-0.1272366969302449,0.65953880549803,-0.1068297003518375,0.6498991998066795,-0.17864178862017063,0.3342910243535887,0.032139591087895686,0.0008527656739502006,-0.00032700589982962824,0.06989366154561048,-0.0032861591887809816,1.0843944580146843,1.3964178586467881,0.000999214814507943,7.694479164729172e-5,0.00015843586581909422,0.055594461199154246,-4.887515137375335e-10,4.614040969073795e-9,3.826120346516384e-12,-1.5472247550609755e-14,1.4418877829388696e-13,0.5669856007757074,0.606959178370822,0.9842985561914674
0.0111,0.9712014656642962,-0.12738147123279076,0.6596024970513827,-0.1069374238212489,0.6499608627857109,-0.17876430711504357,0.33549363765248064,0.03236031662919549,0.0008530639059840116,-0.00032731808200334037,0.06989159689336168,-0.0032925214875909486,1.0844342766093964,1.3964895371728672,0.00099928179139807,7.69461778690902e-5,0.00015843632601735702,0.05559437227386656,-5.301801664939961e-10,4.61399394792495e-9,8.06713815904535e-12,-1.67714458296683e-14,1.4418730244766047e-13,0.5669801556506991,0.6069647684221591,0.9843583474020061
0.0112,0.9712943213515159,-0.1275216050855324,0.6596634035945472,-0.10704164063136942,0.6500197359554545,-0.17888273789778672,0.3366923210455102,0.03258033652431948,0.0008533504905113715,-0.00032761702851754525,0.06988954144429023,-0.0032988871644069606,1.0844724159950834,1.3965588387439984,0.000999347425975232,7.694756418071446e-5,0.00015843296301932232,0.05559428314882845,-5.665059333353993e-10,4.613943389272672e-9,1.1459137902878443e-11,-1.7905810806418566e-14,1.4418571722831745e-13,0.5669737157753831,0.6069713796999562,0.9844290616538086
0.0113,0.9713831369017791,-0.1276572099407431,0.6597216120018355,-0.1071424362516238,0.65007590824026,-0.1789971822458199,0.3378870712740544,0.03279964975022988,0.0008536257857288841,-0.00032790306130995434,0.06988749497196547,-0.0033052559484984855,1.084508928430447,1.3966258046426996,0.0009994117143585373,7.694895057924433e-5,0.0001584258947877161,0.055594193824727564,-5.979237348333698e-10,4.613889609098654e-9,1.4069988806612544e-11,-1.888202915798709e-14,1.4418403242117875e-13,0.5669663918646306,0.60697889854257,0.984509483221585
0.0114,0.9714680403725542,-0.12778839725069618,0.6597772091475589,-0.10723989615143689,0.6501294685644773,-0.17910774143656316,0.3390778850794898,0.0330182552838889,0.0008538901498331532,-0.00032817650231827916,0.06988545724995673,-0.0033116275691349897,1.0845438661741893,1.3966904761514871,0.0009994746526670955,7.695033706175962e-5,0.00015841523928526456,0.05559410430225154,-6.246284915595336e-10,4.613832923384595e-9,1.59675600988445e-11,-1.970678756150041e-14,1.4418225781156542e-13,0.5669582946333126,0.6069872112883579,0.9845983963800454
0.0115,0.9715491598213097,-0.12791527846766493,0.6598302819060294,-0.10733410580023352,0.650180505852456,-0.1792145167474365,0.3402647592031935,0.0332361521022588,0.000854143941020783,-0.0003284376734802314,0.06988342805183338,-0.0033180017555859407,1.084577281485013,1.3967528945528795,0.0009995362370200155,7.695172362534013e-5,0.0001584011144746938,0.05559401458208806,-6.468151240855157e-10,4.613773648112194e-9,1.7219721008171055e-11,-2.0386772694085016e-14,1.441804031847984e-13,0.5669495347963004,0.6069962042756766,0.9846945854039005
0.0116,0.9716266233055141,-0.12803796504392267,0.6598809171515582,-0.10742515066743845,0.6502291090285457,-0.1793176094558598,0.3414476903865422,0.033453339182301756,0.0008543875174883773,-0.0003286868967335224,0.06988140715116467,-0.003324378237120807,1.0846092266216203,1.3968131011293938,0.0009995964635364063,7.69531102670657e-5,0.00015838363831872988,0.05559392466492475,-6.646785529829425e-10,4.613712099263148e-9,1.789434076318906e-11,-2.0928671232867446e-14,1.441784783261987e-13,0.5669402230684649,0.6070057638428832,0.9847968345678599
0.0117,0.9717005588826353,-0.1281565684317427,0.6599292017584573,-0.10751311622247649,0.6502753670170962,-0.1794171208392531,0.34262667537091274,0.03366981550098001,0.0008546212374325397,-0.0003289244940158638,0.06987939432151996,-0.003330756743009055,1.0846397538427128,1.3968711371635483,0.000999655328335377,7.69544969840161e-5,0.00015836292878009894,0.05559383455144927,-6.784136988234399e-10,4.613648592819156e-9,1.8059288592495333e-11,-2.1339169854974226e-14,1.4417649302108732e-13,0.5669304701646776,0.6070157763283346,0.9849039281466343
0.0118,0.9717710946101421,-0.12827120008339837,0.6599752226010381,-0.10759808793477248,0.6503193687424572,-0.1795131521750364,0.34380171089768197,0.03388558003525578,0.0008548454590498742,-0.0003291507872649671,0.0698773893364686,-0.003337137002520152,1.0846689154069935,1.3969270439378596,0.0009997128275360371,7.69558837732712e-5,0.00015833910382152716,0.055593744242349266,-6.882154821786332e-10,4.613583444761916e-9,1.7782433724686667e-11,-2.1624955237531854e-14,1.4417445705478522e-13,0.5669203867998093,0.6070261280703878,0.9850146504149336
0.0119,0.9718383585455027,-0.12838197145116295,0.6600190665536122,-0.1076801512737512,0.6503612031289783,-0.17960580474062965,0.34497279370822675,0.0341006317620913,0.000855060540536985,-0.00032936609841854376,0.06987539196957988,-0.0033435187449235653,1.0846967635731644,1.3969808627348457,0.0009997689572574951,7.695727063191076e-5,0.00015831228140574059,0.05559365373831239,-6.942788236201486e-10,4.613516971073126e-9,1.7131645388359888e-11,-2.1792714057666873e-14,1.4417238021261337e-13,0.5669100836887313,0.6070367054073998,0.9851277856474683
0.012,0.9719024787461855,-0.12848899398730976,0.6600608204904913,-0.10775939170883748,0.6504009591010094,-0.17969517981345282,0.34613992054392384,0.03431496965844877,0.0008552668400904757,-0.0003295707494143055,0.06987340199442316,-0.0033499016994887622,1.0847233505999272,1.3970326348370243,0.0009998237136188606,7.695865755701463e-5,0.00015828257949546533,0.0555935630400263,-6.967986437196118e-10,4.613449487734484e-9,1.6174792812111816e-11,-2.1849132992505788e-14,1.4417027227989278e-13,0.5668996715463147,0.6070473946777276,0.9852421181189484
0.0121,0.9719635832696589,-0.12859237914411212,0.660100571285987,-0.1078358947094561,0.6504387255829001,-0.17978137867092586,0.3473030881461502,0.03452859270129041,0.0008554647159069502,-0.0003297650621899637,0.06987141918456773,-0.0033562855954852107,1.0847487287459847,1.3970824015269128,0.000999877092739242,7.69600445456626e-5,0.0001582501160534275,0.05559347214817864,-6.959698630486485e-10,4.613381310727688e-9,1.497974522453926e-11,-2.1800898719175128e-14,1.4416814304194442e-13,0.5668892610874308,0.6070580822197283,0.9853564321040843
0.0122,0.9720218001733913,-0.12869223837384328,0.6601384058144111,-0.10790974574503191,0.6504745914989999,-0.1798645025904688,0.34846229325628253,0.03474149986757846,0.0008556545261830125,-0.00032994935868323,0.06986944331358294,-0.0033626701621823772,1.0847729502700392,1.3971302040870284,0.0009999290907377492,7.696143159493451e-5,0.00015821500904235325,0.05559338106345707,-6.919874021788846e-10,4.613312756034436e-9,1.3614371854239018e-11,-2.165469791480141e-14,1.4416600228408927e-13,0.5668789630269505,0.6070686543717586,0.985469511877586
0.0123,0.972077257514851,-0.12878868312877664,0.6601744109500749,-0.10798103028498968,0.6505086457736587,-0.17994465284950156,0.3496175326156977,0.03495369013427513,0.0008558366291152663,-0.00033012396083181584,0.06986747415503812,-0.0033690551288497296,1.0847960674307924,1.3971760837998892,0.0009999797037334906,7.696281870191015e-5,0.00015817737642496866,0.055593289786549226,-6.850461816819462e-10,4.613244139636427e-9,1.2146541929807938e-11,-2.1417217256511156e-14,1.441638597916483e-13,0.566868888079745,0.6070789974721756,0.985580141714164
0.0124,0.9721300833515064,-0.12888182486118543,0.6602086735672902,-0.10804983379875423,0.6505409773312263,-0.1800219307254442,0.3507688029657727,0.035165162478342636,0.0008560113829003157,-0.00033028919057343284,0.0698655114825026,-0.0033754402247567353,1.084818132486947,1.3972200819480127,0.0010000289278455758,7.696420586366934e-5,0.00015813733616399988,0.05559319831814278,-6.753411221294587e-10,4.613175777515357e-9,1.064412467984282e-11,-2.109514342143089e-14,1.4416172534994256e-13,0.5668591469606857,0.6070889978593365,0.9856871058885283
0.0125,0.972180405740826,-0.12897177502334306,0.6602412805403688,-0.10811624175575038,0.6505716750960522,-0.1800964374957166,0.3519161010478842,0.035375915876743214,0.0008561791457347645,-0.00033044536984579246,0.06986355506954568,-0.003381825179172861,1.0848391976972052,1.397262239813916,0.0010000767591931132,7.696559307729189e-5,0.000158095006222173,0.05559310665892536,-6.630671440930479e-10,4.613107985652927e-9,9.174989332940436e-12,-2.069516308668712e-14,1.4415960874429297e-13,0.5668498503846435,0.607098541871598,0.9857891886753893
0.0126,0.972228352740278,-0.1290586450675227,0.6602723187436219,-0.10818033962540291,0.6506008279924862,-0.18016827443773878,0.353059423603409,0.03558594930643906,0.0008563402758152167,-0.00033059282058660626,0.0698616046897367,-0.003388209721367575,1.0848593153202688,1.3973025986801169,0.0010001231938952125,7.696698033985761e-5,0.0001580505045622141,0.05559301480958463,-6.484191681443401e-10,4.613041080030833e-9,7.807005117697673e-12,-2.022396292940638e-14,1.4415751976002052e-13,0.5668411090664897,0.607107515847317,0.9858851743494571
0.0127,0.9722740524073308,-0.12914254644599782,0.6603018750513615,-0.10824221287713666,0.6506285249448779,-0.18023754282893073,0.3541987673737241,0.035795261744392425,0.000856495131338276,-0.00033073186473358575,0.069859660116645,-0.0033945935806103437,1.0848785376148404,1.3973411998291332,0.0010001682280709827,7.696836764844633e-5,0.00015800394914684934,0.05559292277080824,-6.315921148549606e-10,4.612975376630773e-9,6.6080412627113e-12,-1.9688229626715187e-14,1.4415546818244618e-13,0.5668330337210952,0.6071158061248507,0.985973847185442
0.0128,0.9723176327994527,-0.12922359061104158,0.6603300363378991,-0.1083019469803764,0.6506548548775771,-0.1803043439467124,0.3553341291002061,0.03600385216756551,0.0008566440705005463,-0.00033086282422444246,0.06985772112383991,-0.003400976486170635,1.0848969168396223,1.397378084543482,0.0010002118578395327,7.696975500013784e-5,0.0001579554579388048,0.05559283054328384,-6.127809047965351e-10,4.6129111914344475e-9,5.645966996578123e-12,-1.9094649855740047e-14,1.4415346379689096e-13,0.5668257350633313,0.6071232990425561,0.9860539914580542
0.0129,0.9723592219741123,-0.1293018890149274,0.6603568894775462,-0.10835962740454698,0.6506799067149334,-0.1803687790685038,0.3564655055242321,0.036211719552920546,0.0008567874514986317,-0.000330986020996888,0.06985578748489073,-0.003407358167317916,1.0849145052533167,1.3974132941056812,0.0010002540793199717,7.697114239201196e-5,0.00015790514890080668,0.055592738127699076,-5.921804585406902e-10,4.612848840423552e-9,4.98865154789499e-12,-1.8449910293607507e-14,1.4415151638867588e-13,0.5668193238080694,0.6071298809387901,0.9861243914420039
0.013,0.9723989479887779,-0.1293775531099285,0.6603825213446146,-0.10841533961907317,0.6507037693812967,-0.18043094947172486,0.3575928933871788,0.036418862877419744,0.0008569256325291359,-0.0003311017769886339,0.06985385897336681,-0.003413738353321654,1.0849313551146254,1.3974468697982478,0.0010002948886314086,7.697252982114852e-5,0.00015785313999558097,0.05559264552474161,-5.699856966590511e-10,4.612788639579785e-9,4.703964145258692e-12,-1.7760697617444074e-14,1.4414963574312183e-13,0.5668139106701802,0.6071354381519096,0.9861838314120014
0.0131,0.9724369389009178,-0.12945069434831827,0.6604070188134159,-0.1084691690933798,0.6507265318010165,-0.18049095643379556,0.35871628943042305,0.036625281118025335,0.0008570589717886627,-0.0003312104141373916,0.06985193536283746,-0.0034201167734513164,1.084947518682251,1.3974788529037003,0.0010003342818929526,7.697391728462732e-5,0.00015779954918585385,0.05559255273509908,-5.463915397232434e-10,4.612730904884846e-9,4.859774017266051e-12,-1.7033698504376254e-14,1.4414783164554988e-13,0.566809606364535,0.6071398570202717,0.9862310956427568
0.0132,0.9724733227680005,-0.12952142418236998,0.6604304687582616,-0.10852120129689168,0.6507482828984424,-0.1805489012321359,0.35983569039534163,0.03683097325169953,0.0008571878274738162,-0.0003313122543808727,0.06985001642687201,-0.0034264931569763708,1.0849630482148958,1.3975092847045554,0.001000372255223713,7.697530477952817e-5,0.00015774449443435143,0.05559245975945916,-5.215929083048935e-10,4.6126759523204325e-9,5.523950392513874e-12,-1.6275599631530592e-14,1.4414611388128095e-13,0.5668065216060051,0.6071430238822334,0.9862649684089805
0.0133,0.972508227647494,-0.1295898540643569,0.6604529580534635,-0.1085715216990336,0.6507691115979245,-0.18060488514416587,0.3609510930233116,0.03703593825540456,0.0008573125577812004,-0.00033140761965678875,0.0698481019390398,-0.003432867233166284,1.0849779959712615,1.397538206483331,0.0010004088047427986,7.69766923029309e-5,0.0001576880937037998,0.055592366598509475,-4.957847229756271e-10,4.612624097868241e-9,6.764362499598974e-12,-1.54930876760336e-14,1.4414449223563606e-13,0.5668047671094615,0.6071448250761515,0.9862842339853825
0.0134,0.972541776858202,-0.129656094375447,0.6604745702322984,-0.10862021480407354,0.6507891032172692,-0.18065900810387045,0.3620624949039405,0.037240175243920835,0.0008574335075374071,-0.00033149682865694295,0.0698461916823117,-0.003439238735342355,1.0849924114643605,1.3975656694848524,0.001000443934464772,7.697807985186772e-5,0.0001576304596894486,0.05559227325543244,-4.692446930859733e-10,4.612575580609917e-9,8.608539833050637e-12,-1.469493363271106e-14,1.4414297413982292e-13,0.5668043701008512,0.607145220976745,0.986288508124181
0.0135,0.9725739922252633,-0.12972021947495477,0.6604953177991124,-0.10866733501381619,0.6508082671749365,-0.18071133096479647,0.36316991067691784,0.037443686230431726,0.000857550735674533,-0.0003315800933845635,0.06984428563623428,-0.0034456075105589678,1.0850062896598034,1.3975918802493021,0.0010004777821467743,7.697946742318078e-5,0.00015757159715275312,0.055592179774040615,-4.435003424294037e-10,4.612529320488535e-9,1.0427602843209877e-11,-1.3920855902318924e-14,1.4414152660125627e-13,0.5668040075918369,0.6071453768031692,0.9862909083390449
0.0136,0.9726048865013236,-0.12978227149779115,0.6605152080841973,-0.10871291312845867,0.6508266090899597,-0.1807618882340854,0.36427335402815775,0.0376464733687705,0.0008576642766042304,-0.0003316575338938465,0.06984238378730863,-0.0034519734757948507,1.085019630093866,1.3976169304169082,0.0010005104190874883,7.69808550155336e-5,0.00015751151204104852,0.05559208617338949,-4.1903042020915904e-10,4.612484846645146e-9,1.1994305815862886e-11,-1.3182972926237074e-14,1.4414013518081009e-13,0.5668032070239708,0.6071457209315753,0.9862962089932522
0.0137,0.9726344931398067,-0.1298422932788088,0.6605342631743256,-0.10875698129568806,0.6508441507460375,-0.18081071715240857,0.3653728345981475,0.03784853819446532,0.0008577742232868949,-0.00033172927311242163,0.06984048607950873,-0.0034583365385266415,1.0850324455933267,1.3976408504399405,0.0010005418713367414,7.698224262804975e-5,0.0001574502347988933,0.055591992457741504,-3.9579280399827153e-10,4.612442123911549e-9,1.332077718080607e-11,-1.2480131830903597e-14,1.4413879876438022e-13,0.5668019937890257,0.6071462424471711,0.9863042419648789
0.0138,0.9726628455941364,-0.1299003276528603,0.6605525051562707,-0.10879957166319144,0.6508609139268692,-0.18085785496043738,0.3664683620273743,0.03804988224304434,0.0008578806686829223,-0.0003317954339679184,0.06983859245680861,-0.0034646966062309805,1.0850447489849648,1.3976636707706709,0.0010005721649443604,7.69836302598528e-5,0.00015738779587084602,0.055591898631359125,-3.737453713697747e-10,4.612401117119551e-9,1.4419145367835772e-11,-1.1811179742756614e-14,1.441375162378626e-13,0.5668003932787746,0.6071469304351654,0.9863148391320014
0.0139,0.9726899773177369,-0.12995641745479816,0.6605699561168051,-0.10884071637865592,0.6508769204161533,-0.18090333889884316,0.3675599459563254,0.038250507050035715,0.0008579837057527083,-0.00033185613938796634,0.06983670286318225,-0.0034710535863845056,1.0850565530955592,1.3976854218613701,0.0010006013259601725,7.69850179100663e-5,0.00015732422570146522,0.05559180469850478,-3.52845999896701e-10,4.61236179110095e-9,1.5301538806748396e-11,-1.1174963788234205e-14,1.4413628648715304e-13,0.56679843088499,0.6071477739807666,0.9863278323726953
0.014,0.9727159217640318,-0.13001060551947496,0.6605866381427016,-0.10888044758976856,0.6508921919975891,-0.1809472062082972,0.36864759602548797,0.038450414150967636,0.0008580834274566486,-0.0003319115123001951,0.06983481724260363,-0.0034774073864638575,1.0850678707518886,1.397706134164309,0.0010006293804340047,7.698640557781386e-5,0.00015725955473530948,0.05559171066344096,-3.3305256715208263e-10,4.612324110687551e-9,1.598008592734034e-11,-1.0570331093774456e-14,1.441351083981475e-13,0.5667961319994451,0.6071487621691827,0.9863430535650367
0.0141,0.9727407123864451,-0.13006293468174326,0.6606025733207334,-0.1089187974442164,0.650906750454875,-0.18098949412947093,0.36973132187534924,0.03864960508136824,0.0008581799267551388,-0.00033196167563223405,0.06983293553904674,-0.0034837579139456727,1.0850787147807321,1.3977258381317585,0.0010006563544156836,7.698779326221903e-5,0.00015719381341693724,0.05559161653043005,-3.143229507089531e-10,4.612288040711156e-9,1.646691515940796e-11,-9.996128785815489e-15,1.4413398085674175e-13,0.5667935220139126,0.6071498840856219,0.9863603345871016
0.0142,0.9727643826384008,-0.13011344777645567,0.6606177837376729,-0.10895579808968663,0.6509206175717103,-0.18103023990303563,0.37081113314639647,0.03884808137676571,0.000858273296608575,-0.000332006752311713,0.06983105769648561,-0.003490105076306593,1.0850890980088683,1.39774456421599,0.0010006822739550372,7.698918096240538e-5,0.0001571270321909071,0.055591522303734556,-2.9661502814034453e-10,4.6122535460035645e-9,1.677415493274767e-11,-9.451203990795375e-15,1.4413290274883181e-13,0.5667906263201655,0.6071511288152929,0.9863795073169662
0.0143,0.9727869659733227,-0.13016218763846474,0.6606322914802931,-0.10899148167386623,0.6509338151317934,-0.18106948076966264,0.3718870394791167,0.03904584457268818,0.0008583636299773524,-0.0003320468652662613,0.0698291836588942,-0.0034964487810232544,1.0850990332630768,1.397762342869274,0.0010007071651018916,7.69905686774965e-5,0.00015705924150177762,0.05559142798761688,-2.7988667701928997e-10,4.612220591396582e-9,1.6913933677155833e-11,-8.934403835152228e-15,1.4413187296031348e-13,0.5667874703099764,0.6071524854434037,0.9864004036327062
0.0144,0.9728084958446349,-0.130209197102623,0.6606461186353672,-0.10902588034444237,0.6509463649188235,-0.1811072539700234,0.37295905051399736,0.03924289620466384,0.0008584510198218673,-0.0003320821374235086,0.06982731337024653,-0.0035027889355722986,1.0851085333701358,1.3977792045438817,0.0010007310539060744,7.699195640661595e-5,0.0001569904717941073,0.05559133358633952,-2.6409577491882214e-10,4.612189141722009e-9,1.689837982242885e-11,-8.44457544532414e-15,1.4413089037708265e-13,0.5667840793751185,0.6071539430551629,0.9864228554123979
0.0145,0.9728290057057613,-0.13025451900378304,0.6606592872896677,-0.10905902624910206,0.6509582887164995,-0.18114359674478914,0.3740271758915256,0.03943923780822084,0.0008585355591025149,-0.0003321126917110845,0.06982544677451658,-0.0035091254474303633,1.0851176111568246,1.3977951796920842,0.0010007539664174127,7.699334414888733e-5,0.0001569207535124547,0.05559123910416489,-2.492001994119734e-10,4.61215916181165e-9,1.6739621798363097e-11,-7.980565947749199e-15,1.441299538850352e-13,0.5667804789073644,0.6071554907357787,0.9864466945341173
0.0146,0.9728485290101255,-0.13029819617679744,0.6606718195299677,-0.10909095153553244,0.6509696083085201,-0.18117854633463124,0.3750914252521886,0.039634870918887344,0.0008586173407796914,-0.00033213865105661844,0.06982358381567834,-0.0035154582240740874,1.0851262794499221,1.3978102987661525,0.0010007759286857333,7.699473190343417e-5,0.00015685011710137836,0.05559114454535546,-2.3515782807177695e-10,4.612130616497304e-9,1.6449788034754965e-11,-7.541222468865512e-15,1.4412906237006704e-13,0.5667766942984871,0.6071571175704593,0.9864717528759402
0.0147,0.9728670992111517,-0.13034027145651875,0.6606837374430397,-0.10912168835142054,0.6509803454785841,-0.18121213998022104,0.37615180823647354,0.03982979707219152,0.000858696457813792,-0.0003321601383877401,0.06982172443770583,-0.00352178717298011,1.0851345510762067,1.3978245922183574,0.0010007969667608634,7.699611966938006e-5,0.00015677859300543674,0.05559104991417365,-2.2192653847126535e-10,4.612103470610774e-9,1.6041006961400832e-11,-7.12539213511117e-15,1.4412821471807397e-13,0.5667727509402593,0.6071588126444131,0.9864978623159428
0.0148,0.9728847497622636,-0.13038078767779956,0.6606950631156568,-0.10915126884445349,0.6509905220103905,-0.18124441492222992,0.3772083344848677,0.04002401780366152,0.0008587730031652128,-0.00033217727663207886,0.06981986858457302,-0.0035281122016250703,1.085142438862458,1.3978380905009697,0.0010008171066926298,7.699750744584857e-5,0.0001567062116691885,0.055590955214881936,-2.0946420818347093e-10,4.6120776889838635e-9,1.552540700809708e-11,-6.731922072924263e-15,1.4412740981495197e-13,0.5667686742244539,0.6071605650428484,0.9865248547322011
0.0149,0.9729015141168852,-0.13041978767549242,0.660705818634592,-0.10917972516231836,0.6510001596876382,-0.18127540840132916,0.3782610136378583,0.04021753464882552,0.0008588470697943493,-0.0003321901887172645,0.06981801620025391,-0.0035344332174856072,1.0851499556354545,1.3978508240662608,0.0010008363745308598,7.69988952319633e-5,0.0001566330035371921,0.05559086045174275,-1.9772871478142692e-10,4.612053236448374e-9,1.4915116604640112e-11,-6.359659408742898e-15,1.4412664654659687e-13,0.566764489542844,0.6071623638509736,0.9865525620027912
0.015,0.9729174257284406,-0.13045731428444993,0.6607160260866178,-0.10920708945270224,0.6510092802940262,-0.1813051576581902,0.3793098553359326,0.04041034914321168,0.0008589187506615975,-0.00033219899757092644,0.06981616722872251,-0.0035407501280383604,1.0851571142219756,1.3978628233665018,0.0010008547963253804,7.700028302684781e-5,0.0001565589990540061,0.05559076562901857,-1.866779358381659e-10,4.612030077836108e-9,1.4222264180826306e-11,-6.007451269005169e-15,1.4412592379890455e-13,0.5667602222872021,0.607164198153997,0.9865808160057891
0.0151,0.9729325180503535,-0.1304934103395246,0.6607257075585075,-0.10923339386329221,0.6510179056132529,-0.1813336999334843,0.3803548692195776,0.040602462822348154,0.0008589881387273529,-0.0003322038261206943,0.06981432161395279,-0.0035470628407599683,1.0851639274487994,1.3978741188539632,0.0010008723981260188,7.700167082962566e-5,0.00015648422866418907,0.055590670750971814,-1.762697489267203e-10,4.612008177978868e-9,1.3458978166452029e-11,-5.674144780149163e-15,1.441252404577709e-13,0.5667558978493014,0.6071660570371268,0.9866094486192705
0.0152,0.972946824536048,-0.13052811867556904,0.6607348851370334,-0.10925867054177534,0.6510260574290175,-0.18136107246788286,0.38139606492928074,0.04079387722176311,0.0008590553269520114,-0.0003322047972941976,0.06981247929991877,-0.0035533712631270697,1.0851704081427056,1.397884740980916,0.001000889205982602,7.700305863942042e-5,0.00015640872281229949,0.05559057582186495,-1.6646203162012327e-10,4.611987501708456e-9,1.2637386991313697e-11,-5.3585870686129876e-15,1.4412459540909181e-13,0.5667515416209143,0.6071679295855714,0.9866382917213118
0.0153,0.9729603786389477,-0.1305614821274358,0.6607435809089688,-0.10928295163583873,0.6510337575250189,-0.18138731250205714,0.3824334521055292,0.04098459387698471,0.0008591204082959684,-0.0003322020340190658,0.06981064023059441,-0.0035596753026163035,1.0851765691304727,1.3978947201996317,0.0010009052459449567,7.700444645535567e-5,0.00015633251194289592,0.055590480845960404,-1.5721266149140727e-10,4.611968013856673e-9,1.1769619085207673e-11,-5.059625260834734e-15,1.4412398753876314e-13,0.5667471789938142,0.6071698048845392,0.9866671771899888
0.0154,0.9729732138124766,-0.13059354352997743,0.6607518169610864,-0.10930626929316943,0.6510410276849559,-0.1814124572766786,0.3834670403888101,0.04117461432354112,0.0008591834757196199,-0.00033219565922292866,0.06980880434995376,-0.0035659748667043094,1.0851824232388796,1.3979040869623807,0.0010009205440629104,7.7005834276555e-5,0.00015625562650053686,0.05559038582752064,-1.4847951611360493e-10,4.6119496792553234e-9,1.0867802877930338e-11,-4.776106483252493e-15,1.441234157326808e-13,0.5667428353597737,0.6071716720192383,0.9866959369033775
0.0155,0.9729853635100589,-0.13062434571804654,0.6607596153801591,-0.10932865566145458,0.6510478896925274,-0.1814365440324185,0.3844968394196107,0.0413639400969605,0.0008592446221833616,-0.00033218579583341564,0.06980697160197076,-0.003572269862867726,1.0851879832947053,1.3979128717214344,0.00100093512638629,7.700722210214195e-5,0.00015617809692978094,0.05559029077080812,-1.4022047305974924e-10,4.611932462736208e-9,9.9440667992781e-12,-4.50687786230437e-15,1.4412287887674064e-13,0.5667385361105653,0.607173520074877,0.9867244027395541
0.0156,0.9729968611851182,-0.1306539315264957,0.6607669982529598,-0.10935014288838124,0.651054365331432,-0.1814596100099482,0.38552285883841825,0.041552572732771006,0.000859303940647589,-0.0003321725667781563,0.06980514193061943,-0.003578560198583192,1.0851932621247289,1.3979211049290636,0.0010009490189649224,7.700860993124012e-5,0.00015609995367518666,0.055590195680085275,-1.323934099028728e-10,4.611916329131128e-9,9.010539279047333e-12,-4.250786524428459e-15,1.4412237585683856e-13,0.5667343066379626,0.6071753381366639,0.9867524065765946
0.0157,0.9730077402910786,-0.13068234379017743,0.6607739876662612,-0.10937076312163647,0.6510604763853689,-0.18148169244993906,0.3865451082857199,0.041740513766500814,0.0008593615240726981,-0.0003321560949847802,0.06980331527987375,-0.003584845781327347,1.085198272555729,1.3979288170375395,0.001000962247848635,7.700999776297307e-5,0.00015602122718131253,0.05559010055961456,-1.249562042160083e-10,4.611901243271888e-9,8.079348747034422e-12,-4.006679596062853e-15,1.4412190555887044e-13,0.5667301723337379,0.6071771152898072,0.9867797802925748
0.0158,0.9730180342813638,-0.13070962534394434,0.6607806057068363,-0.10939054850890739,0.6510662446380369,-0.18150282859306244,0.38756359740200297,0.04192776473367808,0.0008594174654190847,-0.0003321365033809168,0.06980149159370776,-0.00359112651857683,1.0852030274144846,1.3979360384991326,0.0010009748390872543,7.701138559646438e-5,0.00015594194789271708,0.055590005413658425,-1.1786673357218815e-10,4.6118871699902875e-9,7.1626236330357164e-12,-3.77340420364564e-15,1.4412146686873215e-13,0.5667261585896642,0.6071788406195152,0.986806355765571
0.0159,0.973027776609398,-0.13073581902264894,0.6607868744614579,-0.10940953119788106,0.6510716918731347,-0.18152305567998964,0.38857833582775453,0.04211432716983097,0.0008594718576471441,-0.0003321139148941958,0.06979967081609541,-0.0035974023178082797,1.085207539527775,1.3979427997661142,0.001000986818730608,7.701277343083763e-5,0.0001558621462539589,0.05558991024647931,-1.1108287554444572e-10,4.611874074118132e-9,6.272492366847669e-12,-3.5498074736149354e-15,1.441210586723196e-13,0.5667222907975145,0.6071805032109963,0.9868319648736591
0.016,0.9730370007286048,-0.13076096766114387,0.6607928160168988,-0.10942774333624457,0.6510768398743614,-0.181542410951392,0.38958933320346195,0.04230020261048764,0.0008595247937172723,-0.00033208845245224675,0.0697978528910107,-0.0036036730864983345,1.0852118217223783,1.3979491312907555,0.001000998212828523,7.701416126521637e-5,0.00015578185270959647,0.055589815062339676,-1.0456250770581337e-10,4.6118619204872215e-9,5.421083378266631e-12,-3.334736532408826e-15,1.4412067985552862e-13,0.5667185943490615,0.6071820921494585,0.9868564394949151
0.0161,0.9730457400924083,-0.13078511409428165,0.6607984524599319,-0.109445217071685,0.6510817104254156,-0.18156093164794093,0.3905965991696123,0.04248539259117625,0.000859576366589865,-0.00033206023898269915,0.06979603776242763,-0.0036099387321236348,1.085215886825074,1.3979550635253273,0.001001009047430826,7.701554909872419e-5,0.0001557010977041884,0.05558971986550196,-9.826350762932377e-11,4.611850673929359e-9,4.620525097088986e-12,-3.127038506465406e-15,1.4412032930425512e-13,0.566715094636078,0.6071835965201104,0.9868796115074149
0.0162,0.9730540281542324,-0.1308083011569149,0.6608038058773301,-0.10946198455188945,0.6510863253099964,-0.18157865501030773,0.3916001433666929,0.04266989864742498,0.000859626669225318,-0.0003320293974131825,0.0697942253743202,-0.0036161991621608187,1.0852197476626413,1.3979606269221005,0.001001019348587344,7.701693693048466e-5,0.00015561991168229315,0.055589624660228626,-9.214375288800973e-11,4.611840299276346e-9,3.882945953111124e-12,-2.9255605222227734e-15,1.44120005904395e-13,0.566711817050337,0.6071850054081603,0.9869013127892347
0.0163,0.9730618983675009,-0.1308305716838961,0.6608088983558663,-0.10947807792454499,0.6510907063118027,-0.18159561827916373,0.3925999754351909,0.042853722314761984,0.0008596757945840269,-0.00033199605067132655,0.06979241567066241,-0.003622454284086525,1.0852234170618582,1.397965851933346,0.0010010291423479046,7.701832475962136e-5,0.0001555383250884693,0.05558952945078212,-8.616112105490396e-11,4.611830761359986e-9,3.2204743761294255e-12,-2.7291497061190235e-15,1.4411970854184412e-13,0.5667087869836114,0.6071863078988164,0.9869213752184504
0.0164,0.9730693841856379,-0.1308519685100779,0.6608137519823133,-0.1094935293373387,0.6510948752145332,-0.18161185869518032,0.3935961050155936,0.043036865128715414,0.0008597238356263873,-0.00033196032168476066,0.06979060859542824,-0.003628704005377394,1.0852269078495045,1.3979707690113352,0.0010010384547623347,7.701971258525785e-5,0.00015545636836727537,0.05558943424142487,-8.027348970303894e-11,4.6118220250120795e-9,2.6452387959402568e-12,-2.5366531845922462e-15,1.4411943610249835e-13,0.5667060298276739,0.6071874930772871,0.9869396306731382
0.0165,0.9730765190620672,-0.13087253447031283,0.6608183888434438,-0.10950837093795769,0.6510988538018868,-0.1816274134990288,0.39458854174838814,0.043219328624813445,0.0008597708853127952,-0.0003319223333811145,0.0697888040925917,-0.0036349482335100627,1.0852302328523586,1.3979754086083387,0.0010010473118804608,7.70211004065177e-5,0.00015537407196326993,0.05558933903641936,-7.44387364054478e-11,4.6118140550644295e-9,2.169367642340046e-12,-2.346918084080551e-15,1.4411918747225358e-13,0.5667035709742975,0.6071885500287808,0.9869559110313738
0.0166,0.9730833364502127,-0.13089231239945343,0.6608228310260309,-0.10952263487408902,0.6511026638575623,-0.18164231993138052,0.3955772952740617,0.04340111433858424,0.0008598170366036462,-0.0003318822086880176,0.06978700210612676,-0.0036411868759611715,1.0852334048971997,1.3979798011766278,0.0010010557397521107,7.702248822252451e-5,0.00015529146632101148,0.05558924384002801,-6.861473873516306e-11,4.611806816348839e-9,1.8049893451251546e-12,-2.1587915310220267e-15,1.4411896153700571e-13,0.5667014358152549,0.6071894678385056,0.9869700481712337
0.0167,0.9730898698034982,-0.13091134513235234,0.6608271006168475,-0.10953635329341976,0.6511063271652587,-0.18165661523290685,0.3965623752331016,0.04358222380555595,0.000859862382459336,-0.0003318400705330994,0.06978520258000742,-0.003647419840207359,1.0852364368108063,1.3979839771684728,0.0010010637644271112,7.702387603240182e-5,0.00015520858188505858,0.05558914865651328,-6.275937426521743e-11,4.611800273697109e-9,1.5642323340919678e-12,-1.97112065185477e-15,1.441187571826506e-13,0.566699649742319,0.60719023559167,0.9869818739707934
0.0168,0.973096152575348,-0.13092967550386206,0.6608312197026661,-0.10954955834363704,0.6511098655086749,-0.18167033664427912,0.397543791265995,0.04376265856125675,0.0008599070158402603,-0.0003317960418439897,0.06978340545820771,-0.0036536470337252647,1.0852393414199577,1.3979879670361455,0.0010010714119552892,7.702526383527322e-5,0.00015512544909996977,0.05558905349013762,-5.6830520568643634e-11,4.611794391941043e-9,1.4592250390368703e-12,-1.7827525730168766e-15,1.4411857329508413e-13,0.5666982381472628,0.6071908423734822,0.9869912203081292
0.0169,0.9731022182191855,-0.1309473463488352,0.6608352103702599,-0.1095622821724279,0.6511133006715095,-0.18168352140616867,0.39852155301322906,0.0439424201412148,0.000859951029706815,-0.00033175024554831786,0.0697816106847016,-0.0036598683639915267,1.0852421315514327,1.3979918012319166,0.001001078708386472,7.702665163026229e-5,0.00015504209841030357,0.05558895834516348,-5.07860552184744e-11,4.6117891359124425e-9,1.5020958897562477e-12,-1.5925344209464432e-15,1.4411840876020219e-13,0.566697226421859,0.6071912772691506,0.9869979190613171
0.017,0.973108100188435,-0.13096440050212432,0.6608390947064016,-0.10957455692747944,0.6511166544374617,-0.18169620675924686,0.3994956701152911,0.044121510080958264,0.0008599945170193956,-0.00033170280457371355,0.06977981820346307,-0.0036660837384827854,1.0852448200320102,1.397995510208057,0.001001085679770486,7.70280394164926e-5,0.00015495856026061854,0.0555888632258533,-4.458385578774221e-11,4.61178447044311e-9,1.7049733160464947e-12,-1.399313322081559e-15,1.4411826246390067e-13,0.5666966399578806,0.6071915293638834,0.987001802108433
0.0171,0.973113829428539,-0.1309808786293719,0.6608428930971015,-0.10958641309030065,0.6511199468472234,-0.18170842797092096,0.4004661525420036,0.04429992998570567,0.0008600375637253585,-0.0003316538355748811,0.0697780279628493,-0.003672293070127153,1.0852474187721033,1.397999122572779,0.001001092351674823,7.702942719316688e-5,0.00015487486292624285,0.055588768136184845,-3.819702332062697e-11,4.611780357023033e-9,2.0741920586460836e-12,-1.2023419747904663e-15,1.441181331957053e-13,0.5666964937080359,0.6071915932020012,0.9870027864267515
0.0172,0.9731193552307348,-0.13099674944436143,0.6608465706137668,-0.10959782595209959,0.6511231413345401,-0.1817201550187755,0.40143302071087233,0.04447768369401132,0.0008600800275037172,-0.00033160324721754757,0.06977624005344397,-0.003678496452023946,1.085249909831093,1.3980026057054387,0.0010010987311484304,7.703081496205639e-5,0.00015479096396648988,0.05558867307071759,-3.206161656603869e-11,4.61177666245633e-9,2.4406234836150252e-12,-1.0132153629673559e-15,1.441180170300497e-13,0.5666964834349107,0.6071916289396205,0.987003369507797
0.0173,0.9731246506636323,-0.13101199866004923,0.6608501086090741,-0.10960878406591422,0.6511262182380516,-0.18173137378088683,0.40239629117888337,0.044654774287992055,0.0008601218326841352,-0.0003315509975447363,0.06977445452298793,-0.003684693932799388,1.08525228391254,1.3980059412695198,0.0010011048222498288,7.703220272415467e-5,0.00015470684126254469,0.055588578026309586,-2.638154262878723e-11,4.611773323159809e-9,2.7254444696196864e-12,-8.37366572549955e-16,1.4411791209029056e-13,0.5666964594440282,0.6071917123978648,0.9870047311801035
0.0174,0.9731297228607316,-0.13102664087988156,0.6608535115616725,-0.1096192982085618,0.6511291816320054,-0.18174209648631645,0.40335597591119104,0.04483120388780871,0.0008601629988776118,-0.00033149712818023193,0.06977267135948058,-0.0036908854881930494,1.085254544159627,1.398009135461659,0.001001110634373735,7.703359047937534e-5,0.00015462250212017846,0.05558848300362149,-2.11398240774957e-11,4.61177032703492e-9,2.934209236686017e-12,-6.743477350260219e-16,1.4411781799114199e-13,0.5666964227593677,0.6071918400145675,0.9870068133247458
0.0175,0.9731345789555329,-0.1310406907073047,0.6608567839502111,-0.10962937915685957,0.6511320355906496,-0.18175233536412602,0.40431208687294967,0.04500697461362215,0.0008602035456951465,-0.0003314416807478196,0.06977089055092124,-0.0036970710939445007,1.0852566937155368,1.3980121944784938,0.0010011161769148667,7.703497822763196e-5,0.00015453795384516233,0.05558838800331396,-1.6319483480787025e-11,4.611767661983114e-9,3.0724720048399716e-12,-5.237109818833099e-16,1.4411773434731823e-13,0.5666963744049084,0.6071920082275626,0.9870095578227995
0.0176,0.9731392260815367,-0.13105416274576495,0.660859930253339,-0.10963903768762474,0.6511347841882317,-0.18176210264337708,0.40526463602931345,0.04518208858559323,0.0008602434927477383,-0.00033138469687128393,0.06976911208530928,-0.0037032507257933125,1.0852587357234516,1.3980151245166614,0.0010011214592679403,7.703636596883815e-5,0.00015445320374326738,0.05558829302604762,-1.1903543407284641e-11,4.611765315905839e-9,3.1457869941074912e-12,-3.8500844460958806e-16,1.4411766077353352e-13,0.5666963154046294,0.6071922134746839,0.98701290655534
0.0177,0.9731436713722432,-0.1310670715987086,0.6608629549497056,-0.10964828457767459,0.6511374314989999,-0.18177141055313134,0.4062136353454369,0.04535654792388283,0.000860282859646387,-0.00033132621817441013,0.06976733595064409,-0.003709424359479056,1.0852606733265553,1.3980179317727999,0.0010011264908276738,7.703775370290749e-5,0.00015436825912026495,0.055588198072483115,-7.87502642561148e-12,4.611763276704547e-9,3.159708424514532e-12,-2.5779225469260894e-16,1.4411759688450212e-13,0.5666962467825101,0.6071924521937656,0.9870168014034426
0.0178,0.9731479219611527,-0.1310794318695819,0.6608658625179599,-0.10965713060382636,0.6511399815972019,-0.18178027132245034,0.4071590967864744,0.04553035474865179,0.0008603216660020917,-0.00033126628628098284,0.06976556213492502,-0.003715591970741301,1.0852625096680297,1.398020622443546,0.0010011312809887838,7.703914142975357e-5,0.00015428312728192606,0.05558810314328111,-4.216955104390637e-12,4.6117615322806865e-9,3.119790516087046e-12,-1.4161454362013128e-16,1.441175422949382e-13,0.5666961695625299,0.6071927208226414,0.9870211842481825
0.0179,0.9731519849817656,-0.13109125816183115,0.6608686574367509,-0.10966558654289728,0.6511424385570853,-0.18178869718039573,0.40810103231758005,0.04570351118006098,0.0008603599314258519,-0.00033120494281478705,0.06976379062615143,-0.0037217535353196184,1.085264247891058,1.398023202725538,0.0010011358391459877,7.704052914929e-5,0.00015419781553402192,0.055588008239102246,-9.123520122452088e-13,4.611760070535708e-9,3.031587488850982e-12,-3.602744287991298e-17,1.4411749661955602e-13,0.5666960847686678,0.6071930157991451,0.9870259969706353
0.018,0.973155867567582,-0.13110256507890256,0.6608713441847283,-0.10967366317170457,0.6511448064528982,-0.18179670035602902,0.40903945390390856,0.045876019338271255,0.0008603976755286669,-0.0003311422293996076,0.06976202141232268,-0.003727909028953579,1.0852658911388229,1.398025678815412,0.0010011401746940025,7.704191686143035e-5,0.0001541123311823237,0.05558791336060716,2.0557602822017005e-12,4.6117588793710604e-9,2.9006535628322913e-12,5.941691604028717e-17,1.441174594730698e-13,0.5666959934249033,0.6071933335611107,0.9870311814518762
0.0181,0.9731595768521023,-0.13111336722424255,0.6608739272405407,-0.10968137126706554,0.6511470893588882,-0.18180429307841192,0.409974373510614,0.04604788134344349,0.000860434917921536,-0.0003310781876592294,0.06976025448143812,-0.0037340584273827526,1.085267442554507,1.3980280569098065,0.0010011442970275458,7.704330456608824e-5,0.00015402668153260255,0.0555878185084565,4.704359210327079e-12,4.611757946688196e-9,2.7325429580569178e-12,1.4516640165271392e-16,1.4411743047019376e-13,0.5666958965552156,0.6071936705463721,0.9870366795729805
0.0182,0.9731631199688268,-0.13112367920129728,0.6608764110828377,-0.10968872160579736,0.6511492913493033,-0.18181148757660598,0.41090580310285074,0.04621909931573852,0.0008604716782154586,-0.0003310128592174375,0.06975848982149715,-0.0037402017063467106,1.0852689052812934,1.3980303432053582,0.0010011482155413344,7.704469226317725e-5,0.00015394087389062963,0.055587723683310934,7.050422203507643e-12,4.611757260388563e-9,2.532809894550824e-12,2.216688824696025e-16,1.4411740922564211e-13,0.5666957951835837,0.6071940231927629,0.9870424332150235
0.0183,0.9731665040512556,-0.1311335156135131,0.6608788001902681,-0.10969572496471733,0.6511514164983914,-0.18181829607967281,0.41183375464577326,0.04638967537531723,0.0008605079760214343,-0.00033094628569801655,0.06975672742049913,-0.003746338841585024,1.0852702824623648,1.3980325438987051,0.0010011519396300858,7.704607995261096e-5,0.00015385491556217608,0.05558762888583109,9.110926693120405e-12,4.611756808373612e-9,2.3070085923399564e-12,2.8937222700319843e-16,1.4411739535412912e-13,0.5666956903339874,0.6071943879381175,0.9870483842590809
0.0184,0.9731697362328892,-0.13114289106433627,0.6608810990414816,-0.10970239212064263,0.6511534688804,-0.18182473081667405,0.41275824010453577,0.04655961164234045,0.000860543830950462,-0.00033087850872475156,0.06975496726644338,-0.003752469808837262,1.0852715772409036,1.3980346651864841,0.0010011554786885167,7.704746763430298e-5,0.0001537688138530131,0.055587534116677606,1.0902850110542244e-11,4.6117565785447915e-9,2.0606932714502627e-12,3.4872430376574264e-16,1.4411738847036902e-13,0.5666955830304056,0.6071947612202693,0.9870544745862275
0.0185,0.9731728236472279,-0.13115182015721305,0.6608833121151267,-0.10970873385039058,0.6511554525695772,-0.1818308040166713,0.4136792714442928,0.046728910236969075,0.0008605792626135416,-0.0003308095699214274,0.06975320934732929,-0.0037585945838429957,1.0852727927600934,1.3980367132653329,0.0010011588421113445,7.70488553081669e-5,0.0001536825760689118,0.05558743937651115,1.2443169887150068e-11,4.611756558803553e-9,1.7994181519076962e-12,4.0017298126947713e-16,1.4411738818907596e-13,0.5666954742968177,0.6071951394770525,0.9870606460775391
0.0186,0.973175773427772,-0.13116031749558973,0.6608854438898532,-0.10971476093077835,0.6511573716401706,-0.18183652790872615,0.4145968606301984,0.04689757327936395,0.0008606142906216721,-0.00033073951091182894,0.06975145365115623,-0.003764713142341797,1.0852739321631162,1.398038694331889,0.0010011620392932864,7.705024297411632e-5,0.00015359620951564337,0.05558734466599236,1.3748863454320785e-11,4.6117567370513465e-9,1.5287374537382066e-12,4.441661280266436e-16,1.4411739412496422e-13,0.5666953651572028,0.607195519146301,0.9870668406140908
0.0187,0.9731785927080215,-0.1311683976829126,0.6608874988443099,-0.10972048413862324,0.6511592301664284,-0.18184191472190023,0.41551101962740733,0.04706560288968593,0.000860648934585853,-0.0003306683733197411,0.06974970016592355,-0.003770825460073235,1.085274998593155,1.3980406145827895,0.0010011650796290595,7.705163063206482e-5,0.00015350972149897902,0.0555872499857819,1.4836908243431327e-11,4.611757101189622e-9,1.2542053969677341e-12,4.811516125494848e-16,1.4411740589274803e-13,0.5666952566355403,0.6071958966658484,0.9870730000769579
0.0188,0.9731812886214772,-0.13117607532262796,0.660889481457146,-0.10972591425074246,0.651161032222598,-0.18184697668525507,0.41642176040107354,0.047233001188095876,0.0008606832141170837,-0.0003305961987689488,0.06974794887963064,-0.0037769315127768803,1.0852759951933926,1.3980424802146718,0.0010011679725133813,7.7053018281926e-5,0.00015342311932468983,0.055587155336540385,1.5724281685858512e-11,4.6117576391198286e-9,9.81376201622249e-13,5.115773033502397e-16,1.4411742310714164e-13,0.5666951497558095,0.6071962684735287,0.987079066347216
0.0189,0.973183868301639,-0.13118336501818204,0.6608913962070108,-0.10973106204395326,0.6511627818829274,-0.1818517260278524,0.41732909491635156,0.047399770294754645,0.0008607171488263634,-0.0003305230288832369,0.06974619978027682,-0.0037830312761923048,1.0852769251070118,1.3980442974241738,0.0010011707273409685,7.705440592361346e-5,0.000153336410298547,0.05558706071892848,1.642796121297929e-11,4.611758338743416e-9,7.158040877276927e-13,5.358910689411516e-16,1.441174453828592e-13,0.5666950455419897,0.607196631007176,0.9870849813059404
0.019,0.9731863388820075,-0.13119028137302116,0.6608932475725533,-0.10973593829507289,0.6511644832216645,-0.18185617497875373,0.41823303513839577,0.047565912329823115,0.0008607507583246917,-0.00033044890528639024,0.06974445285586148,-0.003789124726059078,1.0852777914771952,1.3980460724079324,0.0010011733535065389,7.705579355704078e-5,0.00015324960172632173,0.05558696613360683,1.696492425617056e-11,4.611759187961837e-9,4.63043275310016e-13,5.545407778344616e-16,1.4411747233461503e-13,0.5666949450180601,0.607196980704624,0.9870906868342062
0.0191,0.9731887074960824,-0.1311968389905916,0.6608950400324228,-0.10974055378091858,0.6511661403130571,-0.1818603357670207,0.4191335930323605,0.04773142941346213,0.0008607840622230678,-0.00033037386960219376,0.06974270809438397,-0.00379521183811677,1.085278597447126,1.398047811362585,0.0010011758604048088,7.705718118212156e-5,0.00015316270091378508,0.055586871581236076,1.7352148246809226e-11,4.611760174676537e-9,2.2864798439516787e-13,5.67974298542412e-16,1.4411750357712326e-13,0.5666948492079998,0.6071973140037066,0.9870961248130888
0.0192,0.9731909812773648,-0.1312030524743396,0.6608967780652685,-0.1097449192783076,0.6511677572313529,-0.18186422062171492,0.4200307805634,0.04789632366583256,0.0008608170801324911,-0.0003302979634544324,0.06974096548384368,-0.0038012925881049527,1.0852793461599866,1.3980495204847692,0.0010011782574304961,7.705856879876939e-5,0.0001530757151667083,0.055586777062476875,1.760661061627218e-11,4.61176128678897e-9,1.817243500910064e-14,5.766394995772441e-16,1.4411753872509817e-13,0.5666947591357884,0.6071976273422577,0.9871012371236638
0.0193,0.9731931673593543,-0.1312089364277115,0.6608984661497396,-0.10974904556405715,0.6511693380507998,-0.181867841771898,0.42092460969666873,0.04806059720709526,0.000860849831663961,-0.00033022122846689103,0.06973922501223995,-0.003807366951763197,1.08528004075896,1.3980512059711225,0.0010011805539783176,7.705995640689786e-5,0.0001529886517908625,0.05558668257798987,1.774528879593633e-11,4.611762512200584e-9,-1.628291528222415e-13,5.809842494511997e-16,1.44117577393254e-13,0.5666946758254049,0.6071979171581111,0.9871059656470063
0.0194,0.9731952728755516,-0.13121450545415356,0.660900108764485,-0.1097529434149845,0.6511708868456456,-0.18187121144663151,0.4218150923973209,0.04822425215741109,0.000860882336428477,-0.0003301437062633544,0.06973748666757212,-0.0038134349048310713,1.0852806843872287,1.3980528740182823,0.0010011827594429905,7.706134400642058e-5,0.00015290151809201888,0.05558658812843571,1.7785160217178572e-11,4.611763838812829e-9,-3.088025590728954e-13,5.814564166765201e-16,1.4411761919630495e-13,0.5666946003008287,0.6071981798891009,0.9871102522641918
0.0195,0.973197304959457,-0.13121977415711203,0.6609017103881544,-0.1097566236079069,0.6511724076901383,-0.18187434187497709,0.42270224063051104,0.04838729063694091,0.0008609146140370381,-0.00033006543846760765,0.06973575043783961,-0.0038194964230481485,1.0852812801879759,1.3980545308228856,0.0010011848832192324,7.706273159725114e-5,0.0001528143213759486,0.055586493714475035,1.7743202311375807e-11,4.611765254527154e-9,-4.141935637169176e-13,5.785038697654469e-16,1.4411766374896526e-13,0.5666945335860392,0.6071984119730608,0.9871140388562956
0.0196,0.9731992707445706,-0.1312247571400332,0.6609032754993964,-0.10976009691964157,0.6511739046585254,-0.1818772452859964,0.42358606636139334,0.048549714765845575,0.000860946684100644,-0.0003299864667034355,0.06973401631104176,-0.0038255514821539972,1.0852818313043842,1.3980561825815703,0.0010011869347017598,7.706411917930312e-5,0.00015272706894842278,0.0555863993367685,1.763639250990494e-11,4.611766747245012e-9,-4.734479467283569e-13,5.725744772302224e-16,1.4411771066594912e-13,0.5666944767050153,0.6071986098478248,0.9871172673043928
0.0197,0.9732011773643927,-0.13122946900636337,0.6609048085768604,-0.10976337412700578,0.6511753818250549,-0.18187993390875093,0.4244665815551223,0.04871152666428596,0.000860978566230294,-0.0003299068325946229,0.06973228427517791,-0.00383160005788819,1.0852823408796362,1.3980578354909732,0.0010011889232852905,7.706550675249012e-5,0.00015263976811521262,0.05558630499597675,1.7481708244142866e-11,4.611768304867851e-9,-4.810114880812632e-13,5.641161075830878e-16,1.441177595619708e-13,0.5666944306817366,0.6071987699512267,0.987119879489559
0.0198,0.9732030319524237,-0.1312339243595488,0.6609063140991956,-0.10976646600681673,0.6511768432639747,-0.18188241997230234,0.4253437981768521,0.04887272845242292,0.0008610102800369874,-0.0003298265777649546,0.06973055431824743,-0.0038376421259902964,1.0852828120569147,1.3980594957477326,0.0010011908583645412,7.706689431672573e-5,0.00015255242618208924,0.05558621069276042,1.7296126945466488e-11,4.611769915297121e-9,-4.313299677496832e-13,5.535766293362843e-16,1.4411781005174453e-13,0.5666943965401823,0.6071988887211004,0.9871218172928697
0.0199,0.9732048416421639,-0.1312381378030358,0.6609077965450513,-0.10976938333589173,0.6511782930495326,-0.18188471570571227,0.42621772819173726,0.0490333222504173,0.0008610418451317234,-0.00032974574383821573,0.06972882642824971,-0.0038436776621998867,1.0852832479794026,1.3980611695484852,0.0010011927493342294,7.706828187192355e-5,0.00015246505045482384,0.05558611642778018,1.7096626045252714e-11,4.611771566434272e-9,-3.18849165707669e-13,5.414039110020544e-16,1.441178617499845e-13,0.5666943753043314,0.6071989625952797,0.9871230225953999
0.02,0.9732066135671135,-0.13124212394027063,0.6609092603930764,-0.10977213689104795,0.6511797352559762,-0.1818868333380423,0.42708838356493195,0.049193310178429976,0.0008610732811255017,-0.00032966437243819104,0.0697271005931841,-0.0038497066422565323,1.0852836517902826,1.3980628630898686,0.0010011946055890721,7.706966941799717e-5,0.00015237764823918757,0.05558602220169665,1.6900182974878438e-11,4.611773246180754e-9,-1.3801486192927036e-13,5.280458210926394e-16,1.4411791427140496e-13,0.5666943679981636,0.6071989880115988,0.987123437278225


==> data/tuned_2nd_4mF.csv <==
0.0,1.0067552230867676,-0.04029913889433856,0.20330299948998976,0.05885597151382375,0.2003031078414946,-0.01608748059654234,0.2023045116349568,0.008124112353003962,0.00027215096174116113,-2.1857989940954254e-5,0.0704451141318348,-0.002805774194391405,1.084409521544636,0.42905269937584717,0.00030726430293843217,7.681607573460792e-5,-1.097851263284566e-18,0.05652532574499436,4.012354050806741e-37,4.600042785237128e-9,3.761581922631321e-37,0.0,1.437513370386603e-13,0.5652532574498266,0.18668122698804349,1.0029101451838416,1.002628620510921,-0.023761495203446607,0.0
0.0001,0.9765647370627425,-0.03783094430476465,0.21047393629884095,0.054101459305517005,0.3163723593479134,-0.0275422733138001,0.20252577415633302,0.008136246423676856,0.0002730827800036615,-2.3173946330639675e-5,0.07044548928493377,-0.0028065016757553357,1.0843916404888447,0.4291576592151919,0.0003072654779804002,7.681607576341647e-5,3.5233456053232873e-10,0.056525546436372504,4.5557892167022346e-7,4.609785081364247e-9,3.0412401723558296e-7,7.158435457134183e-12,1.4387594592131525e-13,0.5689408458445125,0.1867414274386391,1.016950999720895,1.0161227043675314,-0.04099394822029027,0.01306479791154477
0.0002,0.9077383498311075,-0.032186045269431,0.24845009256836972,0.04090546032946955,0.3956931434648155,-0.03876337681714716,0.20304124665054465,0.008176152315609331,0.00027902610446169036,-2.6881441668127763e-5,0.07044688749047363,-0.0028083012626336323,1.0841923717758395,0.4296514851018426,0.00030728616724251073,7.681607628280028e-5,9.550145165202066e-9,0.05652802034703134,3.6121984328406287e-6,4.786259144520888e-9,1.4370722487958013e-6,9.23910806077335e-11,1.4788073316884962e-13,0.5661499157470059,0.18696042288889886,1.022615872418109,1.0215634287123132,-0.04638177550882515,0.01741498403528982
0.0003,0.8348165845325191,-0.026592438389777234,0.31749309466514164,0.022669117564665494,0.4436742314222527,-0.04841699437122685,0.2036628406520933,0.008242074582320135,0.000292109669034859,-3.244506257155384e-5,0.07044769957071852,-0.0028104810291367252,1.083584161747138,0.42908910779106635,0.0003073098821082839,7.681607693082515e-5,5.7574129729181516e-8,0.05653562612135683,8.941335846076499e-6,5.408011806926739e-9,1.9228077645446132e-6,2.717073947757241e-10,1.6566376790414075e-13,0.5538239979717591,0.18685095026752435,1.0037223805567845,1.0028406696796635,-0.04205803022523721,-0.002694169480880311
0.0004,0.7830590229327713,-0.023738804322099905,0.3991919788559121,0.003971429932156995,0.46951714529174127,-0.05624413658947291,0.20429090884463189,0.00832734669169645,0.00031140063315655787,-3.917293603626361e-5,0.07044561919515258,-0.0028123942601468695,1.0824719323136502,0.42859900392287403,0.0003072803202922504,7.681607628130375e-5,1.9168881675923932e-7,0.056549662107132755,1.304849131656249e-5,6.532882579623237e-9,9.789733358084845e-7,4.2705922052065556e-10,2.0141682581511576e-13,0.5803363947190516,0.1870157348759536,0.9595243066915012,0.9590450550603037,-0.029883000732349514,-0.047866503577251494
0.0005,0.7619399249350486,-0.024664623540638572,0.4724489444784667,-0.011270258063104615,0.4830646137278019,-0.06268587383371249,0.2049092657074634,0.008425624864215372,0.00033420568384384,-4.637863180190278e-5,0.07043927241018395,-0.0028136559039390403,1.0809545640982825,0.4355963345499215,0.00030739517958572625,7.681607914347505e-5,4.587702779051952e-7,0.05656904225961439,1.3241789036504507e-5,7.884040616481024e-9,-6.197266008080963e-7,4.4508545000903194e-10,2.4637052171938325e-13,0.6827951041089378,0.19031480582412127,0.9055522835707138,0.9054065870384892,-0.015270587131106893,-0.10264685147190171
0.0006,0.767291058993515,-0.028670055095514457,0.5237318112325863,-0.021096501484169645,0.49211344376502847,-0.06838969073591307,0.20554475430842228,0.008533564511690708,0.00035760307893762034,-5.354324768178163e-5,0.07042871657129865,-0.0028142177775283867,1.079244507536698,0.45908966956714975,0.0003083489658410457,7.681610325009514e-5,8.891062679301767e-7,0.05659123940283841,9.59083356575704e-6,9.050686060924278e-9,-1.7297737089536565e-6,3.201466496633687e-10,2.855697299252889e-13,0.8345281503892948,0.19933711619967678,0.8579707739883933,0.8579619619704639,-0.0029990749353055865,-0.1507919086413895
0.0007,0.7876690126647543,-0.0340167009716628,0.550108198290989,-0.025752378572354503,0.5011829598076581,-0.07383508544256928,0.20623107703283045,0.00865085136171232,0.00037949713496605083,-6.040164508078824e-5,0.07041511780011418,-0.0028142978504425657,1.0775441502371839,0.49488643938748234,0.00031101948939656396,7.68161724868577e-5,1.4912301055281198e-6,0.05661379020405839,4.395887192030584e-6,9.748908476771111e-9,-1.7527849834945601e-6,1.349102118898265e-10,3.0836272489228e-13,0.8997218250019504,0.21612869391663386,0.8244305926627894,0.8244180366711273,0.004552942264560747,-0.1845897842350033
0.0008,0.8109898793477753,-0.0388940090851535,0.5570365814213855,-0.02704239158009566,0.5116885400047088,-0.07917694311595953,0.20698892678596237,0.0087788748102925,0.0003990060915885273,-6.693196502667462e-5,0.0704000820569238,-0.00281422925698668,1.0759460926868083,0.5321327621996816,0.00031553379854481795,7.681629359696834e-5,2.258701661564321e-6,0.056635539217882815,3.837376659661625e-7,9.972991562981203e-9,-1.005810993193348e-6,-4.592381010264109e-12,3.142478061215503e-13,0.9,0.23189914213095428,0.8155507745516872,0.8155343007752194,0.0051410901294772415,-0.1933782264426644
0.0009,0.8290509398921118,-0.04218724765419114,0.5537151346159371,-0.027248989733386637,0.5229984702152338,-0.08429347798378242,0.2078202301899181,0.008919135851045779,0.0004162931334934996,-7.326971480192785e-5,0.07038501737675383,-0.002814305716324507,1.074474436716209,0.5693912919230741,0.00032180614891567585,7.681646812575876e-5,3.179669679201717e-6,0.056656157821734034,-1.7580406380994408e-6,9.889446337756868e-9,-3.388057343226553e-7,-6.936261285811815e-11,3.0999537917314956e-13,0.9,0.2521273630460333,0.823537152722743,0.8235356127241157,0.0008633914747129953,-0.18514257355897207
0.001,0.8389059067120032,-0.04373989500563206,0.5486575677134125,-0.028164485089259905,0.5337352685591349,-0.08895259949208587,0.20871209655740233,0.00907210765497729,0.00043208397450017884,-7.959210793322638e-5,0.070370778411127,-0.0028146889218883006,1.0731197613119938,0.6066616865620201,0.0003296977894688283,7.681669609080927e-5,4.241795271529604e-6,0.05667572797057106,-2.4272672617481865e-6,9.67101446813071e-9,2.3824104641109813e-8,-8.278768985783047e-11,3.0210240537217045e-13,0.9,0.2673637151710829,0.8352483270829537,0.8352372818649398,-0.0031171290026739858,-0.17335883929175092
0.0011,0.841844537014726,-0.04414970585094724,0.547066535994525,-0.0305788937036921,0.5427727996594379,-0.09298086131537692,0.20964531790502383,0.009236808617250037,0.0004471703613333743,-8.602304454560504e-5,0.07035761903672116,-0.002815394291602229,1.0718614217438942,0.6439426927350244,0.0003390809745656447,7.681697750776845e-5,5.434397663293792e-6,0.056694474086553544,-2.266332966355811e-6,9.431963327773856e-9,1.592066427127201e-7,-7.221382176972654e-11,2.9424169298805577e-13,0.9,0.28072874270258885,0.8453011309354946,0.8452778668815261,-0.00614426815563462,-0.16330522067636913
0.0012,0.8411674104814659,-0.04429997416348525,0.5504971300749553,-0.034344421389508925,0.549666186082932,-0.09634855578919932,0.21060268879742378,0.009411129425606447,0.0004620978075689698,-9.259333720721682e-5,0.07034537984549502,-0.002816341709571747,1.0706795623476137,0.6812332819448929,0.00034983798904089885,7.681731239066193e-5,6.748869483350456e-6,0.05671261658977305,-1.8054121368964608e-6,9.227588734922546e-9,1.650821918617295e-7,-5.518898493234169e-11,2.8786647556640995e-13,0.9,0.3027416092183879,0.8583929457215386,0.8583447559967577,-0.009048837165345372,-0.15039239166983545
0.0013,0.8403179083495813,-0.04496104596648743,0.5577446570878594,-0.03871213548393095,0.5546524767920599,-0.09917128509915374,0.21157356561825558,0.009592439823381782,0.00047706719323558055,-9.92463891298927e-5,0.0703337114327751,-0.0028174174060731057,1.0695621612898605,0.7185326067655272,0.00036186018024464883,7.681770075220621e-5,8.178260877020084e-6,0.05673028419013156,-1.4059452217564193e-6,9.06869453323139e-9,9.728106487756403e-8,-4.1718087435494404e-11,2.830830554926703e-13,0.9000000000000001,0.31587442446641795,0.8617035807245768,0.861654102120212,-0.00923398397982066,-0.1472152866138525
0.0014,0.8413620818704517,-0.04646757785772932,0.5664814364161742,-0.04285947475343618,0.5583706436978844,-0.1016442795469709,0.2125553301954593,0.009778447938246346,0.0004919822067105812,-0.00010587880066559974,0.07032230780438538,-0.002818540516604937,1.068508896991396,0.7558398901156153,0.0003750480536377176,7.681814260388429e-5,9.716197101419626e-6,0.05674746340055921,-1.2435710637952492e-6,8.938548331680187e-9,2.045516373749792e-9,-3.663084972748564e-11,2.792456381854177e-13,0.9000000000000001,0.3331048697774471,0.8649303603528659,0.8648825483775764,-0.009094219100786007,-0.14417012982484625
0.0015,0.8450069082551058,-0.048779393382129554,0.5744646356571576,-0.04617296147112058,0.5615375034718727,-0.1039672822446325,0.2135501702595135,0.009967504452239448,0.0005066119769611454,-0.00011238366652999324,0.07031098008955507,-0.0028196772717755557,1.067527071235877,0.793154336310894,0.0003893089094869387,7.681863795623077e-5,1.1356038730537006e-5,0.05676404632572834,-1.3501852823576745e-6,8.810370135918751e-9,-7.475326830913584e-8,-4.066083759016885e-11,2.75430852066417e-13,0.9,0.3507334165582142,0.8659364204847775,0.8658892489955996,-0.009038180684353695,-0.14323669956847218
0.0016,0.8505603413265664,-0.051535978368937495,0.5806202308661692,-0.04854160733323041,0.564634928723837,-0.10626052841607236,0.21456237776118497,0.010159063799625716,0.0005207351704428303,-0.0001186978255383482,0.07029972372034543,-0.002820855116933159,1.0666273909110606,0.8304750390095046,0.00040455896198490575,7.681918681826513e-5,1.3089956566884494e-5,0.05677987994910229,-1.6269191885256724e-6,8.662999749631342e-9,-1.1073738619016716e-7,-5.032492491072854e-11,2.7093053025006783e-13,0.9,0.36660337572337953,0.8668469600253146,0.8668003250156373,-0.008991081502482014,-0.14239133926278588
0.0017,0.8569495600006539,-0.05432654764647032,0.5846357248305003,-0.05011365607403797,0.5679441403051609,-0.1085836067305642,0.21559566724895343,0.01035310447300811,0.000534194967473803,-0.00012479199862063843,0.0702886094061751,-0.0028221224365818495,1.065819513851441,0.8678010219536103,0.0004207190284156187,7.681978919808244e-5,1.4909382165927069e-5,0.05679482210735271,-1.950088293465539e-6,8.483607733095624e-9,-1.0425828408449447e-7,-6.125360353611275e-11,2.653303646298712e-13,0.9,0.3840225935753393,0.8702256523436491,0.8701598950446806,-0.010585030147337514,-0.13898333930409915
0.0018,0.8631758850859789,-0.05687074124135035,0.5871542776593754,-0.051276499520811585,0.5714312586275138,-0.1109074359663483,0.21665104541872007,0.010550089271766299,0.0005469782942522074,-0.0001306877836206602,0.07027775399028896,-0.0028235300266937335,1.0651084794749144,0.9051312171328647,0.00043771822816630196,7.682044510178833e-5,1.6804748936230568e-5,0.0568087846331937,-2.2308031149863173e-6,8.274103604222031e-9,-7.521094175366541e-8,-7.042959549373457e-11,2.587276517516323e-13,0.9,0.4012410341308513,0.8735654011959839,0.8734807420154515,-0.01216060662976771,-0.13561462061648352
0.0019,0.8685349106885624,-0.05901465758693071,0.5889863823432807,-0.052410113899291136,0.5749728577739561,-0.11318122562668859,0.21772803789634596,0.010750474948380563,0.0005591295619214013,-0.00013642003726369335,0.070267257511036,-0.0028251160625440744,1.064496861615465,0.9424645368587348,0.0004554891249738262,7.682115453454446e-5,1.8766255647172275e-5,0.05682170900629701,-2.4181917640310346e-6,8.040992886050224e-9,-4.361947922531002e-8,-7.625492197323163e-11,2.513713972154124e-13,0.9000000000000001,0.41607642583467974,0.8779761960317157,0.8778598356686935,-0.014099418591296821,-0.13119523557907775
0.002,0.8729721283605083,-0.060831903428569686,0.590776395175846,-0.05371208709275922,0.5784100554051071,-0.11535790539440607,0.21882431477766884,0.010954392121549679,0.0005707454153582613,-0.00014202352138333808,0.0702571524099403,-0.002826885024395217,1.063983985223902,0.9797998917219131,0.0004739717633775239,7.682191749925337e-5,2.0783991848510625e-5,0.05683357631648362,-2.5257971075517765e-6,7.793004857946067e-9,-2.0437995094668954e-8,-7.935215636869775e-11,2.4356429051790856e-13,0.9,0.4375551521158733,0.8843653721642527,0.8842030824199321,-0.016907654945702493,-0.12479365683773519
0.0021,0.8766544572736457,-0.06245913599437288,0.5929655435359424,-0.055270958552288536,0.5816161422247385,-0.11740621960688102,0.21993730377047727,0.011161770217742648,0.0005819198806755298,-0.0001475247095989656,0.0702474397402062,-0.0028288282483929054,1.0635686485686227,1.017136203126571,0.0004931087303419836,7.682273399800515e-5,2.2848121244722465e-5,0.05684437432512176,-2.5837674018613876e-6,7.53750538972971e-9,-1.1137948137443947e-8,-8.086493856014271e-11,2.3555345928227855e-13,0.9,0.4464375082396179,0.886652440806737,0.8864720937350027,-0.01782082264948884,-0.12252129583655674
0.0022,0.8799286280937341,-0.06404659612113664,0.5955782470264332,-0.057005476826805616,0.5845612787161912,-0.11933211420517749,0.22106496776551113,0.011372234857547821,0.0005927099696719435,-0.00015292835846983244,0.07023808036157135,-0.0028309242977554933,1.0632501408494102,1.0544724129272427,0.0005128486425563635,7.68236040307843e-5,2.4948932522704962e-5,0.056854085093626695,-2.6286917619098603e-6,7.277220003395966e-9,-1.335064477237124e-8,-8.204689301466958e-11,2.2742040685765613e-13,0.9,0.4696930043791139,0.8923659777447484,0.8921390770912913,-0.02001990730065964,-0.11686159303194961
0.0023,0.883078637001624,-0.06568418236901906,0.5984330336888267,-0.05878352557335151,0.5872796875928904,-0.12116156843007352,0.22220611248984143,0.011585333977777782,0.0006031369077487653,-0.00015822610166629233,0.07022902863209135,-0.002833153678969289,1.0630288643733325,1.0918074701302154,0.0005331444477257098,7.682452759594029e-5,2.7076730432169857e-5,0.056862677041069426,-2.6848669140100585e-6,7.011511325571565e-9,-2.1783391854597742e-8,-8.369108158373286e-11,2.1913383275186342e-13,0.9,0.48649425082320696,0.8964937994692539,0.8962332655529315,-0.021608665629194675,-0.11277266450294304
0.0024,0.8863322955261563,-0.0674311409541575,0.6013193120155105,-0.060477142304029126,0.5898194271891345,-0.12292361837941812,0.22335984587386434,0.011800630905185988,0.0006132113961373215,-0.00016340701777272656,0.07022024214343076,-0.00283549989795401,1.062905097563295,1.1283433462481987,0.0005539404740315754,7.68255044713628e-5,2.9221734336525924e-5,0.05687011987130305,-2.7402390477641693e-6,6.738984741443452e-9,-1.2861555680561181e-8,-8.575549316210333e-11,2.1062022072302467e-13,0.8808131644768876,0.4964506608689382,0.8985662763465431,0.8982844871841816,-0.022462557170169126,-0.1107232669816309
0.0025,0.8896890349800359,-0.06924454851867419,0.604051868258519,-0.0620286425331497,0.5922425949203384,-0.12464259350665122,0.22452609659571562,0.012017870416736385,0.0006229210109057608,-0.00016845971953404574,0.07021170016849038,-0.0028379600673390333,1.0628733145998794,1.162086430822368,0.000575081653725548,7.682653167171247e-5,3.1374574969882105e-5,0.056876455727904195,-2.7169776634961834e-6,6.4643732952538104e-9,2.8741602616595453e-8,-8.572844140607887e-11,2.0199440261006845e-13,0.837985195631567,0.5177064408079886,0.9029544273512812,0.9026271319041165,-0.024276995114956696,-0.10638439076239796
0.0026,0.8930860607752604,-0.07106676499442784,0.606533645190841,-0.06342883573613409,0.5945914873713806,-0.12633216401400518,0.22570478487883688,0.01223691014092556,0.0006322581509362534,-0.00017337820219748732,0.07020339270985115,-0.002840535732199362,1.0629238881082115,1.192042079470119,0.000596356578724459,7.682760459102095e-5,3.3526409093331676e-5,0.05688177859598338,-2.5721701545540096e-6,6.198799795360975e-9,6.914826576682637e-8,-8.119990703353901e-11,1.9361451293776747e-13,0.8190128093452058,0.5266555368926814,0.9048599803052613,0.9045122139480065,-0.025079223226985817,-0.10449967202987642
0.0027,0.8964292244922853,-0.07284132054395732,0.6087505860105836,-0.06470732084022923,0.5968867261091303,-0.12799543831676902,0.22689572088276339,0.012457703418208687,0.0006412227749516793,-0.00017816219994019092,0.07019531758261936,-0.0028432308062808003,1.0630447245865384,1.2180530768654623,0.0006175337087655555,7.682871772294664e-5,3.566943423630576e-5,0.056886215620723164,-2.314711721563523e-6,5.9540151978454135e-9,9.433364374806251e-8,-7.273624753232337e-11,1.8590000727886203e-13,0.7753928258058452,0.540942710241283,0.908724664683931,0.9083256312400447,-0.02690277658548373,-0.10066950426760535
0.0028,0.8996297856612194,-0.07453426744368226,0.6107758862703238,-0.06592313272541922,0.5991220257914547,-0.12962423347467458,0.22809845637432444,0.01268028301935875,0.0006498270370977529,-0.00018281818747515366,0.07018747760047216,-0.002846049054465093,1.0632230913589988,1.2404209393018986,0.0006384019910046443,7.682986548607694e-5,3.779739888064406e-5,0.05688990605894937,-2.00705860936956e-6,5.737731740409918e-9,1.0198952128895966e-7,-6.274469893360344e-11,1.7911827723007127e-13,0.7552376684804507,0.5474606961988081,0.9105666359003965,0.9101426558839316,-0.02777464027882762,-0.09884480783079945
0.0029,0.9026368221367423,-0.07613596563566874,0.6126946922024842,-0.06712767426615203,0.6012834156563968,-0.1312087388961238,0.2293123698334645,0.012904670807265246,0.0006580888646784243,-0.0001873542303319665,0.07017987316146562,-0.0028489915686842793,1.0634467769674854,1.2594356776397997,0.0006587734946554938,7.683104262482473e-5,3.990475246099438e-5,0.05689298468753484,-1.693511828270757e-6,5.553632559013552e-9,9.942831536426763e-8,-5.2743951783472224e-11,1.7336944535757824e-13,0.731610348485102,0.5541859742553197,0.9133420525887062,0.912875048261884,-0.029117310593789907,-0.09610416660613459
0.003,0.9054663697263473,-0.07766445473298882,0.6145459596774883,-0.0683300661006622,0.6033627693895354,-0.13274586198250699,0.23053675859065922,0.013130799457024906,0.0006660265909717207,-0.0001917755065582215,0.07017249683451991,-0.002852054328184802,1.0637063236872628,1.2755158854688147,0.0006785340998686128,7.68322450874415e-5,4.198816620255538e-5,0.056895558548353944,-1.391342419812258e-6,5.400023027829593e-9,9.140594912336585e-8,-4.3238297541924816e-11,1.6858797297747674e-13,0.6960129140881841,0.5643184245062696,0.9175235557601344,0.9169917300709066,-0.031140206904626475,-0.0919750569051738
0.0031,0.908143119195378,-0.07914000090874354,0.6163569063507973,-0.0695315876246437,0.6053543930309633,-0.13423418706694754,0.23177092835809154,0.01335858425040877,0.0006736577708208397,-0.00019608633867898063,0.07016533986481349,-0.002855232626874851,1.0639928382266246,1.2890876894740557,0.0006975825475546254,7.683346905159702e-5,4.4044656473950274e-5,0.05689772869569491,-1.115543432495193e-6,5.274626940386452e-9,7.98551532396641e-8,-3.462063202203391e-11,1.6469483231021486e-13,0.6673493040584467,0.5724772316662152,0.9208905674084423,0.9203065465454499,-0.03276907460160298,-0.0886502332979814
0.0032,0.9106937162461333,-0.08058307858878792,0.618150961650258,-0.07073118873628567,0.6072534808760627,-0.13567286865362305,0.23301418979181218,0.01358793489735632,0.0006809996390803235,-0.00020029074593963425,0.07015839312203546,-0.0028585215931983877,1.064297532045442,1.3005806396709578,0.0007158201066953181,7.683471073541876e-5,4.607131132700281e-5,0.05689959509357136,-8.804656962797859e-7,5.1749925770286056e-9,6.672926128910931e-8,-2.7271611991437178e-11,1.6160605258122015e-13,0.6600989598789089,0.5745972321856784,0.921867510590399,0.9212675691477733,-0.033245718253818266,-0.0876868141665115
0.0033,0.9131543468621828,-0.08200791211660606,0.6199072811733876,-0.0719063316398313,0.6090667450348383,-0.13706731357266147,0.2342659803805114,0.013818711951171644,0.0006880637472112562,-0.00020438906414584242,0.07015164455124138,-0.002861915618417047,1.0646142807040382,1.3104062774530725,0.0007332021379119293,7.683596738132155e-5,4.806657510407824e-5,0.0569012286958236,-6.888918375559053e-7,5.096752261006528e-9,5.373863050626208e-8,-2.1296553909703066e-11,1.591844233364207e-13,0.6488829174108764,0.5782968573779494,0.9243140687294885,0.9236692062734764,-0.03446557606416116,-0.08528247560117061
0.0034,0.9155352056140103,-0.08341232089168736,0.6216069939948878,-0.0730464594224078,0.6108025678080298,-0.13842185961226514,0.23552586462229688,0.014050808823329925,0.0006948581659574926,-0.00020838152635092847,0.07014508504006614,-0.0028654114256080427,1.064939607224989,1.318865483900091,0.0007497287472578252,7.683723724549968e-5,5.00298278529175e-5,0.056902670495735365,-5.363153904563655e-7,5.03588366077776e-9,4.167504233690808e-8,-1.6558874499605818e-11,1.5730381053787854e-13,0.6328680926620622,0.5835793667178178,0.9278073864425402,0.9270983835245421,-0.03620734987669899,-0.08184944109987555
0.0035,0.9178408940170235,-0.08479219556951591,0.6232373369514612,-0.07414582352786733,0.6124681078553406,-0.1397398498093697,0.23679341171119755,0.014284130836925904,0.000701391125446082,-0.00021226882909833818,0.07013870635006239,-0.0028690062241356704,1.06527012986343,1.3262429779373206,0.0007654004673766805,7.683851862007458e-5,5.196042916187217e-5,0.0569039602602775,-4.1852012637175704e-7,4.988672244679994e-9,3.120831855626665e-8,-1.2917454566489435e-11,1.5584688074990102e-13,0.6205290727018088,0.5876494073963038,0.9304988999407525,0.9297404784092377,-0.03754934282237561,-0.07920437430082397
0.0036,0.9200739353114958,-0.08614247736057093,0.6247871822433094,-0.07520038794928728,0.6140702549121633,-0.14102429812833714,0.23806819342797628,0.01451858755585928,0.0007076708479848814,-0.00021605180856516782,0.07013250051369388,-0.002872697413507677,1.0656025636041695,1.3328199859294996,0.0007802198402557004,7.68398098329399e-5,5.385777140635715e-5,0.05690513665787665,-3.307650544450937e-7,4.9514017626312744e-9,2.2939097049583538e-8,-1.0214620254742138e-11,1.546963783159524e-13,0.6179476445869682,0.5886042641668167,0.9312006456358399,0.9304283585468976,-0.03790909136020428,-0.07851546869044629
0.0037,0.9222235312442638,-0.08745454668899293,0.626262057319864,-0.07621948316139023,0.6156121535698043,-0.14227509366294064,0.23934980118763052,0.014754126807268534,0.0007137058239464525,-0.00021973278867978767,0.07012646207730888,-0.0028764836288401622,1.0659351357408777,1.3387853653809967,0.0007942143375064639,7.684110982395247e-5,5.5721727270889945e-5,0.05690622109382774,-2.6536343947880133e-7,4.921223663883758e-9,1.6697919114605443e-8,-8.203336156417913e-12,1.5376364572138804e-13,0.6147014515523688,0.5904558461851511,0.9329561185143092,0.9321441901449063,-0.03885882969910413,-0.07679580563473921
0.0038,0.9242885552324556,-0.08872838209855836,0.6276700968814979,-0.07720842485433413,0.6170948539483211,-0.14349197587001103,0.24063781942184814,0.014990695023827506,0.0007195051067809251,-0.00022331442467727973,0.07012058561330435,-0.00288036264820685,1.0662671004075528,1.3442283863911093,0.0008074220261082507,7.684241799992328e-5,5.755246403315046e-5,0.05690722316597386,-2.1776241069026556e-7,4.896751925106173e-9,1.2096608225804629e-8,-6.74133650730126e-12,1.5300617657034414e-13,0.6095724725364756,0.5933813423638854,0.9357297624294096,0.934855200909576,-0.040359414525356775,-0.07407874117396358
0.0039,0.9262704328762771,-0.08996546102500916,0.6290182412791204,-0.07817074069739595,0.6185194698818735,-0.1446749544087168,0.241931829788369,0.015228234891381967,0.000725077801495655,-0.00022679927847255065,0.07011486546389341,-0.0028843320183964513,1.0665977106054898,1.349233380383842,0.0008198800943859611,7.684373377419154e-5,5.9350144328357147e-5,0.05690815247340936,-1.8410862645313858e-7,4.87671849823484e-9,8.788878304211138e-9,-5.7088940079297365e-12,1.5238507409122946e-13,0.6041272926289981,0.5964871950029407,0.9386744011325783,0.9377333451365253,-0.041952510211663525,-0.07119417004132847
0.004,0.9281705897759344,-0.09116726090408718,0.6303134308636408,-0.07910995835985259,0.6198871152046209,-0.1458240389382265,0.243231413944933,0.015466689095777692,0.0007304330130979989,-0.00023018991198050725,0.07010929597128919,-0.0028883892861976787,1.0669262193359847,1.3538846787832008,0.000831625730664495,7.684505656009637e-5,6.111493079172845e-5,0.056909018615228554,-1.6054874514107299e-7,4.8598553352060794e-9,6.428443270855027e-9,-4.98628135884091e-12,1.51861441512453e-13,0.5999324969196451,0.5988798464022382,0.9409428583752516,0.9399505771213728,-0.04317978113072571,-0.06897198697004299
0.0041,0.9299905277515378,-0.09233529770068015,0.6315625513431722,-0.08002953621489645,0.6211989122793004,-0.14693925262009977,0.24453615340098409,0.015706000138872998,0.0007355798481478097,-0.00023348888183649235,0.07010387146773027,-0.0028925319904167923,1.0672518831863373,1.3582662941269272,0.0008426961927116563,7.684638577247686e-5,6.284698712711459e-5,0.05690983114939614,-1.4324458474510797e-7,4.844898844068871e-9,4.6701264117775816e-9,-4.454267112798242e-12,1.513965180483418e-13,0.5985066438530297,0.5996972842474904,0.9417198039817357,0.9407099175841204,-0.04360062392950415,-0.0682109474486756
0.0042,0.9317374779251174,-0.09347357370963491,0.6327672017943514,-0.08092719819484731,0.6224568255881778,-0.1480217966480699,0.2458456376337934,0.015946097535764748,0.0007405270344330041,-0.00023669820169993792,0.07009858571978961,-0.0028967571386967245,1.0675743653828507,1.3624240678145396,0.0008531328455495334,7.684772100278816e-5,6.454658992466752e-5,0.05691059494756174,-1.3010626019247043e-7,4.831136152447286e-9,3.3115052233382095e-9,-4.049768715358516e-12,1.509683766702416e-13,0.5976583140264325,0.6004602079587341,0.9425733932729969,0.9415401640823228,-0.0440962408358264,-0.06737861519957472
0.0043,0.9334171727413564,-0.09458405847696466,0.6339263865697919,-0.08180039542637726,0.6236632774547772,-0.14907311415098418,0.2471595185116534,0.016186917042840424,0.0007452817275860197,-0.00023981953439087113,0.07009343326297637,-0.0029010621098963063,1.0678936851779435,1.3663659254423781,0.0008629722268739925,7.684906201173763e-5,6.621409606919057e-5,0.05691131072831506,-1.2063999090572467e-7,4.818438102522623e-9,2.3130566284605556e-9,-3.758687599684729e-12,1.505729892912953e-13,0.595829554338485,0.6021048561649252,0.9444134908817436,0.9433299412177815,-0.04516465101136247,-0.06558434177382413
0.0044,0.9350319972122452,-0.09566678559607508,0.635040808249395,-0.08264930969232072,0.6248204352529222,-0.15009415228397235,0.24847746578803057,0.01642840299853213,0.0007498507202801199,-0.00024285468766378396,0.07008840918038864,-0.0029054446744173753,1.0682097858919581,1.3701053486493584,0.000872247162627443,7.685040853216382e-5,6.784983488416929e-5,0.056911980067834156,-1.1404840310906544e-7,4.806608198777564e-9,1.6218553911499442e-9,-3.5563788456350184e-12,1.5020428932265995e-13,0.5935122104351374,0.6041889000765356,0.9467452018237973,0.9455978877175538,-0.04651850511415695,-0.06331069772343036
0.0045,0.936584336349773,-0.09672178866037182,0.6361111694130623,-0.0834741227755121,0.6259304663564362,-0.15108585820216422,0.24979914921639118,0.016670499741271973,0.0007542408051885679,-0.00024580546927316854,0.07008350855512453,-0.0029099026026617697,1.0685226108452375,1.3736558190743964,0.0008809904787522945,7.685176029690524e-5,6.945413569308921e-5,0.05691260454229703,-1.0953412302668746e-7,4.79544994569479e-9,1.1849762754116878e-9,-3.418197533067515e-12,1.4985621017549267e-13,0.5911981279623398,0.6062700109040375,0.9490736311149783,0.947862642308697,-0.04787045380225441,-0.061040253600399934
0.0046,0.9380765751659302,-0.09774910126326056,0.6371381726406954,-0.08427501645878588,0.6269955381391429,-0.15204917906068954,0.2511242385502018,0.01691315160949206,0.000758458774984627,-0.00024867368697351685,0.0700787264702822,-0.0029144336650313274,1.0688321033581234,1.3770308183564088,0.0008892350011909569,7.685311703880037e-5,7.102732781943593e-5,0.056913185727881704,-1.0629977688278528e-7,4.78476684775698e-9,9.494940452510887e-10,-3.3194987418403457e-12,1.495226852609505e-13,0.5893791525660432,0.6079058598579034,0.9509038837711081,0.9496428437182683,-0.04893314773369947,-0.059255579956739315
0.0047,0.9395110986727065,-0.098748756998147,0.6381225205121956,-0.08505217252497647,0.6280178179748659,-0.1529850620146781,0.2524524035429287,0.017156302941624495,0.0007625114223415605,-0.000251461148519321,0.07007405800895974,-0.002919035631927886,1.0691382067509592,1.3802438281343117,0.0008970135558858394,7.685447849068774e-5,7.256974058669499e-5,0.056913725200766214,-1.0354799090155362e-7,4.774362409446812e-9,8.624834646734616e-10,-3.235637551811642e-12,1.4919764799019064e-13,0.5885471298921978,0.608654118148605,0.9517410648080074,0.9504571306733253,-0.049419237566536704,-0.058439247344455034
0.0048,0.9408896284751941,-0.09972093588235086,0.6390662545627819,-0.0858068571836981,0.6289991296013838,-0.15389414408598584,0.25378331361070205,0.0173999016091503,0.0007664055966521722,-0.00025416983718226036,0.07006949843196875,-0.0029237063301111323,1.069440894000424,1.3833024472220679,0.0009043583051687362,7.685584439931315e-5,7.408170314030095e-5,0.056914224172166086,-1.0067352465978137e-7,4.764151940278044e-9,8.507766346603518e-10,-3.1474563416358117e-12,1.4887855204318644e-13,0.5882273553249069,0.6089109941674754,0.9520725202980191,0.9507775308840732,-0.04962967649158375,-0.05811737902233556
0.0049,0.9422133214048688,-0.10066631147834622,0.639972499621017,-0.08654102472976383,0.629940656428333,-0.15477673272991158,0.2551166813189943,0.017643905027127923,0.0007701472978671612,-0.00025680178101804545,0.07006504382498546,-0.002928443794809818,1.0697401663276165,1.3862056465118642,0.0009112934502062011,7.685721455666993e-5,7.556355859690243e-5,0.056914683545829015,-9.766008957790371e-8,4.7542327529054956e-9,8.586881781686522e-10,-3.053919878967621e-12,1.4856851737745954e-13,0.5872533676775469,0.6096903278503054,0.9530830573017044,0.9517541692004102,-0.050273007868743176,-0.05713620078194112
0.005,0.9434842041586016,-0.10158561853568661,0.6408425860252442,-0.08725504618364166,0.6308437937518219,-0.15563349706762106,0.2564522494872065,0.01788827046374497,0.0007737418354315598,-0.00025935870612695997,0.07006069050295735,-0.002933246097504407,1.070035988125086,1.3889576261924421,0.0009178389860814401,7.685858875944449e-5,7.701565999944814e-5,0.05691510470626395,-9.45314222443363e-8,4.74461514762409e-9,8.809012819679348e-10,-2.956029651012181e-12,1.48267880213139e-13,0.5858160260574968,0.6108404130091244,0.9545743358596247,0.9531954224890044,-0.05122239050863747,-0.055688247796675534
0.0051,0.9447043140424565,-0.10247959085658788,0.6416778224873638,-0.08794927433502588,0.631709941048891,-0.15646511093219873,0.2577897611043086,0.01813295515539154,0.0007771945144902613,-0.0002618423354069275,0.07005643478053564,-0.0029381113093806853,1.0703283233224468,1.391562666849329,0.000924014890535152,7.685996680422722e-5,7.843836044711311e-5,0.05691548904382858,-9.130979444847125e-8,4.735307964895303e-9,9.125540651390976e-10,-2.8547502316765324e-12,1.479769305635771e-13,0.5841221421005445,0.6121957698514924,0.9563317836295281,0.9548939162843554,-0.05234122266398115,-0.053981858516667446
0.0052,0.9458756883624978,-0.10334896224326588,0.6424795177192762,-0.08862406197361071,0.6325404977965812,-0.1572722481567289,0.2591289591592705,0.018377916338457707,0.0007805106401881586,-0.0002642543917558715,0.07005227297237161,-0.002943037501624437,1.0706171358493126,1.394025049068051,0.0009298411413080362,7.686134848760841e-5,7.983201303907234e-5,0.05691583794888053,-8.801747797970078e-8,4.72632004518061e-9,9.48784646763037e-10,-2.7510461948677146e-12,1.476959584421263e-13,0.5823785274424775,0.6135909185849697,0.9581408282691626,0.9566422761209633,-0.05349290258748866,-0.0522253713920455
0.0053,0.9470003644247897,-0.10419446649793648,0.6432489804328816,-0.08927976188909043,0.6333368634719332,-0.15805558257429614,0.2604695866410618,0.018623111249333576,0.0007836955176701449,-0.0002665965980717155,0.07004820139311657,-0.0029480227454214483,1.0709023896352978,1.3963490534341352,0.0009353377161407916,7.68627336061784e-5,8.11969708745009e-5,0.05691615281177747,-8.46767446274169e-8,4.717660228941484e-9,9.84731145920652e-10,-2.645882114492766e-12,1.4742525386213879e-13,0.5807919937190839,0.6148603794171169,0.9597868974362765,0.9582331275333282,-0.0545408285318745,-0.05062712487293829
0.0054,0.9480803795353961,-0.10501683742281555,0.6439875193400805,-0.08991672687115927,0.6341004375519874,-0.15881578801798474,0.2618113865386526,0.01886849712440923,0.0007867544520811132,-0.000268870677252383,0.07004421635742177,-0.002953065111957503,1.0711840486100168,1.3985389605331082,0.0009405245927741175,7.686412195652759e-5,8.253358705257381e-5,0.05691643502287707,-8.130986618101184e-8,4.709337356639406e-9,1.0155316816928395e-9,-2.5402225644587295e-12,1.4716510683696698e-13,0.5795693525661512,0.6158386725554942,0.9610554187886186,0.9594590960559499,-0.055348398749853187,-0.04939545740947448
0.0055,0.9491177710003813,-0.10581680882011894,0.6446964431527729,-0.09053530970951151,0.6348326195137848,-0.15955353832087912,0.2631541018410126,0.019114031200074762,0.0007896927485659569,-0.00027107835219579755,0.07004031417993846,-0.0029581626724183873,1.0714620767030834,1.4005990509504966,0.0009454217489487127,7.686551333524622e-5,8.384221467246606e-5,0.056916685972536976,-7.79391144298777e-8,4.701360268735848e-9,1.0363243731604967e-9,-2.435032118672643e-12,1.4691580737996322e-13,0.5789174156194674,0.6163603182076616,0.9617318199839365,0.9601128072233285,-0.05577901149413917,-0.04873870745178271
0.0056,0.9501144880771673,-0.10659497846047984,0.6453770452618992,-0.09113596242312565,0.6355348535837699,-0.16026951255325622,0.26449747115260164,0.019359670083489485,0.0007925157817603974,-0.0002732213739014683,0.07003649112204238,-0.002963313482318697,1.0717364299823464,1.40253402358249,0.0009500490463786581,7.686690753192757e-5,8.512320798625618e-5,0.05691690715052151,-7.45883819629068e-8,4.693735720082258e-9,1.042646688619102e-9,-2.3310492735484933e-12,1.4667756952830943e-13,0.5787923605339859,0.6164435544636215,0.9618639984242826,0.9602398852420128,-0.055869344705194474,-0.048610586307183686
0.0057,0.951071907037945,-0.10735148048610249,0.6460303938838173,-0.0917194167627362,0.6362084965404089,-0.16096433089815537,0.26584125983381285,0.019605374823481053,0.0007952283328850939,-0.00027530143218816973,0.07003274385893093,-0.002968515760326512,1.072007055089472,1.4043497003003491,0.0009544217814514647,7.686830434815296e-5,8.637693638102944e-5,0.05691710020449406,-7.127900348658383e-8,4.686456949017105e-9,1.034402316302838e-9,-2.2281101380973726e-12,1.4645014950535368e-13,0.5784241219781039,0.6166495349050773,0.9622588631928578,0.9606179922871931,-0.056153318005721986,-0.048228337728865596
0.0058,0.9519912868609995,-0.1080867715920987,0.6466573869032013,-0.09228609933197597,0.6368545123288601,-0.161638509430282,0.2671852934665368,0.019851115830544545,0.0007978340263430216,-0.00027731996269814445,0.07002906990354607,-0.0029737680210341617,1.0722739380607726,1.4060505493736204,0.0009585505432331602,7.686970364491428e-5,8.7603779899359e-5,0.05691726633025465,-6.801881368880418e-8,4.67951448220922e-9,1.0141387582597659e-9,-2.1264293319437938e-12,1.462332460651598e-13,0.5777898447279672,0.6170043285732104,0.962939003106435,0.9612692676440063,-0.05664245147991709,-0.047569928734882035
0.0059,0.9528738986165985,-0.10880134817982477,0.6472589180518388,-0.09283640485492631,0.6374738398659652,-0.16229255886899055,0.26852940099189887,0.02009686402727976,0.0008003364248507478,-0.0002792783850439931,0.07002546681407128,-0.0029790687944077584,1.0725370680934578,1.4076409018749092,0.0009624457467156942,7.687110528703277e-5,8.880411880609308e-5,0.05691740668556633,-6.481477113622626e-8,4.6728991355330925e-9,9.84436809137413e-10,-2.0262808888926477e-12,1.4602657022140126e-13,0.5769462130189301,0.6174762281857836,0.9638436352645964,0.9621355079863858,-0.057293032134817894,-0.046694200171828765
0.006,0.9537210133750093,-0.10949570665063704,0.647835881061518,-0.09337072805566857,0.6380674180685658,-0.16292698993363539,0.2698734113510245,0.02034259033628648,0.0008027390911248397,-0.00028117811883831585,0.07002193214869,-0.002984416610413412,1.0727964343847372,1.4091250888768219,0.0009661178068910162,7.687250913932971e-5,8.997833336607984e-5,0.05691752242819215,-6.167383439550853e-8,4.666601724863211e-9,9.47877263583307e-10,-1.9279388427488266e-12,1.4582983298775155e-13,0.5759499110863472,0.6180335264605595,0.9649119767669245,0.9631585099882651,-0.05806134697746249,-0.045659992886301584
0.0061,0.9545339022064996,-0.11017034340589194,0.6483891696640273,-0.09388946365828413,0.6386361858535035,-0.1635423133435711,0.2712171534850393,0.020588265680164503,0.0008050455878818647,-0.0002830205836937133,0.07001846346558577,-0.002989809999017234,1.0730520261318206,1.4105074414519638,0.0009695771387510764,7.687391506662642e-5,9.11268038441675e-5,0.05691761471589519,-5.8602962033309484e-8,4.660613066074065e-9,9.070409162449756e-10,-1.8316772273172226e-12,1.4564274537788417e-13,0.5748576231655731,0.6186445161153009,0.9660832447130021,0.9642800703235781,-0.05890368301488902,-0.04452614772489628
0.0062,0.955313836181337,-0.11082575484694568,0.6489196775911544,-0.09439300638685434,0.6391810821376199,-0.164139039818152,0.2725604563350685,0.020833860981513613,0.0008072594778383899,-0.0002848071992227859,0.07001505832294201,-0.002995247490185333,1.073303832531918,1.4117922906729414,0.0009728341572878242,7.687532293374414e-5,9.224991050520418e-5,0.056917684706438494,-5.560911261628754e-8,4.654923975040144e-9,8.645085617699466e-10,-1.7377700764027291e-12,1.454650184054726e-13,0.5737260334919623,0.6192774898677704,0.9672966562024115,0.9654419856662582,-0.05977632725413556,-0.043351505534208634
0.0063,0.9560620863697891,-0.11146243737515468,0.6494282985746876,-0.09488175096546055,0.6397030458377567,-0.1647176800767326,0.27390314884223765,0.021079347162933602,0.0008093843237109825,-0.00028653938503813396,0.07001171427894223,-0.0030007276138838204,1.073551842782239,1.4129839676123601,0.0009758992774932093,7.687673260550416e-5,9.334803361403811e-5,0.05691773355758513,-5.269924471110113e-8,4.649525267635938e-9,8.228609948057468e-10,-1.6464914238102358e-12,1.4529636308419034e-13,0.5726118263008694,0.6199007404357308,0.9684914283347351,0.9665860526902389,-0.060635566702240254,-0.04219490716083443
0.0064,0.9567799238421233,-0.1120808873918753,0.649915926346415,-0.09535609211818412,0.6402030158707557,-0.16527874483866725,0.27524505994767223,0.021324695147024265,0.0008114236882162099,-0.000288218560752358,0.07000842889176992,-0.003006248900078807,1.0737960460799927,1.414086803342826,0.0009787829143591816,7.687814394672777e-5,9.442155343551745e-5,0.05691776242709815,-4.988031688440873e-8,4.6444077597359326e-9,7.846790099999044e-10,-1.5581153033446359e-12,1.4513649042771088e-13,0.571571685827649,0.6204825605369446,0.9696067782095555,0.967654068069454,-0.061437688366241194,-0.04111519345136945
0.0065,0.9574686196686073,-0.11268160129846382,0.6503834546381247,-0.0958164245691064,0.6406819311534582,-0.16582274482331044,0.27658601859249754,0.021569875856385385,0.0008133811340706392,-0.00028984614597805843,0.07000519971960854,-0.003011809878736402,1.0740364316223894,1.4151051289369445,0.000981495482877691,7.687955682223621e-5,9.547085023449036e-5,0.05691777247274063,-4.7159287702868794e-8,4.63956226721462e-9,7.52543401999947e-10,-1.472915748810822e-12,1.449851114497077e-13,0.5706622963076554,0.6209912428891746,0.9705819229264554,0.9685878284778371,-0.062138979253176484,-0.0401712052524095
0.0066,0.9581294449195087,-0.11326507549627662,0.6508317771816049,-0.09626314304230878,0.6411407306027062,-0.1663501907500166,0.27792585371783923,0.021814860213616755,0.0008152602239908379,-0.00029142356032783564,0.07000202432064158,-0.0030174090798227174,1.074272988606639,1.4160432754673218,0.0009840473980406868,7.688097109685081e-5,9.649630427580507e-5,0.056917764852275614,-4.454311573313973e-8,4.634979605946489e-9,7.290349654534016e-10,-1.3911667940136844e-12,1.4484193716385428e-13,0.5699403419762435,0.6213950802101834,0.971356079585017,0.9693291305893217,-0.06269572637008426,-0.03942178341055033
0.0067,0.9587636706650949,-0.11383180638667002,0.6512617877086434,-0.09669664226187259,0.6415803531353409,-0.1668615933381402,0.27926439426482264,0.022059619141318168,0.0008170645206933729,-0.0002929522234142901,0.06999890025305251,-0.0030230450333038634,1.0745057062299506,1.4169055740065637,0.0009864490748401193,7.688238663539281e-5,9.749829582430972e-5,0.05691774072346617,-4.203875954188002e-8,4.630650591806026e-9,7.167344950077962e-10,-1.3131424727581164e-12,1.4470667858382414e-13,0.5694625070687677,0.6216623652177338,0.971868465284823,0.9698197710778416,-0.06306421672400261,-0.03892576877238775
0.0068,0.9593725679756337,-0.1143822903710004,0.6516743799510285,-0.0971173169518792,0.6420017376682043,-0.16735746330703563,0.2806014691745732,0.022304123562089405,0.0008187975868948116,-0.00029443355485002224,0.06999582507502482,-0.0030287162691459498,1.0747345736895342,1.417696355627276,0.0009887109282679376,7.688380330268352e-5,9.847720514485251e-5,0.05691770124407535,-3.965317769574812e-8,4.626566040667724e-9,7.182227853106583e-10,-1.2391168188490103e-12,1.4457904672329074e-13,0.5692854758205825,0.6217613906295884,0.9720582971254559,0.9700015466173302,-0.06320073732196965,-0.038742002184517545
0.0069,0.9599573290311942,-0.11491698094288337,0.6520703890900987,-0.09752559330865199,0.642405794274836,-0.16783831643386274,0.28193691308975694,0.022548345092943938,0.0008204628441637435,-0.00029586900553020486,0.06999279644843048,-0.003034421315246457,1.0749595888133556,1.418420099208809,0.000990841954226738,7.688522097035598e-5,9.94334433989684e-5,0.05691764755011987,-3.738222503669812e-8,4.622712281392872e-9,7.227600796815826e-10,-1.1687502512802454e-12,1.444586251097435e-13,0.569230937571716,0.6217656903344664,0.9721333467301353,0.9700724416782851,-0.06326420437711282,-0.03866893414743932
0.007,0.960518780465399,-0.11543623339561414,0.6524503881277771,-0.09792182526745062,0.6427931629239135,-0.1683045654467053,0.2832706129856003,0.022792263759725633,0.0008220626985574628,-0.00029725977163736617,0.0699898127476914,-0.003040159011591139,1.075180776531956,1.4190801036677914,0.0009928473242880364,7.688663955695684e-5,0.00010036741236814123,0.0569175804216975,-3.521360144762674e-8,4.619076311601362e-9,7.175769009270992e-10,-1.1014015486156807e-12,1.443450196830635e-13,0.5690719670218838,0.621778106062422,0.9723521788271641,0.9702791564407991,-0.06344929679420054,-0.03845587851871441
0.0071,0.9610576437330522,-0.11594039942676644,0.6528148768642859,-0.09830629252167097,0.6431643724238092,-0.16875656242414147,0.2846024772460064,0.02303586328001967,0.0008235991753460658,-0.0002986068781151511,0.06998687260913468,-0.0030459283667993256,1.075398166415255,1.4196788713711346,0.0009947317839101063,7.68880589982932e-5,0.00010127947374936362,0.05691750047396353,-3.314327128722393e-8,4.615650580747318e-9,7.03949306526692e-10,-1.0369656008450545e-12,1.4423799309972287e-13,0.5688225997143257,0.6217975818499444,0.9726954472557886,0.9706034171533335,-0.06373963986558935,-0.03812167128000709
0.0072,0.9615746402846704,-0.11642983074357463,0.6531643550977514,-0.09867927474042486,0.6435199515650633,-0.16919465942994824,0.28593241425827687,0.02327912737206771,0.0008250742997488902,-0.0002999113498612685,0.06998397466912075,-0.0030517283895285727,1.0756117880321054,1.4202189044715106,0.0009965000788020057,7.688947923017437e-5,0.00010216998922312571,0.05691740832204168,-3.11672034710957e-8,4.612427540598809e-9,6.831597447875936e-10,-9.753375675446294e-13,1.441373080823448e-13,0.5684969824097337,0.6218230128236341,0.9731436781869814,0.9710268283062805,-0.06411876225030921,-0.037685272213471184
0.0073,0.9620704915707697,-0.11690487905327306,0.653499322626301,-0.0990410515928241,0.6438604291382162,-0.1696192085279027,0.28726033240971355,0.023522039754111414,0.0008264900969852742,-0.0003011742117734269,0.06998111756401,-0.0030575580884364393,1.0758216709513597,1.420702705121591,0.000998156954672792,7.689090018840973e-5,0.00010303932046991767,0.05691730458105566,-2.9281366914848066e-8,4.609399642923904e-9,6.564906640170364e-10,-9.16412608290666e-13,1.4404272735355247e-13,0.5681092618688004,0.6218532941100918,0.9736773977917157,0.9715309943900321,-0.06457019260739001,-0.03716564110126048
0.0074,0.9625459190418665,-0.11736589606309603,0.6538202792480609,-0.09939190274798053,0.6441863339338082,-0.17003056178178177,0.288586140087618,0.023764584144392444,0.0008278485922745556,-0.000302396488749335,0.06997829993016286,-0.0030634164721804816,1.0760278447418707,1.421132775474048,0.0009997071572315226,7.689232180880857e-5,0.00010388782917022958,0.056917189866129154,-2.748173053408702e-8,4.606559339490676e-9,6.252245125222527e-10,-8.600858826594269e-13,1.4395401363596907e-13,0.5676735848522175,0.6218873208359178,0.9742771322409638,0.9720975198949804,-0.06507745959586173,-0.03658173772552877
0.0075,0.9630016441484768,-0.11781323348027788,0.6541277247611583,-0.09973210787500597,0.6444981947423792,-0.17042907125536264,0.28990974567929206,0.02400674426115246,0.0008291518108360723,-0.0003035792056867016,0.06997552040393974,-0.0030693025494182573,1.0762303389724914,1.4215116176815537,0.0010011554321872548,7.689374402718022e-5,0.00010471587700455158,0.05691706479238591,-2.5764263244418596e-8,4.60389908206719e-9,5.906437386104755e-10,-8.062525502271745e-13,1.4387092965221783e-13,0.5672040981206776,0.6219239881277125,0.9749234077056989,0.9727080093115174,-0.06562409187475424,-0.035952521868429885
0.0076,0.9634383883411173,-0.11824724301205294,0.6544221589637197,-0.10006194664301224,0.6447965403544699,-0.1708150890124222,0.2912310575720374,0.024248503822633133,0.000830401777889162,-0.00030472338748323524,0.06997277762170104,-0.0030752153288073243,1.076429183212074,1.4218417338967797,0.0010025065252490463,7.689516677933401e-5,0.00010552382565337382,0.056916929974949605,-2.4124933961448766e-8,4.601411322421519e-9,5.540307905889364e-10,-7.548077705701694e-13,1.4379323812492191e-13,0.5667149484348725,0.6219621911120765,0.9755967503568932,0.9733440671300351,-0.0661936181030975,-0.03529695331211759
0.0077,0.9638568730703039,-0.11866827636565555,0.654704081653872,-0.10038169872111116,0.6450818995606205,-0.17118896711673756,0.29254998415315564,0.024489846547076116,0.0008316005186531625,-0.0003058300590366447,0.06997007021980717,-0.0030811538190052387,1.0766244070294715,1.4221256262723978,0.0010037651821259545,7.689659000107927e-5,0.00010631203679718643,0.05691678602894395,-2.2559711600783554e-8,4.599088512321732e-9,5.166681167648682e-10,-7.056467032646741e-13,1.4372070177670446e-13,0.5662202825554945,0.6220008249156102,0.9762776863655198,0.9739872978409255,-0.06676956693992141,-0.03463399183874569
0.0078,0.9642578197865531,-0.11907668524832002,0.6549739926297417,-0.1006916437784146,0.6453548011513709,-0.17155105763208575,0.29386643380994865,0.024730756152723066,0.0008327500583474119,-0.0003069002452446386,0.06996739683461857,-0.0030871170286695584,1.0768160399935365,1.4223657969610801,0.0010049361485270367,7.689801362822533e-5,0.00010708087211647951,0.056916633569492656,-2.106456507802899e-8,4.596923103535898e-9,4.798381654455038e-10,-6.586645078869513e-13,1.4365308333018873e-13,0.5657342472432358,0.6220387846649138,0.9769467419025516,0.9746193059345809,-0.06733546704425591,-0.033982597230468
0.0079,0.9646419499403811,-0.11947282136728073,0.6552323916894559,-0.10099206148403433,0.6456157739172618,-0.17190171262224382,0.2951803149297181,0.024971216357815663,0.0008338524221912479,-0.00030793497100492566,0.0699647561024956,-0.0030931039664578407,1.0770041116731217,1.4225647481154986,0.0010060241701613506,7.68994375965815e-5,0.00010783069329174323,0.05691647321171945,-1.9635463308791025e-8,4.594907547832087e-9,4.448233849380747e-10,-6.13756344013261e-13,1.4359014550799791e-13,0.5652709892587887,0.6220749654865879,0.9775844431389613,0.9752216959013931,-0.06787484707513095,-0.03336172926943832
0.008,0.9650099849823041,-0.11985703642977195,0.6554797786311412,-0.10128323150708221,0.6458653466488332,-0.17224128415098874,0.2964915358997656,0.025211210880595556,0.0008349096354040087,-0.0003089352612152145,0.0699621466597987,-0.003099113641027643,1.07718865163708,1.422724981888325,0.0010070339927379535,7.690086184195712e-5,0.00010856186200346768,0.05691630557074802,-1.826837520867573e-8,4.593034296978369e-9,4.129062235498146e-10,-5.708173712198673e-13,1.4353165103275515e-13,0.5648446553628452,0.6221082625072331,0.9781713162457216,0.9757760722317542,-0.06837123569157642,-0.03279034773781044
0.0081,0.9653626463628386,-0.12022968214302804,0.6557166532529242,-0.10156543351667005,0.6461040481366255,-0.17257012428209764,0.29780000510739296,0.025450723439304407,0.0008359237232050318,-0.0003099021407732139,0.06995956714288831,-0.0031051450610365223,1.077369689454264,1.4228490004322314,0.001007970361965903,7.690228630016152e-5,0.00010927473993214302,0.056916131261702065,-1.6959269693289085e-8,4.591295802742814e-9,3.8536912958795527e-10,-5.29742749083031e-13,1.4347736262708368e-13,0.5644693923160975,0.6221375708534497,0.9786878873938054,0.9762640394160563,-0.06880816155262226,-0.03228741241773817
0.0082,0.9657006555325007,-0.12059111021428336,0.6559435153529319,-0.1018389471819097,0.6463324071711789,-0.17288858507934746,0.2991056309399019,0.025689737752183882,0.0008368967108136554,-0.00031083663457663255,0.06995701618812479,-0.003111197235142037,1.077547254693526,1.4229393058998896,0.0010088380235542566,7.690371090700402e-5,0.00010996968875825939,0.056915950899705324,-1.5704115678237075e-8,4.589684516893492e-9,3.634945513597287e-10,-4.904276371790132e-13,1.4342704301360666e-13,0.5641593468792379,0.6221617856518381,0.9791146827541855,0.9766672019446914,-0.06916915331729839,-0.03187188309137529
0.0083,0.9660247339418068,-0.12094167235077219,0.656160864729291,-0.10210405217191293,0.6465509525430336,-0.1731970186065153,0.30040832178459403,0.025928237537475644,0.0008378306234492171,-0.00031173976752317897,0.06995449243186858,-0.003117269172001743,1.0777213769237193,1.4229984004439715,0.0010096417232120715,7.690513559829396e-5,0.00011064707016230687,0.05691576509988147,-1.449888207912575e-8,4.5881928911984705e-9,3.4856493717236834e-10,-4.5276719508407763e-13,1.433804549149473e-13,0.5639286658129584,0.6221798020289986,0.9794322284978344,0.9769671643080516,-0.06943773964463475,-0.03156271954087563
0.0084,0.9663356030412729,-0.1212817202597289,0.6563692011801283,-0.10236102815579162,0.6467602130427301,-0.1734957769273781,0.30170798602877125,0.026166206513421348,0.0008387274863310549,-0.000312612564510562,0.06995199451048008,-0.0031233598802731985,1.0778920857136964,1.423028786217149,0.0010103862066484055,7.690656030984064e-5,0.00011130724582477563,0.05691557447735424,-1.33395378115611e-8,4.586813377425821e-9,3.41862735333106e-10,-4.1665658237448485e-13,1.4333736105372879e-13,0.5637914958779513,0.622190515111532,0.9796210507957251,0.9771455309965288,-0.06959744919366126,-0.031378881548392974
0.0085,0.9666339796573987,-0.12161160558182742,0.6565690217924681,-0.10261015542092944,0.646960714106544,-0.17378521165138186,0.30300453266315414,0.026403628484909517,0.0008395893127902542,-0.00031345605083599567,0.06994952106912727,-0.003129468369897424,1.0780594114628588,1.423032947423552,0.001011076161698101,7.690798497818379e-5,0.00011195057932506642,0.05691537964223702,-1.2222751493127234e-8,4.585538500849499e-9,3.4422792035511717e-10,-3.8200604359695845e-13,1.4329752691965014e-13,0.5637578665687116,0.6221917343145721,0.9796683672312744,0.9771901948173426,-0.06963781147284166,-0.031332744080960595
0.0086,0.966920381948579,-0.12193164512445899,0.6567606965271185,-0.10285170099483135,0.6471528351240862,-0.17406562830092961,0.3042978983710801,0.02664049158822555,0.000840417582854642,-0.0003142711634716922,0.06994707113426073,-0.003135593783796275,1.0782234069454155,1.4230126006145052,0.0010117142523345898,7.690940956766646e-5,0.00011257745813881117,0.0569151809960949,-1.1161235843860005e-8,4.584363447069085e-9,3.463780149641178e-10,-3.4907185371115683e-13,1.4326081191410203e-13,0.5637425644171483,0.6221584562130674,0.9797145099908369,0.9772329845846593,-0.06968519622762434,-0.03128610374338174
0.0087,0.9671951510587254,-0.12224207262667341,0.6569444647511337,-0.10308585528411474,0.6473368222113356,-0.17433724810122916,0.3055880473858078,0.026876788809460615,0.0008412132647091162,-0.0003150585890250145,0.06994464407672757,-0.0031417355100460988,1.0783841232131033,1.422968784046439,0.0010123020921766377,7.691083406158336e-5,0.00011318819715349453,0.056914978765605105,-1.0159186717567639e-8,4.5832849619458374e-9,3.444754016925453e-10,-3.179270073871351e-13,1.4322711847320566e-13,0.5637083905052006,0.6220841370619703,0.979817559460478,0.9773285459006285,-0.06979101941405157,-0.031181943045257544
0.0088,0.9674586381391079,-0.12254311004944837,0.6571205677295962,-0.10331279250813671,0.6475129280229553,-0.1746002833546102,0.3068749432935679,0.027112513174140034,0.000841977343865818,-0.00031581897390436394,0.06994223924938398,-0.003147892962969195,1.0785416045575034,1.4229025761236485,0.0010128415926127904,7.691225844031465e-5,0.00011378308563607767,0.05691477319079269,-9.214058644937706e-9,4.582299446637724e-9,3.389542420833509e-10,-2.88499211937715e-13,1.431963337323506e-13,0.5636575028416331,0.6219734699552437,0.9799710082886519,0.9774708442744453,-0.06994859852635263,-0.031026839509811405
0.0089,0.9677111943409963,-0.12283497935376146,0.6572892467275885,-0.10353268688625436,0.6476814052136092,-0.17485494636340237,0.308158549680591,0.027347657707789116,0.0008427108058368881,-0.0003165529645181419,0.06993985600508607,-0.0031540655568878637,1.078695895270196,1.4228150552504295,0.001013334665031594,7.691368268424053e-5,0.00011436241285352186,0.056914564511682676,-8.323306156657841e-9,4.581403302302707e-9,3.3024869767948616e-10,-2.607161746757196e-13,1.4316834482692631e-13,0.5635920594352101,0.621831147986851,0.9801683491238126,0.977653845215305,-0.0701512510587567,-0.03082737066026673
0.009,0.96795317081566,-0.12311790250059036,0.6574507430101931,-0.10374571263782474,0.6478425064379598,-0.17510144942993555,0.30943883013310786,0.02758221543593318,0.0008434146361344673,-0.0003172612072747499,0.06993749369668995,-0.0031602527061244034,1.0788470396427627,1.4227072998310775,0.0010137832208215948,7.691510677374117e-5,0.00011492646807278831,0.05691435296830011,-7.484383783415619e-9,4.580592930098752e-9,3.187929300239023e-10,-2.3450560291397046e-13,1.4314303889232228e-13,0.5635142182946962,0.6216618642507548,0.9804030746144142,0.977871514232403,-0.07039229450549303,-0.030590114019846907
0.0091,0.9681849187143695,-0.12339210145091271,0.6576052978424932,-0.10395204398220502,0.647996484350671,-0.1753400048565394,0.31071574823734915,0.027816179384097552,0.0008440898202706968,-0.00031794434858258924,0.06993515167705175,-0.0031664538250011157,1.0789950819667848,1.4225803882698875,0.001014189171371339,7.691653068919675e-5,0.0001154755405608383,0.05691413880067001,-6.694746055898628e-9,4.579864731183825e-9,3.050211006595507e-10,-2.0979520396528934e-13,1.43120303063928e-13,0.5634261374288559,0.6214703118409184,0.9806686774089112,0.9781178168349345,-0.07066504636079088,-0.030321647111775336
0.0092,0.9684067891883941,-0.12365779816570616,0.6577531524895709,-0.10415185513875219,0.6481435916064058,-0.17557082494554355,0.3119892675795455,0.028049542577807535,0.0008447373437577175,-0.00031860303485006135,0.06993282929902762,-0.0031726683278402983,1.0791400665338433,1.422435398971155,0.0010145544280693722,7.691795441098743e-5,0.00011600991958463299,0.056913922248817424,-5.951847504794487e-9,4.579215106715888e-9,2.893673711293828e-10,-1.8651268514249917e-13,1.4310002447713298e-13,0.563329974846454,0.6212611838513048,0.980958650155757,0.9783867185320946,-0.07096282411887941,-0.030028547459275412
0.0093,0.9686191333890039,-0.12391521460594834,0.657894548216509,-0.10434532032682341,0.6482840808598275,-0.17579412199927785,0.3132593517459275,0.028282298042588454,0.0008453581921076702,-0.0003192379124855677,0.06993052591547369,-0.003178895628964253,1.079282037635519,1.4222734103391756,0.0010148809023042414,7.691937791949339e-5,0.00011652989441113364,0.056913703552767377,-5.253142660790778e-9,4.578640457852909e-9,2.722659029763501e-10,-1.645857537584216e-13,1.4308209026732668e-13,0.5632278885562547,0.621039173375877,0.9812664855034064,0.9786721848330788,-0.07127894527398791,-0.02971739258557054
0.0094,0.9688223024674685,-0.12416457273261691,0.65802972628839,-0.10453261376577574,0.6484182047655992,-0.17601010832007197,0.31452596432272595,0.028514438803965623,0.0008459533508326962,-0.0003198496278975096,0.06992824087924607,-0.003185135142695278,1.0794210395633934,1.422095500778245,0.001015170505464492,7.692080119509484e-5,0.0001170357543073015,0.056913482952544905,-4.596086054575086e-9,4.57813718575285e-9,2.5415085774340337e-10,-1.439421171258785e-13,1.4306638756989863e-13,0.5631220365670224,0.6208089735085982,0.9815856761003134,0.9789681812470823,-0.07160672732034559,-0.029394760013884105
0.0095,0.9690166475750579,-0.12440609450668955,0.6581589279702967,-0.10471390967496627,0.6485462159783844,-0.17621899621025564,0.3157890688961716,0.028745957887464358,0.0008465238054449362,-0.0003204388274942884,0.06992597354320088,-0.0031913862833556736,1.0795571166090474,1.4219027486926576,0.0010154251489386703,7.692222421817191e-5,0.00011752778854009779,0.05691326068817505,-3.97813221683503e-9,4.577701691573676e-9,2.354563969734948e-10,-1.2450948255769262e-13,1.430528035202383e-13,0.563014576887522,0.6205752773434313,0.9819097145949321,0.9792686732833004,-0.07193948775218169,-0.029067227267439516
0.0096,0.969202519863042,-0.12464000188914384,0.6582823945273117,-0.10488938227375211,0.6486683671528463,-0.17642099797215857,0.31704862905249487,0.028976848318609975,0.0008470705414565311,-0.0003210061576843057,0.06992372326019425,-0.0031976484652677392,1.0796903130640623,1.42169623248671,0.0010156467441153226,7.69236469691048e-5,0.00011800628637648372,0.05691303699968284,-3.396735678258194e-9,4.577330376473353e-9,2.1661668220957532e-10,-1.0621555736668572e-13,1.4304122525373517e-13,0.5629076675265178,0.6203427779743396,0.9822320936357165,0.9795676264509282,-0.0722705440637254,-0.028741371869460172
0.0097,0.9693802704826904,-0.12486651684095748,0.6584003672245176,-0.1050592057814903,0.6487849109436481,-0.1766163259081105,0.31830460837792657,0.029207103122927795,0.0008475945443796219,-0.0003215522648759628,0.06992148938308235,-0.0032039211027537744,1.0798206732200188,1.421477030564697,0.0010158372023829948,7.692506942827369e-5,0.00011847153708342054,0.056912812127093294,-2.8493509695321643e-9,4.577019641609846e-9,1.9806587499459598e-10,-8.898804886567962e-14,1.4303153990577873e-13,0.5628034664927742,0.6201161684952857,0.9825463058711209,0.9798590062591611,-0.072593213749206,-0.028423771343169455
0.0098,0.9695502505852731,-0.12508586132310812,0.6585130873269969,-0.10522355441753799,0.6488961000054531,-0.17680519232044117,0.31955697045869735,0.029436715325943125,0.0008480967997263496,-0.00032207779547766105,0.06991927126472125,-0.0032102036101360797,1.0799482413684984,1.4212462213309143,0.001015998435130233,7.692649157605874e-5,0.0001189238299278695,0.056912586310431466,-2.3334326213445543e-9,4.576765888141118e-9,1.802381368715088e-10,-7.275466436749701e-14,1.4302363461175847e-13,0.5627041317950559,0.619900142000233,0.9828458439495993,0.9801367782171944,-0.07290081430285271,-0.028121003211790774
0.0099,0.9697128113220598,-0.12529825729657335,0.6586207960998324,-0.10538260240125223,0.6490021869929246,-0.17698780951148027,0.3208056788810379,0.029665677953181292,0.000848578293008855,-0.000322583395897802,0.0699170682579671,-0.0032164954017369542,1.0800730618010823,1.4210048831896567,0.0010161323537455835,7.692791339284013e-5,0.0001193634541767918,0.05691235978972239,-1.8464351643829439e-9,4.576565517225134e-9,1.635676293832646e-10,-5.74431111849595e-14,1.430173965070639e-13,0.5626118214421274,0.6196993915831446,0.9831242005196058,0.9803949078342232,-0.07318666321889472,-0.027839644998547526
0.01,0.9698683038443203,-0.12550392672233085,0.6587237348081065,-0.10553652395199012,0.6491034245607258,-0.17716438978355753,0.3220506972311789,0.029893984030167606,0.0008490400097392794,-0.00032306971254478695,0.06991487971567605,-0.0032227958918786973,1.0801951788093513,1.4207540945452202,0.0010162408696175926,7.692933485899806e-5,0.00011979069909714866,0.056912132804991085,-1.3858131293349456e-9,4.57641493001986e-9,1.4848851407281527e-10,-4.298109663088973e-14,1.430127127270845e-13,0.5625286934427531,0.6195186103379833,0.9833748682295947,0.9806273606194431,-0.07344407799156129,-0.02758627422666311
0.0101,0.9700170793033247,-0.12570309156135828,0.6588221447169021,-0.10568549328910874,0.64920006536352,-0.1773351454390027,0.323291989095351,0.030121626582427383,0.0008494829354297633,-0.00032353739182701733,0.0699127049907042,-0.00322910449488361,1.0803146366848866,1.4204949338019002,0.001016325894134806,7.693075595491268e-5,0.00012020585395590135,0.0569119055962626,-9.490210468881455e-10,4.576310527683259e-9,1.3543495248311182e-10,-2.929632801810951e-14,1.4300947040720974e-13,0.5624569058056976,0.6193624913587121,0.9835913397280202,0.9808281020820491,-0.07366637611508166,-0.027367468419360916
0.0102,0.9701594888503424,-0.12589597377463332,0.6589162670913017,-0.10582968463196518,0.6492923620559705,-0.17750028878014548,0.3245295180597849,0.030348598635485946,0.000849908055592448,-0.00032398708015289455,0.06991054343590768,-0.0032354206250739905,1.0804314797192693,1.4202284793639919,0.0010163893386857699,7.693217666096417e-5,0.0001206092080200111,0.056911678403561955,-5.335134477301324e-10,4.576248711373298e-9,1.2484110615710555e-10,-1.6316512659440742e-14,1.430075566828292e-13,0.5623986165397253,0.6192357277392944,0.9837671076633362,0.9809910977312365,-0.07384687508368504,-0.027189805099864347
0.0103,0.9702958836366437,-0.12608279532313352,0.6590063431963877,-0.10596927219991656,0.6493805672927405,-0.17766003210931555,0.32576324771071125,0.0305748932148686,0.0008503163557394743,-0.00032441942393082,0.06990839440414263,-0.0032417436967721387,1.0805457522040804,1.419955809635791,0.0010164331146590307,7.69335969575327e-5,0.0001210010505564391,0.05691145146691419,-1.3674486254851648e-10,4.576225882247939e-9,1.171411366377481e-10,-3.9693578677060034e-15,1.4300685868933224e-13,0.5623559836536008,0.619143012573693,0.983895664683997,0.9811103130762007,-0.07397889239160066,-0.027059861791396803
0.0104,0.970426614813498,-0.1262637781678366,0.6590926142972432,-0.10610443021231993,0.6494649337284933,-0.17781458772884273,0.32699314163436066,0.030800503346100672,0.0008507088213829832,-0.00032483506956919507,0.06990625724826517,-0.003248073124300356,1.0806574984309014,1.4196780030215925,0.0010164591334431343,7.693501682499847e-5,0.0001213816708321466,0.05691122502634433,2.4383017796911355e-10,4.576238441465149e-9,1.1276920546799064e-10,7.817429044272826e-15,1.430072635621084e-13,0.5623311651560887,0.619089038955871,0.9839705034384566,0.9811797136261367,-0.07405574553305776,-0.026984216017181678
0.0105,0.9705520292698385,-0.12643914415004823,0.6591753186784142,-0.10623533248108076,0.6495457106357354,-0.17796416725457506,0.32821916410169727,0.03102542215693969,0.0008510864258565339,-0.00032523466251429926,0.06990413132995783,-0.0032544083241903827,1.080766763538466,1.419396117979478,0.0010164692679034764,7.693643624453123e-5,0.00012175135980607153,0.056910999316103834,6.10280927007893e-10,4.576282840683685e-9,1.1197395740122375e-10,1.9104856179031763e-14,1.4300866015509735e-13,0.5623258298550858,0.6190752666202423,0.9839882183302722,0.9811961239183755,-0.07407413142997177,-0.02696619934947697
0.0106,0.9706723399775963,-0.1266090857645558,0.6592546013830403,-0.10636212354535075,0.6496230443102275,-0.17810894234519428,0.32944130023938945,0.031249646134304764,0.0008514497624206763,-0.0003256187508598628,0.06990201627804739,-0.0032607488311927235,1.0808736067378701,1.4191106408794685,0.0010164643389886092,7.693785521715489e-5,0.00012211041397388009,0.056910774413625895,9.555011545212576e-10,4.576357089413271e-9,1.1150571846789747e-10,2.973456026413052e-14,1.4301098868015631e-13,0.5623319135480171,0.6190434979383713,0.9840036120333037,0.9812100394467733,-0.07409396723323762,-0.02694834252022759
0.0107,0.9707876771287551,-0.12677373184437526,0.6593305505348599,-0.10648490054546643,0.6496970232397633,-0.17824902724433792,0.3306595468957803,0.031473174103373955,0.0008517991939542639,-0.00032598770310071374,0.06989991186840214,-0.0032670943399565103,1.0809780736216636,1.4188218015908258,0.001016444799275679,7.693927374735224e-5,0.00012245904852715465,0.05691055034313971,1.2770078746512568e-9,4.5764601088700084e-9,1.1009834875325806e-10,3.9653067222345334e-14,1.4301421640479708e-13,0.5623453645536995,0.6189732575881369,0.9840376474110982,0.9812408065899648,-0.07413782406583264,-0.026908861186370453
0.0108,0.9708981840807319,-0.1269332030753683,0.6594032635980224,-0.10660375639767412,0.6497677474527235,-0.1783845321951019,0.33187389858529237,0.03169600462253619,0.0008521351218059272,-0.0003263418683604718,0.06989781784624258,-0.0032734445545503717,1.081080202990288,1.418529909765154,0.0010164112730666898,7.694069183551816e-5,0.00012279745757947045,0.05691032715488988,1.5757151675539337e-9,4.576590654691812e-9,1.0783442191086131e-10,4.888675333000838e-14,1.4301830441065924e-13,0.5623655185799287,0.6188680144638623,0.9840886435903663,0.9812869058799003,-0.0742035360114908,-0.02684970517551838
0.0109,0.9710040041909435,-0.12708762014339647,0.6594728380366772,-0.1067187840182201,0.6498353169774883,-0.17851556744058208,0.33308434982234797,0.03191813625018036,0.0008524579473242962,-0.0003266815957627569,0.06989573395678922,-0.003279799179042935,1.0811800336441841,1.418235275054056,0.0010163643846636448,7.694210948204756e-5,0.00012312583524440258,0.05691010489912105,1.8525371133853155e-9,4.576747482516592e-9,1.047965115942632e-10,5.746199486345134e-14,1.4302321377938226e-13,0.5623917113344999,0.6187312374598712,0.9841549196978178,0.9813468178485297,-0.07428893715394612,-0.02677282431528419
0.011,0.9711052808168068,-0.1272371037343215,0.6595393713149732,-0.10683007632335073,0.6498998318424386,-0.17864224322387434,0.3342908951213697,0.03213956754469543,0.0008527680718580015,-0.0003270072344311889,0.06989365994526263,-0.0032861579175028277,1.081277604383794,1.4179382071091367,0.0010163047583685479,7.694352668733539e-5,0.0001234443756355262,0.05690988362607782,2.108387792301446e-9,4.576929347982264e-9,1.0106719145701961e-10,6.54051680990064e-14,1.4302890559260578e-13,0.5624232785252091,0.6185663954704873,0.9842347948601625,0.9814190230278036,-0.07439186157693257,-0.02668016843328071
0.0111,0.9712021573157388,-0.12738177453400493,0.6596029608970599,-0.10693772622931226,0.6499613920759546,-0.17876466978807448,0.3354935289967801,0.03236029706447029,0.0008530658967556732,-0.0003273191334893875,0.06989159555688332,-0.003292520473998677,1.081372954009558,1.4176390155819976,0.001016233018483402,7.694494345177646e-5,0.00012375327286641647,0.05690966338600482,2.3441812844583658e-9,4.577135006726736e-9,9.672903515268627e-11,7.27426493130057e-14,1.4303534093196926e-13,0.5624595558598517,0.618376957390034,0.9843265882041107,0.9815020019496715,-0.07451014336418411,-0.02657368735712075
0.0112,0.9712947770451565,-0.12752175322830844,0.6596637042470868,-0.10704182665235103,0.6500200977064176,-0.1788829573762785,0.33669224596300146,0.032580323367893876,0.000853351823365942,-0.0003276176420609726,0.06988954053687181,-0.003298886552599112,1.0814661213219183,1.4173380101242443,0.0010161497893102119,7.694635977576572e-5,0.00012405272105064853,0.05690944422914666,2.5608316700121053e-9,4.5773632143879235e-9,9.18646163348193e-11,7.950081478178098e-14,1.4304248087911235e-13,0.5624998790462238,0.6181663921128349,0.9844286188563726,0.9815942351460839,-0.0746416165994348,-0.02645533091441715
0.0113,0.9713832833624769,-0.12765716050309361,0.6597216988292027,-0.10714247050871334,0.6500760487622074,-0.17899721623158216,0.33788704053445634,0.03279964501335509,0.0008536262530374379,-0.00032790310926956393,0.06988749463044863,-0.0033052558573727596,1.0815571451213157,1.4170355003874795,0.00101605569515098,7.694777565969806e-5,0.00012434291430179754,0.05690922620574798,2.7592530291187073e-9,4.577612726603737e-9,8.655650865697443e-11,8.570604078166441e-14,1.4305028651567448e-13,0.5625435837921205,0.6179381685332134,0.9845392059436582,0.981694203148991,-0.07478411536641853,-0.026327048932782718
0.0114,0.9714678196251167,-0.12778811704422213,0.6597770421075573,-0.1072397507146455,0.6501293452717051,-0.17910755659708136,0.33907790722556724,0.033018260559242875,0.0008538895871187914,-0.0003281758842387815,0.06988545758283429,-0.0033116280923882477,1.0816460642081918,1.4167317960233068,0.0010159513603077111,7.694919110396837e-5,0.00012462404673343867,0.05690900936605337,2.940359441934211e-9,4.5778822990120885e-9,8.088728577270748e-11,9.138470358898805e-14,1.4305871892329526e-13,0.5625900058053376,0.6176957555454933,0.9846566685926773,0.9818003864903428,-0.07493547374886936,-0.026190791239830275
0.0115,0.9715485291904932,-0.12791474353755555,0.6598298315462995,-0.10733376018639383,0.650180087263291,-0.179214088715872,0.3402648405507567,0.033236168563946136,0.0008541422269586327,-0.000328436316092245,0.06988342913924933,-0.003318002961714204,1.081732917382988,1.41642720668333,0.0010158374090824083,7.695060610897158e-5,0.00012489631245914706,0.05690879376030748,3.10506498861465e-9,4.578170687250892e-9,7.493952133557452e-11,9.656317948008377e-14,1.4306773918361425e-13,0.5626384807936708,0.617442622043998,0.9847793259301402,0.9819112657020896,-0.07509352583052124,-0.026048507663172647
0.0116,0.9716255554160231,-0.12803716066895557,0.6598801646095788,-0.10742459184020463,0.6502283747653461,-0.17931692283104994,0.341447835024447,0.03345336758585381,0.0008543845739055923,-0.00032868475395357425,0.0698814090449143,-0.003324380169419256,1.0818177434461456,1.4161220420191527,0.001015714465777075,7.695202067510256e-5,0.0001251599055924979,0.05690857943875491,3.2542837493160635e-9,4.578476646958059e-9,6.879578899913135e-11,1.0126784473128367e-13,1.4307730837827096e-13,0.5626883444649159,0.6171822369230513,0.984905497082757,0.9820253213161816,-0.0752561056951082,-0.025902148030422657
0.0117,0.9716990416591232,-0.12815548912428376,0.6599281387615444,-0.1075123385923242,0.6502743078062504,-0.179416169185711,0.3426268851610608,0.033669856183354795,0.0008546170293083005,-0.0003289215469463891,0.06987939704504967,-0.0033307594195720316,1.0819005811981055,1.4158166116823785,0.0010155831546937153,7.69534348027562e-5,0.00012541502024706626,0.05690836645164029,3.388929804194492e-9,4.578798933771501e-9,6.253866241693368e-11,1.055250756189198e-13,1.4308738758890496e-13,0.5627389325268682,0.6169180690769765,0.9850335011772376,0.9821410338645685,-0.07542104742636416,-0.02575366216919312
0.0118,0.9717691312772109,-0.12826984958940177,0.6599738514663457,-0.10759709335899886,0.6503179864143849,-0.17951193802295112,0.3438019854750205,0.03388563291483804,0.0008548399945153877,-0.00032914704419430936,0.069877392884876,-0.0033371404162411585,1.0819814694393097,1.4155112253246107,0.0010154441001343326,7.695484849232742e-5,0.00012566185053642737,0.05690815484920823,3.5099172334059696e-9,4.579136303329131e-9,5.625071524253767e-11,1.0936124841932403e-13,1.430979378971558e-13,0.5627895806873235,0.6166535874000973,0.9851616573402923,0.9822568838792008,-0.07558618510802315,-0.02560499990709687
0.0119,0.9718359676277027,-0.12838036275017123,0.6600174001881319,-0.10767894905647492,0.65035951061813,-0.1796043395858662,0.3449731304807486,0.03410069633869244,0.000855053870875484,-0.00032936159482095494,0.06987539630961381,-0.0033435228634952647,1.082060446970199,1.4152061925974533,0.0010152979264009307,7.69562617442111e-5,0.00012590059057415636,0.05690794468170336,3.618160117106537e-9,4.579487511268861e-9,5.0014521129498986e-11,1.1280273940882853e-13,1.4310892038466302e-13,0.5628396246540774,0.6163922607867373,0.9852882846986311,0.9823713518920287,-0.07574935282381914,-0.02545811107174671
0.012,0.9718996940680157,-0.12848714929245378,0.6600588823910521,-0.10775799860099866,0.6503989804458664,-0.179693484117552,0.3461403146926676,0.03431504501330693,0.0008552590597372199,-0.0003295655479499455,0.06987340706448365,-0.0033499064654029776,1.0821375525912154,1.41490182315251,0.0010151452577955129,7.695767455880217e-5,0.00012613143447382836,0.0569077359993703,3.7145725354522297e-9,4.579851313228603e-9,4.3912653731373704e-11,1.1587592486376516e-13,1.4312029613306617e-13,0.5628884001349256,0.6161375581312198,0.9854117023789638,0.9824829184350021,-0.07590838465748614,-0.02531494549075548
0.0121,0.971960453955567,-0.12859032990211103,0.6600983955392561,-0.10783433490881644,0.6504364959259746,-0.17977948186110448,0.34730353262519986,0.03452867749707042,0.0008554559624492258,-0.000329759252704901,0.06987142489470602,-0.003356290926032925,1.0822128251027994,1.414598426641384,0.0010149867186200832,7.695908693649548e-5,0.00012635457634901858,0.05690752885245366,3.800068568599086e-9,4.5802264648462704e-9,3.8027686701717604e-11,1.1860718106046606e-13,1.431320262240048e-13,0.5629352428376637,0.6158929483278689,0.9855302295080007,0.9825900640400714,-0.07606111469275811,-0.02517745299173599
0.0122,0.9720183906477733,-0.1286900252650046,0.6601360370968925,-0.10790805089617453,0.6504721570868354,-0.1798624430596195,0.348462778792768,0.034741592348371854,0.0008556449803601319,-0.0003299430582094412,0.06986944954550145,-0.0033626759494537347,1.0822863033053927,1.4142963127156791,0.0010148229331766452,7.696049887768598e-5,0.00012657021031330212,0.056907323291198075,3.8755622967031465e-9,4.580611721759775e-9,3.2442193694086456e-11,1.2102288427526321e-13,1.4314407173911846e-13,0.5629794884700874,0.6156619002710075,0.9856421852124521,0.9826912692391865,-0.07620537701336907,-0.025047583402301066
0.0123,0.9720736475020516,-0.12878635606699612,0.6601719045281109,-0.10797923947931924,0.6505060639568291,-0.17994247795619286,0.34961804770979443,0.03495378812560013,0.0008558265148185686,-0.000330117313587186,0.06986748076209046,-0.0033690612397340343,1.0823580259994365,1.413995791026999,0.0010146545257672024,7.696191038276853e-5,0.00012677853048025415,0.05690711936584815,3.941967799920445e-9,4.581005839607028e-9,2.7238748362036348e-11,1.2314941078448857e-13,1.431563937600467e-13,0.563020472739992,0.6154478828549595,0.9857458886190277,0.9827850145642978,-0.07633900570305298,-0.024927286550063526
0.0124,0.972126367875819,-0.12887944299394724,0.6602060952970606,-0.1080479935744969,0.6505383165643362,-0.18001969679392052,0.3507693338907016,0.03516526338714418,0.0008560009671731663,-0.00033028236796175513,0.06986551828969359,-0.0033754465009424514,1.0824280319853725,1.413697171226947,0.0010144821206937585,7.696332145213806e-5,0.00012697973096344984,0.05690691712664852,4.000199158407022e-9,4.581407574025943e-9,2.2499924359123056e-11,1.250131368644742e-13,1.4316895336842906e-13,0.5630575313551737,0.6152543649740485,0.9858396588544377,0.9828697805473552,-0.07645983484554383,-0.0248185122626362
0.0125,0.9721766951264922,-0.12896940673171958,0.6602387068678911,-0.1081144060979538,0.6505690149377378,-0.18009420981589833,0.35191663184991206,0.03537601669139292,0.0008561687387725553,-0.0003304385704567685,0.06986356187353134,-0.003381831437147614,1.082496360063642,1.4134007629671272,0.0010143063422583174,7.696473208618943e-5,0.00012717400587646433,0.05690671662384378,4.0511704523189156e-9,4.581815680654432e-9,1.83082953389024e-11,1.2664043879155213e-13,1.4318171164590507e-13,0.5630900000234277,0.6150848155225981,0.985921815045392,0.982944047720309,-0.0765656985245756,-0.024723210367631896
0.0126,0.9722247726114883,-0.12905636796617476,0.6602698367047511,-0.10817856996593625,0.650598259105414,-0.18016612726522213,0.3530599361018482,0.03558604659673527,0.000856330230965366,-0.0003305862701958458,0.06986161125882427,-0.00338821575241815,1.0825630490346858,1.4131068758991427,0.0010141278147628822,7.696614228531758e-5,0.00012736154933287277,0.05690651790767858,4.095795761812162e-9,4.582228915130406e-9,1.4746434954930397e-11,1.280576928420543e-13,1.4319462967411432e-13,0.5631172144525497,0.6149427033949316,0.985990676318601,0.9830062966151092,-0.0766544308238823,-0.024643330692663445
0.0127,0.9722707436882243,-0.1291404473831744,0.6602995822717903,-0.10824057809469058,0.6506261490957456,-0.18023555938498784,0.3541992411609326,0.03579535166156016,0.0008564858451002284,-0.000330725816302607,0.06985966619079288,-0.0033945991508226863,1.0826281376989457,1.4128158196745975,0.001013947162509457,7.696755204991737e-5,0.00012754255544625032,0.056906321028397516,4.134989167042799e-9,4.582646033091779e-9,1.1896916860762855e-11,1.2929127529231278e-13,1.4320766853469633e-13,0.5631385103503355,0.6148314974853729,0.9860445618007746,0.9830550077637061,-0.0767238658271979,-0.02458082306534367
0.0128,0.9723147517141171,-0.12922176566858012,0.660328041033158,-0.10830052340046306,0.6506527849371132,-0.1803026164182913,0.35533454154158767,0.03600393044425649,0.0008566359825257732,-0.00033085755790067183,0.06985772641465772,-0.003400981336429852,1.0826916648568632,1.4125279039450949,0.0010137650098000453,7.696896138038373e-5,0.00012771721833017215,0.05690612603624523,4.169664748166866e-9,4.5830657901764625e-9,9.842314709955628e-12,1.3036756241865957e-13,1.4322078930929065e-13,0.5631532234245806,0.6147546666882453,0.9860817906186228,0.9830886616980498,-0.07677183761825639,-0.024537637313285385
0.0129,0.9723569400465835,-0.1293004435082536,0.6603553104530032,-0.10835849879950003,0.6506782666578973,-0.18036740860822834,0.3564658317582358,0.036211781503213206,0.0008567810445906308,-0.00033098184411366015,0.06985579167563931,-0.003407362013308274,1.0827536693088793,1.4122434383622389,0.0010135819809366506,7.697037027711155e-5,0.00012788573209821338,0.056905932981466324,4.200736585340399e-9,4.583486942022368e-9,8.665202156064664e-12,1.3131293049742667e-13,1.4323395307953682e-13,0.5631606893830807,0.6147156798978725,0.9861006818988558,0.9831057389500905,-0.07679618028079176,-0.024515723264101418
0.013,0.9723974336672823,-0.12937659529356188,0.6603814749893102,-0.10841459180662476,0.6507026804900499,-0.18043003934320112,0.3575931093614302,0.036418903908487746,0.0008569213806839387,-0.0003310990054215264,0.06985386175476863,-0.003413740905614459,1.0828141913899523,1.4119626521196937,0.0010133985771479963,7.697177874311184e-5,0.0001280482897037468,0.05690574189243894,4.228560346193534e-9,4.583908430497387e-9,8.27449482439568e-12,1.3214058568200758e-13,1.4324712683816004e-13,0.5631629730755657,0.614707749592768,0.986103534188511,0.9831082910452997,-0.0768001659819268,-0.02451192176249569
0.0131,0.9724362462795231,-0.1294502838861145,0.6604065411598543,-0.1084688477267318,0.6507260305392932,-0.18049055980608833,0.35871638929261673,0.0366252998042605,0.0008570570263369843,-0.0003312092210957035,0.06985193664478312,-0.0034201178869680184,1.0828732718766283,1.4116853388527155,0.0010132146129269689,7.697318679361855e-5,0.00012820504467252398,0.056905552685726994,4.251015365708637e-9,4.584330336533529e-9,7.867828398675212e-12,1.3280389886531624e-13,1.4326031354478929e-13,0.5631728649465887,0.6146830627408242,0.9861088108287104,0.9831128834323162,-0.07680906018757178,-0.02450247406977337
0.0132,0.9724734147343628,-0.1295215611525697,0.6604305330251344,-0.10852130526398217,0.6507483402955594,-0.18054901472359344,0.35983568126467874,0.03683097065574676,0.0008571880836542073,-0.0003313126398417047,0.06985001628604136,-0.0034264928449324965,1.0829309371239293,1.4114114664560786,0.001013030140428137,7.697459443546283e-5,0.00012835610627388112,0.05690536533450963,4.267961691597317e-9,4.584752522426837e-9,7.34180815417273e-12,1.3330093665819467e-13,1.4327350895427616e-13,0.5631915320967419,0.6146364756823339,0.9861187684833517,0.9831215498188671,-0.0768258446231853,-0.024484645137486567
0.0133,0.972508984825101,-0.12959048089728764,0.6604534810437972,-0.10857200495386539,0.6507696400818078,-0.1806054512606854,0.36095099342952564,0.03703591767712022,0.0008573146800918524,-0.00033140941622326366,0.0698481006010431,-0.003432865659630104,1.0829872119974457,1.41114104631378,0.0010128452766113502,7.697600167389913e-5,0.00012850158162292595,0.05690517982433573,4.2796070728410216e-9,4.5851747607966844e-9,6.706105117858884e-12,1.3363784609871419e-13,1.432867059592987e-13,0.5632183267514852,0.6145696050492031,0.9861330616087849,0.9831339894699973,-0.07684993684688543,-0.02445905365291869
0.0134,0.9725430023450363,-0.12965709692462837,0.6604754156744894,-0.10862098733187107,0.650789960220998,-0.18065991658233296,0.3620623339390667,0.03724014208255462,0.0008574369431061642,-0.00033149970480411364,0.06984618951228813,-0.0034392362111830533,1.0830421213627675,1.4108740898098169,0.0010126601384364586,7.697740851418178e-5,0.00012864157783476607,0.05690499614075416,4.286159258421197e-9,4.585596824262443e-9,5.970390316704309e-12,1.3382077422494598e-13,1.4329989745253509e-13,0.5632526011362781,0.6144840674733375,0.9861513446613605,0.9831499016507518,-0.07688075441679025,-0.024426318303353137
0.0135,0.972575513087468,-0.12972146303895202,0.6604963673758578,-0.10866829293348877,0.6508093310360891,-0.180712457853505,0.36316971094521144,0.037443645086223644,0.0008575550001533874,-0.00033158366014798807,0.06984428294227621,-0.0034456043797135567,1.0830956900854856,1.410610608328186,0.0010124748428633114,7.697881496156521e-5,0.00012877620202450922,0.056904814269313785,4.28782599731929e-9,4.586018485443483e-9,5.144334777679676e-12,1.3385586807496123e-13,1.433130763266635e-13,0.5632937074765803,0.6143814795866432,0.9861732720974289,0.9831689856261752,-0.07691771489101785,-0.024387057776073324
0.0136,0.9726065628456952,-0.1297836330446186,0.6605163666065491,-0.10871396229420811,0.6508277828500404,-0.18076312223917043,0.3642731325998692,0.03764642790230101,0.0008576689786897665,-0.00033166143681862047,0.06984238081350712,-0.0034519700453438263,1.0831479430311906,1.4103506132528847,0.0010122895068517587,7.69802210213038e-5,0.00012890556130726305,0.05690463419556349,4.284815038516747e-9,4.5864395169591795e-9,4.2376095277556265e-12,1.3374927468683118e-13,1.43326235474362e-13,0.5633409979978513,0.6142634580210261,0.9861984983733402,0.9831909406613124,-0.0769602358276864,-0.02434189075836264
0.0137,0.972636197413017,-0.1298436607459882,0.66053544382521,-0.10875803594951862,0.6508453459858115,-0.180811956904298,0.3653726070549493,0.03784849174496042,0.0008577790061715462,-0.0003317331893797441,0.06984048304848059,-0.0034583330881960738,1.0831989050654727,1.4100941159679101,0.0010121042473616503,7.698162669865189e-5,0.00012902976279813527,0.05690445590505216,4.277334130995015e-9,4.586859691428902e-9,3.2598855939027895e-12,1.3350714109862696e-13,1.4333936778830875e-13,0.5633938249255511,0.6141316194083921,0.9862266779454446,0.9832154660212084,-0.07700773478491389,-0.0242914359375045
0.0138,0.9726644625827323,-0.1299015999474209,0.6605536294904873,-0.10880055443490991,0.6508620507663616,-0.18085900901385654,0.3664681424623611,0.038049837828375586,0.000857885210054971,-0.0003317990723950924,0.0698385895696964,-0.0034646933883925118,1.0832486010539226,1.4098411278572593,0.0010119191813528355,7.69830319988639e-5,0.0001291489136122335,0.05690427938332865,4.265591023735543e-9,4.5872787814720215e-9,2.2208340030918523e-12,1.331356143484199e-13,1.4335246616118197e-13,0.5634515404851392,0.6139875803806469,0.9862574652700926,0.9832422609709078,-0.07705962932081846,-0.024236312000782308
0.0139,0.9726914041481405,-0.12995750445327678,0.6605709540610276,-0.10884155828587155,0.6508779275146498,-0.18090432573281498,0.367559746974014,0.03825046736672021,0.0008579877177962858,-0.00033185924042839876,0.06983670029965432,-0.0034710508260553516,1.0832970558621304,1.4095916603049292,0.001011734425785165,7.698443692719423e-5,0.00012926312086466546,0.05690410461594182,4.249793465719775e-9,4.587696559707912e-9,1.130125782293442e-12,1.3264084147428112e-13,1.433655234856597e-13,0.5635134969020753,0.6138329575696968,0.9862905148036345,0.9832710247754557,-0.07711533699351819,-0.02417713763547946
0.014,0.9727170679025405,-0.13001142806791588,0.660587447995478,-0.10888108803789315,0.650893006553636,-0.18094795422614213,0.3686474287418175,0.03845038157416802,0.0008580866568517349,-0.0003319138480433967,0.06983481516085412,-0.003477405281306806,1.0833442943556875,1.4093457246949168,0.0010115500976184877,7.698584148889726e-5,0.00012937249167053883,0.05690393158844059,4.230149205929159e-9,4.588112798755945e-9,-2.568041521807347e-15,1.3202896951428185e-13,1.4337853265442018e-13,0.5635790464018191,0.6136693676074476,0.9863254810024203,0.9833014566998968,-0.0771742753611312,-0.02411453152887937
0.0141,0.9727414996392314,-0.1300634245956983,0.6606031417524848,-0.10891918422646424,0.6509073182062789,-0.1809899416588068,0.3697311959176808,0.0386495816648927,0.0008581821546775632,-0.00033196304980381955,0.06983293407579556,-0.0034837566342690853,1.0833903414001833,1.4091033324112194,0.0010113663138126535,7.698724568922734e-5,0.00012947713314496122,0.0569037602863738,4.206865993345142e-9,4.588527271235491e-9,-1.1675764413832098e-12,1.313061455064933e-13,1.4339148656014146e-13,0.5636475412098303,0.6134984271258049,0.9863620183228005,0.9833332560092758,-0.07723586198177552,-0.02404911236826544
0.0142,0.9727647451515123,-0.13011354784098417,0.6606180657906949,-0.10895588738707444,0.6509208927955384,-0.1810303351957779,0.3708110566535133,0.038848068853067984,0.0008582743387300151,-0.0003320070002734008,0.06983105696697842,-0.003490104765064404,1.083435221861209,1.4088644948378342,0.0010111831913275121,7.698864953343889e-5,0.0001295771524030404,0.056903590695290336,4.180151576949172e-9,4.588939749765925e-9,-2.3552283903201545e-12,1.304785164889867e-13,1.4340437809550173e-13,0.5637183335515686,0.6133217527566752,0.9863997812211256,0.9833661219686378,-0.07729951441356932,-0.02398149884092107
0.0143,0.9727868502326824,-0.13016185160813343,0.6606322505687552,-0.10899123805521332,0.6509337606443735,-0.1810691820020242,0.3718870191012245,0.03904584435286756,0.0008583633364653352,-0.0003320458540158737,0.06982918375690245,-0.003496449553814972,1.083478960604355,1.4086292233587578,0.001011000847122914,7.69900530267863e-5,0.00012967265655988402,0.056903422800739054,4.150213705722694e-9,4.589350006966615e-9,-3.5558528613619534e-12,1.2955222949983326e-13,1.4341720015317913e-13,0.5637907756524936,0.6131409611319638,0.9864384241537454,0.9833997538430278,-0.07736465021463063,-0.02391230963412966
0.0144,0.9728078606760405,-0.13020838970150628,0.6606457265453123,-0.10902527676637047,0.6509459520757438,-0.18110652924251458,0.37295909141272365,0.039242909378465134,0.0008584492753397683,-0.00033207976559497174,0.06982731436806741,-0.0035027908806430025,1.0835215824952116,1.4083975293579878,0.0010108193981587083,7.699145617452392e-5,0.00012976375273059972,0.056903256588268857,4.117260128647156e-9,4.589757815456935e-9,-4.7597788275379725e-12,1.2853343157710416e-13,1.434299456258518e-13,0.5638642197380649,0.6129576688835771,0.9864776015770105,0.9834338508974902,-0.07743068694307759,-0.023842163435174632
0.0145,0.972827822274886,-0.1302532159254627,0.6606585241790127,-0.10905804405603546,0.6509574974126083,-0.1811424240822179,0.3740272817399202,0.03943926514403444,0.000858532282809559,-0.0003321088895744284,0.06982544872297308,-0.0035091286256707078,1.0835631123993694,1.4081694242195208,0.0010106389613947447,7.699285898190618e-5,0.0001298505480302952,0.0569030920434286,4.0814985947040055e-9,4.590162947856258e-9,-5.9573352618775884e-12,1.2742826975887063e-13,1.434426074061979e-13,0.5639380180337423,0.6127734926434207,0.9865169679472712,0.9834681123970702,-0.07749704215702825,-0.023771678931339378
0.0146,0.9728467808225179,-0.13029638408436284,0.6606706739285036,-0.10908958045969787,0.6509684269779266,-0.18117691368610297,0.3750915982347235,0.03963491286374915,0.000858612486330952,-0.00033213338051797707,0.06982358674411923,-0.003515462669020299,1.0836035751824187,1.407944919327354,0.0010104596537908734,7.699426145418744e-5,0.00012993314957407818,0.05690292915176716,4.043136852874688e-9,4.5905651767839535e-9,-7.138851137410112e-12,1.262428910832039e-13,1.4345517838689556e-13,0.5640115227649855,0.6125900490434006,0.9865561777208776,0.9835022376068124,-0.07756313341460074,-0.0237014748099073
0.0147,0.972864782112235,-0.1303379479825667,0.6606822062524313,-0.1091199265128473,0.650978771094658,-0.18121004521913864,0.3761520490490429,0.039829853751783,0.0008586900133601916,-0.000332153392989351,0.06982172835400563,-0.0035217928908139883,1.0836429957099503,1.4077240260654849,0.001010281592306944,7.699566359662209e-5,0.00013001166447705628,0.05690276789883341,4.002382652140652e-9,4.590964274859395e-9,-8.294655427164906e-12,1.2498344258817508e-13,1.4346765146062287e-13,0.5640840861572541,0.6124089547154229,0.98659488535418,0.9835359257917616,-0.07762837827391311,-0.023632169758161813
0.0148,0.9728818719373368,-0.13037796142443442,0.6606931516094431,-0.10914912275097327,0.6509885600857617,-0.18124186584629376,0.3772086423347878,0.040024089022309695,0.0008587649913535227,-0.0003321690815522838,0.06981987347513202,-0.003528119171173988,1.0836813988475544,1.4075067558179097,0.001010104893902806,7.69970654144645e-5,0.00013008619985433717,0.05690260827017623,3.959443741483343e-9,4.5913600147019535e-9,-9.415077104171346e-12,1.2365607131185548e-13,1.4348001952005804e-13,0.5641550604360078,0.6122318262913934,0.9866327453035288,0.9835688762169631,-0.0776921942930835,-0.023564382463386303
0.0149,0.972898096091122,-0.13041647821432606,0.660703540458185,-0.10917720970956543,0.6509978242741972,-0.1812724227325372,0.3782613862438676,0.04021761988950293,0.0008588375477671898,-0.00033218060077050876,0.06981802202999818,-0.0035344413902225094,1.0837188094608219,1.4072931199686263,0.0010099296755383092,7.699846691296909e-5,0.00013015686282102855,0.05690245025134449,3.914527869884208e-9,4.5917521689310005e-9,-1.0490445141458747e-11,1.222669242923163e-13,1.4349227545787918e-13,0.5642237978267063,0.6120602804032179,0.9866694120252743,0.9836007881474613,-0.07775399903022996,-0.023498731612864192
0.015,0.9729135003668901,-0.13045355215660165,0.6607134032573044,-0.10920422792411334,0.6510065939829238,-0.18130176304283774,0.37931028892819163,0.04041044756753643,0.0008589078100574377,-0.0003321881052077593,0.06981617394110388,-0.0035407594280817654,1.083755252415343,1.4070831299016318,0.0010097560541733035,7.699986809739022e-5,0.00013022376049223814,0.05690229382788705,3.867842786324695e-9,4.592140510165909e-9,-1.1511088512056472e-11,1.2082214856762874e-13,1.4350441216676447e-13,0.5642896505548092,0.6118959336828024,0.9867045399757666,0.983631360848301,-0.07781321004347061,-0.023435835893878876
0.0151,0.9729281305579398,-0.1304892370556213,0.6607227704654476,-0.10923021793010658,0.6510148995349009,-0.1813299339421643,0.38035535853966934,0.040602573270583885,0.0008589759056805107,-0.0003321917494277689,0.06981432913094889,-0.0035470731648739686,1.083790752576708,1.4068767970009224,0.001009584146767639,7.700126897298228e-5,0.00013028699998307355,0.05690213898535281,3.819596239786249e-9,4.5925248110260504e-9,-1.2467336188993895e-11,1.1932789117586392e-13,1.43516422539392e-13,0.5643519708457763,0.6117404027620528,0.9867377836113562,0.9836602935845277,-0.07786924489092352,-0.023376313993713767
0.0152,0.9729420324575703,-0.13052358671574507,0.6607316725412615,-0.10925522026303472,0.6510227712530876,-0.18135698259548566,0.38139660323021,0.040793998212819024,0.0008590419620926538,-0.00033219168799427084,0.06981248752203295,-0.003553382480721329,1.083825334810508,1.4066741326504957,0.001009414070281165,7.700266954499968e-5,0.00013034668840864247,0.056901985709290635,3.76999597925032e-9,4.5929048441307975e-9,-1.3349517145300328e-11,1.177902991550932e-13,1.4352829946843995e-13,0.5644101109250671,0.6115953042728751,0.9867687973883932,0.9836872856211853,-0.0779215211307068,-0.02332078459965226
0.0153,0.9729552518590808,-0.13055665494133303,0.660740139943393,-0.10927927545838735,0.6510302394604436,-0.18138295616777067,0.38243403115172303,0.04098472360841554,0.0008591061067501111,-0.00033218807547099867,0.06981064903685585,-0.0035596872557460604,1.0838590239823331,1.4064751482343492,0.0010092459416737316,7.700406981869676e-5,0.00013040293288405262,0.05690183398524939,3.7192497536983533e-9,4.593280382099521e-9,-1.414796035400514e-11,1.162155195433877e-13,1.4354003584658645e-13,0.5644634230181415,0.6114622548471752,0.9867972357632281,0.9837120362233195,-0.07796945632093853,-0.02326986639897776
0.0154,0.9729678345557705,-0.13058849553674526,0.6607482031304884,-0.10930242405165405,0.651037334479928,-0.18140790182398822,0.38346765045611786,0.04117475067154715,0.0008591684671091279,-0.00033218106642168567,0.06980881359791738,-0.0035659873700703737,1.083891844957774,1.4062798551364792,0.0010090798779051882,7.700546979932794e-5,0.00013045584052441165,0.05690168379877795,3.6675653121117937e-9,4.593651197551592e-9,-1.48529947881377e-11,1.1460969937881862e-13,1.4355162456650963e-13,0.564511259350459,0.6113428711168588,0.9868227531922109,0.9837342446559745,-0.07801246801973681,-0.023224178078973676
0.0155,0.9729798263409382,-0.13061916230634185,0.6607558925611949,-0.1093247065783244,0.6510440866345002,-0.1814318667291071,0.38449746929530376,0.04136408061638755,0.0008592291706259484,-0.0003321708154100654,0.06980698112771726,-0.0035722827038164816,1.0839238226024204,1.4060882647408832,0.0010089159959353845,7.70068694921476e-5,0.00013050551844482721,0.0569015351354252,3.615150403472092e-9,4.594017063106385e-9,-1.545494942072732e-11,1.1297898569945722e-13,1.4356305852088767e-13,0.5645529721474793,0.6112387697138322,0.9868450041316922,0.9837536101841955,-0.07804997378521973,-0.02318433832692341
0.0156,0.9729912730078831,-0.13064870905448284,0.660763238694159,-0.10934616357388798,0.6510505262471196,-0.18145489804809622,0.3855234958211903,0.04155271465711046,0.0008592883447568172,-0.00033215747699987116,0.06980515154875526,-0.003578573137106596,1.083954981781864,1.4059003884315582,0.001008754412724171,7.700826890241012e-5,0.00013055207376040702,0.05690138798074,3.5622127767606923e-9,4.5943777513832694e-9,-1.5944153224803378e-11,1.1132952554337467e-13,1.4357433060239868e-13,0.5645879136346622,0.6111515672700011,0.986863643038022,0.9837698320730273,-0.0780813911755054,-0.02315096583011037
0.0157,0.9730022203499044,-0.13067718958552832,0.6607702719880274,-0.10936683557383436,0.6510566836407453,-0.18147704294592434,0.3865457381856866,0.04174065400788959,0.0008593461169579791,-0.0003321412057548364,0.06980332478353117,-0.0035848585500629286,1.0839853473616945,1.4057162375925012,0.0010085952452313965,7.700966803536988e-5,0.00013059561358625874,0.05690124232027124,3.5089601809590425e-9,4.594733035001618e-9,-1.6310935173395215e-11,1.0966746594864219e-13,1.4358543370372078e-13,0.5646154360374672,0.6110828804172714,0.9868783243675507,0.9837826095875147,-0.07810613774871188,-0.023124679275817954
0.0158,0.973012714160301,-0.13070465770383838,0.6607770229014469,-0.10938676311365315,0.651062589138337,-0.18149834858756037,0.38756420454070223,0.04192789988289864,0.0008594026146856785,-0.00033212215623869447,0.06980150075454475,-0.0035911388228076916,1.0840149442075027,1.4055358236077096,0.0010084386104169114,7.701106689628129e-5,0.00013063624503749006,0.056901098139567785,3.4556003650485876e-9,4.595082686580804e-9,-1.6545624239532194e-11,1.0799895395333094e-13,1.4359636071753217e-13,0.564634891581354,0.6110343257875489,0.9868887025766288,0.9837916419927025,-0.07812363106295729,-0.023106097351329572
0.0159,0.973022800232372,-0.1307311672137731,0.6607835218930644,-0.1094059867288339,0.6510682730628539,-0.1815188621379731,0.3885789030381464,0.04211445349631132,0.0008594579653961604,-0.0003321004830151788,0.06979967938429575,-0.003597413835463097,1.0840437971848789,1.40535915786118,0.0010082846252405654,7.70124654903987e-5,0.00013067407522920863,0.0569009554241785,3.402341078010778e-9,4.595426478740197e-9,-1.6638549396243646e-11,1.0633013659551226e-13,1.4360710453651096e-13,0.5646456324917827,0.6110075200127398,0.9868944321216061,0.9837966285536357,-0.07813328867635969,-0.023095838743928624
0.016,0.9730325199566562,-0.1307567695114455,0.6607897963845163,-0.10942454504402394,0.651073762534322,-0.18153862839762902,0.38958984262864177,0.04230031620925342,0.0008595122841889718,-0.0003320763336105896,0.06979786060347896,-0.0036036834748643092,1.0840719311188338,1.405186234062695,0.0010081333801475808,7.701386382343893e-5,0.00013070920945297928,0.056900814155224695,3.3493722186268686e-9,4.595764233127218e-9,-1.658911245720629e-11,1.0466690402871363e-13,1.4361765958769625e-13,0.5646479392790226,0.6110019245077639,0.9868955580038181,0.9837976061523721,-0.07813521406933069,-0.02309363297105227
0.0161,0.9730418574353915,-0.13078147981323232,0.6607958344610848,-0.1094424483364462,0.6510790434990988,-0.18155765759965398,0.3905970418058693,0.04248549119347742,0.0008595655255516707,-0.0003320497502630236,0.06979604444769115,-0.0036099477250329144,1.0840993664478145,1.4050168426982204,0.001007984644916869,7.701526190554407e-5,0.00013074171533832235,0.05690067426571731,3.2966357136033183e-9,4.596096370906931e-9,-1.6495547062171818e-11,1.0301066668400554e-13,1.4362803905790168e-13,0.5646519899566117,0.6109939591475918,0.9868963296472932,0.9837982474135081,-0.07813688152000839,-0.023089730087160743
0.0162,0.9730508108307669,-0.13080531114907626,0.6608016342754928,-0.10945970588187448,0.6510841131567411,-0.18157595977820765,0.39160051478021507,0.042669980944486895,0.0008596176837832746,-0.0003320207697124759,0.06979423092282984,-0.0036162065686138507,1.0841261158719602,1.4048508852435646,0.0010078383236304823,7.70166597421344e-5,0.0001307716379249745,0.0569005357221798,3.2440984653712404e-9,4.596423078312983e-9,-1.6387915743909064e-11,1.0136133656298193e-13,1.436382487765791e-13,0.5646605503644271,0.6109771257338636,0.9868979603826139,0.9837996026082176,-0.07814040538916496,-0.023081482015810555
0.0163,0.9730593902970593,-0.1308282820138419,0.6608072022934521,-0.1094763313735424,0.6510889775444165,-0.18159355054895493,0.3926002733945442,0.04285378753458625,0.0008596687868784562,-0.000331989444767416,0.06979242001208029,-0.0036224599721906966,1.0841521913300143,1.404688317360034,0.0010076943980901632,7.701805733701109e-5,0.0001307990240708108,0.0569003985053423,3.191772446779735e-9,4.596744399353833e-9,-1.62672248465803e-11,9.971926839236087e-14,1.4364829012160188e-13,0.5646733650092477,0.6109519266752498,0.9869004015389883,0.983801631289472,-0.07814568050369415,-0.023069134928254322
0.0164,0.9730676059885454,-0.1308504109023937,0.6608125449806743,-0.10949233850468358,0.6510936426992934,-0.18161044552756092,0.39359632949172163,0.04303691303607988,0.0008597188628318883,-0.00033195582823631307,0.06979061169862763,-0.003628707902347029,1.0841776047607214,1.4045290947089353,0.001007552850097655,7.70194546939753e-5,0.00013082392063370625,0.056900262595934926,3.1396696306779e-9,4.597060378037946e-9,-1.613448071434782e-11,9.808481689886044e-14,1.4365816447084353e-13,0.5646901783978527,0.6109188643804199,0.986903604445624,0.9838042930102421,-0.07815260169048967,-0.02305293499574468
0.0165,0.9730754680595016,-0.1308717163095962,0.6608176688028714,-0.10950774096853162,0.6510981146585392,-0.18162666032969058,0.3945886949146125,0.04321935952127219,0.0008597679396382437,-0.0003319199729276365,0.06978880596565709,-0.0036349503256664236,1.0842023681028246,1.4043731729515745,0.0010074136614547,7.702085181682826e-5,0.00013084637447153584,0.05690012797468779,3.0878019899148413e-9,4.5973710583737815e-9,-1.599068969137392e-11,9.645833680919885e-14,1.436678732021774e-13,0.5647107350370216,0.6108784412580438,0.986907520431729,0.9838075473234993,-0.07816106377644529,-0.02303312838953424
0.0166,0.9730829866642048,-0.13089221673031393,0.6608225802257549,-0.10952255245832015,0.6511023994593219,-0.18164221057100902,0.3955773815060816,0.0434011290624676,0.0008598160452921951,-0.0003318819316498556,0.06978700279635387,-0.0036411872087324594,1.0842264932950678,1.404220507749258,0.0010072768139630407,7.70222487093711e-5,0.0001308664324421746,0.05689999462233101,3.0361814973396563e-9,4.597676484369803e-9,-1.5836858121820882e-11,9.484018285009413e-14,1.4367741769347697e-13,0.5647347794335332,0.6108311597167917,0.9869121008265112,0.9838113537822151,-0.07817096158845468,-0.023009961280875645
0.0167,0.9730901719569318,-0.13091193065941142,0.6608272857150368,-0.10953678666728281,0.6511065031388094,-0.18165711186718123,0.3965624011089942,0.0435822237319705,0.0008598632077884154,-0.00033184175721143964,0.06978520217390316,-0.003647418518128712,1.0842499922761948,1.404071054763292,0.0010071422894244203,7.702364537540498e-5,0.00013088414140349753,0.05689986251959473,2.9848201258014467e-9,4.59797670003447e-9,-1.5673992349850996e-11,9.323070974826445e-14,1.436867993226157e-13,0.5647620560941671,0.6107775221653331,0.9869172969591782,0.9838156719393606,-0.07818218995341164,-0.022983679841021513
0.0168,0.9730970340919589,-0.13093087659175318,0.6608317917364288,-0.10955045728865323,0.6511104317341698,-0.18167137983387222,0.39754376556621535,0.04376264560208533,0.0008599094551215772,-0.0003317995024208581,0.06978340408149018,-0.0036536442204387607,1.0842728769849497,1.4039247696549833,0.0010070100696405815,7.702504181873112e-5,0.00013089954821337963,0.056899731647209045,2.933729848149313e-9,4.5982717493762486e-9,-1.5503098719626547e-11,9.163027223042786e-14,1.4369601946746698e-13,0.5647923095257024,0.6107180310123382,0.9869230601589383,0.9838204613479069,-0.07819464369820986,-0.022954530241224475
0.0169,0.9731035832235632,-0.1309490730222038,0.6608361047556428,-0.109563578015665,0.6511141912825706,-0.18168503008674702,0.39852148672060994,0.04394239674511646,0.0008599548152863535,-0.0003317552200865802,0.06978160850230011,-0.0036598642822461805,1.084295159360076,1.4037816080856376,0.001006880136413267,7.702643804315067e-5,0.00013091269972969602,0.05689960198590409,2.882922637232355e-9,4.5985616764035965e-9,-1.5325183575309834e-11,9.003922502330249e-14,1.437050795059042e-13,0.564825284234918,0.6106531886664769,0.9869293417549989,0.9838256815608255,-0.07820821764974308,-0.02292275865273715
0.017,0.9731098295060211,-0.1309665384456277,0.6608402312383904,-0.10957616254155178,0.6511177878211799,-0.1816980782414707,0.39949557641504313,0.04412147923336833,0.0008599993162774168,-0.00033170896301707527,0.06977981541951817,-0.003666078670134551,1.084316851340317,1.4036415257165618,0.0010067524715442193,7.702783405246481e-5,0.00013092364281032157,0.05689947351640998,2.832410465899672e-9,4.598846525124978e-9,-1.5141253261063127e-11,8.845792285360641e-14,1.4371398081580089e-13,0.5648607247285934,0.610583497536419,0.9869360930765684,0.9838312921310877,-0.07822280663490505,-0.02288861124681217
0.0171,0.9731157830936096,-0.13098329135688944,0.6608441776503832,-0.10958822455954717,0.6511212273871655,-0.18171053991370822,0.4004660464923797,0.0442998951391453,0.0008600429860894399,-0.0003316607840208126,0.06977802481632951,-0.0036722873506874467,1.084337964864417,1.4035044782090615,0.0010066270568351813,7.702922985047468e-5,0.00013093242431313134,0.05689934621945683,2.7822053070003673e-9,4.599126339548853e-9,-1.4952314121048734e-11,8.688672044805779e-14,1.437227247750304e-13,0.5648983755135077,0.6105094600308346,0.9869432654528538,0.9838372526116643,-0.07823830548058948,-0.022852334194702156
0.0172,0.973121454140605,-0.13099935025085363,0.6608479504573332,-0.10959977776288479,0.6511245160176955,-0.18172243071912467,0.401432908795485,0.044477646534751815,0.0008600858527170962,-0.0003316107359062616,0.06977623667591938,-0.003678490290488447,1.0843585118711196,1.4033704212244433,0.0010065038740878958,7.70306254409815e-5,0.00013093909109600035,0.056899220075774776,2.7323191333835417e-9,4.599401163683686e-9,-1.4759372499428934e-11,8.532597253337475e-14,1.4373131276146623e-13,0.5649379810964403,0.6104315785583933,0.986950810213064,0.983843522555527,-0.07825460901369011,-0.022814173667659744
0.0173,0.9731268528012843,-0.13101473362238467,0.6608515561249523,-0.10961083584479826,0.6511276597499374,-0.18173376627338508,0.40239617516722387,0.04465473549249228,0.0008601279441550574,-0.0003315588714818915,0.06977445098147293,-0.0036846874561211286,1.0843785042991687,1.4032393104240142,0.0010063829051041055,7.703202082778645e-5,0.00013094369001680363,0.056899095066093926,2.6827639178982937e-9,4.5996710415379366e-9,-1.456343474036602e-11,8.377603383627537e-14,1.4373974615298175e-13,0.5649792859841702,0.6103503555277653,0.9869586786864061,0.9838500615156469,-0.07827161206110068,-0.02277437583693755
0.0174,0.9731319892299242,-0.13102945996634716,0.6608550011189521,-0.10962141249852123,0.6511306646210593,-0.18174456219215443,0.4033558574504614,0.04483116408467108,0.0008601692883979973,-0.0003315052435561717,0.06977266771617542,-0.003690878814169068,1.084397954087308,1.4031111014690796,0.001006264131685553,7.703341601469068e-5,0.00013094626793341618,0.05689897117114441,2.6335516333937255e-9,4.599936017120067e-9,-1.436550718802228e-11,8.223725908347776e-14,1.4374802632745044e-13,0.5650220346834767,0.6102662933476203,0.9869668222020882,0.9838568290449952,-0.07828920944971493,-0.022733186873788207
0.0175,0.9731368735808013,-0.13104354777760563,0.6608582919050443,-0.10963152141728728,0.651133536668229,-0.18175483409109777,0.40431196748806264,0.045006934383592656,0.000860209913440588,-0.00033144990493757154,0.069770886863212,-0.003697064331215843,1.0844168731742814,1.4029857500209462,0.0010061475356339812,7.703481100549535e-5,0.000130946871703713,0.05689884837165634,2.5846942527189346e-9,4.600196134438541e-9,-1.4166596186559996e-11,8.071000300169997e-14,1.437561546627457e-13,0.5650659717011389,0.6101798944266283,0.9869751920893182,0.9838637846965433,-0.07830729600642658,-0.02269085294946434
0.0176,0.973141516008192,-0.13105701555102453,0.6608614349489408,-0.10964117629433007,0.6511362819286144,-0.18176459758588012,0.40526451712289263,0.045182048461561375,0.0008602498472775025,-0.0003313929084345602,0.06976910840576789,-0.0037032439738450304,1.0844352734988323,1.40286321174092,0.0010060330987511328,7.703620580400166e-5,0.00013094554818556914,0.056898726648359835,2.536203748723026e-9,4.600451437501818e-9,-1.3967708080141464e-11,7.919462031766019e-14,1.4376413253674096e-13,0.5651108415439361,0.6100916611734591,0.9869837396773038,0.9838708880232621,-0.07832576655812933,-0.022647620235218567
0.0177,0.9731459266663735,-0.13106988178146847,0.6608644367163533,-0.10965039082288319,0.6511389064393834,-0.18177386829216652,0.4062135181978163,0.045356508390881664,0.0008602891179034137,-0.0003313343068556072,0.06976733232702828,-0.003709417708640208,1.0844531669997046,1.4027434422903082,0.0010059208028387505,7.703760041401079e-5,0.00013094234423685955,0.056898605981985026,2.488092094255099e-9,4.600701970318362e-9,-1.3769849212928975e-11,7.769146575807654e-14,1.4377196132730967e-13,0.5651563887186476,0.6100020959967829,0.986992416295253,0.9838780985781234,-0.07834451593171697,-0.02260373490230353
0.0178,0.9731501157096222,-0.13108216496380196,0.6608673036729936,-0.1096591786961803,0.6511414162377039,-0.18178266182562197,0.40715898255569877,0.045530316243857935,0.0008603277533129943,-0.00033127415300918177,0.06976555861017837,-0.003715585502184953,1.0844705656156424,1.402626397330416,0.0010058106296985771,7.703899483932388e-5,0.00013093730671545932,0.056898486353262015,2.440371262164252e-9,4.600947776896633e-9,-1.3574025929084813e-11,7.620089404966708e-14,1.4377964241232525e-13,0.5652023577320523,0.6099117013052693,0.9870011732723737,0.9838853759140979,-0.07836343895408322,-0.022559443121971844
0.0179,0.9731540932922148,-0.13109388359288948,0.6608700422845736,-0.109667553607455,0.6511438173607436,-0.18179099380191158,0.40810092203940507,0.04570347409279457,0.000860365781500917,-0.00033121249970375315,0.06976378723840336,-0.003721747321062842,1.084487481285389,1.4025120325225509,0.0010057025611323555,7.704038908374215e-5,0.00013093048247924335,0.056898367742920945,2.393053225299588e-9,4.601188901245093e-9,-1.3381244572771265e-11,7.472325991914994e-14,1.4378717716966117e-13,0.5652484930909298,0.6098209795075884,0.9870099619378736,0.9838926795841573,-0.07838243045212179,-0.02251499106547614
0.018,0.9731578695684282,-0.13110505616359558,0.6608726590168047,-0.10967552924994091,0.6511461158456706,-0.18179887983670026,0.4090393484918002,0.04587598400999601,0.0008604032304618545,-0.0003311493997477908,0.06976201819488846,-0.0037279031318574523,1.084503925947688,1.4024003035280177,0.001005596578941828,7.704178315106673e-5,0.00013092191838608676,0.056898250131691926,2.3461499565102065e-9,4.601425387372206e-9,-1.3192511488150624e-11,7.325891809324322e-14,1.437945669771908e-13,0.5652945393020591,0.60973043301241,0.9870187336209607,0.9838999691412724,-0.07840138525272643,-0.02247062490406904
0.0181,0.9731614546925388,-0.13111570117078478,0.660875160335399,-0.10968311931687165,0.6511483177296528,-0.1818063355456531,0.40997427375574924,0.04604784806776665,0.0008604401281904798,-0.00033108490594976404,0.06976025146281885,-0.0037340529011523622,1.084519911541284,1.4022911660081243,0.0010054926649287375,7.704317704509881e-5,0.00013091166129386452,0.05689813350030508,2.2996734286452067e-9,4.601657279286432e-9,-1.3008833019385169e-11,7.180822329866497e-14,1.4380181321278762e-13,0.5653402408722193,0.6096405642284041,0.9870274396508428,0.9839072041384148,-0.07842019818279085,-0.02242659080900317
0.0182,0.9731648588188234,-0.13112583710932166,0.6608775527060681,-0.10969033750148086,0.6511504290498579,-0.18181337654443516,0.41090570967411716,0.04621906833841088,0.0008604765026814655,-0.00033101907111814213,0.06975848702537973,-0.0037401965955311477,1.0845354500049202,1.402184575624176,0.001005390800894827,7.704457076963959e-5,0.00013089975806045165,0.05689801782949051,2.253635614553692e-9,4.601884620996234e-9,-1.2831215510637203e-11,7.037153026213341e-14,1.4380891725432505e-13,0.5653853423081899,0.6095518755642403,0.9870360313567276,0.9839143441285558,-0.07843876406920881,-0.02238313495153116
0.0183,0.9731680921015589,-0.13113548247407067,0.6608798425945238,-0.10969719749700214,0.6511524558434537,-0.18182001844871137,0.411833668089769,0.04638964689423312,0.0008605123819294843,-0.0003309519480613944,0.06975672486575632,-0.003746334181577386,1.0845505532773405,1.4020804880374793,0.001005290968641839,7.704596432849021e-5,0.00013088625554372312,0.056897903099978366,2.208048487084762e-9,4.602107456510073e-9,-1.2660665306069009e-11,6.894919371036662e-14,1.4381588047967648e-13,0.5654295881167498,0.609464869428589,0.9870444600678232,0.9839213486646663,-0.07845697773887404,-0.022340503502905635
0.0184,0.9731711646950216,-0.13114465575989634,0.660882036466478,-0.10970371299666913,0.6511544041476083,-0.18182627687414685,0.4127581608455699,0.04655958580753777,0.0008605477939292092,-0.00033088358958799016,0.06975496496713379,-0.003752465625874655,1.0845652332972884,1.401978858909341,0.0010051931499715163,7.704735772545188e-5,0.00013087120060155405,0.05689778929249876,2.1629240190875176e-9,4.60232582983641e-9,-1.2498188749842873e-11,6.754156837008269e-14,1.4382270426671542e-13,0.5654727228046785,0.6093800482301198,0.9870526771133374,0.9839281772997178,-0.07847473401868026,-0.022298942634379225
0.0185,0.9731740867534886,-0.13115337546166328,0.6608841407876423,-0.10970989769371546,0.6511562799994894,-0.18183216743640662,0.41367919978438467,0.04672888715062924,0.000860582766675313,-0.0003308140485063988,0.06975320731269735,-0.003758590895006532,1.0845795020035078,1.4018796439010668,0.0010050973266856017,7.704875096432573e-5,0.00013085464009181933,0.056897676387781794,2.118274183411058e-9,4.602539784983709e-9,-1.2344792186121087e-11,6.614900896799971e-14,1.4382938999331523e-13,0.5655144908787549,0.6092979143775026,0.987060633822478,0.9839347895866816,-0.0784919277355212,-0.022258698517204547
0.0186,0.9731768684312363,-0.1311616600742359,0.6608861620237287,-0.10971576528137472,0.6511580894362651,-0.18183770575115565,0.41459679674907857,0.04689755299581195,0.0008606173281624684,-0.00033074337762508955,0.06975145188563221,-0.0037647099555565937,1.0845933713347427,1.4017827986739633,0.0010050034805858378,7.705014404891296e-5,0.00013083662087239403,0.05689756436655761,2.074110952904485e-9,4.60274936596043e-9,-1.2201481959065936e-11,6.477187023083582e-14,1.4383593903734937e-13,0.5655546368457585,0.6092189702794074,0.9870682815244528,0.9839411450785287,-0.0785084537162906,-0.02222001732263424
0.0187,0.9731795198825415,-0.13116952809247878,0.6608881066404488,-0.10972132945288057,0.6511598384951031,-0.181842907434059,0.41551096358251655,0.0470655854153903,0.0008606515063853479,-0.0003306716297525319,0.06974969866912355,-0.0037708227741084176,1.0846068532297368,1.401688278889337,0.0010049115934739673,7.705153698301475e-5,0.00013081718980115318,0.056897453209556324,2.0304463004168968e-9,4.602954616775038e-9,-1.2069264412839708e-11,6.341050688530905e-14,1.438423527766913e-13,0.5655929052124683,0.6091437183445042,0.9870755715484698,0.9839472033282305,-0.0785242067878822,-0.022183145221920917
0.0188,0.9731820512616808,-0.13117699801125648,0.6608899811035143,-0.1097266039014666,0.6511615332131713,-0.18184778810078175,0.4164217121275636,0.04723298648166868,0.0008606853293386245,-0.000330598857697195,0.06974794764635658,-0.0037769293172455806,1.0846199596272335,1.4015960402084937,0.0010048216471517332,7.705292977043226e-5,0.00013079639373597172,0.056897342897508044,1.9872921987973984e-9,4.603155581435991e-9,-1.1949145891604698e-11,6.206527365813765e-14,1.438486325892144e-13,0.5656290404856636,0.6090726609814626,0.9870824552237368,0.9839529238887583,-0.07853908177718971,-0.022148328386317213
0.0189,0.9731844727229311,-0.13118408832543346,0.660891791878637,-0.10973160232036644,0.6511631796276375,-0.18185236336698882,0.4173290542270848,0.04739975826695151,0.0008607188250169713,-0.00033052511426754825,0.06974619880051651,-0.00378302955155166,1.0846327024659768,1.4015060382927402,0.0010047336234208781,7.705432241496667e-5,0.00013077427953472475,0.05689723341114291,1.9446606208950872e-9,4.603352303951752e-9,-1.1842132739523192e-11,6.073652527603964e-14,1.4385477985279215e-13,0.5656627871721236,0.6090063005989528,0.9870888838794616,0.9839582663130833,-0.0785529735111069,-0.022115812987075753
0.019,0.9731867944205688,-0.13119081752987427,0.6608935454315288,-0.10973633840281373,0.6511647837756698,-0.1818566488483453,0.4182330017239451,0.047565902843543194,0.0008607520214150605,-0.00033045045227206093,0.06974445211478851,-0.0037891234436102333,1.0846450936847105,1.4014182288033827,0.0010046475040831446,7.705571492041916e-5,0.00013075089405528728,0.05689712473119102,1.9025635395590653e-9,4.6035448283307845e-9,-1.1749231300757476e-11,5.942461646573316e-14,1.4386079594529795e-13,0.5656938897786274,0.6089451396056447,0.9870948088448521,0.9839631901541767,-0.07856577681652746,-0.02208584519544916
0.0191,0.9731890265088708,-0.1311972041194435,0.6608952482279014,-0.10974082584204209,0.6511663516944358,-0.18186066016051625,0.41913356646100963,0.047731422283748146,0.0008607849465275653,-0.00033037492451920244,0.0697427075723578,-0.0037952109600048775,1.0846571452221785,1.4013325674017274,0.0010045632709402756,7.70571072905909e-5,0.00013072628415553423,0.056897016838382504,1.8610129276384324e-9,4.603733198581549e-9,-1.1671447919469842e-11,5.812990195393628e-14,1.4386668224460524e-13,0.5657220928119545,0.608889680410208,0.9871001814491162,0.9839676549650097,-0.07857738652034517,-0.022058671182690066
0.0192,0.9731911791421138,-0.13120326658900555,0.6608969067334666,-0.10974507833128512,0.6511678894211036,-0.1818644129191666,0.4200307602811434,0.047896318659870755,0.0008608176283491582,-0.00033029858381744206,0.06974096515640957,-0.00380129206731917,1.0846688690171244,1.4012490097490806,0.0010044809057940139,7.705849952928306e-5,0.00013070049669334068,0.0568969097134475,1.8200207579822891e-9,4.603917458712508e-9,-1.1609788939822578e-11,5.685273646736715e-14,1.4387244012858744e-13,0.5657471407788838,0.6088404254213127,0.9871049530214616,0.9839716202985538,-0.07858769744945371,-0.022034537120051087
0.0193,0.9731932624745745,-0.131209023433425,0.660898527413936,-0.10974910956377647,0.651169402992841,-0.18186792273996147,0.42092459502721147,0.04806059404421545,0.0008608500948745122,-0.0003302214829752491,0.06973922485012901,-0.0038073667321366885,1.0846802770082917,1.401167511506749,0.001004400390446102,7.705989164029682e-5,0.0001306735785265816,0.0568968033371161,1.7795990034397347e-9,4.604097652732122e-9,-1.156526070597797e-11,5.559347473274381e-14,1.4387807097511803e-13,0.5657687781861946,0.6087978770476288,0.9871090748910964,0.98397504570778,-0.07859660443074686,-0.02201368917878486
0.0194,0.9731952866605295,-0.13121449314756642,0.6609001167350215,-0.10975293323274973,0.6511708984468159,-0.18187120523856587,0.4218150825420788,0.04822425050908662,0.0008608823740982999,-0.0003301436748010929,0.06973748663670135,-0.0038134349210410087,1.0846913811344245,1.4010880283360385,0.001004321706698283,7.706128362743335e-5,0.00013064557651313208,0.05689669769011845,1.7397596368598731e-9,4.604273824648855e-9,-1.153886956209831e-11,5.4352471476784464e-14,1.4388357616207035e-13,0.5657867495406661,0.6087625376978262,0.9871124983872284,0.9839778907456597,-0.07860400229111832,-0.02199637353014401
0.0195,0.9731972618542555,-0.1312196942262943,0.660901681162435,-0.10975656303143856,0.651172381820196,-0.18187427603064477,0.42270223466861045,0.04838729012678868,0.000860914494015194,-0.0003300652121034429,0.06973575049931176,-0.003819496600615709,1.0847021933342667,1.4010105158982555,0.0010042448363522993,7.706267549449382e-5,0.0001306165375108671,0.05689659275318465,1.7005146310918028e-9,4.6044460184711665e-9,-1.1531621852345885e-11,5.313008142620718e-14,1.4388895706731794e-13,0.5658007993490776,0.6087349097805745,0.9871151748390652,0.9839801149651641,-0.07860978585746183,-0.021982836345381156
0.0196,0.9731991982100291,-0.13122464516447313,0.660903227161888,-0.10976001265307654,0.6511738591501494,-0.18187715073186325,0.42358606324967146,0.04854971496962604,0.0008609464826198677,-0.00032998614769076814,0.06973401642114545,-0.0038255517374443664,1.0847127255465618,1.4009349298547062,0.0010041697612098936,7.706406724527942e-5,0.0001305865083776616,0.05689648850704483,1.6618759589846247e-9,4.6046142782075215e-9,-1.1544523920882984e-11,5.1926659307730065e-14,1.4389421506873418e-13,0.5658106721182082,0.6087154957045442,0.9871170555758149,0.9839816779192644,-0.07861384995667113,-0.02197332379574893
0.0197,0.9732011058821272,-0.1312293644569675,0.6609047611990925,-0.10976329579089733,0.6511753364738438,-0.18187984495788637,0.4244665801281268,0.0487115271099031,0.0008609783679069933,-0.0003299065343715382,0.0697322843853876,-0.003831600298110558,1.0847229897100534,1.4008612258666975,0.001004096463072809,7.706545888359133e-5,0.0001305555359713907,0.05689638493242911,1.6238555933874395e-9,4.604778647866378e-9,-1.1578582111871896e-11,5.0742559848071233e-14,1.4389935154419247e-13,0.5658161123548372,0.6087047978784047,0.9871180919266852,0.9839825391609319,-0.07861608941563995,-0.02196808205249996
0.0198,0.9732029921617812,-0.13123386679284563,0.6609062878418891,-0.10976642324968283,0.6511768179729772,-0.1818823710214198,0.4253437972286719,0.04887272866020762,0.000861010169897815,-0.0003298264139861109,0.0697305543797633,-0.0038376422581347194,1.084732995908044,1.4007893608972126,0.0010040249181836735,7.706685041277777e-5,0.00013052365935130225,0.05689628201167157,1.5865599382151933e-9,4.604939180803125e-9,-1.158342546834535e-11,4.958041326050106e-14,1.4390436809570412e-13,0.5658198356147642,0.6086979410893433,0.9871185872180822,0.9839829522978967,-0.07861713874005734,-0.02196349870353097
0.0199,0.9732048297228204,-0.13123812067726381,0.6609077887467779,-0.10976937090813713,0.6511782854336211,-0.18188470120939904,0.426217727415947,0.049033322212529824,0.0008610418123029882,-0.0003297456954731096,0.0697288264467882,-0.0038436777012906733,1.0847427316753606,1.4007193081545042,0.0010039550364842403,7.706824183065931e-5,0.00013049082288951752,0.05689617974683247,1.5508672972183027e-9,4.605096054618634e-9,-1.1142608878096324e-11,4.8462487151438155e-14,1.4390926971638157e-13,0.5658454242298926,0.6086520520304782,0.9871214224558531,0.9839853230888075,-0.07862306571950377,-0.02192935198631223
0.02,0.9732066118598277,-0.13124212167587593,0.6609092593147714,-0.10977213544560682,0.6511797340873251,-0.1818868314112551,0.4270883828618143,0.04919331005269614,0.0008610732764636966,-0.00032966436617189003,0.06972710059606889,-0.003849706647396979,1.0847521976719061,1.400651032530384,0.0010038867698676445,7.706963313821158e-5,0.00013045702630533684,0.056896078129114944,1.516202741659787e-9,4.605249403067824e-9,-1.0742999711416958e-11,4.737819853573679e-14,1.4391406120846836e-13,0.5658635912976621,0.6086194723211853,0.9871234353806079,0.9839870062716966,-0.07862727367826744,-0.021905108949996463


==> data/tuned_4th.csv <==
0.0,1.0067552230867676,-0.04029913889433856,0.20330299948998976,0.05885597151382374,0.2003031078414946,-0.01608748059654234,0.20230451163495683,0.008124112353003962,0.00027215096174116113,-2.1857989940954274e-5,0.0704451141318348,-0.002805774194391405,1.084409521544636,0.4287677476990135,0.4287677476990135,0.4287677476990135,0.0003070602359823664,7.67650589955914e-5,1.3040962159382865e-18,0.05797465578620027,0.0,4.600039826785922e-9,-6.681911775230489e-52,0.0,1.437512445870601e-13,0.5652528939153424,0.18655729926306172,1.0029101451884577,9.864086634862554e-17
0.0001,0.9747092429622355,-0.037676099783447804,0.2108936872071066,0.05381043390899369,0.3241539830377335,-0.028323546471090148,0.20253913508022578,0.008137004772028934,0.00027313692109246895,-2.3254475881490147e-5,0.07044551124062133,-0.002806546332147543,1.0843896131981035,0.4288899796357432,0.4288884165604716,0.42881397074642097,0.0003070617278484922,7.67650590322417e-5,4.2230203621357435e-10,0.05797490158136114,5.367883979881936e-7,4.612261042423761e-9,3.5122631766832475e-7,8.698613020745827e-12,1.439190527935296e-13,0.5687067226211381,0.18660849363027315,1.0161885227977774,0.05934856430857767
0.0002,0.9005370257146104,-0.031553509578096696,0.25148481428413405,0.039614886148610966,0.4118496685725288,-0.040729821127137265,0.20309103325509112,0.008180041574356122,0.00027948044262183976,-2.7240221795886477e-5,0.07044701021691774,-0.0028084840357369737,1.0841761658715783,0.4294565854629455,0.429455479864507,0.42926791508228784,0.00030708535048426267,7.676505962555294e-5,1.0356211548451287e-8,0.05797755174373252,4.188396534219526e-6,4.8169599697387205e-9,1.6666876364790438e-6,1.0702248656351941e-10,1.4857758460381955e-13,0.5683557150410228,0.18687714629113378,1.0259146352551263,0.17219280837316975
0.0003,0.820370797040652,-0.02526271303974498,0.3261994726763444,0.019674047220236555,0.4671628936474818,-0.051796356714276404,0.20375961009596164,0.008252175533113198,0.0002935891054340577,-3.3302444890638354e-5,0.07044792177929031,-0.0028108720998384165,1.083520886638544,0.4288290433304061,0.4288342826395211,0.42916045743725895,0.00030711318342688655,7.676506038497689e-5,6.198850698678793e-8,0.05798574583214992,1.0447388739212538e-5,5.5414821921321505e-9,2.2670938282222385e-6,3.1685234780620945e-10,1.6926769997957378e-13,0.5545968419281603,0.18670801809039655,1.0002184168568202,0.24769875933950788
0.0004,0.7615932349672387,-0.02169170969710966,0.4158967264965332,-0.0012012099524255904,0.49858201549330855,-0.06109508481342632,0.2044345418495717,0.008346646173766665,0.00031460267752566587,-4.073186794567168e-5,0.07044575899774179,-0.0028130160758593303,1.082316630144512,0.42826522819330365,0.42825861832376233,0.428239386245287,0.00030708142081636744,7.676505969634256e-5,2.06628719678642e-7,0.05800094161147394,1.535704232039237e-5,6.860748955419288e-9,1.1854748979462294e-6,5.021514595206456e-10,2.111328130455638e-13,0.5917443635939842,0.18692761222413407,0.9471507550081101,0.24103680202659297
0.0005,0.7354482103501429,-0.02208705722598858,0.49784796108739804,-0.01873623039546385,0.5160198722373046,-0.06895921437248619,0.2050961527390758,0.008456696859683548,0.00033971474868520305,-4.879712835117566e-5,0.0704389652354902,-0.002814477799865028,1.0806693041094027,0.4363247396316098,0.4362650705998527,0.43246425836796126,0.0003072134539753554,7.676506299155957e-5,4.955300256901802e-7,0.0580219787443403,1.5621464031150176e-5,8.453947820768916e-9,-7.267818380954596e-7,5.255819644741588e-10,2.641374414384565e-13,0.7378860252732056,0.1920200940259445,0.8861712991860664,0.17706997488358023
0.0006,0.7383687151361444,-0.025842155582262695,0.556874519120489,-0.030652700023687585,0.5277961327583202,-0.07600949340176258,0.205774762383737,0.008578779803974292,0.0003657626310623526,-5.6925812786620554e-5,0.0704275139414303,-0.0028151754525378263,1.0788164132257902,0.464649738070417,0.4644897088273861,0.45260643972705855,0.00030832094527933284,7.676509097597923e-5,9.615890862623577e-7,0.05804602938953197,1.1226807084294228e-5,9.827137790441683e-9,-2.094371716497362e-6,3.7623863237228786e-10,3.1036074684489543e-13,0.8599060919883681,0.20496150786316655,0.8383014024789256,0.10673829606848402
0.0007,0.7585637723256636,-0.031192105131166773,0.5890447261521595,-0.03702040776337598,0.5390287468046346,-0.08274404818105699,0.20650935151110125,0.00871272931162756,0.00039040769234545967,-6.480875527033334e-5,0.07041259677076565,-0.0028153189326409985,1.0769778313779128,0.5022907172395137,0.502167582904599,0.48834580294384106,0.000311333618971199,7.676516917247459e-5,1.613483718420996e-6,0.05807041577028984,5.083967419327873e-6,1.0640535636184733e-8,-2.0639361441146744e-6,1.5520913038809241e-10,3.369324195654298e-13,0.8999814179919684,0.22112193471000516,0.8059974271329632,0.04501906476273251
0.0008,0.7830052274070984,-0.03621033013592012,0.5995824260910841,-0.039628712391960336,0.5515965895531302,-0.0893498959942568,0.207324947653343,0.00886029037284307,0.00041258176950396676,-7.239653650931221e-5,0.07039592783489905,-0.0028152553935188967,1.0752431631789192,0.5395419285741797,0.5394033782770519,0.5255730450218784,0.00031624369327924186,7.67653013118509e-5,2.4443865554209066e-6,0.058094018219362706,5.621133915589097e-7,1.0903266468810635e-8,-1.091779325719083e-6,-3.5655561196347137e-12,3.4368077150151533e-13,0.9,0.2373721849688978,0.7971210423091986,0.009947916691733191
0.0009,0.8025230838589078,-0.03965716050289899,0.598182594613981,-0.04088308933934693,0.5650416795374013,-0.09571593517696075,0.20822499400678038,0.009023307071615317,0.00043237795334045634,-7.981891003999813e-5,0.07037905347766282,-0.0028153037049769083,1.073628139932431,0.5768073043575569,0.5766700593973191,0.5628322218962112,0.0003228808194911326,7.676548687859795e-5,3.4427388051601262e-6,0.05811661180406374,-1.6943860309667693e-6,1.0829536821988498e-8,-3.050116798767324e-7,-6.997352709859863e-11,3.3935361437667054e-13,0.9,0.2517747600202913,0.7992959811274314,-0.005691740126069188
0.001,0.8134467664535416,-0.04128285460180126,0.5940670545149256,-0.04272907690277295,0.5779818860669539,-0.10160230365759569,0.20919608577492654,0.009202397128005439,0.0004505182185409818,-8.725637083802887e-5,0.07036294972138359,-0.0028156497176469153,1.0721195785952433,0.6140860311513505,0.6139486645706009,0.6001059353995496,0.00033110884224076833,7.676572589236839e-5,4.597116031596249e-6,0.05813832724989791,-2.2757564057945406e-6,1.0620022172636212e-8,7.836159873964264e-8,-7.830610410146283e-11,3.316012054006401e-13,0.9,0.2689845828995306,0.8110584475183309,-0.007826942587973448
0.0011,0.8167225527918223,-0.04165475028351283,0.5933146631589084,-0.04613171595779758,0.5891207204819483,-0.10680180047781578,0.21021667253472215,0.009396530820549786,0.00046786177302530227,-9.48458150931612e-5,0.07034796409939281,-0.002816328207875245,1.0706942570513223,0.6513769734251017,0.6512395638751096,0.6373923329438036,0.00034080211498575466,7.676601837106349e-5,5.897964793317031e-6,0.05815942377814011,-1.981107444719543e-6,1.040300563917643e-8,2.0230834134370033e-7,-6.27862594064078e-11,3.2445286889727943e-13,0.9,0.28919645885039846,0.8275373796117702,0.0065433377703328095
0.0012,0.8158871707988219,-0.041727021066079555,0.5978462462380579,-0.05097373379805283,0.5978779697621532,-0.11125908634930941,0.21126673464138673,0.009603223618270637,0.00048502008525360725,-0.00010262123756785613,0.07033394759217565,-0.0028172583673747443,1.0693314607308437,0.6886792492980811,0.6885418001048573,0.6746903922034059,0.0003518451657820425,7.676636433109786e-5,7.338084225152078e-6,0.05818013625895774,-1.4156114798547747e-6,1.0233011383921889e-8,1.89302264615125e-7,-4.2401185178994184e-11,3.192097914616191e-13,0.9,0.3040695087303082,0.8356108972631038,0.016151691518461245
0.0013,0.8146185593241954,-0.042322455105025886,0.6065671788237335,-0.05649161127450004,0.604426254916154,-0.11507869826205394,0.21233408512070653,0.00981941863312768,0.0005022247986986885,-0.00011052102866420963,0.07032054623824047,-0.002818324063615298,1.0680203904136698,0.725992151012846,0.7258546637794074,0.7119993390226663,0.00036413162065341583,7.676676378776686e-5,8.911862899730737e-6,0.05820058208785713,-9.625999752174627e-7,1.0116020892154309e-8,1.0239323106166956e-7,-2.740436301890092e-11,3.15790253247085e-13,0.8999999999999999,0.3181055190282876,0.8412991209570958,0.02323488523140159
0.0014,0.8153992270807953,-0.04386537842598031,0.6170120960301583,-0.06177675918436059,0.6094100338331794,-0.11846108260711513,0.21341504837438652,0.010042319389029138,0.0005193968370086132,-0.000118430275759834,0.07030741917574136,-0.002819433616413379,1.0667615537161774,0.7633150310607609,0.7631775082729623,0.7493185075800155,0.00037756338714152563,7.676721675541835e-5,1.061417676728773e-5,0.05822074105739631,-8.072070759617702e-7,1.003033687674477e-8,-8.187807317834332e-9,-2.2699394138218664e-11,3.1337990696902167e-13,0.9,0.33976276549339796,0.8443518950959708,0.025225312192534093
0.0015,0.8190375492689864,-0.04631796855807208,0.6267361010098158,-0.0661594776005882,0.6136172679184785,-0.12162399990255864,0.21451238177797605,0.010269964619505502,0.0005362804656546895,-0.00012622740702675835,0.07029436440862417,-0.0028205519481585358,1.0655641829247313,0.8006472028799688,0.800509647252599,0.7866472318514574,0.00039205000940821684,7.676772324747954e-5,1.2439427218215354e-5,0.05824048444160084,-9.547150596149513e-7,9.944116754758647e-9,-9.356367751443106e-8,-2.8187768000808074e-11,3.1089776238791136e-13,0.9,0.35381117831424647,0.8451345388467425,0.021411424184149985
0.0016,0.8249352525787341,-0.0493175879651911,0.6343927012915822,-0.06945341237827198,0.6176403679441171,-0.12471728514692859,0.21563111667130652,0.01050153376429446,0.0005526205139691776,-0.00013383212745187475,0.07028135951297824,-0.0028217041003985002,1.0644399424776902,0.8379878659250721,0.8378502805831591,0.8239847503608577,0.00040750871105815593,7.676828327621071e-5,1.4380808603418021e-5,0.05825965030256095,-1.2874341534920612e-6,9.833271791873943e-9,-1.287762953315498e-7,-3.97696790337456e-11,3.0754073465662944e-13,0.9,0.37015252201874155,0.8459170856761239,0.01634857189058951
0.0017,0.8318981993776312,-0.052408116198500825,0.6396280392669759,-0.07182132097646693,0.6218242718301388,-0.1278156799772158,0.21677572970881745,0.010736963377922664,0.0005682365949254882,-0.00014120804486686994,0.07026848723716919,-0.0028229454279798012,1.063398919864624,0.8753361289629266,0.875198517384059,0.8613302106984193,0.00042386224768558407,7.676889685286363e-5,1.643056185252343e-5,0.058278093452415976,-1.6560670560430666e-6,9.68542354572569e-9,-1.1608106966928483e-7,-5.2218590354853396e-11,3.029151522543826e-13,0.9,0.38887041001637473,0.8494848644890527,0.011335240660199836
0.0018,0.8387844960381551,-0.05526068160556628,0.6430882590787543,-0.07367928438374577,0.6261818494844804,-0.13090112126932058,0.21794765233820293,0.010976723661319392,0.0005830979623401712,-0.00014837247530183063,0.07025587904189162,-0.0028243345214991294,1.0624461428299758,0.9126910155167045,0.9125533813420922,0.898682658948698,0.0004410408164829046,7.676956398701799e-5,1.858000397495488e-5,0.05829572832716769,-1.9619789802114156e-6,9.50386343011171e-9,-7.940710053734424e-8,-6.218966150655722e-11,2.971692311051919e-13,0.9,0.40389481392007365,0.8523700596528297,0.007352392573454864
0.0019,0.8447787124376027,-0.05769158424115453,0.645655467508156,-0.07544707289903434,0.630603228382848,-0.1339253522139184,0.2191464093201947,0.011221299815729183,0.0005972457177861276,-0.00015536033631646687,0.07024364970280965,-0.0028259160490595467,1.0615838284167343,0.9500515288270825,0.9499138757570059,0.9360411097011377,0.0004589785070516305,7.677028468725584e-5,2.082020596909868e-5,0.05831250321844143,-2.1557962624423816e-6,9.297142155061861e-9,-4.237098412776361e-8,-6.815324164237336e-11,2.906239492622248e-13,0.9,0.4227420763995441,0.8583721095269325,0.006942098678057475
0.002,0.8497434446567015,-0.059760284843408014,0.6481088896696675,-0.0773767852525138,0.6349081996531831,-0.13683375235227582,0.2203692862204592,0.011470858669398903,0.0006107862058468525,-0.00016221080135638244,0.0702318466921604,-0.0028277002233760675,1.0608110967419997,0.9874166725055513,0.9872790041847375,0.9734045635277596,0.0004776161432498855,7.67710589602754e-5,2.3142159387155993e-5,0.05832840424347461,-2.2584616198700564e-6,9.075629109552967e-9,-1.737662366302989e-8,-7.101930401035469e-11,2.83638297701085e-13,0.9,0.4376150143508406,0.8631047895881193,0.006635571730311165
0.0021,0.853829193862337,-0.0616064477134887,0.6509661295432977,-0.0795810996225492,0.6389527361260796,-0.13959033691451295,0.22161326666757694,0.011725297823168931,0.0006238228154797963,-0.00016895253708623108,0.07022047670366423,-0.002829680388704147,1.0601267074862435,1.0247854638014775,1.024647783806563,1.010772031651855,0.0004968977156031286,7.6771886811815e-5,2.5536949842942175e-5,0.058343422201610665,-2.309027043043763e-6,8.847245991645473e-9,-9.268435350100823e-9,-7.224281650264912e-11,2.7647615533016915e-13,0.9,0.4561568050172941,0.8686371136663436,0.00796029274467076
0.0022,0.8574303918949053,-0.06340025911774162,0.6542649788298851,-0.08197129348302122,0.6426965388672875,-0.14220016205651564,0.22287590362285986,0.011984135823669202,0.0006364205461598456,-0.00017559000555321348,0.07020949693142454,-0.0028318333363412623,1.0595301768094618,1.0621569400673025,1.062019251937425,1.0481425463234597,0.0005167730692806499,7.677276824572645e-5,2.799578684711851e-5,0.05835753892621493,-2.3503265925855425e-6,8.61420595360253e-9,-1.3778426221217368e-8,-7.327902654151576e-11,2.6919886969485973e-13,0.9,0.47278581927815894,0.8735987216174873,0.009148355167667726
0.0023,0.8609172146155086,-0.06527574084231742,0.6578757320435754,-0.08441076258897054,0.6461494135495145,-0.14468484276057086,0.22415538685594072,0.012246809059113321,0.0006486183091556637,-0.00018211738818866915,0.07019885699582187,-0.0028341358402574255,1.0590218381435716,1.0995301427153124,1.0993924499838166,1.0855151466812076,0.0005371944835073392,7.677370326502363e-5,3.0509889402198305e-5,0.05837072622917554,-2.4152720291983087e-6,8.37622721443979e-9,-2.4699389599393266e-8,-7.521500486466722e-11,2.6178467085343673e-13,0.9,0.48885377232643346,0.877241324221163,0.009255909038845354
0.0024,0.8644758380079957,-0.06726091940484395,0.6615312875352707,-0.08676597544782347,0.6493801556158167,-0.14707977318806598,0.22545110466224016,0.012512805135087183,0.0006604146077009849,-0.00018851868839937834,0.07018851472296973,-0.0028365741210608455,1.0586034935190882,1.136904103841329,1.136766410093195,1.1228888686333163,0.0005581194219144172,7.677469187076869e-5,3.307032115783612e-5,0.05838293743744202,-2.5112535409485884e-6,8.130209968884286e-9,-3.590797794167284e-8,-7.824761148039196e-11,2.541224233175401e-13,0.9,0.5084033636924561,0.8816731408408904,0.009386702066304087
0.0025,0.8681842329626328,-0.06933776525524069,0.6649933451564088,-0.08894160873983833,0.6524610573007039,-0.14941726965403734,0.2267627979535243,0.012781711600453684,0.0006717994058801056,-0.0001947786427423694,0.0701784391154305,-0.0028391409257861036,1.058277343520671,1.1742778455694463,1.1741401544571177,1.1602627402023036,0.0005795072876059092,7.677573406323127e-5,3.5668024248764744e-5,0.05839412064163997,-2.635246475103038e-6,7.872962200574153e-9,-4.2797809844574956e-8,-8.222603664525264e-11,2.4610106211813795e-13,0.9,0.5206132706510764,0.8841102789328972,0.008865683374854064
0.0026,0.8719616900050626,-0.07143866114000536,0.6681642486735672,-0.0909349772610653,0.655439933591964,-0.151712523886669,0.22809041250612647,0.013053357993838178,0.0006827636369805724,-0.0002008903383680929,0.07016862136708582,-0.002841839236702207,1.0580456807724454,1.2116503625127777,1.2115126777613874,1.1976357634500965,0.0006013219015503025,7.677682984064794e-5,3.829361697964019e-5,0.058404221898683384,-2.7731154693068134e-6,7.60263339933559e-9,-4.4630188150609436e-8,-8.664891677810319e-11,2.3765997287117527e-13,0.9,0.5436426369481384,0.8886789668955891,0.007831872328474022
0.0027,0.8756929918911319,-0.07349490285257648,0.6710268128141497,-0.09278197334996904,0.6583442380425332,-0.1539705356029154,0.22943378024177338,0.013327675707275586,0.0006933052756659258,-0.00020685242675243332,0.07015906044726473,-0.0028446745342005568,1.0579107480713232,1.24913893120762,1.2490002679384375,1.2350702773732405,0.0006235318229587634,7.677797927242682e-5,4.0937561487868154e-5,0.058413187442701034,-2.914239843824632e-6,7.318266928534719e-9,-4.428423142505548e-8,-9.110072239576861e-11,2.287720323486967e-13,0.8976836530055953,0.5520894483851381,0.8903746440406491,0.007532961897683821
0.0028,0.8792757506417292,-0.07546301114215659,0.6736451995431845,-0.09454306951497327,0.6611748818409343,-0.15618546462196,0.2307924301429731,0.013604670820571329,0.0007034347127005368,-0.0002126700472147774,0.07014975917090255,-0.0028476515210701285,1.0578742571190083,1.2868349694746337,1.2866936707224892,1.2726181283375615,0.0006461082997298712,7.677918242021175e-5,4.3590120520517036e-5,0.05842096947559718,-3.052584722578621e-6,7.020202045116698e-9,-4.533653376378502e-8,-9.53527555743151e-11,2.1945365466712058e-13,0.885001136958239,0.5736960916683311,0.8947703363974724,0.007002543430515611
0.0029,0.8826682287065205,-0.07733922568518072,0.6761071933596142,-0.0962664517826697,0.6639176662078763,-0.15834799239323932,0.2321655883204579,0.013884334143013441,0.0007131720922213792,-0.0002183511272137837,0.07014071681439486,-0.0028507705020449467,1.0579351296142265,1.3233270342280232,1.3231934858297383,1.3095315029680794,0.0006689898178948209,7.67804384424493e-5,4.624147623319471e-5,0.05842755424893274,-3.1439046789879296e-6,6.71132752418166e-9,-2.76489910567431e-8,-9.84656007598031e-11,2.0978129925708496e-13,0.8737368814966305,0.5928865073932592,0.8986744672993368,0.006531440594573563
0.003,0.8858461283282524,-0.07912843501547596,0.6784941434935987,-0.09799185701092733,0.6665580914057251,-0.16044958740994592,0.2335524349556914,0.014166638033137712,0.0007225385759065852,-0.00022390336314101697,0.07013193083653196,-0.002854030464308962,1.058089952290802,1.356916906190848,1.3568047376440684,1.344493125815386,0.0006920786676433488,7.678174560355494e-5,4.888178728510701e-5,0.05843295663940669,-3.1126200803608984e-6,6.3976204139505005e-9,2.5042675483773465e-8,-9.812700569272937e-11,1.9991160187004493e-13,0.856410399339773,0.5997595229535464,0.9002982069351582,0.006460210641896558
0.0031,0.8888436548433009,-0.08085816872011994,0.680841188449802,-0.0997200013710302,0.6690876010874732,-0.1624879644946014,0.2349520976930731,0.0144514664361949,0.0007315549529860058,-0.00022933151868370565,0.07012339144647736,-0.00285742589541745,1.058324955458219,1.3863990223106286,1.3863013347819626,1.3755424319478207,0.0007151323353586258,7.678309813581217e-5,5.1502511892239e-5,0.058437322343237605,-2.888306812385889e-6,6.096485000647747e-9,8.846953649945271e-8,-9.114746570518607e-11,1.9037976505204917e-13,0.8020291672613095,0.6173276136712582,0.9046198553139275,0.006352169965561101
0.0032,0.8917022303103466,-0.08255135296342818,0.683149496610776,-0.10143529702517813,0.6715064749527359,-0.16446561414917754,0.2363638097059063,0.014738663220372821,0.0007402376991185706,-0.00023463758885430123,0.07011508657661653,-0.0028609506920602447,1.0586254285667418,1.411639890157468,1.4115549362265234,1.4023899649265457,0.0007379126999027047,7.67844898644906e-5,5.409664360508368e-5,0.05844081283298994,-2.5374206618768302e-6,5.8232412083782355e-9,1.2851732430872103e-7,-7.972908658339166e-11,1.817472262087657e-13,0.76405470127899,0.6295954280565325,0.9076376664696549,0.006276725060392244
0.0033,0.894461222476491,-0.08422672770438745,0.6854097745427562,-0.10311860193739852,0.6738182315301392,-0.16638654443468276,0.237786854285546,0.015028062614584352,0.0007486014797082044,-0.00023982261872719924,0.0701070038206652,-0.002864598910871475,1.0589766472618065,1.432681539964583,1.4326109590111649,1.4249626680196972,0.0007601872644492679,7.678591458868538e-5,5.665765853493328e-5,0.05844359107585016,-2.134594977465863e-6,5.590122574131597e-9,1.3279763252096694e-7,-6.662614304623831e-11,1.7444404109659006e-13,0.7456865636035548,0.6340128973693198,0.9092450016188214,0.006154178259381431
0.0034,0.8971379845625791,-0.08588457489775415,0.6875977741642318,-0.10475408709378674,0.6760328820230558,-0.16825642121076526,0.23922069035584642,0.015319510904598042,0.0007566555958712413,-0.000244886166349633,0.07009913237556678,-0.0028683665332365263,1.0593658399894827,1.450013908974318,1.44995606718309,1.443660676451963,0.0007817843616445969,7.678736682372634e-5,5.918162320963295e-5,0.05844580315754499,-1.7296876284655165e-6,5.397644851933414e-9,1.2456745722985554e-7,-5.374898586551531e-11,1.6844775642233503e-13,0.702505233198745,0.6442627571340317,0.9130368088455536,0.005858419051031181
0.0035,0.8997362661279767,-0.08751892000243265,0.689698424694503,-0.1063356457248073,0.6781591537060838,-0.17007922215049356,0.24066481414345262,0.015612882506719302,0.0007644087552968972,-0.0002498285028591249,0.07009146337627338,-0.0028722507432491027,1.0597820678302556,1.4641832662156455,1.4641361890256348,1.4589998024005864,0.0008025718889155836,7.678884180488509e-5,6.166556850111427e-5,0.058447575293969246,-1.3534063265901834e-6,5.243465968505823e-9,1.0919248527050357e-7,-4.1934526915855905e-11,1.6366544249095305e-13,0.6690461476723853,0.6522048684881829,0.9159748934553517,0.0056292498116015
0.0036,0.9022563031320276,-0.08912223282308619,0.691699463151338,-0.10786000657459688,0.6802053312097204,-0.17185839352685495,0.24211872791347167,0.015908059762184176,0.0007718696158519874,-0.0002546501352864927,0.07008398845054405,-0.0028762490436088197,1.0602146703390603,1.4757538929836893,1.4757154207689986,1.471521803908777,0.0008224246573975123,7.679033487579853e-5,6.410671306582572e-5,0.05844903079495934,-1.032464013063855e-6,5.124534544473287e-9,9.148169534037868e-8,-3.190507818582031e-11,1.5998500276168808e-13,0.6620004862263449,0.653933049155421,0.916944111502518,0.005545642571945348
0.0037,0.9046879797310028,-0.09068597627978235,0.6936058547997046,-0.10933583593815202,0.6821755022010689,-0.17359428158911985,0.2435819429359424,0.01620496504693965,0.0007790474008362588,-0.0002593531900780911,0.07007670160919555,-0.0028803598504410885,1.0606565612497312,1.485267889718759,1.4852361403701955,1.4817886054317013,0.0008412907506726566,7.67918428210362e-5,6.650392385670823e-5,0.0584502535802203,-7.689628495305193e-7,5.034876173315295e-9,7.389697932984775e-8,-2.370139240940694e-11,1.572167099085979e-13,0.6451448249970817,0.658156720418162,0.9198238993546946,0.005289041647001525
0.0038,0.9070280449902942,-0.09220876599508988,0.6954275328245375,-0.11077043518418161,0.6840712611040304,-0.17528649739553182,0.245053946999527,0.016503524283888422,0.0007859522967564774,-0.0002639404018479771,0.07006959696054332,-0.0028845809290042853,1.0611031927523937,1.493141218655859,1.4931146014967476,1.490243812826621,0.0008591635680438106,7.679336346958617e-5,6.88568945474022e-5,0.05845129864967907,-5.583987169064532e-7,4.969129235273107e-9,5.7351141452637933e-8,-1.7170128990695876e-11,1.5519219752100448e-13,0.625097806334526,0.663180078177908,0.9232489302705758,0.0049838573251952765
0.0039,0.9092739403927783,-0.09368966971526094,0.6971742506883102,-0.11217069592239766,0.6858941699993982,-0.17693469376119705,0.24653422625165577,0.016803662503784813,0.0007925945316969392,-0.0002684144966942467,0.07006266855305558,-0.0028889099807819737,1.0615500692151016,1.4997829687281945,1.499760172600033,1.4973234563204627,0.0008760371795367291,7.679489467272039e-5,7.116532246762899e-5,0.05845222037220698,-3.9655333253271147e-7,4.922048972645435e-9,4.272971494155902e-8,-1.2165202053808499e-11,1.5374650463906016e-13,0.6124773582117581,0.666342494848365,0.9254051324331253,0.004791730855838762
0.004,0.9114253211600959,-0.09512950218556797,0.6988557094590266,-0.11354228067223826,0.6876455145272349,-0.17853858896525102,0.24802226145280365,0.01710530258247483,0.0007989844972880608,-0.0002727782225838126,0.07005591030732215,-0.002893344486149222,1.0619931831063834,1.505578144087966,1.5055581410887369,1.5034407326347892,0.000891914568537023,7.679643448191728e-5,7.34290651717298e-5,0.05845306755935002,-2.7804389738592576e-7,4.888503161284467e-9,3.070083021168945e-8,-8.507524062209162e-12,1.5271858496537744e-13,0.6103570110838046,0.6671879496338495,0.9262463845910732,0.004727352698696761
0.0041,0.9134896634898869,-0.09653361156515979,0.700477208555488,-0.11488456088458746,0.6893266315321339,-0.18009885317215404,0.24951755156298824,0.017408356798004808,0.000805132135389783,-0.00027703393785748036,0.07004931578101141,-0.0028978812431073382,1.062431198101605,1.5107418763181668,1.5107238800358243,1.5088375385836286,0.000906840309589264,7.67979820392306e-5,7.56487016236116e-5,0.058453858182975736,-1.9436026921533991e-7,4.864851252917527e-9,2.1023984848994667e-8,-5.93293203784035e-12,1.5199546449331445e-13,0.6054727576157595,0.6695373042691822,0.9287969282167026,0.004537996593359119
0.0042,0.9154729718396262,-0.09790456008097645,0.7020399020062706,-0.11619579313860855,0.6909400606379488,-0.18161682742311847,0.2510196360341476,0.01771273590209123,0.0008110462604174617,-0.0002811835234518263,0.07004287870490628,-0.002902517294590565,1.062863392005115,1.5154212565571545,1.5154046650841517,1.5136811010321718,0.0009208630653570429,7.67995367335717e-5,7.782485827613802e-5,0.058454602800047405,-1.387448079875054e-7,4.848462563389344e-9,1.3463856513495876e-8,-4.230448717275572e-12,1.5149551379025978e-13,0.5998036661567772,0.6722641705926344,0.9317573120662587,0.004318213348465934
0.0043,0.9173810369186118,-0.09924469956395983,0.7035448415582595,-0.11747430307840354,0.6924883943263328,-0.1830938647829375,0.252528055786156,0.01801835077853762,0.0008167356448364143,-0.00028522884630632195,0.0700365928243992,-0.0029072497073971415,1.0632890195948803,1.5197635431379382,1.519747937310807,1.5181385443502189,0.0009340308950112077,7.680109794427758e-5,7.995815006633154e-5,0.058455312218844584,-1.0457743505801714e-7,4.8367233954468605e-9,7.802535897370776e-9,-3.1930856507984458e-12,1.5113759714368653e-13,0.5963198778835153,0.6739398932352834,0.9335765366482387,0.004183151444036778
0.0044,0.9192190627001879,-0.10055556163205416,0.7049923664099895,-0.11871845052640691,0.6939744720154485,-0.18453142149903387,0.25404235946419484,0.01832511240752805,0.0008222088397959518,-0.0002891716878462321,0.07003045193463377,-0.0029120756309532364,1.0637075376233789,1.5238990338292606,1.5238841668381684,1.5223590310964834,0.0009463944665554088,7.680266513000583e-5,8.204922598523487e-5,0.058455994859519696,-8.527848948183965e-8,4.82722687521339e-9,3.8030494832535484e-9,-2.6150672330736844e-12,1.5084702269934733e-13,0.5957876045563943,0.6744788117461203,0.9342187622883217,0.004130167823474591
0.0045,0.9209892418223345,-0.1018361601888721,0.7063822590508744,-0.11992818975916587,0.6954013247998873,-0.1859308313835835,0.2555621432389818,0.018632941424337118,0.0008274733067006003,-0.0002930137536789671,0.0700244505599237,-0.002916992655485948,1.064119201579349,1.5278671812100264,1.5278528963685778,1.5263924172251082,0.0009580080278933336,7.680423808388611e-5,8.409880107345081e-5,0.05845664951048084,-7.622889144687052e-8,4.818934426376144e-9,1.1690983791837938e-9,-2.352094770379125e-12,1.505918013426569e-13,0.5945205263584724,0.6761100470665474,0.9361961301407294,0.00396420843073933
0.0046,0.9226931189903359,-0.10308620314286808,0.7077164465985755,-0.12110485455457459,0.6967712393595485,-0.1872929256966641,0.2570870192598799,0.018941767232228186,0.0008325363061703186,-0.0002967569982769063,0.07001858372754817,-0.0029219984782828906,1.064524265078313,1.5316851175136563,1.5316713094559764,1.5302619909556892,0.0009689194325424342,7.680581661796805e-5,8.610752517108718e-5,0.05845727480493564,-7.451186173378798e-8,4.811325966281278e-9,-3.802477946874975e-10,-2.3134520547887355e-12,1.5035616602453973e-13,0.59288380328315,0.678217162866103,0.9387503557581247,0.0037498336837740454
0.0047,0.9243322612579749,-0.10430546522069019,0.7089969485039292,-0.1222498072275979,0.6980864703495411,-0.1886185180581132,0.25861659954762345,0.019251519423414916,0.0008374051082248238,-0.00030040338700412095,0.07001284647285473,-0.002927090793836113,1.0649229690408986,1.5353705411392211,1.535357155607969,1.5339915749430286,0.0009791762283802034,7.680740053975281e-5,8.807604453487412e-5,0.058457869522250974,-7.724594593527677e-8,4.803879985872253e-9,-1.1243833142578068e-9,-2.4095384992688315e-12,1.5012430676008012e-13,0.5914707659144678,0.6800363058902714,0.9409555035316152,0.003564756847467251
0.0048,0.9259082356843538,-0.1054937211776279,0.7102257842609254,-0.1233644101098109,0.6993492724131078,-0.18990842207963596,0.2601504961225841,0.01956212759015317,0.0008420869828931198,-0.00030395488523082717,0.07000723383119117,-0.002932267296635286,1.0653155543910886,1.5389411498956973,1.538928183741457,1.537604991179161,0.0009888259633362422,7.680898965674287e-5,9.00050054213047e-5,0.05845843244175177,-8.154971085340658e-8,4.796074986676927e-9,-1.3427025821315173e-9,-2.5507541968277218e-12,1.4988041389460579e-13,0.5908746775800061,0.6808037036527014,0.9418857366227698,0.0034866829493302052
0.0049,0.9274228363125795,-0.10665146806804573,0.7114057373447398,-0.12445018148274697,0.7005615892375328,-0.191163298832005,0.2616883240296358,0.01987352356134627,0.0008465891879236827,-0.0003074135578096974,0.07000174097452172,-0.0029375256515761926,1.0657023072817047,1.5423996182049078,1.5423870985641401,1.541108588343742,0.0009979143713625016,7.681058380197563e-5,9.189503108625725e-5,0.05845896172410036,-8.541102155329117e-8,4.787696476607142e-9,-1.280936390320161e-9,-2.6750288071388077e-12,1.496181980461097e-13,0.5903718264995733,0.681353133758645,0.9425662968179621,0.0034304455926149617
0.005,0.9288783487091508,-0.10777987879927688,0.712539331118531,-0.12550799500723772,0.7017250383554794,-0.19238382463755216,0.2632297377104791,0.02018564478397911,0.0008509182285145856,-0.00031078139587737487,0.06999636360191251,-0.00294286358709076,1.0660834377463644,1.5457341363707107,1.5457220846896216,1.5444900829842119,0.0010064760844548206,7.681218280933957e-5,9.374667208647761e-5,0.05845945626726242,-8.86365978181826e-8,4.778937734407543e-9,-1.0424993040037774e-9,-2.777258343730581e-12,1.4934386157486056e-13,0.5891461216709133,0.6826923754543915,0.9442251694941175,0.0032933664412545687
0.0051,0.9302770815873002,-0.10887976535324265,0.7136282301844534,-0.12653825964054385,0.702841375462206,-0.1935708293360372,0.26477440798599905,0.02049842931215716,0.0008550802534331977,-0.00031406025925168583,0.06999109753950894,-0.00294827889103198,1.0664590752710796,1.5489401929236295,1.54892862729345,1.5477448062021688,0.001014542039775372,7.681378648869036e-5,9.556046543301515e-5,0.05845991592229273,-9.109070404808094e-8,4.76989758903091e-9,-6.934093238639782e-10,-2.853850774863532e-12,1.4906060297941461e-13,0.5875972578784827,0.6843847102834905,0.9463214065034818,0.0031201461609242586
0.0052,0.9316213436602597,-0.10995193971186427,0.7146740991446618,-0.12754138433992598,0.7039123562529704,-0.1947251427672199,0.26632200567708075,0.020811815199985866,0.0008590814114468882,-0.00031725200775045644,0.06998593861345628,-0.0029537693512528417,1.0668293493418621,1.552013276394188,1.5520022115511711,1.55086808909921,0.0010221431744863285,7.681539464988359e-5,9.733694813691926e-5,0.05846034054024606,-9.263760464298613e-8,4.7606748694300195e-9,-2.996844505823771e-10,-2.9012140687981494e-12,1.4877162075832792e-13,0.5861249299067376,0.6859934197894904,0.9483140596983006,0.0029554854172992614
0.0053,0.9329134436412622,-0.11099721385706311,0.7156786026013107,-0.12851777806264486,0.7049397364230308,-0.19584759477086003,0.2678722016046093,0.0211257405015707,0.0008629278513230262,-0.0003203585011915129,0.06998088264989992,-0.002959332755606337,1.0671943894447236,1.5549488753129104,1.5549383226383333,1.5538552627769342,0.0010293104257498634,7.681700710277489e-5,9.907665720923933e-5,0.058460729972177175,-9.314156400289814e-8,4.751368404557647e-9,7.265731515942227e-11,-2.915756193794923e-12,1.4848011341015667e-13,0.5851288325401346,0.6870817855159403,0.9496621809308196,0.002844084876054806
0.0054,0.9341556705992202,-0.11201635603185078,0.7166433697993717,-0.12946785227440144,0.7059252835261971,-0.19693902109176556,0.26942466676604715,0.021440143231865594,0.0008666257140843452,-0.0003233815962822201,0.0699759254751525,-0.002964966894941351,1.0675543201169602,1.5577425026412521,1.5577324697560448,1.5567016161523564,0.001036074529168119,7.68186236551042e-5,0.0001007801276105389,0.058461084124298866,-9.249588544395145e-8,4.742081113561944e-9,3.6355734683443436e-10,-2.894710495795103e-12,1.48189392666055e-13,0.5848610847832247,0.6873505494776032,0.9500038424634,0.0028156905140028087
0.0055,0.9353498993525435,-0.11300962618581055,0.7175696052088574,-0.13039211684724883,0.7068707653904813,-0.19800026961482775,0.27097909494727923,0.021754964906099624,0.0008701806664608609,-0.0003263230786513527,0.06997106320237965,-0.0029706696888080406,1.067909180565599,1.5603922900368035,1.5603827770601466,1.559404372734065,0.001042460384801511,7.682024409338361e-5,0.0001024478649596512,0.05846140387149082,-9.095479584384565e-8,4.732935410773475e-9,5.911542104142212e-10,-2.845649574877646e-12,1.4790320679373947e-13,0.5841461224364436,0.6878685815164707,0.9507423514801622,0.002752877461871802
0.0056,0.9364977042647454,-0.11397742867884296,0.7184586027577564,-0.13129120942030176,0.7077776405106407,-0.19903205777065464,0.2725352200868131,0.022070154938670122,0.0008735976458311123,-0.00032918467557583247,0.0699662925038828,-0.0029764392312989483,1.0682589716839415,1.5629008750563314,1.5628918778484824,1.5619656587491095,0.0010484866959830843,7.682186821770743e-5,0.00010408037081563608,0.058461690550213684,-8.87227318010161e-8,4.723985128276927e-9,7.714784561242139e-10,-2.7748893003724774e-12,1.4762320277127786e-13,0.5828600239479135,0.6888004350961565,0.9520708065162586,0.0026398872157213224
0.0057,0.9376006667000231,-0.11492026873484454,0.7193117350494358,-0.1321657761116918,0.7086473117088896,-0.20003507773952822,0.2740927799867484,0.022385663648868865,0.0008768815282859554,-0.00033196811431106515,0.06996161011025609,-0.0029822736289342767,1.0686037000473942,1.5652713197801635,1.5652628310769248,1.5643881971108622,0.0010541719114080938,7.682349583374054e-5,0.0001056781503306626,0.05846194543721701,-8.594199651731363e-8,4.715268891520126e-9,9.086598629449611e-10,-2.6869961281547198e-12,1.4735058534986141e-13,0.5812783570918937,0.6899464452460682,0.9537045642098027,0.0025009297959849366
0.0058,0.9386603680225731,-0.11583865157771168,0.7201303746872616,-0.13301646303955056,0.7094811818074424,-0.20101002170173046,0.2756515124491849,0.022701441355987596,0.0008800371899162458,-0.0003346751221124564,0.06995701275209368,-0.002988170988234226,1.0689433722313633,1.5675066862886267,1.5674986957013446,1.5666747107326937,0.0010595344797717946,7.682512674714769e-5,0.00010724170865689986,0.05846216980925027,-8.275489319458906e-8,4.706825325950894e-9,1.0068282098570123e-9,-2.5865365140994955e-12,1.470865592806811e-13,0.5796766896426445,0.6911069469956125,0.9553589811989079,0.0023602152230962088
0.0059,0.9396783895965928,-0.11673308243134084,0.7209158942746006,-0.13384391632200962,0.7102806536285133,-0.2019575818375434,0.27721115527622214,0.02301743837931809,0.0008830695068128396,-0.00033730742623541205,0.06995249715998969,-0.002994129415718997,1.0692779948112552,1.5696100366620478,1.5696025306776138,1.5688279225279753,0.001064592849769442,7.682676076359374e-5,0.000108771550946517,0.058462364943063,-7.930372503469312e-8,4.698693057017056e-9,1.0701132758409198e-9,-2.478076914081924e-12,1.4683232931492809e-13,0.5783305893744254,0.6920822753741968,0.9567494141216877,0.0022419535174887013
0.006,0.9406563127862789,-0.11760406651962844,0.721669666414819,-0.13464878207720057,0.7110471299943169,-0.20287845032724897,0.2787714462699598,0.023333605038152103,0.0008859833550665924,-0.00033986675393533785,0.0699480600645383,-0.0030001470179087907,1.0696075743624756,1.571584432980754,1.5715773949616043,1.5708505554100782,0.0010693654700962907,7.68283976887435e-5,0.00011026818235168309,0.05846253211540469,-7.57307952394766e-8,4.690910710166433e-9,1.1026448398772326e-9,-2.366183783977128e-12,1.4658910020379339e-13,0.5775156240614964,0.6926727654112281,0.9575912196162555,0.00217035469959598
0.0061,0.94159574467368,-0.1184521323509444,0.7223930623494143,-0.13543168249641344,0.7117820152950225,-0.20377332569914966,0.280332122459451,0.023649891434230907,0.0008887836225072277,-0.0003423548371906234,0.06994369818807619,-0.00300622189224213,1.0699321130931394,1.5734333675539636,1.5734267780494542,1.5727457922951031,0.0010738706443458482,7.683003732605763e-5,0.00011173210900369117,0.05846267265929103,-7.217173254158425e-8,4.683511493907206e-9,1.1088510653544447e-9,-2.2551208996739934e-12,1.4635790214609202e-13,0.5773365281281255,0.6927905077252141,0.9577778927062458,0.0021543979733548535
0.0062,0.9424983027829517,-0.11927792194350756,0.7230873028715062,-0.13619305129118714,0.7124865915860451,-0.2046429076154976,0.2818929415805736,0.02396625078967639,0.0008914748088993601,-0.00034477335545333646,0.06993940851993738,-0.0030123522007948315,1.0702515934309942,1.5751633012683213,1.5751571410443734,1.5745200880177734,0.0010781232087283645,7.683167948580035e-5,0.00011316384031725544,0.05846278816068496,-6.867775245637946e-8,4.676480034822022e-9,1.0948555885157562e-9,-2.1459738033024388e-12,1.4613821765354194e-13,0.576893623724555,0.693017496979095,0.9582484978934783,0.002113750489466055
0.0063,0.9433652538566161,-0.12008192812343861,0.7237533847655229,-0.13693335922096453,0.7131619205250904,-0.20548780681786769,0.28345370593223035,0.024282644486751416,0.000894060618153148,-0.00034712383564615255,0.06993518859960614,-0.003018536340086934,1.070566028230034,1.576779348365874,1.576773598856362,1.5761786160141302,0.0010821344624733892,7.683332402075835e-5,0.0001145638770225808,0.05846287981048641,-6.525888286760899e-8,4.669799781090028e-9,1.0652600077602004e-9,-2.039011853375443e-12,1.4592952005488248e-13,0.5761040919202148,0.6934221333605771,0.9590874097661253,0.0020412913289522714
0.0064,0.9441978179127407,-0.12086461431513076,0.7243922887048057,-0.13765309835089207,0.7138090456741208,-0.2063086223357075,0.2850142218241333,0.02459903470081088,0.0008965446841447886,-0.00034940778936054235,0.06993103601508925,-0.0030247727316096516,1.0708754360461124,1.5782861878557455,1.5782808309567526,1.5777260965058753,0.001085915545821146,7.683497078867734e-5,0.00011593271842880539,0.05846294872590037,-6.192714762495888e-8,4.663458271532969e-9,1.024319011735513e-9,-1.9346754930105773e-12,1.457314166990476e-13,0.5750795499467782,0.6939472128501507,0.960176030162178,0.0019472641461591217
0.0065,0.9449972149693924,-0.1216264439429772,0.7250049953626967,-0.1383527607461162,0.7144290105950986,-0.20710595319846453,0.28657429556599434,0.024915383607209678,0.0008989306407504782,-0.00035162672818797635,0.0699269483543935,-0.003031059796854197,1.0711798354350819,1.5796884987470576,1.5796835168168761,1.579167249714711,0.0010894775990118591,7.683661964730308e-5,0.00011727086384506734,0.05846299602413178,-5.869457057811517e-8,4.6574430449725895e-9,9.762872890894293e-10,-1.833405165325415e-12,1.4554351493497121e-13,0.573931615035919,0.6945355314283054,0.9613957609196279,0.0018419125954322255
0.0066,0.945764665044639,-0.1223678804313712,0.725592485412538,-0.13903283847178327,0.7150228588499864,-0.20788039843558648,0.28813373346752574,0.02523165338130271,0.0009012221218464138,-0.00035378216371992517,0.06992292320552573,-0.003037395957311786,1.0714792449527966,1.5809909600489351,1.580986335908066,1.5805067958623404,0.0010928317622857535,7.683827045438133e-5,0.00011857881258050482,0.058463022822385656,-5.557317557676386e-8,4.651741640230639e-9,9.254195284696848e-10,-1.7356413134375264e-12,1.4536542211158736e-13,0.5727719044193107,0.6951298850755316,0.9626280038764665,0.0017354803311172002
0.0067,0.9465013881565474,-0.12308938720470596,0.7261557395276709,-0.1396938235930398,0.7155916340007463,-0.2086325570765208,0.2896923418384392,0.025547806198444867,0.0009034227613087927,-0.0003558756075478595,0.06991895815649271,-0.0030437796344736307,1.071773683155109,1.5821982507705001,1.5821939677016539,1.5817494551704654,0.0010959891758830526,7.683992306765779e-5,0.00011985706394425597,0.05846303023786695,-5.257498647059099e-8,4.646341596128863e-9,8.759704185240152e-10,-1.6418243804644828e-12,1.4519674557782994e-13,0.5717120353286266,0.6956730697723192,0.9637541608706854,0.0016382110075596657
0.0068,0.9472086043231851,-0.12379142768737471,0.7266957383814374,-0.1403362081750322,0.7161363796093412,-0.2093630281507152,0.2912499269884469,0.02586380423399105,0.0009055361930138112,-0.0003579085712632497,0.06991505079530125,-0.003050209249830946,1.072063168597873,1.5833150499208761,1.5833110916689712,1.5828999478607886,0.001098960980043981,7.684157734487822e-5,0.00012110611724545887,0.05846301938778064,-4.971202710928262e-8,4.641230451489006e-9,8.321946479001566e-10,-1.5523948095238576e-12,1.4503709268263287e-13,0.5708636249955403,0.6961078814991585,0.964655633740276,0.0015603482791052407
0.0069,0.947887533562619,-0.12447446530377068,0.7272134626471797,-0.14096048428290692,0.716658139237733,-0.21007241068761714,0.29280629522726076,0.026179609663296147,0.0009075660508376664,-0.0003598825664575664,0.06991119870995813,-0.003056683224874946,1.0723477198369409,1.5843460365091866,1.5843423872813507,1.5839629941550124,0.0011017583150087632,7.684323314378836e-5,0.0001223264717932517,0.058462991389331705,-4.699632134252473e-8,4.636395745132816e-9,7.983469052458436e-10,-1.4677930437332206e-12,1.4488607077493022e-13,0.5703382906517254,0.6963771162365394,0.9652138243232296,0.0015121358000995432
0.007,0.9485394029577647,-0.12513896823895032,0.7277099004532179,-0.1415671471090605,0.7171579617513844,-0.2107613067373088,0.2943612515962332,0.026495184419523844,0.0009095159893801715,-0.00036179911360356037,0.06990739947505,-0.0030631999719251007,1.072627355612991,1.585295920543966,1.5852925650777543,1.5849433516973934,0.0011043923511159627,7.684489032132025e-5,0.00012351862929239953,0.05846294736389969,-4.4437159024109433e-8,4.631824675135037e-9,7.774947299513532e-10,-1.388347387824926e-12,1.4474327738848967e-13,0.5702138873128095,0.6964376562171032,0.9653479204462205,0.0015005360591181364
0.0071,0.9491654183931715,-0.12578544816083187,0.7281860467149605,-0.14215670462684957,0.7176368639160613,-0.21143032059217823,0.2959146040307156,0.02681049080454178,0.000911389592943877,-0.0003636597721559275,0.06990365072510485,-0.0030697578861365866,1.0729021052021956,1.5861693430760102,1.5861662675651005,1.5858457994866915,0.0011068731956876536,7.684654874056662e-5,0.00012468311311095894,0.05846288836245786,-4.200118782269217e-8,4.6275008425248125e-9,7.554001510765559e-10,-1.3126730175471978e-12,1.4460820981028303e-13,0.5700756639252925,0.6964570652821376,0.965525359452532,0.001484930625258937
0.0072,0.9497664511775424,-0.12641431949894277,0.728642608008831,-0.1427295659043131,0.7180955754093347,-0.21207993858753232,0.29746621850912364,0.02712550179527568,0.0009131894463939816,-0.00036546582664000334,0.06989995077386618,-0.003076355697840068,1.0731720137425302,1.5869695304870324,1.586966721859483,1.5866736408935502,0.001109207371709976,7.684820831140981e-5,0.00012582039720186982,0.05846281510981355,-3.96716782926675e-8,4.623413732335478e-9,7.277298366631847e-10,-1.240146588850288e-12,1.4448054228509143e-13,0.5697895740779809,0.6964972374740118,0.9658926163917253,0.0014526310537865536
0.0073,0.9503433044736537,-0.12702596680036574,0.7290802270967408,-0.14328611599819335,0.7185347702586405,-0.21271062106113464,0.2990159729910513,0.027440192605382174,0.0009149179324473537,-0.0003672184941351711,0.06989629806998732,-0.0030829922134291273,1.0734371276681056,1.5876994168243823,1.5876968623984409,1.5874298554219404,0.0011114008417973788,7.684986895261343e-5,0.00012693094042036247,0.05846272827443784,-3.744415633428345e-8,4.619554833875925e-9,6.958080046249478e-10,-1.1706573921668846e-12,1.4436000772492572e-13,0.5693823479343925,0.6965544193940432,0.9664153774350153,0.0014066551827481319
0.0074,0.9508967814442807,-0.12762077461218344,0.7294995467406012,-0.14382673996523243,0.718955122491415,-0.21332282835074867,0.3005637454360923,0.02775453844851788,0.0009165774338208617,-0.00036891899172081363,0.06989269106212147,-0.0030896662392973463,1.0736974934130323,1.5883619361354093,1.588359623619512,1.5881174225758337,0.0011134595685643102,7.685153058294112e-5,0.00012801520162166705,0.058462628524801795,-3.5314147847788135e-8,4.615915636455048e-9,6.609588728755532e-10,-1.1040947179296774e-12,1.442463390417968e-13,0.5688807156580445,0.6966248576435475,0.9670593287536163,0.0013500208501908187
0.0075,0.9514276852521992,-0.1281991274814786,0.7299012097023235,-0.14435182286217244,0.7193573061350942,-0.21391702079413794,0.3021094138038409,0.028068514538339417,0.0009181703332313738,-0.00037056853647631416,0.06988912819892193,-0.0030963765818383068,1.0739531574114214,1.5889600224674627,1.5889579399602354,1.5887393218592,0.0011153895146252192,7.685319312115641e-5,0.00012907363966101386,0.058462516529376514,-3.327717873342963e-8,4.612487629381739e-9,6.245066593287094e-10,-1.0403478565713567e-12,1.4413926914771558e-13,0.5683114074124549,0.6967047988238417,0.9677901565187432,0.0012857458941617616
0.0076,0.9519368190601851,-0.12876140995533386,0.7302858587438188,-0.14486174974575547,0.7197419952171139,-0.21449365872906595,0.3036528560538908,0.028382096088503405,0.0009196990133957581,-0.0003721683454810557,0.06988560792904198,-0.003103122047445589,1.0742041660973836,1.5894966098678918,1.5894947458581496,1.5892985327760112,0.001117196642594554,7.685485648602298e-5,0.0001301067133936332,0.05846239295663307,-3.1328774891455964e-8,4.60926230196489e-9,5.877755818981238e-10,-9.7930609852461e-13,1.4403853095469293e-13,0.5677011533611411,0.6967904895362423,0.9685735469016105,0.0012168481527081061
0.0077,0.952424986031014,-0.12930800658083194,0.7306541366269983,-0.1453569056727237,0.7201098637649104,-0.2150532024932962,0.30519395014583606,0.028695258312666463,0.0009211658570308833,-0.0003737196358144212,0.06988212870113489,-0.0031099014425127755,1.074450565905029,1.5899746323840458,1.589972975750793,1.589798034830238,0.0011188869150867635,7.685652059630436e-5,0.00013111488167475525,0.058462258475042536,-2.946446222211524e-8,4.606231143513394e-9,5.520898584975047e-10,-9.208587342221272e-13,1.439438573747397e-13,0.5670766836676207,0.6968781763820658,0.9693751860734328,0.001146345463876999
0.0078,0.9528929893274619,-0.12983930190505552,0.7310066861137733,-0.14583767569981926,0.7204615858059196,-0.21559611242459223,0.30673257403927057,0.02900797642448521,0.0009225732468536173,-0.00037522362455579374,0.06987868896385391,-0.0031167135734334475,1.0746924032684693,1.5903970240632743,1.5903955640757044,1.5902408075258516,0.0011204662947162962,7.685818537076419e-5,0.0001320986033596103,0.05846211375307602,-2.7679766625655545e-8,4.603385643336144e-9,5.187737070405606e-10,-8.648950540965984e-13,1.4385498131986686e-13,0.5664647284954113,0.6969641059626288,0.970160760205425,0.0010772556657155884
0.0079,0.9533416321123043,-0.13035568047508733,0.7313441499660551,-0.1463044448837843,0.7207978353675778,-0.21612284886071753,0.3082686056937883,0.02932022563761627,0.0009239235655808289,-0.0003766815287845565,0.06987528716585235,-0.0031235572466011864,1.0749297246218146,1.5907667189529264,1.5907654452704223,1.5906298303668234,0.0011219407440976005,7.685985072816606e-5,0.0001330583373034286,0.058461959459204585,-2.5970214002324913e-8,4.600717290742032e-9,4.891513454409986e-10,-8.113043485807108e-13,1.4377163570208524e-13,0.5658920180080306,0.6970445248792481,0.9708959554688016,0.0010125965962710186
0.008,0.9537717175483171,-0.13085752683801005,0.7316671709457548,-0.1467575982813609,0.721119286477321,-0.2166338721394356,0.3098019230689832,0.02963198116571625,0.0009252191959293859,-0.0003780945655800923,0.06987192175578344,-0.0031304312684095744,1.0751625763991757,1.591086651100352,1.5910855537724848,1.5909680828571242,0.0011233162258451252,7.686151658727359e-5,0.00013399454236144042,0.058461796261899325,-2.4331330252371465e-8,4.59821757503995e-9,4.6454699161252806e-10,-7.599759081071561e-13,1.4369355343340576e-13,0.5653852823689961,0.6971156797332397,0.9715464580347772,0.0009553860935904388
0.0081,0.9541840487982759,-0.13134522554090633,0.7319763918147839,-0.14719752094929123,0.721426613162585,-0.21712964259850998,0.3113324041244491,0.029943218222441788,0.0009264625206161569,-0.0003794639520217844,0.06986859118230046,-0.0031373344452521926,1.0753910050346636,1.5913597545529,1.5913588240194314,1.5912585445007246,0.0011245987025733186,7.686318286685035e-5,0.00013490767738887598,0.0584616248296313,-2.2758641276043263e-8,4.595877985538793e-9,4.462848634688562e-10,-7.107990231086221e-13,1.4362046742583933e-13,0.5649712517418254,0.6971738171259209,0.9720779540745667,0.0009086419957209943
0.0082,0.9545794290249566,-0.1318191611308589,0.7322724553350535,-0.1476245979443174,0.7217204894508064,-0.21761062057570418,0.31285992681978014,0.030253912021449492,0.0009276559223580102,-0.0003807909051890158,0.06986529389405668,-0.003144265583522623,1.0756150569623883,1.5915889633579199,1.5915881904488003,1.5915041948015964,0.0011257941368966297,7.686484948565997e-5,0.00013579820124096559,0.05846144583087161,-2.1247672973588333e-8,4.59369001154745e-9,4.3568917892369103e-10,-6.636629840177977e-13,1.4355211059139682e-13,0.5646766562900362,0.6972151836586076,0.9724561297593846,0.0008753821407098313
0.0083,0.9549586613911349,-0.13227971815495043,0.7325560042684747,-0.14803921432318157,0.7220015893694207,-0.2180772664087817,0.3143843691145701,0.030564037776395978,0.0009288017838718139,-0.0003820766421611695,0.0698620283397054,-0.003151223489614446,1.0758347786164617,1.5917772115627606,1.5917765874981298,1.5917080132637105,0.001126908491429507,7.686651636246604e-5,0.00013666657277293945,0.05846125993409133,-1.9793951245254816e-8,4.591645142374817e-9,4.340841558907411e-10,-6.184570812673733e-13,1.434882158420891e-13,0.5645282261771458,0.6972360259326168,0.9726466712604455,0.0008586243666040979
0.0084,0.955322528874778,-0.13272728405879278,0.7328276650966031,-0.14844175464298298,0.7222705679023416,-0.2185300387279848,0.31590561234691417,0.03087357123722121,0.0009299024264037223,-0.00038332238295901326,0.06985879301266519,-0.0031582069763235123,1.076050219651437,1.5919273293877663,1.591926845925702,1.5918728739794081,0.0011279473513259382,7.686818341959346e-5,0.00013751325744148143,0.05846106778628613,-1.839684589564822e-8,4.589735706836012e-9,4.3926154622316536e-10,-5.751319465995404e-13,1.4342854612191016e-13,0.5645054775356105,0.6972270320000817,0.9726833919514125,0.0008553648440521763
0.0085,0.9556716060033572,-0.13316220802974085,0.7330878953050161,-0.14883255143281057,0.7225278956211908,-0.21896932808109976,0.31742357393166426,0.03118249469463911,0.0009309595466440875,-0.00038452920462863233,0.06985558683647296,-0.003165215045720705,1.076261442934919,1.592041257451915,1.5920409072140702,1.5920007486934198,0.0011289138620288652,7.68698506097259e-5,0.00013833870361000322,0.058460869827500275,-1.7066983278961557e-8,4.5879579788721645e-9,4.391066842763308e-10,-5.338216683487629e-13,1.4337299817975623e-13,0.5644496587756368,0.6971683405917481,0.9727960839727008,0.000845290004306998
0.0086,0.9560063495114652,-0.13358477330220986,0.7333370563179251,-0.1492118773508076,0.7227739468538682,-0.2193954537449468,0.3189381924416916,0.03149079478725026,0.000931974495023513,-0.0003856979907218186,0.06985240895680032,-0.0031722468869031803,1.076468505769269,1.5921205524051352,1.5921203282804726,1.592093220331062,0.0011298107384580835,7.687151789852894e-5,0.00013914329454772092,0.05846066639047184,-1.5802861014672213e-8,4.586307390189418e-9,4.331833548988558e-10,-4.944714302991237e-13,1.4332142973266756e-13,0.5643509869355916,0.6970645907187448,0.9729952917140448,0.000827480526339974
0.0087,0.9563272152318304,-0.13399525964470835,0.7335755087864093,-0.14958000256166354,0.7230090957233914,-0.21980873226013795,0.32044940666338595,0.03179845823047481,0.0009329486197669364,-0.0003868296157818498,0.0698492585196226,-0.0031793016957476854,1.0766714645438744,1.5921667758875313,1.592166670975645,1.5921518769278031,0.0011306407555605436,7.687318525148899e-5,0.00013992740932308525,0.05846045780776119,-1.4601648975627072e-8,4.5847791609015275e-9,4.222986132326952e-10,-4.570054295633312e-13,1.4327369054206271e-13,0.5642159872569557,0.696922643436619,0.9732678414207391,0.0008031141640508174
0.0088,0.95663465899718,-0.13439394682574474,0.7338036133615466,-0.1499371972300678,0.7232337163527784,-0.22020948016728503,0.3219571553831374,0.03210547173973288,0.0009338832690992954,-0.00038792495435200334,0.06984613467091495,-0.003186378668130965,1.0768703756481233,1.5921814895392072,1.5921814971503236,1.5921783065191104,0.001131406688283195,7.687485263409233e-5,0.0001406914270045468,0.05846024441192865,-1.3460517034672988e-8,4.583368511122244e-9,4.0725951441980333e-10,-4.2134786325409346e-13,1.4322963036936032e-13,0.5640511849812093,0.6967493598009177,0.973600559338078,0.0007733686713392394
0.0089,0.9569291366402423,-0.13478111461382758,0.7340217306944162,-0.15028373152070978,0.7234481828650466,-0.22059801400700013,0.3234613773873359,0.03241182203044459,0.0009347797912455273,-0.00038898488097555676,0.06984303655665267,-0.003193476999929766,1.077065295471403,1.5921662550002673,1.5921663686552439,1.5921740971404512,0.0011321113115729876,7.687652001182527e-5,0.00014143572666055614,0.05846002653553459,-1.237663506465689e-8,4.5820706609653174e-9,3.8887311360213543e-10,-3.874229284841204e-13,1.4318909897597888e-13,0.5638631053498335,0.6965516008671876,0.9739802717113561,0.0007394218021049537
0.009,0.957211103993745,-0.13515704277746537,0.7342302214360965,-0.15061987559827902,0.723652869383214,-0.22097465031989522,0.3249620114623712,0.032717495818030094,0.0009356395344305697,-0.0003900102701957874,0.06983996332281095,-0.003200595887020834,1.0772562804031023,1.5921226339108157,1.5921228473411413,1.592140836827293,0.0011327574003768717,7.687818735017416e-5,0.000142160687359564,0.058459804511139336,-1.1347172938425644e-8,4.580880830544504e-9,3.6794646592164616e-10,-3.551548223661202e-13,1.4315194612333702e-13,0.563658273604309,0.696336227690976,0.9743938047858677,0.0007024513102476724
0.0091,0.9574810168904158,-0.13552201108516662,0.7344294462376658,-0.1509458996274649,0.723848150030298,-0.2213397056465822,0.3264589963946332,0.03302247981790952,0.0009364638468793598,-0.0003910019965559729,0.06983691411536504,-0.003207734525280914,1.0774433868326083,1.5920521879109564,1.5920524950587516,1.5920801136151035,0.0011333477296417967,7.687985461462529e-5,0.0001428666881700209,0.058459578671303226,-1.0369300528826118e-8,4.579794239973553e-9,3.4528662652028953e-10,-3.2446774201280105e-13,1.4311802157285322e-13,0.563443214986116,0.6961101013278295,0.9748279848069069,0.0006636349496671066
0.0092,0.9577393311629825,-0.13587629930543976,0.7346197657502029,-0.1512620737729568,0.7240343989293168,-0.22169349652767312,0.3279522709705119,0.03332676074550298,0.0009372540768168353,-0.0003919609345993907,0.06983388808029019,-0.0032148921105867524,1.0776266711493085,1.5919564786407936,1.5919568736588106,1.59199351553935,0.0011338850743147126,7.688152177066502e-5,0.0001435541081603775,0.05845934934858662,-9.440187708705233e-9,4.578806109366216e-9,3.217006505400213e-10,-2.9528588453687294e-13,1.4308717508594611e-13,0.5632244547367357,0.6958800828332953,0.9752696380197685,0.0006241504742629704
0.0093,0.9579865026441732,-0.13622018720679335,0.7348015406247863,-0.15156866819944423,0.7242119902032876,-0.22203633950377985,0.3294417739763973,0.033630325316230635,0.0009380115724679337,-0.00039288795886931833,0.06983088436356161,-0.0032220678388150954,1.0778061897425917,1.5918370677404317,1.5918375449920545,1.5918826306355,0.0011343722093425696,7.688318878377964e-5,0.0001442233263990844,0.05845911687554984,-8.55700435090986e-9,4.577911658836248e-9,2.9799559312279557e-10,-2.675334470510439e-13,1.430592564240343e-13,0.5630085180976484,0.6956530332629204,0.9757055906697468,0.0005851756379349756
0.0094,0.9582229871667154,-0.13655395455773586,0.7349751315124947,-0.1518659530716166,0.7243812979752285,-0.22236855111551446,0.3309274441986792,0.03393316024551259,0.0009387376820575925,-0.0003937839439090333,0.06982790211115456,-0.0032292609058426885,1.0779819990018449,1.591695516849975,1.5916960709092185,1.5917490469390212,0.0011348119096723176,7.68848556194555e-5,0.00014487472195459227,0.05845888158475325,-7.716920328286869e-9,4.577106108497399e-9,2.749785094105668e-10,-2.411346266680224e-13,1.4303411534853629e-13,0.5628019303103349,0.6954358136722518,0.9761226690021361,0.0005478881945828339
0.0095,0.9584492405633372,-0.13687788112677582,0.7351408990644066,-0.15215419855416332,0.7245426963681572,-0.22269044790348888,0.3324092204237475,0.034235252248769,0.000939433753810749,-0.0003946497642618131,0.06982494046904426,-0.0032364705075462775,1.078154155316456,1.591533387609527,1.5915340132610385,1.591594352485381,0.0011352069502509063,7.688652224317891e-5,0.00014550867389535163,0.05845864380875718,-6.917105513683174e-9,4.576384678463422e-9,2.534564545452906e-10,-2.1601362050051812e-13,1.4301160162087064e-13,0.5626112166162759,0.6952352851168362,0.9765076992622309,0.0005134658981062587
0.0096,0.9586657186667663,-0.13719224668242166,0.7352992039316005,-0.1524336748117739,0.7246965595050913,-0.22300234640831504,0.3338870414379922,0.034536588041419965,0.0009401011359523408,-0.00039548629447093517,0.06982199858320597,-0.0032436958398026085,1.0783227150758132,1.5913522416591923,1.5913529338982506,1.5914201353100468,0.0011355601060252856,7.688818862043619e-5,0.00014612556128981323,0.05845840388012197,-6.154729779945651e-9,4.575742588848068e-9,2.3423648366892114e-10,-1.9209462566123925e-13,1.42991565002456e-13,0.562442902256952,0.6950583086522207,0.9768475076953256,0.000483086502404962
0.0097,0.9588728773097305,-0.13749733099318195,0.7354504067651552,-0.15270465200913766,0.7248432615090484,-0.22330456317060496,0.33536084602780325,0.03483715433888566,0.0009407411767073053,-0.00039629440907967703,0.06981907559961488,-0.003250936098488427,1.0784877346693038,1.5911536406390752,1.59115439467159,1.5912279834484866,0.0011358741519424055,7.688985471671367e-5,0.00014672576320642758,0.05845816213140797,-5.426962999921167e-9,4.5751750597650905e-9,2.181256519234129e-10,-1.6930183926289422e-13,1.4297385525471086e-13,0.5623035124738439,0.6949117453339524,0.9771289205467145,0.00045792776137865566
0.0098,0.9590711723249576,-0.13779341382756513,0.735594868216149,-0.15296740031094408,0.7249831765030467,-0.22359741473097058,0.3368305729795704,0.03513693785658618,0.0009413552243005801,-0.00039707498263131613,0.06981617066424627,-0.0032581904794804785,1.0786492704863162,1.5909391461892797,1.5909399574317928,1.5910194849361674,0.0011361518629492162,7.689152049749767e-5,0.00014730965871364538,0.058457918895175535,-4.730975046456639e-9,4.574677311328241e-9,2.0593101445072114e-10,-1.4755945841819265e-13,1.4295832213905378e-13,0.5621995725084322,0.6948024562175781,0.9773387640616921,0.00043916742892705297
0.0099,0.9592610595451757,-0.1380807749540797,0.7357329489356605,-0.15322218988188266,0.7251166786101036,-0.22388121763002392,0.3382961610796837,0.03543592530994168,0.0009419446269571027,-0.0003978288896691301,0.06981328292307536,-0.00326545817865551,1.0788073789162378,1.59071031994991,1.5907111840295944,1.5907962278085566,0.001136396013992667,7.689318592827451e-5,0.00014787762687991718,0.05845767450398499,-4.063935792398926e-9,4.574244563651271e-9,1.984596263928002e-10,-1.267916802398425e-13,1.429448154169034e-13,0.5621376076021978,0.6947373023586448,0.9774638644855528,0.0004279832589498657
0.01,0.9594429927376137,-0.13835969441244952,0.7358650077831207,-0.1534692908764413,0.7252441400203439,-0.22415628834141588,0.3397575494957635,0.03573410347363376,0.0009425107265768522,-0.0003985570052937455,0.06981041152670059,-0.0032727383923610584,1.078962116798954,1.5904687133942526,1.5904696261614373,1.590559789740142,0.0011366093535187466,7.689485097496196e-5,0.0001484300478377156,0.058457429287769626,-3.4234223151924322e-9,4.5738720777008674e-9,1.9628325818039054e-10,-1.0693149057914111e-13,1.4293318634550946e-13,0.5621226128914508,0.694719639720054,0.9774953682277714,0.00042516541410331975
0.0101,0.9596173197686914,-0.13863043323028099,0.73599131540867,-0.15370894745768304,0.725365839077688,-0.22442291080471627,0.3412146964520328,0.03603146253655584,0.0009430545460796421,-0.00039926013709561207,0.06980755584586386,-0.0032800304095052446,1.0791135501440203,1.5902154126247439,1.5902163704151837,1.5903112752816904,0.0011367936091033932,7.689651562027376e-5,0.00014896730063172236,0.058457183461796514,-2.816665544119847e-9,4.573556699950517e-9,1.944349413715732e-10,-8.812126470568365e-14,1.4292334092981133e-13,0.5621228819647895,0.69467256719565,0.9775255683348132,0.0004224314662308345
0.0102,0.9597842684762157,-0.1388931848613857,0.7361120475900872,-0.15394133872006258,0.7254819551087548,-0.22468129139642337,0.3426675810870542,0.036327997082727936,0.0009435767542738257,-0.00039993888180147127,0.0698047154771981,-0.003287333719572881,1.0792617358799814,1.5899510544420536,1.5899520538430831,1.590051333974013,0.001136949823668895,7.689817985851555e-5,0.00014948968527590687,0.05845693713937097,-2.2461447156090993e-9,4.573296362108518e-9,1.9079275385208216e-10,-7.040342750363737e-14,1.4291521654197434e-13,0.5621234838279084,0.6945672753948153,0.9775931199202148,0.00041631617288036407
0.0103,0.9599440655338284,-0.13914813049026137,0.7362273804730528,-0.1541666341412568,0.7255926683341005,-0.22493162547345777,0.34411618256950766,0.036623701871386374,0.0009440780184061971,-0.0004005938001920584,0.06980189001356685,-0.003294647838134778,1.0794067259332958,1.5896762910097944,1.5896773287240415,1.589780631442436,0.001137079152702833,7.689984368222678e-5,0.000149997481386428,0.05845669043987512,-1.7103329424933843e-9,4.573088826798253e-9,1.8556436166051298e-10,-5.3734327725356794e-14,1.4290874311564552e-13,0.5621243799199487,0.6944105102738143,0.9776936950112692,0.0004072113357042909
0.0104,0.960096937615171,-0.13939545130140577,0.7363374902032476,-0.15438500319894266,0.7256981589742814,-0.22517410839274,0.3455604800680732,0.036918571661767506,0.0009445590057235512,-0.00040122545304810896,0.06979907904783349,-0.003301972280761748,1.0795485722304223,1.5893917744915786,1.5893928473369656,1.589499833312286,0.00113718275169279,7.690150708394686e-5,0.00015049096857944457,0.05845644348269119,-1.2077033376058679e-9,4.572931856643105e-9,1.7895743083546115e-10,-3.807031412319545e-14,1.429038505844719e-13,0.5621255316800514,0.6942090177889099,0.9778229656352699,0.000395508756354997
0.0105,0.9602431113938851,-0.13963532847931678,0.7364425529263522,-0.15459661537079697,0.7257986072498539,-0.22540893551119068,0.347000452751431,0.03721260121310767,0.0009450203834726826,-0.0004018344011503583,0.06979628217286148,-0.0033093065630246015,1.0796873266978189,1.5890981570510185,1.5890992619607616,1.5892096052088884,0.001137261776126348,7.69031700562152e-5,0.00015097042647111547,0.05845619638720133,-7.367290137797185e-10,4.572823214266454e-9,1.711796274155221e-10,-2.3367735449506995e-14,1.4290046888210057e-13,0.5621269005473576,0.6939695438963664,0.9779766038195099,0.00038160023648486425
0.0106,0.9603828135436121,-0.1398679432084921,0.7365427447880468,-0.15480164013449668,0.7258941933813741,-0.22563630218573033,0.34843607978826097,0.037505785284643205,0.0009454628189003859,-0.000402421205279542,0.0697934989815143,-0.003316650200494152,1.0798230412619447,1.5887960908517271,1.588797224874335,1.58891061275757,0.0011373173814910888,7.690483259157127e-5,0.00015143613467759952,0.058455949272787716,-2.9588308384812764e-10,4.572760662291682e-9,1.6243861743929156e-10,-9.582940456645807e-15,1.4289852794217863e-13,0.5621284479610085,0.6936988345524475,0.9781502815912824,0.0003658775777462751
0.0107,0.9605162707379935,-0.14009347667342956,0.7366382419340124,-0.1550002469677187,0.7259850975893984,-0.22585640377327967,0.3498673403472432,0.03779811863561045,0.0009458869792534558,-0.00040298642621639517,0.0697907290666554,-0.00332400270874121,1.079955767849258,1.5884862280573167,1.5884873883565935,1.588603521583657,0.0011373507232745946,7.690649468255448e-5,0.00015188837281505563,0.05845570225883253,1.1636133935573608e-10,4.572741963342172e-9,1.5294206694536498e-10,3.3277221030344864e-15,1.4289795769835305e-13,0.5621301353601453,0.6934036357134169,0.9783396709778805,0.0003487325817916117
0.0108,0.9606437096506709,-0.14031211005862695,0.7367292205099297,-0.1551926053481399,0.7260715000944833,-0.22606943563075918,0.35129421359705776,0.03808959602524577,0.0009462935317786872,-0.00040353062474165346,0.06978797202114821,-0.0033313636033365885,1.0800855583862174,1.5881692208313996,1.5881704046864427,1.5882889973124754,0.0011373629569644478,7.690815632170427e-5,0.00015232742049964265,0.05845545546471794,5.015311429987039e-10,4.572764880041303e-9,1.428976419723377e-10,1.540790347718021e-14,1.428986880842709e-13,0.562131924183909,0.6930906933355382,0.9785404440065979,0.0003305570502732557
0.0109,0.9607653569552863,-0.14052402454858204,0.7368158566614789,-0.1553788847534372,0.726153581117185,-0.22627559311508952,0.35271667870638473,0.03838021221278548,0.0009466831437228745,-0.0004040543616360522,0.06978522743785621,-0.003338732399851099,1.0802124647992815,1.5878457213375887,1.587846926142789,1.5879677055693517,0.0011373552380482298,7.690981750156009e-5,0.0001527535573475194,0.05845520900982614,8.611532142475865e-10,4.57282717501246e-9,1.3251300855880553e-10,2.670125491343709e-14,1.429006490335793e-13,0.5621337758714409,0.6927667533750752,0.9787482727047272,0.00031174278484358986
0.011,0.9608814393254806,-0.1407294013277926,0.7368983265343407,-0.15555925466128745,0.7262315208780598,-0.2264750715831912,0.3541347148439039,0.03866996195746593,0.0009470564823328122,-0.0004045581976803268,0.06978249490964283,-0.003346108613855552,1.080336539014909,1.5875163817394964,1.587517605004538,1.5876403119796119,0.0011373287220135231,7.691147821466135e-5,0.00015316706297484477,0.05845496301353928,1.1967544402692131e-9,4.572926610879023e-9,1.219958327433639e-10,3.7251427659451405e-14,1.4290377047992527e-13,0.5621356518618819,0.6924385617882918,0.9789588290995619,0.00029268158715499605
0.0111,0.9609921834348959,-0.14092842158075644,0.7369768062741959,-0.15573388454936762,0.7263054995976639,-0.2266680663919848,0.35554830117829567,0.038958840018523476,0.0009474142148552953,-0.00040504269365521274,0.06977977402937155,-0.003353491760920761,1.0804578329595582,1.5871818542007352,1.5871830935505977,1.5873074821685824,0.0011372845643479097,7.69131384535475e-5,0.0001535682169977776,0.05845471759523956,1.509861708230415e-9,4.573060950264373e-9,1.1155378056460809e-10,4.710207296286947e-14,1.4290798235695584e-13,0.5621375135943731,0.6921128645314515,0.9791677852183953,0.00027376525885985605
0.0112,0.9610978159571733,-0.14112126649197132,0.737051472026725,-0.15590294389535458,0.7263756974965538,-0.22685477289839098,0.35695741687823984,0.03924684115519445,0.0009477570085371181,-0.0004055084103414454,0.06977706438990579,-0.003360881356617537,1.0805763985596877,1.5868427908849174,1.586844044059873,1.5869698817615894,0.001137223920538972,7.691479821075795e-5,0.0001539572990324767,0.05845447287430914,1.8020019052980047e-9,4.5732279557918935e-9,1.0139451806113401e-10,5.629684207133708e-14,1.4291321459831811e-13,0.562139322508056,0.6917964075608184,0.9793708130885205,0.00025538560161055267
0.0113,0.9611985635659547,-0.14130811724593506,0.7371224999376086,-0.15606660217692522,0.7264422947952857,-0.2270353864593303,0.35836204111241643,0.0395339601267152,0.0009480855306250758,-0.00040595590851976013,0.06977436558410904,-0.0033682769165166923,1.0806922877417564,1.5864998439556561,1.5865011088112708,1.5866281763839591,0.0011371479460742916,7.691645747883215e-5,0.00015433458869510105,0.05845422897013021,2.074701918638811e-9,4.5734253900849654e-9,9.172571127153702e-11,6.487938623250049e-14,1.429193971376591e-13,0.5621410400420713,0.6914959368326558,0.9795635847372307,0.00023793441705946767
0.0114,0.9612946529348815,-0.14148915502714543,0.7371900661525271,-0.1562250288717565,0.7265054717144159,-0.22721010243172335,0.3597621530495057,0.03982019169232207,0.0009484004483659625,-0.00040638574897089235,0.06977167720484473,-0.003375677956189038,1.0808055524322224,1.5861536655765636,1.5861549400836976,1.586283031661018,0.0011370577964414507,7.691811625030955e-5,0.00015470036560180943,0.05845398600208493,2.3294886354196624e-9,4.5736510157669704e-9,8.27550262344125e-11,7.289335669400598e-14,1.4292645990862586e-13,0.5621426276355604,0.6912181983032276,0.9797417721918191,0.00022180350685898292
0.0115,0.9613863107375953,-0.14166456102010022,0.7372543468171615,-0.15637839345752522,0.7265654084745009,-0.22737911617249068,0.3611577318581875,0.0401055306112514,0.000948702429006573,-0.00040679849247557767,0.06976899884497631,-0.003383083991205387,1.0809162445575449,1.585804907911252,1.5858061901560592,1.5859351132180919,0.0011369546271280317,7.691977451772955e-5,0.00015505490936876072,0.05845374408955549,2.567888942807375e-9,4.57390259546129e-9,7.469012898835625e-11,8.038240470349937e-14,1.429343328448655e-13,0.5621440467276644,0.6909699379287978,0.979901047479579,0.0002073846726614811
0.0116,0.9614737636477376,-0.1418345164092972,0.7373155180771921,-0.15652686541190836,0.7266222852960967,-0.2275426230385529,0.36254875670714193,0.040389971642739525,0.0009489921397937022,-0.00040719469981455124,0.06976633009736725,-0.0033904945371365496,1.0810244160441818,1.5854542231233342,1.5854555113072621,1.5855850866805072,0.0011368395936216162,7.69214322736316e-5,0.0001553984996121137,0.05845350335192405,2.7914297279687757e-9,4.5741778917913075e-9,6.773868557196365e-11,8.739018150862693e-14,1.4294294588002504e-13,0.5621452587575243,0.6907579016656299,0.9800370826278035,0.00019506971611934408
0.0117,0.9615572383389501,-0.14199920237923416,0.7373737560782996,-0.1566706142125828,0.7266762823997598,-0.2277008183868306,0.3639352067650491,0.04067350954602279,0.0009492702479741445,-0.00040757493176854867,0.069763670554881,-0.003397909109553339,1.0811301188185918,1.5851022633764227,1.5851035558162132,1.5852336176735904,0.0011367138514097866,7.692308951055512e-5,0.00015573141594802737,0.058453263908572806,3.001637878070693e-9,4.574474667380402e-9,6.210836202383015e-11,9.396033835703491e-14,1.4295222894775154e-13,0.5621462251642813,0.6905888354699876,0.9801455496637859,0.00018525043888495377
0.0118,0.9616369614848742,-0.1421588001144089,0.7374292369661645,-0.1568098093372254,0.7267275800060466,-0.22785389757424437,0.36531706120058893,0.04095613908033755,0.0009495374207946946,-0.00040793974911830527,0.06976101981038099,-0.003405327224026566,1.081233404807234,1.5847496808341301,1.5847509759618181,1.5848813718226675,0.0011365785559801249,7.692474622103956e-5,0.00015605393799266048,0.058453025878883916,3.200040280279944e-9,4.574790684851958e-9,5.8006824382551437e-11,1.0013652649636918e-13,1.4296211198169204e-13,0.5621469073870764,0.6904694852981349,0.9802221206148193,0.0001783186426106927
0.0119,0.9617131597591516,-0.14231349079931918,0.7374821368864675,-0.15694462026351313,0.7267763583355134,-0.22800205595771478,0.3666942991824415,0.041237855004920144,0.0009497943255021473,-0.0004082897126445565,0.06975837745673073,-0.0034127483961270432,1.0813343259365664,1.5843971276600688,1.5843984240229834,1.5845290147530648,0.001136434862820213,7.692640239762437e-5,0.00015636634536217193,0.05845278938223957,3.388163821763359e-9,4.5751237068293555e-9,5.564173868672293e-11,1.0596239717427606e-13,1.4297252491549362e-13,0.562147266865051,0.6904065971063352,0.9802624675081969,0.00017466612894894275
0.012,0.961786047849739,-0.14246345307050168,0.7375326220873163,-0.15707521342327097,0.7268227871273538,-0.2281454849563383,0.3680669021476866,0.041518652490731084,0.0009500415935364381,-0.000408625374659427,0.06975574311137232,-0.003420172152489688,1.0814329353547314,1.5840452010513575,1.584046497324312,1.5841771560518152,0.0011362838354661156,7.692805803486422e-5,0.00015666891799789588,0.058452554524005086,3.566623569499753e-9,4.575471631299432e-9,5.489157453291328e-11,1.1145968861730012e-13,1.429834021495364e-13,0.5621490178366161,0.690392387826193,0.980269462440755,0.00017403183476753212
0.0121,0.9618557313555581,-0.1426088232817887,0.7375807703718185,-0.15720171142755443,0.7268669432853381,-0.228284322750748,0.36943487130051345,0.04179853056920291,0.0009502795318637782,-0.0004089471527455309,0.06975311660662566,-0.003427598161539608,1.0815292874000932,1.5836940426424386,1.5836953376623084,1.583825941264971,0.0011361257878816412,7.69297131416381e-5,0.0001569619006153422,0.05845232130025505,3.731131723106055e-9,4.575833583340687e-9,5.393319918744868e-11,1.1653080302586386e-13,1.4299471765809415e-13,0.5621621861512947,0.6903456695228537,0.9802830455098142,0.0001727940103776723
0.0122,0.9619222990460488,-0.14274970454326774,0.737626648192091,-0.1573242075960428,0.7269088929767211,-0.22841867495883988,0.37079820966445254,0.042077489025651275,0.0009505083993891553,-0.00040925536301345336,0.06975049779560459,-0.003435026171082946,1.08162342269828,1.5833437863765476,1.5833450790407138,1.583475508726356,0.001135961040622234,7.693136772341118e-5,0.00015724547905270267,0.05845208971579474,3.881397248782414e-9,4.57620887043345e-9,5.2492864501908584e-11,1.2117184812634502e-13,1.430064500082934e-13,0.5621873848963239,0.6902562698810262,0.980309037924381,0.00017042532295389676
0.0123,0.9619858461569166,-0.1428861992248609,0.7376703275215141,-0.15744279510844839,0.7269487083072131,-0.22854864739583988,0.3721569189418723,0.042355527435796896,0.0009507284744933174,-0.00040955031975667904,0.06974788651718491,-0.003442455927508092,1.0817153801160053,1.582994600804914,1.5829958900562253,1.5831260320974507,0.0011357899735249257,7.693302178411628e-5,0.00015751983474303563,0.058451859785016914,4.017997223171253e-9,4.576596726483095e-9,5.061782467217634e-11,1.2539962702638743e-13,1.4301857523777047e-13,0.5622234350758818,0.6901283717203026,0.9803462235545173,0.0001670365983564126
0.0124,0.9620464679238674,-0.14301840969649024,0.7377118803334672,-0.15755756714448355,0.7269864613825239,-0.22867434587697402,0.3735110008351413,0.0426326453753605,0.0009509400355570133,-0.000409832337268693,0.06974528261024238,-0.003449887177203436,1.081805198519984,1.5826466544787674,1.5826479393055417,1.5827776850397344,0.0011356129664267475,7.693467532768621e-5,0.00015778514911939922,0.058451631522314314,4.141508722915004e-9,4.5769963853949905e-9,4.835533389413517e-11,1.292309428336352e-13,1.430310693841616e-13,0.5622691576941458,0.6899661578602745,0.9803933862702859,0.00016273866244542704
0.0125,0.9621042595826066,-0.14314643832807786,0.7377513786013308,-0.1576686168838605,0.7270222243083636,-0.22879587621746839,0.3748604570466281,0.04290884242006283,0.000951143360960991,-0.0004101017298429801,0.06974268591365282,-0.0034573196665573696,1.0818929167769298,1.5823001159493368,1.5823013953853606,1.5824306412146876,0.0011354303991647316,7.693632835805384e-5,0.00015804160361485177,0.05845140494207971,4.252508824656094e-9,4.57740708107451e-9,4.575264636366834e-11,1.3268259865573233e-13,1.4304390848510313e-13,0.5623233737552934,0.689773811120534,0.9804493099417491,0.00015764234108114712
0.0126,0.9621593163688399,-0.14327038748954585,0.7377888942984843,-0.15777603750629163,0.7270560691904422,-0.2289133442325489,0.37620528927870117,0.04318411814562458,0.000951338729085999,-0.0004103588117730251,0.06974009626629196,-0.003464753141958282,1.0819785737535565,1.581955153767852,1.5819564268923803,1.5820850742837904,0.0011352426515759096,7.693798087915195e-5,0.00015828937966245145,0.058451180058705844,4.351574605036951e-9,4.577828047427022e-9,4.285701627665918e-11,1.357713976003227e-13,1.4305706857823128e-13,0.5623849042635022,0.6895555143206729,0.9805127784389691,0.00015185846012378022
0.0127,0.9622117335182729,-0.14339035955081628,0.7378244993983079,-0.15787992219148922,0.7270880681344701,-0.22902685573744164,0.37754549923372904,0.04345847212776653,0.0009515264183127857,-0.0004106038973523131,0.06973751350703564,-0.0034721873497945643,1.0820622083165787,1.581611936485542,1.5816132024232987,1.5817411579085219,0.001135050103497313,7.693963289491341e-5,0.00015852865869525658,0.05845095688658549,4.4392831407000036e-9,4.578258518357901e-9,3.9715697828990946e-11,1.3851414277505037e-13,1.430705257011824e-13,0.5624525702229498,0.689315450280283,0.9805825756320085,0.00014549784543353345
0.0128,0.9622616062666113,-0.1435064568818112,0.7378582658741812,-0.15798036411916558,0.7271182932461568,-0.22913651654737252,0.3788810886140802,0.04373190394220937,0.0009517067070220996,-0.00041083730087432887,0.06973493747475962,-0.0034796220364546053,1.0821438593327102,1.5812706326536365,1.581271890574814,1.5813990657503627,0.0011348531347659735,7.694128440927103e-5,0.00015875962214632533,0.05845073544011138,4.5162115082876815e-9,4.578697727772516e-9,3.637594521654684e-11,1.4092763728755934e-13,1.4308425589159274e-13,0.5625251926378139,0.689057801818956,0.9806574853909293,0.0001386713228706138
0.0129,0.9623090298495606,-0.14361878185245272,0.7378902656994842,-0.15807745646903298,0.727146816631213,-0.22924243247756765,0.38021205912212325,0.044004413164673836,0.0009518798735946888,-0.0004110593366325574,0.06973236800833968,-0.003487056948326797,1.0822235656686656,1.5809314108233647,1.5809326599436242,1.5810589714707926,0.0011346521252189228,7.694293542615767e-5,0.000158982451448716,0.058450515733676274,4.58293678444241e-9,4.57914490957624e-9,3.2885012635210254e-11,1.4302868424549352e-13,1.4309823518709856e-13,0.562601592512272,0.688786751756284,0.9807362915857943,0.00013148971829522873
0.013,0.9623540995028264,-0.14372743683266292,0.737920570847597,-0.1581712924208038,0.7271737103953482,-0.22934470934325296,0.38153841246022663,0.04427599937088064,0.0009520461964113015,-0.0004112703189204834,0.0697298049466516,-0.0034944918317995283,1.0823013661911585,1.5805944395459557,1.5805956791264266,1.580721048731291,0.0011344474546931922,7.69445859495061e-5,0.0001591973280354868,0.058450297781672926,4.640036045806619e-9,4.579599297674442e-9,2.9290154280864416e-11,1.4483408675649692e-13,1.4311243962533615e-13,0.5626805908505015,0.6885064829118589,0.9808177780866655,0.0001240638575675852
0.0131,0.9623969104621143,-0.1438325241923639,0.7379492532918991,-0.1582619651541903,0.7271990466442727,-0.22944345295965451,0.3828601503307589,0.044546662136550536,0.0009522059538526865,-0.0004114705620315919,0.06972724812857115,-0.003501926433261191,1.082377299766903,1.5802598873726392,1.5802611167199199,1.5803854711933385,0.0011342395030258141,7.694623598324921e-5,0.00015940443333969603,0.058450081598494096,4.688086369022737e-9,4.580060125972496e-9,2.5638624349392524e-11,1.4636064792821359e-13,1.4312684524394184e-13,0.5627610086566802,0.6882211781052723,0.9809007287636055,0.00011650456654789033
0.0132,0.96243755796313,-0.1439341463014777,0.7379763850057707,-0.15834956784890475,0.7272228974836966,-0.2295387691419983,0.38417727443608857,0.04481640103740423,0.000952359424299592,-0.0004116603802593677,0.06972469739297416,-0.0035093604991001744,1.082451405262613,1.5799279228546448,1.579929141320802,1.5800524125184148,0.0011340286500538196,7.694788553131979e-5,0.00015960394879440182,0.05844986719853254,4.727664830733191e-9,4.5805266283757694e-9,2.1977677036677994e-11,1.476251708682874e-13,1.4314142808055187e-13,0.5628416669349856,0.6879350201561161,0.9809839274866763,0.00010892267109635157
0.0133,0.9624761372415792,-0.1440324055299264,0.7380020379625915,-0.15843419368465955,0.7272453350193298,-0.2296307637055103,0.3854897864785842,0.045085215649162465,0.0009525068861327662,-0.00041184008789729585,0.06972215257873639,-0.003516793775704869,1.0825237215450032,1.5795987145432013,1.579599921525771,1.5797220463679995,0.0011338152756142405,7.694953459765068e-5,0.00015979605583266255,0.058449654596181004,4.7593485075804106e-9,4.580998038789638e-9,1.8354566538604018e-11,1.4864445868436244e-13,1.4315616417280255e-13,0.5629213866895953,0.6876521918839823,0.9810661581259407,0.00010142899707317589
0.0134,0.9625127435331672,-0.14412740424763215,0.7380262841357415,-0.15851593584116697,0.7272664313568824,-0.2297195424654166,0.38679768816061416,0.04535310554754596,0.0009526486177329577,-0.0004120099992388611,0.06971961352473359,-0.003524226009463665,1.0825942874807875,1.5792724309895385,1.5792736259315245,1.5793945464035732,0.0011335997595441085,7.695118318617473e-5,0.00015998093588753638,0.05844944380583226,4.783714476206824e-9,4.581473591119469e-9,1.4816547051053827e-11,1.4943531448408263e-13,1.4317102955833012e-13,0.5629989889246868,0.6873768761084627,0.9811462045514607,9.413437033857039e-5
0.0135,0.9625474720736,-0.14421924482451692,0.7380491954986006,-0.15859488749813927,0.7272862586020644,-0.22980521123694309,0.38810098118454717,0.04562007030827543,0.0009527848974809147,-0.0004121704285775484,0.0697170800698416,-0.0035316569467649527,1.0826631419366797,1.5789492407448855,1.5789504231347609,1.5790700862866152,0.0011333824816804551,7.695283130082474e-5,0.00016015877039208154,0.05844923484187904,4.801339813254857e-9,4.581952519270638e-9,1.1410872769910816e-11,1.5001454137509197e-13,1.431860002747709e-13,0.5630732946444378,0.6871132556491488,0.9812228506332991,8.714961675274247e-5
0.0136,0.962580418098583,-0.1443080296305029,0.7380708440245485,-0.1586711418352888,0.7273048888605861,-0.22988787583531586,0.38939966725275166,0.04588610950707163,0.0009529160037573856,-0.00041232169020684263,0.06971455205293617,-0.003539086333997123,1.0827303237793942,1.578629312360472,1.5786304817321781,1.5787488396786054,0.0011331638218603122,7.695447894553356e-5,0.0001603297407793563,0.05844902771871412,4.812801595366941e-9,4.582434057148512e-9,8.18479789105819e-12,1.5039894246503446e-13,1.4320105235976116e-13,0.5631431248530258,0.6868655133256332,0.9812948802415176,8.058556217589916e-5
0.0137,0.9626116768438218,-0.1443938610355121,0.7380913016869651,-0.15874479203232789,0.7273223942381573,-0.22996764207576095,0.39069374806759616,0.04615122271965526,0.0009530422149431187,-0.0004124640984202287,0.0697120293128931,-0.003546513917548565,1.0827958718756447,1.5783128143875271,1.5783139703204743,1.5784309802410241,0.001132944159920711,7.695612612423401e-5,0.00016049402848241894,0.05844882245073023,4.818676899185503e-9,4.582917438658464e-9,5.18557661037918e-12,1.5060532086155406e-13,1.4321616185093716e-13,0.5632073005546285,0.6866378319575072,0.9813610772461792,7.455303246824753e-5
0.0138,0.9626413435450221,-0.14447684140946665,0.7381106404592306,-0.15881593126896879,0.7273388468404881,-0.23004461577350427,0.39198322533144914,0.04641540952174706,0.0009531638094188626,-0.0004125979675111914,0.06970951168858815,-0.0035539394438076698,1.0828598250921457,1.5779999153772801,1.578001057496347,1.5781166816353513,0.001132723875698684,7.695777284085892e-5,0.0001606518149343277,0.05844861905232014,4.81954280135297e-9,4.583401897705866e-9,2.460463123757168e-12,1.5065047967229474e-13,1.4323130478593526e-13,0.5632646427534233,0.6864343943643626,0.9814202255173459,6.916285348999501e-5
0.0139,0.9626695134378894,-0.1445570731222886,0.7381289323147248,-0.15888465272492383,0.7273543187732886,-0.2301189027437719,0.39326810074667923,0.04667866948906776,0.0009532810655653653,-0.00041272361177321573,0.06970699901889713,-0.003561362659162828,1.0829222222956112,1.577690783880961,1.5776919118564947,1.5778061175230664,0.001132503349031262,7.695941909934115e-5,0.00016080328156814074,0.05844841753787661,4.815976378511772e-9,4.583886668196088e-9,5.6711627075360484e-14,1.5055122200490055e-13,1.4324645720239166e-13,0.5633139724535879,0.6862593833657915,0.9814711089250802,6.452585110134861e-5
0.014,0.9626962817581295,-0.14463465854390004,0.7381462492268271,-0.15895104957990536,0.7273688821422688,-0.23019060880178985,0.39454837601565484,0.046941002197338086,0.0009533942617633754,-0.00041284134549978666,0.0697044911426958,-0.003568783310002429,1.0829831023527554,1.5773855884497985,1.577386701997615,1.57749946156565,0.0011322829597554772,7.696106490361347e-5,0.00016094860981691637,0.05844821792179238,4.808554707304336e-9,4.5843709840345025e-9,-1.9784236837829856e-12,1.503243509670154e-13,1.4326159513794268e-13,0.5633541106592997,0.6861169817813857,0.9815125113394444,6.0752851162515466e-5
0.0141,0.9627217437414479,-0.14470970004422304,0.7381626631689181,-0.15901521501362564,0.7273826090531388,-0.23025983976278408,0.3958240528407445,0.04720240722227876,0.0009535036763936412,-0.00041295148298438886,0.06970198789885995,-0.003576201142714864,1.083042504130292,1.577084497635022,1.5770855965164063,1.5771968874245812,0.0011320630877083607,7.696271025760875e-5,0.0001610879811137128,0.05844802021846022,4.797854864373092e-9,4.584854079126479e-9,-3.5976886129345285e-12,1.4998666966628332e-13,1.432766946302246e-13,0.5633838783747366,0.686011372430737,0.9815432166305008,5.795467953370286e-5
0.0142,0.9627459946235501,-0.14478229999317968,0.7381782461143771,-0.159077242205797,0.7273955716116086,-0.23032670144198064,0.39709513292431686,0.04746288413961051,0.000953609587836911,-0.00041305433852050735,0.06969948912626539,-0.003583615903688523,1.0831004664949355,1.576787679987861,1.5767887640095666,1.5768985687613404,0.0011318441127269449,7.696435516525982e-5,0.00016122157689158834,0.05844782444227286,4.784453926360467e-9,4.585335187377391e-9,-4.753828964496052e-12,1.4955498121034827e-13,1.432917317168737e-13,0.5634020966040758,0.6859467381334372,0.981562008668312,5.624216207511788e-5
0.0143,0.9627691293897508,-0.14485256068569813,0.7381930698330045,-0.1591372242540312,0.7274078417076578,-0.23039129955186152,0.39836161802031517,0.04772243253484641,0.0009537122737290684,-0.0004131502261571646,0.06969699466428954,-0.003591027339592029,1.0831570283367609,1.576495302865676,1.5764963718799674,1.5766046780264968,0.001131626412945677,7.696599963054138e-5,0.0001613495785767058,0.058447630607319674,4.768921489334165e-9,4.585813545165556e-9,-5.402025484897105e-12,1.4904592141553409e-13,1.433066825137325e-13,0.5634076903128552,0.6859269458941174,0.9815677459088167,5.5719352141391194e-5
0.0144,0.9627911957475044,-0.14492056341922407,0.7382071681531541,-0.15919523301673166,0.7274194514128018,-0.2304537142274381,0.39962351897107123,0.047981053814547,0.0009538118715062868,-0.00041323939328987704,0.06969450444396529,-0.003598435264550277,1.083212228807412,1.5762073315746767,1.5762083854783482,1.5763151824815282,0.0011314100678986303,7.696764366361077e-5,0.00016147215070363977,0.05844743867903973,4.7507043390087945e-9,4.586288858700315e-9,-5.84311736710678e-12,1.4845043701208205e-13,1.433215379524393e-13,0.5634140451662835,0.6859117159931002,0.9815697956309011,5.5535941998468584e-5
0.0145,0.962812209327863,-0.14498635702337598,0.7382205504876594,-0.1592513106522699,0.7274304082214352,-0.23051399178653847,0.40088085105342314,0.04823875054642117,0.000953908424663872,-0.00041332198747261466,0.06969201845032455,-0.0036058395772136285,1.0832660961779454,1.5759236566188084,1.5759246953282284,1.5760299726692037,0.0011311950154911528,7.696928727422068e-5,0.0001615894048001893,0.05844724861288614,4.729259370157792e-9,4.586761160680525e-9,-6.308390397693763e-12,1.4775776428799567e-13,1.4333629914776684e-13,0.5634305828555861,0.6858720821329515,0.9815751297692389,5.505864066316511e-5
0.0146,0.962832201691708,-0.14504999036181257,0.7382332395459014,-0.15930550056734807,0.7274407339865775,-0.230572180803507,0.4021336258128538,0.04849552465585675,0.0009540020243919801,-0.0004133981576127388,0.06968953663435398,-0.003613240168480013,1.0833186543584687,1.5756442606471215,1.5756452840891768,1.5757490324168222,0.0011309813177945648,7.69709304682634e-5,0.00016170144203213433,0.05844706038959981,4.704720058018369e-9,4.58723032848497e-9,-6.7951714559177976e-12,1.469718689192834e-13,1.433509622731125e-13,0.5634565300097265,0.6858098977575849,0.9815834988773661,5.430976872856766e-5
0.0147,0.9628512043999212,-0.14511151229819244,0.7382452580372616,-0.15935784616866822,0.7274504505612489,-0.23062832985268802,0.4033818547948463,0.04875137806824152,0.0009540927618807664,-0.00041346805261761085,0.06968705894704015,-0.0036206369292473583,1.0833699272590882,1.575369126308666,1.575370134420763,1.5754723455516824,0.0011307690368801862,7.697257325163127e-5,0.00016180836356525488,0.05844687398992161,4.6772198778277315e-9,4.587696239492434e-9,-7.300787421038645e-12,1.460967165819536e-13,1.4336552350187364e-13,0.5634911132576679,0.6857270163109142,0.9815946535088188,5.3311646787763056e-5
0.0148,0.9628692490133836,-0.14517097169617427,0.7382566286711213,-0.15940839086293232,0.7274595797984688,-0.23068248750842585,0.40462554954488367,0.049006312708963315,0.0009541807283203862,-0.00041353182139459185,0.06968458533936966,-0.0036280297504135907,1.0834199387899102,1.5750982362524915,1.5750992289825545,1.5751998959010827,0.0011305582348193359,7.69742156302166e-5,0.00016191027056533075,0.05844668939459243,4.646892304823088e-9,4.588158771081701e-9,-7.822565172316072e-12,1.4513627295201465e-13,1.4337997900744748e-13,0.5635335592283733,0.6856252912368523,0.9816083442171327,5.208659543383811e-5
0.0149,0.9628863670929768,-0.14522841741941672,0.7382673741568619,-0.15945717805684254,0.7274681435512572,-0.23073470234506485,0.40586472160844866,0.04926033050340991,0.0009542660149009954,-0.0004135896128510432,0.06968211576232909,-0.0036354185228766383,1.0834687128610414,1.5748315731276479,1.5748325504341216,1.5749316672923221,0.0011303489736833343,7.697585760991172e-5,0.00016200726419814197,0.05844650658435315,4.613870814241648e-9,4.588617800631552e-9,-8.357831589009816e-12,1.4409450370547492e-13,1.4339432496323144e-13,0.5635830945508064,0.6855065759793126,0.9816243215558439,5.0656935259879705e-5
0.015,0.962902590199582,-0.14528389833157843,0.7382775172038649,-0.1595042511571009,0.7274761636726341,-0.23078502293694939,0.40709938253102457,0.04951343337696913,0.0009543487128127495,-0.0004136415758943261,0.06967965016690507,-0.0036428031375344287,1.083516273382589,1.574569119583185,1.5745700814350323,1.5746676435526996,0.0011301413155435007,7.697749919660893e-5,0.00016209944562946846,0.05844632553994465,4.578288881320621e-9,4.589073205520772e-9,-8.903913550379645e-12,1.429753745183429e-13,1.434085575426228e-13,0.5636389458539299,0.6853727239822088,0.9816423360784883,4.904498685897468e-5
0.0151,0.962917949894081,-0.14533746329631803,0.7382870805215116,-0.15954965357040946,0.7274836620156193,-0.2308334978584238,0.4083295438580943,0.0497656232550288,0.0009544289132458039,-0.00041368785943180197,0.06967718850408419,-0.003650183485284891,1.0835626442646586,1.574310858268153,1.5743118046448559,1.5744078085095137,0.001129935322471155,7.697914039620057e-5,0.00016218691602509018,0.05844614624210783,4.540279981297213e-9,4.5895248631281454e-9,-9.458137935685321e-12,1.4178285106662686e-13,1.4342267291901892e-13,0.5637003397667074,0.6852255886894544,0.9816621383386018,4.727307082420983e-5
0.0152,0.9629324777373548,-0.14538916117729422,0.7382960868191836,-0.15959342870347032,0.7274906604332326,-0.23088017568383237,0.40955521713514076,0.05001690206297669,0.0009545067073903141,-0.000413728612370832,0.06967473072485302,-0.003657559457025951,1.0836078494173582,1.5740567718316016,1.5740577027231615,1.5741521459900627,0.0011297310565376167,7.698078121457893e-5,0.00016226977655078704,0.05844596867158355,4.499977589408632e-9,4.589972650832454e-9,-1.0017831624186582e-11,1.405208990263353e-13,1.434366672658171e-13,0.5637665029181019,0.6850670235449625,0.9816834788897207,4.536350774867207e-5
0.0153,0.9629462052902851,-0.14543904083816567,0.7383045588062621,-0.15963561996298553,0.7274971807784938,-0.23092510498751953,0.41077641390764696,0.05026727172620064,0.0009545821864364357,-0.00041376398361877735,0.06967227678019819,-0.003664930943655537,1.0836519127507935,1.5738068429225804,1.5738077583295176,1.5739006398216455,0.0011295285798142056,7.698242165763638e-5,0.00016234812837233895,0.058445792809112704,4.457515180892088e-9,4.590416446012484e-9,-1.0580321495143195e-11,1.3919348407347651e-13,1.434505367564147e-13,0.5638366619370768,0.6848988819926466,0.9817061082853804,4.33386182254482e-5
0.0154,0.9629591641137532,-0.14548715114259098,0.7383125191921285,-0.15967627075565713,0.727503244904423,-0.23096833434382963,0.41199314572109597,0.05051673417008844,0.0009546554415743244,-0.00041379412208299946,0.06966982662110627,-0.003672297836071577,1.0836948581750714,1.57356105419014,1.5735619541234929,1.5736532738315616,0.0011293279543722417,7.698406173126522e-5,0.00016242207265552592,0.05844561863543619,4.413026230984789e-9,4.590856126047016e-9,-1.1142934427814926e-11,1.3780457188405894e-13,1.4346427756420903e-13,0.5639100434525952,0.6847230174764202,0.981729777079117,4.1220722847625034e-5
0.0155,0.9629713857686403,-0.14553354095422882,0.7383199906861638,-0.1597154244881872,0.7275088746640396,-0.23100991232710688,0.41320542412097067,0.05076529132002789,0.0009547265639941354,-0.0004138191766708595,0.06966738019856386,-0.003679660025171998,1.0837367096002988,1.5733193882833294,1.573320272764657,1.5734100318471087,0.0011291292422830443,7.698570144135773e-5,0.00016249171056612787,0.05844544613129486,4.366644214923943e-9,4.591291568314835e-9,-1.1702997301461508e-11,1.3635812813409098e-13,1.4347788586259742e-13,0.5639858740936203,0.6845412834401966,0.9817542358244666,3.903214220828948e-5
0.0156,0.962982901815828,-0.1455782591367379,0.7383269959977501,-0.15975312456727778,0.7275140919103636,-0.23104988751169578,0.41441326065275413,0.05101294510140681,0.0009547956448860245,-0.0004138392962897187,0.06966493746355756,-0.003687017401854728,1.0837774909365818,1.5730818278511989,1.573082696912578,1.573170897695586,0.0011289325056179334,7.698734079380627e-5,0.00016255714326992467,0.058445275277429626,4.3185026079467605e-9,4.591722650194724e-9,-1.225783699534271e-11,1.3485811849958103e-13,1.434913578249772e-13,0.5640633804891155,0.6843555333278892,0.9817792350749651,3.679519690052834e-5
0.0157,0.962993743816198,-0.14562135455377676,0.7383335578362685,-0.159789414399631,0.7275189184964151,-0.23108830847194053,0.41561666686192933,0.05125969743961302,0.0009548627754401471,-0.00041385462984693845,0.06966249836707399,-0.0036943698570176954,1.0838172260940278,1.5728483555427986,1.5728492092268251,1.5729358552042922,0.0011287378064482284,7.698897979450316e-5,0.00016261847193269635,0.05844510605458136,4.2687348852904464e-9,4.5921492490654665e-9,-1.2804780388718286e-11,1.3330850865653743e-13,1.4350468962474568e-13,0.5641417892680439,0.6841676205834115,0.9818045253841484,3.453220751742846e-5
0.0158,0.9630039433306311,-0.14566287606900416,0.7383396989111003,-0.15982433739194885,0.7275233762752139,-0.2311252237821856,0.4168156542939793,0.051505550260034304,0.0009549280468466588,-0.00041386532624988,0.06966006286009971,-0.003701717281558827,1.083855938982743,1.572618954007178,1.5726197923669678,1.5727048882005261,0.0011285452068452492,7.699061844934068e-5,0.00016267579772022282,0.05844493844349094,4.217474522192209e-9,4.592571242305846e-9,-1.3341154360848015e-11,1.3171326428096857e-13,1.4351787743530021e-13,0.5642203270593688,0.683979398650677,0.9818298573055524,3.226549465207661e-5
0.0159,0.9630135319200092,-0.14570287254607872,0.738345441931627,-0.15985793695093345,0.7275274870997795,-0.23116068201677528,0.41801023449438707,0.051750505488058464,0.000954991550295715,-0.0004138715344059045,0.06965763089362133,-0.0037090595663760505,1.0838936535128338,1.5723936058933872,1.5723944289925742,1.5724779805115863,0.0011283547688803154,7.699225676421121e-5,0.00016272922179828397,0.05844477242489926,4.164854993889259e-9,4.592988507294647e-9,-1.386428579099161e-11,1.3007635104888294e-13,1.4353091743003815e-13,0.5642982204920532,0.6837927209735989,0.981854981392713,3.001737889755977e-5
0.016,0.9630225411452135,-0.1457413928486591,0.7383508096072299,-0.15989025648328686,0.727531272823132,-0.23119473175005392,0.41920041900863547,0.05199456504907333,0.0009550533769774715,-0.0004138734032223734,0.06965520241862548,-0.003716396602367294,1.0839303935944073,1.5721722938504756,1.5721731017632137,1.5722551159647713,0.0011281665546247468,7.699389474500703e-5,0.00016277884533265978,0.058444607979547196,4.111009775618805e-9,4.593400921410652e-9,-1.4371501558408852e-11,1.2840173463628884e-13,1.4354380578235676e-13,0.5643746961950605,0.6836094409960908,0.9818796481991663,2.781018084696472e-5
0.0161,0.9630310025671254,-0.14577848584040395,0.7383558246472903,-0.15992133939571107,0.7275347552982913,-0.23122742155636583,0.42038621938220755,0.05223773086846669,0.0009551136180820835,-0.0004138710816066478,0.06965277738609871,-0.0037237282804304848,1.0839661831375702,1.5719550005274938,1.5719557933384547,1.5720362783873802,0.001127980626149863,7.699553239762045e-5,0.0001628247694891302,0.05844444508817563,4.056072342618054e-9,4.593808362032644e-9,-1.4860128542359493e-11,1.2669338071919473e-13,1.435565386656534e-13,0.564448980797354,0.6834314121620659,0.9819036082784481,2.56662210933783e-5
0.0162,0.9630389477466261,-0.14581420038497195,0.7383605097611898,-0.15995122909490825,0.7275379563782771,-0.23125880001005542,0.42156764716058637,0.05248000487162637,0.0009551723647997068,-0.00041386471846608915,0.06965035574702763,-0.00373105449146355,1.084001046052429,1.5717417085734913,1.5717424863778664,1.5718214516067117,0.001127797045526984,7.699716972794383e-5,0.00016286709543347517,0.058444283731525465,4.000176170124215e-9,4.594210706539408e-9,-1.5327493622103288e-11,1.249552549736089e-13,1.4356911225332542e-13,0.5645203009278968,0.6832604879154378,0.9819266121840945,2.360782022988735e-5
0.0163,0.9630464082445976,-0.14584858534602166,0.7383648876583098,-0.15997996898758038,0.7275408979161093,-0.23128891568546697,0.4227447138892549,0.05272138898394016,0.000955229708320497,-0.0004138544627080585,0.06964793745239883,-0.003738375126364419,1.08403500624909,1.571532400637518,1.571533163541018,1.571610619450064,0.001127615874827429,7.699880674186946e-5,0.00016290592433147456,0.05844412389033755,3.943454733374496e-9,4.594607832309726e-9,-1.5770923676899997e-11,1.2319132307553985e-13,1.4358152271877007e-13,0.5645878832156521,0.6830985217001199,0.9819484104696414,2.1657298849578703e-5
0.0164,0.9630534156219208,-0.14588168958721184,0.7383689810480315,-0.16000760248042956,0.7275436017648078,-0.23131781715694485,0.4239174311136962,0.05296188513079588,0.0009552857398346093,-0.0004138404632399173,0.06964552245319894,-0.003745690076031018,1.0840680876376603,1.571327059368624,1.5713278074874777,1.5714037657447366,0.001127437176122518,7.700044344528966e-5,0.00016294135734890838,0.0584439655453528,3.886041507606104e-9,4.594999616722383e-9,-1.618774558600939e-11,1.2140555070099583e-13,1.435937662353848e-13,0.5646509542895833,0.6829473669600253,0.9819687536886246,1.9836977545539146e-5
0.0165,0.9630600014394773,-0.14591356197220112,0.7383728126397364,-0.16003417298015787,0.7275460897773924,-0.23134555299883341,0.4250858103793931,0.05320149523758133,0.0009553405505321996,-0.0004138228689690268,0.06964311070041453,-0.003752999231361275,1.0841003141282466,1.5711256674158587,1.5711264008768149,1.5712008743180277,0.0011272610114835707,7.700207984409675e-5,0.00016297349565155657,0.05844380867731208,3.82806996805625e-9,4.595385937156162e-9,-1.657528622869119e-11,1.1960190352598542e-13,1.4360583897656685e-13,0.5647087407786535,0.682808877139068,0.9819873923945801,1.8169176910855646e-5
0.0166,0.9630661972581485,-0.14594425136464814,0.7383764051428058,-0.16005972389346734,0.7275483838068829,-0.231372171785477,0.4262498632318287,0.053440221229684316,0.0009553942316034231,-0.00041380182880274816,0.0696407021450322,-0.003760302483253118,1.0841317096309553,1.5709282074282722,1.5709289263685984,1.5710019289972363,0.001127087442981907,7.700371594418307e-5,0.00016300244040519903,0.05844365326695629,3.76967358996214e-9,4.595766670989846e-9,-1.6930872484205173e-11,1.1778434722651686e-13,1.4361773711571357e-13,0.5647604693118259,0.6826849056811609,0.9820040771410439,1.667621753861498e-5
0.0167,0.9630720346388156,-0.14597380662821158,0.7383797812666213,-0.16008429862706006,0.7275505057062992,-0.23139772209121995,0.42740960121648597,0.053678065032492644,0.0009554468742384356,-0.0004137774916484428,0.06963829673803854,-0.003767599722604474,1.0841622980558931,1.5707346620549145,1.570735366622397,1.570806913609661,0.0011269165326888459,7.700535175144092e-5,0.00016302829277561572,0.05844349929502629,3.710985848560985e-9,4.596141695602219e-9,-1.7251831231811094e-11,1.1595684747859864e-13,1.4362945682622228e-13,0.5648053665180638,0.6825773060302176,0.9820185584815518,1.5380420021903988e-5
0.0168,0.9630775451423603,-0.14600227662655002,0.738382963720564,-0.16010794058763808,0.7275524773286611,-0.23142225249040657,0.4285650358788479,0.05391502857139412,0.0009554985696273925,-0.00041375000641347186,0.06963589443042016,-0.0037748908403132716,1.0841921033131665,1.5705450139448354,1.5705457042977797,1.5706158119826004,0.001126748342675708,7.700698727176262e-5,0.0001630511539285866,0.05844334674226299,3.6521402190899912e-9,4.596510888372064e-9,-1.7535489350768703e-11,1.1412336995823908e-13,1.4364099428149033e-13,0.5648426590263304,0.6824879316301515,0.98203058696964,1.4304104953809514e-5
0.0169,0.9630827603296639,-0.1460297102233222,0.7383859752140154,-0.16013069318190348,0.7275543205269887,-0.23144581155738125,0.4297161787643975,0.05415111377177657,0.0009555494089604494,-0.0004137195220051966,0.06963349517316365,-0.003782175727277438,1.0842211493128826,1.570359245747085,1.5703599220543154,1.5704286079433531,0.0011265829350138126,7.700862251104048e-5,0.0001630711250298915,0.05844319558940725,3.5932701767863677e-9,4.596874126678164e-9,-1.7779173720337764e-11,1.1228788034144661e-13,1.4365234565491502e-13,0.5648715734655889,0.6824186359248761,0.9820399131588442,1.3469592927418399e-5
0.017,0.9630877117616078,-0.14605615628218674,0.738388838456357,-0.16015259981655827,0.7275560571543014,-0.23146844786648835,0.4308630414186178,0.05438632255902778,0.0009555994834277616,-0.0004136861873309785,0.06963109891725561,-0.0037894542743949007,1.0842494599651478,1.5701773401107126,1.570178002551573,1.5702452853192184,0.001126420371774479,7.701025747516686e-5,0.00016308830724531053,0.05844304581719996,3.5345091968873204e-9,4.5972312878993045e-9,-1.7980211219778035e-11,1.1045434430422955e-13,1.4366350711989373e-13,0.5648913364648025,0.6823712723583045,0.9820462876027005,1.2899204535817465e-5
0.0171,0.9630924309990734,-0.1460816636668023,0.7383915761569702,-0.16017370389830463,0.7275577090636193,-0.23149020999207215,0.4320056353869917,0.054620656858535566,0.000955648884219485,-0.0004136501512981786,0.06962870561368263,-0.0037967263725635875,1.0842770591800688,1.5699992796847684,1.5699999284491213,1.5700658279374944,0.0011262607150290275,7.701189217003404e-5,0.0001631028017406235,0.05844289740638201,3.4759907546300624e-9,4.5975822494142685e-9,-1.813592872834926e-11,1.0862672752259641e-13,1.4367447484982372e-13,0.5649011746529345,0.6823476943743506,0.9820494608547448,1.2615260372093598e-5
0.0172,0.9630969401096793,-0.1461062731824574,0.7383942036928369,-0.16019404133510395,0.72755929063081,-0.23151113789968458,0.43314397383515224,0.05485411897946831,0.000955697674636981,-0.0004136115378948247,0.06962631523007964,-0.003803991934451703,1.0843039687458242,1.5698250185860518,1.5698256538714,1.56989019059011,0.0011261039789282122,7.701352660187242e-5,0.0001631146980684887,0.05844275033231226,3.4178391894967588e-9,4.597926974887838e-9,-1.8244467637123798e-11,1.0680901406646216e-13,1.436852477011734e-13,0.5649033231741163,0.6823430084039622,0.9820499167116257,1.2576507223406435e-5
0.0173,0.9631012181915661,-0.14612998564138915,0.738396703517435,-0.16021361115079227,0.7275607828666648,-0.2315312294041883,0.43427807661192513,0.055086712887754304,0.000955745791994829,-0.0004135703477662424,0.06962392780787623,-0.0038112509786718323,1.0843301983771543,1.5696543977103468,1.5696550197071457,1.569718212580976,0.0011259499742439522,7.701516077740935e-5,0.000163124024039348,0.058442604551395924,3.360094960162974e-9,4.5982658028169e-9,-1.8309059843713277e-11,1.0500372502329644e-13,1.4369583619639067e-13,0.5649106753978665,0.6823283186665122,0.9820507876501445,1.2511465273517555e-5
0.0174,0.9631052688646874,-0.14615281793456708,0.738399077381452,-0.1602324277776447,0.7275621867406894,-0.23155050027027224,0.4354079585059384,0.05531844144981339,0.0009557932459784918,-0.00041352663172312205,0.06962154334339683,-0.003818503477571808,1.0843557599460567,1.5694873530935889,1.5694879619904472,1.569549829667585,0.001125798653738419,7.701679470110785e-5,0.00016313082510568895,0.05844246004121979,3.3027648674126285e-9,4.59859882764455e-9,-1.8332723155928733e-11,1.032112523118362e-13,1.437062432832394e-13,0.5649243695135973,0.6823009578337011,0.9820524098441136,1.2390319340997336e-5
0.0175,0.9631091002342222,-0.1461747905038683,0.7384013305191989,-0.1602505089764029,0.7275635067899705,-0.2315689700979081,0.4365336334929836,0.05554930734488765,0.0009558400594678585,-0.00041348045158086263,0.06961916182498647,-0.0038257493937534186,1.0843806661471527,1.5693238354126315,1.5693244313975492,1.5693849924867975,0.0011256499938000777,7.7018428377196e-5,0.00016313515153800815,0.0584423167823075,3.2458569292049876e-9,4.598926101900932e-9,-1.8318192847279778e-11,1.0143186648537885e-13,1.437164706069646e-13,0.5649439066532759,0.68226192264348,0.9820547241980246,1.2217482696126084e-5
0.0176,0.96311272040535,-0.14619592379116983,0.7384034681649859,-0.1602678725078083,0.7275647475515942,-0.23158665848706744,0.43765511554885184,0.05577931325221914,0.0009558862553428183,-0.0004134318691548633,0.06961678324099013,-0.0038329886898184496,1.0844049296750624,1.5691637953443265,1.5691643786046958,1.5692236516754758,0.0011255039708173925,7.702006180990175e-5,0.00016313705360680201,0.058442174755182666,3.1893791634993197e-9,4.599247678116194e-9,-1.8268204191276023e-11,9.96658380972219e-14,1.437265198128113e-13,0.5649687879488697,0.6822122098337986,0.9820576716163698,1.1997368609184131e-5
0.0177,0.9631161374832502,-0.14621623823834876,0.7384054955531234,-0.16028453613260243,0.7275659135626471,-0.23160358503772177,0.4387724186493348,0.056008461851049934,0.0009559318564832596,-0.0004133809462605228,0.06961440757975279,-0.0038402213283686864,1.084428563224407,1.5690071835655264,1.5690077542881316,1.5690657578704819,0.001125360561178828,7.702169500345319e-5,0.00016313658158256694,0.05844203394036892,3.133339588254886e-9,4.599563608820477e-9,-1.818549246142706e-11,9.791343770066272e-14,1.437363925460245e-13,0.5649985145323462,0.6821528161426071,0.9820611930036413,1.1734390350451783e-5
0.0178,0.9631193595731019,-0.1462357542872821,0.7384074179179224,-0.16030051761152683,0.7275670093602157,-0.23161976934984269,0.43988555677022373,0.056236755820622104,0.0009559768857690717,-0.0004133277447132403,0.06961203482961945,-0.003847447272005916,1.0844515794898073,1.568853950753083,1.5688545091240997,1.5689112617086767,0.0011252197412728489,7.702332796207831e-5,0.00016313378573579943,0.05844189431838987,3.0777462214309536e-9,4.599873946543929e-9,-1.8072792931242507e-11,9.617493584899871e-14,1.437460904518492e-13,0.5650325875356725,0.682084738307856,0.9820652292643307,1.1432961190209357e-5
0.0179,0.9631223947800844,-0.14625449237984703,0.7384092404936933,-0.160315834705323,0.7275680394813863,-0.2316352310234018,0.44099454388731,0.056464197840177734,0.0009560213660801432,-0.00041327232632841466,0.06960966497893509,-0.0038546664833319245,1.0844739911658838,1.5687040475838494,1.568704593788846,1.568760113826923,0.0011250814874879192,7.702496069000511e-5,0.0001631287163369959,0.05844175586976915,3.0226070809867863e-9,4.600178743816695e-9,-1.7932840874231968e-11,9.445060309552731e-14,1.4375561517553049e-13,0.5650705080908164,0.6820089730674953,0.9820697213029306,1.1097494398737167e-5
0.018,0.9631252512093771,-0.1462724729579205,0.7384109685147464,-0.16033050517473252,0.7275690084632452,-0.2316499896583707,0.44209939397638515,0.05669079058895887,0.0009560653202963635,-0.00041321475292144483,0.06960729801604469,-0.003861878924948498,1.0844958109472576,1.5685574247346772,1.5685579589586136,1.5686122648620822,0.0011249457762125038,7.702659319146168e-5,0.00016312142365665285,0.05844161857503039,2.9679301848816487e-9,4.600478053168918e-9,-1.7768371563905044e-11,9.274070999354592e-14,1.437649683623133e-13,0.565111777329745,0.6819265171594753,0.9820746100239327,1.0732403246315533e-5
0.0181,0.9631279369661596,-0.14628971646337968,0.7384126072153929,-0.16034454678049684,0.727569920842879,-0.2316640648547209,0.4432001210132405,0.056916536746207634,0.0009561087712976215,-0.0004131550863077299,0.0696049339292933,-0.0038690845594574236,1.0845170515285494,1.5684140328824194,1.5684145553096476,1.5684676654510161,0.001124812583835067,7.702822547067599e-5,0.00016311195796526667,0.05844148241469722,2.913723551074805e-9,4.600771927130746e-9,-1.758212027377134e-11,9.104552709635192e-14,1.4377415165744273e-13,0.5651558963844259,0.6818383673217461,0.9820798363318292,1.0342101003224754e-5
0.0182,0.9631304601556108,-0.14630624333810155,0.7384141618299427,-0.16035797728335752,0.7275707811573741,-0.23167747621242407,0.4442967389736675,0.05714143899116605,0.0009561517419638057,-0.0004130933883026688,0.06960257270702587,-0.0038762833494604865,1.0845377256043798,1.5682738227039281,1.5682743335181917,1.5683262662305868,0.0011246818867440736,7.702985753187607e-5,0.00016310036953333387,0.05844134736929324,2.859995197525523e-9,4.601060418232323e-9,-1.7376822277340466e-11,8.936532495724282e-14,1.4378316670616376e-13,0.5652023663868263,0.6817455202922581,0.982085341131112,9.931000939745173e-6
0.0183,0.96313282888291,-0.14632207402396324,0.7384156375927068,-0.1603708144440561,0.7275715939438165,-0.23169024333145163,0.44538926183345745,0.057365500003076206,0.0009561942551748054,-0.0004130297207216605,0.06960021433758738,-0.003883475257559473,1.0845578458693699,1.5681367448760557,1.5681372442604904,1.5681880178376557,0.0011245536613279875,7.703148937928998e-5,0.00016308670863135087,0.05844121341934209,2.806753142193066e-9,4.601343579003794e-9,-1.7155212848122025e-11,8.770037412951597e-14,1.4379201515372143e-13,0.5652506884689137,0.6816489728089612,0.9820910653262732,9.50351632615709e-6
0.0184,0.9631350512532367,-0.1463372289628418,0.7384170397379957,-0.16038307602333401,0.7275723637392933,-0.23170238581177535,0.4464777035684018,0.057588722461180186,0.0009562363338105096,-0.000412964145380104,0.06959785880932284,-0.0038906602463561696,1.0845774250181404,1.5680027500756546,1.568003238212788,1.5680528709090849,0.0011244278839752742,7.703312101714572e-5,0.00016307102552981411,0.05844108054536741,2.7540054030366986e-9,4.601621461975305e-9,-1.6920027259625622e-11,8.605094516646882e-14,1.4380069864536079e-13,0.5653003637626556,0.681549721609806,0.982096949821805,9.064060432740824e-6
0.0185,0.9631371353717704,-0.14635172859661424,0.7384183735001197,-0.16039477978193292,0.7275730950808903,-0.23171392325336665,0.44756207815429194,0.05781110904472004,0.000956278000750807,-0.0004128967240933982,0.06959550611057724,-0.003897838278452362,1.0845964757453121,1.5678717889795768,1.567872266051329,1.567920776081736,0.0011243045310743971,7.70347524496713e-5,0.0001630533704992201,0.05844094872789278,2.7017599980156863e-9,4.601894119677001e-9,-1.667400078536087e-11,8.441730862139876e-14,1.4380921882632677e-13,0.5653508934000192,0.6814487634327424,0.9821029355221993,8.617046529776689e-6
0.0186,0.96313908934369,-0.1463655933671577,0.7384196441133896,-0.1604059434805942,0.7275737925056942,-0.23172487525619717,0.44864239956691926,0.058032662432937865,0.0009563192788755866,-0.0004128275186769422,0.06959315622969556,-0.0039050093164498378,1.0846150107455055,1.567743812264675,1.567744278452357,1.567791683992471,0.0011241835790138214,7.703638368109477e-5,0.0001630337938100652,0.058440817947441874,2.6500249450892932e-9,4.602161604639027e-9,-1.641986869883736e-11,8.279973504760323e-14,1.4381757734186444e-13,0.5654017785129719,0.6813470950157209,0.982108963331948,8.166887887544999e-6
0.0187,0.9631409212741749,-0.14637884371634924,0.7384208568121159,-0.16041658488005947,0.7275744605507913,-0.2317352614202385,0.44971868178207514,0.058253385305075726,0.0009563601910647376,-0.0004127565909461348,0.0695908091550228,-0.003912173322950382,1.0846330427133417,1.5676187706078015,1.5676192260921171,1.5676655452781516,0.0011240650041820116,7.703801471564415e-5,0.0001630123457328459,0.05844068818453828,2.5988082622167834e-9,4.602423969391528e-9,-1.61603662735647e-11,8.119849499837958e-14,1.4382577583721882e-13,0.5654525202334811,0.6812457130966914,0.9821149741555434,7.717997776326057e-6
0.0188,0.9631426392684046,-0.14639150008606588,0.7384220168306093,-0.16042672174107023,0.7275751037532681,-0.23174510134546217,0.45079093877555104,0.05847328034037567,0.0009564007601981486,-0.0004126840027163752,0.06958846487490396,-0.003919330260555781,1.0846505843434415,1.567496614685808,1.567497059646853,1.5675423105756396,0.0011239487829674316,7.703964555754745e-5,0.0001629890765380587,0.05844055941970564,2.5481179673574246e-9,4.60268126646465e-9,-1.5898228783052513e-11,7.961385902702533e-14,1.4383381595763496e-13,0.5655026196935146,0.6811456144136042,0.9821209088974775,7.2747894664002086e-6
0.0189,0.9631442514315584,-0.14640358291818475,0.7384231294031801,-0.16043637182436798,0.727575726650211,-0.2317544146318398,0.45185918452313834,0.0586923502180798,0.0009564410091557087,-0.0004126098158030623,0.06958612337768401,-0.003926480091867822,1.0846676483304254,1.5673772951755482,1.567377729792809,1.5674219305217967,0.0011238348917585468,7.704127621103271e-5,0.0001629640364962,0.05844043163346758,2.4979620784704807e-9,4.602933548388537e-9,-1.5636191500810387e-11,7.804609768683784e-14,1.4384169934835784e-13,0.5655515780250392,0.6810477957044097,0.9821267084622421,6.841676228047753e-6
0.019,0.9631457658688154,-0.14641511265458287,0.7384241997641391,-0.16044555289069423,0.7275763337787062,-0.23176322087934292,0.4529234330006284,0.05891059761743018,0.0009564809608173068,-0.00041253409202159503,0.06958378465170795,-0.00393362277948829,1.0846842473689144,1.5672607627538733,1.56726118720623,1.567304355753485,0.001123723306943821,7.704290668032794e-5,0.00016293727587776623,0.05844030480634771,2.4483486135152156e-9,4.603180867693334e-9,-1.5376989700347936e-11,7.649548153111455e-14,1.438494276546325e-13,0.5655988963600226,0.6809532537070578,0.9821323137543296,6.423071331549004e-6
0.0191,0.9631471906853551,-0.14642610973713735,0.7384252331477968,-0.16045428270079057,0.7275769296758404,-0.23177153968794315,0.4539836981838126,0.059128025217668884,0.0009565206380628319,-0.0004124568931873724,0.06958144868532079,-0.0039407582860189715,1.0847003941535296,1.5671469680976362,1.56714738256336,1.567189536907566,0.0011236140049117188,7.704453696966118e-5,0.00016290884495325392,0.05844017891886966,2.399285590450895e-9,4.603423276909189e-9,-1.5123358655174765e-11,7.496228111315286e-14,1.4385700252170394e-13,0.5656440758304323,0.680862985159499,0.9821376656782318,6.023388047184282e-6
0.0192,0.9631485339863568,-0.14643659460772518,0.7384262347884637,-0.16046257901539845,0.7275775188786998,-0.23177939065761205,0.45503999404848244,0.059344635698037974,0.0009565600637721729,-0.00041237828111579327,0.0695791154668675,-0.0039478865740616535,1.0847161013788913,1.5670358618836888,1.567036266540443,1.5670774246209018,0.001123506962050705,7.704616708326042e-5,0.00016287879399315945,0.058440053951557075,2.3507810272367836e-9,4.603660828566244e-9,-1.4878033638800474e-11,7.344676698625019e-14,1.4386442559481719e-13,0.5656866175682355,0.6807779867996834,0.9821427051384407,5.6470396452339e-6
0.0193,0.9631498038769998,-0.1464465877082235,0.7384272099204505,-0.16047045959525943,0.7275781059243708,-0.2317867933883212,0.4560923345704293,0.05956043173777954,0.0009565992608252189,-0.0004122983176222568,0.06957678498469307,-0.003955007606218122,1.0847313817396202,1.5669273947888842,1.566927789813723,1.566967969530354,0.0011234021547492437,7.704779702535373e-5,0.00016284717326797932,0.058439929884933545,2.3028429418321444e-9,4.603893575194647e-9,-1.4643749924734662e-11,7.19492097037039e-14,1.438716985192173e-13,0.5657260227053995,0.6806992553655612,0.9821473730394487,5.298439395978159e-6
0.0194,0.9631510084624633,-0.14645610948050938,0.7384281637780677,-0.160477942201115,0.72757869534994,-0.23179376748004218,0.45714073372544445,0.05977541601613564,0.0009566382521018585,-0.00041221706452216185,0.06957445722714249,-0.003962121345090161,1.0847462479303378,1.566821517490074,1.5668219030594452,1.5668611222727844,0.0011232995593958,7.704942680016911e-5,0.00016281403304820992,0.05843980669952272,2.2554793521962464e-9,4.60412156932454e-9,-1.4423242786486956e-11,7.046987981881152e-14,1.4387882294014924e-13,0.5657617923738919,0.6806277875950827,0.9821516102857473,4.982000569697404e-6
0.0195,0.9631521558479267,-0.14646518036645984,0.7384291015956258,-0.16048504459370672,0.7275792916924936,-0.23180033253274654,0.45818520548931935,0.05998959121234835,0.0009566770604819809,-0.00041213458363090747,0.06957213218256077,-0.003969227753279561,1.0847607126456642,1.5667181806641106,1.5667185569538533,1.566756833485055,0.0011231991523788377,7.705105641193458e-5,0.00016277942360434775,0.05843968437584821,2.208698276288352e-9,4.604344863486072e-9,-1.4219247497566947e-11,6.90090478848704e-14,1.4388580050285806e-13,0.5657934277056802,0.6805645802261978,0.9821553577818289,4.702136436671934e-6
0.0196,0.9631532541385693,-0.14647382080795196,0.7384300286074355,-0.16049178453377608,0.727579899489118,-0.23180650814640585,0.4592257638378455,0.06020296000565974,0.0009567157088454751,-0.00041205093676389265,0.06956980983929288,-0.003976326793388104,1.0847747885802208,1.5666173349878467,1.5666177021731917,1.5666550538040276,0.0011231009100868218,7.705268586487819e-5,0.00016274339520688927,0.05843956289443365,2.1625077320677264e-9,4.6045635102093844e-9,-1.4034499331484242e-11,6.756698445517799e-14,1.4389263285258876e-13,0.5658204298327315,0.6805106299968571,0.9821585564321856,4.463260267182066e-6
0.0197,0.9631543114395704,-0.1464820512468628,0.7384309500478072,-0.16049817978206463,0.7275805232768999,-0.23181231392099172,0.4602624227468142,0.060415525075311886,0.0009567542200722298,-0.00041196618573651633,0.06956749018568383,-0.00398341842801758,1.0847884884286276,1.5665189311381347,1.5665192893937048,1.5665557338665634,0.0011230048089082168,7.705431516322794e-5,0.0001627059981263309,0.05843944223580265,2.1169157374936347e-9,4.604777562024625e-9,-1.387173356174845e-11,6.614396008303168e-14,1.4389932163458638e-13,0.5658422998870133,0.6804669336450107,0.9821611471413092,4.269785331508115e-6
0.0198,0.9631553358561095,-0.1464898921250695,0.7384318711510517,-0.16050424809931385,0.7275811675929253,-0.23181776945647575,0.4612951961920169,0.06062728910054687,0.0009567926170421342,-0.00041188039236417744,0.06956517321007859,-0.003990502619769772,1.084801824885506,1.5664229197918267,1.5664232692916364,1.5664588243095252,0.0011229108252314868,7.705594431121185e-5,0.00016266728263316909,0.058439322380478845,2.07193031052534e-9,4.6049870714619386e-9,-1.3733685461869168e-11,6.474024532172883e-14,1.4390586849409597e-13,0.5658585390004931,0.6804344879086087,0.9821630708136919,4.1261248999303945e-6
0.0199,0.9631563354933654,-0.14649736388444903,0.7384327971514792,-0.16051000724626532,0.7275818369742809,-0.23182289435282946,0.4623240981492449,0.060838254760606746,0.000956830922635077,-0.000411793618462275,0.06956285890082216,-0.003997579331246467,1.0848148106454767,1.5663292516257752,1.5663295925432315,1.5663642757697742,0.0011228189354450966,7.705757331305796e-5,0.0001626272989979003,0.05843920330898587,2.0275594691221106e-9,4.60519209105147e-9,-1.3623090305356013e-11,6.335611072456696e-14,1.4391227507636248e-13,0.5658686483051383,0.6804142895256012,0.9821642683538256,4.036692242729228e-6
0.02,0.963157318456518,-0.1465044869668785,0.7384337332834007,-0.1605154749836605,0.727582535958053,-0.23182770821002444,0.46334914259428966,0.06104842473473359,0.0009568691597309474,-0.000411705925846208,0.06956054724625954,-0.004004648525049453,1.0848274584031603,1.5662378773168322,1.566238209824734,1.5662720388841722,0.0011227291159375107,7.70592021729943e-5,0.000162586097491021,0.05843908500184732,1.9838112312432098e-9,4.605392673323364e-9,-1.3542683365718586e-11,6.199182684484347e-14,1.4391854302663096e-13,0.565872128932916,0.6804073352339388,0.9821646806662027,4.005900630184924e-6


==> data/tuned_4th_2mF.csv <==
0.0,1.0067552230867676,-0.04029913889433856,0.20330299948998976,0.05885597151382374,0.2003031078414946,-0.01608748059654234,0.20230451163495683,0.008124112353003962,0.00027215096174116113,-2.1857989940954274e-5,0.0704451141318348,-0.002805774194391405,1.084409521544636,0.4287677476990135,0.4287677476990135,0.4287677476990135,0.0003070602359823664,7.676505899559155e-5,1.175164065696868e-18,0.055146623796629955,0.0,4.600039826785922e-9,2.8698592542690342e-42,0.0,1.437512445870601e-13,0.5652528939153424,0.18655729926306172,1.0029101451884577,9.864086634862554e-17
0.0001,0.9765651153543625,-0.03783100825564089,0.21047215284933843,0.0541015923339491,0.3163726509197488,-0.027542329491026214,0.20252577517710416,0.008136245902934703,0.00027308261517011825,-2.3173934394220773e-5,0.07044548911847791,-0.0028065016644836737,1.0843717651612736,0.428883985578253,0.4288825007345169,0.4288117756169285,0.0003070616615953499,7.676505903062133e-5,8.069695471045504e-10,0.055146857991154805,5.104270302741698e-7,4.6117180225906934e-9,3.3351240564355956e-7,8.287766543285745e-12,1.4391252563773188e-13,0.568837446307678,0.18661283434510548,1.0161154201819824,0.059056902675687896
0.0002,0.907734130000295,-0.03218580636204067,0.2484426756363224,0.040905972258340244,0.39569474139559496,-0.03876382195157666,0.2030412863897779,0.008176150343011895,0.00027902482266264943,-2.6881372994982573e-5,0.0704468872650486,-0.00280830128021066,1.0839715194993753,0.42942336373778767,0.42942229480968935,0.42924336436951915,0.00030708411062588964,7.676505959445777e-5,1.950806751018301e-8,0.055149368535238975,3.965429363813246e-6,4.805727760126449e-9,1.5761038028222637e-6,1.0138375310662238e-10,1.483307292124089e-13,0.5670824069095101,0.1869260386306793,1.0239545027620927,0.16971674971166475
0.0003,0.8348310009587827,-0.026594018130483277,0.3174931536519713,0.022669930764865728,0.4436741055272897,-0.04841644479906569,0.20366277052187945,0.008242073498374558,0.00029211099657197327,-3.244503893397227e-5,0.07044769854185241,-0.002810480774509063,1.0827524502534125,0.4288509682526634,0.4288557385819089,0.42915284742915744,0.00030711096588218525,7.67650603261826e-5,1.1602675619623453e-7,0.05515712397919166,9.887175582418764e-6,5.4913338354957435e-9,2.1474367763653774e-6,2.9975692643885215e-10,1.6791288855397094e-13,0.5562730298980992,0.18690857831598987,1.0035180485180377,0.22459562295798935
0.0004,0.7830723988433367,-0.02374051528066289,0.39918526852969205,0.003973174741392304,0.46951883082326296,-0.05624390045435165,0.20429086556351292,0.008327343782369377,0.00031140097572927297,-3.91728005482531e-5,0.07044561781616146,-0.0028123939419730836,1.08052356991586,0.42840297806476735,0.4283962331624088,0.4283378290468041,0.0003070835775039561,7.676505974175066e-5,3.85077717714332e-7,0.05517155833614224,1.4618652920208848e-5,6.743309557968604e-9,1.1684840396381493e-6,4.769679136523706e-10,2.0759811987576219e-13,0.5904989909780455,0.18747858773345585,0.9555598708580194,0.21899196097958182
0.0005,0.7619517005360551,-0.0246663622355482,0.47243222432923493,-0.011266782766618062,0.48306963702433514,-0.06268612978345146,0.20490925569855925,0.008425619922626647,0.0003342044363348735,-4.63782462049056e-5,0.07043927061789498,-0.0028136554754737485,1.077482016633811,0.43616115941512834,0.4361043368768221,0.4324642940639993,0.0003072186711408892,7.67650631209796e-5,9.206824441766347e-7,0.055191719164196684,1.5148384300466356e-5,8.271732661794195e-9,-5.694279007651211e-7,5.074868370152067e-10,2.5828475148511934e-13,0.7076671442540838,0.19194706760148209,0.9031155741690384,0.16771212711640185
0.0006,0.7672915615988505,-0.02867013474045482,0.5237222154962395,-0.02109470157615077,0.49211695392800786,-0.0683900782285799,0.20554477038990746,0.008533562503066599,0.0003576016775767257,-5.3542970306027065e-5,0.07042871607857674,-0.002814217646151875,1.0740602659923968,0.46170587922890893,0.4616005380946859,0.4514671351165366,0.0003082831497712395,7.67650900548151e-5,1.7832637936225423e-6,0.05521511578918356,1.1388832113992933e-5,9.62721888544985e-9,-1.8361801926287606e-6,3.7927089556691354e-10,3.036987251377951e-13,0.8448659969607809,0.20190013546460642,0.8579442631623386,0.10315700525130825
0.0007,0.7876603047577082,-0.03401513721977711,0.5501040870517662,-0.025752099025669255,0.5011859570724605,-0.07383552585287946,0.2062311113484065,0.008650851836162578,0.00037949544145547616,-6.040141770146415e-5,0.07041511844354731,-0.002814297993174599,1.0706614110415034,0.49827203153281874,0.4980904877798128,0.48489189727392107,0.0003111255745781531,7.67651639044145e-5,2.9893284325514503e-6,0.055239317330738634,5.9027967962916236e-6,1.0490588873708083e-8,-1.8639144253561748e-6,1.8198719385782578e-10,3.318040051074226e-13,0.8997415116606471,0.21773096516529483,0.8270844262526106,0.04346775370147674
0.0008,0.810988975551321,-0.0388938410672,0.5570371383199079,-0.027042569307673164,0.5116885224500419,-0.07917693994725196,0.2069889285794886,0.008778875018441021,0.00039900605829865625,-6.693197117111217e-5,0.07040008217522271,-0.0028142292862785123,1.0674667661596837,0.5355999754910973,0.5354637686140739,0.5216458019147145,0.00031582618293052143,7.676529033719614e-5,4.525912244516903e-6,0.05526317447207293,1.6036273242546217e-6,1.085026588947998e-8,-1.0839646773847992e-6,3.2525193478456466e-11,3.418696285662796e-13,0.9,0.2351738984726143,0.8155715996566185,0.003152630921125905
0.0009,0.8290419333374986,-0.04218560387080209,0.5537209346439855,-0.027250838914090143,0.5229982711064306,-0.08429342420918773,0.20782024683331857,0.008919138640331028,0.0004162928274359874,-7.326978718449147e-5,0.0703850185775296,-0.0028143060111577686,1.0645233464365338,0.5729521427125924,0.5728153000693951,0.5589445205580226,0.00032227490603635456,7.676547031186003e-5,6.369431510530796e-6,0.055286333808500156,-7.365629909619074e-7,1.0878202589948194e-8,-3.8557965094275714e-7,-3.8281332458188766e-11,3.4100541311359813e-13,0.9,0.2562733998053073,0.8239386205161424,-0.01139542904092547
0.001,0.838915293323215,-0.04374128189453094,0.5486404921559955,-0.02816006672803816,0.5337385117630011,-0.0889532796100321,0.20871210585165012,0.009072102251714422,0.0004320828103016513,-7.959167050026939e-5,0.07037077648615664,-0.002814688469586446,1.061812942028599,0.6103306157153168,0.6101928047939064,0.5963126900480382,0.00033033475055227105,7.676570386748959e-5,8.495359203418247e-6,0.055308840058887525,-1.5322503299940667e-6,1.0754597334714676e-8,-2.7251595651266816e-9,-5.522683519861724e-11,3.3600907246737746e-13,0.9,0.27215542965242356,0.835480516078552,-0.007632751379764226
0.0011,0.8418414633493884,-0.044149071685368114,0.5470703188522917,-0.030580046838568103,0.542772119379776,-0.09298070972408251,0.20964531999580613,0.009236810352271311,0.00044717051827661514,-8.602313852899172e-5,0.07035761953985728,-0.0028153944312939044,1.0592949226447297,0.6477330452507207,0.647595209930211,0.6337060935434042,0.00033987922119831294,7.676599103968233e-5,1.088231206696911e-5,0.055330884316627485,-1.442204577922121e-6,1.0601419762710433e-8,1.4564018096777515e-7,-4.667049848189668e-11,3.3080225217998104e-13,0.9000000000000001,0.28682338957666165,0.8459058081646852,0.0010386597055678326
0.0012,0.8411614024874544,-0.04429773989917783,0.5504853848420954,-0.03434254173071165,0.5496697343917981,-0.09634930739733466,0.2106027420782333,0.009411129336320174,0.0004620956058825641,-9.259289709186147e-5,0.07034537960361315,-0.0028163417730987946,1.0569299018719425,0.685157533232077,0.6850196151675924,0.6711223800004547,0.0003507920873142938,7.676633186088864e-5,1.3513187713260638e-5,0.05535266178573053,-1.0172865071042698e-6,1.0477146640081514e-8,1.5724645786230047e-7,-3.060774075653053e-11,3.2691867210246374e-13,0.9,0.30506662305239096,0.8574089092076345,0.01414127227041421
0.0013,0.8402872743495222,-0.04495289314949733,0.5577531980948701,-0.03871848686936681,0.5546524162930567,-0.09917094692142586,0.21157365714818258,0.009592456335931815,0.0004770650489919329,-9.924656007979327e-5,0.07033371447933619,-0.0028174185525898687,1.0546940049517881,0.7226025099975061,0.722464519062112,0.7085597363091362,0.00036296575244684,7.676672636122333e-5,1.637398477860289e-5,0.05537428088018289,-6.457152415538658e-7,1.0395592373135892e-8,8.774981223218145e-8,-1.787549144774328e-11,3.2455413118825173e-13,0.9,0.3250261128838067,0.8631651050889869,0.021745986483368153
0.0014,0.8413821429088293,-0.046472306146679625,0.5664656598154028,-0.04285256064956534,0.5583736762575991,-0.10164531224568336,0.21255529842173002,0.009778432892472563,0.0004919822126620118,-0.00010587823433802826,0.07032230521282255,-0.002818539643284404,1.052586482365565,0.760066555865884,0.7599284973571147,0.7460166993146602,0.0003763013380690382,7.676717456862008e-5,1.945205926236093e-5,0.05539571165204744,-5.324082493309607e-7,1.0339221120443986e-8,-1.4480742155936878e-8,-1.4237402478323888e-11,3.2303513535270963e-13,0.9,0.34089703951463785,0.864585306120405,0.020895561496600566
0.0015,0.8449865816869374,-0.04877669524959622,0.5745053367900405,-0.04618683988516958,0.5615267803584043,-0.1039640368145433,0.21355014011209478,0.009967532609854354,0.0005066154272660812,-0.00011238547864261167,0.07031098411109855,-0.0028196783935171303,1.0506236089101233,0.797548159609786,0.7974100393617325,0.7834917942604542,0.00039070799679808186,7.676767650884187e-5,2.2733774146891327e-5,0.05541681681196664,-7.02805042603776e-7,1.0279705529863264e-8,-1.0086046843212886e-7,-2.0259426140779068e-11,3.213861611574883e-13,0.9,0.35548459897957524,0.8656647237300634,0.019230529897458815
0.0016,0.8505621463060906,-0.05153563153444851,0.580610610257036,-0.04853875224754262,0.5646377826019996,-0.106261360238206,0.21456239684167333,0.010159058301824375,0.0005207340177198,-0.00011869735641805003,0.07029972302928043,-0.002820854971692586,1.0488274280817063,0.8350456316595115,0.834907456338191,0.8209834049375254,0.00040610142440934693,7.676823220555017e-5,2.6203669826410012e-5,0.05543741860258886,-1.0695279076972369e-6,1.0192061750806134e-8,-1.4140090115349303e-7,-3.280109454259466e-11,3.187638670948661e-13,0.9,0.3782107370094583,0.8674242841677882,0.012215465330549194
0.0017,0.8569457520790442,-0.05432603722928739,0.5846452230752702,-0.05011723261469979,0.5679417075013214,-0.10858277901830947,0.2155956570481224,0.010353111366632244,0.0005341958564758732,-0.00012479245571594814,0.07028861028178666,-0.002822122715389827,1.0472176375227216,0.872557057569424,0.8724188345500772,0.8584896952642186,0.00042240412850682105,7.676884167979333e-5,2.9844005987084188e-5,0.05545734739119976,-1.4929751230125895e-6,1.0063655155734114e-8,-1.3743197123616926e-7,-4.694764290772582e-11,3.1476435551369935e-13,0.9000000000000001,0.38886322379590027,0.8692131066139639,0.009950367017720337
0.0018,0.8631355528526125,-0.056855876435065754,0.5871577521579853,-0.05128557412189765,0.5714354717708109,-0.11090788632809478,0.21665118046184792,0.010550105538275662,0.0005469741034024238,-0.00013068739568146556,0.07027775779156172,-0.002823532039927719,1.0458058696369654,0.9100803734564804,0.9099421105269365,0.8960086535786598,0.00043954494615701053,7.676950494952926e-5,3.3635503757693626e-5,0.05547647884729734,-1.8716293245356817e-6,9.894341698408404e-9,-1.0753407074946905e-7,-5.922432117239108e-11,3.0941647406097784e-13,0.9,0.41325195420577615,0.8748178433915273,0.00636612348455612
0.0019,0.8685566281343633,-0.05902035965816723,0.5889635123141352,-0.052398453214551,0.574976814312815,-0.11318305920208815,0.21772802421166737,0.010750453856960386,0.0005591288980449219,-0.0001364190459550385,0.07026725425868531,-0.0028251147499652367,1.0445961790333385,0.9476134366934205,0.9474751417703293,0.9335381601478603,0.0004574585127243602,7.677022202955419e-5,3.75580424514962e-5,0.05549473286322768,-2.1625990978394912e-6,9.691867180437656e-9,-7.243876570003123e-8,-6.83254331520786e-11,3.0301050228150703e-13,0.9,0.426070396314837,0.8777931249870595,0.004576926654326196
0.002,0.8729740115121539,-0.060832523571751326,0.5907753385091193,-0.0537113763883892,0.5784101344602527,-0.11535797417100394,0.21882431199217675,0.010954390998127443,0.0005707454862447353,-0.00014202348985251824,0.07025715218176834,-0.002826884919280196,1.043589266742126,0.9851540985397659,0.9850157795431007,0.9710760735912999,0.00047608303765876036,7.677099293248882e-5,4.1591396607040045e-5,0.05551204963367997,-2.359354584936501e-6,9.465181250109603e-9,-4.749338610810213e-8,-7.419966187514587e-11,2.9586488142580885e-13,0.9,0.44744142682311866,0.8839948439143515,0.005576941592088255
0.0021,0.8766540723283582,-0.062458221268558635,0.5929605996111164,-0.055269385766295503,0.5816175852471214,-0.11740672830785613,0.21993732069687527,0.011161767515710574,0.0005819191529154086,-0.00014752439805153892,0.07024743948470112,-0.002828828225866408,1.042782378157543,1.0227002274578594,1.022561892182189,1.0086202511578786,0.0004953627572575091,7.67718176671364e-5,4.5715432629970346e-5,0.05552839081295424,-2.5021923643714665e-6,9.221995517395795e-9,-3.68562893229069e-8,-7.83375010620284e-11,2.8823513218131263e-13,0.9,0.45740403180960837,0.8866647968252206,0.0060043984397766745
0.0022,0.8799474387124661,-0.06405544209781608,0.5955785620111835,-0.05700064361716461,0.5845593974607022,-0.11933217824310785,0.2210648944358649,0.011372222490896271,0.0005927121986944618,-0.00015292858084357307,0.07023807872182315,-0.0028309231983447945,1.0421740286708894,1.0602497183166546,1.060111374480294,1.0461685786040742,0.0005152455843552665,7.677269623967171e-5,4.991022811372379e-5,0.05554371081634814,-2.6320115749776245e-6,8.965981237429264e-9,-3.877404566933303e-8,-8.215805256525191e-11,2.802345341113897e-13,0.9,0.47852232750576656,0.891455872320844,0.006758396618115591
0.0023,0.8830976891288574,-0.06569357044647016,0.598436276217203,-0.058779580148758136,0.5872769583712732,-0.12116134828895936,0.2222060295329827,0.011585323067158416,0.000603139570072724,-0.00015822650123223874,0.07022902714208605,-0.0028331525908106324,1.0417657454097098,1.097800468108468,1.0976621234693724,1.0837189541496999,0.0005356855548936029,7.67736286515021e-5,5.415580329484086e-5,0.055557945366572575,-2.7708388032224716e-6,8.696054718927085e-9,-4.769169686382615e-8,-8.637204866185116e-11,2.7181701687607417e-13,0.9,0.5021126021610135,0.8968077619085695,0.007600653239062345
0.0024,0.8863252991295608,-0.06742929112702165,0.6013276457716418,-0.06048204284242763,0.5898176451873091,-0.12292257963645971,0.223359850236507,0.011800642706710718,0.0006132117174738751,-0.00016340752776132755,0.07022024325976499,-0.0028355003773007014,1.0415594103284653,1.1353503721796052,1.1352120345489798,1.1212692757768123,0.0005566373015947069,7.677461490354936e-5,5.843215470651151e-5,0.05557102793796234,-2.9377380431082405e-6,8.410738473286524e-9,-5.793607857287752e-8,-9.158705340424061e-11,2.629238342945596e-13,0.9,0.5111762727409349,0.8987885634485422,0.00781132347819247
0.0025,0.8896848469577017,-0.06924356504615276,0.6040575960760108,-0.06203186652504056,0.5922413093464212,-0.12464187667770567,0.22452609734063225,0.012017878195046005,0.0006229213038655287,-0.00016846007930288413,0.0702117008809549,-0.0028379603616251995,1.0415585847699258,1.1728972973779417,1.1727589746851979,1.1588174206817599,0.0005780595861535508,7.677565499311265e-5,6.271894756936446e-5,0.055582880752136674,-3.1327527873217203e-6,8.107365742508079e-9,-6.485825736091385e-8,-9.776899776979048e-11,2.534609843878009e-13,0.9,0.5331615476731544,0.9027192664778937,0.007014244363313144
0.0026,0.893083406607318,-0.07106526193845063,0.6065337622421703,-0.06342979563644731,0.5945917526452732,-0.12633214071916163,0.22570479443555772,0.01223691198163688,0.0006322578860548624,-0.0001733781715883394,0.07020339292897643,-0.002840535927547886,1.0417677073156708,1.2104879999239722,1.2103494044305667,1.1963913106278372,0.0005999169790002689,7.677674895467871e-5,6.699534999297844e-5,0.055593419248042904,-3.3432240762154264e-6,7.783608839746976e-9,-6.786251482159025e-8,-1.0443967109656487e-10,2.4335198172597807e-13,0.8993468414333251,0.5433749157304127,0.9045506580503908,0.00666139069148966
0.0027,0.8964092775361284,-0.07283018072058864,0.6087520279051657,-0.06471486667502081,0.5968885667542781,-0.1279951585210128,0.22689578617917577,0.0124577176338206,0.0006412208782278111,-0.00017816203220611467,0.07019531924994961,-0.0028432322795315444,1.0421918222800546,1.248447094809833,1.2483059925919533,1.2341909036478564,0.0006221848511174366,7.677789706025443e-5,7.124020770252398e-5,0.0556025542467031,-3.566498645694154e-6,7.437836127939807e-9,-7.240902851871634e-8,-1.1138671583120053e-10,2.325511020404958e-13,0.8919071155106042,0.5595125667558863,0.9074969749471467,0.006274890765840976
0.0028,0.8996080133513313,-0.07452233672137949,0.610778568561282,-0.06593183272609007,0.5991237040249109,-0.12962377026851524,0.2280985246546211,0.012680299793114573,0.0006498251157922518,-0.00018281809519004276,0.0701874794882311,-0.0028460506714640408,1.0428300586469155,1.2861254890512681,1.2859836468909045,1.2718200324678495,0.0006448120254754773,7.677909876647558e-5,7.543209828224919e-5,0.05561023213084631,-3.7746785801445265e-6,7.0720342491835576e-9,-7.080618321676369e-8,-1.178941044995215e-10,2.2111489955989908e-13,0.8808669518487412,0.583459996926578,0.911869155138355,0.005701345086745853
0.0029,0.9026409154649172,-0.07613526745111417,0.6126821030178136,-0.06712108448539503,0.6012865867936172,-0.13121051372898712,0.22931239948216245,0.012904655861600714,0.0006580874506851187,-0.00018735323002499915,0.07017987217870036,-0.0028489912279658805,1.0436802347756036,1.322636041037066,1.3225006723675476,1.30873646279127,0.0006677402810375766,7.678035332980149e-5,7.954959586401658e-5,0.05561640731900911,-3.933474914513248e-6,6.688852357732634e-9,-5.184881970309889e-8,-1.2311057206221695e-10,2.0911715625813912e-13,0.872171577765365,0.6023213018918949,0.9153127406655246,0.0052496131052583404
0.003,0.9054754600772617,-0.07766578402014516,0.614529920197519,-0.06832028329945213,0.6033663674022373,-0.13274814808826407,0.23053678277675593,0.01313077781134816,0.0006660251961998021,-0.00019177428245524916,0.07017249527517931,-0.0028520536078236493,1.0447384450933725,1.3568616684425103,1.356743735985316,1.344140387632848,0.0006908984070854646,7.678165968813002e-5,8.357122546941894e-5,0.05562104468385536,-3.9932625390321925e-6,6.291998999390303e-9,-2.662964553966147e-9,-1.2562660269282852e-10,1.9665631583056977e-13,0.8605632414535916,0.6082436656399643,0.9165130429893159,0.0051528333941491715
0.0031,0.9081456630717104,-0.0791408882695068,0.6163542220011257,-0.06952956319467447,0.6053548963425326,-0.13423458135010985,0.23177092885399989,0.013358579897332743,0.000673657666511011,-0.00019608615172552477,0.07016533950670915,-0.0028552324204229166,1.0459770192292417,1.3863957141889676,1.3862970712475016,1.3755014710975981,0.000714048163469408,7.678301229361079e-5,8.747748408272969e-5,0.05562426049311378,-3.834273749339481e-6,5.898553555554456e-9,7.821039299599476e-8,-1.2110010537744215e-10,1.8422792751154294e-13,0.7958852470996703,0.6237231924041673,0.9201106932915385,0.005074159039966954
0.0032,0.9106928255991097,-0.08058263136186262,0.6181514221525122,-0.07073177408755485,0.6072534230509118,-0.13567277044947648,0.23301419413246133,0.013587936690692621,0.0006809995721528594,-0.0002002907792924049,0.07015839324748227,-0.0028585216743104522,1.047357263101576,1.4106193962093327,1.410540197429725,1.401796513495577,0.0007368891051331012,7.678440339792519e-5,9.125314505763286e-5,0.05562625048355681,-3.48348115355154e-6,5.5302328195905654e-9,1.4325487193609542e-7,-1.0987316160597138e-10,1.7258425539148423e-13,0.7461604211522843,0.6356239442502402,0.9228765881493077,0.005013673734166242
0.0033,0.9131507903006164,-0.08200619526359806,0.6199093739026168,-0.07190879046648319,0.6090664394142178,-0.13706687951689164,0.23426599355423922,0.013818718954648253,0.00068806351385476,-0.000204389221863047,0.07015164506797013,-0.0028619159439503272,1.0488403094542906,1.4294139526488199,1.4293540149470692,1.4225898011960463,0.0007591259437308309,7.678582517705981e-5,9.488424523392924e-5,0.055627214927461525,-3.0121720485830767e-6,5.205974832245384e-9,1.6537970629551437e-7,-9.442029733177707e-11,1.6238732933871423e-13,0.7212689712501873,0.6385559456782758,0.924286928531045,0.004906519857637526
0.0034,0.9155327034884809,-0.08341117132940082,0.6216086229889165,-0.07304825843532375,0.6108023047319732,-0.1384215275222915,0.23552587398633948,0.014050814058394319,0.0006948580176601298,-0.00020838165326992936,0.07014508541731655,-0.0028654116547136934,1.050390498580856,1.4432055768709808,1.4431631109281542,1.4382327105880577,0.0007805242339994001,7.67872703327335e-5,9.836359667343122e-5,0.055627353003975887,-2.4943712112115758e-6,4.931501396837847e-9,1.67173082564715e-7,-7.782388350513368e-11,1.5380475581846812e-13,0.6625922319078793,0.6452648733017254,0.9276132580563121,0.004648774870840445
0.0035,0.9178404862065584,-0.08479205525048365,0.6232377034649625,-0.07414615677220543,0.6124680324682689,-0.1397397781043108,0.23679341421227162,0.01428413203141964,0.0007013911077783558,-0.00021226886043423693,0.070138706423311,-0.0028690062609920655,1.0519763013570642,1.4526020377117312,1.4525747876674493,1.4492703594124983,0.000800896891685618,7.678873233930869e-5,0.00010168704597781058,0.055626846854472556,-1.9775331025275107e-6,4.707365235322014e-9,1.5608116969863511e-7,-6.147918315998572e-11,1.4682806952330274e-13,0.6133557808229237,0.6508944258368918,0.9304044264612601,0.004432497542220497
0.0036,0.9200742550419497,-0.08614259637595073,0.6247868078681882,-0.0752000436388481,0.614070323218356,-0.14102437240139398,0.23806819554206862,0.01451858700458856,0.0007076708112343595,-0.0002160517717618232,0.07013250048095618,-0.0028726973853671137,1.053566477312312,1.458235764726251,1.458221067357179,1.4562777798656676,0.0008200611409684472,7.679020472235085e-5,0.00010485077040302084,0.05562587775514449,-1.5062307267049001e-6,4.533439108132711e-9,1.3897959746624178e-7,-4.668166760963388e-11,1.4142942036562412e-13,0.6022793954004143,0.6515955474398408,0.9312248881876405,0.004366559260756271
0.0037,0.9222256819217777,-0.08745565297648958,0.626260396302975,-0.07621751666845493,0.6156123297137699,-0.142275452728675,0.2393498093295477,0.014754123588419743,0.0007137056159497823,-0.00021973261978398348,0.07012646196854805,-0.002876483448344122,1.0551378348802527,1.460836731399703,1.4608319940170822,1.4599865227237738,0.0008379185912144993,7.679168255891816e-5,0.00010785551855211955,0.05562459009750294,-1.095717785695993e-6,4.404089258374528e-9,1.1937022570292346e-7,-3.384122116382809e-11,1.374254467893621e-13,0.5805578633057709,0.6508628324778124,0.9335517519597988,0.004172811126912421
0.0038,0.9242927612893778,-0.08873064447315779,0.6276671363533358,-0.07720471347613787,0.617095107967814,-0.14349262750282712,0.24063783393074806,0.014990689050039436,0.0007195047244606443,-0.00022331412334510262,0.07012058542934008,-0.002880362297498246,1.0566761232839998,1.4610173092954355,1.4610202303579833,1.461034386221749,0.0008544506159219716,7.679316269683773e-5,0.00011070527268942222,0.05562308223902739,-7.464129550434601e-7,4.312765839835358e-9,9.885320495989219e-8,-2.2950462460728393e-11,1.3460958123619383e-13,0.5522571798589669,0.6499081882989265,0.9365833905548485,0.0039203793654634025
0.0039,0.9262747066029062,-0.08996774974764937,0.6290152296560061,-0.0781669706721493,0.6185197174292727,-0.14467561489557793,0.24193184566554915,0.015228228983489049,0.0007250773861885857,-0.00022679896958766952,0.07011486529687283,-0.0028843316678412775,1.0581675317678882,1.4593710188064148,1.4593795808415297,1.4600390826224643,0.0008696417064238935,7.679464207382305e-5,0.00011340406760129358,0.05562144997896266,-4.5903002947951345e-7,4.253174589406187e-9,7.904181253848245e-8,-1.4014223368150018e-11,1.327827594555848e-13,0.5320808029671134,0.6492275948154161,0.9387447335135632,0.0037404134514184037
0.004,0.9281718427485479,-0.091167974874045,0.6303126885307353,-0.07910892362772415,0.6198871482093847,-0.1458242081634519,0.24323141864173262,0.015466687634747244,0.0007304329146088103,-0.00023018983685132034,0.07010929592770894,-0.0028883891828468374,1.0595990075062034,1.4564817742196736,1.4564942505547567,1.457610733616848,0.0008834834983093699,7.67961177773682e-5,0.00011595623176556972,0.055619785267637084,-2.3315636963031103e-7,4.218944413406065e-9,6.136394944952476e-8,-7.003054706566256e-12,1.317438106842945e-13,0.5288713496489347,0.6485869272000055,0.9393938475827371,0.003691207718518506
0.0041,0.9299908034175762,-0.09233594857435319,0.6315636697083288,-0.08002991292956904,0.6211986342570077,-0.14693908231117875,0.24453614170928722,0.01570600034481407,0.0007355802061881023,-0.00023348902038248091,0.07010387137937606,-0.002892531922347271,1.0609653586817485,1.45276685367668,1.4527818259786673,1.4542014854029754,0.0008960303133186486,7.679758845801026e-5,0.0001183682694318753,0.055618137750677914,-6.093724002448759e-8,4.204282568647179e-9,4.5946032655267e-8,-1.6656613508761597e-12,1.3131175029211474e-13,0.5252317623706337,0.645668293462706,0.9413870243394087,0.0035506780668285087
0.0042,0.931736870603731,-0.09347383181746649,0.6327687707904872,-0.08092834106920073,0.622456362400686,-0.14802144175523912,0.24584564360604488,0.01594610238687927,0.0007405270158451164,-0.00023669837221348372,0.07009858599094594,-0.002896757223756507,1.0622653209059079,1.4485024573753675,1.4485187792997563,1.4501161667448312,0.0009073579433492726,7.67990535554525e-5,0.000120647020812613,0.055616533879688956,6.5540314268814e-8,4.204872070333632e-9,3.2800324940833985e-8,2.2446994847916613e-12,1.3135195436828776e-13,0.520469584161518,0.6418494390371757,0.9439949746897401,0.003366803579745652
0.0043,0.9334148607745593,-0.09458335800931948,0.633928458459286,-0.08180280490303583,0.6236625966943238,-0.1490724938975087,0.2471595560599203,0.01618692950406163,0.0007452810126634667,-0.00023981972288251912,0.07009343414415801,-0.002901062477970826,1.0634975813383039,1.443960334655686,1.4439771274646653,1.445654101180938,0.0009175408609637433,7.68005125005464e-5,0.00012279924155857784,0.05561500017204002,1.5379666433816587e-7,4.216504798723021e-9,2.1997895076024187e-8,4.96247215264888e-12,1.317331110672528e-13,0.5168784668823063,0.6389696740410405,0.9459616074269456,0.0032281454241772584
0.0044,0.9350293840828585,-0.09566601047029563,0.6350430513213356,-0.08265196267915582,0.6248196594025704,-0.15009346105430404,0.24847751249157038,0.016428417555952438,0.0007498498123781276,-0.00024285488405460516,0.0700884102364615,-0.0029054451030119557,1.0646610623931174,1.4394057205618405,1.4394223707656069,1.441108043358637,0.0009266554034355694,7.680196476997552e-5,0.00012483174392075253,0.055613561855535835,2.1144664438276898e-7,4.235024699794956e-9,1.356289808147962e-8,6.725714276034443e-12,1.3232556877801682e-13,0.5165479298130172,0.6381674515909901,0.9464918008106565,0.0031894200667351804
0.0045,0.936582610697823,-0.0967211225225497,0.6361124120058863,-0.0834757678025638,0.6259300524442832,-0.1510854567794175,0.24979917779452337,0.01667050845411476,0.0007542402454559069,-0.00024580557544768823,0.0700835091827766,-0.002909902876221522,1.0657577226165893,1.4349856282420672,1.4350017160580426,1.4366467319866145,0.0009347922933516425,7.68034104555673e-5,0.00012675145603237265,0.05561222583393081,2.4567948587435145e-7,4.257601794883852e-9,7.107790512270734e-9,7.763278026999721e-12,1.3304142828749257e-13,0.51899793855718,0.6359463496293866,0.9478710410546489,0.003081704106494476
0.0046,0.9380759773015819,-0.09774851305662743,0.637138081304478,-0.08427536060300418,0.6269956187119435,-0.15204916230541846,0.2511242423753094,0.016913152480573537,0.0007584586900007168,-0.0002486736730913046,0.07007872651841841,-0.0029144337369420605,1.0667907890716293,1.430753818864333,1.4307690355430878,1.432336696768126,0.0009420358316446749,7.680484993652983e-5,0.00012856456514956371,0.055610989195858794,2.6139433557387026e-7,4.282800228173883e-9,2.3218560984926557e-9,8.228459143200282e-12,1.338363387412311e-13,0.522758264938416,0.6325373543252747,0.9499879287954914,0.0029163793220611067
0.0047,0.9395110609050656,-0.09874828585515749,0.6381218848199471,-0.08505192054203092,0.6280180891915326,-0.15298520819180766,0.25245239711703865,0.01715630050253062,0.000762511538465879,-0.0002514610845077214,0.07007405781515896,-0.002919035611541234,1.0677633648945328,1.4267626313428479,1.4267767745689415,1.4282423505381516,0.0009484679611015508,7.680628357128898e-5,0.00013027714136058915,0.05560984947030397,2.6320681199268827e-7,4.309249689603708e-9,-1.0533691597209831e-9,8.264713693539956e-12,1.3466796366908636e-13,0.5264754412035654,0.6291674775784492,0.9520805250407137,0.002752951655733164
0.0048,0.940889438519205,-0.09972054470076855,0.6390656481551301,-0.085806627081198,0.628999194869032,-0.15389422499808592,0.2537833329028211,0.017399903387187856,0.0007664051833047146,-0.00025416971721920574,0.07006949864477034,-0.002923706426386705,1.0686785532215939,1.423064404591824,1.4230773784838027,1.4244281061316721,0.0009541706245091553,7.680771171827062e-5,0.00013189525475371244,0.055608804186250534,2.557325336421685e-7,4.335579869111987e-9,-3.2763492622365845e-9,8.015497746922587e-12,1.3549396660091227e-13,0.528795999599468,0.627063731288705,0.9533868907978457,0.0026509270498087396
0.0049,0.9422128102471086,-0.10066561532557444,0.6399713516758316,-0.08654063336781635,0.6299406011579256,-0.15477682116249372,0.2551167406380542,0.017643912207340844,0.0007701460279620979,-0.00025680149884030454,0.07006504459701986,-0.0029284440905845096,1.0695396168194076,1.419701879743798,1.419713687712304,1.4209478713797863,0.000959226024284476,7.680913477002618e-5,0.00013342495057193504,0.05560784982445988,2.4331905955283195e-7,4.360561564376018e-9,-4.629051604366102e-9,7.615864864136227e-12,1.3627645788815926e-13,0.5295442458167922,0.6265698022312309,0.9537392863877378,0.002623850350131749
0.005,0.9434834470239016,-0.10158474023899948,0.6408411758374966,-0.08725463193138124,0.6308436436343399,-0.15563356660125763,0.25645233408590934,0.01788828133786624,0.0007737400305708538,-0.0002593583315627098,0.0700606916363783,-0.0029332465249214913,1.0703502468171502,1.4166587772535495,1.416669459678087,1.4177893481427395,0.0009637049134672202,7.68105532364591e-5,0.00013487145621510744,0.055606977998896044,2.2795783710347675e-7,4.383952164341407e-9,-5.40039895712833e-9,7.127308234584823e-12,1.3700835287048043e-13,0.5321541306092907,0.6251400335698521,0.9548590566628758,0.002538656337220259
0.0051,0.9447034442827968,-0.10247870457100593,0.6416764320165061,-0.08794892866676547,0.6317097191098172,-0.15646514302430042,0.25778985548255356,0.018132967802700288,0.0007771925118897053,-0.0002618419403597932,0.07005643606651385,-0.002938111789707742,1.0711135160096843,1.413914323003396,1.4139239308318683,1.414933306486594,0.0009676618238410538,7.681196752757751e-5,0.0001362391543190746,0.05560618181087368,2.1062823224089174e-7,4.4057240379769046e-9,-5.717976472160796e-9,6.579964411891458e-12,1.3768898327431905e-13,0.5360600829439313,0.6230002424729512,0.9565349043221545,0.0024111550182844763
0.0052,0.9458748598074866,-0.10334821901977402,0.642478354137392,-0.08862381781803617,0.6325402429540806,-0.15727224263496395,0.2591290483812155,0.018377928699542793,0.0007805087604410335,-0.00026425403715915564,0.07005227420253586,-0.0029430379558700584,1.0718324302192024,1.411449834194892,1.4114584294289771,1.4123627120138413,0.0009711504715888199,7.681337804057198e-5,0.00013753239423943453,0.05560545468198805,1.923268449613445e-7,4.425825722964073e-9,-5.69624363670918e-9,6.004527242598398e-12,1.383169131684449e-13,0.5402285294435261,0.6207166496524137,0.9583233750229506,0.002275085148288844
0.0053,0.9469997513816638,-0.10419399428348392,0.6432481761246858,-0.08927959362926047,0.6333366305368529,-0.15805555763659004,0.2604696563351238,0.01862312112609358,0.000783694064747219,-0.00026659633388839823,0.07004820235955372,-0.0029480230943352364,1.0725099952678967,1.4092466280295917,1.409254283724744,1.4100605303269718,0.0009742245728933615,7.681478517263299e-5,0.00013875552533178508,0.055604790033834436,1.7405027526110213e-7,4.444205756984477e-9,-5.449659938019156e-9,5.431690573247891e-12,1.3889070662162786e-13,0.5436258967308881,0.6188554758201253,0.9597810144226421,0.002164185482197801
0.0054,0.9480801767890208,-0.10501674106031579,0.6439871319029188,-0.08991655034450548,0.6341002972278569,-0.15881578023252058,0.2618114228975071,0.018868502180052444,0.0007867537133306429,-0.000268870542475122,0.07004421685267684,-0.0029530652760300716,1.07314921697796,1.4072860217090497,1.4072928219744982,1.4080097270284766,0.0009769378439375216,7.681618932095115e-5,0.0001399128969517243,0.05560418128800808,1.5679512313643214e-7,4.460812677719675e-9,-5.092684863336401e-9,4.892148250382203e-12,1.3940892770263768e-13,0.5452186114288298,0.6179829416879719,0.9604643681786058,0.0021121947749757923
0.0055,0.9491180185397879,-0.10581696729612998,0.644696372431841,-0.09053508931758952,0.634832669234685,-0.15955359388627588,0.26315409576186144,0.019114029674938412,0.0007896928943533183,-0.00027107836312840165,0.07004031405945804,-0.002958162608869831,1.0737530300233007,1.4055444855883164,1.4055505194211606,1.406187409394455,0.00097934059974457,7.681759087224907e-5,0.00014100869215204814,0.05560362184805105,1.411831732452771e-7,4.475704547239153e-9,-4.70386777232439e-9,4.4045587813512015e-12,1.398735280212444e-13,0.545711402069512,0.6177234544865332,0.960757390078113,0.0020894832159326386
0.0056,0.9501146962596645,-0.1065949540168963,0.645376903042695,-0.0911357808325354,0.6355349874687437,-0.16026959409416525,0.26449745815519604,0.019359667357250053,0.0007925160622943908,-0.0002732213893386035,0.07003649088693847,-0.002963313402052844,1.07432364054185,1.4039969229570395,1.4040022703255635,1.40456721452046,0.0009814648267180515,7.68189900982219e-5,0.00014204609775871118,0.055603106868122434,1.2699877262229693e-7,4.4891064910225755e-9,-4.284582347294072e-9,3.961532673674563e-12,1.4029156887749242e-13,0.5471713507324274,0.6169560599252893,0.9616361380800672,0.0020213338449502952
0.0057,0.9510716473039857,-0.10735121634373776,0.6460297883230788,-0.0917191054634476,0.6362083436581556,-0.1609643323186118,0.2658413099148685,0.01960538169957481,0.0007952273573653249,-0.0002753011633283,0.07003274448822669,-0.0029685160327534597,1.0748628876061492,1.4026265036113237,1.4026312377173018,1.4031316800694662,0.0009833363851630738,7.682038721113218e-5,0.00014302793180818332,0.05560263274909436,1.1416969844394805e-7,4.501147973615525e-9,-3.8520602942612175e-9,3.5608689801855352e-12,1.4066711301094212e-13,0.5492548279873607,0.6158609192845592,0.962890190035037,0.0019240786002537097
0.0058,0.9519903107755786,-0.10808627266004736,0.6466560939832466,-0.09228554225831669,0.6368538285626876,-0.1616383598482278,0.2671854509358872,0.019851139183621025,0.0007978309188934956,-0.00027731922713217553,0.07002907201727485,-0.002973768878193885,1.075372608823845,1.4014164908461795,1.4014206781958685,1.4018634503770322,0.0009849811317068017,7.682178242299547e-5,0.00014395701175480517,0.05560219589925104,1.0262807781581226e-7,4.511956876222475e-9,-3.423962369866253e-9,3.2005098170325377e-12,1.4100417395783878e-13,0.5515878900403305,0.6146345890879151,0.9642944679179195,0.0018151729136816344
0.0059,0.95287212577727,-0.10880064134921807,0.6472568857334542,-0.09283557026513324,0.6374725329421065,-0.16229222797162568,0.26852968111326053,0.020096906291097047,0.0008003308862062782,-0.00027927712278491454,0.07002547062803519,-0.0029790703155963293,1.0758546418025843,1.4003501479566172,1.4003538483607576,1.400745169778717,0.0009864249229763994,7.682317594582726e-5,0.00014483615505291728,0.05560179272687671,9.230603784347112e-8,4.5216610800478984e-9,-3.0179493307496023e-9,2.8783973003639784e-12,1.4130676525442746e-13,0.5537965930973555,0.6134736258589294,0.9656238937036125,0.0017120722170728183
0.006,0.9537185314118868,-0.1094948407946429,0.6478332292839561,-0.0933696685318878,0.6380655475561795,-0.16292648797741777,0.2698738003419969,0.02034264950371122,0.0008027313986310472,-0.00028117639232120125,0.07002193747445984,-0.002984418722183,1.0763108241500137,1.3994107382376468,1.3994140048114627,1.3997594826100799,0.0009876936155990312,7.682456799164304e-5,0.00014566817915686025,0.055601419640255556,8.313570563250642e-8,4.530388466296268e-9,-2.651681933551695e-9,2.5924735463282743e-12,1.4157890043695342e-13,0.5555069933644549,0.6125745861211744,0.9666533893670128,0.0016322319422660133
0.0061,0.9545309667822561,-0.11016938937971482,0.6483861903450074,-0.09388831610657095,0.6386339631646736,-0.16354169115421635,0.27121760851710464,0.02058833530317188,0.000805036595495178,-0.0002830185777757201,0.07001846971050103,-0.002989812475176105,1.0767429934737796,1.398581524984279,1.3985844041474769,1.39888903320668,0.0009888130662018611,7.682595877245836e-5,0.00014645590152097458,0.05560107304767179,7.50492082884999e-8,4.5382669161720565e-9,-2.342820934912959e-9,2.3406806710738406e-12,1.4182459304166177e-13,0.556345147047647,0.6121340263982227,0.9671578768830182,0.0015931075210999708
0.0062,0.9553109197453471,-0.11082483148849169,0.6489168116648332,-0.09439194053746876,0.6391788812701195,-0.1641384069883678,0.27256090393545573,0.02083392971780326,0.0008072506407363519,-0.00028480523213733177,0.07001506446944912,-0.002995249931501909,1.0771529219936449,1.3978467084944382,1.3978492396240958,1.398117299623349,0.0009898074085376947,7.682734848684488e-5,0.0001472020983075673,0.05560074964587202,6.791741113834889e-8,4.545425016512022e-9,-2.0918483094991985e-9,2.1188533389177184e-12,1.4204786078287257e-13,0.5564903762423941,0.6120562791721899,0.9672919355799772,0.0015826218028759606
0.0063,0.956059730141019,-0.11146169559443343,0.6494259339772801,-0.09488084747423771,0.6397012537714973,-0.16471717543537068,0.2739035143053261,0.02107940312544293,0.000809377109330499,-0.00028653778592383703,0.07001171929411193,-0.0030007295958871046,1.0775418443994038,1.3971972533266688,1.3971994705541553,1.397434583259672,0.0009906899330888136,7.68287372492689e-5,0.00014790888946696675,0.05560044763959023,6.154002788494009e-8,4.551948102682924e-9,-1.8687811721375644e-9,1.920362101589558e-12,1.4225133734573712e-13,0.5569294536331517,0.6118201026885377,0.9677342892122105,0.0015479759260563011
0.0064,0.9567784568759871,-0.11208041516947762,0.6499142939828381,-0.09535539729930936,0.6402018689095127,-0.16527845395971044,0.2752452979054988,0.021324731102369418,0.0008114189871562712,-0.0002882175289344731,0.07000843214798963,-0.0030062501649691254,1.077910731953193,1.3966270826361205,1.3966290174935823,1.396834517908728,0.000991469876990636,7.683012514300813e-5,0.00014857795307646407,0.05560016564474503,5.5846117278434576e-8,4.5578816875564744e-9,-1.6707630911364771e-9,1.7430127773176103e-12,1.4243643955452384e-13,0.5576244148697195,0.611446288175406,0.9684344360057453,0.0014931392573963042
0.0065,0.9574681521757831,-0.11268142104267978,0.6503826275614286,-0.09581595339004438,0.6406815117446535,-0.16582269790756185,0.27658611359233387,0.021569889330398977,0.0008133792492117262,-0.0002898457481647965,0.07000520100247701,-0.003011810339424995,1.0782605541314179,1.3961301314651207,1.3961318129438973,1.3963107596890885,0.000992156478797436,7.683151225135868e-5,0.00014921096146086266,0.055599902272527715,5.0769378976412205e-8,4.563270587106852e-9,-1.4960855311844394e-9,1.5847705950157641e-12,1.4260456363915019e-13,0.558497789840547,0.6109765062332291,0.9693143277942358,0.0014242246599064734
0.0066,0.958129868265939,-0.11326514404309555,0.6508316705929734,-0.09626287912380357,0.6411409673374077,-0.16635036262509983,0.2779258202221914,0.021814853491347905,0.0008152608704949224,-0.000291423730610364,0.07000202382896889,-0.0030174088199317376,1.078592280410483,1.3957003348559958,1.3957017894066213,1.395856964719325,0.000992758977063489,7.683289865761669e-5,0.00014980958694496587,0.05559965613412964,4.624351263645264e-8,4.568159617308235e-9,-1.34303995696995e-9,1.443600783597905e-12,1.4275710582953354e-13,0.5594721084340838,0.6104524274624407,0.9702959164113354,0.001347344996597311
0.0067,0.9587646573719866,-0.11383201499978052,0.6512621589573944,-0.09669653787794767,0.641581020748263,-0.16686190345849927,0.2792642766514317,0.022059599267032475,0.0008170668260039178,-0.000292952763266732,0.06999889859886008,-0.0030230443071663777,1.0789068802667945,1.3953316278510741,1.3953328793832755,1.3954667891180101,0.0009932866103430696,7.683428444507831e-5,0.00015037550185357715,0.05559942584074213,4.220221791613575e-8,4.572593594134804e-9,-1.2099178331815136e-9,1.317468571977922e-12,1.4289546235559136e-13,0.5604699005387801,0.6099157224634751,0.9713011536906984,0.0012686131304793216
0.0068,0.9593735717194577,-0.11438246474179023,0.6516748285346131,-0.0971172930298374,0.6420024570377071,-0.167357775753935,0.2806013417364149,0.022304102339268966,0.0008188000907367705,-0.0002944341331294573,0.06999582328354538,-0.0030287155018059396,1.0792053231767573,1.3950179454926823,1.395019015375381,1.3951338890037148,0.0009937486171904529,7.683566969703968e-5,0.00015091037851149987,0.05559921000355651,3.857919447304137e-8,4.576617333560736e-9,-1.095010624507633e-9,1.204339189069704e-12,1.4302102944724103e-13,0.5614136960430852,0.6094080618367663,0.9722519914659785,0.0011941419245630085
0.0069,0.9599576635338843,-0.11491692409818029,0.6520704152045512,-0.09752550795683354,0.6424060612662283,-0.16783843485758201,0.28193687433350106,0.02254833838987366,0.0008204636396915385,-0.0002958691271940964,0.06999279585441959,-0.0030344211045274473,1.079488578616777,1.394753222823148,1.3947541298844588,1.3948519204950116,0.0009941542361599134,7.683705449679692e-5,0.00015141588924353738,0.055599007233764125,3.530814196474924e-8,4.58027565156021e-9,-9.966097956368087e-10,1.1021778637871373e-12,1.4313520333440003e-13,0.5622260248354493,0.6089711161827482,0.9730703815708298,0.001130044241858874
0.007,0.960517985040798,-0.11543582389800629,0.6524496548471307,-0.09792154603629681,0.6427926184943142,-0.16830433611561507,0.2832707332990504,0.02279228310066283,0.00082206044786628,-0.00029725903245620577,0.06998981428287751,-0.003040159816007925,1.0797576160632585,1.3945313948847984,1.3945321554120298,1.3946145397104717,0.0009945127058057263,7.683843892764622e-5,0.0001518937063744931,0.055598816142556295,3.232276004883919e-8,4.5836133641074056e-9,-9.13006811257544e-10,1.0089498250441107e-12,1.432393802469857e-13,0.5628294168043219,0.6086465561018551,0.9736782758389062,0.0010824329453774223
0.0071,0.9610555884657306,-0.11593959497032379,0.6528132833422731,-0.09830577064558799,0.6431629137824527,-0.16875593487420915,0.28460277748942303,0.02303591215345276,0.0008235934902590529,-0.0002986051359113422,0.06998687654031398,-0.0030459303369243973,1.0800134049926076,1.3943463967199605,1.3943470244596148,1.3944154027686666,0.0009948332646821665,7.683982307288367e-5,0.00015234550222917046,0.05559863534112435,2.955674838289101e-8,4.586675287176502e-9,-8.42493136058341e-10,9.22620301754512e-13,1.4333495641491556e-13,0.5631464018381527,0.6084760521945209,0.9739976261038614,0.0010574208981291567
0.0072,0.961571526848923,-0.11642867741466259,0.6531620361911322,-0.09867854352537245,0.6435177289620965,-0.16919368940004437,0.2859328659376701,0.023279201210074506,0.0008250657347430115,-0.0002999087345290803,0.06998398060484624,-0.0030517313609074626,1.0802568830851993,1.394192752566795,1.3941932590232917,1.3942488035885447,0.0009951242140446895,7.684120700986238e-5,0.00015277291179600122,0.055598463533855544,2.6960504443335218e-8,4.58949951730588e-9,-7.82084341917724e-10,8.41650508753147e-13,1.4342311719420299e-13,0.5631945268869726,0.6084516252339354,0.9740617129520932,0.001052365057016793
0.0073,0.9620666917761453,-0.11690349776169393,0.6534965317821083,-0.0990401817535069,0.6438577105765031,-0.16961801522296965,0.28726088256037896,0.023522129834161642,0.0008264796613474233,-0.00030117102470252283,0.06998112480110515,-0.0030575617132930664,1.0804886794509148,1.3940684918818882,1.3940688880431744,1.3941127766813326,0.0009953880045444905,7.684259077284408e-5,0.00015317711535076553,0.05559830007805821,2.4557875390625394e-8,4.5920903474365165e-9,-7.256776654634725e-10,7.667058340070728e-13,1.4350399062757648e-13,0.5633003083273496,0.6084029101719508,0.9742557953536873,0.0010369597490995364
0.0074,0.9625417659352704,-0.11736439783793848,0.6538172440534434,-0.09939095820857688,0.6441833586704535,-0.1700292528401583,0.2885867412641175,0.02376468263985905,0.0008278371888591243,-0.00030239300361573085,0.0699783078402439,-0.003063420436393083,1.0807092673369896,1.3939717508520295,1.3939720471789048,1.3940054044872108,0.0009956265720329433,7.684397438529045e-5,0.00015355899403024596,0.05559814447171976,2.234319084105211e-8,4.594458610914095e-9,-6.72560842526689e-10,6.976031080452456e-13,1.435779144557813e-13,0.5634852955655101,0.6083177188122313,0.9745952005207804,0.0010100194337470704
0.0075,0.9629974220400712,-0.11781171324923152,0.6541246402757709,-0.09973114409921596,0.6444951672191311,-0.1704277385265237,0.28991035731587733,0.024006844482524943,0.0008291402115350392,-0.0003035756567023388,0.06997552844986729,-0.003069306584388559,1.0809191204371726,1.393900527225343,1.3939007335782396,1.3939246164237327,0.0009958420564455844,7.684535787160462e-5,0.0001539194240615878,0.055597996196723426,2.030533418002867e-8,4.596617082928234e-9,-6.225844696552104e-10,6.33998709192261e-13,1.4364528756772898e-13,0.5637336356383075,0.6082033518501822,0.975050842243647,0.0009738528314434103
0.0076,0.9634343328043204,-0.11824577960140836,0.654419187719724,-0.1000610106340577,0.6447936301977194,-0.1708138085569793,0.2912316459826502,0.024248600217517555,0.0008303906236320931,-0.00030471996939598157,0.06997278535758007,-0.003075219211460542,1.0811187124452124,1.393852818749953,1.3938529443889354,1.3938683419084514,0.0009960365977179514,7.684674125618968e-5,0.00015425928167193647,0.05559785473495245,1.843318879296834e-8,4.59857853866855e-9,-5.755991433968722e-10,5.755490157727123e-13,1.4370650885233099e-13,0.5640294755825951,0.6080671099812089,0.9755936343125615,0.0009307686626725694
0.0077,0.9638531709417906,-0.11866693250030426,0.6547013536559357,-0.10038082902173558,0.6450792415814016,-0.17118779920643848,0.2925505225314278,0.024489934700195087,0.0008315903194072104,-0.00030582692713029374,0.069970077290987,-0.003081157371790077,1.0813085170548573,1.3938266231739824,1.3938266767587468,1.3938345103589203,0.0009962123357855806,7.684812456344869e-5,0.00015457944308843734,0.05559771956829006,1.6715638065284435e-8,4.600355753324662e-9,-5.314554602995113e-10,5.219104061111949e-13,1.437619771984987e-13,0.5643569624352265,0.6079162939007164,0.9761944905177982,0.0008830756479185623
0.0078,0.9642546091662545,-0.11907550755175446,0.6549716053550396,-0.10069087047088315,0.6453524953453613,-0.1715500467498147,0.2938669022292018,0.02473083278591576,0.0008327411931173161,-0.0003068975153389097,0.06996740297769287,-0.003087120119558212,1.0814890079598558,1.3938199382455554,1.3938199278354306,1.3938210511926918,0.0009963714105840095,7.684950781778478e-5,0.00015488078453823574,0.05559759017861948,1.5141565382390252e-8,4.601961502086185e-9,-4.900040169109644e-10,4.727392585323038e-13,1.4381209149514368e-13,0.5647002432330551,0.6077582043041103,0.9768243246496312,0.000833082507665404
0.0079,0.9646393201914849,-0.11947184036159428,0.6552304100876686,-0.10099140619013396,0.6456138854647819,-0.1719008874620213,0.29518070034296395,0.0249712793300378,0.000833845139019335,-0.00030793271945546424,0.06996476114530241,-0.0030931065089459925,1.0816606588539566,1.3938307617127956,1.3938306947667427,1.3938258938273198,0.000996515962048775,7.685089104360103e-5,0.00015516418224847709,0.05559746604782395,1.3699854129699058e-8,4.603408560142738e-9,-4.5109540977906693e-10,4.2769195136063283e-13,1.4385725063117739e-13,0.5650434650129342,0.6076001418867957,0.9774540504983351,0.0007830979623971076
0.008,0.9650079767312545,-0.11985626653565896,0.6554782351244562,-0.1012827073881215,0.6458639059148467,-0.17224065761797175,0.29649183213970576,0.025211259187919416,0.0008349040513701919,-0.000308933524913592,0.06996215052142041,-0.0030991155941344655,1.0818239434309076,1.3938570913238268,1.3938569747004388,1.393846967680357,0.0009966481301154138,7.685227426530052e-5,0.00015543051244630674,0.05559734665778671,1.2379387692624185e-8,4.604709702683936e-9,-4.145802354516566e-10,3.8642486292077786e-13,1.4389785349551125e-13,0.5653707748117175,0.6074494073441778,0.9780545818541843,0.0007354307325976889
0.0081,0.9653612514993358,-0.12022912167978382,0.6557155477360354,-0.10156504527347937,0.6461030506707393,-0.17256969349257945,0.2978002128864191,0.025450757214918827,0.0008359198244268113,-0.0003099009171469275,0.06995956983365162,-0.0031051464293046773,1.081979335384458,1.3938969248267727,1.3938967647842753,1.3938822021693569,0.0009967700547194632,7.685365750728635e-5,0.00015568065135887,0.05559723149039098,1.1169049456578907e-8,4.6058777048994e-9,-3.803090904765692e-10,3.4859437153733293e-13,1.4393429897705678e-13,0.5656663196662582,0.6073133013716621,0.9785968325074529,0.0006923895387511615
0.0082,0.9656998172095018,-0.12059074139980412,0.6559428151930395,-0.10183869105484106,0.646331813707643,-0.17288833136075782,0.2991057578500956,0.02568975826639425,0.0008368943524461183,-0.00031083588158910535,0.0699570178096008,-0.003111198068637675,1.082127308408356,1.393948259969757,1.3939480621660074,1.3939295267118719,0.00099688387579646,7.685504079396163e-5,0.00015591547521331237,0.05559712002752001,1.0057722806976497e-8,4.606925341978743e-9,-3.4813257140164063e-10,3.138568555348923e-13,1.4396698596472544e-13,0.5659142466134098,0.6071991246646535,0.9790517162484154,0.0006562831013415392
0.0083,0.9660243465755249,-0.12094146130155511,0.6561605047661019,-0.1021039159408401,0.6465506890007413,-0.17319690749742025,0.3004083822977269,0.025928247197703907,0.0008378295296850377,-0.00031173940367376033,0.06995449317687275,-0.0031172695663145037,1.08226833619635,1.3940090945009036,1.3940088639933919,1.3939868707254561,0.000996991733281941,7.685642414972943e-5,0.00015613586023677912,0.05559701175105702,9.034291129230288e-9,4.607865389111587e-9,-3.1790127477470826e-10,2.8186869323805173e-13,1.439963133474287e-13,0.5660987026900259,0.6071141779185576,0.9793901468673463,0.0006294201408528374
0.0084,0.966335512311178,-0.12128161699087209,0.6563690837258556,-0.10236099114011005,0.6467601705252177,-0.1734957581774802,0.3017080014963048,0.026166208864206005,0.0008387272504004939,-0.0003126124688345269,0.0699519946630722,-0.003123359976516212,1.082402892442189,1.3940774261683362,1.3940771674141843,1.3940521636276617,0.0009970957671114437,7.685780759899285e-5,0.00015634268265641562,0.05559690614288523,8.087637808753554e-9,4.608710621487546e-9,-2.894657971436081e-10,2.522862629714054e-13,1.44022680014078e-13,0.5662038349329599,0.6070657618287795,0.9795830381545195,0.00061410937776907
0.0085,0.966633991865487,-0.12161154890392253,0.6565690223543257,-0.10261019086895719,0.64696075525767,-0.1737852237330036,0.3030045300085943,0.026403627970910167,0.0008395894213042755,-0.00031345607538828057,0.06994952098824277,-0.0031294683423933062,1.082531446118242,1.3941513070390428,1.3941510238912742,1.394123391405364,0.0009971979176935425,7.685919116474382e-5,0.00015653681328232924,0.0555968026990336,7.207616493442965e-9,4.6094736287003066e-9,-2.627591226749971e-10,2.247956337148329e-13,1.440464792710001e-13,0.5662232426171937,0.607057116124426,0.9796222770555028,0.000610988529138521
0.0086,0.9669204002163485,-0.1219316020331598,0.6567607445676418,-0.10285178398844777,0.6471528886748299,-0.1740656391661435,0.30429789183478273,0.026640490556086697,0.0008404177650088402,-0.00031427122229606553,0.06994707100760199,-0.0031355937287892224,1.0826543347967497,1.39422975537323,1.3942294511865014,1.3941995409098014,0.0009972978048909543,7.686057485044575e-5,0.00015671891799412015,0.055596701162574445,6.394771328059304e-9,4.610162516515914e-9,-2.3839285546633474e-10,1.9941022790945335e-13,1.44067966130366e-13,0.5662341306844471,0.6070552867498973,0.9796818495836521,0.0006061917122896849
0.0087,0.9671951266765242,-0.12224201989477639,0.6569445182577002,-0.10308596073055883,0.6473368507783377,-0.17433723698393563,0.30558804481254814,0.026876788597265368,0.0008412133732751466,-0.0003150586161717357,0.06994464400347883,-0.0031417354927866323,1.082771755926473,1.3943123731040772,1.394312051019014,1.3942801967451945,0.0009973952205199123,7.686195865490362e-5,0.00015688939978512269,0.05559660141996071,5.647690727696373e-9,4.610781167150459e-9,-2.1638057629291864e-10,1.7608403121991062e-13,1.4408726210844118e-13,0.5662559299636685,0.6070516241123844,0.9798011212730059,0.0005965878820259838
0.0088,0.9674585307843687,-0.12254302830393073,0.6571205911496191,-0.1033128987852151,0.6475129004886409,-0.17460023312647815,0.30687495123484315,0.027112514896671224,0.000841977255878675,-0.0003158189142821628,0.06994223931231867,-0.0031478930378466964,1.0828839007001514,1.3943987329007226,1.3943983958778654,1.39436491204487,0.0009974902918715707,7.686334257871668e-5,0.000157048644418496,0.05559650334917593,4.96322154653364e-9,4.611333343359924e-9,-1.965454633663783e-10,1.5471777676961774e-13,1.4410448449281768e-13,0.5662872933525558,0.6070463545472197,0.979972721642838,0.0005827705140180447
0.0089,0.9677109720782361,-0.12283485307578124,0.6572892109685173,-0.10353277584234133,0.6476812967261875,-0.17485484353386932,0.3081585733946208,0.027347662256529293,0.0008427104225949051,-0.00031655277389421846,0.06993985627056695,-0.003154065767430575,1.0829909603105254,1.3944884074323043,1.394488058252109,1.3944532399421552,0.0009975831462370828,7.686472662248423e-5,0.00015719703765739948,0.05559640682820362,4.338210638750607e-9,4.611822807900298e-9,-1.7871069489834464e-10,1.3521219768198892e-13,1.4411975057108754e-13,0.5663268737488065,0.6070397043897352,0.9801892802124226,0.0005653330839364953
0.009,0.9679528100964808,-0.12311772002548642,0.6574506254395133,-0.1037457695918622,0.6478422984114248,-0.17510128414620735,0.30943887358483396,0.027582223479064628,0.0008434138831993176,-0.00031726085227477423,0.06993749421466905,-0.0031602530849994285,1.0830931259503354,1.3945809693679603,1.3945806106307985,1.3945447335703782,0.000997673910907602,7.686611078680556e-5,0.00015733496526499247,0.055596311735027305,3.769504858526747e-9,4.612253323527564e-9,-1.6269944910044734e-10,1.1746802708043724e-13,1.441331776308428e-13,0.5663733240501185,0.6070318999752635,0.9804434265010337,0.0005448690674519628
0.0091,0.9681844043774575,-0.12339185496820469,0.6576050822877252,-0.10395205772370247,0.6479961644648009,-0.1753397709035905,0.3107158140984357,0.027816191366502263,0.0008440886474673923,-0.00031794380669070176,0.06993515248107038,-0.0031664543940144174,1.0831905888123206,1.3946759913768285,1.3946756255029866,1.394638946062866,0.0009977627131742821,7.686749507227997e-5,0.00015746281300443426,0.055596217947630526,3.2539510600415266e-9,4.612628652997712e-9,-1.483349041843163e-10,1.0138599808837583e-13,1.4414488295967547e-13,0.5664252971541893,0.6070231676391369,0.9807277900279451,0.0005219719402350735
0.0092,0.96840611445952,-0.12365748371909455,0.6577528292382723,-0.10415181792778684,0.6481431538067632,-0.17557051974611698,0.31198935722837867,0.028049558721067236,0.0008447357251746093,-0.00031860229440887274,0.0699328304062163,-0.003172669097936702,1.0832835400892211,1.394773046128047,1.3947726753577265,1.394735430552946,0.0009978496803282762,7.686887947950673e-5,0.0001575809666388842,0.055596125343996806,2.7883960974744468e-9,4.612952559066727e-9,-1.354402383615821e-10,8.68668438292187e-14,1.441549838451776e-13,0.5664814459587165,0.6070137337166873,0.9810350003124311,0.0004972351779564556
0.0093,0.9686182998810232,-0.12391483209331441,0.6578941140162726,-0.10434522789404006,0.6482835253577598,-0.17579374661388505,0.31325946526761606,0.02828231834498459,0.0008453561260964488,-0.00031923697269615884,0.06993052732655226,-0.0031788966002274433,1.0833721709737774,1.3948717062907539,1.3948713326840723,1.3948337401739463,0.0009979349396607386,7.687026400908518e-5,0.0001576898119315016,0.05559603380210967,2.3696868250049765e-9,4.613228804490595e-9,-1.2383862984387453e-10,7.38112974263789e-14,1.4416359757494126e-13,0.5665404233613979,0.6070038245432476,0.9813576868737657,0.00047125225628673616
0.0094,0.9688213201803211,-0.12416412590602276,0.6580291843468445,-0.10453246531238684,0.6484175380382378,-0.1760096674469929,0.31452610050910057,0.028514463040479363,0.0008459508600083909,-0.00031984849881943163,0.06992824257852363,-0.0031851363043478003,1.0834566726587291,1.394971544534087,1.3949711699710767,1.3949334280591938,0.0009980186184628222,7.687164866161455e-5,0.0001577897346454458,0.05559594319995265,1.994670096812592e-9,4.6134611520253e-9,-1.1335325684282352e-10,6.212009200326981e-14,1.4417084143655838e-13,0.566600882259931,0.6069936664541498,0.9816884792312226,0.0004446166508965417
0.0095,0.9690155348957682,-0.12440559097237801,0.658158287955107,-0.10471370787275189,0.6485454507686454,-0.17621849818553872,0.31578922524578523,0.028745985609776595,0.0008465209366859158,-0.00032043753004556286,0.06992597549857582,-0.0031913876137589347,1.0835372363368165,1.3950721335271845,1.3950717597077928,1.395034047342016,0.0009981008440256805,7.687303343769416e-5,0.00015788112054387608,0.055595853415509267,1.6601927670767842e-9,4.613653364426832e-9,-1.0380729757005952e-10,5.1693960683305124e-14,1.441768327176211e-13,0.5666614755520135,0.6069834857847262,0.9820200069040761,0.00041792183745650033
0.0096,0.9692013035657188,-0.12463945310753866,0.6582816725661783,-0.10488913326505996,0.6486675224694302,-0.17642045476962084,0.31704880177062295,0.028976878855101328,0.0008470673659045035,-0.0003210047236414241,0.06992372542315423,-0.003197649931922006,1.0836140532007792,1.3951730459391845,1.3951726743832746,1.3951351511557406,0.0009981817436404675,7.68744183379233e-5,0.00015796435538995186,0.055595764326763046,1.363101689977028e-9,4.613809204451175e-9,-9.502393023721241e-11,4.243363658989815e-14,1.4418168870572137e-13,0.5667208561353431,0.6069735088703089,0.9823448994116003,0.00039176129163723885
0.0097,0.9693789857285272,-0.12486593812666312,0.6583995859051769,-0.10505891917923574,0.6487840120610396,-0.1766157531393374,0.31830479237656656,0.029207135578678604,0.0008475911574396341,-0.00032155073687388687,0.06992149168870425,-0.0032039226622981756,1.0836873144433576,1.3952738544392247,1.3952734864865748,1.395236292633695,0.0009982614445983365,7.687580336290127e-5,0.00015803982494683234,0.055595675811697526,1.1002437196927985e-9,4.613932434854316e-9,-8.682633305591218e-11,3.423985284646213e-14,1.4418552668845126e-13,0.5667776769076174,0.6069639620462305,0.982655786273069,0.0003667284891093841
0.0098,0.9695489409225478,-0.1250852718449099,0.6585122756972215,-0.10522324330520397,0.6488951784639218,-0.17680460923478666,0.3195571593565691,0.02943674858273345,0.000848093321066788,-0.000322076227009823,0.06991927363167126,-0.003210205208348603,1.0837572112572915,1.3953741316964434,1.395373768506747,1.3953370249092065,0.0009983400741904408,7.687718851322734e-5,0.00015810791497767695,0.05559558774829623,8.684657104035851e-10,4.61402681839224e-9,-7.90376842377892e-11,2.701334257641084e-14,1.4418846395340282e-13,0.566830590766534,0.6069550716478233,0.9829452970077565,0.00034341690554356405
0.0099,0.9697115286861352,-0.12529768007743738,0.6586199896674305,-0.10538228333288939,0.6490012805985241,-0.17698723899606686,0.3208058650035834,0.029665710669490926,0.000848574866561445,-0.00032258185131610404,0.0699170705885007,-0.003216496973534448,1.0838239348353207,1.3954734503799786,1.3954730929328443,1.3954369011156027,0.0009984177597079345,7.687857378950081e-5,0.00015816901124564493,0.055595500014542686,6.646145162888605e-10,4.614096117820936e-9,-7.148116199447326e-11,2.0654838903157415e-14,1.4419061778816807e-13,0.5668782506097906,0.6069470640104193,0.9832060611349365,0.00032242001661040513
0.01,0.9698671085576434,-0.12550338863940408,0.6587229755409227,-0.10553621695221671,0.6491025773852945,-0.17716385836327625,0.3220508716105624,0.02989401464117605,0.0008490368036990854,-0.0003230682670596017,0.06991488189563796,-0.0032227973613168726,1.0838876763701857,1.3955713831589684,1.3955710322539203,1.3955354743862107,0.0009984946284419705,7.687995919232097e-5,0.0001582234995138957,0.055595412488420426,4.855369915281106e-10,4.614144095896388e-9,-6.39799445375947e-11,1.5065074950115484e-14,1.44192105480339e-13,0.566919309335085,0.606940165469351,0.9834307081738831,0.00030433129798053534
0.0101,0.9700160400754267,-0.1257026233459684,0.6588214810428162,-0.10568522185311063,0.6491993277446805,-0.17733468327651297,0.32329214147045904,0.03012165330001388,0.0008494801422551893,-0.0003235361315071876,0.06991270688952844,-0.003229105775157036,1.083948627054626,1.3956675027025507,1.3956671589590284,1.3956322978543585,0.000998570807683703,7.688134472228712e-5,0.00015827176554558846,0.05559532504791296,3.280799903008127e-10,4.614174515374582e-9,-5.635721007878347e-11,1.014478384069839e-14,1.4419304431750768e-13,0.5669524198401146,0.6069346023599508,0.9836118676438704,0.0002897442253245814
0.0102,0.9701586827778398,-0.12589561001228883,0.6589157538982298,-0.10582947572549593,0.6492917905971297,-0.17749992967587533,0.3245296368762262,0.030348619448229447,0.0008499058920052368,-0.0003239861019257333,0.06991054490661752,-0.003235421618516099,1.0840069780813821,1.3957613816798633,1.3957610455372211,1.3957269246533734,0.000998646424724285,7.688273037999853e-5,0.00015831419510388265,0.05559523757100383,1.8909036678644459e-10,4.614191139011504e-9,-4.843613682966956e-11,5.794698698319494e-15,1.4419355158726614e-13,0.5669762350225773,0.6069306010175508,0.9837421690641726,0.0002792522743131705
0.0103,0.9702953962032369,-0.12608257445352383,0.6590060418322818,-0.10596915625929729,0.6493802248630901,-0.1776598135014615,0.3257633201208168,0.03057490588804779,0.000850315062724708,-0.0003244188355821105,0.06990839528335062,-0.003241744294855222,1.0840629206431935,1.3958525927600447,1.3958522644775528,1.395818907916583,0.0009987216068548703,7.688411616605452e-5,0.00015835117395193753,0.05559514993567656,6.541497516449138e-11,4.6141977295631424e-9,-4.00399030018833e-11,1.915552646392368e-15,1.4419374457720642e-13,0.5669894077801705,0.6069283877774835,0.9838142419540633,0.00027344892061693005
0.0104,0.9704265248382661,-0.12626373825364678,0.6590925818979055,-0.10610443743024395,0.6494648780661317,-0.1778145457919431,0.32699315580967536,0.030800505800004496,0.0008507086216047938,-0.0003248349771078849,0.06990625738585857,-0.0032480732221378634,1.084116631925463,1.3959407912277442,1.3959404709022674,1.3959078859935596,0.000998796411015898,7.68855020798193e-5,0.00015838306393110935,0.05559506204063606,-4.6008013646058303e-11,4.614197600902764e-9,-3.117055014579219e-11,-1.5875277168200993e-15,1.4419372681013032e-13,0.5669915056148651,0.6069282126878021,0.9838288285873751,0.0002722719671089715
0.0105,0.9705522266910483,-0.1264392581418114,0.6591754797756374,-0.1062354383322897,0.6495458578596497,-0.17796426693790263,0.32821913692859617,0.031025417143745432,0.0008510870090993471,-0.0003252349789782661,0.06990413094314539,-0.003254408023958772,1.0841681353089163,1.396026450215182,1.3960261379769385,1.3959943417943896,0.000998870272316168,7.688688810934887e-5,0.00015840995636585064,0.05559497399082144,-1.4662069137011266e-10,4.614189376287656e-9,-2.330770482080346e-11,-4.746389166868839e-15,1.4419345741840583e-13,0.5669900352281436,0.6069303620578667,0.9838541219566546,0.00027020928199733877
0.0106,0.970672644534958,-0.12660926333360736,0.659254831927282,-0.1063622577353427,0.6496232628426835,-0.17810909382846152,0.32944125830035165,0.03124963843399177,0.0008514506241439462,-0.0003256192143376142,0.06990201570509576,-0.0032607483870930776,1.0842174768686608,1.3961097421672959,1.3961094381542583,1.3960784498831955,0.0009989430212950343,7.688827424890986e-5,0.0001584319666743847,0.05559488581781732,-2.3686022091012444e-10,4.6141728513787675e-9,-1.673245595841754e-11,-7.572372984523054e-15,1.441929304491357e-13,0.5669870915412787,0.6069346650569959,0.9839047588114883,0.00026607982475588393
0.0107,0.9707879426635619,-0.12677388683888285,0.6593307502269149,-0.10648499811156899,0.6496972081498401,-0.17824914856063656,0.3306595113925337,0.03147316766128866,0.0008517999267128664,-0.00032598806793567356,0.0698999113782617,-0.0032670939822898337,1.0842647262863885,1.3961906841004275,1.3961903884288238,1.3961602246780376,0.0009990146343774576,7.688966049525905e-5,0.00015844924916680344,0.05559479751442451,-3.1720573874463206e-10,4.614148621553752e-9,-1.1336231719725486e-11,-1.0081543040677382e-14,1.441921643717569e-13,0.5669828465671737,0.6069408702415257,0.9839777802120069,0.00026012489820153575
0.0108,0.9708982853704279,-0.126933261667486,0.6594033465486119,-0.10660376193313462,0.649767808915726,-0.1783845532314446,0.3318738876727338,0.03169600281618125,0.0008521353767803833,-0.00032634192452218885,0.0698978176691952,-0.003273444480298095,1.0843099532437912,1.3962692930309204,1.3962690057952316,1.3962396805969755,0.0009990850879883998,7.689104684515318e-5,0.00015846195815319889,0.05559470907344379,-3.8813638135217335e-10,4.614117282190266e-9,-7.010460265818446e-12,-1.2289963206226442e-14,1.4419117765570653e-13,0.5669774723187323,0.6069487261677917,0.9840702272183408,0.000252585805151223
0.0109,0.9710038369491227,-0.12708752082926494,0.6594727327664485,-0.10671865167220561,0.6498351802749484,-0.17851542993790243,0.33308437860854373,0.03191814188921469,0.0008524574343207721,-0.0003266811688469045,0.06989573428444829,-0.003279799551866915,1.0843532274225611,1.3963455859751157,1.3963453072480787,1.39631683205807,0.0009991543585528217,7.689243329534902e-5,0.00015847024794366275,0.05559462048767594,-4.501312852112826e-10,4.614079428665961e-9,-3.6465697577877655e-12,-1.4213697352064738e-14,1.441899887704216e-13,0.5669711408088578,0.60695798139213,0.9841791408906202,0.0002437038484218747
0.011,0.9711047616932134,-0.12723679733406779,0.6595390207545001,-0.10682976980094806,0.6498994373621138,-0.17864190077702682,0.33429097566755533,0.03213958287093413,0.0008527665593083085,-0.00032700618565956516,0.06989366093057299,-0.0032861588677453465,1.0843946185043902,1.3964195799493564,1.3964193097819615,1.3963916934793805,0.0009992224224956842,7.689381984260335e-5,0.00015847427284828707,0.055594531749921745,-5.036695868004977e-10,4.614035656358494e-9,-1.135988356724564e-12,-1.586880934908689e-14,1.441886161853391e-13,0.5669640240504538,0.6069683844708761,0.9843015622889757,0.0002337203308304196
0.0111,0.9712012238962677,-0.1273812241917427,0.6596023223868427,-0.10693721879152795,0.6499606953118292,-0.1787640878458347,0.3354936703173602,0.03236032375188472,0.0008530632117172676,-0.0003273173597099153,0.06989159731412131,-0.0032925220986824433,1.0844341961709705,1.3964912919699846,1.3964910303914773,1.3964642792789674,0.0009992892562419489,7.68952064836729e-5,0.00015847418717716363,0.055594442852981985,-5.49230422598356e-10,4.613986560645517e-9,6.298557762799641e-13,-1.7271363068187505e-14,1.4418707836989612e-13,0.5669562940564236,0.606979683960366,0.9844345324735374,0.00022287655519378637
0.0112,0.9712933878518525,-0.12752093441213777,0.6596627495375516,-0.10704110111611137,0.6500190692587016,-0.17888211324134273,0.3366924540255501,0.03258036252261161,0.0008533478515219251,-0.00032761507574769947,0.06988954314164528,-0.00329888891542726,1.084472030103994,1.396560739053342,1.3965604860712226,1.3965346038748914,0.0009993548362165767,7.689659321531444e-5,0.00015847014524038438,0.05559435378965746,-5.872929290833925e-10,4.613932736904687e-9,1.7595344801345686e-12,-1.8437422380261108e-14,1.4418539379352968e-13,0.5669481228396709,0.6069916284169351,0.984575092504436,0.00021141382432890419
0.0113,0.9713814178535349,-0.12765606100510118,0.6597204140807024,-0.10714151924686435,0.6500746743373375,-0.1789960990605678,0.33788731825971663,0.03279969717365996,0.0008536209386965564,-0.00032789971852266225,0.0698874981196969,-0.003305258988728849,1.0845081899851527,1.3966279382157718,1.3966276938157942,1.3966026816852113,0.0009994191388445286,7.689798003428472e-5,0.00015846230134804122,0.05559426455274894,-6.18336242734145e-10,4.6138747805136545e-9,2.361619593748073e-12,-1.938305115620231e-14,1.4418358092567678e-13,0.566939682413099,0.6070039663969196,0.984720283441802,0.0001995734410527017
0.0114,0.9714654781948825,-0.12778673698048104,0.6597754278903708,-0.10723857565595293,0.6501276256823438,-0.17910616740052673,0.33907825448745166,0.033018325695574904,0.0008538829332154368,-0.0003281716727845482,0.0698854619548282,-0.0033116319893362646,1.0845427454961385,1.396692906473616,1.3966926706197893,1.3966685271279884,0.000999482140550766,7.689936693734054e-5,0.00015845080981022604,0.05559417513505721,-6.428395000291502e-10,4.613813286850076e-9,2.5446829560292764e-12,-2.012431326690571e-14,1.4418165823577448e-13,0.5669311447896116,0.6070164464566551,0.9848671463457653,0.00018759670818210765
0.0115,0.9715457331694622,-0.1279130953481255,0.6598279028406324,-0.10733237281554317,0.6501780384283273,-0.17921244035823627,0.34026525417634684,0.03323624607890159,0.0008541342950528417,-0.00032843132328310175,0.06988343435359118,-0.003318007587998561,1.0845757663186437,1.3967556608432163,1.3967554334778038,1.396732154621282,0.00099954381776025,7.69007539212386e-5,0.0001584358249370307,0.055594085529383074,-6.612818374469442e-10,4.6137488512916055e-9,2.4172964058869606e-12,-2.067727258326585e-14,1.441796441932598e-13,0.5669226819821119,0.6070288171524774,0.9850127222764568,0.00017572492853405118
0.0116,0.9716223470708413,-0.12803526911788268,0.6598779508055627,-0.10742301319780109,0.650226027709895,-0.1793150400307133,0.3414483087939939,0.033453456314185184,0.0008543754841830467,-0.0003286790547680675,0.06988141502253789,-0.00332438545546479,1.08460732213436,1.3968162183409158,1.3968159993844356,1.3967935785831527,0.0009996041468979416,7.69021409827357e-5,0.0001584175010385471,0.055593995728527294,-6.741423914660638e-10,4.613682069215896e-9,2.0880317822299307e-12,-2.1057992976177334e-14,1.441775572675698e-13,0.5669144660035036,0.607040827040722,0.9851540522940067,0.00016419940492546094
0.0117,0.9716954841925871,-0.1281533912996007,0.6599256836592372,-0.10751059927489277,0.6502717086616537,-0.1794140885149746,0.34262740980798456,0.033669954391970826,0.0008546069605803271,-0.0003289152519891901,0.06987940366822032,-0.003330765262484007,1.0846374826249794,1.3968745959830564,1.3968743853342807,1.3968528134316602,0.000999663104388802,7.69035281185886e-5,0.00015839599242486712,0.05559390572529066,-6.81900298565046e-10,4.613613536000603e-9,1.6654609239669786e-12,-2.128253831653474e-14,1.4417541592814148e-13,0.5669066688666902,0.6070522246777251,0.9852881774585454,0.00015326144017326562
0.0118,0.9717653088282665,-0.1282675949031277,0.6599712132757318,-0.1075952335189842,0.65031519641821,-0.17950970790803691,0.3438025486859104,0.03388573830280366,0.0008548291842189585,-0.0003291402996962138,0.06987739999719048,-0.003337146679805265,1.084666317472194,1.3969308107859801,1.3969306083219362,1.3969098735848648,0.0009997206666577925,7.690491532555405e-5,0.00015837145340608268,0.055593815512473964,-6.850346952224271e-10,4.61354384702338e-9,1.2581556700069063e-12,-2.136697247523265e-14,1.4417323864441186e-13,0.5668994625845749,0.6070627586198224,0.9854121388302034,0.00014315233709439443
0.0119,0.9718319852714471,-0.12837801293831183,0.6600146515291219,-0.10767701840224149,0.650356606114171,-0.17960202030691713,0.3449737168953634,0.03410080603722886,0.000855042615073216,-0.00032935458263888345,0.06987540371600041,-0.0033435293781776173,1.0846938963576958,1.3969848797660298,1.3969846853419987,1.3969647734608268,0.0009997768101298742,7.690630260038881e-5,0.00015834403829228567,0.05559372508287799,-6.840247179167438e-10,4.613473597661881e-9,9.746878592585029e-13,-2.1327359323165634e-14,1.4417104388581802e-13,0.5668930191700614,0.6070721774233496,0.985522977469111,0.00013411339850577587
0.012,0.971895677815696,-0.12848477841500122,0.660056110293483,-0.10775605639683065,0.6503960528841434,-0.17969114780863207,0.3461409059039351,0.03431515558579155,0.0008552477131173753,-0.00032955848556694346,0.06987341453120213,-0.003349913028350118,1.0847202889631768,1.3970368199395475,1.3970366333890651,1.3970175274776058,0.000999831511230008,7.690768993984964e-5,0.00015831390139356798,0.05559363442930352,-6.79349503126533e-10,4.613403383293761e-9,9.236293306305726e-13,-2.1179762731228286e-14,1.4416885012179694e-13,0.5668875106360532,0.6070802296446424,0.9856177344353986,0.0001263859272243391
0.0121,0.9719565507545801,-0.12858802434304403,0.6600957014428909,-0.10783244997491771,0.6504336518627339,-0.1797772125101985,0.3473041071792171,0.03452878493903688,0.0008554449383257119,-0.0003297523932301384,0.06987143214934764,-0.003356297301071821,1.0847455649703293,1.3970866483228754,1.3970864694577325,1.3970681500532625,0.0009998847463831555,7.690907734069332e-5,0.00015828119702002147,0.05559354354455134,-6.714881873303312e-10,4.613333799296673e-9,1.213551923031905e-12,-2.0940246570315183e-14,1.441666758217857e-13,0.5668831089954538,0.6070866638400367,0.9856934507891968,0.00012021122606701278
0.0122,0.9720147683816671,-0.12868788373228834,0.6601335368514211,-0.10790630160866875,0.6504695181845495,-0.1798603365086332,0.3484633121888014,0.034741692087510025,0.0008556347506725008,-0.0003299366903782128,0.06986945627698897,-0.003362681867091779,1.0847697940608447,1.3971343819323558,1.3971342105425975,1.3971166556058563,0.0009999364920142775,7.691046479967658e-5,0.00015824607948173807,0.055593452421422225,-6.609199070066748e-10,4.613265441048273e-9,1.953027475371311e-12,-2.06248747113209e-14,1.4416453945522127e-13,0.5668799862611664,0.6070912285658682,0.9857471675906356,0.00011583059785072572
0.0123,0.9720704949905239,-0.12878448959258232,0.6601697283931492,-0.10797771377024981,0.6505037669841969,-0.17994064190095305,0.3496185124002795,0.03495387502175611,0.0008558176101320179,-0.0003301117617609112,0.06986748662067813,-0.0033690663971590465,1.0847930459164155,1.3971800377843313,1.3971798736382566,1.3971630585534478,0.0009999867245483352,7.69118523135562e-5,0.00015820870308880968,0.05559336105271697,-6.481237986341011e-10,4.613198903926213e-9,3.2506278265575603e-12,-2.0249711025140026e-14,1.4416245949154078e-13,0.5668783144460949,0.6070936723784728,0.9857759258998459,0.00011348534539240688
0.0124,0.9721238885198393,-0.12887797397332965,0.6602043834405711,-0.10804678800113315,0.6505365085188172,-0.18001824935867164,0.35076970037460686,0.035165331903548314,0.000855993958745358,-0.0003302779891500466,0.06986552289974783,-0.0033754505664411265,1.0848153856047935,1.3972236556307958,1.3972234984799836,1.3972073967620282,0.001000035426498311,7.691323987883323e-5,0.00015816921386939195,0.05559326943697326,-6.337089918940539e-10,4.613134649960257e-9,5.097157256013991e-12,-1.983294530756054e-14,1.4416045034092417e-13,0.5668779313119684,0.6070941084845147,0.9857809815518704,0.00011307264896046833
0.0125,0.9721750338616516,-0.12896844025240847,0.6602375583420723,-0.10811360231711135,0.6505677987436177,-0.18009324926531756,0.35191688018992845,0.0353760628742766,0.0008561640329500111,-0.0003304356698588641,0.06986356497401137,-0.003381834137415025,1.0848368350179938,1.397265419733608,1.3972652693514764,1.3972498578462096,0.0010000826336805293,7.691462749104573e-5,0.000158127674744209,0.055593177611185506,-6.188797795868615e-10,4.613072145822825e-9,6.762184441510277e-12,-1.9399765344198992e-14,1.4415849598324647e-13,0.5668766916686535,0.607094854694703,0.9857891061788573,0.00011240659218830029
0.0126,0.972223991983897,-0.12905595900835987,0.6602692936901753,-0.1081782099979353,0.6505976781689243,-0.18016570362678522,0.3530600583016807,0.03558606873885693,0.0008563280025492125,-0.00033058500685225725,0.06986161274075724,-0.0033882169496412366,1.0848574149973857,1.3973054065772261,1.3973052627461817,1.3972905194442502,0.001000128377229109,7.691601514803985e-5,0.00015808413746618328,0.05559308558845071,-6.038417384131773e-10,4.613011245703341e-9,8.118746092444857e-12,-1.8954498236310398e-14,1.441565919787779e-13,0.566874269168575,0.6070963129321204,0.9858049832535764,0.0001111049898866144
0.0127,0.9722708273954795,-0.12914059903044986,0.6602996326805777,-0.10824066315081522,0.6506261902551632,-0.18023567341045962,0.3541992404175731,0.035795350208302164,0.0008564860474086188,-0.0003307261981326356,0.06985966608930494,-0.0033945988450330066,1.0848771502550687,1.3973436645759962,1.3973435270821053,1.39732943033869,0.0010001726826874538,7.691740284806473e-5,0.00015803865999682915,0.05559299337504568,-5.886094867909595e-10,4.6129519489433356e-9,9.188878047198586e-12,-1.8497987514788636e-14,1.4415473828917088e-13,0.5668707688054258,0.607098419995228,0.9858279246469657,0.00010922425486391418
0.0128,0.972315604605303,-0.12922242910794435,0.6603286185089767,-0.10830101388296139,0.6506533784627607,-0.18030321958372586,0.35533443224531536,0.03600390799362515,0.0008566383473938856,-0.00033085944170240845,0.06985772490897404,-0.0034009796655035795,1.084896065503141,1.3973802421442652,1.397380110777252,1.3973666393120676,0.0010002155755989663,7.691879058936955e-5,0.0001579913002976609,0.05559290097724714,-5.731976431381663e-10,4.61289425488434e-9,9.994616144152308e-12,-1.8031076710527568e-14,1.441529348760777e-13,0.5668662955728986,0.6071011126824865,0.9858572422299622,0.00010682079992870305
0.0129,0.9723583881222712,-0.12930151803010934,0.66035629437107,-0.10835931430158406,0.6506792862521436,-0.18036840311396904,0.35646563949261695,0.03621174280583874,0.0008567850823706693,-0.0003309849355639854,0.06985578908908407,-0.003407359252966201,1.0849141854537017,1.3974151876963796,1.3974150622496284,1.3974021951469229,0.0010002570815070503,7.692017837020342e-5,0.00015794211633019298,0.05559280840133186,-5.576208258727564e-10,4.612838162867882e-9,1.055799622168682e-11,-1.75546093544211e-14,1.441511817011508e-13,0.5668609544646863,0.6071043277923568,0.9858922478735038,0.00010395103788948469
0.013,0.972399242455288,-0.12937793458621075,0.660382703462555,-0.10841561651389352,0.6507039570837376,-0.1804312849685741,0.35759286786718736,0.03641885535595578,0.000856926432204626,-0.00033110287771977566,0.06985385851895458,-0.0034137374493341138,1.0849315348188495,1.3974485496466857,1.3974484299172392,1.3974361466257945,0.0010002972259551086,7.692156618881551e-5,0.0001578911660559396,0.0555927156535766,-5.41893653412688e-10,4.612783672235495e-9,1.090105411818297e-11,-1.7069428977363102e-14,1.4414947872604256e-13,0.5668548504744818,0.6071080021232997,0.9859322534485279,0.00010067138155476254
0.0131,0.972438232113257,-0.12945174756551453,0.6604078889791293,-0.10846997262709998,0.6507274344179692,-0.18049192611492618,0.3587161230767363,0.03662524635498912,0.0008570625767614112,-0.00033121346617218865,0.06985193308790508,-0.0034201140965205647,1.0849481383106832,1.3974803764095303,1.3974802621980897,1.397468542531222,0.0010003360344865444,7.692295404345496e-5,0.00015783850743641514,0.055592622740258134,-5.26030744175919e-10,4.612730782328708e-9,1.1045825672021578e-11,-1.6576379110247444e-14,1.441478259124053e-13,0.5668480885959777,0.6071120724737757,0.9859765708259718,9.703824373304003e-5
0.0132,0.9724754216050823,-0.12952302575728664,0.6604318941164902,-0.10852243474841373,0.6507497617152648,-0.18055038752041025,0.3598354108289732,0.0368309165139516,0.0008571936959066816,-0.00033131689892363384,0.06985001268525515,-0.0034264890364387977,1.0849640206413012,1.39751071639926,1.397510607510186,1.3974994316457445,0.0010003735326447607,7.692434193237092e-5,0.00015778419843313392,0.05559252966765322,-5.100467165804085e-10,4.6126794924890496e-9,1.1014346721583473e-11,-1.607630328396803e-14,1.4414622322189143e-13,0.5668407738228669,0.607116475642246,0.986024511876773,9.310803723282083e-5
0.0133,0.9725108754396676,-0.12959183795079304,0.6604547620703354,-0.10857305498504505,0.6507709824360507,-0.18060673015241144,0.36095073683160767,0.0370358665438561,0.000857319969506093,-0.00033141337397652056,0.06984809720032432,-0.0034328621110020587,1.0849792065228028,1.3975396180302215,1.3975395142715332,1.3975288627519016,0.0010004097459731607,7.692572985381255e-5,0.00015772829700761026,0.05559243644203862,-4.939561890441144e-10,4.6126298020580534e-9,1.082865310524949e-11,-1.5570045029418723e-14,1.441446706161533e-13,0.5668330111488423,0.6071211484271715,0.9860753884718693,8.893717486260843e-5
0.0134,0.9725446581259171,-0.1296582529352997,0.6604765360363622,-0.10862188544420417,0.6507911400407533,-0.18066101497831477,0.36206210679234935,0.03724009715571546,0.0008574415774253015,-0.0003315030893332583,0.06984618652243213,-0.0034392331621235913,1.0849937206672866,1.397567129716761,1.3975670309001373,1.3975568846322322,0.0010004447000151481,7.692711780602899e-5,0.0001576708611213585,0.05559234306969111,-4.777737799849948e-10,4.612581710377247e-9,1.0510780661400443e-11,-1.50584478774934e-14,1.4414316805684336e-13,0.5668249055675967,0.6071260276270125,0.986128512482198,8.458206943090625e-5
0.0135,0.9725768341727341,-0.12972233950007253,0.6604972592102684,-0.10866897823310137,0.650810277989799,-0.18071330296550528,0.3631695264189076,0.037443609060542504,0.000857558699529963,-0.00033158624299625645,0.06984428054089811,-0.003445602031716641,1.0850075877868512,1.3975932998732252,1.3975932058140035,1.3975835460692752,0.0010004784203141255,7.692850578726937e-5,0.00015761194873589295,0.05559224955688743,-4.6151410782100857e-10,4.612535216788162e-9,1.0082765228417178e-11,-1.4542355359085962e-14,1.4414171550561388e-13,0.5668165620728228,0.6071310500402302,0.9861831957786964,8.009913374621796e-5
0.0136,0.9726074680890227,-0.1297841664343775,0.6605169747877508,-0.10871438545894689,0.6508284397436136,-0.18076365508136802,0.36427300141899216,0.0376464029693501,0.0008576715156857338,-0.00033166303296792434,0.0698423791450418,-0.003451968561694452,1.0850208325935957,1.3976181769139606,1.3976180874311375,1.3976088958455704,0.001000510932413496,7.692989379578284e-5,0.00015755161781272797,0.05559215590990435,-4.451917909701138e-10,4.612490320632328e-9,9.566642644680511e-12,-1.4022611005090272e-14,1.4414031292411725e-13,0.5668080856582134,0.6071361524652851,0.9862387502323023,7.554478061704698e-5
0.0137,0.9726366243836866,-0.1298438025274806,0.6605357259645077,-0.10875815922895103,0.6508456687626241,-0.18081213229328805,0.36537253750031257,0.03784847959315111,0.0008577802057582697,-0.0003317336572506714,0.06984048222418274,-0.00345833259397027,1.0850334797996184,1.3976418092533138,1.397641724169544,1.3976329827436569,0.001000542261856663,7.693128182981858e-5,0.0001574899263133779,0.05559206213501864,-4.2882144785026856e-10,4.612447021251276e-9,8.984448748571262e-12,-1.350005834640021e-14,1.4413896027400594e-13,0.5667995813174614,0.6071412717006383,0.9862944877139529,7.097542285189676e-5
0.0138,0.9726643675656297,-0.12990131656864776,0.6605535559362363,-0.10880035165032402,0.6508620085072563,-0.1808587955686504,0.3664681403705783,0.038049839642958355,0.0008578849496132271,-0.000331798313846907,0.06983858966764049,-0.003464693970457339,1.0850455541170185,1.3976642453056316,1.3976641644472294,1.397655855546074,0.0010005724341870296,7.693266988762573e-5,0.00015742693219935702,0.05559196823850706,-4.1241769687943167e-10,4.612405317986537e-9,8.358219378470284e-12,-1.297554091390967e-14,1.4413765751693226e-13,0.5667911540442597,0.6071463445447504,0.986349720094586,6.644747325927099e-5
0.0139,0.9726907621437558,-0.1299567773471449,0.6605705078986338,-0.10884101483027613,0.6508775024379369,-0.18090370587484011,0.3675598157374991,0.03825048382978471,0.0008579859271162617,-0.00033185720075904065,0.06983670136473458,-0.0034710525330689046,1.0850570802578945,1.3976855334852605,1.3976854566821992,1.3976775630353608,0.0010006014749479992,7.693405796745342e-5,0.0001573626934321797,0.055591874226646375,-3.959951564755613e-10,4.6123652101796395e-9,7.709990372758388e-12,-1.2449902238512529e-14,1.4413640461454854e-13,0.5667829088323009,0.6071513077960823,0.9864037592451389,6.201734464767314e-5
0.014,0.972715872626969,-0.13001025365223803,0.660586625047398,-0.1088802008760176,0.6508921940150919,-0.18094692417924235,0.36864756930878423,0.03845041286464302,0.0008580833181330297,-0.0003319105159894816,0.06983481720478453,-0.003477408123718211,1.0850680829343455,1.3977057222065468,1.3977056492924582,1.3976981539940565,0.0010006294096829747,7.69354460675508e-5,0.00015729726797336028,0.05559178010571335,-3.795684450566154e-10,4.612326697172115e-9,7.061797569816393e-12,-1.192398585110265e-14,1.4413520152850725e-13,0.566774950675278,0.6071560982530947,0.9864559170365491,5.774144982560659e-5
0.0141,0.9727397635241728,-0.13006181427319308,0.6606019505782263,-0.10891796189475873,0.6509061266991478,-0.18098851144924202,0.36973140679214356,0.03864962745854614,0.0008581773025291874,-0.00033195845754063936,0.06983293707710991,-0.0034837605843185035,1.08507858685847,1.3977248598838372,1.3977247906960126,1.3977176772047006,0.001000656263935359,7.693683418616704e-5,0.00015723071378441307,0.05559168588198473,-3.6315218104055296e-10,4.612289778305494e-9,6.435676808025151e-12,-1.139863528257394e-14,1.441340482204607e-13,0.5667673845668838,0.6071606527142487,0.9865055053397541,5.367620160157506e-5
0.0142,0.9727624993442711,-0.130111527999276,0.6606165276868163,-0.10895434999370976,0.650919343950531,-0.18102852865222424,0.3708113338952864,0.038848128322506906,0.0008582680601703905,-0.00033200122341492334,0.06983106087103025,-0.0034901097567830272,1.0850886167423668,1.3977429949314781,1.3977429293108676,1.3977361814498321,0.0010006820632485558,7.693822232155125e-5,0.0001571630888268524,0.055591591561737305,-3.4676098284533165e-10,4.612254452921306e-9,5.8536639257654666e-12,-1.0874694063820255e-14,1.4413294465206128e-13,0.566760315500811,0.6071649079780047,0.9865518360256914,4.98780127840819e-5
0.0143,0.9727841445961678,-0.13015946361975272,0.6606303995688654,-0.10898941728008095,0.6509318892296676,-0.18106703675557406,0.37188735632592257,0.039045916167538164,0.0008583557709222951,-0.0003320390116147428,0.06982918847586507,-0.0034964554830250257,1.0850981972981344,1.3977601757638165,1.3977601135550288,1.3977537155119903,0.0010007068331659677,7.693961047195261e-5,0.0001570944510621926,0.05559149715124781,-3.3040946888891044e-10,4.612220720361082e-9,5.33779476141819e-12,-1.0353005725735501e-14,1.4413189078496135e-13,0.5667538484707523,0.6071688008428238,0.9865942209652987,4.6403296181630785e-5
0.0144,0.9728047637887666,-0.13020568992388923,0.6606436094200709,-0.10902321586108256,0.6509438059969841,-0.18110409672667646,0.37295947979176136,0.03924299170465278,0.0008584406146505575,-0.00033207202014250733,0.06982731978093394,-0.003502797604957745,1.085107353237872,1.3977764507951986,1.3977763918465014,1.3977703281737144,0.0010007305992309984,7.694099863562027e-5,0.00015702485845194797,0.05559140265679303,-3.1411225758924735e-10,4.6121885799663506e-9,4.910105153364137e-12,-9.834413799213543e-15,1.441308865808133e-13,0.5667480884704008,0.6071722681071667,0.986631972029513,4.3308464602725154e-5
0.0145,0.9728244214309716,-0.1302502757009515,0.6606562004361306,-0.10905579784392486,0.6509551377129068,-0.18113976953291663,0.3740277100005126,0.03943935564486361,0.0008585227712208335,-0.00033210044700062623,0.0698254546755564,-0.00350913596449443,1.0851161092736787,1.397791868439971,1.3977918126032916,1.3977860682175436,0.001000753386987051,7.694238681080337e-5,0.0001569543689576329,0.05559130808464972,-2.9788396736430045e-10,4.612158031078645e-9,4.59263093998413e-12,-9.319761815148255e-15,1.4412993200126952e-13,0.5667431404934492,0.6071752465694942,0.9866644010892722,4.064993085586847e-5
0.0146,0.9728431820316863,-0.13029328974020543,0.6606682158127418,-0.1090872153358181,0.6509659278378619,-0.1811741161416795,0.3750920526598856,0.03963500869918348,0.0008586024204987793,-0.00033212449019150885,0.06982359304905197,-0.003515470403548325,1.0851244901176524,1.3978064771124805,1.397806424243404,1.3978009844260175,0.0010007752219775283,7.694377499575104e-5,0.0001568830405407617,0.05559121344109464,-2.817392166320286e-10,4.612129073039494e-9,4.40740795965901e-12,-8.809893304433537e-15,1.4412902700798238e-13,0.5667391095335903,0.607177673028267,0.9866908200155137,3.848410774956437e-5
0.0147,0.9728611100998148,-0.130334800830917,0.6606796987456021,-0.10911752044397256,0.6509762198322758,-0.18120719752035017,0.3761525134775901,0.039829951578625254,0.000858679742350051,-0.00033214434771756474,0.0698217347907402,-0.003521800764032675,1.0851325204818922,1.3978203252270733,1.3978202751848448,1.397815125581675,0.0010007961297458336,7.694516318871245e-5,0.0001568109311628487,0.05559111873240456,-2.6569262381038994e-10,4.612101705190427e-9,4.376472050769597e-12,-8.305651797963256e-15,1.4412817156260426e-13,0.5667361005845168,0.607179484281946,0.9867105406791749,3.6867408092316306e-5
0.0148,0.9728782701442606,-0.13037487776235218,0.6606906924304089,-0.10914676527559848,0.6509860571565749,-0.18123907463631367,0.3772090981613355,0.04002418499420179,0.0008587549166403046,-0.0003321602175812031,0.06981987978994064,-0.003528126887860725,1.0851402250784972,1.397833461198096,1.3978334138456194,1.3978285404670554,0.0010008161358353702,7.694655138793674e-5,0.00015673809878540817,0.05559102396485623,-2.497588073173425e-10,4.612075926872976e-9,4.5218590516967225e-12,-7.80788082663129e-15,1.4412736562678748e-13,0.5667342186399217,0.6071806171289922,0.9867228749511933,3.58562446926278e-5
0.0149,0.9728947266739104,-0.13041358932376906,0.6607012400628474,-0.10917500193789972,0.6509954832711724,-0.18126980845694704,0.37826181241883466,0.04021770965692647,0.0008588281232351465,-0.00033217229778481047,0.06981802793597286,-0.0035344486169457427,1.0851476286195583,1.3978459334398998,1.3978458886437368,1.397841277864702,0.0010008352657895625,7.694793959167307e-5,0.00015666460136993837,0.05559092914472644,-2.3395238578221743e-10,4.612051737428564e-9,4.865604704080569e-12,-7.31742392646272e-15,1.4412660916218123e-13,0.5667335686930052,0.6071810083681373,0.9867271347058613,3.550703008547517e-5
0.015,0.9729105081455489,-0.1304509849546303,0.6607113598937204,-0.10920226705658591,0.6510045153460511,-0.18129944086433297,0.3793106679112146,0.04041052736610042,0.0008588994406681237,-0.00033218072966179107,0.0698161791855388,-0.003540765847319266,1.0851547408307254,1.397857791902731,1.3978577495393119,1.3978533887197044,0.0010008535789078324,7.694932779898893e-5,0.00015659046396781105,0.05559083428061564,-2.1862387573573177e-10,4.612028958525839e-9,5.270047923557551e-12,-6.843177031901732e-15,1.4412589674260394e-13,0.5667334420853154,0.6071810445392724,0.9867281655509524,3.542490426527473e-5
0.0151,0.9729256128740918,-0.13048708759803143,0.6607210497476596,-0.10922857695576602,0.6510131496515066,-0.18132798968574007,0.38035567994387903,0.040602640704611885,0.0008589688631933293,-0.00033218557798055386,0.06981433354789932,-0.003547078541314052,1.0851615600512368,1.3978690665820634,1.3978690265372653,1.39786490398595,0.0010008711308039013,7.695071600982469e-5,0.00015651568505060658,0.05559073937860145,-2.0409490627088432e-10,4.612007390490265e-9,5.586932136922863e-12,-6.3929285726813065e-15,1.4412522228161388e-13,0.5667330739105376,0.6071811497248272,0.9867311632453987,3.51860826167978e-5
0.0152,0.972940060021628,-0.13052192623890257,0.6607303220878771,-0.10925395324135978,0.6510213981994383,-0.1813554797449177,0.3813968597146505,0.04079405156304826,0.0008590364438800534,-0.0003321869257197083,0.0698124909914673,-0.0035533866404715694,1.0851680938565216,1.3978797759907813,1.39787973815354,1.3978758424928674,0.0010008879416556404,7.695210422374154e-5,0.00015644028258671945,0.05559064444119016,-1.9033837765107293e-10,4.6119869998385015e-9,5.821661701671933e-12,-5.965899979014452e-15,1.441245847259227e-13,0.5667324810318793,0.6071813191070741,0.986735990488258,3.4801503692498525e-5
0.0153,0.9729538687502465,-0.13055552986217386,0.6607391893775851,-0.1092784175192869,0.6510292730017454,-0.18138193586561507,0.38243421842135167,0.04098476183199698,0.0008591022357975859,-0.0003321848558578639,0.06981065148465557,-0.0035596900863332837,1.0851743498220097,1.3978899386417685,1.3978899029040792,1.3978862230698843,0.0010009040316409205,7.695349244030069e-5,0.0001563642745445443,0.05559054947088811,-1.773271901396945e-10,4.611967753087205e-9,5.979640975300212e-12,-5.561312681114155e-15,1.4412398302224203e-13,0.5667316803125478,0.6071815478682849,0.986742509978588,3.428210604483104e-5
0.0154,0.9729670582220357,-0.13058792745277545,0.6607476640799957,-0.10930199139546709,0.6510367860703272,-0.18140738287158156,0.38346776726180526,0.04117477340204547,0.000859166292015217,-0.00033217945137363003,0.06980881499587697,-0.003565988820440663,1.0851803355231304,1.3978995730479096,1.397899539304827,1.3978960645464273,0.001000919420937613,7.695488065906334e-5,0.0001562876788924757,0.055590454470201583,-1.6503424400014617e-10,4.6119496167530294e-9,6.0662743153031356e-12,-5.178388109193405e-15,1.4412341611728353e-13,0.5667306886157508,0.6071818311907321,0.9867505844154467,3.363882822624946e-5
0.0155,0.9729796475990846,-0.13061914799563742,0.6607557586583209,-0.10932469647582008,0.6510439494170827,-0.18143184558656641,0.38449751743383376,0.04136408816378114,0.0008592286656022368,-0.00033217079524561606,0.06980698149354433,-0.003572282784335175,1.0851860585353137,1.3979086977220885,1.3979086658717261,1.397905385751925,0.0010009341297235886,7.695626887959071e-5,0.00015621051359890816,0.05559035944163692,-1.534324394958256e-10,4.6119325573526325e-9,6.086966079176144e-12,-4.816347693465209e-15,1.4412288295775887e-13,0.5667295228046957,0.6071821642566879,0.986760076497892,3.288260878920795e-5
0.0156,0.9729916560434819,-0.13064922047568997,0.6607634855757729,-0.10934655436626556,0.6510507750539112,-0.181455348834319,0.38552348013526,0.04155270800779142,0.0008592894096279356,-0.0003321589704524314,0.06980515094607051,-0.003578571919558285,1.0851915264339889,1.3979173311771893,1.3979173011207207,1.3979142055158045,0.0010009481781767188,7.695765710144403e-5,0.00015613279663223638,0.055590264387700435,-1.424946768901298e-10,4.611916541402671e-9,6.047120624414679e-12,-4.474412864142552e-15,1.4412238249037965e-13,0.5667281997425899,0.6071825422484244,0.9867708489249815,3.2024386286160635e-5
0.0157,0.9730031027173166,-0.13067817387786315,0.6607708572955638,-0.10936758667272328,0.6510572749927118,-0.18147791743858852,0.38654566656390643,0.041740634824663725,0.0008593485771616034,-0.00033214405997268544,0.06980332332186837,-0.003584856167651462,1.0851967467945853,1.397925491926097,1.3979254635677536,1.397922542667493,0.0010009615864748746,7.695904532418446e-5,0.0001560545459608548,0.05559016931089844,-1.3219385644645604e-10,4.611901535419801e-9,5.952142308514179e-12,-4.151805051438433e-15,1.4412191366185753e-13,0.5667267362926413,0.6071829603482136,0.986782764395773,3.107509926956163e-5
0.0158,0.9730140067826774,-0.13070603718708718,0.660777886280906,-0.10938781500111294,0.6510634612453837,-0.1814995762231244,0.3875640879175959,0.0419278705049855,0.0008594062212725302,-0.00033212614678498767,0.06980149858935072,-0.003591135470156174,1.085201727192533,1.3979331984816954,1.3979331717287684,1.3979304160364188,0.0010009743747959271,7.696043354737322e-5,0.00015597577955315807,0.05559007421373723,-1.2250287842820127e-10,4.61188750592068e-9,5.8074354889700805e-12,-3.847745685565831e-15,1.4412147541890414e-13,0.5667251493180568,0.6071834137383282,0.9867956856093247,3.004568629186505e-5
0.0159,0.9730243874016529,-0.1307328393882921,0.6607845849950111,-0.10940726095735424,0.6510693458238261,-0.18152035001167585,0.3885787553941509,0.04211441693934413,0.0008594623950300062,-0.0003321053138679475,0.0697996767169304,-0.0035974097686138863,1.0852064752032613,1.3979404693568682,1.3979404441197085,1.3979378444520092,0.0010009865633177472,7.696182177057154e-5,0.0001558965153775407,0.05558997909872316,-1.1339464309876337e-10,4.611874419421963e-9,5.618404523277831e-12,-3.561456196737765e-15,1.4412106670823113e-13,0.5667234556820444,0.6071838976010397,0.9868094752646942,2.8947085905525094e-5
0.016,0.9730342637363322,-0.13075860946640813,0.6607909659010915,-0.10942594614736692,0.6510749407399383,-0.1815402636279922,0.38958968019139406,0.04230027601832705,0.0008595171515033216,-0.00033208164420017424,0.06979785767302028,-0.0036036790045660674,1.0852109984021996,1.3979473230645005,1.3979472992565176,1.3979448467436915,0.0010009981722182062,7.69632099933406e-5,0.0001558167714023974,0.0555898839683625,-1.0484205072153934e-10,4.611862242440307e-9,5.390453768932867e-12,-3.2921580151672198e-15,1.4412068647655015e-13,0.5667216722478113,0.6071844071186208,0.9868239960609394,2.779023666299586e-5
0.0161,0.9730436549488041,-0.13078337640636534,0.6607970414623594,-0.1094438921770707,0.6510802580056193,-0.18155934189582273,0.39059687350714806,0.042485449632521696,0.0008595705437617663,-0.00033205522076027735,0.06979604142603318,-0.0036099431195541834,1.0852153043647776,1.397953778117476,1.3979537556551387,1.3979514417408936,0.0010010092216751754,7.696459821524164e-5,0.0001557365655961226,0.05558978882516161,-9.681800155992636e-11,4.611850941492369e-9,5.128987583430633e-12,-3.0390725710671862e-15,1.4412033367057282e-13,0.5667198158785653,0.6071849374733435,0.9868391106971183,2.658607711673149e-5
0.0162,0.9730525802011569,-0.13080716919309385,0.6608028241420268,-0.10946112065238527,0.6510853096327683,-0.18157760963891678,0.3916003465392356,0.042669939672515485,0.0008596226248746305,-0.00033202612652686626,0.06979422794438196,-0.003616202055119703,1.0852194006664249,1.3979598530286794,1.3979598318315154,1.397957648273043,0.0010010197318665254,7.696598643583583e-5,0.00015565591592711094,0.05558969367162677,-8.929539587732165e-11,4.611840483094805e-9,4.8394103242665615e-12,-2.801421294650661e-15,1.441200072370108e-13,0.5667179034375136,0.6071854838474801,0.9868546818722883,2.534554581918611e-5
0.0163,0.9730610586554801,-0.13083001681152387,0.6608083264033059,-0.10947765317923036,0.6510901076332848,-0.1815950916810236,0.3926001104854792,0.04285374802889583,0.0008596734479112046,-0.0003319944444785503,0.06979241719647945,-0.0036224557528040918,1.0852232948825706,1.3979655663109942,1.397965546301591,1.3979634851695673,0.0010010297229701276,7.696737465468439e-5,0.000155574840363757,0.05558959851026431,-8.224713393712256e-11,4.611830833764271e-9,4.527126348936097e-12,-2.578425616130637e-15,1.4411970612257574e-13,0.5667159517878637,0.6071860414233025,0.9868705722855076,2.407958132281385e-5
0.0164,0.973069109473862,-0.13085194824658541,0.6608135607094087,-0.1094935113635257,0.6510946640190675,-0.1816118128458926,0.3935961765437017,0.04303687659225015,0.0008597230659407783,-0.00033196025759393903,0.0697906091507385,-0.003628704154148818,1.085226994588645,1.3979709364773054,1.3979709175813089,1.3979689712598935,0.001001039215163853,7.696876287134854e-5,0.0001554933568744553,0.05558950334358054,-7.564611600272613e-11,4.611821960017423e-9,4.1975400149346675e-12,-2.3693069657201026e-15,1.4411942927397926e-13,0.5667139777928234,0.607186605383083,0.9868866446358338,2.2799122180068807e-5
0.0165,0.9730767518183917,-0.13087299248320874,0.6608185395235473,-0.10950871681119098,0.6510989908020158,-0.1816277979572729,0.3945885559117255,0.04321932725316588,0.0008597715320326417,-0.00033192364885164166,0.06978880377557195,-0.003634947200695349,1.0852305073600772,1.3979759820404967,1.3979759641866127,1.39797412537345,0.0010010482286255732,7.697015108538947e-5,0.0001554114834276005,0.05558940817408178,-6.946524233752996e-11,4.611813828370919e-9,3.856055679757735e-12,-2.1732867736320655e-15,1.44119175637933e-13,0.5667119983155999,0.607187170909094,0.986902761622325,2.1515106943405198e-5
0.0166,0.9730840048511578,-0.13089317850632387,0.660823275308934,-0.10952329112814592,0.6511030999940289,-0.18164307183891398,0.39557725978737335,0.04340110190223043,0.0008598188992560853,-0.0003318847012302678,0.06978700103939263,-0.0036411848339851513,1.0852338407722966,1.3979807215134525,1.3979807046334458,1.397978966339664,0.0010010567835331584,7.69715392963684e-5,0.00015532923799158708,0.05558931300427434,-6.367741320493119e-11,4.611806405341415e-9,3.5080777009007286e-12,-1.9895864700795143e-15,1.4411894416114862e-13,0.5667100302194008,0.6071877331836075,0.9869187859440389,2.0238474165277123e-5
0.0167,0.9730908877342492,-0.130912535300861,0.6608277805287809,-0.10953725592031024,0.6511070036070061,-0.18165765931456507,0.3965622993684679,0.043582202430031226,0.0008598652206803991,-0.00033184349770842673,0.06978520091061342,-0.003647416995559693,1.0852370024007334,1.3979851734090571,1.3979851574377513,1.3979835129879632,0.0010010649000644805,7.697292750384653e-5,0.0001552466385348097,0.05558921783666454,-5.825552886832702e-11,4.611799657445568e-9,3.1590104358590887e-12,-1.8174274852754423e-15,1.4411873379033777e-13,0.5667080903674337,0.6071882873888959,0.9869345803000333,1.8980162398138704e-5
0.0168,0.9730974196297546,-0.13093109185175023,0.6608320676462998,-0.10955063279360366,0.6511107136528463,-0.18167158520797547,0.3975436858528318,0.0437626307271557,0.000859910549374873,-0.0003318001212647279,0.06978340335764711,-0.0036536436269604404,1.0852399998208164,1.3979893562401948,1.397989341115473,1.3979877841477748,0.0010010725983974102,7.697431570738509e-5,0.00015516370302566288,0.0555891226737587,-5.317248959111473e-11,4.611793551200032e-9,2.8142582421282552e-12,-1.6560312494328445e-15,1.4411854347221207e-13,0.5667061956229059,0.6071888287072309,0.9869500073893662,1.7751110194444078e-5
0.0169,0.9731036196997629,-0.13094887714392173,0.6608361491247032,-0.10956344335394591,0.6511142421434492,-0.18168487434289446,0.39852143043828764,0.04394238868419126,0.0008599549384087972,-0.0003317546548777807,0.06978160834890659,-0.0036598646697288623,1.0852428406079757,1.3979932885197497,1.397993274182554,1.3979917986485269,0.0010010798987098188,7.697570390654525e-5,0.00015508044943254122,0.055589027518063126,-4.8401195636691555e-11,4.611788053121466e-9,2.479225477203668e-12,-1.5046191927647152e-15,1.4411837215348319e-13,0.5667043628490251,0.6071893523208851,0.9869649299110952,1.6562256106647383e-5
0.017,0.9731095071063629,-0.13096592016230554,0.6608400374272031,-0.10957570920725669,0.6511176010907134,-0.18169755154307138,0.3994955443226581,0.04412147819172533,0.0008599984408514619,-0.0003317071815261946,0.06977981585280468,-0.003666080065406424,1.0852455323376404,1.397996988760606,1.397996975154938,1.3979955753196467,0.0010010868211795772,7.697709210088823e-5,0.0001549968957238393,0.05558893237208413,-4.3914547268454625e-11,4.611783129726525e-9,2.1593164985807565e-12,-1.3624127454840436e-15,1.4411821878086271e-13,0.5667026089089986,0.6071898534121306,0.9869792105642784,1.542453868720271e-5
0.0171,0.9731151010116433,-0.1309822498918319,0.6608437450170115,-0.10958745195945571,0.6511208025065383,-0.1817096416322555,0.40046603870376585,0.044299901140345335,0.000860041109772157,-0.000331657784188579,0.06977802583775423,-0.003672289755534594,1.0852480825852406,1.3980004754756479,1.398000462548568,1.3979991329905619,0.0010010933859845566,7.697848028997524e-5,0.00015491305986795165,0.05558883723832804,-3.968544474980147e-11,4.611778747531866e-9,1.859935663754983e-12,-1.2286333378038337e-15,1.4411808230106237e-13,0.566700950666034,0.6071903271632395,0.9869927120479736,1.4348896488564274e-5
0.0172,0.9731204205776931,-0.1309978953174309,0.6608472843573407,-0.10959869321646269,0.651123858402823,-0.18172116943419614,0.40143292477943343,0.0444776594206387,0.000860082998240173,-0.0003316065458435432,0.06977623827216808,-0.0036784936816548395,1.0852504989262055,1.3980037671777599,1.3980037548793878,1.3980024904907,0.0010010996133026282,7.697986847336749e-5,0.0001548289598332729,0.055588742119301156,-3.568678834412924e-11,4.611774873054146e-9,1.5864873302217756e-12,-1.1025023999370754e-15,1.4411796166079372e-13,0.5666994049833389,0.6071907687564841,0.9870052970612383,1.3346268063186166e-5
0.0173,0.9731254849666009,-0.13101288542403267,0.6608506679114027,-0.10960945458419734,0.651126780791467,-0.1817321597726426,0.4023962137474836,0.04465475492319283,0.0008601241593247996,-0.0003315535494696967,0.06977445312445905,-0.0036846917853086266,1.0852527889359647,1.398006882379826,1.3980068706633408,1.3980056666494887,0.0010011055233116628,7.69812566506262e-5,0.0001547446135881976,0.05558864701750981,-3.189147831483515e-11,4.611771472810021e-9,1.3443758554765752e-12,-9.83241362096763e-16,1.4411785580676846e-13,0.5666979887241206,0.6071911733741365,0.9870168283031306,1.2427591963522525e-5
0.0174,0.9731303133404554,-0.1310272491965673,0.6608539081424097,-0.1096197576685794,0.6511295816843692,-0.1817426374713442,0.4033559168057389,0.04483118953859517,0.000860164646095327,-0.00033149887804564894,0.06977267036304004,-0.0036908840080374238,1.0852549601899475,1.3980098395947305,1.3980098284163704,1.3980086802963554,0.001001111136189532,7.698264482131255e-5,0.00015466003910112033,0.0555885519354603,-2.8272414925316478e-11,4.611768513316147e-9,1.1390055970148206e-12,-8.70071654495891e-16,1.4411776368569822e-13,0.5666967187515868,0.6071915361984689,0.9870271684727084,1.1603806742027481e-5
0.0175,0.9731349248613458,-0.13104101561996498,0.6608570175135738,-0.10962962407552856,0.6511322730934289,-0.18175262735405018,0.404312045152022,0.04500696515743313,0.0008602045116210457,-0.00033144261455000923,0.06977088995632383,-0.003697070291382698,1.085257020263584,1.3980126573353575,1.3980126466544198,1.398011550260728,0.0010011164721141063,7.698403298498777e-5,0.00015457525434043562,0.055588456875658956,-2.480249843897035e-11,4.61176596108918e-9,9.757809123319477e-13,-7.622147073474499e-16,1.4411768424429458e-13,0.5666956119289448,0.6071918524117537,0.9870361802690295,1.0885850951155142e-5
0.0176,0.9731393386913605,-0.1310542136791558,0.660860008488107,-0.10963907541096456,0.6511348670305451,-0.18176215424450992,0.4052646099841556,0.045182083670294124,0.0008602438089712454,-0.00033138484196138705,0.0697691118727233,-0.003703250576885916,1.0852589767323035,1.3980153541145914,1.3980153438934324,1.3980142953720336,0.0010011215512632573,7.698542114121306e-5,0.00015449027727453812,0.05558836184061208,-2.145462911919427e-11,4.611763782645778e-9,8.601061589234078e-13,-6.588919508644416e-16,1.4411761642926927e-13,0.5666946851194022,0.6071921171962625,0.9870437263911517,1.0284663143359695e-5
0.0177,0.9731435739925886,-0.1310668723590699,0.6608628935292216,-0.10964813328080708,0.6511373755076173,-0.18177124296647268,0.40621362249996223,0.045356546967765594,0.0008602825912152163,-0.0003313256432583918,0.06976733608065128,-0.0037094248060885455,1.0852608371715353,1.3980179484453166,1.3980179386493519,1.3980169344597,0.001001126393814856,7.698680928954961e-5,0.0001544051258718224,0.05558826683282601,-1.820170722938537e-11,4.611761944502598e-9,7.973856942846344e-13,-5.593248152598567e-16,1.4411755918733393e-13,0.5666939551861665,0.6071923257342681,0.9870496695381329,9.811181871095247e-6
0.0178,0.9731476499271187,-0.13107902064463745,0.6608656851001296,-0.10965681929097588,0.6511398105365445,-0.18177991834368776,0.4071590938972646,0.045530356940434946,0.0008603209114222486,-0.00033126510141963286,0.06976556254852062,-0.0037155929205320544,1.0852626091567092,1.3980204588404168,1.3980204494381214,1.398019486353155,0.0010011310199467731,7.698819742955864e-5,0.00015431981810068297,0.055588171854807036,-1.501663303294091e-11,4.611760413176294e-9,7.930238759110679e-13,-4.6273473074668945e-16,1.4411751146520013e-13,0.5666934389924453,0.6071924732080424,0.9870538724090309,9.476345686815933e-6
0.0179,0.9731515856570395,-0.13109068752078853,0.6608683956640431,-0.10966515504739065,0.6511421841292259,-0.18178820519990446,0.4081010353738854,0.045703515478889595,0.0008603588226616322,-0.0003312032994237197,0.06976379124474416,-0.0037217548617579084,1.0852643002632547,1.3980229038127767,1.3980228947756848,1.3980219698818255,0.0010011354498368804,7.698958556080136e-5,0.00015423437192951442,0.05558807690906148,-1.1872306793258144e-11,4.611759155183523e-9,8.524250612981476e-13,-3.6834312753793446e-16,1.4411747220957954e-13,0.5666931534014459,0.6071925547998576,0.9870561977029033,9.291093142975884e-6
0.018,0.9731553972728961,-0.13110189877294948,0.6608710356253398,-0.10967315972896739,0.6511445062212681,-0.18179612551574542,0.409039458444828,0.0458760245494393,0.0008603963694407554,-0.00033114031103054074,0.06976202214290265,-0.0037279105790880337,1.0852659169574903,1.3980252989727258,1.3980252902751626,1.3980244009415739,0.0010011397016365337,7.699097368293596e-5,0.00015414880266012283,0.05558798199763882,-8.757287815161215e-12,4.611758138758548e-9,9.741904665182544e-13,-2.7573008221495816e-16,1.4411744042728082e-13,0.5666931005393058,0.6071925757284447,0.987056695553637,9.252125317944143e-6
0.0181,0.9731590631522408,-0.1311126401756879,0.6608735901395597,-0.1096808221936982,0.6511467613306032,-0.1818036657903999,0.409974378332007,0.04604788702162052,0.0008604334911692575,-0.00033107609474775356,0.06976025527977461,-0.003734060118838304,1.0852674520534766,1.398027623966013,1.398027615581549,1.3980267590608062,0.001001143767515297,7.699236179680037e-5,0.00015406309276740895,0.055587887116954955,-5.836427082341019e-12,4.611757357720604e-9,1.0817915716384088e-12,-1.885616481534677e-16,1.441174159966322e-13,0.5666931156445651,0.607192649742268,0.9870574793248539,9.199029605683695e-6
0.0182,0.9731625791728654,-0.13112291423276948,0.6608760561542854,-0.10968814405063688,0.651148945960623,-0.18181082753916122,0.4109058080631825,0.046219105278827735,0.0008604701760940268,-0.00033101065734866657,0.06975849066216742,-0.003740203486017036,1.0852689046135149,1.3980298743019375,1.398029866204359,1.398029039762516,0.001001147648918644,7.69937499026584e-5,0.0001539772397416805,0.055587792265978285,-3.1523877354014876e-12,4.611756805382808e-9,1.1548005387935263e-12,-1.0780502027068521e-16,1.4411739872940035e-13,0.5666931469357,0.6071928030647947,0.9870591029375696,9.089039760578238e-6
0.0183,0.9731659509405395,-0.13113273341196932,0.6608784371446612,-0.10969513447398363,0.6511510632081728,-0.1818176211484449,0.4118337596179017,0.04638968145846079,0.0008605064395848642,-0.00033094403432306393,0.06975672828046159,-0.0037463406613317428,1.0852702772046008,1.3980320546065432,1.398032046770637,1.3980312477795083,0.0010011513534541666,7.699513800046428e-5,0.00015389124949864244,0.05558769744511842,-6.945192029828909e-13,4.611756470665328e-9,1.1962921212221211e-12,-3.321756848618342e-17,1.4411738827813651e-13,0.5666931925787189,0.6071930267097019,0.987061471230894,8.928602351774303e-6
0.0184,0.9731691840610331,-0.13114211018106264,0.6608807365858325,-0.10970180263793866,0.6511531161700976,-0.18182405700466633,0.4127582449757122,0.04655961769791957,0.0008605422970115708,-0.0003308762611607299,0.06975496812503762,-0.003752471625489937,1.0852715723937292,1.398034169505874,1.3980341619074277,1.398033387844588,0.0010011548887294552,7.699652609017226e-5,0.00015380512795399996,0.05558760265478498,1.5478290862743913e-12,4.611756342488328e-9,1.2093410721627022e-12,3.5443337280461846e-17,1.4411738429539184e-13,0.5666932507396298,0.6071933116906669,0.9870644890439378,8.724163948418406e-6
0.0185,0.9731722841401156,-0.13115105700782453,0.6608829579529436,-0.10970815771670213,0.6511551079432427,-0.1818301454942409,0.413679276116161,0.046728916134603886,0.0008605777637439473,-0.0003308073733514487,0.06975321018627603,-0.00375859635919913,1.0852727927478947,1.3980362236259736,1.3980362162417748,1.39803546469056,0.0010011582623521025,7.699791417173657e-5,0.000153718881023458,0.055587507895387564,3.585307703729986e-12,4.611756409771974e-9,1.1970221448537791e-12,9.842032710967501e-17,1.4411738643371744e-13,0.5666933195844415,0.6071936490213667,0.987068061215811,8.482171119657064e-6
0.0186,0.973175256783557,-0.1311595863600302,0.6608851047211397,-0.10971420888447425,0.6511570416244532,-0.181835897003584,0.4145968650187958,0.04689757890591362,0.0008606128551517949,-0.0003307374063850047,0.06975145445455731,-0.0037647148431668377,1.0852739408340932,1.398038221592886,1.398038214400723,1.3980374830502296,0.0010011614819296995,7.699930224511144e-5,0.0001536325146227217,0.05558741316733577,5.428567220743512e-12,4.611756661436432e-9,1.162410092533861e-12,1.5595603108188003e-16,1.4411739434566453e-13,0.566693397279162,0.607194029715479,0.9870720925856241,8.209070434636805e-6
0.0187,0.9731781075971266,-0.1311677107054548,0.6608871803655652,-0.1097199653154552,0.6511589203105741,-0.18184132191911115,0.41551102366316367,0.0470656081492486,0.0008606475866049145,-0.00033066639575118196,0.06974970092026198,-0.0037708270581005704,1.0852750192193186,1.3980401680326549,1.3980401610113162,1.398039447656401,0.0010011645550698374,7.700069031025111e-5,0.00015354603466749602,0.055587318471039204,7.088258208674648e-12,4.611757086401865e-9,1.1085796684414547e-12,2.0829307927750297e-16,1.441174076837842e-13,0.5666934819897996,0.6071944447866805,0.9870764879924874,7.911308462504135e-6
0.0188,0.9731808421865946,-0.1311754425118735,0.660889188361365,-0.1097254361838452,0.6511607470984506,-0.18184643062723774,0.4164217640288122,0.04723300600200869,0.0008606819734731071,-0.00033059437693976486,0.06974794957377052,-0.0037769329847078415,1.0852760304705669,1.3980420675713245,1.3980420607005994,1.3980413632418796,0.0010011674893801086,7.700207836710984e-5,0.00015345944707348606,0.05558722380690748,8.575031238882905e-12,4.611757673588443e-9,1.0386056258150739e-12,2.5567410177696443e-16,1.4411742610062767e-13,0.5666935718823628,0.6071948852486488,0.9870811522755111,7.595331772405597e-6
0.0189,0.9731834661577307,-0.1311827942470614,0.6608911321836843,-0.10973063066384439,0.651162525084928,-0.18185123351437918,0.4173290980952886,0.04739977460159375,0.0008607160311261738,-0.0003305213854405376,0.06974620040546346,-0.003783032603696165,1.085276977154833,1.3980439248349386,1.3980439180956166,1.3980432345394702,0.001001170292468104,7.700346641564188e-5,0.00015337275775639686,0.05558712917535021,9.899536882727965e-12,4.6117584119163285e-9,9.555627178932262e-13,2.9834172866069046e-16,1.441174492487461e-13,0.5666936651228598,0.6071953421150612,0.9870859902738057,7.267586933487703e-6
0.019,0.9731859851163044,-0.13118977837879373,0.6608930153076675,-0.10973555792965302,0.6511642573668514,-0.1818557409669509,0.4182330378421403,0.04756591608540362,0.0008607497749339155,-0.0003304474567432843,0.06974445340572129,-0.0037891258957730525,1.085277861839112,1.3980457444495409,1.3980457378234121,1.3980450662819777,0.001001172971941415,7.700485445580141e-5,0.0001532859726319335,0.05558703457677698,1.1072425711569454e-11,4.611759290305688e-9,8.625256979144209e-13,3.365385900091054e-16,1.4411747678069057e-13,0.5666937598772989,0.6071958063995948,0.9870909068264815,6.934520514896971e-6
0.0191,0.9731884046680853,-0.13119640737484561,0.6608948412084594,-0.10974022715547123,0.6511659470410659,-0.18185996337136837,0.4191335952489145,0.04773143259083815,0.000860783220266133,-0.00033037262633778947,0.06974270856492452,-0.0037952128416460173,1.0852786870903983,1.3980475310411755,1.3980475245110304,1.398046863202207,0.0010011755354076338,7.700624248754274e-5,0.00015319909761580102,0.055586940011597405,1.2104348296766986e-11,4.611760297676686e-9,7.625693191171673e-13,3.705073159026332e-16,1.441175083490123e-13,0.5666938543116885,0.6071962691159266,0.9870958067726486,6.602579085779925e-6
0.0192,0.9731907304188433,-0.1312026937029922,0.6608966133612051,-0.10974464751549924,0.6511675972044166,-0.18186391111404693,0.4200307822951588,0.0478963262552972,0.0008608163824926274,-0.00033029692971383716,0.06974096587345367,-0.003801293422022572,1.0852794554756875,1.3980492892358858,1.3980492827855158,1.3980486300329629,0.0010011779904743514,7.700763051082006e-5,0.00015311213862370446,0.055586845480221095,1.3005955209680191e-11,4.6117614229494886e-9,6.587683347399745e-13,4.0049053642169836e-16,1.4411754360626247e-13,0.5666939465920368,0.6071967212777344,0.9871005949514176,6.278209215283084e-6
0.0193,0.9731929679743482,-0.13120864983100872,0.6608983352410491,-0.10974882818393723,0.6511692109537486,-0.1818675945814021,0.4209246109604203,0.04806059921618062,0.0008608492769831997,-0.00033022040236121167,0.06973922532168922,-0.00380736761761023,1.0852801695619747,1.3980510236597161,1.3980510172739125,1.3980503715070505,0.001001180344749159,7.700901852558763e-5,0.00015302510157134884,0.055586750983057646,1.378789702166872e-11,4.611762655044261e-9,5.541974980213486e-13,4.2673088164672576e-16,1.4411758220499217e-13,0.5666940348843522,0.607197153898695,0.9871051762018984,5.967857472552958e-6
0.0194,0.9731951229403697,-0.13121428822667022,0.6609000103231363,-0.10975277833498541,0.6511707913859074,-0.1818710241598492,0.4218150932242465,0.04822425361088826,0.000860881919107651,-0.00033014307976969717,0.06973748690001169,-0.003813435409116504,1.0852808319162548,1.3980527389387105,1.398052732603265,1.3980520923572743,0.0010011826058396493,7.701040653179969e-5,0.0001529379923744393,0.05558665652051668,1.4460824304092139e-11,4.6117639828811716e-9,4.519315621998059e-13,4.494709816581379e-16,1.4411762379775264e-13,0.5666941173546429,0.6071975579924859,0.9871094553632018,5.677970426736092e-6
0.0195,0.9731972009226774,-0.13121962135775195,0.6609016420826116,-0.10975650714284393,0.6511723415977377,-0.18187421023580377,0.4227022410661847,0.048387291576819966,0.000860914324235782,-0.00033006499742907805,0.06973575059880156,-0.0038194967772489066,1.085281445105523,1.3980544396989123,1.3980544334006177,1.3980537973164398,0.0010011847813534128,7.701179452941047e-5,0.00015285081694868083,0.05558656209300778,1.5035387628310095e-11,4.611765395380382e-9,3.5504528051385246e-13,4.689534665363598e-16,1.4411766803709495e-13,0.5666941921689176,0.607197924572784,0.9871133372744378,5.414994646978995e-6
0.0196,0.973199207527041,-0.13122466169202904,0.6609032339946197,-0.10976002378171303,0.6511738646860851,-0.18187716319568115,0.4235860664657823,0.04854971525137559,0.0008609465077373939,-0.00032998619082913846,0.06973401640843936,-0.0038255517027149504,1.085282011696774,1.3980561305663655,1.398056124293015,1.3980554911173515,0.0010011868788980412,7.701318251837422e-5,0.0001527635812097785,0.05558646770094056,1.552223756568222e-11,4.61176688146206e-9,2.6661340620199723e-13,4.854209663618158e-16,1.4411771457557033e-13,0.5666942574931841,0.607198244653267,0.9871167267747168,5.185376702428186e-6
0.0197,0.9732011483592304,-0.13122942169727658,0.6609047895343055,-0.10976333742579286,0.6511753637477944,-0.1818798934258968,0.4244665814025866,0.04871152677195499,0.0008609784849822876,-0.00032990669545966266,0.0697322843193056,-0.003831600166222149,1.0852825342570034,1.3980578161671142,1.398057809907501,1.3980571784928146,0.0010011889060811262,7.701457049864518e-5,0.00015267629107343735,0.05558637334472464,1.593202468756813e-11,4.61176843004637e-9,1.897106925027497e-13,4.991161112149302e-16,1.441177630657299e-13,0.5666943114934511,0.6071985092476119,0.9871195287031492,4.995563162230188e-6
0.0198,0.9732030290250152,-0.13123391384126987,0.6609063121768137,-0.10976645724928363,0.6511768418797108,-0.18188241131286617,0.42534379785614507,0.048872728275958024,0.0008610102713402641,-0.00032982654681043485,0.06973055432178077,-0.0038376421484780147,1.0852830153532058,1.3980595011272023,1.39805949487112,1.3980588641756335,0.0010011908705102597,7.701595847017757e-5,0.00015258895245536243,0.05558627902476962,1.6275399565327463e-11,4.611770030053478e-9,1.2741189265461735e-13,5.102815311761273e-16,1.4411781316012483e-13,0.5666943523357266,0.6071987093694959,0.9871216478988453,4.852000595531518e-6
0.0199,0.9732048551301652,-0.13123815059178395,0.6609078053972891,-0.10976939242638555,0.6511783021786797,-0.1818847272430046,0.42621772780600486,0.04903332190078453,0.0008610418821811243,-0.00032974578037123936,0.06972882640624536,-0.0038436776301900605,1.0852834575523764,1.3980611900726732,1.3980611838109165,1.3980605528986136,0.0010011927797930324,7.701734643292567e-5,0.00015250157127125882,0.055586184741485085,1.656301277031982e-11,4.61177167040355e-9,8.279175989611393e-14,5.191598563258308e-16,1.441178645113063e-13,0.5666943781860193,0.6071988360325963,0.9871229892009151,4.761135571478707e-6
0.02,0.9732066322804501,-0.13124214441659404,0.6609092726708766,-0.10977215213129878,0.651179747741546,-0.18188685160272763,0.42708838323171344,0.04919330978383436,0.0008610733328746693,-0.0003296644316318604,0.06972710056307992,-0.003849706592065799,1.0852838634215103,1.3980628876295713,1.398062881353935,1.3980622493945598,0.0010011946415370363,7.701873438684367e-5,0.00015241415343683154,0.05558609049528067,1.680551487390483e-11,4.6117733400167505e-9,5.892504746574615e-14,5.259937167444651e-16,1.441179167718254e-13,0.5666943872103372,0.6071988802505904,0.9871234574484694,4.7294146592182684e-6


==> data/tuned_4th_4mF.csv <==
0.0,1.0067552230867676,-0.04029913889433856,0.20330299948998976,0.05885597151382374,0.2003031078414946,-0.01608748059654234,0.20230451163495683,0.008124112353003962,0.00027215096174116113,-2.1857989940954274e-5,0.0704451141318348,-0.002805774194391405,1.084409521544636,0.4287677476990135,0.4287677476990135,0.4287677476990135,0.0003070602359823664,7.676505899559178e-5,1.0306037760322604e-18,0.05652528939154594,0.0,4.600039826785922e-9,-8.758182221147859e-47,0.0,1.437512445870601e-13,0.5652528939153424,0.18655729926306172,1.0029101451884577,9.864086634862554e-17
0.0001,0.9765651166464887,-0.03783100878996189,0.21047213120971667,0.05410159399407848,0.3163726547641199,-0.027542330285715576,0.20252577521178866,0.008136245896574785,0.0002730826128137228,-2.3173934233614836e-5,0.07044548911673726,-0.0028065016643726358,1.0843906364848925,0.42887442971230183,0.4288730695752798,0.4288081868702198,0.0003070615456948421,7.676505902777402e-5,4.036187419543821e-10,0.056525522561170535,4.6895370627889933e-7,4.610778790494099e-9,3.062922573905181e-7,7.619586780032257e-12,1.4389962466118814e-13,0.5685892259997846,0.18660681656578837,1.016241563663629,0.05976565981505568
0.0002,0.9077342748006056,-0.03218581246035426,0.24844301574026803,0.040905947398287346,0.39569467010499226,-0.03876380339542199,0.20304128484056078,0.008176150436848344,0.00027902487667018025,-2.6881376067798598e-5,0.07044688727911866,-0.002808301280100629,1.0841904102589448,0.4293611996886191,0.42936029211304677,0.42920035405317003,0.00030708200659564083,7.676505954173748e-5,9.758475042384312e-9,0.05652800866973286,3.620486872090479e-6,4.788337554859529e-9,1.4349423075675863e-6,9.270598752302457e-11,1.479475379585802e-13,0.5666958579588681,0.18685821481842851,1.023847539268274,0.17021904993211143
0.0003,0.8348303246553163,-0.02659395169275402,0.3174929407627755,0.02266992052981767,0.4436741636811486,-0.048416478892139916,0.20366277447681433,0.008242073487238126,0.0002921109074003053,-3.244503699481355e-5,0.07044769857636997,-0.00281048078414679,1.0835809516279435,0.42880319424612745,0.4288077290991636,0.42909354342697364,0.00030710535844763253,7.676506018063024e-5,5.803128710738136e-8,0.05653563047137516,8.944518451008349e-6,5.411182790253188e-9,1.9194421848797398e-6,2.7180964986067126e-10,1.657705319291091e-13,0.5568097592567124,0.1867507992624291,1.0038959795503306,0.2245732128048985
0.0004,0.7830726753437705,-0.02374057086357327,0.3991844269554587,0.003973330807209695,0.46951908125532826,-0.056243925291456914,0.20429086670621655,0.008327343554827754,0.00031140088493273753,-3.917278227333645e-5,0.07044561774786728,-0.002812393925861166,1.082467829763893,0.4283487148464585,0.42834268634124684,0.4283048141031952,0.0003070767027741902,7.676505955287794e-5,1.9251137466591552e-7,0.05654967842870436,1.3045835051566553e-5,6.536149481220043e-9,9.77394429980332e-7,4.2693531580124513e-10,2.01524234129367e-13,0.5873329555816484,0.18706989170443125,0.9565820379873674,0.21941998021082412
0.0005,0.7619489401507525,-0.024665961794677012,0.4724353928035512,-0.011267457352591924,0.48306872599215656,-0.06268610214380062,0.2049092595733687,0.008425620909286976,0.00033420461715213463,-4.6378315674855595e-5,0.07043927100100544,-0.0028136555658384945,1.0809497766169318,0.43539719633023133,0.4353455125983189,0.4320369580170726,0.0003071948096669948,7.676506249703771e-5,4.600447198534035e-7,0.05656906824116052,1.3236845208877772e-5,7.886896151451858e-9,-6.195136914298943e-7,4.4489873750332526e-10,2.4646008988291493e-13,0.6913550598527708,0.19072587492649729,0.9040910833582622,0.16874996286536556
0.0006,0.7672914166396891,-0.028670114328348158,0.5237260040553868,-0.021095407625178343,0.4921155558911092,-0.06838992407503668,0.20554476387936618,0.008533563247635736,0.00035760223802589104,-5.354308055353758e-5,0.07042871626750734,-0.002814217696609923,1.0792393220653371,0.45902123178129195,0.45891689238704303,0.44938360234233743,0.00030815816337743555,7.67650868509506e-5,8.908750551724095e-7,0.056591271635591314,9.581631285077368e-6,9.053127231578044e-9,-1.7330470313936734e-6,3.1992900706217343e-10,2.8564778619042076e-13,0.8286215804507459,0.19972952331802152,0.8580349047860625,0.10318334242770162
0.0007,0.7876624040482397,-0.034015513072790195,0.5501053003311267,-0.02575221066870205,0.5011851566915989,-0.0738354093885645,0.20623110265128453,0.008650851734894943,0.0003794958825705557,-6.040147910473844e-5,0.07041511829953082,-0.0028142979618633918,1.0775391314710492,0.4955552537775818,0.49538500158559157,0.48216408644841585,0.00031084668945899704,7.676515656214433e-5,1.4935313450591397e-6,0.056613821854267506,4.378307084754873e-6,9.750457170859764e-9,-1.7619815608003168e-6,1.3459168334664944e-10,3.084152894411616e-13,0.8997499198042068,0.21523302586131157,0.8267061538546515,0.04268964869487101
0.0008,0.8109914736557349,-0.03889429911195757,0.5570360033636413,-0.027042164143194502,0.511688433900699,-0.07917692850976839,0.2069889230251422,0.008778874342143297,0.00039900620918791865,-6.693196626719896e-5,0.07040008186913468,-0.0028142292116350395,1.0759433911174798,0.5328039429831061,0.5326675219724052,0.518877218005499,0.00031541286767472937,7.676527904376363e-5,2.2613881838543277e-6,0.05663554345596111,3.4536823260538156e-7,9.971132905788929e-9,-1.0063206197554697e-6,-6.003547403211166e-12,3.1420336787400537e-13,0.8999999999999999,0.23249331982639387,0.815429316160899,0.0023580121996490395
0.0009,0.8290374464119111,-0.04218478987586605,0.5537241481747772,-0.027251831071025356,0.5229980758205373,-0.08429338007420879,0.20782025429563272,0.008919140100022037,0.00041629271975087047,-7.32698334601354e-5,0.07038501919450443,-0.0028143061625043003,1.07447417167644,0.5700618483987423,0.5699253946180345,0.5560899936120867,0.00032173288528365674,7.676545494319954e-5,3.1825015844440005e-6,0.05665613252186609,-1.7800011351338717e-6,9.884699910212551e-9,-3.322520172667456e-7,-7.020926437805554e-11,3.0984145084824146e-13,0.9,0.2525461486280857,0.8240857181932975,-0.01088878360860486
0.001,0.8389149459666642,-0.04374125294489309,0.5486416845406296,-0.028160355940997514,0.533738243373622,-0.08895322265931686,0.2087121040957977,0.009072102559909614,0.0004320829277463242,-7.959170523016333e-5,0.07037077659247416,-0.002814688493218606,1.0731218539843896,0.6073315911437599,0.6071942092591257,0.5933550651209853,0.00032966847977181,7.676568427795006e-5,4.244551111086179e-6,0.0566756734922142,-2.4366506297438595e-6,9.664258528399077e-9,2.7714280713022342e-8,-8.299041353503433e-11,3.018773727873741e-13,0.9,0.2676183646626868,0.8351883465134751,-0.007677324654942297
0.0011,0.8418415395738847,-0.04414891306437977,0.5470668611287436,-0.03057929214523551,0.5427729930126655,-0.09298089735056968,0.20964532858439694,0.009236809682488625,0.0004471700735988208,-8.602302672615601e-5,0.07035761931193474,-0.0028153943909642737,1.0718659295185076,0.6446119139589144,0.6444745510851637,0.6306313454684908,0.00033909199572332895,7.676596706365858e-5,5.436815084349133e-6,0.056694389002944816,-2.270179554594958e-6,9.424789217662373e-9,1.5987158095638615e-7,-7.226363708004345e-11,2.9401318400441576e-13,0.9000000000000001,0.28188245809765167,0.8458127386225393,0.0008216441216139705
0.0012,0.8411612094452768,-0.04429768438520566,0.5504853513584238,-0.03434255901368854,0.5496697586574104,-0.09634931158535112,0.21060274287167838,0.009411129398457474,0.000462095580546133,-9.259289462072865e-5,0.07034537961755956,-0.002816341779185163,1.0706865279087605,0.6819017929599037,0.6817643927924153,0.6679176751903314,0.00034988618066842276,7.6766303314279e-5,6.7507252343329495e-6,0.05671249976203561,-1.8063231168994403e-6,9.21992545529333e-9,1.6480554710941926e-7,-5.51957021361506e-11,2.876281725260739e-13,0.9,0.3001886232191346,0.8576278848232537,0.014254819235200134
0.0013,0.8402885303037803,-0.04495324402244074,0.5577532146813339,-0.03871832159816781,0.5546523157319125,-0.09917093458975737,0.21157365243990506,0.009592455778301293,0.0004770651864960632,-9.924656778181895e-5,0.07033371437655965,-0.002817418510434429,1.0695715984436562,0.7192003766713393,0.7190629458354415,0.7052130285672173,0.0003619425905120082,7.676669304249358e-5,8.17928947036279e-6,0.05673013471792876,-1.4045574103751909e-6,9.060957085635139e-9,9.716181435835626e-8,-4.168093097782523e-11,2.8284276863899096e-13,0.9,0.3191331392886688,0.8631187247597443,0.02133475968459313
0.0014,0.8413822309417003,-0.04647228177239795,0.5664649510285821,-0.042852352828325294,0.5583738828047609,-0.10164537116888131,0.21255529994736927,0.009778432512329141,0.0004919821240198183,-0.00010587820139570163,0.07032230516470651,-0.002818539632321738,1.0685205476402926,0.756506895043001,0.7563694364298506,0.7425166079887028,0.0003751615904480846,7.676713625980279e-5,9.716203297314626e-6,0.05674728391796882,-1.2471144202792152e-6,8.930704802604765e-9,2.324539619561465e-9,-3.6749613802487906e-11,2.790007446217469e-13,0.9,0.3337809054132263,0.864568902483776,0.020639120193028944
0.0015,0.8449861327288968,-0.04877672387001183,0.5745071229050823,-0.046187387220127246,0.5615262628603683,-0.10396388444781737,0.21355013714357163,0.00996753369078825,0.0005066156284879177,-0.00011238556448807616,0.0703109842492526,-0.0028196784249754562,1.067541115549778,0.7938205405032317,0.7936830571883697,0.779827620574076,0.0003894516725247911,7.67676329765378e-5,1.135469647926149e-5,0.05676383372067392,-1.3503357287568737e-6,8.80290686674779e-9,-7.572480386313721e-8,-4.0668711664208964e-11,2.751997830125119e-13,0.8999999999999999,0.3485739331896206,0.8656534555771962,0.018868180752645687
0.0016,0.8505619420548821,-0.05153535354005134,0.580608628894392,-0.048538251641163196,0.5646384365781498,-0.10626154587166824,0.21456240264102477,0.010159057297436056,0.000520733714680844,-0.00011869725021691447,0.07029972293746291,-0.0028208549669408675,1.0666439438705422,0.8311404253804204,0.8310029208435792,0.817145212202999,0.0004047279064296295,7.676818320193047e-5,1.3087136029415319e-5,0.05677963245118576,-1.6283359089436861e-6,8.65474754065493e-9,-1.104003314524155e-7,-5.036808321099622e-11,2.706719365975952e-13,0.9,0.36993827997987716,0.867463859144467,0.012094574066579536
0.0017,0.8569494567855127,-0.05432755319435071,0.5846464487656693,-0.05011686849876143,0.567940847755659,-0.10858258939746501,0.2155956406895286,0.010353110774096235,0.0005341964574129476,-0.0001247925755395374,0.07028861002006923,-0.002822122546315815,1.065838385624816,0.8684655562963323,0.8683280343364378,0.8544684252427045,0.0004209124490199868,7.676878694380336e-5,1.4904769714226265e-5,0.05679454118492249,-1.9521051822741404e-6,8.475517325983957e-9,-1.0453055165617851e-7,-6.131953892407195e-11,2.650781774969542e-13,0.9,0.3802659468477088,0.8691097963492914,0.009672338672137811
0.0018,0.8631316803502341,-0.05685462767603349,0.5871599053593829,-0.05128700436671467,0.5714353219872147,-0.11090775409713406,0.2166511885129122,0.010550108130731905,0.0005469739551928772,-0.00013068745821563304,0.07027775825976507,-0.002823532252308455,1.065130040635129,0.9057948757386922,0.9056573403390896,0.8917962259420491,0.00043793353492789755,7.676944420848155e-5,1.679814418137607e-5,0.056808465180877364,-2.227841969051846e-6,8.265459746156128e-9,-7.576603730867102e-8,-7.031982964702234e-11,2.5845835299243507e-13,0.9,0.40331141198837556,0.8747223639806156,0.006411906538213552
0.0019,0.8685569636443152,-0.05902043591648379,0.5889630756888808,-0.05239824665703737,0.574976899140828,-0.11318309550449088,0.2177280242353241,0.010750453475252589,0.0005591288762245133,-0.0001364190257748337,0.07026725420360366,-0.0028251147289848158,1.0645205397091861,0.9431272922531845,0.9429897474343168,0.9291275312790405,0.00045572577991990956,7.677015500053415e-5,1.8757395920541652e-5,0.05682135733228239,-2.421334699225401e-6,8.032240161409e-9,-4.300962400597276e-8,-7.635271185948519e-11,2.510964454098802e-13,0.9,0.41711042705959905,0.8780864197237801,0.0044712429195292005
0.002,0.8729737877146045,-0.06083256181907849,0.5907762607610539,-0.05371172282548006,0.5784098986880608,-0.11535788710615047,0.2188243101920084,0.010954391618396944,0.0005707455881645698,-0.0001420235412622178,0.07025715225530385,-0.0028268849391683425,1.064010093829291,0.9804617154548019,0.9803241652216969,0.9664612527452332,0.00047422697581966407,7.677091932356303e-5,2.0772632621027964e-5,0.05683318789493905,-2.527494606911555e-6,7.784280921556212e-9,-2.0376667503236072e-8,-7.940631066802869e-11,2.4329157988756555e-13,0.9,0.43625085389041796,0.8838301580697769,0.005456019670393663
0.0021,0.8766497624510322,-0.062455826382589834,0.5929580607426772,-0.055269662537624206,0.5816187172163605,-0.11740696689398321,0.21993734491325634,0.011161768832662625,0.0005819183013489473,-0.00014752419429070167,0.07024743971600254,-0.0028288284556268347,1.0635972369907911,1.0178110883825862,1.0176734262266345,1.0038039648392205,0.0004933818081887027,7.677173718803258e-5,2.283402913410491e-5,0.0568439479052984,-2.585026344888889e-6,7.52846137862306e-9,-1.1269251113504895e-8,-8.089569298477099e-11,2.352707119373621e-13,0.8997391762391242,0.4470373098880224,0.8869074092093777,0.005979908047253091
0.0022,0.8799343736210182,-0.06404875825403415,0.5955747356748062,-0.05700280705820816,0.5845617253460441,-0.11933249593878457,0.22106495666838896,0.01137222903739401,0.0005927101516700107,-0.0001529282062745627,0.07023807964965907,-0.0028309239306952773,1.0632811559201214,1.0552134268954556,1.0550752527807363,1.0411763303511556,0.0005131390841199514,7.677260862029747e-5,2.4931871356919784e-5,0.05685362067801947,-2.6330773262816367e-6,7.268065810729122e-9,-1.4408134091000047e-8,-8.216246872921833e-11,2.2713510948116976e-13,0.8976233180893805,0.4673675076310082,0.8917135253912897,0.006773805126261431
0.0023,0.88308645394499,-0.06568810873849557,0.5984348634707689,-0.05878210547686994,0.5872784204982203,-0.12116141483016803,0.22220607779804052,0.011585330076452252,0.0006031380685942937,-0.00015822630159602696,0.07022902805017489,-0.0028331532384177245,1.0630620750908415,1.0924412827454035,1.0923040214635562,1.078454742031808,0.0005334468690616492,7.677353347728826e-5,2.7056465284317442e-5,0.05686217681923465,-2.6865805828446637e-6,7.0024152603254785e-9,-2.134004891576832e-8,-8.37567073072564e-11,2.1884928887341016e-13,0.8953740562482464,0.48897950750848446,0.8968226632194861,0.0076177567669860275
0.0024,0.8863269906625341,-0.06742993497715695,0.6013266581687793,-0.06048125852728134,0.5898177692881511,-0.12292269463554968,0.22335984686426122,0.011800640965008082,0.0006132117790544396,-0.00016340748306763382,0.07022024305179352,-0.002835500269038579,1.0629400772619961,1.1288800269819141,1.128748502597006,1.1152807075903748,0.0005542470139095799,7.677451144423572e-5,2.9198088153160133e-5,0.05686958859526623,-2.742151254525957e-6,6.730504877457424e-9,-1.5804631619075344e-8,-8.5775449705641e-11,2.103594617417148e-13,0.8847881324600191,0.4975011830372422,0.8987006705783943,0.007601780040264663
0.0025,0.8896852822817729,-0.06924398841486412,0.6040584672252841,-0.062032075433535866,0.5922410017991083,-0.12464175716345606,0.2245260937418862,0.012017878935035102,0.0006229214701028425,-0.00016846015560342584,0.07021170089711191,-0.0028379603366077955,1.0629097447104554,1.162178491626457,1.162061706691893,1.1498313666886073,0.000575385839869706,7.67755396320976e-5,3.1347274042164906e-5,0.0568758965576028,-2.7058767025034232e-6,6.456626872214328e-9,3.054958182279093e-8,-8.541671782035053e-11,2.0175162071739138e-13,0.8399235764655791,0.5176992595284494,0.9028735527078321,0.006852902794474384
0.0026,0.8930832400936407,-0.07106472924984653,0.6065316969696313,-0.06342907526239205,0.5945923892432913,-0.12633241249169141,0.2257048013656484,0.01223691020081789,0.0006322575899131038,-0.00017337800977915445,0.07020339281642596,-0.0028405359297204325,1.062960288198953,1.1918035754656855,1.1917012678309427,1.180863239541206,0.0005966328269306118,7.677661293455258e-5,3.349526924459541e-5,0.05688120921426145,-2.541013044073156e-6,6.193621772932361e-9,7.298488517668342e-8,-8.024876011526142e-11,1.934475120298386e-13,0.8228410469917695,0.5243099940985878,0.9044543799680524,0.006582576646085498
0.0027,0.896420289142067,-0.0728355270034235,0.6087475015698768,-0.06470922441781461,0.5968886563099178,-0.12799582126031425,0.22689576205795725,0.01245770618466307,0.000641221411360907,-0.000178161826863335,0.07019531811041844,-0.0028432314458348346,1.0630800144085684,1.2176738696866658,1.2175851981450874,1.2081301576887045,0.000617767532716993,7.67777260164014e-5,3.563453986488626e-5,0.05688564953056059,-2.288074114545019e-6,5.952369658234656e-9,9.316162088012938e-8,-7.194874813107479e-11,1.8585530892659677e-13,0.7805395020638728,0.5381024991660873,0.9083498208716313,0.005948530957002655
0.0028,0.8996276233475756,-0.0745325255199619,0.6107737549984619,-0.06592302684486862,0.5991228922296772,-0.12962451947326,0.22809847202118466,0.012680282473125864,0.0006498265034757968,-0.00018281798042722394,0.07018747765639324,-0.0028460492053670734,1.0632571325342728,1.2399893439835905,1.2399134823312603,1.23178910484866,0.0006386007086392573,7.677887371368368e-5,3.775924485118345e-5,0.05688934631727678,-1.988281556285375e-6,5.737866356014124e-9,9.855286122292289e-8,-6.218375798036994e-11,1.7913223301958115e-13,0.7385441257377932,0.5517951773359947,0.9122170674928768,0.005319074338733983
0.0029,0.9026452121502186,-0.07613750041296154,0.6126811696207444,-0.06711917664441851,0.6012863687550822,-0.13121066953735164,0.22931238777961227,0.012904652112743994,0.0006580877686548219,-0.0001873532087530996,0.07017987178643668,-0.0028489909080536145,1.0634799059584057,1.258987648274509,1.2589232653636973,1.252008156935469,0.0006589477620869621,7.67800509120205e-5,3.986373932220494e-5,0.05689242825801834,-1.6785241122149021e-6,5.554356818633486e-9,9.65943948966022e-8,-5.2334600618616955e-11,1.7340227096306932e-13,0.7250760239842408,0.5559655905991365,0.9136089810065853,0.005178621099185969
0.003,0.9054731321348418,-0.07766492125925945,0.6145322688205849,-0.06832208364849286,0.6033659361612834,-0.1327478064454365,0.23053678374901215,0.013130781782694327,0.0006660252759517967,-0.00019177444103420728,0.07017249559702224,-0.002852053797813972,1.0637378649203275,1.2750662161889033,1.2750117774262963,1.2691565096396245,0.000678670690869911,7.678125314999959e-5,4.1944000634078534e-5,0.056895012924536144,-1.3820969391705807e-6,5.401616225651059e-9,8.952595528460875e-8,-4.300111074415659e-11,1.6864464703558273e-13,0.693442445208864,0.5649365795137351,0.9174443304236503,0.005077941031345895
0.0031,0.908144275648943,-0.07913962217520577,0.6163530130955129,-0.06952962601928281,0.6053553658270343,-0.13423472668404854,0.23177093974331076,0.013358580038869215,0.0006736572983514326,-0.00019608602348241718,0.07016533958692978,-0.002855232542746576,1.064022280625323,1.2886575255938442,1.2886114881464137,1.2836617046157683,0.0006976735217437608,7.67824766898494e-5,4.3997200906761624e-5,0.056897199777627964,-1.1127166235882782e-6,5.277064801265551e-9,7.876461362531834e-8,-3.4547426776372976e-11,1.6477340315666239e-13,0.6720460163875844,0.5710044078530632,0.9200384972548941,0.005009842702190539
0.0032,0.9106963735971552,-0.08058493578685968,0.6181513930979817,-0.0707302485932389,0.6072531254690463,-0.13567287860492921,0.23301417596350693,0.013587932461330323,0.0006810000817203778,-0.0002002908158689018,0.07015839285897836,-0.002858521356938891,1.0643249390572087,1.3001934062048504,1.3001542591988204,1.2959543780475031,0.0007158706690790318,7.678371798213783e-5,4.6020775251978346e-5,0.05689908267505454,-8.82057490798295e-7,5.177658862162985e-9,6.625931737877737e-8,-2.7327839730718943e-11,1.6169008238083623e-13,0.6636854358273472,0.5736213579383483,0.921638713440797,0.004920978939249128
0.0033,0.9131548984819243,-0.0820089416165744,0.6199094580895819,-0.07190709284616091,0.6090660510573299,-0.13706697287890623,0.23426597299899754,0.01381871448458592,0.000688064098745706,-0.00020438928204947194,0.07015164464165981,-0.0028619155770544737,1.0646405730776998,1.3100397540542883,1.3100061551166948,1.3064153599602228,0.0007332309892498544,7.678497459581918e-5,4.8013425733442385e-5,0.05690072274455634,-6.913232960321835e-7,5.099389718595557e-9,5.3460370386925625e-8,-2.1378870112810538e-11,1.5926733488750977e-13,0.6456035236718336,0.5792815435527394,0.9251004426511688,0.004728698028020175
0.0034,0.915532245900899,-0.08341147309865418,0.6216105276772773,-0.073049325100282,0.6108017763080229,-0.13842119948830667,0.2355258715831255,0.014050817283579356,0.0006948581836707927,-0.00020838183494520143,0.07014508560318801,-0.0028654117021925042,1.06496502304119,1.3185169871258053,1.318487787389891,1.3153834694701672,0.0007497418646885926,7.678624451891947e-5,4.9974237808809625e-5,0.05690216855863243,-5.384722139901966e-7,5.038369321408514e-9,4.1413400228928604e-8,-1.6630009069818122e-11,1.5738190704718362e-13,0.6291393697202697,0.5844353219003218,0.9282524567836761,0.004553620166508094
0.0035,0.9178400313522794,-0.08479188348863625,0.6232381262793883,-0.07414654944662032,0.6124679492491041,-0.1397396954581602,0.23679341515794022,0.01428413309450774,0.0007013911020184792,-0.00021226889701461113,0.07013870649650256,-0.0028690063027349434,1.065294173914936,1.3259440947191863,1.3259183406571584,1.323196347941872,0.000765391480639606,7.678752575579701e-5,5.1902312629126714e-5,0.05690346818470065,-4.212639392097737e-7,4.9907047704472546e-9,3.114841739091786e-8,-1.3004379077373865e-11,1.5591041453933552e-13,0.6242912055366384,0.5860096788098992,0.9292580621587897,0.00449329889477437
0.0036,0.9200737288517836,-0.0861417128782844,0.6247855489203475,-0.0751997609164077,0.6140707761831108,-0.1410245724954936,0.23806819821875447,0.014518585311153895,0.0007076706592160001,-0.0002160516384404063,0.07013250038805485,-0.0028726974323267512,1.0656253801590228,1.3325667940218926,1.3325437411328287,1.3301213852982192,0.0007801924342821557,7.678881688523696e-5,5.379724222380371e-5,0.05690465298212835,-3.3353889691570855e-7,4.952961427878304e-9,2.308009686244589e-8,-1.0301109380606053e-11,1.5474478034390244e-13,0.6191309389159025,0.5884337671326859,0.9313498849822041,0.004313457073796841
0.0037,0.9222265232081056,-0.08745591224443092,0.6262592616080015,-0.07621653559859806,0.615612558278874,-0.14227567678142192,0.23934981177447714,0.014754121306767173,0.0007137055105698153,-0.00021973250709469516,0.07012646186438039,-0.0028764833723329123,1.0659573623318863,1.3385275659642573,1.3385066290096161,1.3363185233474226,0.0007941772915506228,7.679011706871514e-5,5.565903967206354e-5,0.05690573868120364,-2.6899609200247513e-7,4.92295870808864e-9,1.6915130683352858e-8,-8.318724994121185e-12,1.5381743016065844e-13,0.6114452966470796,0.5920441766417904,0.9344654220450087,0.004045602714471468
0.0038,0.9242945391692549,-0.08873186321259303,0.6276665785457731,-0.07720348206202683,0.6170950341565545,-0.14349278227938914,0.24063783514363093,0.014990687141133014,0.0007195047061118318,-0.00022331407590452478,0.07012058535641728,-0.0028803621378344765,1.066288831475943,1.3439615353380037,1.3439422743197338,1.3419387629491473,0.0008073778525804051,7.679142547484194e-5,5.7487707005715325e-5,0.056906741098868306,-2.2214077037289018e-7,4.898697684684528e-9,1.2333884426322895e-8,-6.882120700111282e-12,1.5306654853708353e-13,0.6058740384992475,0.5946613324618744,0.9367238489452866,0.0038514373167866187
0.0039,0.9262748929605918,-0.08996801434702426,0.6290155320012055,-0.07816701188866311,0.6185196220153569,-0.1446755712643364,0.2419318427677032,0.015228229001031972,0.00072507747412328,-0.00022679900678944804,0.0701148652800558,-0.002884331641796386,1.0666185775480657,1.3489964231375404,1.348978536992841,1.3471251128495165,0.0008198272100347621,7.679274130841496e-5,5.9283271164126805e-5,0.05690767515083078,-1.8764212473510051e-7,4.878286182098596e-9,8.989977151339214e-9,-5.822349695333031e-12,1.5243372405960083e-13,0.6046911101371084,0.5953789236639615,0.9374198291048647,0.0038000837595328924
0.004,0.9281716191784762,-0.09116828577481373,0.6303139621441861,-0.07910966084547875,0.6198868623404155,-0.14582398337529567,0.24323140871333002,0.015466688761391685,0.0007304332098310219,-0.00023018998536933162,0.07010929591144931,-0.002888389173684827,1.066946046288943,1.3536973889703368,1.353680654547354,1.3519517743129417,0.0008315649813933431,7.679406407180245e-5,6.104595070336561e-5,0.05690854822163027,-1.6222938550474422e-7,4.860742265562233e-9,6.516239112010007e-9,-5.040121912534455e-12,1.5188906269464118e-13,0.601945833622046,0.5974281528842741,0.9395482657756753,0.0036568927457019643
0.0041,0.9299902627195942,-0.09233575545539605,0.631564297794334,-0.08003053714292345,0.6211985056791199,-0.14693894034634444,0.24453614170055704,0.015706001991213685,0.0007355802335364687,-0.00023348908601590918,0.07010387146039744,-0.0028925319787602905,1.0672709351002532,1.3581046868605744,1.3580889280234307,1.3564644699311101,0.0008426296343275082,7.679539337884008e-5,6.277602439681734e-5,0.05690936476939266,-1.4402690374160325e-7,4.845453359653352e-9,4.7121228440207205e-9,-4.4788932656524855e-12,1.5141381310955044e-13,0.5984412700751454,0.6000441567677619,0.9422653842617977,0.0034740980425331525
0.0042,0.9317362027647978,-0.09347320889745551,0.6327685468787494,-0.08092863726411374,0.6224564346766581,-0.14802143111985128,0.24584565321096735,0.015946103937666226,0.000740526773472778,-0.0002366983336854849,0.07009858613720617,-0.0028967573245009316,1.0675929342737656,1.3622591780098237,1.3622442657077645,1.3607095039924217,0.0008530592762301661,7.679672883992113e-5,6.44737678851167e-5,0.056910129331020506,-1.3118460433159298e-7,4.831798609017851e-9,3.3911422811127082e-9,-4.082633536708143e-12,1.5098893055893827e-13,0.5958549576807647,0.6019747262030468,0.9442705746724777,0.0033391984469341362
0.0043,0.9334147801410607,-0.09458320288993081,0.6339282829481206,-0.08180277308624911,0.62366265543665,-0.1490725225595569,0.2471595568650037,0.016186929293367326,0.0007452809807429785,-0.00023981970221068354,0.0700934341393547,-0.0029010624887896206,1.0679117541376506,1.3662001517980498,1.3661860024976906,1.3647314077838935,0.0008628921621258661,7.679807007292883e-5,6.613946120232497e-5,0.05691084620929031,-1.219088732582753e-7,4.81917672468461e-9,2.3866060780883908e-9,-3.796994677822906e-12,1.505959360105076e-13,0.5952300240935195,0.6024758047589454,0.9448089802729003,0.0033011395926815647
0.0044,0.9350297837017586,-0.09566597318683373,0.6350424650859534,-0.08265144798623762,0.6248198738442042,-0.15009362149934954,0.24847750334719124,0.016428414432103584,0.0007498499809831383,-0.00024285482864652437,0.07008841001206015,-0.002905445030349969,1.0682273148247654,1.3699468792170824,1.3699334334143831,1.3685521166653105,0.0008721647127138208,7.6799416787283e-5,6.777342892516744e-5,0.05691151725181228,-1.1515787442649224e-7,4.807275086356604e-9,1.6858103853937284e-9,-3.589961375890169e-12,1.502250220587915e-13,0.5938220440668511,0.603770547442153,0.946280311150384,0.0031892081333286045
0.0045,0.9365830449333058,-0.09672123421523444,0.6361119466843448,-0.08347526118017855,0.6259301877458201,-0.15108558745284695,0.24979917291757778,0.01667050621749665,0.000754240333627485,-0.00024580552624829704,0.07008350903986428,-0.002909902813464351,1.0685395925528354,1.373508507018158,1.3734957166935842,1.3721821212439713,0.0008809083259113808,7.680076873444995e-5,6.937600557755703e-5,0.0569121436450683,-1.1030603268800641e-7,4.795970586589699e-9,1.2457646020306747e-9,-3.441815126243874e-12,1.498723840455714e-13,0.59170293844401,0.6057192231677311,0.9484947641087786,0.003020743680046476
0.0046,0.9380762757512658,-0.09774883234829466,0.637138050290246,-0.0842751090802771,0.6269955563679311,-0.15204918004952073,0.2511242464740169,0.016913152723739912,0.0007584586130231452,-0.00024867365994573145,0.07007872657294685,-0.00291443371776967,1.0688485527700262,1.376894593028922,1.376882421872049,1.3756323739465524,0.000889153908364321,7.680212566346766e-5,7.094752314381696e-5,0.056912726700945396,-1.067169917583729e-7,4.785139811331138e-9,1.0063448445003037e-9,-3.3325082579717832e-12,1.4953424811318292e-13,0.5896335982635948,0.6076221358560239,0.9506572124714092,0.002856235474903396
0.0047,0.9395111880712029,-0.098748613959176,0.6381220984506082,-0.08505188809873844,0.6280179389369703,-0.1529851589188426,0.25245240491436216,0.01715630202502675,0.0007625113935172455,-0.0002514610946685573,0.07007405796148763,-0.0029190356229028326,1.069154160924502,1.3801146950770207,1.380103118486532,1.3789138271997297,0.000896932366718416,7.68034873233741e-5,7.248831360827038e-5,0.0569132677313306,-1.0375439535314688e-7,4.774659346528163e-9,9.074272293037003e-10,-3.2419931001616603e-12,1.4920684040396175e-13,0.5883749145642042,0.6087795894273754,0.9519725295616004,0.002756172759967586
0.0048,0.940889449439012,-0.09972060537579641,0.6390657853737678,-0.08580669893990187,0.6289991817109093,-0.1538942046271135,0.25378332908622864,0.01739990307040006,0.0007664052697623633,-0.00025416974366084287,0.07006949860190213,-0.0029237064090785834,1.0694563866921334,1.3831770363416138,1.3831660397482841,1.3820359054027977,0.0009042743114612082,7.6804853466282e-5,7.399870872355314e-5,0.056913767995531425,-1.0083705539192725e-7,4.764433441394842e-9,8.879073642857421e-10,-3.1519689949229736e-12,1.4888725477817426e-13,0.5880261643008019,0.609076773191786,0.9523357640183857,0.00272876182404017
0.0049,0.9422128075350146,-0.10066571302653216,0.639971764592659,-0.08654090385855988,0.6299406130027901,-0.15477676658299006,0.2551167235964719,0.01764391050019351,0.0007701464016440056,-0.00025680159095034565,0.07006504438148274,-0.002928444022341066,1.0697552093373461,1.3860841097059025,1.3860736789107513,1.3850011867138328,0.0009112052366901137,7.680622387065554e-5,7.547904713049509e-5,0.05691422865467352,-9.781213176393947e-8,4.754495233352089e-9,9.052951732955629e-10,-3.0577731589986305e-12,1.48576596718956e-13,0.5869019455654734,0.6100006581274833,0.9535049223276718,0.0026408562543033805
0.005,0.9434833709877967,-0.10158478072728035,0.6408415622206002,-0.08725493636239492,0.6308436406034404,-0.15563350253924058,0.2564523209828003,0.017888280293045664,0.0007737403209514011,-0.00025935841130114734,0.07006069147929463,-0.0029332464817947916,1.070050593760528,1.3888397992331212,1.3888299192930937,1.3878135098522275,0.0009177464743581833,7.680759832704492e-5,7.69296768778509e-5,0.056914651073026956,-9.46919404150819e-8,4.744860788272834e-9,9.446629109221017e-10,-2.9600581238682056e-12,1.4827539990497565e-13,0.5852343749971476,0.6113710705559885,0.9552391524423911,0.0025104646000191516
0.0051,0.9447032701052288,-0.10247861922283939,0.6416765969974136,-0.08794915884138597,0.631709694636982,-0.15646509185736396,0.2577898548848448,0.0181329683311246,0.0007771925314314147,-0.00026184196306465,0.07005643607795747,-0.002938111809305949,1.0703425035804135,1.3914482705415523,1.3914389260112496,1.390477022883518,0.0009239192438807991,7.680897662595017e-5,7.835094642207811e-5,0.05691503663176063,-9.148587533944995e-8,4.7355407967259805e-9,9.923286178178445e-10,-2.8593872311407825e-12,1.4798402798519733e-13,0.5834432084650976,0.6128430543650394,0.9571019191518805,0.002370408657866578
0.0052,0.9458746351951814,-0.1033480392580077,0.6424782876629216,-0.08862393368551194,0.6325402052275363,-0.15727221389885906,0.2591290589422364,0.01837793049659838,0.0007805085368309115,-0.0002642540045922558,0.0700522743600909,-0.00294303802674073,1.0706309024157366,1.3939136892494788,1.3939048641811576,1.392995873873239,0.0009297447646733428,7.681035855787139e-5,7.974320421963428e-5,0.056915386712043464,-8.820333053113907e-8,4.726545949280432e-9,1.0346103346352764e-9,-2.7563238224254467e-12,1.4770284460858525e-13,0.5819482018385956,0.6140716534423735,0.958656687245477,0.002253510224524753
0.0053,0.946999596565525,-0.1041938515775837,0.6432480529569465,-0.08927962328475178,0.6333366024992251,-0.15805554802522487,0.26046966679460626,0.01862312267163508,0.0007836938408967562,-0.0002665962942353667,0.07004820250831452,-0.0029480231559653263,1.0709157538852316,1.396240220975183,1.3962318989187559,1.3953742108869263,0.0009352442561511966,7.681174391330867e-5,8.110679872697698e-5,0.05691570269504437,-8.48536999842446e-8,4.717886936505093e-9,1.0578261020268841e-9,-2.651431239331282e-12,1.474322134241035e-13,0.5811691109869147,0.6147119116757284,0.9594669215125172,0.0021925910966727686
0.0054,0.9480802165993004,-0.10501670838352226,0.6439871384031661,-0.08991655996573891,0.6341003502395625,-0.1588157980179428,0.2618114153396287,0.018868500925562998,0.000786753863273805,-0.00026887056587935324,0.07004421674074701,-0.0029530652400295916,1.071197018686729,1.398432242321451,1.3984244062673208,1.3976163588329036,0.0009404382909001942,7.681313248285909e-5,8.244207951983938e-5,0.05691598600092055,-8.145672903681955e-8,4.709572742485712e-9,1.0581643844618412e-9,-2.5453436198911078e-12,1.4717241317995162e-13,0.580917011454852,0.6148851525552671,0.9597267388596645,0.0021726023470360826
0.0055,0.9491181251501813,-0.10581688742871101,0.6446963883254468,-0.0905351087686977,0.6348328042488854,-0.159553639951066,0.26315407648063727,0.019114026501343955,0.0007896932774150078,-0.0002710784219010966,0.07004031377332248,-0.002958162516868499,1.0714746578601977,1.4004946923168775,1.4004873248953333,1.3997271695176599,0.0009453427414091689,7.681452407918787e-5,8.374940915300095e-5,0.05691623808233767,-7.805051941814781e-8,4.701602351983181e-9,1.0525049871718618e-9,-2.4388261454742273e-12,1.469233543649672e-13,0.5800882371612263,0.6154373937942802,0.9605796834109079,0.0021067487497942053
0.0056,0.9501147928165202,-0.10659487446221314,0.6453768815094332,-0.09113576884496954,0.635535105025075,-0.16026963992658486,0.26449744277507364,0.019359664715253338,0.0007925163673144294,-0.000273221429481875,0.07003649065326507,-0.002963313328843163,1.0717486428867704,1.4024322917203984,1.4024253755818543,1.4017113624432957,0.0009499714330858391,7.681591853476713e-5,8.502915814678157e-5,0.056916460286433934,-7.465403247351905e-8,4.693971540285009e-9,1.0423862957165292e-9,-2.3325181078003733e-12,1.4668490574406613e-13,0.5788549051813923,0.6162592059401124,0.9618489841121303,0.0020087493931684624
0.0057,0.9510716905824461,-0.1073511676351153,0.6460297104337659,-0.09171904357587485,0.6362083870372768,-0.1609643605899955,0.2658413070201017,0.01960538095461258,0.0007952274136290296,-0.0002753011563817174,0.07003274443251888,-0.002968516019280823,1.0720189456071945,1.4042497459478385,1.4042432637733624,1.4035736452564338,0.0009543381844856517,7.681731568245687e-5,8.628169712111651e-5,0.05691665395621876,-7.128530949843181e-8,4.6866761080744e-9,1.0285271201074174e-9,-2.2270526056093845e-12,1.4645693968586154e-13,0.5774462151705093,0.6171978652626501,0.9632987569614867,0.0018968162583122901
0.0058,0.951990289432088,-0.10808626509850416,0.6466559675770857,-0.09228543634273399,0.6368537847546356,-0.16163836458679418,0.26718546201288557,0.0198511406067431,0.0007978306970157675,-0.00027731917036065255,0.07002907216302791,-0.002973768931508715,1.0722855378622163,1.4059517604150225,1.4059456949163354,1.4053187256036963,0.000958456814164054,7.681871535511712e-5,8.750739669594096e-5,0.05691682043470157,-6.796239178838456e-8,4.67971185603456e-9,1.0116462703561015e-9,-2.123062737641098e-12,1.4623932855896663e-13,0.5760913667837368,0.6181006480317793,0.9646931179571325,0.0017891613263791256
0.0059,0.9528720603495748,-0.10880066500346641,0.6472567454180334,-0.09283545052686738,0.637472432646297,-0.16229221456247708,0.26852970055058933,0.020096909058966342,0.0008003304981316026,-0.00027927703917870935,0.07002547089673625,-0.002979070408854076,1.0725483914925829,1.4075430405377751,1.4075373744572512,1.4069513111317065,0.0009623411406764932,7.68201173856079e-5,8.870662749119025e-5,0.05691696106489183,-6.470332063887573e-8,4.673074584848694e-9,9.924625564741556e-10,-2.021181602635349e-12,1.4603194473199455e-13,0.5750195596762344,0.6188148305173865,0.9657961830972228,0.0017039965785224022
0.006,0.9537184743190358,-0.1094948655010887,0.6478331364352501,-0.09336958950959541,0.6380654651814065,-0.16292647316254047,0.26987381543037703,0.02034265169860373,0.0008027310976334945,-0.00028117633059591653,0.07002193768558794,-0.0029844187946441434,1.0728074783390413,1.409028291731921,1.4090230078425883,1.4084761094870861,0.0009660049825784167,7.68215216067892e-5,8.987976012679957e-5,0.056917077189798944,-6.152613734540383e-8,4.666760095200008e-9,9.716947884731545e-10,-1.9220422993319748e-12,1.4583466057355844e-13,0.5744599935031613,0.6191876889893578,0.9663720683799127,0.001659533995895557
0.0061,0.9545310405437561,-0.11016940912918681,0.6483862273318067,-0.09388831258623696,0.6386340122391854,-0.16354171206658727,0.27121759941140305,0.020588333780378908,0.0008050367731807097,-0.0002830186173839481,0.07001846958399267,-0.0029898124216504837,1.0730627686862941,1.4104123827040898,1.4104074639585316,1.4098980031125476,0.0009694619199924224,7.682292785103632e-5,9.102716818675351e-5,0.05691717017960437,-5.844587004358744e-8,4.660762587965e-9,9.483374853688472e-10,-1.8260619126553875e-12,1.4564729436065242e-13,0.5743289750915923,0.6192560931040008,0.9665153031621792,0.0016483592312789266
0.0062,0.9553111627624582,-0.11082489185262565,0.6489169378431384,-0.0943919339052594,0.6391790468071087,-0.1641384756743689,0.2725608733394506,0.020833924679138933,0.0008072512390746697,-0.0002848053630708298,0.07001506404334884,-0.002995249753998164,1.0733142441284023,1.4117001089924373,1.41169553900875,1.4112218448696925,0.0009727225580158602,7.682433597488533e-5,9.214923604086193e-5,0.05691724129623935,-5.5463767608297586e-8,4.655070251067678e-9,9.187570854046384e-10,-1.7329923938106599e-12,1.454694668125516e-13,0.5739019546468134,0.6194576776281513,0.96699162918051,0.0016110742325922713
0.0063,0.9560599625955696,-0.11146176310514903,0.6494260420227284,-0.09488081834822601,0.6397014011811625,-0.16471723927949067,0.273903487150224,0.021079398613775335,0.0008093776432077514,-0.0002865378959544546,0.07001171891259007,-0.0030007294389788695,1.0735619049685137,1.412895449379118,1.412891212265149,1.4124516635007993,0.0009757955213361063,7.682574586194867e-5,9.324634570547473e-5,0.056917291566808574,-5.2580573390032843e-8,4.649672345573982e-9,8.844433757958398e-10,-1.6428817006211837e-12,1.4530084085122204e-13,0.5732152642014471,0.619781845167103,0.9677576077880089,0.0015511163250734455
0.0064,0.9567785499370584,-0.11208046388268349,0.6499143103091438,-0.09535533646532605,0.6402019040717554,-0.16527847533447151,0.27524529161521727,0.021324729954434175,0.0008114191175562515,-0.00028821753998486445,0.07000843205178604,-0.0030062501301337695,1.0738057521938253,1.4140023436612756,1.4139984239953507,1.4135914474518845,0.0009786894007973062,7.682715739665967e-5,9.431887884607208e-5,0.056917322009099845,-4.9797304522127636e-8,4.644558316288653e-9,8.471976522171274e-10,-1.5558069228013968e-12,1.4514108578038728e-13,0.5723569336311637,0.6201870392548502,0.9687150448099366,0.0014761717772225486
0.0065,0.9574680346808934,-0.11268143518115552,0.6503825131409527,-0.09581585880674878,0.6406813841892958,-0.1658226562918304,0.2765861375059246,0.021569893071261493,0.0008133787940964672,-0.0002898456191121013,0.07000520132100645,-0.003011810481004033,1.0740457867915354,1.4150247316360542,1.4150211144669773,1.4146451851689643,0.000981412787243606,7.682857046345165e-5,9.53672171281342e-5,0.056917333640901006,-4.711497813791637e-8,4.639717608016437e-9,8.088212103431778e-10,-1.4718451500657369e-12,1.4498987090377073e-13,0.5714149928116335,0.6206317034253875,0.969765746071554,0.0013939268575396792
0.0066,0.9581295267210431,-0.11326511799649167,0.6508314209567229,-0.09626275592268346,0.6411406702441921,-0.16635025460408626,0.27792587559383997,0.021814862334403346,0.0008152598048046957,-0.0002914234572862075,0.07000202458032102,-0.003017409145130829,1.0742820097488424,1.4159665531005976,1.4159632239476518,1.415616865098055,0.0009839742715191519,7.682998494675794e-5,9.639174221714126e-5,0.056917327479999884,-4.453461137073342e-8,4.6351396655620786e-9,7.71115345848667e-10,-1.391073472128639e-12,1.44846865525096e-13,0.5704774716185272,0.6210742812127098,0.9708115173981217,0.0013120678345249354
0.0067,0.9587641359514761,-0.11383195332461846,0.6512618041950219,-0.09669639836331936,0.641580590946853,-0.16686174272375798,0.2792643566504577,0.022059612114005797,0.0008170652816572337,-0.00029295237845722495,0.06999889968979947,-0.0030230447760553293,1.0745144220529435,1.41683174785205,1.4168286927049962,1.4165104756851734,0.000986382444468089,7.683140073101189e-5,9.73928357785735e-5,0.056917304544184304,-4.2057221353913194e-8,4.6308139337303215e-9,7.358813544082713e-10,-1.3135689787045413e-12,1.447117389480865e-13,0.5696323999275149,0.6214732161508114,0.9717541646149007,0.0012382809766784163
0.0068,0.9593729722661608,-0.11438238216146239,0.6516744332944177,-0.09711715667884571,0.6420019750076873,-0.1673575931033645,0.28060143144727173,0.022304116780214888,0.0008187983566303785,-0.0002944337065751957,0.06999582450951151,-0.003028716027318701,1.0747430246910368,1.4176242556875553,1.4176214610066329,1.4173300053763356,0.0009886458969345635,7.683281770064679e-5,9.837087947791108e-5,0.0569172658512421,-3.9683825220790116e-8,4.626729857325909e-9,7.049205316966673e-10,-1.2394087595078807e-12,1.4458416047646576e-13,0.5689678076142672,0.621786951773687,0.9724954935471515,0.0011802525525002213
0.0069,0.9599571455590659,-0.11491684550295,0.6520700786934779,-0.0975254014194518,0.6424056511371031,-0.16783827819542485,0.28193695075577624,0.022548350703176675,0.000820462161700427,-0.0002958687655901618,0.06999279689952682,-0.0030344215524621154,1.0749678186503207,1.4183480164042575,1.4183454691201842,1.4180794426175576,0.0009907732197627216,7.683423574009603e-5,9.932625498063421e-5,0.0569172124189611,-3.741544010469855e-8,4.622876881153587e-9,6.800341733885308e-10,-1.1686699042530934e-12,1.4446379941395727e-13,0.5685717245544543,0.6219739316153313,0.9729373100201352,0.0011456688304904478
0.007,0.9605177766302866,-0.11543579157792702,0.6524495206831301,-0.09792150733109427,0.6427924552542361,-0.16830427472899986,0.2832707636771336,0.022792287968687798,0.000822059859214077,-0.00029725889324503014,0.06998981469967333,-0.003040159991286344,1.0751888046833207,1.4190070167619429,1.419004704324128,1.4187628263289493,0.0009927730472109354,7.683565473253119e-5,0.00010025934713468394,0.056917145276585576,-3.525212354684373e-8,4.619244281178912e-9,6.619488063999165e-10,-1.1013734253123818e-12,1.4435032051422829e-13,0.5684892859698072,0.6220085547400793,0.9730321112878784,0.0011382293303225214
0.0071,0.9610559495948484,-0.11593969971323473,0.6528135335541979,-0.09830585552598879,0.6431631852258188,-0.16875605583794007,0.28460272420752497,0.023035903344145143,0.0008235945028154652,-0.00029860544563461966,0.06998687583505325,-0.003045929984453674,1.0754059909991356,1.4196051660847675,1.4196030768378656,1.4193841450884426,0.0009946531060708865,7.683707456741215e-5,0.00010117056112975148,0.05691706541731629,-3.318434401531074e-8,4.615820901300593e-9,6.418909894989693e-10,-1.0370080980574032e-12,1.4424338124420575e-13,0.5683767000746788,0.6220146985645061,0.9731888299214922,0.0011257560141227985
0.0072,0.9615724234673165,-0.11642893899088244,0.6531626494994646,-0.09867874097416292,0.6435183977934296,-0.1691939876869899,0.28593273475873043,0.023279179550616043,0.0008250682283964,-0.00029990949077928945,0.06998397886682635,-0.0030517304959948015,1.0756194054757633,1.4201451268727452,1.42014324964354,1.4199461099308488,0.0009964183816045622,7.683849517569504e-5,0.00010206026630563288,0.056916973497587085,-3.1206811081842036e-8,4.612598717470712e-9,6.181946186480801e-10,-9.753640262133234e-13,1.4414273175893528e-13,0.5681552468639746,0.6220267832900441,0.9734970909567883,0.0011012213606962145
0.0073,0.9620679067037372,-0.11690385546867714,0.6534973601826132,-0.09904044307679047,0.6438586136639343,-0.1696184186609216,0.2872607053487023,0.023522100575251555,0.0008264830298172378,-0.00030117204503117914,0.06998112245324684,-0.00305756054504071,1.0758290783428381,1.4206293591817234,1.4206276831577376,1.4204512205427735,0.0009980735134873706,7.683991649457252e-5,0.00010292882313369204,0.05691687012119464,-2.931625339069572e-8,4.609570298798932e-9,5.916900522005949e-10,-9.16354638663141e-13,1.4404813902436297e-13,0.5678439882875811,0.6220437687040407,0.9739303603173876,0.0010667372307478476
0.0074,0.9625431077601575,-0.11736479520442587,0.6538181572673266,-0.09939124123504527,0.6441843535441992,-0.17002969714450739,0.2885865459953927,0.023764650405202734,0.0008278409009383359,-0.0003023941247424288,0.06997830525256901,-0.0030634191507223855,1.0760350398299947,1.4210603230675503,1.4210588377970446,1.4209019766108237,0.0009996231413947213,7.68413384612373e-5,0.00010377659208529281,0.0569167558919356,-2.7509399586129984e-8,4.606728214394917e-9,5.632076485098604e-10,-8.598933642898576e-13,1.4395937000643514e-13,0.5674619862953855,0.6220646145938421,0.9744621039269125,0.0010244154849827786
0.0075,0.9629987350926236,-0.11781210425593558,0.6541255324172878,-0.09973141485010115,0.6444961381410901,-0.1704281715225195,0.28991016671675374,0.02400681302762063,0.0008291438356200504,-0.00030357674626517797,0.06997552592304711,-0.00306930533217081,1.0762373201668676,1.4214404785860721,1.4214391739780472,1.421300877821605,0.0010010719050020228,7.684276101288198e-5,0.00010460393363179903,0.05691663141360659,-2.578297831240298e-8,4.604065033368329e-9,5.33577765929223e-10,-8.05893631976473e-13,1.4387619167109786e-13,0.5670283028372743,0.6220882807467952,0.9750657877089839,0.0009763679841060875
0.0076,0.9634354971571821,-0.11824612868101328,0.6544199772961796,-0.10006124332313193,0.644794488161473,-0.1708141901797302,0.29123147753073775,0.0242485724296563,0.000830393827722739,-0.0003047209259515667,0.06997278312293535,-0.003075218108516968,1.0764359495830909,1.4217722857931372,1.4217711521173324,1.4216504238617234,0.001002424443984684,7.684418408669925e-5,0.00010541120824457456,0.05691649729000425,-2.413371821377285e-8,4.60157332482883e-9,5.036307628120286e-10,-7.542688706059872e-13,1.4379837098429738e-13,0.566561999863135,0.6221137269502466,0.975714877587224,0.0009247065888228532
0.0077,0.9638541024098797,-0.11866721453746598,0.654701983567685,-0.10038100605531144,0.6450799243122142,-0.17118810150091177,0.2925503884552968,0.0244899125984608,0.0008315928711067577,-0.0003058276801537347,0.06997007551048802,-0.003081156498891845,1.0766309583082991,1.4220582047445922,1.422057232631486,1.4219531144177848,0.001003685398018114,7.684560761988178e-5,0.00010619877639498329,0.056916354124925246,-2.255834793449776e-8,4.599245657886088e-9,4.741969975116238e-10,-7.049325090614008e-13,1.4372567491197985e-13,0.5660821393228539,0.6221399129915431,0.9763828394852544,0.0008715431598381557
0.0078,0.9642552593067629,-0.11907570788310065,0.6549720428954869,-0.1006909824478135,0.6453529673001794,-0.17155025387083644,0.29386680950838306,0.02473081752118518,0.0008327429596324638,-0.00030689802522382184,0.06996740174395934,-0.0030871195224264243,1.0768223765721274,1.4223006954962851,1.4222998759370942,1.4222114491763962,0.0010048594067777216,7.684703154962225e-5,0.00010696699855438903,0.05691620252216622,-2.1053596118835875e-8,4.59707460164976e-9,4.4610682838135526e-10,-6.577979762257147e-13,1.4365787042009146e-13,0.5656077831663182,0.6221657986580312,0.9770431393266965,0.0008189895578570754
0.0079,0.9646396763038783,-0.11947195477572432,0.6552306469432683,-0.10099145190181195,0.645614137832235,-0.17190099567427639,0.2951806507079488,0.0249712711849805,0.0008338460871602139,-0.0003079329775139679,0.06996476048160356,-0.00309310619825169,1.0770102346042094,1.4225022181040627,1.4225015424507435,1.4224279278241627,0.0010059511099389158,7.684845581311328e-5,0.00010771623519415567,0.0569160430855238,-1.9616191411045323e-8,4.595052725229513e-9,4.201906137745686e-10,-6.127787009819275e-13,1.4359472447457837e-13,0.5651579933434147,0.6221903437370578,0.9776692430351722,0.0007691576435846907
0.008,0.9650080618572723,-0.11985630127314398,0.655478287374712,-0.10128269381848061,0.6458639566152465,-0.17224067529600387,0.29649182207194613,0.025211257576997808,0.0008349042475503648,-0.00030893355337631277,0.06996215038167494,-0.0030991155454986254,1.0771945626341803,1.4226652326237734,1.4226646925890203,1.422605050047691,0.0010069651471771052,7.684988034754757e-5,0.00010844684678564705,0.05691587641879465,-1.82428624553843e-8,4.593172597735008e-9,3.972787120446109e-10,-5.697881122130414e-13,1.4353600404138682e-13,0.5647518318040302,0.6222125080159694,0.978234616534303,0.000724159277726083
0.0081,0.9653611244229917,-0.12022909343316658,0.655715455853501,-0.10156498759899328,0.6461029443560803,-0.17256964112079123,0.2978002336183273,0.025450760684388164,0.0008359194346632733,-0.00030990076916299615,0.06995957010242773,-0.0031051465832982158,1.077375390891674,1.4227921991112635,1.4227917867685105,1.4227453155335867,0.0010079061581676995,7.685130509011777e-5,0.00010915919380022705,0.0569157031257754,-1.6930337896110948e-8,4.59142678827591e-9,3.7820148154482827e-10,-5.287396388020558e-13,1.4348147608646294e-13,0.5644083604980517,0.6222312512821128,0.9787127257477106,0.000686106320986331
0.0082,0.9656995724570829,-0.12059067731359918,0.6559426440433181,-0.1018386126445238,0.6463316217616024,-0.1728882415334106,0.29910579536504445,0.025689764494302627,0.0008368936423592964,-0.00031083564122615803,0.06995701830211618,-0.003111198330781445,1.077552749606325,1.4228855776223812,1.422885285405801,1.4228512239684565,0.0010087787825861065,7.685272997801654e-5,0.00010985363670925951,0.0569155238102627,-1.5675346377483384e-8,4.589807865961881e-9,3.637892806285666e-10,-4.895467096319702e-13,1.4343090757575294e-13,0.564146641375366,0.6222455333228345,0.9790770365990167,0.0006571106340705141
0.0083,0.9660241144155927,-0.12094139897224875,0.6561603436078464,-0.10210384835624602,0.6465505095386787,-0.17319682491863428,0.30040841733004975,0.025928252993892235,0.0008378288644987907,-0.00031173918591793806,0.06995449363899452,-0.0031172698070792964,1.0777266690077685,1.4229478282129733,1.4229476489174773,1.4229252750389059,0.0010095876601077362,7.685415494843656e-5,0.00011053053598410829,0.0569153390760532,-1.4474616543759829e-8,4.588308399902584e-9,3.548724676491729e-10,-4.5212275358578647e-13,1.4338406547520295e-13,0.5639857363858599,0.6222543139254813,0.979301015011843,0.0006392840776837131
0.0084,0.9663354575229532,-0.1212816047299499,0.6563690453588276,-0.10236097417820934,0.6467601273690495,-0.17349573965170484,0.3017080097099407,0.026166210194208395,0.0008387270913732325,-0.00031261242001221363,0.06995199477399469,-0.003123360031451442,1.0778971796173875,1.422981405239991,1.4229813320278164,1.4229699627240138,0.0010103374110122848,7.685557993880417e-5,0.00011119025284299143,0.056915149525398986,-1.3325085932332415e-8,4.586920988517299e-9,3.5209508860688366e-10,-4.1638486325570655e-13,1.4334071787607518e-13,0.5639418341749367,0.6222558075814099,0.9793627792761732,0.0006343664797841937
0.0085,0.9666341876453334,-0.12161162516121436,0.6565691555902539,-0.10261024949856103,0.6469609000711696,-0.17378530547196708,0.30300450065928314,0.026403622897733934,0.0008395899674447908,-0.0003134562996558187,0.06994952061467119,-0.003129468110111248,1.078064326028977,1.4229882590950715,1.4229882857036913,1.4229872727341004,0.0010110313487873513,7.68570049044493e-5,0.00011183316227107319,0.05691495562598182,-1.223169326799714e-8,4.585640127387414e-9,3.4905421390725875e-10,-3.8239122025980767e-13,1.4330070005763802e-13,0.5639202777355011,0.622222074632773,0.9794180458722771,0.0006299001183494951
0.0086,0.9669207023750528,-0.12193171421330948,0.6567609487609674,-0.1028518721709805,0.6471531129967374,-0.17406576299342497,0.3042978466371576,0.02664048278427399,0.0008404186079687539,-0.000314271558919486,0.06994707042960294,-0.0031355933772241416,1.0782281562821185,1.4229696304638335,1.4229697509758608,1.4229784700710466,0.0010116715167768266,7.685842982205973e-5,0.0001124595856598356,0.05691475765879148,-1.1196026546103444e-8,4.58446201389868e-9,3.425858712744531e-10,-3.5014336666441644e-13,1.4326389678941386e-13,0.5638702833662645,0.6221438401220545,0.979546221892282,0.0006195415930653419
0.0087,0.967195387704509,-0.12224210853400229,0.6569446910348298,-0.1030860289275567,0.6473370447608485,-0.17433733959333622,0.3055880059537078,0.026876781965880506,0.000841214097356146,-0.0003150588873422936,0.06994464350441143,-0.0031417352034232215,1.0783887141982043,1.422926733689186,1.4229269423850273,1.4229447916736775,0.001012260062531545,7.685985466809277e-5,0.00011306982303759142,0.05691455589863571,-1.021566872625142e-8,4.583382651139304e-9,3.3314058152349727e-10,-3.195729616827683e-13,1.4323018269828707e-13,0.5637957811945771,0.6220272541736653,0.9797372312398277,0.0006041052021053472
0.0088,0.9674586296260996,-0.12254304477105986,0.6571206485757025,-0.10331290650037848,0.6475129739785984,-0.1746002626489586,0.30687493691907736,0.027112512554605447,0.0008419775200179921,-0.0003158189744633195,0.0699422391247182,-0.0031478929593415895,1.0785460435986254,1.4228607831140379,1.4228610744718926,1.4228874744808189,0.00101279913360234,7.68612794190057e-5,0.00011366417443265348,0.05691435062032224,-9.288202768041166e-9,4.5823980421974936e-9,3.2116886546942164e-10,-2.9061166452809854e-13,1.4319943241114187e-13,0.563700701347789,0.6218784669120168,0.9799809978185537,0.0005844052436431234
0.0089,0.9677108141322223,-0.12283475957224924,0.6572890875474472,-0.10353269162153483,0.6476811792650831,-0.17485475953754986,0.30815859784341004,0.02734766666250074,0.0008427099603653168,-0.0003165525098216416,0.0699398565761447,-0.003154066015612344,1.0787001883047744,1.4227729930812991,1.4227733617771587,1.4228077554312955,0.0010132908775400456,7.686270405125574e-5,0.00011424293987333446,0.05691414209865877,-8.411211631072818e-9,4.581504190161455e-9,3.071212439272571e-10,-2.631911344136441e-13,1.431715205548625e-13,0.5635889739532506,0.6217036284615197,0.9802674455320999,0.0005612560158522845
0.009,0.9679523272152744,-0.12311748958533748,0.6574502741139255,-0.10374557102311467,0.6478419392353982,-0.1751010576363678,0.3094389470368494,0.027582236401618346,0.0008434125028091448,-0.00031726018295633794,0.06993749514431245,-0.003160253742868585,1.0788511921380428,1.4226645779338782,1.4226650188415282,1.422706871463933,0.0010137374418954961,7.68641285413002e-5,0.00011480641938794715,0.05691393060845304,-7.582278274946473e-9,4.580697098119397e-9,2.914482377120342e-10,-2.372430305526404e-13,1.431463217563333e-13,0.5634645291383118,0.6215088889465853,0.980586498284106,0.000535471816906443
0.0091,0.9681835548676534,-0.12339147145809166,0.6576044744389987,-0.10395173143720687,0.6479955325046394,-0.17533938432267016,0.3107159428095391,0.02781621388401021,0.0008440862317605007,-0.00031794268340648644,0.06993515411484295,-0.003166455511743412,1.0789990989198224,1.4225367520146845,1.4225372602057023,1.422586059517557,0.0010141409742195253,7.686555286559638e-5,0.00011535491300480436,0.05691371642451276,-6.798985659262231e-9,4.579972769159524e-9,2.7460036763878317e-10,-2.126990121583229e-13,1.4312371064243848e-13,0.563331297030323,0.6213003984916244,0.9809280799782116,0.0005078669449792116
0.0092,0.9684048830817572,-0.1236569418382788,0.6577519546865286,-0.10415135959590041,0.6481422376879022,-0.17556996697371463,0.3119895434716228,0.028049591221728277,0.0008447322316304094,-0.00031860070071116524,0.06993283277335771,-0.0031726706928699253,1.079143952471505,1.4223907296666274,1.4223913004103836,1.4224465565309925,0.0010145036220629673,7.686697700060149e-5,0.00011588872075221883,0.05691349982164567,-6.058916743620226e-9,4.579327206370044e-9,2.5702815452253516e-10,-1.8949073844392835e-13,1.4310356184006232e-13,0.5631932077566344,0.6210843072210485,0.9812821145180565,0.0004792556982442039
0.0093,0.9686166978499829,-0.12391413737366597,0.6578929810203767,-0.10434464223128417,0.6482823334002826,-0.1757930329667591,0.31325970733324415,0.028282360526824493,0.0008453515868298953,-0.00031923492440945225,0.06993053040547821,-0.003178898656881224,1.079285796614482,1.4222277252326159,1.4222283539962741,1.4222895994430649,0.001014827532976656,7.686840092277283e-5,0.00011640814265850331,0.05691328107465949,-5.359654487620555e-9,4.578756412839166e-9,2.3918211917832043e-10,-1.6754986862269212e-13,1.4308574997608903e-13,0.5630541914445961,0.620866765259268,0.9816385258072804,0.0004504523748750326
0.0094,0.9688193851647284,-0.12416329471202021,0.6580278196044045,-0.10453176607544712,0.6484160982568763,-0.1760088096790612,0.3145263927045468,0.028514513911350816,0.0008459453817699833,-0.0003198460440404255,0.06992824629682597,-0.0031851387744104087,1.079424675170146,1.4220489530555591,1.4220496355040757,1.4221164251926,0.001015114854511425,7.686982460856768e-5,0.0001169134787519706,0.05691306045836194,-4.698781850863318e-9,4.578256391655094e-9,2.2151278242116933e-10,-1.4680806190784988e-13,1.4307014967740297e-13,0.5629181782215584,0.6206539227306946,0.981987237749523,0.0004222712730453103
0.0095,0.9690133310183912,-0.12440465050110859,0.6581567366024735,-0.10471291786047812,0.6485438108727789,-0.17621752448787875,0.3157895578956743,0.028746043487359176,0.0008465147008616978,-0.0003204347491431629,0.06992597973302246,-0.0031913904160905788,1.079560631959888,1.4218556274783667,1.4218563594744904,1.4219282707184224,0.001015367734218109,7.687124803444332e-5,0.00011740502906093343,0.05691283824756076,-4.073881792948647e-9,4.577823145906038e-9,2.0447066506611304e-10,-1.2719697751263815e-13,1.4305663557088834e-13,0.5627890982148714,0.620451929759739,0.9823181742484242,0.0003955266909286509
0.0096,0.9691989214033685,-0.12463844138869817,0.6582799981784455,-0.10488828431846614,0.6486657498630859,-0.1764194047704695,0.31704916121677046,0.028976941366901536,0.0008470606285160638,-0.0003210017292567425,0.06992372999968922,-0.0031976529525548337,1.0796937108051003,1.4216489628439473,1.42164974044822,1.421726372959358,0.0010155883196475415,7.687267117685699e-5,0.00011788309361370462,0.056912614717063645,-3.482537273476641e-9,4.577452678680202e-9,1.885062879281818e-10,-1.0864827465029249e-13,1.430450822834294e-13,0.5626708815518854,0.6202669364708122,0.9826212592076233,0.00037103292669866684
0.0097,0.9693765423120582,-0.124864904022556,0.6583978704961818,-0.10505805218150009,0.6487821938428934,-0.1766146779040912,0.3183051609779789,0.029207199662029837,0.0008475842491441058,-0.00032154767392024235,0.06992149638244774,-0.0032039257544362733,1.0798239555271745,1.4214301734952104,1.4214309929659674,1.4215119688542324,0.0010157787583505563,7.687409401226599e-5,0.0001183479724385969,0.05691239014167834,-2.9223312520474025e-9,4.577140993065795e-9,1.74070171822406e-10,-9.109361253404853e-14,1.4303536444191045e-13,0.5625674583599505,0.6201050929883255,0.9828864165307605,0.0003496042785289709
0.0098,0.9695465797368575,-0.1250842750504491,0.658510619719544,-0.10522240818166888,0.6488934214272968,-0.1768035712660016,0.31955751548944306,0.029436810484796024,0.0008480866471568486,-0.00032207327267274027,0.0699192781669195,-0.003210208192367997,1.0799514099475023,1.421200473775065,1.4212013315684338,1.4212862953418703,0.0010159411978779879,7.687551651712758e-5,0.00011879996556392303,0.05691216479621257,-2.3908466882610598e-9,4.576884092151023e-9,1.616128375638167e-10,-7.446465037714276e-14,1.4302735667321576e-13,0.562482758766417,0.6199725494366898,0.9831035701214754,0.0003320550445931766
0.0099,0.9697094196701643,-0.12529679112014458,0.6586185120123939,-0.10538153905106146,0.648999711231392,-0.17698631223345848,0.32080618306130687,0.029665765947252048,0.0008485689069653167,-0.0003225792150533145,0.06991707463872598,-0.0032164996369831054,1.0800761178874756,1.4209610780264206,1.420961970796322,1.4210505893610974,0.00101607778578067,7.687693866789904e-5,0.00011923937301799582,0.056911938955474056,-1.8856665417177043e-9,4.576677979024094e-9,1.5158480596744406e-10,-5.869304739281042e-14,1.4302093360422952e-13,0.562420712898635,0.6198754559403161,0.9832626438834076,0.00031919952306489656
0.01,0.9698654481043761,-0.12550268887940946,0.6587218135385927,-0.1055356315217667,0.6491013418702745,-0.17716312818371957,0.3220511220037138,0.029894058161449855,0.000849032112980535,-0.0003230661906010427,0.06991488508348874,-0.003222799458914698,1.080198123168486,1.420713200592186,1.4207141251903332,1.4208060878507391,0.0010161906696094364,7.687836044103762e-5,0.00011966649482912799,0.05691171289427052,-1.404373772017466e-9,4.5765186567732136e-9,1.4443659784831905e-10,-4.371046279428808e-14,1.430159698618361e-13,0.5623852508839547,0.6198199626236157,0.9833535617201967,0.00031185201211774414
0.0101,0.9700150462135825,-0.12570220479480101,0.6588207869543491,-0.10568487187434773,0.6491985881557811,-0.17733424581779417,0.3232922913900161,0.030121679351860053,0.0008494773358041033,-0.00032353488799796736,0.06991270879684822,-0.003229107031117934,1.0803174705745582,1.420458033061658,1.4204589865476676,1.4205540045503764,0.0010162819508888385,7.687978181388969e-5,0.00012008163298595269,0.056911486880951025,-9.451059798521042e-10,4.576402198261719e-9,1.4035165312643368e-10,-2.946110075116394e-14,1.430123424775128e-13,0.5623786401023781,0.6198059767126158,0.9833732317028895,0.00031026058864999266
0.0102,0.9701584799678286,-0.1258955452587767,0.6589156129868831,-0.10582941847511884,0.649291637083981,-0.17749985563778742,0.3245296680135665,0.03034862462172427,0.0008499053188595229,-0.0003239859037852418,0.06991054530314887,-0.003235421834253168,1.0804342150277986,1.4201962810455129,1.4201972607692417,1.420295058525264,0.0010163528235984255,7.688120278004705e-5,0.00012048508706432107,0.056911261053614166,-5.126360341397747e-10,4.576326153355536e-9,1.3639850430453833e-10,-1.6041107342963472e-14,1.430099772910914e-13,0.5623830811353909,0.619762844970613,0.9833992762291234,0.0003081310881911647
0.0103,0.9702959299213678,-0.12608285982990675,0.6590064142185673,-0.10596938602696336,0.6493806147260232,-0.17766009443350508,0.32576324109741095,0.030574891464787358,0.0008503165670159526,-0.00032441967005936384,0.06990839428175204,-0.0032417434988514923,1.0805484016890505,1.4199283677209547,1.4199293711696879,1.420029682588478,0.001016404067677283,7.688262333842255e-5,0.00012087708873010175,0.056911035486219966,-1.0776660558871981e-10,4.576288910362601e-9,1.3172460755365343e-10,-3.4607138151375934e-15,1.4300882467867107e-13,0.562392312073939,0.6196731932028188,0.9834534112514389,0.0003037048009086453
0.0104,0.970427579621342,-0.12626429204908052,0.6590933158720228,-0.10610488543653272,0.6494656502581849,-0.1778150946447156,0.3269929992647763,0.030800477350422913,0.0008507115944347968,-0.00032483660238609327,0.06990625540321281,-0.0032480716664294714,1.0806600720543382,1.4196547442235312,1.4196557689777414,1.4197583382548178,0.001016436537598677,7.688404348618323e-5,0.00012125785669484284,0.056910810262497155,2.7062211142984247e-10,4.576288768693522e-9,1.2642227094364655e-10,8.312887445976048e-15,1.4300883145452578e-13,0.5624057926716677,0.6195422683340759,0.9835324684843674,0.00029724077798817767
0.0105,0.9705536126148924,-0.1264399854571874,0.6591764431698701,-0.10623602761047843,0.6495468728567434,-0.17796498871118746,0.3282189311388895,0.03102537974800454,0.0008510909152774609,-0.0003252371163311901,0.06990412833808636,-0.0032544059785036728,1.0807692676196845,1.4193758616887906,1.4193769054221392,1.4194814870390837,0.001016451087835872,7.688546322049623e-5,0.0001216276096700925,0.05691058546617453,6.236499225446918e-10,4.576324027758909e-9,1.205838025443853e-10,1.9312504054039707e-14,1.4300994443292941e-13,0.5624229826822228,0.6193753172892266,0.98363327964244,0.0002889980706155053
0.0106,0.9706742124491605,-0.12661008359511675,0.6592559213347303,-0.10636292345545191,0.6496244116979757,-0.17810990907268912,0.32944102534297715,0.03124959612690582,0.000851455043705349,-0.00032562162746041414,0.06990201275692781,-0.003260746076590661,1.0808760298811135,1.4190921712522813,1.4190932317316174,1.419199590456075,0.001016448572862133,7.688688253852857e-5,0.00012198656636739883,0.05691036118098082,9.524366333845898e-10,4.576392986969372e-9,1.1430151042573757e-10,2.95709436227151e-14,1.4301211042815588e-13,0.5624433418592496,0.6191775869931132,0.9837526764401872,0.00027923572997637163
0.0107,0.970789562671288,-0.12677473000375797,0.659331875589224,-0.10648568387810463,0.649698395958159,-0.17824998816898902,0.3306592705002662,0.031473123956500364,0.0008518044938798661,-0.00032599055133952537,0.06989990833029229,-0.0032670916022070028,1.0809804003346484,1.4188041240495513,1.4188051991349115,1.4189131100205916,0.0010164298471507251,7.688830143744739e-5,0.00012233494549830997,0.056910137490644795,1.258102049578317e-9,4.576493945735522e-9,1.0766770265757102e-10,3.91210137656645e-14,1.4301527625447905e-13,0.5624663299563935,0.6189543243705783,0.9838874905921404,0.00026821280725652013
0.0108,0.9708998468284163,-0.12693406822400038,0.6594044311559721,-0.10660441978508807,0.6497689548135706,-0.17838535843985567,0.3318736552339836,0.03169596070616177,0.0008521397799624167,-0.00032634430353428365,0.06989781472873494,-0.003273442196869264,1.0810824204763125,1.418512171216149,1.4185132588607583,1.4186225072474334,0.0010163957651749132,7.688971991441972e-5,0.00012267296577437401,0.056909914478895214,1.5417659767546528e-9,4.576625203467969e-9,1.0077468730975316e-10,4.7995522096550184e-14,1.4301938872617286e-13,0.5624914067273,0.6187107763464643,0.9840345538128308,0.0002561883536416939
0.0109,0.971005248467687,-0.12708824179673336,0.6594737132575954,-0.10671924208305364,0.6498362174404873,-0.17851615232505752,0.3330841681673559,0.031918103845263626,0.0008524614161144056,-0.0003266832996104488,0.06989573162281086,-0.00327979750209401,1.08118213180213,1.418216763887622,1.4182178621378934,1.4183282436513998,0.0010163471814079617,7.689113796661267e-5,0.00012300084590713908,0.056909692229460844,1.8045482205423599e-9,4.576785059577322e-9,9.371477245215199e-11,5.622727622903388e-14,1.4302439465751118e-13,0.5625180319256148,0.6184521898456137,0.9841906978167894,0.00024342142031763677
0.011,0.9711059511362414,-0.1272373942628463,0.6595398471167145,-0.10683026167865287,0.6499003130151866,-0.17864250226436304,0.3342907979236102,0.032139550843179536,0.0008527699164972374,-0.0003270079551337807,0.06989365868307526,-0.003286157159397808,1.0812795758081233,1.417918353199519,1.4179194601950533,1.4180307807472907,0.0010162849503231363,7.689255559119331e-5,0.0001233188046081533,0.05690947082607043,2.0475685865702188e-9,4.576971813474192e-9,8.658026615463504e-11,6.38490837767779e-14,1.4303024086276794e-13,0.5625456653049832,0.6181838117928686,0.984352754318547,0.00023017105847009188
0.0111,0.9712021383812212,-0.12738166916322854,0.6596029579559504,-0.10693758947853715,0.6499613707139452,-0.17876454069754066,0.33549353312597324,0.0323602991692831,0.0008530657952723169,-0.0003273186856700392,0.06989159558008319,-0.003292520810297222,1.0813747939903164,1.4176173902873879,1.417618504260974,1.4177305800499056,0.0010162099263937015,7.689397278532873e-5,0.0001236270605889648,0.05690925035245273,2.2719468804670063e-9,4.5771837645691884e-9,7.946347648706988e-11,7.08937523534444e-14,1.4303687415621696e-13,0.5625737666190506,0.6179108891130718,0.9845175550326346,0.00021669631928480243
0.0112,0.9712939937497678,-0.12752121003876946,0.6596631709979238,-0.10704133638935798,0.6500195197130407,-0.17888240006435893,0.33669236239767175,0.03258034629294789,0.0008533495666010487,-0.00032761590678498435,0.06988954198438985,-0.003298888096308819,1.0814678278447334,1.4173143262867767,1.417315445564391,1.4174281030740443,0.0010161229640929222,7.689538954618599e-5,0.0001239258325611217,0.05690903089233652,2.478802907861488e-9,4.577419212272923e-9,7.245671151932453e-11,7.739408957269523e-14,1.430442413521322e-13,0.5626017956214626,0.6176386687310655,0.9846819316735836,0.00020325625394751232
0.0113,0.9713817007890228,-0.12765616043035846,0.6597206114652556,-0.10714161331776678,0.6500748891887501,-0.17899621280458622,0.3378872743619327,0.032799689683547524,0.0008536217446448375,-0.00032790003404437594,0.06988749756655033,-0.0033052586589491654,1.0815587188673967,1.417009612333234,1.4170107353340415,1.4171238113345068,0.0010160249178940638,7.689680587093219e-5,0.0001242153392361721,0.05690881252945054,2.6692564743824436e-9,4.5776764559960056e-9,6.565227932126651e-11,8.338290304819264e-14,1.4305228926478755e-13,0.5626292120658648,0.6173723975716923,0.9848427159559249,0.00019010991364396473
0.0114,0.9714654430461275,-0.12778666387888485,0.6597754045805665,-0.10723853117041508,0.6501276083173504,-0.179106111357991,0.33907825764198285,0.033018326810455606,0.0008538828435650883,-0.00032817148301397386,0.06988546199711977,-0.0033116321397348263,1.0816475085543302,1.4167036995623075,1.4167048247986609,1.4168181663460928,0.001015916642270391,7.68982217567344e-5,0.00012449579932566414,0.05690859534752356,2.844427385658649e-9,4.577953795149045e-9,5.914248796276341e-11,8.88930003935988e-14,1.430609647084569e-13,0.5626554757059026,0.6171173225597945,0.9849967395941894,0.0001775163495599028
0.0115,0.9715454040682237,-0.127912863925238,0.6598276755664773,-0.10733220085395428,0.6501778062751189,-0.17921222816434185,0.3402653008610491,0.03323625514304571,0.0008541333775232051,-0.00032843066925953787,0.06988343494665332,-0.003318008180182368,1.081734238401558,1.4163970391095455,1.4163981651869855,1.4165116296236018,0.0010157989916951685,7.689963720075971e-5,0.0001247674315411459,0.05690837943028433,3.0054354473188724e-9,4.578249529142652e-9,5.301964551368314e-11,9.39571892225756e-14,1.4307021449741413e-13,0.5626800462952215,0.6168786906202144,0.9851408343029084,0.00016573461288107034
0.0116,0.9716217674024527,-0.12803490411030735,0.6598775496456087,-0.10742273327503585,0.6502256122383325,-0.1793146956634071,0.34144839264235816,0.03345347215069145,0.0008543738606805932,-0.0003286780083468281,0.06988141608570611,-0.003324386421808356,1.0818189499051027,1.4160900821104967,1.4160912077277514,1.4162046626818334,0.0010156728206416616,7.69010522001752e-5,0.00012503045459416557,0.05690816486146163,3.1534004649918905e-9,4.5785619573874385e-9,4.737606004389333e-11,9.860827714878521e-14,1.4307998544593315e-13,0.5627023835874668,0.6166617486777947,0.9852718317966127,0.00015502375479321064
0.0117,0.971694716595956,-0.1281529279749822,0.6599251520405818,-0.10751023934031127,0.6502711553832687,-0.17941364629495532,0.34262752160913695,0.03366997530276642,0.0008546048071986571,-0.0003289139158416043,0.06987940508483326,-0.0033307665061293565,1.0819016845609881,1.4157832797007084,1.4157844036496947,1.415897727035588,0.0010155389835831352,7.690246675214795e-5,0.00012528508719627124,0.05690795172478419,3.28944224430648e-9,4.578889379294011e-9,4.2304039623261564e-11,1.0287907178588984e-13,1.430902243682879e-13,0.5627219473362842,0.6164717436573777,0.9853865637898336,0.00014564282648206687
0.0118,0.9717644351958753,-0.12826707906015192,0.659970607974017,-0.10759482995643198,0.6503145648862045,-0.1795092124987549,0.3438026763846123,0.033885762068644215,0.0008548267312388014,-0.0003291388073096263,0.06987740161458991,-0.0033371480746619358,1.0819824838652377,1.415477083015729,1.4154782041815515,1.4155912841996645,0.0010153983349928538,7.690388085384502e-5,0.00012553154805901098,0.05690774010398079,3.4146805908914103e-9,4.579230094272983e-9,3.7895892321655734e-11,1.068023807475514e-13,1.4310087807875222e-13,0.562738197295319,0.6163139224838057,0.9854818619971021,0.00013785087913338273
0.0119,0.9718311067493518,-0.1283775009067059,0.6600140426685355,-0.10767661603004944,0.6503559699234168,-0.17960152671457438,0.3449738455920111,0.03410082991769843,0.0008550401469624309,-0.0003293530983166541,0.06987540534553122,-0.0033435307689226594,1.0820613893138753,1.415171943191107,1.4151730605520578,1.4152857956888631,0.001015251729344083,7.690529450243353e-5,0.000125770055893933,0.05690753008278018,3.530235310375459e-9,4.579582401734963e-9,3.424392620894338e-11,1.1041101164743211e-13,1.4311189339160003e-13,0.562750593218217,0.6161935320819213,0.9855545581329489,0.00013190696393290143
0.012,0.9718949148035274,-0.12848433705553353,0.6600555813467578,-0.10775570846781511,0.6503954996711832,-0.17969072138218214,0.34614101785456003,0.034315176319302663,0.0008552455685309503,-0.00032955720442844755,0.0698734159482123,-0.0033499142304280935,1.0821384424029237,1.4148683113623903,1.4148694239899502,1.4149817230179835,0.001015100021110087,7.690670769508051e-5,0.00012600082941258535,0.056907321744911116,3.637226208387397e-9,4.5799446010905616e-9,3.144044935499234e-11,1.1373777209919395e-13,1.4312321712110521e-13,0.5627585948586235,0.616115819376567,0.9856014839119055,0.00012807013206636656
0.0121,0.9719560429055434,-0.12858773104752413,0.6600953492313046,-0.10783221817638046,0.6504332833057804,-0.1797769289413467,0.347304181795486,0.03452879874283051,0.0008554435101057642,-0.0003297515412107665,0.06987143309318826,-0.0033562981006948034,1.082213684628407,1.4145666386651272,1.4145677457239643,1.4146795277018254,0.0010149440647641318,7.69081204289531e-5,0.00012622408732651617,0.056907115174102366,3.736773090556e-9,4.580314991750389e-9,2.957776982967023e-11,1.1681546971649911e-13,1.4313479608154167e-13,0.562761661970184,0.616086031292585,0.9856194710485028,0.00012659943471952137
0.0122,0.9720146298124185,-0.1286878116652119,0.66013344003697,-0.10790624360000202,0.6504694163865024,-0.17986026552115478,0.3484633331957213,0.034741695855788755,0.0008556343595192946,-0.00032993648051013035,0.06986945653831071,-0.003362682068897478,1.0822871609839058,1.4142671837220209,1.4142682844752295,1.4143794753130265,0.0010147844106326773,7.690953270745163e-5,0.00012644004496346325,0.05690691040225139,3.8282960853116965e-9,4.580692364873244e-9,2.8223394001719348e-11,1.1963539309844762e-13,1.431465927709982e-13,0.5627668183004939,0.6160708494664561,0.9856238695912517,0.00012623782019325903
0.0123,0.9720707309534473,-0.12878466049955523,0.6601698898142844,-0.1079778457259446,0.6505039339429525,-0.1799408012791913,0.34961848008235635,0.03495386858781765,0.0008558182703778279,-0.0003301122565107542,0.06986748619648542,-0.0033690659538473783,1.0823589108463958,1.4139699134027075,1.413971007175254,1.4140815342231325,0.0010146211315980752,7.691094454067206e-5,0.00012664886652216873,0.05690670739182289,3.91018218237507e-9,4.581076421227605e-9,2.6720887291683598e-11,1.2216147488744108e-13,1.431585982437728e-13,0.562783351551897,0.6160225198939379,0.985637714333587,0.00012509947560027055
0.0124,0.9721244190839596,-0.1288783526163746,0.6602047473926562,-0.10804708151489724,0.6505368852556432,-0.18001860299501438,0.3507696270503363,0.03516531742561953,0.0008559954456490854,-0.0003302790853907719,0.06986552194229159,-0.0033754495813202163,1.0824289647243766,1.4136749102075146,1.4136759963555119,1.4137857903386284,0.0010144544729903493,7.691235593326078e-5,0.00012685068971720888,0.056906506142065445,3.982795619599685e-9,4.5814666681116444e-9,2.5083248213507116e-11,1.244046336094193e-13,1.4317079710163632e-13,0.5628103034298941,0.6159437348617859,0.9856602835063102,0.00012324378950670395
0.0125,0.9721757671580872,-0.12896896311587744,0.6602380617428445,-0.10811400796035958,0.6505683197574684,-0.1800937374959366,0.3519167786611498,0.03537604285063111,0.000856166088862758,-0.00033043718343354976,0.06986356364990941,-0.0033818327769447845,1.082497353091707,1.4133822575959392,1.4133833355065488,1.4134923305418567,0.001014284681628859,7.69137668898289e-5,0.00012704565220748537,0.05690630665250031,4.046511535798549e-9,4.581862610632647e-9,2.3326991006611722e-11,1.2637605073343988e-13,1.4318317387576627e-13,0.5628466634480663,0.6158374481977504,0.9856907309404619,0.00012074033575105585
0.0126,0.9722248481299612,-0.12905656709827115,0.6602698818356084,-0.10817868205583125,0.650598286881322,-0.1801662716092706,0.35305993947628517,0.03558604534428905,0.000856330403548536,-0.0003305867669224541,0.06986161119351907,-0.003388215366349873,1.082564106422246,1.413092039027477,1.4130931081189098,1.4132012417151618,0.001014112004332964,7.691517741498745e-5,0.00012723389165189984,0.05690610892264872,4.1017050697846676e-9,4.582263753897893e-9,2.1468629910419327e-11,1.280869077285604e-13,1.4319571309733988e-13,0.5628914211199942,0.6157066137295809,0.9857282104670829,0.00011765868817182307
0.0127,0.9722717349537133,-0.12914123966376323,0.6603002566417069,-0.10824116079481194,0.6506268360600977,-0.18023627216232896,0.3541991140572309,0.035795325388030035,0.0008564885932361105,-0.0003307280521408514,0.06985966444730073,-0.0033945971751642733,1.0826292551898535,1.412804337961625,1.4128053976831412,1.4129126107408867,0.0010139366879220236,7.691658751334748e-5,0.0001274155457093539,0.0569059129520319,4.14875136037105e-9,4.582669603014667e-9,1.952467916435176e-11,1.2954838606383842e-13,1.4320839929753457e-13,0.5629435659592587,0.6155541852850275,0.985771875917214,0.00011406842060750226
0.0128,0.9723165005834746,-0.129223055912561,0.6603292351318987,-0.10830150117080126,0.6506540167266893,-0.18030380598242432,0.3553343069654755,0.03600388346329074,0.0008566408614551717,-0.00033086125537210785,0.06985772328543453,-0.0034009780290167745,1.0826928298683882,1.4125192378578793,1.4125202876897887,1.412626524501375,0.001013758979215397,7.691799718952005e-5,0.00012759075203874922,0.05690571874017107,4.188025546370701e-9,4.5830796630902525e-9,1.7511653007830822e-11,1.307716672083316e-13,1.4322121700752775e-13,0.5630020874794401,0.6153831166918402,0.9858208811218956,0.00011003910689659002
0.0129,0.9723592179733769,-0.12930209094487188,0.660356866276943,-0.10835976017729884,0.6506798783139904,-0.18036893989686922,0.3564655227625074,0.036211720051507836,0.0008567874117354107,-0.0003309865928995897,0.0698557875821007,-0.003407357753536167,1.0827548609317093,1.4122368221757355,1.4122378616293971,1.4123430698789692,0.0010135791250324435,7.691940644811623e-5,0.00012775964829898743,0.05690552628658748,4.219902766596629e-9,4.58349343923193e-9,1.5446065680278443e-11,1.317679326310974e-13,1.4323415075849669e-13,0.5630659751941195,0.6151963617777686,0.9858743799121685,0.00010564032087758325
0.013,0.9723999600775515,-0.12937841986090334,0.6603831990475988,-0.10841599480780434,0.6507044702548949,-0.1804317407329763,0.35759276600981516,0.036418835634118005,0.0008569284476065177,-0.0003311042810066634,0.06985385721147935,-0.0034137361743512423,1.0828153788536754,1.4119571743746908,1.411958202992513,1.4120623337560132,0.001013397372192523,7.692081529374704e-5,0.00012792237214897018,0.05690533559080237,4.244758159861841e-9,4.5839104365469805e-9,1.3344431421116443e-11,1.3254836380119346e-13,1.4324718508161882e-13,0.5631342186168776,0.6149968743705628,0.9859315261190735,0.00010094163638897851
0.0131,0.9724387998501298,-0.12945211776086282,0.6604082824146255,-0.10847026205581743,0.6507278419822965,-0.18049227531805817,0.35871604126888723,0.03662523069255793,0.0008570641725981838,-0.00033121453597669524,0.06985193204775073,-0.0034201131170907904,1.082874414108147,1.4116803779142408,1.4116813952696816,1.411784403014851,0.0010132139675149948,7.692222373102358e-5,0.00012807906124759916,0.05690514665233696,4.262966864979345e-9,4.58433016014269e-9,1.1223264469766626e-11,1.331241421876774e-13,1.432603045080715e-13,0.5632058072612951,0.6147876082979726,0.9859914735736512,9.601262726927247e-5
0.0132,0.9724758102452433,-0.12952325974495765,0.6604321653487814,-0.10852261891483773,0.6507500429290889,-0.18055061047942741,0.35983535310121195,0.03683090570826427,0.0008571947902400993,-0.00033131757409305144,0.06985001196509492,-0.0034264884073836013,1.0829319971689817,1.4114065162538825,1.4114075219514488,1.4115093645378247,0.0010130291578192175,7.692363176455688e-5,0.00012822985325377592,0.056904959470712474,4.274904020762146e-9,4.584752115126341e-9,9.099079065650917e-12,1.335064492596067e-13,1.4327349356903203e-13,0.5632797306409527,0.614571517387748,0.9860533761069424,9.092286735696195e-5
0.0133,0.9725110642170235,-0.12959192091339528,0.6604548968208259,-0.1085731223783649,0.6507711225281659,-0.1806068130443966,0.3609507060682779,0.03703586116267373,0.0008573205040619551,-0.00033141361163909844,0.06984809683769218,-0.0034328618708584667,1.0829881585100398,1.4111356728531115,1.41113666652836,1.4112373052072786,0.0010128431899245514,7.6925039398958e-5,0.00012837488582640214,0.05690477404545016,4.280944766023254e-9,4.585175806605213e-9,6.9883894481911385e-12,1.3370646648603908e-13,1.4328673679567782e-13,0.5633549782694313,0.614351555467639,0.9861163875499878,8.574193049054363e-5
0.0134,0.9725446347196017,-0.12965817636638313,0.660476525801518,-0.10862182943989855,0.6507911302124214,-0.18066094984027842,0.3620621047315735,0.03724009753722296,0.0008574415175934418,-0.0003315028648982025,0.0698461865397226,-0.0034392333331441766,1.0830429286051801,1.4108679311714245,1.410868912490961,1.4109683119055554,0.0010126563106503557,7.692644663883802e-5,0.0001285142966243795,0.05690459037607125,4.2814642395756726e-9,4.58560073968659e-9,4.9077098568091e-12,1.3373537533603198e-13,1.4330001871918628e-13,0.5634305396603114,0.6141306763653953,0.9861796617338279,8.053939050851407e-5
0.0135,0.9725765947071094,-0.12972210120412864,0.6604971012616166,-0.10866879709293835,0.6508101154147492,-0.1807130876943854,0.3631695536525873,0.03744361531334865,0.00085755803436425,-0.00033158555015373,0.06984428094536643,-0.003445602619869521,1.0830963379282617,1.4106033746683175,1.4106043433297974,1.4107024715149992,0.0010124687668159897,7.692785348880793e-5,0.0001286482233066096,0.05690440846209697,4.276837580232412e-9,4.586026419477756e-9,2.873554530926721e-12,1.336043572786431e-13,1.4331332387073468e-13,0.5635054043271739,0.6139118339087668,0.9862423524895035,7.538482124937017e-5
0.0136,0.9726070171336783,-0.12978377052683923,0.6605166721718809,-0.10871408233098394,0.6508281275680428,-0.18076329343403014,0.3642730573928077,0.03764641497248748,0.0008576702579040704,-0.00033166188368904714,0.06984237992880381,-0.003451969556663291,1.0831484169531438,1.4103420868032874,1.4103430425354149,1.4104398709179526,0.001012280805240813,7.692925995347886e-5,0.00012877680353199408,0.05690422830304856,4.267439926806478e-9,4.586452351085992e-9,9.02437709965827e-13,1.3332459378292991e-13,1.4332663678150045e-13,0.5635785617835996,0.6136979819255034,0.9863036136480553,7.034779655160852e-5
0.0137,0.9726359749534395,-0.12984325943472225,0.6605352875030699,-0.10875774214753497,0.650845216105196,-0.1808116338865253,0.36537262051372327,0.03784849699607612,0.0008577783917425937,-0.0003317320817875204,0.06984048336421489,-0.003458333969154277,1.0831991961536855,1.4100841510358302,1.410085093598359,1.4101805969967596,0.0010120926727441846,7.693066603746183e-5,0.00012890017495943462,0.056904049898447245,4.253646418110879e-9,4.58687803961858e-9,-9.89126366651778e-13,1.3290726631795008e-13,1.4333994198266093e-13,0.5636490015431689,0.6134920742433551,0.9863625990405241,6.549789025372576e-5
0.0138,0.9726635411205246,-0.12990064302798518,0.6605529962259422,-0.10879983353609107,0.6508614304591027,-0.18085817587918343,0.3664682475768223,0.03804986186555125,0.0008578826394095104,-0.00033179636073251594,0.06983859112577988,-0.003464695682971269,1.0832487060037457,1.4098296508254418,1.4098305800091757,1.409924736633763,0.0010119046161454642,7.69320717453679e-5,0.00012901847524783284,0.056903873247814256,4.23583219295862e-9,4.5873029901828036e-9,-2.7846234595041706e-12,1.3236355635276115e-13,1.4335322400539348e-13,0.5637157131194628,0.6132970646900717,0.9864184624979504,6.0904676194218754e-5
0.0139,0.9726897885890647,-0.12995599640683542,0.6605698473112573,-0.1088404134901519,0.6508768200626568,-0.18090298623931717,0.36755994314359336,0.03825051006234955,0.0008579832044345114,-0.0003318549368074002,0.06983670308767892,-0.0034710545237430584,1.0832969769771843,1.4095786696316188,1.4095795852584103,1.4096723767113062,0.0010117168822640114,7.693347708180812e-5,0.00012913184205609035,0.05690369835067084,4.21437239016271e-9,4.5877267078859454e-9,-4.467539329169532e-12,1.317046453564207e-13,1.4336646738087543e-13,0.5637776860260622,0.6131159070934032,0.9864703578513748,5.6637728211584105e-5
0.014,0.972714790313192,-0.1300093946714804,0.660585889729774,-0.10887953900321709,0.6508914343487517,-0.18094613179423907,0.368647711775525,0.0384504420679077,0.0008580802903472872,-0.0003319080262955394,0.0698348191240922,-0.0034774103170984345,1.0833440395478597,1.4093312909138576,1.4093321928366087,1.4094236041117332,0.001011529717919185,7.693488205139357e-5,0.00012924041304310886,0.05690352520653822,4.189642148536154e-9,4.588148697835288e-9,-6.02135973622604e-12,1.3094171479798635e-13,1.4337965664028422e-13,0.5638339097765475,0.6129515552810995,0.9865174389318384,5.276662014431845e-5
0.0141,0.9727386192470372,-0.13006091292212751,0.6606011724522513,-0.1089172670687863,0.6509053227502816,-0.18098767937126178,0.36973155803410557,0.03864965836366237,0.0008581741006775286,-0.0003319558454802999,0.06983293910919988,-0.0034837628886661893,1.0833899241896316,1.4090875981316542,1.4090884862343163,1.4091785057173865,0.001011343369930345,7.693628665873528e-5,0.00012934432586778996,0.05690335381493763,4.162016606891962e-9,4.588568465138113e-9,-7.429570441251786e-12,1.3008594614651564e-13,1.4339277631479717e-13,0.5638833738844996,0.6128069630809102,0.9865588595703816,4.936092583091864e-5
0.0142,0.9727613483447322,-0.13011062625898417,0.660615744449448,-0.10895365468035915,0.6509185347001398,-0.1810276957976979,0.3708114864808236,0.03884815943105023,0.0008582648389549259,-0.000331998610645048,0.06983106291718216,-0.003490112064075112,1.0834346613763588,1.4088476747445053,1.408848548942079,1.4089371684106098,0.0010111580851168505,7.693769090844432e-5,0.00012944371818903532,0.056903184175390295,4.131870904043139e-9,4.5889855149017035e-9,-8.675657204824977e-12,1.2914852087106614e-13,1.4340581093559164e-13,0.5639250678634993,0.6126850843205857,0.986593773598045,4.649021910988124e-5
0.0143,0.9727830505604081,-0.13015860978225785,0.6606296546921236,-0.10898875883143531,0.6509311196312204,-0.18106624790085998,0.3718875016771675,0.03904594575150797,0.0008583527087091702,-0.0003320365380731501,0.06982919042221919,-0.003496457668953994,1.0834782815819004,1.408611604211907,1.4086124644504423,1.4086996790737467,0.001010974110298061,7.693909480513174e-5,0.00012953872766574657,0.056903016287417466,4.099580178802693e-9,4.589399352233342e-9,-9.743105787523707e-12,1.2814062044069548e-13,1.4341874503384499e-13,0.5639579812271273,0.6125888728278756,0.9866213348458697,4.422407381970305e-5
0.0144,0.9728037988481968,-0.13020493859215587,0.6606429521510367,-0.10902263651551442,0.6509431269764171,-0.18110340250806067,0.3729596081846258,0.03924301780647226,0.000858437913469952,-0.0003320698440479724,0.06982732149849114,-0.0035027995289316246,1.083520815280116,1.4083794699933554,1.408380316249952,1.4084661245891403,0.0010107916922933358,7.69404983534086e-5,0.00012962949195682535,0.056902850150540356,4.065519569983631e-9,4.589809482240311e-9,-1.0615401949926158e-11,1.2707342632446123e-13,1.434315631407346e-13,0.5639811034889641,0.6125212824305297,0.9866406971448959,4.263206379888073e-5
0.0145,0.9728236661622293,-0.1302496877888857,0.6606556857969467,-0.1090553447260961,0.6509546061686236,-0.18113922644661257,0.37402781056468704,0.03943937607737979,0.0008585206567669618,-0.0003320987448528814,0.0698254560201782,-0.003509137469636796,1.0835622929448643,1.4081513555483471,1.4081521878311534,1.4082365918391337,0.0010106110779220345,7.694190155788594e-5,0.0001297161487211733,0.05690268576428022,4.030064216398959e-9,4.5902154100298926e-9,-1.127603145261048e-11,1.259581199914209e-13,1.434442497874378e-13,0.5639934241625909,0.6124852669562981,0.9866510143261645,4.178376288591097e-5
0.0146,0.9728427192185196,-0.13029292981026525,0.6606679002584651,-0.10908693827503188,0.6509656020222637,-0.181173783780569,0.3750921144665023,0.03963502123656377,0.000858601124575207,-0.0003321234489138814,0.06982359387336852,-0.0035154713246493352,1.0836027453846226,1.4079273172577753,1.4079281356048832,1.408011140220159,0.0010104324741827008,7.694330442399053e-5,0.00012979883449071634,0.056902523121030106,3.9935123832982525e-9,4.590616709255288e-9,-1.1730049658573922e-11,1.2480419409544369e-13,1.4345679164985478e-13,0.5639960748899896,0.6124781626067121,0.9866527849167138,4.163863856285162e-5
0.0147,0.9728609681775578,-0.13033470552328424,0.6606796010968985,-0.10911744687485506,0.6509761182515889,-0.18120710768835102,0.37615253452474373,0.03982995561190825,0.0008586793440090634,-0.00033214407238229713,0.06982173504939791,-0.0035218010148329397,1.0836422010220266,1.4077072015178334,1.4077080059811333,1.4077896155979022,0.0010102557605621303,7.694470696231282e-5,0.00012987765591376628,0.056902362161644994,3.955576989927942e-9,4.591013542821496e-9,-1.2122834134233203e-11,1.236074519401659e-13,1.434691938376224e-13,0.5640036641304021,0.6124617672635025,0.9866551040203454,4.145206798024658e-5
0.0148,0.9728784291702186,-0.13037504576090514,0.6606907985356524,-0.10914689332067502,0.6509861642968838,-0.18123922411865584,0.3772090828514005,0.040024181221405865,0.0008587553594788244,-0.00033216070331753037,0.06981987952361482,-0.0035281264791681946,1.0836806787859499,1.407490940753465,1.4074917313893465,1.4075719505048827,0.0010100809113780121,7.694610917888542e-5,0.0001299526874285196,0.05690220285595357,3.916233430755454e-9,4.591405953535944e-9,-1.248563135400356e-11,1.223680580938328e-13,1.4348145769712274e-13,0.5640186889207226,0.6124293086008432,0.9866596952632198,4.108270507086196e-5
0.0149,0.9728951247594047,-0.1304139830602834,0.6607015073171426,-0.10917530191202045,0.6509957544684982,-0.18127016105239974,0.3782617703144033,0.04021769987569607,0.000858829233536075,-0.00033217343493430516,0.06981802725870971,-0.003534447650565929,1.0837181965012972,1.4072785002832089,1.4072792771528448,1.407358110807723,0.0010099079466992056,7.694751107858753e-5,0.0001300240018811116,0.0569020451829669,3.875551991714623e-9,4.5917939090210005e-9,-1.2819713244311823e-11,1.2108814553216833e-13,1.4349358222182544e-13,0.5640406051881265,0.6123819620012803,0.9866663923887418,4.054392508450381e-5
0.015,0.9729110775080184,-0.1304515499585745,0.6607117421837857,-0.10920269694842,0.6510049030767815,-0.18129994647049902,0.3793106077816831,0.04041051338541833,0.0008589010287324002,-0.00033218236044734524,0.06981617821737311,-0.0035407644619369714,1.0837547719929728,1.4070698454256045,1.4070706085949511,1.4071480623730477,0.00100973688659457,7.694891266629819e-5,0.0001300916721176777,0.056901889121696046,3.8336029587392845e-9,4.592177376899038e-9,-1.312635173158484e-11,1.1976984723089642e-13,1.4350556640520043e-13,0.5640688688597892,0.6123209028473597,0.9866750291403151,3.984910327097815e-5
0.0151,0.9729263099789629,-0.13048777899293393,0.6607215178779974,-0.10922910272940235,0.6510136244320837,-0.18132860835387,0.3803556061211711,0.04060262356121214,0.0008589708076193851,-0.0003321875730713745,0.06981433236229552,-0.0035470768461921516,1.0837904230858808,1.4068649414991912,1.4068656910389874,1.4069417710674794,0.0010095677511329647,7.69503139468966e-5,0.00013015577098435315,0.056901734651152086,3.790456617763272e-9,4.592556324792424e-9,-1.3406818742249462e-11,1.1841529616574094e-13,1.4351740924071742e-13,0.5641029358628864,0.6122473065216277,0.9866854392613443,3.901161488009097e-5
0.0152,0.9729408447351406,-0.1305227027005172,0.6607308491421942,-0.10925454355449615,0.6510219328447542,-0.18135617468342893,0.3813967762007981,0.04079403221371694,0.0008590386327486152,-0.00033218916602111665,0.06981248965616742,-0.0035533847362422995,1.083825167604926,1.406663753822508,1.4066644898082765,1.406739202757641,0.0010094005603832488,7.695171492526183e-5,0.0001302163713272733,0.056901581750346104,3.746183254720422e-9,4.5929307203235294e-9,-1.3662386202732517e-11,1.1702662531242588e-13,1.4352910972184625e-13,0.5641422621245935,0.6121623484066304,0.9866974564952335,3.804483516164833e-5
0.0153,0.9729547043394546,-0.13055635361847975,0.6607397507187915,-0.1092790437232301,0.6510298426251429,-0.1813826734400921,0.3824341288884952,0.040984741153572216,0.0008591045666716754,-0.0003321872325112957,0.0698106500616793,-0.003559688064998244,1.0838590233750132,1.4064662477140935,1.4064669702261412,1.406540323310157,0.001009235334414282,7.695311560627299e-5,0.00013027354599257353,0.05690143039828914,3.700853155544568e-9,4.593300531114724e-9,-1.3894326039460857e-11,1.1560596764667518e-13,1.4354066684205664e-13,0.5641863035720861,0.6120672038849142,0.9867109145853867,3.696213936545624e-5
0.0154,0.9729679113548072,-0.1305887642839771,0.660748237350206,-0.10930262753513283,0.6510373680835992,-0.18140813260477587,0.38346767505219337,0.041174752191417446,0.0008591686719401508,-0.0003321818657566354,0.06980881354152171,-0.0035659867653708138,1.0838920082210461,1.4062723884924877,1.4062730976159035,1.4063450985916504,0.001009072093294923,7.695451599480924e-5,0.00013032736782638918,0.05690128057399229,3.6545366061695446e-9,4.593665724788378e-9,-1.4103910178861327e-11,1.1415545614421268e-13,1.4355207959481845e-13,0.5642345161325396,0.6119630483390249,0.9867256472752083,3.5776902741320706e-5
0.0155,0.9729804883441013,-0.1306199672341647,0.6607563237788536,-0.10932531928973303,0.6510445235304733,-0.1814325801583965,0.3844974255598236,0.041364067137892105,0.0008592310111056264,-0.00033217315897185955,0.0698069800583851,-0.003572280770270839,1.0839241399679298,1.4060821414762297,1.4060828373008858,1.4061534944687444,0.0010089108570940314,7.69559160957497e-5,0.00013037790967485556,0.05690113225646661,3.6073038925291886e-9,4.59402626896686e-9,-1.4292410547360761e-11,1.1267722378076244e-13,1.4356334697360146e-13,0.5642863557331297,0.6118510571515088,0.9867414883081026,3.450250053904779e-5
0.0156,0.9729924578702397,-0.13064999500619806,0.6607640247471502,-0.10934714328655938,0.6510513232761145,-0.18145604408187022,0.3855233912793168,0.041552687803635635,0.0008592916467196876,-0.000332161205371692,0.06980514957496002,-0.003578570012609148,1.0839554364405686,1.4058954719838583,1.4058961546044109,1.4059654768080625,0.0010087516458804665,7.695731591397348e-5,0.00013042524438410801,0.05690098542472319,3.559225300557333e-9,4.594382131272541e-9,-1.446109907138601e-11,1.1117340353204832e-13,1.4357446797187545e-13,0.5643412783010316,0.6117324057049122,0.9867582714274737,3.3152308008443495e-5
0.0157,0.9730038424961249,-0.13067888013723264,0.6607713549975123,-0.10936812382514051,0.6510577816308727,-0.1814785523561134,0.386545583078604,0.041740615999287536,0.0008593506413339192,-0.0003321460981708566,0.06980332205393694,-0.003584854425296572,1.083985915463867,1.405712345333913,1.405713014849801,1.4057810114762286,0.0010085944797230877,7.695871545435969e-5,0.0001304694448002819,0.05690084005777308,3.5103711161878134e-9,4.594733279327789e-9,-1.4611247677363913e-11,1.0964612837379424e-13,1.435854415831102e-13,0.5643987397634211,0.6116082693817808,0.9867758303767259,3.173970039931383e-5
0.0158,0.9730146647846598,-0.13070665516442392,0.6607783292723555,-0.1093882852050051,0.6510639129050972,-0.18150013296204234,0.3875640118256163,0.04192785353548727,0.0008594080574999065,-0.0003321279305840773,0.06980149745800633,-0.0035911339412439377,1.0840155948627292,1.4055327268449331,1.4055333833603787,1.4056000643398654,0.0010084393786907537,7.696011472178746e-5,0.00013051058376951254,0.056900696134627345,3.4608116253544616e-9,4.595079680754976e-9,-1.4744128291721315e-11,1.080975312817241e-13,1.4359626680077552e-13,0.5644581960474735,0.6114798235646611,0.986793998899263,3.0278052961464787e-5
0.0159,0.973024947298747,-0.1307333526249274,0.6607849623140961,-0.10940765172568183,0.6510697314091382,-0.18152081388057328,0.38857868838828447,0.042114402222874305,0.0008594639577692347,-0.00033210679582607776,0.06979967574985875,-0.0035974084933620767,1.08404449246206,1.4053565818354576,1.4053572254594666,1.4054226012655966,0.0010082863628523245,7.696151372113591e-5,0.0001305487341379353,0.05690055363429708,3.4106171139911184e-9,4.595421303176471e-9,-1.4861012840885057e-11,1.0652974523156193e-13,1.436069426183412e-13,0.5645191030803646,0.6113482436360993,0.9868126107384899,2.8780740944702487e-5
0.016,0.9730347126012894,-0.1307590050558986,0.6607912688651502,-0.10942624768669937,0.6510752514533451,-0.18154062309262253,0.38958962363453964,0.042300263872088115,0.0008595184046934888,-0.00033208278711158184,0.06979785689218464,-0.0036036780145618174,1.084072626086764,1.4051838756240258,1.4051845064703872,1.4052485881200458,0.0010081354522766591,7.696291245728418e-5,0.00013058396875168549,0.05690041253579334,3.3598578680316148e-9,4.595758114214644e-9,-1.4963173251281982e-11,1.0494490319903161e-13,1.43617468029277e-13,0.5645809167892696,0.6112147049786415,0.9868314996378104,2.7261139598832896e-5
0.0161,0.9730439832551897,-0.1307836449944929,0.6607972636679338,-0.10944409738758637,0.6510804873480677,-0.1815595885791064,0.39059682843231286,0.04248544029376817,0.0008595714608242539,-0.0003320559976553135,0.06979604084767455,-0.003609942437753989,1.084100013561745,1.4050145735291768,1.4050151917164626,1.4050779907698363,0.0010079866670326164,7.696431093511138e-5,0.00013061636045689847,0.056900272818127214,3.3086041734097866e-9,4.596090081491865e-9,-1.5051881449338932e-11,1.0334513815985706e-13,1.4362784202705277e-13,0.5646430931013641,0.6110803829748336,0.9868504993406287,2.5732624173662043e-5
0.0162,0.9730527818233504,-0.13080730497786588,0.6608029614648631,-0.1094612251278715,0.6510854534036555,-0.18157773832094118,0.39160031364953496,0.04266993329855393,0.000859623188713115,-0.0003320265206719965,0.06979422757901894,-0.003616201695849421,1.084126672711908,1.4048486408694498,1.4048492465210156,1.4049107750815912,0.0010078400271890562,7.696570915949662e-5,0.0001306459820997096,0.05690013446030974,3.256926316059468e-9,4.5964171726305036e-9,-1.512840936148275e-11,1.0173258308976224e-13,1.4363806360513821e-13,0.5647050879438236,0.6109464530072221,0.9868694435903492,2.4208569918995954e-5
0.0163,0.9730611308686744,-0.130830017543173,0.660808376998354,-0.10947765520708343,0.6510901639304585,-0.18159510029904313,0.392600090154137,0.04285374469708489,0.0008596736509116576,-0.00033199444937635455,0.06979241704890836,-0.003622455721758943,1.0841526213621575,1.4046860429633843,1.4046866362073684,1.4047469069219347,0.0010076955528148378,7.696710713531903e-5,0.00013067290652625415,0.05689999744135202,3.2048945819144944e-9,4.596739355252929e-9,-1.5194028914140285e-11,1.0010937096447104e-13,1.4364813175700323e-13,0.5647663572438237,0.6108140904583528,0.9868881661303761,2.270235208464064e-5
0.0164,0.9730690529540643,-0.1308518152275697,0.6608135250108228,-0.10949341192475084,0.6510946332388261,-0.1816117024943286,0.39359616881405,0.04303687630000051,0.0008597229099714665,-0.00033195987698311167,0.06979060922003326,-0.0036287044483933836,1.0841778773373978,1.404526745129519,1.4045273260988438,1.4045863521574893,0.00100755326397882,7.696850486745773e-5,0.00013069720658266752,0.05689986174026511,3.152579256908698e-9,4.597056596981512e-9,-1.5250012033738373e-11,9.847763475970737e-14,1.4365804547611755e-13,0.56482635692854,0.610684470710772,0.9869065007041135,2.1227345920402076e-5
0.0165,0.9730765706424229,-0.1308727305682115,0.6608184202446855,-0.10950851958040238,0.6510988756391083,-0.18162757288771383,0.3945885604972049,0.04321932991794025,0.000859771028444127,-0.00033192289670699166,0.06978880405508416,-0.0036349478086635727,1.0842024584625334,1.4043707126863934,1.4043712815187641,1.404429076654879,0.0010074131807498623,7.696990236079186e-5,0.000130718955115085,0.05689972733606007,3.1000506269759186e-9,4.597368865438621e-9,-1.5297630646703855e-11,9.683950745119523e-14,1.4366780375595095e-13,0.5648845429251477,0.610558769147026,0.9869242810549654,1.9796926676086396e-5
0.0166,0.9730837064966529,-0.13089279610225388,0.660823077442358,-0.10952300247356674,0.6511029054416545,-0.18164273946011514,0.3955772760715327,0.043401107361543595,0.000859818068881224,-0.0003318836017627183,0.06978700151675156,-0.0036411857354803397,1.0842263825624685,1.4042179109525466,1.4042184677904517,1.404275046280727,0.0010072753231968243,7.697129962020051e-5,0.000130738224969642,0.056899594207748,3.047378978049988e-9,4.5976761282466274e-9,-1.533815667946358e-11,9.519712201465854e-14,1.4367740558997325e-13,0.5649403711608225,0.6104381611496608,0.9869413409263366,1.8424469601499568e-5
0.0167,0.973090483079657,-0.1309120443668523,0.6608275113462566,-0.10953688490377254,0.6511067369568144,-0.1816572301924488,0.39656232640496436,0.04358221044145001,0.0008598640938343429,-0.00033184208536501546,0.06978520156772595,-0.0036474181617545134,1.0842496674621083,1.404068305246518,1.4040688502372292,1.4041242269016567,0.001007139711388565,7.697269665056282e-5,0.00013075508899247377,0.05689946233433994,2.9946345960647414e-9,4.5979783530279e-9,-1.537286205844439e-11,9.355261142582119e-14,1.4368684997165424e-13,0.56499329756274,0.6103238221012226,0.9869575140616308,1.7123349946447612e-5
0.0168,0.9730969229543379,-0.13093050789916227,0.6608317366987974,-0.10955019117054848,0.651110384494938,-0.18167107306563113,0.3975437223654309,0.043762640968298974,0.0008599091658550686,-0.00033179844072860694,0.06978340417069785,-0.003653645020396923,1.0842723309863564,1.4039218608868462,1.403922394182419,1.4039765843842915,0.0010070063653939434,7.697409345675789e-5,0.00013076962002971573,0.05689933169484698,2.941887766954014e-9,4.59827550740481e-9,-1.5403018710073125e-11,9.190810866040715e-14,1.4369613589446369e-13,0.5650427780580755,0.6102169273842574,0.9869726342042524,1.5906942960736556e-5
0.0169,0.9731030486835984,-0.13094821923633926,0.6608357682423963,-0.10956294557342326,0.6511138623663745,-0.18168429606057843,0.39852147482086336,0.04394240075272994,0.0008599533474949861,-0.00033175276106821663,0.06978160928835773,-0.0036598662443183987,1.084294390960118,1.4037785431920715,1.4037790649493438,1.403832084595255,0.0010068753052818193,7.69754900436649e-5,0.0001307818909275032,0.05689920226828019,2.8892087766516396e-9,4.598567558999726e-9,-1.542989856077663e-11,9.026574669414032e-14,1.437052623518714e-13,0.5650882685740046,0.6101186523813115,0.9869865350976058,1.478862389417242e-5
0.017,0.9731088828303411,-0.13096521091553875,0.6608396207194694,-0.10957517241192548,0.6511171848814741,-0.18169692715820698,0.39949559463919265,0.04412149160538241,0.000859996701305681,-0.00033170513959856834,0.06977981688339614,-0.0036660817664297698,1.084315865208297,1.403638317480732,1.4036388278613257,1.4036906934011706,0.0010067465511210518,7.697688641616289e-5,0.0001307919745319715,0.05689907403365063,2.8366679110914527e-9,4.5988544754350175e-9,-1.545477353698174e-11,8.862765850274459e-14,1.4371422833734719e-13,0.5651292250377029,0.610030172474931,0.9869990504850948,1.3781767996561192e-5
0.0171,0.9731144479574688,-0.13098151547391623,0.660843308872433,-0.10958689598558385,0.6511203663505861,-0.18170899433943305,0.4004660926883498,0.04429991533689582,0.000860039289838738,-0.00033165566953438587,0.06977802691850352,-0.003672291519641865,1.0843367715557983,1.4035011490713676,1.4035016482416873,1.4035523766686615,0.0010066201229804997,7.697828257913104e-5,0.000130799943689256,0.05689894696996937,2.784335456207291e-9,4.599136224333055e-9,-1.5478915565115314e-11,8.6995977061944e-14,1.4372303284436082e-13,0.5651651033763456,0.609952663047662,0.987010014110124,1.289975051770897e-5
0.0172,0.9731197666278842,-0.1309971654486272,0.6608468474437029,-0.10959814059392703,0.6511234210840605,-0.181720525585173,0.40143297983626575,0.04447767375790966,0.0008600811756457423,-0.00033160444409039314,0.06977623935637041,-0.003678495436865513,1.0843571278275261,1.4033670032825172,1.403367491413751,1.4034171002643512,0.0010064960409290231,7.697967853744846e-5,0.000130805871245492,0.05689882105624749,2.7322816979329866e-9,4.5994127733162085e-9,-1.550359657160418e-11,8.537283534746243e-14,1.4373167486638205e-13,0.5651953595171088,0.6098872994820508,0.9870192597160974,1.2155946707421734e-5
0.0173,0.9731248614044901,-0.1310121933768271,0.6608502511756954,-0.10960893053648367,0.6511263633922468,-0.18173154887634302,0.4023962669508715,0.04465476867906339,0.0008601224212782791,-0.00033155155648131385,0.0697744541596873,-0.0036846934510115443,1.084376951848385,1.40323584543272,1.4032363227008395,1.4032848300548633,0.0010063743250354807,7.698107429599427e-5,0.00013080983004681482,0.05689869627149606,2.680576922202376e-9,4.599684090006847e-9,-1.553008848287519e-11,8.376036633502378e-14,1.4374015339688076e-13,0.5652194493871674,0.6098352571606434,0.9870266210464193,1.1563731815505512e-5
0.0174,0.973129754850189,-0.13102663179567145,0.6608535348108265,-0.10961929011278247,0.6511292075854946,-0.18174209219385948,0.40335596490009806,0.0448312019109965,0.0008601630892879337,-0.00033149709992187203,0.06977267129114467,-0.003690885494990788,1.0843962614432794,1.4031076408405152,1.4031081074262755,1.403155531906821,0.001006254995368732,7.698246985964758e-5,0.00013081189293935987,0.056898572594726145,2.6292914149492925e-9,4.599950142027342e-9,-1.5559663225355175e-11,8.216070300035203e-14,1.4374846742932668e-13,0.5652368289136972,0.6097977114659859,0.9870319318444938,1.113648109176633e-5
0.0175,0.973134469527884,-0.1310405132423157,0.6608567130915124,-0.10962924362235206,0.6511319679741538,-0.18175218351863867,0.40431208455187645,0.04500697526434845,0.0008602032422262907,-0.0003314411676267913,0.06977089071343305,-0.003697071501714073,1.084415074437114,1.4029823548244422,1.4029828109133808,1.4030291716868477,0.0010061380719976363,7.698386523328753e-5,0.00013081213276926247,0.05689845000494882,2.5784954621075704e-9,4.600210897000061e-9,-1.5593592725470995e-11,8.0575978319171e-14,1.437566159571896e-13,0.5652469540238737,0.6097758377806247,0.9870350258537254,1.0887569786010197e-5
0.0176,0.9731390268314968,-0.13105386913938477,0.660859799971982,-0.10963881451439865,0.651134658067366,-0.18176184983052832,0.4052646369161475,0.045182090581336,0.0008602429393812126,-0.00033138384959412187,0.06976911239124736,-0.003703251406844922,1.0844334082777172,1.4028599505297086,1.4028603963117794,1.4029057130332718,0.0010060235702403187,7.698526042176493e-5,0.0001308106205729625,0.056898328480894184,2.5282606882994404e-9,4.600466331703163e-9,-1.563196470058004e-11,7.900836416399292e-14,1.4376459825808745e-13,0.565249605945585,0.6097701487732335,0.9870358134113641,1.0824429778225576e-5
0.0177,0.9731434105383633,-0.13106669416262198,0.6608627840811834,-0.10964799824489219,0.6511372656847336,-0.18177108520102034,0.4062136373590538,0.0453565506907871,0.0008602821350541714,-0.00033132512981077936,0.06976733635346963,-0.0037094252364047184,1.0844512675223197,1.4027403265603557,1.4027407622177985,1.402785053292386,0.0010059113574508217,7.698665542870755e-5,0.000130807366428773,0.05689820799413721,2.478678978624545e-9,4.600716708871414e-9,-1.5641308300748634e-11,7.7460609637932e-14,1.437724224886032e-13,0.5652539271923773,0.6097620488978063,0.9870364301418191,1.0781557109867044e-5
0.0178,0.9731476123572249,-0.1310789881995288,0.6608656594963971,-0.10965679435929718,0.6511397843283481,-0.18177988864273562,0.40715909971451847,0.045530358128677124,0.0008603208057887591,-0.00033126500742512553,0.0697655626145462,-0.003715593002476311,1.0844686572712663,1.4026234106331927,1.4026238363422099,1.4026671193436102,0.0010058013462922871,7.69880502571031e-5,0.00013080238543873267,0.056898088523184065,2.4297723661921237e-9,4.600962206035326e-9,-1.5608300297134478e-11,7.593340372200999e-14,1.437800941726239e-13,0.5652639060471367,0.6097433442312232,0.9870378543288689,1.0682553244021706e-5
0.0179,0.9731516385121164,-0.1310907646033129,0.6608684300978436,-0.10966521269462728,0.651142217488097,-0.1817882713044662,0.4081010359627473,0.04570351502639335,0.0008603589686699799,-0.0003312035204682396,0.06976379116390151,-0.0037217546837151777,1.0844855869868115,1.4025091597344939,1.4025095756696813,1.4025518680258564,0.0010056935104958997,7.698944491015855e-5,0.0001307957140230723,0.05689797005082838,2.3815366045474632e-9,4.601202883369303e-9,-1.5536246741841035e-11,7.442666697257998e-14,1.4378761519375577e-13,0.5652790231843876,0.6097150082128321,0.9870400118541263,1.053257059863132e-5
0.018,0.9731554952270728,-0.13110203672718188,0.6608710997657443,-0.10967326308789604,0.6511445686538676,-0.1817962443350042,0.4090394580839458,0.045876023515323,0.0008603966407828372,-0.0003311407069712006,0.06976202199095986,-0.0037279102587767965,1.084502066131211,1.402397530850532,1.4023979371848814,1.4024392561780343,0.0010055878237928441,7.699083939108072e-5,0.00013078738860202254,0.056897852559863765,2.333967447235849e-9,4.601438801047748e-9,-1.5428453686971758e-11,7.294031994599505e-14,1.4379498743560498e-13,0.5652987592786546,0.6096780142819809,0.9870428285992031,1.0336761591637646e-5
0.0181,0.9731591887261286,-0.13111281792434343,0.6608736723803199,-0.10968095537611701,0.6511468413155473,-0.18180381888314157,0.40997437805831943,0.04604788572685334,0.0008604338392123346,-0.00033107660496508744,0.06976025508514563,-0.003734059706316645,1.0845181041667198,1.4022884809675815,1.4022888778724787,1.402329240639056,0.0010054842599143052,7.69922337030766e-5,0.00013077744559581418,0.05689773603308383,2.287060647802565e-9,4.601670019245066e-9,-1.5288227184630103e-11,7.14742831986082e-14,1.4380221278177788e-13,0.5653225950044622,0.609633335878017,0.9870462304457122,1.0100278640982434e-5
0.0182,0.973162725233319,-0.13112312154800518,0.6608761518217915,-0.10968829939630384,0.6511490389630236,-0.18181100609767056,0.4109058078660737,0.04621910379237161,0.0008604705810434761,-0.00033101125248097946,0.0697584904358832,-0.003740203004990201,1.0845337105555928,1.4021819670719164,1.4021823547171413,1.4022217782478326,0.001005382792591468,7.699362784935302e-5,0.000130765921424678,0.056897620453282206,2.240811959792901e-9,4.6018965981356595e-9,-1.5118873286919535e-11,7.002847728677267e-14,1.4380929311588068e-13,0.5653500110363351,0.6095819464402885,0.9870501432752662,9.828274164607463e-6
0.0183,0.9731661109726787,-0.13113296095137475,0.6608785419703801,-0.10969530498547006,0.6511511650861835,-0.1818178171273831,0.4118337594874143,0.04638967984326505,0.0008605068833612654,-0.00033094468754995545,0.0697567280325969,-0.0037463401334529418,1.0845488947600856,1.4020779461498103,1.4020783247035375,1.4021168258432748,0.0010052833955555166,7.699502183311693e-5,0.00013075285250884472,0.05689750580325249,2.195217136752141e-9,4.602118597893935e-9,-1.4923698045943512e-11,6.860282276684143e-14,1.4381623032151963e-13,0.5653804880487976,0.6095248194081428,0.9870544929694773,9.525900580454479e-6
0.0184,0.973169352168242,-0.13114234948765985,0.6608808467063063,-0.10970198198062925,0.6511532231749145,-0.1818242631210713,0.4127582449025465,0.04655961601092091,0.0008605427632507057,-0.0003308769482030946,0.0697549678647111,-0.003752471070360346,1.0845636662424532,1.4019763751875363,1.4019767448163358,1.4020143402642942,0.001005186042537636,7.699641565757519e-5,0.00013073827526854508,0.056897392065788324,2.1502719322255704e-9,4.6023360786942925e-9,-1.4706007513805482e-11,6.719724019516762e-14,1.4382302628230094e-13,0.5654135067163742,0.6094629282209278,0.9870592054099582,9.198310306465242e-6
0.0185,0.9731724550440443,-0.13115130051006807,0.6608830699097913,-0.10970834021879503,0.651155216719104,-0.18183035522752727,0.4136792760916761,0.04672891442672644,0.0008605782377968013,-0.000330808072471476,0.06975320992165016,-0.0037585957943678905,1.0845780344649505,1.4018772111713689,1.4018775720402046,1.4019142783498015,0.001005090707269011,7.699780932593476e-5,0.0001307222261240098,0.0568972792236833,2.1059720997584754e-9,4.6025491007111405e-9,-1.4469107742608913e-11,6.581165012810428e-14,1.438296828818309e-13,0.5654485477135895,0.6093972463179912,0.987064206478321,8.850655760581514e-6
0.0186,0.9731754258241204,-0.1311598273718071,0.6608852154610562,-0.10971438953698098,0.6511571492086397,-0.18183610459554306,0.4145968650350086,0.0468975772220689,0.0008606133240845555,-0.0003307380983861787,0.06975145419283844,-0.0037647142841310535,1.0845920088898333,1.4017804110875818,1.4017807633598123,1.4018165969387086,0.001004997363480827,7.699920284140251e-5,0.00013070474149546964,0.05689716725973107,2.0623133928961426e-9,4.60275772411888e-9,-1.4216304784457258e-11,6.44459731220045e-14,1.4383620200371579e-13,0.5654850917149681,0.6093287471386808,0.987069422056179,8.488089360745055e-6
0.0187,0.973178270732505,-0.13116794342608454,0.6608872872403218,-0.10972013977220069,0.6511590241334084,-0.18184152237391074,0.4155110237127495,0.04706560652833553,0.0008606480391989722,-0.0003306670639782819,0.0697497006677003,-0.0037708265183053133,1.0846055989793566,1.4016859319224484,1.4016862757598274,1.401721252869926,0.0010049059849042677,7.700059620718536e-5,0.00013068585780315534,0.05689705615672522,2.0192915651838564e-9,4.602962009091916e-9,-1.3950904691453967e-11,6.310012973322135e-14,1.4384258553156182e-13,0.5655226193950345,0.6092584041223442,0.9870747780251439,8.115763524897608e-6
0.0188,0.9731809959932328,-0.13117566202610806,0.6608892891278089,-0.10972560076146769,0.6511608449832977,-0.1818466197114224,0.41642176410510423,0.04723300447691357,0.000860682400225055,-0.0003305950072788645,0.0697479493356601,-0.0037769324755461474,1.0846188141957753,1.401593730662243,1.401594066224918,1.4016282029823652,0.0010048165452705184,7.700198942649022e-5,0.00013066561146729766,0.05689694589745938,1.976902370166905e-9,4.603162015804654e-9,-1.3676213515702513e-11,6.177404051810794e-14,1.4384883534897523e-13,0.565560611428313,0.6091871907083294,0.9870802002668285,7.738830670980959e-6
0.0189,0.9731836078303387,-0.1311829965250853,0.6608912250037386,-0.10973078234179559,0.651162615248195,-0.1818514077568701,0.41732909819227854,0.04739977319919027,0.0008607164242478075,-0.0003305219663190055,0.06974620018614221,-0.003783032134509033,1.084631664001345,1.401503764293239,1.4015040917397523,1.4015374041149373,0.001004729018310764,7.700338250252397e-5,0.00013064403890812734,0.05689683646472717,1.935141561390573e-9,4.603357804431495e-9,-1.3395537309306348e-11,6.046762603301736e-14,1.438549533395623e-13,0.5655985484893284,0.609116080335984,0.9870856146628451,7.362443216936857e-6
0.019,0.9731861124678575,-0.1311899602762239,0.6608930987483319,-0.10973569435019802,0.6511643384179876,-0.18185589765904592,0.41823303795447786,0.04756591482655288,0.0008607501283522337,-0.00033044797912978424,0.06974445320857098,-0.0037891254738494475,1.0846441578583204,1.4014159898017102,1.4014163092889989,1.4014488131065532,0.0010046433777561885,7.700477543849352e-5,0.00013062117654587507,0.0568967278413222,1.894004892400146e-9,4.603549435146845e-9,-1.3112182124368927e-11,5.918080683430265e-14,1.4386094138692924e-13,0.5656359112526053,0.6090460464446555,0.9870909470948064,6.991753580707056e-6
0.0191,0.973188516129824,-0.13119656663273158,0.6608949142418098,-0.10974034662368849,0.6511660179825629,-0.1818601005667419,0.4191335953719077,0.047731431490388644,0.000860783529623337,-0.0003303730837422796,0.06974270839237075,-0.0037952124722228702,1.084656305228957,1.4013303641739308,1.4013306758573263,1.4013623867961242,0.0010045595973379774,7.700616823760579e-5,0.00013059706080077168,0.0568966200100381,1.853488116740911e-9,4.603736968125109e-9,-1.282945401299371e-11,5.791350347831692e-14,1.4386680137468236e-13,0.5656721803926678,0.6089780624736921,0.9870961234443247,6.6319141802333205e-6
0.0192,0.9731908250402732,-0.13120282894781587,0.6608966753643931,-0.10974474899928065,0.6511676574318082,-0.18186402762875017,0.42003078242477365,0.04789632532208481,0.000860816645146121,-0.0003302973181875706,0.06974096572696592,-0.0038012931082847777,1.08466811557551,1.4012468443961739,1.4012471484294025,1.4012780820225619,0.0010044776507873152,7.700756090306766e-5,0.0001305717280930478,0.056896512953668474,1.8135869879581524e-9,4.603920463540689e-9,-1.2550659027284149e-11,5.666563652141324e-14,1.4387253518642783e-13,0.5657068365840406,0.6089131018624412,0.9871010695930127,6.288077433457406e-6
0.0193,0.9731930454232396,-0.1312087605746845,0.6608983859963029,-0.10974891131398803,0.6511692602556108,-0.18186768999386277,0.4209246110932813,0.04806059845302864,0.0008608494920055897,-0.00033022072049673643,0.06973922520178082,-0.0038073673606906482,1.0846795983602344,1.4011653874547136,1.4011656839898963,1.4011958556247768,0.0010043975118353868,7.700895343808607e-5,0.0001305452148429343,0.05689640665500694,1.774297259597156e-9,4.604099981567989e-9,-1.22791032193437e-11,5.5437126519944655e-14,1.4387814470577196e-13,0.5657393605012484,0.6088521380502506,0.9871057114224826,5.965395758321064e-6
0.0194,0.9731951835027582,-0.13121437486654508,0.66090005001776,-0.10975284340482425,0.6511708299438583,-0.18187109881087177,0.42181509335763606,0.04822425301460736,0.0008608820872867467,-0.00033014332870085617,0.06973748680623981,-0.0038134352080959593,1.0846907630453857,1.401085950335824,1.4010862395234758,1.4011156644416805,0.0010043191542133767,7.70103458458679e-5,0.00013051755747066183,0.05689630109684713,1.7356146852032098e-9,4.604275582381415e-9,-1.2018092641275836e-11,5.422789403026433e-14,1.4388363181632099e-13,0.5657692328188156,0.608796144476468,0.9871099748143471,5.669021572766074e-6
0.0195,0.9731972455028639,-0.13121968517660526,0.6609016713089856,-0.10975655510880288,0.651172369986438,-0.18187426522856928,0.4227022411980436,0.04838729113820822,0.0008609144480745957,-0.0003300651808310088,0.06973575052976726,-0.0038194966291561884,1.0847016190932186,1.4010084900257782,1.4010087720148094,1.4010374653121838,0.0010042425516524696,7.701173812962005e-5,0.0001304887923964612,0.056896196261982654,1.6975350183215985e-9,4.60444732615537e-9,-1.1770933345184005e-11,5.303785960872529e-14,1.4388899840168115e-13,0.5657959342112667,0.6087460945804414,0.9871137856502187,5.404107294734184e-6
0.0196,0.9731992376475913,-0.13122470485807275,0.6609032537502004,-0.1097600562629375,0.651173883873237,-0.1818772003957473,0.4235860665947094,0.04854971495521848,0.0008609465914541404,-0.0003299863149182735,0.06973401636178754,-0.003825551602526814,1.0847121759659888,1.4009329635108505,1.4009332384485653,1.4009612150751982,0.0010041676778838507,7.701313029254943e-5,0.00013045895604056309,0.05689609213320712,1.6600540124976083e-9,4.604615273064256e-9,-1.1540931383171666e-11,5.186694381168064e-14,1.438942463454587e-13,0.5658189453531263,0.6087029618015182,0.9871170698117098,5.175805342167154e-6
0.0197,0.9732011661609754,-0.13122944726415509,0.6609048012216253,-0.10976335670424169,0.6511753750941429,-0.181879915461198,0.424466581527839,0.048711526597025386,0.0008609785345103842,-0.00032990676899372924,0.069732284291725,-0.0038316001068633143,1.0847224431259515,1.4008593277773147,1.4008595958094123,1.4008868705696345,0.0010040945066387046,7.701452233786296e-5,0.00013042808482319825,0.056895988693314165,1.6231674212765247e-9,4.604779483282481e-9,-1.1331392807342274e-11,5.071506719548343e-14,1.438993775312599e-13,0.5658377469189187,0.6086677195790463,0.9871197531804328,4.989268133006741e-6
0.0198,0.9732030372670509,-0.13123392574805995,0.6609063176034816,-0.10976646626972905,0.651176847139043,-0.18188242157371337,0.425343797977638,0.048872728195016174,0.0008610102943283312,-0.0003298265810884551,0.06973055430900399,-0.003837642120821165,1.0847324300353614,1.4007875398114442,1.4007878010820183,1.4008143886344042,0.0010040230116482155,7.701591426876753e-5,0.00013039621516459747,0.05689588592509739,1.5868709982036324e-9,4.604940016984446e-9,-1.1145623669799282e-11,4.958215031648673e-14,1.43904393842691e-13,0.5658518195831688,0.6086413413523735,0.9871217616380001,4.849648085194703e-6
0.0199,0.9732048571898526,-0.13123815366299507,0.6609078067759899,-0.10976939479641314,0.6511783034978247,-0.18188472988208554,0.42621772792431184,0.0490333218805781,0.0008610418879929849,-0.0003297457892335302,0.06972882640304888,-0.0038436776230558467,1.084742146156474,1.400717556599513,1.4007178112510519,1.4007437261084186,0.0010039531666435689,7.701730608847004e-5,0.00013036338348499147,0.056895783811350416,1.55116049682422e-9,4.6050969343445556e-9,-1.0986930022646162e-11,4.8468113731043686e-14,1.439092971633582e-13,0.5658606440204008,0.6086248005608473,0.9871230210660246,4.762097616672807e-6
0.02,0.9732066321534154,-0.131242144362168,0.6609092726193715,-0.10977215212130757,0.6511797476603752,-0.18188685153510656,0.42708838334806615,0.049193309785098414,0.000861073332589349,-0.0003296644314600336,0.06972710056328403,-0.0038497065922228346,1.0847516009515443,1.4006493351277949,1.4006495833011814,1.4006748398305882,0.001003884945355949,7.701869780017741e-5,0.00013032962620461097,0.056895682334866866,1.5160316706835721e-9,4.605250295537215e-9,-1.0858617917986363e-11,4.7372877995507346e-14,1.4391408937686781e-13,0.5658637009051394,0.6086190706438157,0.9871234573461184,4.7317691453828084e-6


==> data/untuned_0th.csv <==
0.0,1.0067552230867676,-0.04029913889433857,0.20330299948998976,0.05885597151382375,0.20030310784149463,-0.01608748059654234,0.20230451163495683,0.008124112353003962,0.00027215096174116113,-2.185798994095426e-5,0.0704451141318348,-0.002805774194391405,1.2,0.3033860732150548,-9.418091988448197e-19,0.042978578206977765,-7.765923860670408e-33,3.616524240398357e-9,0.0,0.0,1.1301638251244868e-13,0.44439849866007736,0.1686990833661584,1.0029101451884415
0.0001,0.9994785936045609,-0.03971416086497866,0.20509723420668408,0.057706214374851565,0.2263486507629854,-0.018617870481119812,0.2023585150064357,0.008126996380144027,0.0002723854900066265,-2.2176302009059517e-5,0.07044520791968073,-0.0028059497151858214,1.1999671301240282,0.30338838561389936,6.554569315990399e-10,0.042978629088421275,1.6347231398865514e-8,3.61690314919822e-9,1.0553175587812323e-8,2.719591114474357e-13,1.1302151142631084e-13,0.4445165562621906,0.16870719394955327,1.0062182174881278
0.0002,0.9858545120215203,-0.03869800304108197,0.213455819162684,0.055032319078996604,0.23697053400943538,-0.02012470698990451,0.20246857217497266,0.008134766622510805,0.0002737182930688538,-2.2934905293155006e-5,0.0704455028810492,-0.002806310040710825,1.199637829222851,0.3033992319419633,1.6481909970933336e-8,0.04297914439281847,1.0411748041018128e-7,3.622351719294948e-9,3.8149225678667324e-8,2.7700326462170623e-12,1.1314991143485636e-13,0.4444204981730188,0.16875228303773565,1.0068770276550447
0.0003,0.9746335421889014,-0.03813056508625046,0.226579180970299,0.05200263825835734,0.24024081577041953,-0.02088374024625552,0.20259078496779107,0.008145433443798953,0.00027632232695260156,-2.3907802218851562e-5,0.07044557794142801,-0.002806663456576474,1.1987257350208973,0.3034082088075664,9.279544765674842e-8,0.042980591176446224,2.2275364397503057e-7,3.63879376792038e-9,3.963385359339212e-8,6.960555924063678e-12,1.1363532934960696e-13,0.4441012747710146,0.1688781697952864,1.0016336286712146
0.0004,0.9694950302841832,-0.03839370883079462,0.2397289118396142,0.04958338216741556,0.24071752377181027,-0.021263924887974052,0.2027110009989354,0.008157313328932481,0.00027974505384954426,-2.492902713546276e-5,0.07044500764096683,-0.0028069024776568707,1.197165775890551,0.3034655452821144,2.931815215996227e-7,0.04298310757727851,2.946252734523645e-7,3.6652913926684483e-9,1.3203928065655023e-8,9.733611806797878e-12,1.1449277933226146e-13,0.4453439701106627,0.16918403468337168,0.9903576396026101
0.0005,0.9701575233293043,-0.03937659327353591,0.24923263406843543,0.04828847921974088,0.24071184076860877,-0.02153765647878197,0.20282938699874242,0.008169505682469132,0.0002833680748786974,-2.5887023658832368e-5,0.07044366931966525,-0.002807005364462552,1.1951009866742046,0.30369631899020205,6.768745335483018e-7,0.04298650949623837,2.8646448126092436e-7,3.6949609460764095e-9,-1.5601608303814423e-8,9.519193428484156e-12,1.1547846618023784e-13,0.4484535218880635,0.16963898397605892,0.9829622227850835
0.0006,0.9743086376850503,-0.04068411307483422,0.25392555997108074,0.048101724209401175,0.24106511431279326,-0.021827795451519465,0.2029503661908181,0.008181793308844672,0.00028672756979885835,-2.6730736167544245e-5,0.07044173377684614,-0.002807015623807847,1.1927621640597628,0.30420827105781606,1.2822410980578991e-6,0.042990465531800144,2.1786761903349875e-7,3.7205554927658825e-9,-3.057458953474659e-8,7.0719397431265044e-12,1.163216239778767e-13,0.4512988831195782,0.17008878846441425,0.9775770036992393
0.0007,0.9793889047745503,-0.041898212327975894,0.25451616693949625,0.048672165211543356,0.24187162261924164,-0.022151524667539748,0.20307761469900587,0.008194296959731283,0.0002895964665483546,-2.7456618525456235e-5,0.07043949715214454,-0.002807001477847374,1.190361445149415,0.3050377422886327,2.126369883173997e-6,0.042994660186993466,1.2824165288885197e-7,3.737840179678787e-9,-2.984566510510981e-8,3.9453462026845026e-12,1.1687072570497823e-13,0.4563409133866999,0.17116662241908065,0.9752098082728442
0.0008,0.983581411415548,-0.04274859670347859,0.2528188027907145,0.049500078665472506,0.24285622802488482,-0.022462568417459583,0.20321223106716058,0.008207243236286767,0.00029198671664888964,-2.8097092933566887e-5,0.0704372523744424,-0.002807026037524179,1.1880360225178148,0.30614061849388,3.20743536082401e-6,0.042998881734590884,5.2438324161052734e-8,3.74666115162548e-9,-2.036401126385983e-8,1.405227837565772e-12,1.1713033387465447e-13,0.45790861327311727,0.17177860477501433,0.9757958982910879
0.0009,0.986185931291536,-0.043181909177728635,0.250518152972666,0.050199656995870194,0.24375329727105713,-0.022715776340340672,0.2033531299026566,0.00822074399502309,0.00029402735117878265,-2.869238511868928e-5,0.07043517950506406,-0.002807122547374619,1.1858381620526075,0.3074403089341542,4.5149598040805616e-6,0.043003043700090914,6.606225736189409e-9,3.749303046089923e-9,-8.844318718270248e-9,-3.955553061602535e-14,1.1718775271462498e-13,0.4601338538112279,0.17323117817746694,0.9794162404529646
0.001,0.9873458567608497,-0.043306847497931525,0.24877469445399905,0.05056489472937499,0.24440285114293114,-0.02288796192421417,0.20349809434029462,0.008234767956363138,0.0002958810481436509,-2.9276864475280428e-5,0.07043334529362177,-0.002807295383265507,1.1837591580521976,0.3088590717150401,6.035951795690723e-6,0.043007151748607475,-8.934559925275017e-9,3.748972053288392e-9,1.7556427014996325e-10,-4.4920028749017956e-13,1.1715603565875198e-13,0.46072084580993605,0.17385397555253154,0.9808281785464671
0.0011,0.9875991917740461,-0.04329404947215874,0.24805670075711353,0.05057683815041802,0.24477806632707397,-0.02298502333762527,0.20364500339630834,0.008249173660390983,0.0002976701544164253,-2.9868537929899385e-5,0.0704317328218148,-0.0028075293906971834,1.1817631071206196,0.31034344740300635,7.760109209634388e-6,0.04301125493000381,-3.0113540992924583e-9,3.7483143304572625e-9,4.7425878398545884e-9,-1.6412904137052576e-13,1.1712379852383958e-13,0.46062939045622164,0.17537879781265528,0.9837008604360985
0.0012,0.9875574925958708,-0.043296014968731714,0.24817995108357369,0.05036863645589446,0.24496210039108673,-0.023036255534435304,0.20379253907916978,0.008263768212779094,0.000299444696727596,-3.046573850712403e-5,0.07043027285585725,-0.002807800021268075,1.1798100983103792,0.3118743950790317,9.6818851623204e-6,0.043015411298904314,1.1914027827961359e-8,3.748651892794428e-9,5.474603532964042e-9,3.8534946961490964e-13,1.1713161289415323e-13,0.46057411220719874,0.17631394653973506,0.9854548702275879
0.0013,0.9877074690797158,-0.043421327004343375,0.2487996627399923,0.05009780164009352,0.24505665206066382,-0.023074069770106526,0.203939925714152,0.008278374694779808,0.0003012205382048528,-3.105982979566537e-5,0.07042889593690516,-0.0028080850688070036,1.1778697646339447,0.3134471753232973,1.1797953776927255e-5,0.04301966558215594,2.4901495876554727e-8,3.750585727757652e-9,3.7205844764733073e-9,8.320260282711972e-13,1.1719561714425946e-13,0.46067533121538184,0.17738459051620914,0.9858868153932537
0.0014,0.9881440448924836,-0.04366196936845349,0.24955545549127892,0.04986769204411667,0.24513522511557886,-0.023117541564780922,0.20408737698630675,0.008292925910502947,0.0003029670861991285,-3.1637975450376914e-5,0.0704275658508022,-0.0028083770155773262,1.1759406190595663,0.3150750481490159,1.4107377204328218e-5,0.043024019578404606,3.235532894500734e-8,3.753547215669358e-9,1.0957930949385291e-9,1.0706891170684533e-12,1.1729423982311453e-13,0.46083924939714654,0.17911843494999338,0.9865863249756731
0.0015,0.9888620246282602,-0.04398471941344534,0.25017504085827125,0.04974383787326803,0.24524822266290486,-0.02317823525493069,0.2042352237648823,0.008307392692297149,0.000304653312842803,-3.218957090823292e-5,0.07042626130253998,-0.002808673388938678,1.1740283334462658,0.3167707298231066,1.6608983409085238e-5,0.0430284639496648,3.3021229438111346e-8,3.75687832202882e-9,-1.101330829650497e-9,1.0743038611604836e-12,1.1740375688920625e-13,0.4609160331554967,0.1798516030950254,0.9868817484249791
0.0016,0.9897459867389913,-0.044331591169208824,0.25052253520648415,0.049736664837302824,0.2454132392366262,-0.023256958172032566,0.20438386988509755,0.008321795533323757,0.0003062526270342565,-3.270841616169297e-5,0.07042498016204925,-0.002808977948410194,1.1721462631344615,0.31854407022645037,1.930088420300771e-5,0.04303297712623462,2.847310779541078e-8,3.7599153405280406e-9,-2.1445985530983615e-9,9.085965255899667e-13,1.1750149323539194e-13,0.4613011198694229,0.18110638702407236,0.9873748199877047
0.0017,0.9906607303193444,-0.04466082338393902,0.25066751318492975,0.049797025736611454,0.24560880546496727,-0.023343983851154458,0.20453347652684103,0.008336186040039948,0.00030776162149123807,-3.3197268092834995e-5,0.07042373649146463,-0.0028092972706222864,1.170308117675607,0.3203939036060679,2.217864577580803e-5,0.043037535464262096,2.1710037539481517e-8,3.762419592450937e-9,-2.286781537438025e-9,6.768022157437243e-13,1.1758042026875627e-13,0.46189553860709487,0.18304326786734493,0.9881359238255996
0.0018,0.9915087347749941,-0.04494558385455909,0.25068952019211815,0.04987907217221789,0.2458142917766091,-0.02343057239403944,0.20468409994405287,0.008350605786031308,0.0003091823737670205,-3.3659931905452644e-5,0.07042254178990476,-0.002809636333049914,1.168524659643013,0.3223167598981351,2.523732320240239e-5,0.043042119539016155,1.5051271054932165e-8,3.7642875794625005e-9,-1.8590757307774999e-9,4.56970901488847e-13,1.1763798525110936e-13,0.4622286985109609,0.18412885113493585,0.9885625074195603
0.0019,0.992226655573255,-0.04517479483912266,0.2506834496334219,0.04993908781576534,0.2460086450566181,-0.023508812066281845,0.20483569195860415,0.008365086841001713,0.00031052273760306525,-3.4101513093014186e-5,0.07042140566628115,-0.0028099985260020646,1.1668039469260414,0.3243067257309075,2.8471446501148e-5,0.0430467137647073,1.0231281831225178e-8,3.765553345078471e-9,-1.282325250065748e-9,3.0488328203695803e-13,1.1767621230272638e-13,0.46231359825415597,0.18491950058998166,0.9889224098095878
0.002,0.992840601131097,-0.045367942292301164,0.2507028424893592,0.04996675984462357,0.2461843875322823,-0.023577628002218007,0.2049880549014922,0.00837962287720559,0.00031179524414883187,-3.452595652942291e-5,0.07042032730509337,-0.0028103821282466023,1.1651469466389301,0.32635608400067584,3.1874468139936816e-5,0.043051312794766684,7.035348290705699e-9,3.766418017232693e-9,-8.217716873912743e-10,2.0892564921326552e-13,1.1770209139476799e-13,0.46251868439507465,0.18685032824679695,0.9898020201300103
0.0021,0.993381444066414,-0.04554035635588558,0.25075485683115895,0.04996863256880336,0.24634272209233296,-0.023638839848620065,0.20514105026050825,0.008394198193997488,0.0003130070152391651,-3.4934671901271194e-5,0.07041930236752343,-0.002810784627542776,1.1635542420174585,0.328459509761719,3.5439944009445386e-5,0.04305591193153052,4.918092330396523e-9,3.766987073858339e-9,-5.228820968003869e-10,1.4895985314969894e-13,1.1771907605477996e-13,0.4627380127553911,0.18891524234644308,0.9907427150421477
0.0022,0.9938799918787472,-0.04570732652122351,0.25084654026767794,0.049951273954493905,0.24648486706134032,-0.02369427032599206,0.20529453984581258,0.008408797095369364,0.0003141651513009886,-3.5329061870716124e-5,0.07041832651289852,-0.0028112035137203115,1.1620264214394027,0.3306116872979335,3.916143129640917e-5,0.04306050647021077,3.3348330578035072e-9,3.767365538623442e-9,-4.3056393404366063e-10,1.0488110307801868e-13,1.1773060410228892e-13,0.4628638108446857,0.19009959555970213,0.991282260509101
0.0023,0.9943654918880241,-0.04588078534644961,0.2509694825338232,0.04992637701066764,0.24661470058338675,-0.023746533691973822,0.20544841280168008,0.008423401958686254,0.0003152745993400748,-3.570954288812315e-5,0.07041739449081486,-0.0028116362238128183,1.1605642211118443,0.3328082457762378,4.30325692588131e-5,0.04306509152781655,1.6898519301070147e-9,3.767616648149805e-9,-5.158164598786973e-10,5.589966843299932e-14,1.177386181031637e-13,0.4628738800866626,0.19066881646165923,0.9914566471352082
0.0024,0.9948466116473726,-0.04605865940269796,0.25109205051121125,0.04990759288817755,0.24673877258947305,-0.023798060832290982,0.20560264911682788,0.008438001309171946,0.0003163347173345605,-3.6074793964216625e-5,0.07041650148993568,-0.002812081391461121,1.1591696266096596,0.3350469254614255,4.704668008502654e-5,0.043069660105093034,-3.268453827652719e-10,3.767687602732761e-9,-6.301487806576939e-10,-6.793075574941056e-15,1.177411034773624e-13,0.4628925013574872,0.1924171516010766,0.991971527377454
0.0025,0.9953192001225742,-0.04623689064151289,0.2512083666553081,0.04989517926552137,0.24685808173463183,-0.023848803344482996,0.2057572253242592,0.00845259452726543,0.0003173464610829414,-3.642492102063753e-5,0.07041564574145977,-0.002812538817047325,1.1578452457456745,0.33732447698615897,5.119657689417976e-5,0.04307420393678878,-2.6338123018055694e-9,3.76755019828353e-9,-7.410652147718333e-10,-7.986468193303092e-14,1.1773709056798785e-13,0.46291652440587466,0.1946726550007472,0.9926357673795261
0.0026,0.9957789663137692,-0.04641150664828851,0.25131347503672546,0.049889014907612945,0.2469734511750345,-0.023898648098140546,0.20591211696328188,0.008467181223799516,0.0003183108846994005,-3.676008550959712e-5,0.07041482555389622,-0.0028130083204027847,1.1565936906437104,0.3396376034838024,5.5475062285992736e-5,0.0430787147446596,-5.1419292323288715e-9,3.7671780416624574e-9,-8.203685373444901e-10,-1.5977564680238278e-13,1.177256770095034e-13,0.46293792590896843,0.19668202376223953,0.9932275213579812
0.0027,0.9962216192210973,-0.04657853500841893,0.251402419726075,0.049888978579366174,0.24708570406685254,-0.023947481962854306,0.20606729957320377,0.008481761009607014,0.000319229042298121,-3.708044888330663e-5,0.0704140392357541,-0.0028134897213588517,1.1554175734275887,0.3419830080877202,5.9874938860185474e-5,0.043083184250461336,-7.762076579650214e-9,3.766544739729887e-9,-8.398615234990407e-10,-2.429864663441104e-13,1.1770596043637246e-13,0.4629486825439121,0.19769195498712216,0.993524943529375
0.0028,0.9966421160717366,-0.04673518473740472,0.25147718090062626,0.04989188202465153,0.24719436787526383,-0.023994694097625127,0.20622274070386334,0.008496335257812675,0.0003201027468972077,-3.738667333281184e-5,0.0704132856659836,-0.002813982956072182,1.1543195279504068,0.3443569797542203,6.43888494155704e-5,0.043087604046672966,-1.0355261606030821e-8,3.76563896065206e-9,-8.061149502543371e-10,-3.2466462751986124e-13,1.1767759454150487e-13,0.46290201793771263,0.19820264011606803,0.9936444166800994
0.0029,0.9970385413210513,-0.046882476927076755,0.2515478459316868,0.04989267031392789,0.24729771182013363,-0.024039494542148824,0.2063783944842603,0.008510905246969847,0.00032093487667842987,-3.767998486390862e-5,0.07041256426496406,-0.0028144878173484425,1.1533013060995156,0.3467550990216103,6.900872700770862e-5,0.043091966644490165,-1.2809165220724772e-8,3.764481121622934e-9,-7.678628871509036e-10,-4.0151516406789437e-13,1.176413347021128e-13,0.46275418855114114,0.19975435381033255,0.9940038509811082
0.003,0.9974129176692167,-0.04702165521312511,0.251615321880886,0.04989161026520717,0.24739590827974406,-0.024082047898613713,0.20653422261844492,0.00852546834025973,0.00032172743624670467,-3.7960930954353316e-5,0.07041187360598669,-0.002815003738811316,1.152363964344976,0.3491733298077925,7.372633196736108e-5,0.04309626551223093,-1.513990523416131e-8,3.763082097829135e-9,-7.289425953154728e-10,-4.741945372155074e-13,1.1759753222514135e-13,0.46254825076588035,0.20191601117068936,0.9945045708015804
0.0031,0.9977673106783401,-0.04715394794266268,0.2516803408853954,0.049889056297016524,0.2474891638376833,-0.024122533723559,0.20669018698759803,0.008540021843564607,0.00032248241213069873,-3.823004632547003e-5,0.07041121224720873,-0.0028155301494841973,1.151508553194773,0.3516076451375397,7.853342553495314e-5,0.04310049412785695,-1.7365364212481865e-8,3.761452469019553e-9,-6.923236075940123e-10,-5.434100091505228e-13,1.1754652708953431e-13,0.4623285266623704,0.20422237872242835,0.9950388108563119
0.0032,0.9981037859105286,-0.04728058346280236,0.25174363508238695,0.04988536282788312,0.2475776850775395,-0.024161131573523863,0.2068462494729003,0.008554563062766767,0.0003232017908590783,-3.84878656985829e-5,0.0704105787467874,-0.002816066478390482,1.1507361231568913,0.3540540180356246,8.342176895091026e-5,0.04310464596932989,-1.950342472182791e-8,3.7596028149430775e-9,-6.609754568324898e-10,-6.098688420607643e-13,1.1748865927423537e-13,0.46213933832105103,0.2062082229908396,0.9954988058600982
0.0033,0.9984244089278895,-0.04740279012065703,0.25180593660903217,0.049880884276334095,0.24766167858290078,-0.024198021005047497,0.20700237195553264,0.008569089303748488,0.00032388755896050985,-3.873492379501605e-5,0.07040997166287992,-0.0028166121545535657,1.1500477247393157,0.3565084215268198,8.838312345565775e-5,0.04310871451461148,-2.1571969328340883e-8,3.7575437153486e-9,-6.378676758768727e-10,-6.742782981340542e-13,1.1742426875818839e-13,0.46202500782236233,0.20740831050121306,0.9957767905277346
0.0034,0.9987310499225563,-0.04752148852098953,0.25186745225845963,0.04987611632004342,0.24774142997695592,-0.024233392351988334,0.20715851752352002,0.008583597899901279,0.0003245416172511468,-3.897170645237343e-5,0.07040938953147612,-0.00281716662336086,1.149444463784255,0.35896683564471593,9.340919809348787e-5,0.04311269312621585,-2.3588417501969972e-8,3.7552838024711895e-9,-6.235873893288652e-10,-7.372853521258518e-13,1.173536282821094e-13,0.4619791042741022,0.2076981682171885,0.9958362110441407
0.0035,0.9990240686359418,-0.04763577972811219,0.25192583422536646,0.0498719958956167,0.24781754665896205,-0.024267423723118468,0.20731466046660535,0.008598086896341646,0.00032516519092874843,-3.919841381482002e-5,0.07040883098400709,-0.0028177295009199827,1.1489272190857156,0.36142539835120746,9.849134135107309e-5,0.043116575293094955,-2.5558303891486914e-8,3.75282182312636e-9,-6.070725671666978e-10,-7.988974452855369e-13,1.1727666972978239e-13,0.46176958777442967,0.20858417251008943,0.995988624910189
0.0036,0.9993037996329136,-0.047745561018334305,0.25198091758512936,0.04986850612828402,0.24789021416000964,-0.0243001519205163,0.2074707780247959,0.00861255508703373,0.00032575947479787204,-3.94153774806311e-5,0.07040829504753623,-0.002818300471467414,1.148495898577364,0.36388040344498496,0.00010362095918183868,0.043120356011141524,-2.7474701019627563e-8,3.750163996226287e-9,-5.870645779859518e-10,-8.588552284440731e-13,1.1719358361560804e-13,0.46140694813157573,0.21011770462258716,0.9962524290021222
0.0037,0.9995706800110836,-0.04785094658746929,0.25203296231817396,0.049865491570880494,0.24795954788805138,-0.024331598630474318,0.20762684699000275,0.00862700130091277,0.0003263257073635138,-3.9622963834993365e-5,0.07040778078717766,-0.00281887921502825,1.1481503163188287,0.36632815131742297,0.00010878948918797752,0.04312403043772244,-2.9330102253295665e-8,3.74731807474885e-9,-5.642253585628704e-10,-9.169138207814158e-13,1.1710461346129258e-13,0.4609448225709866,0.2120719432204259,0.9965886046416764
0.0038,0.9998251468680631,-0.047952050631330526,0.2520822284049258,0.04986279677624119,0.24802566325103995,-0.02436178553928502,0.20778284415413714,0.008641424366914011,0.0003268651271306697,-3.9821539263093575e-5,0.07040728726804552,-0.0028194654116275846,1.1478902863697389,0.3687649423598962,0.00011398836897168238,0.04312759373020462,-3.111700095939493e-8,3.744291811671928e-9,-5.392168456736973e-10,-9.728283414775194e-13,1.170100027885421e-13,0.4604368483181087,0.21422006696934992,0.9969581331505875
0.0039,1.0000676373014645,-0.04804898734573147,0.25212897582581045,0.04986026629720124,0.2480886756569281,-0.02439073433324088,0.20793874630911025,0.008655823113972694,0.00032737897260433596,-4.001147015011843e-5,0.07040681355525391,-0.0028200587412905145,1.1477156227897234,0.3711870769637791,0.0001192090361351461,0.04313104104595494,-3.2827890504829095e-8,3.741092959973401e-9,-5.127009760946759e-10,-1.0263539097123393e-12,1.169099951190628e-13,0.4599366625983884,0.21633525453510347,0.9973219958505918
0.004,1.0002985884088997,-0.04814187092648553,0.25217346456125367,0.04985774468659575,0.24814870051366852,-0.024418466698634383,0.20809453024683316,0.008670196371024059,0.00032786848228950855,-4.019312288125467e-5,0.07040635871391701,-0.002820658884042135,1.147626139638411,0.3735908555204464,0.00012444292828056152,0.04313436754234034,-3.44552642565019e-8,3.73772927263115e-9,-4.853396866020496e-10,-1.0772456446658305e-12,1.168048339745608e-13,0.45949790263727197,0.21819068458343077,0.9976411740634252
0.0041,1.0005184372879805,-0.04823081556940613,0.2522159545916809,0.04985507649725981,0.24820585322921396,-0.024445004321758022,0.20825017275921712,0.00868454296700335,0.0003283348946911837,-4.036686384168902e-5,0.07040592180914895,-0.0028212655199075405,1.147621650975431,0.37597257842127263,0.0001296814830101214,0.04313756837672769,-3.5991615581317066e-8,3.734208502623056e-9,-4.5779491397206204e-10,-1.125258665517948e-12,1.1669476287674233e-13,0.4591742056602058,0.21955953578007603,0.9978766491108241
0.0042,1.0007276210363187,-0.04831593547030668,0.2522567058975178,0.049852106282028526,0.24826024921151704,-0.024470368888904276,0.20840565063817326,0.008698861730845806,0.0003287794483143574,-4.053305941660821e-5,0.07040550190606384,-0.0028218783289118278,1.147701970860412,0.3783285460576324,0.0001349161379260186,0.04314063870648391,-3.742943784617831e-8,3.730538402926998e-9,-4.307285949809567e-10,-1.1701480914486465e-12,1.1658002534731353e-13,0.45901920889263614,0.2202149867907835,0.9979894023145244
0.0043,1.0009267735989367,-0.04839744824526361,0.252295827370269,0.04984887896411056,0.24831204447641742,-0.024494623100801843,0.2085609405313593,0.008713151289350188,0.00032920337964432203,-4.069206290492027e-5,0.07040509804670103,-0.0028224969672090232,1.1478669347039905,0.38065486628919804,0.00014013789202997138,0.04314357339511373,-3.8768183941248206e-8,3.726727320456215e-9,-4.038940156836805e-10,-1.2119153440308937e-12,1.1646088247143632e-13,0.45893979488493786,0.2203927208750788,0.9980151618443837
0.0044,1.0011167329445867,-0.04847569859256475,0.25233313555116077,0.04984577265603499,0.24836143450218331,-0.024517887756436655,0.20871602402186856,0.00872741023874784,0.0003296076681579963,-4.084414166370325e-5,0.07040470942846432,-0.0028231211136960765,1.14811557906224,0.3829478631661678,0.00014533775142620833,0.04314636852241962,-4.001994385630336e-8,3.7227850906544396e-9,-3.757131330442077e-10,-1.2509958014212353e-12,1.163376401202986e-13,0.45864767487277364,0.22099771556506564,0.998100037763732
0.0045,1.001297858700876,-0.04855079780216086,0.252368691941185,0.04984279154027781,0.24840851372604408,-0.024540198020177192,0.208870887620156,0.008741637827521171,0.00032999306879807455,-4.0989529703915825e-5,0.07040433546619519,-0.002823750548016148,1.1484461496626472,0.385204702790084,0.00015050820357954443,0.043149022251188565,-4.1184777739009306e-8,3.7187208914085147e-9,-3.464653086860232e-10,-1.287387145001445e-12,1.1621058541170146e-13,0.4581724123940158,0.2219820071712894,0.9982381260087481
0.0046,1.0014704918993662,-0.048622847732813314,0.2524025700020398,0.04983992300859973,0.2484533727042966,-0.02456158544733761,0.20902551793692647,0.008755833326296522,0.00033036033235555554,-4.112846103979649e-5,0.070403975579969,-0.002824385052876378,1.1488568762301654,0.3874225765330129,0.0001556417852540626,0.04315153279787674,-4.226218067121614e-8,3.714543859367233e-9,-3.165091078211594e-10,-1.3210668318669038e-12,1.1608000425706869e-13,0.4575567011637899,0.22325717494246858,0.998417021854763
0.0047,1.001634973571618,-0.04869195024328351,0.2524348431954232,0.049837154452761434,0.2484961019932377,-0.024582081593232063,0.20917990158288485,0.00876999600570023,0.0003307102096214382,-4.126116968558376e-5,0.07040362918986115,-0.0028250244109839086,1.149345988489748,0.3895986757670211,0.0001607310332138456,0.04315389837894029,-4.325164773477392e-8,3.7102631311793863e-9,-2.862030956616492e-10,-1.3520123191129927e-12,1.15946182567824e-13,0.45684323489722156,0.2247347981273215,0.9986243205771077
0.0048,1.0017916447491921,-0.04875820719233282,0.25246558498303345,0.049834473264523595,0.24853679214916435,-0.024601718013174702,0.20933402516873606,0.00878412513635863,0.0003310434513867214,-4.138788965551611e-5,0.07040329571594699,-0.00282566840504588,1.1499117161663472,0.3917301918641752,0.00016576848422297625,0.04315611721083535,-4.415267401153272e-8,3.70588784349377e-9,-2.559058374195257e-10,-1.3802010638350918e-12,1.1580940625539106e-13,0.4560747073094364,0.2263264559745666,0.9988476174511134
0.0049,1.0019408464636503,-0.048821720438722654,0.25249486882656863,0.04983186683564695,0.2485755337283734,-0.02462052626247969,0.20948787530518498,0.008798219988898067,0.000331360808442404,-4.150885496383206e-5,0.07040297457830191,-0.0028263168177694344,1.1505522889849167,0.3938143161965419,0.00017074667504553753,0.0431581875100181,-4.496475458334263e-8,3.7014271329591765e-9,-2.2597589830682125e-10,-1.4056105231285834e-12,1.1566996123119373e-13,0.45529381211556,0.22794372773292246,0.9990745077521114
0.005,1.002082919746553,-0.04888259184121439,0.2525227681877268,0.049829322557892165,0.24861241728716177,-0.024638537896461178,0.20964143860293644,0.008812279833944876,0.0003316630315794849,-4.1624299624770124e-5,0.07040266519700128,-0.0028269694318617112,1.151265936670409,0.39584824013618763,0.00017565814244561222,0.04316010749294466,-4.568738453205372e-8,3.6968901362243993e-9,-1.9677184353556878e-10,-1.4282181540888478e-12,1.1552813340665567e-13,0.45454324303071814,0.2294981926511074,0.9992925867554328
0.0051,1.0022182056294613,-0.04894092325856943,0.2525493565282061,0.049826827823019934,0.24864753338182638,-0.024655784470433324,0.20979470167269534,0.0088263039421254,0.0003319508715889629,-4.1734457652568786e-5,0.07040236699212049,-0.002827626030029853,1.1520508889477774,0.39782915505517896,0.00018049542318728312,0.04316187537607121,-4.6320058939516053e-8,3.6922859899382303e-9,-1.6865223831780123e-10,-1.4480014138112653e-12,1.1538420869320069e-13,0.4538656937700362,0.23090142997783986,0.9994894497364085
0.0052,1.0023470451439367,-0.04899681654954914,0.25257470730970455,0.04982437002279097,0.24868097256866403,-0.024672297539710283,0.20994765112516658,0.00884029158406597,0.000332225079261837,-4.1839563061466576e-5,0.07040207938373488,-0.0028282863949810008,1.1529053755419747,0.3997542523255826,0.0001852510540346331,0.04316348937585388,-4.686227288757971e-8,3.6876238307494645e-9,-1.4197564786555157e-10,-1.4649377593912177e-12,1.152384730022525e-13,0.45330385804864015,0.23206501896183826,0.9996526919703699
0.0053,1.0024697793215398,-0.049050373572914925,0.2525988939939204,0.04982193654896594,0.24871282540397166,-0.024688108659606203,0.21010027357105504,0.008854242030392931,0.00033248640538910597,-4.193984986570197e-5,0.07040180179191986,-0.002828950309422295,1.1538276261779539,0.401620723319465,0.00018991757175174507,0.04316494770874883,-4.731352145809475e-8,3.6829127953068937e-9,-1.171006373908521e-10,-1.4790046479240858e-12,1.1509121224523484e-13,0.45290042958165533,0.23290053885182108,0.9997699087326483
0.0054,1.0025867491938316,-0.04910169618742817,0.2526219900425516,0.049819514793305555,0.24874318244404614,-0.02470324938543525,0.2102525556210656,0.00886815455173262,0.00033273560076176864,-4.203555207951349e-5,0.0704015336367508,-0.002829617556060877,1.1548158705806681,0.40342575940889275,0.00019448751310270184,0.04316624859121221,-4.767329973291128e-8,3.678162020259312e-9,-9.438577210573595e-11,-1.4901795365052498e-12,1.1494271233357147e-13,0.4526981020842075,0.23331956889650673,0.9998286952985747
0.0055,1.0026983181043543,-0.04915090066028133,0.2526440616652666,0.049817108883985335,0.24877213867897513,-0.024717755874816266,0.2104044835752152,0.008882028381713574,0.0003329734311773942,-4.212690989653218e-5,0.07040127432542492,-0.0028302879091411776,1.155868205173363,0.40516606874525257,0.0001989522601908719,0.04316738975311611,-4.7939938138434616e-8,3.6733818878736896e-9,-7.32025753046206e-11,-1.4984195718816193e-12,1.1479329695477998e-13,0.45264557921217047,0.23337138443125044,0.9998379473116373
0.0056,1.0028048253144557,-0.04919811915774988,0.2526651393365636,0.049814768441667004,0.2487997786929324,-0.024731669294176705,0.21055604662117908,0.008895862873324396,0.0003332005209658004,-4.221412918260628e-5,0.07040102337142576,-0.0028309611688611463,1.1569818925328437,0.4068380916949782,0.00020330216009334056,0.0431683695718504,-4.811065580922404e-8,3.6685848438981526e-9,-5.0505077923071076e-11,-1.5036876036426422e-12,1.1464335148087427e-13,0.45245274318146245,0.23347483631935553,0.9998627610878931
0.0057,1.0029064497037903,-0.04924341660935299,0.2526852553342977,0.04981249620664535,0.24882614870651362,-0.024745009252902156,0.210707239128447,0.008909657737256351,0.0003334172418697375,-4.229733943343219e-5,0.07040078048753509,-0.002831637215680347,1.1581540239205106,0.4084408302011309,0.00020753322430538604,0.04316919006375943,-4.8188307574075994e-8,3.663778317375235e-9,-2.6318783133386478e-11,-1.5060737383057874e-12,1.1449310810727253e-13,0.4521119979221082,0.2336576379472723,0.9999066075443599
0.0058,1.0030033602884838,-0.049286852975163935,0.25270444320291374,0.04981029034994305,0.24885129273004525,-0.024757793769950236,0.2108580557174807,0.008923412704092389,0.0003336239534211035,-4.2376666181666386e-5,0.07040054539634068,-0.0028323159345482506,1.1593817060001155,0.40997346468529755,0.00021164187320700935,0.043169853465739205,-4.8176157689436096e-8,3.6589693384086528e-9,-9.504879972370647e-13,-1.5056763390075304e-12,1.1434278689085374e-13,0.45164214961898,0.2339097002495935,0.999967066736684
0.0059,1.0030957260846634,-0.04932848821525602,0.2527227364868569,0.049808149042582774,0.24887525477385378,-0.02477004086427858,0.211008491008742,0.008937127504415467,0.0003338210151517968,-4.245223495996535e-5,0.07040031782043031,-0.0028329972104143303,1.16066204543541,0.411435175569065,0.00021562452717821168,0.04317036201468572,-4.807747041175004e-8,3.654164937102121e-9,2.5293010423707636e-11,-1.5025937688843475e-12,1.1419260788849687e-13,0.4510620044569498,0.23422093416091208,1.0000417187205124
0.006,1.0031837161084551,-0.04936838228970254,0.25274016873057226,0.0498060704555872,0.24889807884826584,-0.02478176855484481,0.21115853962269285,0.00895080186880854,0.0003340087865937155,-4.252417130098557e-5,0.07040009748239176,-0.0028336809282280585,1.1619921488901455,0.41282514327402037,0.00021947760659899408,0.04317071794749498,-4.789550999746346e-8,3.6493721435593555e-9,5.2104915067777344e-11,-1.4969243910727148e-12,1.140427911570809e-13,0.4503903686208899,0.23458125061582097,1.000128143551492
0.0061,1.0032674993759854,-0.04940659515857678,0.2527567734785048,0.049804052759979,0.24891980896360796,-0.024792994860606557,0.21130819617979493,0.008964435527854567,0.00033418762727875797,-4.259260073738352e-5,0.0703998841048128,-0.002834366972938908,1.1633691230280732,0.41414254822175034,0.0002231975318493577,0.04317092350106296,-4.763354070302203e-8,3.644597987884072e-9,7.917842887330205e-11,-1.4887665687091072e-12,1.1389355675348482e-13,0.44964604829567223,0.23498056054891298,1.0002239212852688
0.0062,1.0033472449033807,-0.049443186781952045,0.2527725842750995,0.04980209412678084,0.2489404891302066,-0.02480373780052144,0.2114574553005101,0.0089780282121365,0.00033435789673882233,-4.26576488018157e-5,0.07039967741028118,-0.00283505522949635,1.164790074512945,0.41538657083384184,0.00022678072330930353,0.04317098091228568,-4.729482678487139e-8,3.639849500179986e-9,1.0620675477861151e-10,-1.4782186649300015e-12,1.1374512473458762e-13,0.44884784966616903,0.23540877489478101,1.0003266319774904
0.0063,1.0034231217067673,-0.04947821711990161,0.2527876346648016,0.049800192727015406,0.2489601633583884,-0.02481401539354709,0.21160631160530022,0.008991579652237295,0.0003345199545058067,-4.271944102693857e-5,0.0703994771213847,-0.002835745582849858,1.1662521100085126,0.41655639153188195,0.00023022360135883276,0.04317089241805911,-4.688263249945721e-8,3.6351337105508128e-9,1.328830957220362e-10,-1.4653790428718727e-12,1.1359771515726822e-13,0.44801457891725244,0.23585580458801797,1.000433855683803
0.0064,1.003495298802272,-0.04951174613249878,0.252801958192056,0.04979834673170537,0.24897887565847981,-0.02482384565864113,0.2117547597146271,0.009005089578739908,0.0003346741601116095,-4.277810294540863e-5,0.07039928296071114,-0.0028364379179489046,1.167752336178527,0.4176511907374575,0.00023352258637794645,0.04317066025527927,-4.640022210322515e-8,3.6304576491002686e-9,1.5890065464190587e-10,-1.450346065671197e-12,1.1345154807840565e-13,0.44716504223379455,0.23631156056321673,1.0005431724598535
0.0065,1.0035639452060212,-0.049543833779816845,0.25281558840130786,0.04979655431187341,0.24899667004080742,-0.024833246614761186,0.21190279424895248,0.009018557722227292,0.00033482087308812875,-4.2833760089882346e-5,0.07039909465084825,-0.0028371321197429617,1.16928785968674,0.41867014887215537,0.00023667409874664563,0.04317028666084214,-4.585085985262085e-8,3.625828345932068e-9,1.8395263447655023e-10,-1.4332180964644507e-12,1.1330684355487887e-13,0.4463180458006675,0.23676595375497014,1.0006521623612885
0.0066,1.0036292299341412,-0.049574540021929084,0.25282855883700206,0.04979481363854218,0.2490135905156978,-0.02484223628086488,0.21205040982873827,0.009031983813282405,0.0003349604529672628,-4.2886537993016214e-5,0.0703989119143838,-0.002837828073181502,1.1708557871969032,0.4196124463575625,0.00023967455884493148,0.04316977387164372,-4.523781000408999e-8,3.621252831149927e-9,2.0773223816429973e-10,-1.4140934983881086e-12,1.1316382164356687e-13,0.4454923958027434,0.23720889509787113,1.0007584054437548
0.0067,1.0036913220027583,-0.04960392481890881,0.25284090304358375,0.04979312288273438,0.2490296810934774,-0.024850832675909845,0.21219760107444624,0.009045367582488204,0.00033509325928090974,-4.2936562187466715e-5,0.07039873447390557,-0.002838525663213997,1.172453225372768,0.4204772636152658,0.00024252038705280506,0.04316912412458,-4.4564336814078206e-8,3.6167381348575617e-9,2.2993266864348418e-10,-1.393070634578647e-12,1.1302270240134859e-13,0.4447068984248944,0.23763029552651255,1.0008594817628989
0.0068,1.0037503904279992,-0.049632048130829304,0.252852654565498,0.04979148021547267,0.24904498578447282,-0.0248590538188537,0.21234436260653825,0.00905870876042764,0.0003352196515609679,-4.298395820589032e-5,0.07039856205200133,-0.0028392247747899206,1.1740772808780862,0.4212637810668522,0.0002452080037502674,0.04316833965654699,-4.3833704539031166e-8,3.612291287158687e-9,2.5024712885243334e-10,-1.3702478681725424e-12,1.1288370588510304e-13,0.4439803598519926,0.23802006597548728,1.0009529713743681
0.0069,1.0038066042259903,-0.049658969917763855,0.2528638469471898,0.04978988380777972,0.24905954859901056,-0.024866917728654073,0.21249068904547608,0.009072007077683669,0.0003353399893393354,-4.302885158094353e-5,0.07039839437125887,-0.0028399252928587447,1.1757250603766085,0.4219711791339086,0.0002477338293173197,0.04316742270444067,-4.3049177435394527e-8,3.6079193181570184e-9,2.6836882172947754e-10,-1.3457235623062698e-12,1.1274705215170919e-13,0.4433315862689102,0.23836811737938823,1.0010364543338084
0.007,1.0038601324128575,-0.049684750139785766,0.2528745137331042,0.04978833183067821,0.24907341354741716,-0.024874442424268596,0.21263657501172156,0.009085262264839251,0.0003354546321479106,-4.30713678452828e-5,0.07039823115426597,-0.002840627102369941,1.1773936705320875,0.42259863823802185,0.000250094284133963,0.04316637550515704,-4.221401975961393e-8,3.603629257956272e-9,2.8399095021294665e-10,-1.3195960801163049e-12,1.1261296125804601e-13,0.4427793838605191,0.23866436067280825,1.001107510696867
0.0071,1.003911144004728,-0.049709448756968325,0.2528846884676863,0.049786822455190824,0.24908662464001924,-0.024881645924654885,0.21278201512573652,0.009098474052477337,0.00033556393951859155,-4.311163253156464e-5,0.07039807212361035,-0.0028413300882729827,1.1790802180082738,0.42314533880077904,0.00025228578858019836,0.0431652002955921,-4.133149576813506e-8,3.5994281366601626e-9,2.968067172411706e-10,-1.291963784739124e-12,1.1248165326099249e-13,0.4423425588116917,0.23889870679034023,1.0011637205191903
0.0072,1.0039598080177279,-0.04973312572938482,0.2528944046953811,0.04978535385234022,0.24909922588714323,-0.02488854624877057,0.2129270040079828,0.009111642171180887,0.0003356682709832765,-4.314977117244551e-5,0.07039791700187982,-0.0028420341355173424,1.1807818094689193,0.4236104612437669,0.0002543047630360269,0.043163899312641835,-4.0404869717403566e-8,3.5953229843724064e-9,3.065093257524792e-10,-1.2629250393112031e-12,1.123533482174276e-13,0.4420399173073,0.2390610666665771,1.0012026638564253
0.0073,1.0040062934679836,-0.049755841017108546,0.25290369596063367,0.049783924193149066,0.24911126129911576,-0.02489516141557328,0.2130715362789222,0.00912476635153285,0.00033576798607386373,-4.3185909300581914e-5,0.07039776551166214,-0.0028427391290524917,1.182495551577776,0.42399318598857244,0.00025614762788144977,0.04316247479320225,-3.943740586386509e-8,3.591320831196719e-9,3.127919786852028e-10,-1.2325782069690174e-12,1.1222826618423029e-13,0.44189026553221616,0.23914135123611163,1.0012219207642188
0.0074,1.0040507450837546,-0.049777647180194756,0.2529125898552489,0.04978253232787495,0.2491227687540328,-0.024901507487116524,0.21321560763330608,0.009137846387099658,0.00033586339256252556,-4.32201585293608e-5,0.07039761741546098,-0.0028434449671298693,1.1842181144820878,0.424292902061664,0.0002578110781905191,0.04316092979861879,-3.8428603589942614e-8,3.5874290750668457e-9,3.163569203603109e-10,-1.2009200557714634e-12,1.1210663778613828e-13,0.4418582568507363,0.23911753698137875,1.00122515189944
0.0075,1.0040931935312565,-0.04979856131742537,0.25292108802589686,0.049781179508381596,0.2491337569466136,-0.02490759058660922,0.21335921876414943,0.009150882366270489,0.0003359545549564869,-4.325256044907422e-5,0.07039747266352077,-0.002844151614347443,1.1859451562692338,0.42451060844747474,0.0002592949667850189,0.04315927080593289,-3.736709958601842e-8,3.5836539997986036e-9,3.2085542389545617e-10,-1.1676530797552258e-12,1.1198865601592409e-13,0.4417506200860295,0.23894511013605574,1.0012340173226038
0.0076,1.0041336981816211,-0.04981860839816338,0.25292920163604915,0.049779865210565016,0.24914424134388005,-0.02491341822565533,0.21350236903693035,0.009163874301806823,0.000336041598703721,-4.328316735390403e-5,0.07039733115926342,-0.0028448590243688714,1.1876741323963043,0.42464783577257686,0.0002606011277781337,0.04315750275464698,-3.6254397984880623e-8,3.579997946220966e-9,3.2653660581415693e-10,-1.132825587792725e-12,1.1187439364085288e-13,0.44155709275841254,0.2386350923995789,1.001249957058975
0.0077,1.00417232514284,-0.04983781540499811,0.2529369436118858,0.04977858867815502,0.24915423909241757,-0.024918998417087727,0.21364505751654317,0.009176822188946557,0.0003361246635986397,-4.331203514047499e-5,0.07039719279505499,-0.002845567147383427,1.1894026770243318,0.4247060917950447,0.00026173142278319606,0.04315563033025763,-3.509342573787053e-8,3.5764629953764483e-9,3.332703377278086e-10,-1.0965242199601643e-12,1.1176391565226717e-13,0.4412877845772444,0.23820367884470212,1.001272138429759
0.0078,1.0042091405229034,-0.04985620932051888,0.25294432687958696,0.04977734915488139,0.2491637673388118,-0.02492433917373929,0.213787283267882,0.009189726022927598,0.000336203889435655,-4.3339219705411856e-5,0.07039705746326157,-0.0028462759335803832,1.191128424314349,0.4246868842729531,0.00026268771341353864,0.043153658218261386,-3.3887109796329465e-8,3.5730512283075666e-9,3.4092649124780646e-10,-1.0588356163337461e-12,1.1165728704150944e-13,0.4409528052518842,0.23766706454417946,1.00129972875616
0.0079,1.0042442104298024,-0.04987381712731502,0.2529513643653327,0.04977614588447398,0.2491728432296481,-0.02492944850844289,0.21392904535584104,0.009202585798987839,0.00033627941600917875,-4.3364776945339384e-5,0.07039692505624924,-0.0028469853331490125,1.1928490084273884,0.4245917209643763,0.000263471861282494,0.043151591104154806,-3.263837711159873e-8,3.5697647260568367e-9,3.4937493798554584e-10,-1.019846416989672e-12,1.1155457279992216e-13,0.4405622644916909,0.23704144457076495,1.0013318953593828
0.008,1.0042776009715275,-0.04989066580797585,0.2529580689953033,0.049774978110662595,0.24918148391151212,-0.024934334434031404,0.2140703428453145,0.009215401512365187,0.0003363513831136231,-4.338876275688233e-5,0.0703967954663841,-0.002847695296278588,1.194562063524483,0.42442210962738924,0.0002640857280033947,0.04314943367343446,-3.135015463501965e-8,3.5666055696667755e-9,3.584855495524218e-10,-9.796432620041451e-13,1.1145583791884788e-13,0.44012627200602383,0.2363430139972126,1.001367805560633
0.0081,1.004309378256069,-0.04990678234509066,0.2529644536956787,0.04977384507717703,0.24918970653098926,-0.02493900496333769,0.21421117480119656,0.009228173158297538,0.00033641993054339973,-4.3411233036665446e-5,0.0703966685860322,-0.002848405773158382,1.1962652237666644,0.42417955802006607,0.0002645311751895734,0.04314719061159688,-3.002536931793353e-8,3.563575840179896e-9,3.681281975598299e-10,-9.383127914533674e-13,1.1136114738962898e-13,0.4396549375042418,0.2355879678962764,1.0014066266811146
0.0082,1.0043396083914182,-0.049922193721248814,0.2529705313926391,0.04977274602774713,0.249197528234665,-0.024943468109194646,0.21435154028838144,0.009240900732022795,0.00033648519809292073,-4.343224368131349e-5,0.07039654430755962,-0.0028491167139776674,1.1979561233149663,0.4238655739004817,0.00026481006445436256,0.04314486660413866,-2.866694811168167e-8,3.560677618638717e-9,3.7817275361916535e-10,-8.959416454135403e-13,1.1127056620360808e-13,0.43915837069570396,0.2347925013407103,1.0014475260420324
0.0083,1.0043683574855655,-0.049936926919039615,0.2529763150123646,0.04977168020610268,0.2492049661691249,-0.024947731884435127,0.21449143837176327,0.009253584228778857,0.00033654732555659793,-4.34518505874512e-5,0.07039642252333247,-0.002849828068925717,1.1996323963304203,0.4234816650267105,0.0002649242574110949,0.04314246633655632,-2.7277817967605403e-8,3.557912986085753e-9,3.884890893418233e-10,-8.526164639608677e-13,1.1118415935212759e-13,0.43864668128976947,0.2339728094032684,1.0014896709645915
0.0084,1.0043956916465018,-0.04995100892105237,0.25298181748103543,0.04977064685597352,0.2492120374809545,-0.02495180430189202,0.2146308681162363,0.00926622364380363,0.0003366064527288433,-4.347010965170336e-5,0.0703963031257168,-0.0028505397881918035,1.2012916769740596,0.42302933915682706,0.00026487561567310297,0.04313999449434643,-2.5860905837046034e-8,3.555284023563519e-9,3.9894707633919916e-10,-8.084238871715512e-13,1.1110199182653001e-13,0.4381299789957972,0.23314508715670462,1.0015322287699968
0.0085,1.0044216769822178,-0.04996446670987642,0.2529870517248316,0.049769645221089454,0.24921875931673923,-0.02495569337439819,0.21476982858669472,0.009278818972335009,0.0003366627194040688,-4.348707677069471e-5,0.0703961860070787,-0.0028512518219651994,1.2029315994069165,0.422510104048906,0.0002646660008537194,0.04313745576300556,-2.441913867134484e-8,3.5527928121145326e-9,4.0941658622268834e-10,-7.634505551217923e-13,1.1102412861815786e-13,0.4376183735231464,0.232325529673773,1.0015743667794526
0.0086,1.0044463796007042,-0.049977327268101085,0.25299203066993325,0.049768674545180296,0.2492251488230646,-0.024959407114786517,0.21490831884803266,0.009291370209610897,0.0003367162653766863,-4.350280784105e-5,0.07039607105978427,-0.0028519641204351773,1.204549797790024,0.4219254674610219,0.00026429727456627665,0.04313485482803025,-2.2955443421843195e-8,3.5504414327813083e-9,4.197674906036858e-10,-7.177831078877948e-13,1.1095063471835361e-13,0.4371219745811762,0.23153033202722761,1.0016152523141642
0.0087,1.0044698656099516,-0.04998961757831567,0.25299676724252057,0.049767734071975864,0.24923122314651613,-0.024962953535889874,0.21504633796514436,0.009303877350869195,0.0003367672304411078,-4.3517358759393995e-5,0.07039595817619955,-0.0028526766337910107,1.2061439062844141,0.42127693715124925,0.00026377129842410736,0.04313219637491707,-2.1472747039882376e-8,3.548231966606362e-9,4.298696610935871e-10,-6.715081855457604e-13,1.1088157511845975e-13,0.43665089187924544,0.23077568928982237,1.0016540526953361
0.0088,1.0044922011179507,-0.05000136462310951,0.25300127436877357,0.04976682304520597,0.24923699943367936,-0.024966340650541128,0.21518388500292404,0.0093163403913478,0.0003368157543917452,-4.353078542235145e-5,0.07039584724869064,-0.0028533893122219722,1.2077115590511198,0.4205660208776627,0.0002630899340405442,0.04312948508916256,-1.997397647680367e-8,3.54616649463221e-9,4.395929693037876e-10,-6.247124281718903e-13,1.1081701480981878e-13,0.4362152351267133,0.2300777965343113,1.001689935244173
0.0089,1.0045134522326924,-0.05001259538507191,0.2530055649748725,0.04976594070860042,0.24924249483113972,-0.024969576471573166,0.21532095902626583,0.009328759326284622,0.0003368619770230104,-4.3543143726547116e-5,0.07039573816962363,-0.0028541021059173342,1.2092503902511735,0.4197942263983367,0.0002622550430289197,0.04312672565626329,-1.8462058683948445e-8,3.5442470979013675e-9,4.488072868456823e-10,-5.774824758423884e-13,1.1075701878377318e-13,0.4358251140329389,0.22945284883344844,1.00172206728188
0.009,1.004533685062167,-0.05002333684679221,0.2530096519869974,0.049765086305889064,0.24924772648548277,-0.02497266901181885,0.21545755910006395,0.009341134150917552,0.0003369060381293154,-4.3554489568605744e-5,0.07039563083136459,-0.002854814965066369,1.210758034045608,0.41896306147134593,0.0002612684870025664,0.04312392276171582,-1.693992061265798e-8,3.542475857456351e-9,4.573824853306666e-10,-5.299049686334566e-13,1.1070165203166546e-13,0.43549063830728124,0.22891704125998777,1.001749616129662
0.0091,1.0045529657143657,-0.05003361599085971,0.25301354833132844,0.04976425908080167,0.24925271154329395,-0.024975626284111062,0.21559368428921263,0.009353464860484495,0.0003369480775050721,-4.3564878845152094e-5,0.0703955251262796,-0.0028555278398583505,1.2122321245954555,0.4180740338547649,0.00026013212757481697,0.043121081091016686,-1.541048921427356e-8,3.5408548543396762e-9,4.6518843637013605e-10,-4.820665466212962e-13,1.106509795448381e-13,0.43522191765909946,0.22848656888668328,1.0017717491087232
0.0092,1.004571360297279,-0.05004345979986376,0.2530172669340457,0.04976345827706809,0.24925746715115887,-0.024978456301282672,0.21572933365860597,0.009365751450223352,0.00033698823494469237,-4.357436745281092e-5,0.07039542094673473,-0.002856240680482551,1.2136702960617487,0.4171286513066682,0.000258847826359004,0.04311820532966247,-1.3876691440136562e-8,3.539386169593858e-9,4.720950115754856e-10,-4.3405384988211096e-13,1.1060506631463359e-13,0.43502906179775247,0.22817762678628908,1.001787633540269
0.0093,1.0045889349188974,-0.05005289525639365,0.25302082072132936,0.04976268313841812,0.24926201045566293,-0.024981167076166554,0.21586450627313825,0.00937799391537202,0.00033702665024258827,-4.358301128820698e-5,0.07039531818509609,-0.002856953437128242,1.2150701826055204,0.4161284215851303,0.00025741744496846,0.04311530016314972,-1.2341454241588258e-8,3.5380718842614133e-9,4.779720825581106e-10,-3.859535184921026e-13,1.105639773323944e-13,0.43492218043259956,0.22800641003155903,1.0017964367455037
0.0094,1.0046057522317615,-0.05006194826457382,0.25302422205153896,0.049761932735513686,0.24926635770896413,-0.024983766282062028,0.21599920135130296,0.009390192260694208,0.0003370634561009652,-4.3590864201346126e-5,0.07039521673923328,-0.002857666061966424,1.2164292985828702,0.41507504025533243,0.00025584316753583526,0.043112370649771636,-1.0808498409006422e-8,3.536914039443733e-9,4.826041422157883e-10,-3.3788141088531177e-13,1.1052777676141653e-13,0.43490429747991366,0.2279596281111916,1.001798157046364
0.0095,1.0046218308049715,-0.05007063003882666,0.2530274756127579,0.04976120471331886,0.24927051374545062,-0.02498625705562936,0.21613342001762828,0.009402346608012535,0.0003370986939100431,-4.359795132431471e-5,0.07039511657771551,-0.002858378534432185,1.2177446890840666,0.4139721721290598,0.0002541310550010161,0.0431094248645351,-9.287734740780492e-9,3.5359129178076238e-9,4.851308373614961e-10,-2.9018709211074385e-13,1.1049647739771728e-13,0.4349131372013356,0.22776771584557506,1.0018002401255188
0.0096,1.0046371875902351,-0.05007894950684724,0.2530305850115283,0.049760498132964785,0.24927448296750884,-0.02498864198226668,0.21626716336607846,0.009414457075056885,0.0003371324001478427,-4.3604291839906934e-5,0.07039501767262021,-0.0028590908386815013,1.2190153703124245,0.4128227531811869,0.000252286864161134,0.043106467728009495,-7.781909388200048e-9,3.535066393027741e-9,4.855023854382732e-10,-2.429676662409186e-13,1.1047001355403708e-13,0.4349311444421217,0.2273767747653965,1.0018044835293705
0.0097,1.0046518453223479,-0.050086917221694796,0.25303355472249783,0.04975981249610407,0.24927827127310553,-0.024990924176083285,0.21640043222322697,0.009426523762752896,0.00033716462300150535,-4.360990785317904e-5,0.07039491998690793,-0.002859802955935964,1.2202407632616943,0.41162932276560604,0.0002503157661793186,0.04310350320138493,-6.2916804859595365e-9,3.5343721647504103e-9,4.838976045159564e-10,-1.9624451803911267e-13,1.1044831305910916e-13,0.4349574637129665,0.22680537772737844,1.0018106856619802
0.0098,1.004665826736103,-0.05009454373642857,0.2530363892203145,0.04975914730438931,0.24928188456020722,-0.024993106751188463,0.21653322741564726,0.00943854677202621,0.000337195410658173,-4.361482146918721e-5,0.07039482348353925,-0.0028605148674171635,1.2214202889256276,0.4103944202362093,0.00024822293221869984,0.04310053524585148,-4.817706168753482e-9,3.5338279326219562e-9,4.804953126643829e-10,-1.5003903226860538e-13,1.1043130374166682e-13,0.43499123952456437,0.22607209758824345,1.0018186449274085
0.0099,1.0046791545662948,-0.05010183960410781,0.2530390929796261,0.049758502059473096,0.24928532872678058,-0.024995192821691523,0.2166655497699129,0.009450526203802462,0.0003372248113049871,-4.3619054792987676e-5,0.07039472812547466,-0.0028612265543466915,1.222553368297976,0.40912058494688924,0.00024601353344240744,0.04309756782259922,-3.3606445712763024e-9,3.533431396288705e-9,4.754743279533895e-10,-1.0437259369267273e-13,1.1041891343044333e-13,0.4350316163876099,0.22519550720471398,1.0018281597297163
0.01,1.0046918515477181,-0.050108815377791736,0.25304167047508064,0.04975787626300806,0.2492886096707922,-0.024997185501701748,0.2167974001125973,0.009462462159007291,0.00033725287312908966,-4.362262992963665e-5,0.07039463387567475,-0.0028619379979461404,1.223639422372491,0.4078103562515377,0.00024369274101357144,0.043094604892818245,-1.9211538282225212e-9,3.5331802553969826e-9,4.690134684528133e-10,-5.9266587074594e-14,1.1041106995417196e-13,0.43507773881279765,0.2241941794335127,1.0018390284729652
0.0101,1.0047039404151665,-0.0501154816105396,0.2530441261813259,0.04975726941664679,0.24929173329020876,-0.024999087905328444,0.21692877927027399,0.009474354738566334,0.00033727964431762205,-4.362556898419034e-5,0.07039454069710006,-0.0028626491794371,1.2246778721429241,0.40646627350404735,0.00024126572609532146,0.043091650417698635,-4.998920742865841e-10,3.5330722095931125e-9,4.6129155223249135e-10,-1.4742397177646023e-14,1.1040770114158601e-13,0.4351287513108221,0.223086687131362,1.001851049561216
0.0102,1.0047154439034345,-0.05012184885541065,0.25304646457300967,0.04975668102204189,0.24929470548299681,-0.0250009031466809,0.2170596880695164,0.00948620404340523,0.0003373051730577262,-4.362789406170496e-5,0.07039444855271115,-0.002863360080041162,1.2256681386030266,0.40509087605831,0.00023873765985078733,0.04308870835843048,9.024825558370599e-10,3.533104958523422e-9,4.524873973622604e-10,2.917859123489424e-14,1.1040873482141874e-13,0.43518379839237786,0.22189160315498443,1.0018640213985301
0.0103,1.004726384747316,-0.05012792766546412,0.25304869012477993,0.04975611058084597,0.2492975321471231,-0.025002634339868424,0.2171901273368981,0.00949801017444962,0.00033732950753654364,-4.362962726723674e-5,0.07039435740546857,-0.0028640706809799185,1.2266096427465505,0.4036867032682182,0.00023611371344309907,0.04308578267620387,2.2853119274538905e-9,3.5332762018342363e-9,4.427798219119578e-10,7.247499339974771e-14,1.1041409882240345e-13,0.4352420245681593,0.2206275003611026,1.0018777423889675
0.0104,1.0047367856816056,-0.050133728593759246,0.2530508073112845,0.04975555759471162,0.24930021918055412,-0.0250042845990003,0.2173200978989925,0.009509773232625139,0.00033735269594121613,-4.363079070584187e-5,0.07039426721833285,-0.0028647809634749603,1.2275018055672464,0.40225629448766403,0.00023339905803538633,0.04308287733220886,3.6479379058694634e-9,3.5335836391718803e-9,4.3234764395142027e-10,1.1512542455363753e-13,1.1042372097327338e-13,0.4353025743488611,0.21931295160643893,1.0018920109365899
0.0105,1.0047466694410971,-0.05013926219335527,0.2530528206071712,0.04975502156529144,0.24930277248125657,-0.025005857038185822,0.21744960058237311,0.009521493318857426,0.00033737478645888536,-4.363140648257658e-5,0.07039417795426453,-0.0028654909087478786,1.2283440480588663,0.4008021890705397,0.00023059886479077896,0.04307999628763557,4.9897023563893306e-9,3.5340249701826785e-9,4.2136968155048475e-10,1.5710849993328674e-13,1.1043752910276183e-13,0.43536459224517765,0.217966529747716,1.0019066254454583
0.0106,1.0047560587605848,-0.050144539017311446,0.2530547344870881,0.049754501994238066,0.24930519794719705,-0.025007354771534297,0.21757863621361342,0.00953317053407212,0.00033739582727669305,-4.3631496702497074e-5,0.07039408957622421,-0.0028662004980202645,1.229135791215162,0.39932692637073763,0.00022771830487240685,0.04307714350367407,6.309947144318974e-9,3.5345978945129585e-9,4.1002475277898845e-10,1.984028347754163e-13,1.1045545103960208e-13,0.43542722276780355,0.21660680764165632,1.0019213843196333
0.0107,1.0047649763748632,-0.050149569618687,0.2530565534256829,0.04975399838320406,0.2493075014763422,-0.025008780913155015,0.21770720561928691,0.009544804979194858,0.00033741586658178087,-4.3631083470659566e-5,0.0703940020471724,-0.0028669097125137103,1.229876456029884,0.3978330457421499,0.0002247625494433998,0.04307432294151444,7.608014134963939e-9,3.5353001118090447e-9,3.984916757067683e-10,2.389870443167491e-13,1.1047741461252739e-13,0.4354896104274332,0.21525235814498248,1.0019360859631763
0.0108,1.0047734450187262,-0.05015436455054117,0.25305828189760343,0.049753510233842065,0.24930968896665864,-0.02501013857715727,0.21783530962596706,0.009556396755151278,0.0003374349525612905,-4.363018889212028e-5,0.07039391533006968,-0.0028676185334498058,1.2305654634967849,0.3963230865386687,0.00022173676966688762,0.04307153856234677,8.883245193629782e-9,3.5361293217172614e-9,3.8694926840366115e-10,2.788397437940083e-13,1.1050334765027105e-13,0.4355508997347613,0.21392175411441686,1.001950528780148
0.0109,1.0047814874269678,-0.0501589343659332,0.2530599243774977,0.04975303704780464,0.249311766316113,-0.025011430877650363,0.21796294906022737,0.009567945962867018,0.00033745313340236363,-4.3628835071935426e-5,0.07039382938787656,-0.0028683269420501432,1.2312022346096152,0.3947995881141864,0.0002186461367060002,0.04306879432736114,1.0134982185621987e-8,3.537083223883936e-9,3.755763489395042e-10,3.1793954844391494e-13,1.1053317798156636e-13,0.4356102352004822,0.21263356840668213,1.0019645111746098
0.011,1.0047891263343827,-0.05016328961792234,0.25306148534001355,0.049752578326744436,0.24931373942267188,-0.02501266092874359,0.21809012474864128,0.00957945270326772,0.00033747045729214196,-4.362704411516121e-5,0.07039374418355362,-0.0028690349195363146,1.231786190362127,0.3932650898225952,0.0002154958217238673,0.04306609419774764,1.1362566976246104e-8,3.5381595179553928e-9,3.6455173538413427e-10,3.5626507350319203e-13,1.1056683343514654e-13,0.43566676133529053,0.21140637387850078,1.0019778315506225
0.0111,1.0047963844757646,-0.05016744085956783,0.25306296925979876,0.04975213357231401,0.24931561418430195,-0.025013831844546242,0.21821683751778234,0.009590917077279017,0.00033748697241776715,-4.362483812685385e-5,0.0703936596800614,-0.0028697424471299097,1.2323167517480715,0.3917221310177873,0.00021229099588361872,0.043063442134696345,1.2565341430807682e-8,3.5393559035779573e-9,3.5405424580738837e-10,3.9379493420856247e-13,1.1060424183974491e-13,0.43571962264988073,0.21025874338659528,1.001990288312247
0.0112,1.0048032845859078,-0.05017139864392889,0.25306438061150127,0.049751702286165995,0.24931739649896978,-0.025014946739167623,0.218343088194224,0.009602339185826552,0.00033750272696638097,-4.362223921206957e-5,0.07039357584036045,-0.0028704495060525204,1.2327933397612003,0.3901732510536549,0.00020903683034838438,0.04306084209939735,1.3742647414612208e-8,3.5406700803979552e-9,3.442626982791036e-10,4.3050774579674747e-13,1.1064533102409475e-13,0.4357679636549474,0.2092092497876882,1.0020016798635443
0.0113,1.0048098493996067,-0.05017517352406477,0.25306572386976894,0.04975128396995299,0.24931909226464205,-0.025016008726717023,0.21846887760453973,0.00961371912983596,0.000337517769125125,-4.361926947586456e-5,0.07039349262741132,-0.0028711560775257386,1.2332153753952648,0.38862098928409033,0.00020573849628129407,0.04305829805304073,1.4893826792965231e-8,3.5420997480617114e-9,3.353559108691169e-10,4.6638212350447e-13,1.1069002881692932e-13,0.43581092886118494,0.2082764659385021,1.0020118046085758
0.0114,1.0048161016516555,-0.05017877605303472,0.25306700350924966,0.049750878125327594,0.24932070737928536,-0.025017020921303732,0.218594206575303,0.009625057010232878,0.00033753214708114103,-4.3615951023295056e-5,0.07039341000417455,-0.002871862142771155,1.2335822796440163,0.38706788506298573,0.00020240116484547752,0.04305581395681659,1.60182214311723e-8,3.5436426062155517e-9,3.275127016472651e-10,5.013966825684531e-13,1.1073826304698191e-13,0.43584766277928805,0.2074789646957594,1.002020460951402
0.0115,1.0048220640768482,-0.050182216783897976,0.2530682240045912,0.04975048425394241,0.24932224774086634,-0.025017986437037062,0.21871907593308737,0.009636352927942947,0.0003375459090215707,-4.361230595941726e-5,0.07039332793361072,-0.002872567683010361,1.2338934735012068,0.3855164777442335,0.00019903000720406476,0.043053393771914986,1.7115173194538904e-8,3.545296354505802e-9,3.209118886833855e-10,5.355300382254176e-13,1.1078996154298577e-13,0.43587730991995105,0.20683531891618276,1.0020274472960842
0.0116,1.0048277594099788,-0.05018550626971377,0.2530693898304416,0.049750101857450046,0.2493237192473516,-0.025018908388026295,0.21884348650446625,0.009647606983891806,0.00033755910313355576,-4.360835638928739e-5,0.07039324637868036,-0.0028732726794649475,1.234148377960587,0.3839693066817257,0.00019563019452018546,0.04305104145952602,1.818402394837059e-8,3.5470586925787865e-9,3.157322900473149e-10,5.687608057120867e-13,1.1084505213367421e-13,0.4358990147938686,0.20636410145649461,1.0020325620466832
0.0117,1.0048332103858422,-0.05018865506354135,0.2530705054614486,0.0497497304375031,0.2493251277967078,-0.025019789888380738,0.21896743911601316,0.009658819279005089,0.00033757177760423783,-4.360412441796167e-5,0.07039316530234402,-0.002873977113356507,1.234346414015909,0.38242891122935463,0.00019220689795696946,0.04304876098083977,1.9224115557972906e-8,3.548927320080832e-9,3.1215272380889026e-10,6.010676002651832e-13,1.1090346264778049e-13,0.43591192191173517,0.2060838851734175,1.0020356036072602
0.0118,1.004838439274729,-0.050191673546145,0.2530715752831597,0.04974936950247733,0.24932647916515463,-0.0250206339995704,0.21909093461477322,0.009669989915478804,0.0003375839796301394,-4.359963177961426e-5,0.07039308466832578,-0.0028746809662462394,1.234487022555803,0.38089787933757413,0.00018876540224914903,0.04304655633484244,2.0234487216605364e-8,3.5508998260434186e-9,3.10287345086624e-10,6.324207494717794e-13,1.1096511751202767e-13,0.43591659068715394,0.20600747138282835,1.0020364208795018
0.0119,1.0048434462228677,-0.050194563664006035,0.2530725994305154,0.04974901888220846,0.24932777333812844,-0.025021441218302434,0.21921397478685437,0.00968111905309306,0.00033759570928012465,-4.359488214607081e-5,0.07039300447665482,-0.0028753842361800923,1.234570841824844,0.379380505860505,0.00018531530040277562,0.043044432286264485,2.1202282345836946e-8,3.5529688779142707e-9,3.076656903239759e-10,6.624647969123205e-13,1.1102978958542164e-13,0.43596855286205904,0.2059164810773341,1.0020369034522232
0.012,1.0048482300491326,-0.050197326224703846,0.25307357776457096,0.0497486784292594,0.24932900997576105,-0.025022211727552025,0.2193365613747769,0.009692206846967739,0.00033760696394854296,-4.35898770021486e-5,0.07039292472936587,-0.002876086923051812,1.2345992753633526,0.37787950077890553,0.0001818633868593375,0.0430423907737126,2.2120928129989114e-8,3.555127811132744e-9,3.0303722354454016e-10,6.910161796532355e-13,1.1109727169797154e-13,0.43609215892241715,0.20570003604168582,1.0020380513817142
0.0121,1.004852797687319,-0.05019996493487814,0.25307451169966866,0.04974834787934208,0.24933019086899458,-0.02502294660188361,0.21945869574590016,0.009703253428606597,0.00033761775836279375,-4.3584624118586397e-5,0.07039284541512411,-0.0028767890209726874,1.2345735007191754,0.37639642928119377,0.0001784139360071494,0.043040432571976456,2.2990366225759126e-8,3.557372062467193e-9,2.9652213452410105e-10,7.180696830378847e-13,1.1116742120862588e-13,0.4362809961010734,0.20536936559386368,1.0020398051126056
0.0122,1.0048571560712214,-0.050202483501168654,0.2530754026501508,0.04974802696816836,0.24933131780877144,-0.025023646915861664,0.21958037926758373,0.009714258929513378,0.0003376281072502766,-4.357913126612294e-5,0.0703927665225948,-0.002877490524054008,1.2344946954401588,0.3749328565557873,0.00017497122223452617,0.04303855845584574,2.3810538289844248e-8,3.5596970686859736e-9,2.8824061303844285e-10,7.436200924096277e-13,1.1124009547633319e-13,0.4365286516308731,0.2049356990518479,1.0020421050895283
0.0123,1.004861312134635,-0.050204885630215086,0.25307625203035955,0.04974771543145017,0.24933239258603374,-0.025024313744050643,0.21970161330718702,0.009725223481191831,0.0003376380253383911,-4.3573406215497e-5,0.07039268804044316,-0.0028781914264070633,1.2343640370741495,0.37349034779110407,0.00017153951992978262,0.04303676920011015,2.4581385978941683e-8,3.56209826655744e-9,2.783128488633501e-10,7.676621931118237e-13,1.1131515186004199e-13,0.43682871274466134,0.2044102657336187,1.0020448917571134
0.0124,1.0048652728113543,-0.05020717502865717,0.2530770612546373,0.04974741300489941,0.24933341699172373,-0.025024948161014998,0.21982239923206945,0.009736147215145709,0.0003376475273545367,-4.356745673744731e-5,0.07039260995733443,-0.002878891722143142,1.2341827031689943,0.3720704681755619,0.00016812310348123357,0.04303506557955936,2.530285094974869e-8,3.5645710928499473e-9,2.668590317746072e-10,7.90190770487832e-13,1.1139244771870078e-13,0.4371747666752834,0.2038042949571562,1.0020481055599915
0.0125,1.0048690450351743,-0.050209355403134606,0.25307783173732623,0.04974711942422798,0.2493343928167838,-0.025025551241319197,0.21994273840959058,0.009747030262878759,0.000337656628026113,-4.3561290602712635e-5,0.07039253226193384,-0.0028795914053735346,1.23395187127254,0.3706747828975786,0.00016472624727719378,0.043033448368983075,2.5974874858962525e-8,3.5671109843318517e-9,2.5399935154799836e-10,8.112006098810132e-13,1.1147184041125814e-13,0.4375604006555844,0.20312901604044065,1.002051686942794
0.0126,1.00487263573989,-0.050211430460287115,0.2530785648927686,0.04974683442514778,0.2493353218521561,-0.025026124059527696,0.22006263220710984,0.00975787275589473,0.0003376653420805196,-4.355491558203171e-5,0.07039245494290663,-0.0028802904702095295,1.233672718932633,0.36930485714557204,0.00016135322570597814,0.043031918343170966,2.6597399363280412e-8,3.5697133777715087e-9,2.3985399795930845e-10,8.306864966347254e-13,1.1155318729666257e-13,0.4379792019184095,0.20239565830145223,1.0020555763501515
0.0127,1.0048760518592965,-0.05021340390675442,0.2530792621353067,0.04974655774337074,0.24933620588878289,-0.025026667690204948,0.22018208199198666,0.00976867482569737,0.00033767368424515585,-4.35483394461433e-5,0.07039237798891801,-0.002880988910762417,1.23334642369712,0.36796225610796,0.00015800831315590145,0.04303047627691273,2.71703661193996e-8,3.572373709937272e-9,2.2454316078432154e-10,8.48643216092329e-13,1.1163634573386258e-13,0.438424757696604,0.20161545105817108,1.0020597142266956
0.0128,1.0048793003271883,-0.05021527944917623,0.25307992487928277,0.04974628911460873,0.24933704671760643,-0.025027183207915422,0.22030108913158059,0.009779436603790432,0.00033768166924742153,-4.3541569965786165e-5,0.07039230138863323,-0.002881686721143486,1.232974163113848,0.3666485449731603,0.00015469578401527842,0.043029122944998034,2.769371678401734e-8,3.5750874175974977e-9,2.0818702979882185e-10,8.650655535971838e-13,1.1172117308180673e-13,0.4388906552230132,0.20079962362857748,1.0020640410170565
0.0129,1.0048823880773603,-0.05021706079419227,0.2530805545390391,0.04974602827457366,0.24933784612956897,-0.02502767168722357,0.22041965499325092,0.00979015822167766,0.000337689311814716,-4.3534614911699034e-5,0.07039222513071751,-0.002882383895464026,1.232557114730663,0.36536528892959075,0.000151419912672424,0.043027859122216586,2.8167393013830847e-8,3.5778499375205403e-9,1.9090579477859425e-10,8.799482944926485e-13,1.1180752669944352e-13,0.4393704817304819,0.19995940533065154,1.0020684971658655
0.013,1.0048853220436076,-0.05021875164844226,0.253081152528918,0.04974577495897746,0.24933860591561277,-0.025028134202693855,0.22053778094435736,0.009800839810862808,0.00033769662667443886,-4.3527482054620686e-5,0.0703921492038361,-0.0028830804278353263,1.2320964560954124,0.36411405316566925,0.00014818497351565295,0.043026685583358065,2.8591336465537397e-8,3.580656706474757e-9,1.728196454994231e-10,8.932862241220832e-13,1.1189526394572146e-13,0.43985782445185573,0.19910602548237358,1.0020730231177541
0.0131,1.0048881091597246,-0.050220355718565896,0.2530817202632616,0.049745528903532,0.2493393278666801,-0.02502857182889073,0.22065546835225916,0.009811481502849622,0.0003377036285539897,-4.3520179165289846e-5,0.0703920735966542,-0.0028837763123686763,1.2315933647559423,0.3628964028698135,0.00014499524093328003,0.04302560310321216,2.8965488795834214e-8,3.5835031612285004e-9,1.5404877173709219e-10,9.050741278288473e-13,1.1198424217958913e-13,0.44034627061997966,0.19825071340172362,1.0020775593173523
0.0132,1.004890756359507,-0.05022187671120291,0.2530822591564123,0.04974528984394921,0.24934001377371312,-0.025028985640378663,0.22077271858431588,0.009822083429141853,0.000337710332180768,-4.3512714014445286e-5,0.07039199829783706,-0.0028844715431753654,1.2310490182600997,0.3617139032304415,0.0001418549893136201,0.04302461245656855,2.928979166141854e-8,3.586384738550127e-9,1.3471336326738673e-10,9.153067909563001e-13,1.12074318759995e-13,0.4408294074676989,0.19740469840668198,1.0020820462092916
0.0133,1.0048932705767488,-0.05022331833299301,0.25308277062271234,0.04974505751594098,0.2493406654276542,-0.025029376711722104,0.22088953300788702,0.009832645721243248,0.00033771675228217325,-4.350509437282575e-5,0.07039192329604992,-0.002885166114366683,1.230464594155731,0.3605681194359709,0.000138768493044988,0.04302371441821694,2.956418671898762e-8,3.5892968752079927e-9,1.1493360986609083e-10,9.239789988478015e-13,1.1216535104588761e-13,0.44130082222785866,0.19657920981522883,1.002086424238203
0.0134,1.0048956587452458,-0.05022468429057593,0.2530832560765039,0.04974483165521921,0.24934128461944557,-0.025029746117485516,0.22100591299033195,0.009843168510657559,0.00033772290358560515,-4.349732801116999e-5,0.070391848579958,-0.0028858600200539187,1.229841269990683,0.3594606166748196,0.0001357400265156984,0.043022909762946995,2.9788615625238703e-8,3.592235007970451e-9,9.482970130898852e-11,9.31085536846711e-13,1.122571963962155e-13,0.44175410213330424,0.19578547694534437,1.0020906338487174
0.0135,1.004897927798792,-0.05022597829059137,0.25308371693212933,0.049744611997495816,0.24934187314002942,-0.02503009493223336,0.22112185989901023,0.009853651928888532,0.00033772880081846306,-4.348942270021676e-5,0.07039177413822655,-0.002886553254348362,1.2291802233128024,0.3583929601354055,0.0001327738641140663,0.04302219926554843,2.996302003686902e-8,3.5951945736058587e-9,7.452182737186484e-11,9.36621190296388e-13,1.1234971216992719e-13,0.4421828344168807,0.19503472911500871,1.0020946154854655
0.0136,1.0049000846711826,-0.05022720403967905,0.2530841546039308,0.0497443982784827,0.249342432780348,-0.02503042423053009,0.22123737510128125,0.009864096107439919,0.0003377344587081467,-4.34813862107048e-5,0.07039169995952077,-0.002887245811361301,1.228482631669936,0.35736671500614625,0.00012987428022840644,0.043021583700810904,3.008734161057582e-8,3.59817100888257e-9,5.4130177830503943e-11,9.40580744540192e-13,1.1244275572597119e-13,0.4425806063114333,0.19433819564220217,1.0020983095930789
0.0137,1.0049021362962127,-0.05022836524447869,0.25308457050625077,0.049744190233891754,0.24934296533134367,-0.02503073508694017,0.22135245996450453,0.009874501177815466,0.0003377398919820554,-4.347322631337289e-5,0.07039162603250591,-0.0028879376852040273,1.22774967260993,0.35638344647545983,0.00012704554924703354,0.04302106384352411,3.016152200305635e-8,3.60115975056894e-9,3.3774942460689873e-11,9.429589849214826e-13,1.1253618442329603e-13,0.4429410050498072,0.19370710584490486,1.002101656616188
0.0138,1.0049040896076769,-0.05022946561163,0.2530849660534313,0.049743987599434894,0.2493434725839586,-0.025031028576028052,0.2214671158560395,0.009884867271518927,0.0003377451153675889,-4.346495077895975e-5,0.07039155234584721,-0.0028886288699878286,1.2269825236806313,0.355444719731764,0.00012429194555826255,0.04302064046847774,3.0185502871007834e-8,3.6041562354333247e-9,1.3576311038207708e-11,9.437506967836192e-13,1.1262985562085027e-13,0.4432576178648477,0.19315268904109698,1.0021045969994238
0.0139,1.0049059515393703,-0.050230508847772706,0.2530853426598147,0.04974379011082403,0.24934395632913497,-0.025031305772358202,0.22158134414324565,0.009895194520054046,0.0003377501435921466,-4.345656737820416e-5,0.07039147888820987,-0.0028893193598239953,1.2261823624298867,0.3545520999634766,0.00012161774355040823,0.04302031435046148,3.015922587112754e-8,3.607155900244079e-9,-6.3455266611584754e-12,9.429506654699616e-13,1.127236266775824e-13,0.44352403198939977,0.19268617454875878,1.0021070711874178
0.014,1.0049077290250874,-0.050231498659546514,0.2530857017397433,0.049743597503771046,0.24934441835781518,-0.025031567750495077,0.22169514619348243,0.009905483054924573,0.00033775499138312816,-4.3448083881844844e-5,0.07039140564825916,-0.0028900091488238164,1.2253503664055425,0.35370715235901545,0.0001190272176117853,0.04302008626426503,3.008263266011269e-8,3.610154181769558e-9,-2.5870380861624652e-11,9.40553676323869e-13,1.1281735495244093e-13,0.4437338346563089,0.19231879168587038,1.0021090196248004
0.0141,1.0049094289986233,-0.05023243875359115,0.25308604470755935,0.049743409513987855,0.24934486046094143,-0.025031815585003135,0.2218085233741093,0.009915733007634263,0.000337759673467933,-4.343950806062058e-5,0.0703913326146603,-0.002890698231098581,1.224487713155446,0.35291144210679837,0.00011652464213070874,0.04301995698467806,2.995566489466053e-8,3.613146516778117e-9,-4.4878061787405655e-11,9.365545146887014e-13,1.1291089780437445e-13,0.44388061309842003,0.19206176977041203,1.0021103827562028
0.0142,1.0049110583937735,-0.050233332836546324,0.25308637297760506,0.04974322587718637,0.2493452844294559,-0.025032050350446835,0.22192147705248574,0.009925944509686856,0.0003377642045739607,-4.3430847685270105e-5,0.07039125977607849,-0.0028913866007595785,1.2235955802274432,0.35216653439524315,0.00011411429149549322,0.043019927286490255,2.977826423146831e-8,3.6161283420381115e-9,-6.324837966271775e-11,9.309479659078181e-13,1.1300411259233141e-13,0.44395795454857856,0.1919263381203639,1.002111101026256
0.0143,1.0049126233681338,-0.05023418430127774,0.25308668780446025,0.04974304634535127,0.24934569185360755,-0.025032273030180192,0.2220340086526783,0.009936117696782593,0.00033776859777988734,-4.342210988094077e-5,0.07039118712244612,-0.002892074252509993,1.2226755562243994,0.3514742929814266,0.00011180144922193658,0.04301999792764497,2.955112740540173e-8,3.6190936746328738e-9,-8.086547552241215e-11,9.237572261885193e-13,1.1309681208959551e-13,0.443973748935667,0.19191237147668005,1.0021112159409191
0.0144,1.0049141238645802,-0.05023499383556805,0.25308698916919425,0.049742870825480574,0.24934608271646358,-0.025032483820596863,0.22214611993552089,0.009946252727841847,0.0003377728529622553,-4.3413296164217634e-5,0.07039111465382618,-0.0028927611861163443,1.2217316910125633,0.35083741988245887,0.00010959531541682825,0.043020168294324396,2.927960570781922e-8,3.6220293234740626e-9,-9.768800784665124e-11,9.15178987398222e-13,1.1318858261397864e-13,0.44401685648872863,0.19195155047356888,1.002111350214938
0.0145,1.004915560923216,-0.05023576225788837,0.25308727728787855,0.04974269924168542,0.24934645728429425,-0.025032682955067147,0.22225781239141154,0.00995634973901099,0.0003377769723259161,-4.34044082510613e-5,0.07039104236846697,-0.002893447401034603,1.2207661067918165,0.3502556763382608,0.00010749690858615476,0.04302043578955295,2.8965725894706044e-8,3.624930852293212e-9,-1.137331615895274e-10,9.052821925218476e-13,1.1327928530057275e-13,0.44410148720887554,0.19202846845761898,1.0021116138278343
0.0146,1.0049169362750283,-0.050236490641916584,0.2530875525194923,0.04974253150668028,0.24934681600196623,-0.025032870741069017,0.22236908744562953,0.009966408861404912,0.00033778095954304944,-4.3395448377171146e-5,0.0703909702634871,-0.0028941328962343985,1.2197804562464156,0.34972836398358903,0.00010550582911914094,0.043020797676883334,2.8610668914856888e-8,3.6277956078206817e-9,-1.290192425713503e-10,8.941037552542016e-13,1.1336883727006584e-13,0.4442249311035601,0.19214066240900515,1.0021119983383593
0.0147,1.0049182516510045,-0.05023718006133057,0.25308781522301443,0.04974236753317964,0.24934715931434615,-0.025033047486080425,0.2224799465234542,0.009976430226138512,0.00033778481828583513,-4.338641877824656e-5,0.07039089833600524,-0.0028948176706853606,1.2187763920606174,0.3492547844532002,0.0001036216774050115,0.043021251219868335,2.8215615717066418e-8,3.6306209367868356e-9,-1.4356455661243045e-10,8.816805892900893e-13,1.1345715564314587e-13,0.44438447818023447,0.19228566930790225,1.0021124953052636
0.0148,1.0049195087821312,-0.05023783158980825,0.2530880657574242,0.04974220723389797,0.2493474876663006,-0.025033213497579344,0.22259039105016482,0.009986413964326687,0.0003377885522264531,-4.3377321689986886e-5,0.07039082658314,-0.002895501723357118,1.2177555669186786,0.348834239381851,0.00010184405383299111,0.04302179368206067,2.778174725012929e-8,3.633404185922034e-9,-1.5738740953307834e-10,8.680496083243151e-13,1.1354415754050085e-13,0.44457741844635124,0.19246102613448493,1.0021130962872984
0.0149,1.004920709399396,-0.050238446301027494,0.25308830448170067,0.04974205052154975,0.24934780150269625,-0.025033369083043742,0.2227004224510406,0.009996360207084333,0.00033779216503708297,-4.336815934809152e-5,0.07039075500201002,-0.0028961850532192995,1.216719633504856,0.3484660304042982,0.00010017255879230459,0.0430224223270131,2.731024446284019e-8,3.6361427019566397e-9,-1.7050610715360371e-10,8.53247726051685e-13,1.1362976008281879e-13,0.4448010419093625,0.19266426986892807,1.0021137928432142
0.015,1.004921855233785,-0.05023902526866621,0.25308853175482293,0.04974189730884947,0.24934810126839965,-0.025033514549951577,0.22281004215136097,0.010006269085526341,0.00033779566038990476,-4.335893398825982e-5,0.0703906835897339,-0.002896867659241534,1.2156702445034062,0.34814945915529816,9.86067926721766e-5,0.04302313441827836,2.6802288303993775e-8,3.6388338316210133e-9,-1.8293895529431705e-10,8.373118561670039e-13,1.1371388039078767e-13,0.44505263857672067,0.1928929374914064,1.0021145765317627
0.0151,1.0049229480162867,-0.05023956956640226,0.25308874793577013,0.04974174750851161,0.24934838740827753,-0.025033650205780817,0.2229192515764052,0.010016140730767615,0.0003377990419570983,-4.334964784619117e-5,0.0703906123434303,-0.0028975495403934523,1.2146090525985862,0.347883827269608,9.71463558618319e-5,0.0430239272194092,2.6259059722384716e-8,3.6414749216455177e-9,-1.9470425977552879e-10,8.20278912365077e-13,1.1379643558509543e-13,0.44532949845587816,0.19314456598209476,1.0021154389116946
0.0152,1.0049239894778872,-0.050240080267913566,0.25308895338352133,0.04974160103325064,0.24934866036719647,-0.025033776358009432,0.22302805215145252,0.010025975273923047,0.00033780231341084323,-4.334030315758495e-5,0.07039054126021786,-0.002898230695644682,1.2135377104746525,0.3476684363819841,9.579084875049526e-5,0.04302479799395838,2.5681739666807696e-8,3.644063318760514e-9,-2.0582032641754874e-10,8.021858083407098e-13,1.138773427864301e-13,0.4456289115542873,0.19341669232116787,1.0021163715417605
0.0153,1.0049249813495735,-0.05024055844687802,0.2530891484570557,0.04974145779578103,0.2493489205900231,-0.025033893314115388,0.2231364453017822,0.010035772846107533,0.00033780547842331957,-4.33309021581405e-5,0.07039047033721521,-0.002898911123964853,1.2124578708158622,0.3475025881271832,9.453987172739137e-5,0.043025744005478615,2.5071509086057376e-8,3.6465963696963635e-9,-2.1630546104068737e-10,7.830694577887073e-13,1.1395651911547967e-13,0.44594816787940034,0.19370685348880057,1.0021173659807117
0.0154,1.0049259253623335,-0.05024100517697349,0.2530893335153524,0.04974131770881728,0.24934916852162406,-0.025034001381576642,0.22324443245267367,0.010045533578435972,0.00033780854066670703,-4.332144708355723e-5,0.07039039957154097,-0.002899590824323594,1.2113711863064716,0.347385584139962,9.339302518174499e-5,0.043026762517522674,2.442954892892841e-8,3.6490714211834297e-9,-2.2617796946525502e-10,7.629667744038745e-13,1.140338816929321e-13,0.4462845574386696,0.19401258646516759,1.002118413787299
0.0155,1.0049268232471538,-0.05024142153187788,0.2530895089173903,0.04974118068507386,0.2493494046068659,-0.02503410086787117,0.2233520150294061,0.010055257602023256,0.0003378115038131855,-4.331194016953449e-5,0.07039032896031376,-0.0029002697956905335,1.2102793096307376,0.34731672605507724,9.234990950278082e-5,0.043027850793643296,2.3757040144215494e-8,3.6514858199520725e-9,-2.354561575115617e-10,7.419146718810168e-13,1.1410934763947544e-13,0.4466353702395476,0.19433142823044375,1.0021195065202733
0.0156,1.0049276767350213,-0.05024180858526909,0.2530896750221488,0.049741046637265245,0.24934962929061533,-0.025034192080476934,0.22345919445725887,0.01006494504798428,0.0003378143715349348,-4.330238365177166e-5,0.07039025850065224,-0.0029009480370353023,1.2091838934729169,0.3472953155072855,9.141012507972362e-5,0.04302900609739322,2.3055163680713293e-8,3.653836912732654e-9,-2.441583309999177e-10,7.199500639149398e-13,1.1418283407579765e-13,0.44699789628948644,0.19466091576480385,1.002120635738386
0.0157,1.004928487556923,-0.05024216741082501,0.25308983218860687,0.04974091547810593,0.24934984301773902,-0.0250342753268719,0.22356597216151117,0.01007459604743395,0.0003378171475041347,-4.329277976596812e-5,0.07039018818967503,-0.0029016255473275293,1.2080865905172664,0.3473206541313435,9.057327230179812e-5,0.0430302256923252,2.2325100487216467e-8,3.656122046255537e-9,-2.523027957506333e-10,6.971098642004483e-13,1.1425425812258668e-13,0.4473694255959386,0.19499858604842263,1.0021217930003878
0.0158,1.0049292574438466,-0.05024249908222352,0.2530899807757435,0.04974078712031038,0.24935004623310345,-0.02503435091453403,0.22367234956744242,0.010084210731487152,0.0003378198353929651,-4.328313074782323e-5,0.07039011802450075,-0.0029023023255368425,1.2069890534480425,0.34739204356200787,8.983895155822902e-5,0.04303150684199198,2.1568031512519663e-8,3.6583385672510824e-9,-2.59907857584019e-10,6.734309864323467e-13,1.1432353690053055e-13,0.4477472481663564,0.19534197606147488,1.0021229698650294
0.0159,1.0049299881267788,-0.05024280467314254,0.2530901211425381,0.049740661476593076,0.2493502393815754,-0.025034419150941293,0.22377832810033182,0.010093789231258785,0.0003378224388736058,-4.3273438833036374e-5,0.07039004800224807,-0.002902978370632872,1.2058929349495024,0.34750878543403535,8.920676323824112e-5,0.043032846809946304,2.0785137705417603e-8,3.6604838224496526e-9,-2.6699182232038453e-10,6.489503443054421e-13,1.1439058753031727e-13,0.4481286540081922,0.19568862278413543,1.002124157891062
0.016,1.0049306813367067,-0.05024308525725992,0.25309025364796955,0.0497405384596685,0.24935042290802142,-0.025034480343571655,0.22388390918545875,0.010103331677863748,0.0003378249616182365,-4.326370625730691e-5,0.07038997812003558,-0.0029036536815852465,1.2047998877059027,0.34767018138218264,8.867630773105912e-5,0.04303424285974092,1.997760001470493e-8,3.6625551585816083e-9,-2.7357299578004033e-10,6.237048515145386e-13,1.1445532713263477e-13,0.4485109331288982,0.196036063196579,1.0021253486372368
0.0161,1.0049313388046173,-0.05024334190825359,0.25309037865101697,0.04974041798225113,0.24935059725730815,-0.025034534799903082,0.2239890942481024,0.010112838202416935,0.00033782740729903723,-4.325393525633423e-5,0.07038990837498194,-0.0029043282573635956,1.2037115644015002,0.34787553304120633,8.824718542590773e-5,0.043035692254928565,1.9146599389176316e-8,3.6645499223773123e-9,-2.7966968378329665e-10,5.977314217544414e-13,1.145176728281711e-13,0.448891375535927,0.19638183427898043,1.0021265336623042
0.0162,1.0049319622614978,-0.05024357569980141,0.25309049651065957,0.04974029995705545,0.2493507628743022,-0.025034582827413537,0.22409388471354214,0.010122308936033239,0.0003378297795881878,-4.324412806581769e-5,0.07038983876420575,-0.002905002096937548,1.202629617720551,0.3481241420458631,8.79189967120117e-5,0.043037192259061996,1.8293316777626428e-8,3.666465460567126e-9,-2.8530019215046373e-10,5.710669687199559e-13,1.1457754173761421e-13,0.44926727123673066,0.19672347301151447,1.0021277045250157
0.0163,1.0049325534383353,-0.05024378770558129,0.2530906075858764,0.049740184296795935,0.24935092020387017,-0.02503462473358099,0.22419828200705721,0.010131744009827564,0.0003378320821578678,-4.323428692145667e-5,0.07038976928482568,-0.002905675199276733,1.201555700347313,0.3484153100309097,8.769134197859579e-5,0.04303874013569394,1.7418933128849934e-8,3.6682991198814105e-9,-2.9048282670185187e-10,5.437484061058873e-13,1.1463485098165213e-13,0.4496359102387617,0.19705851637435587,1.002128852784122
0.0164,1.0049331140661169,-0.05024397899927113,0.25309071223564655,0.049740070914187064,0.2493510696908788,-0.025034660825883397,0.224302287553927,0.0101411435549148,0.00033783431868025733,-4.322441405895055e-5,0.07038969993396034,-0.0029063475633507798,1.2004914649660416,0.3487483386311028,8.756382161488468e-5,0.04304033314837717,1.652462939164148e-8,3.6700482470505283e-9,-2.952358932577714e-10,5.158126476070398e-13,1.146895176809728e-13,0.44999458254947233,0.1973845013476795,1.002129969998374
0.0165,1.0049336458758296,-0.05024415065454881,0.2530908108189492,0.04973995972194331,0.24935121178019462,-0.025034691411798735,0.2244059027794307,0.010150507702409842,0.0003378364928275361,-4.3214511713998686e-5,0.07038963070872838,-0.002907019188129318,1.1994385642609948,0.34912252948119904,8.753603601010315e-5,0.04304196856066441,1.5611586514795786e-8,3.6717101888048412e-9,-2.995776976385322e-10,4.872966069182205e-13,1.1474145895626423e-13,0.450340578176315,0.1976989649116601,1.0021310477265228
0.0166,1.0049341505984601,-0.05024430374509222,0.25309090369476345,0.049739850632779165,0.2493513469166843,-0.025034716798804972,0.22450912910884768,0.010159836583427591,0.0003378386082718839,-4.3204582122300465e-5,0.0703895616062484,-0.0029076900725819757,1.1983986509164286,0.34953718421595514,8.760758555347592e-5,0.04304364363610841,1.4680985447107507e-8,3.673282291874711e-9,-3.035265456644447e-10,4.582371977342336e-13,1.1479059192821442e-13,0.4506711871267419,0.19799944404647243,1.0021320775273193
0.0167,1.0049346299649964,-0.05024443934457926,0.25309099122206835,0.04973974355940911,0.24935147554521445,-0.02503473729438006,0.22461196796745714,0.01016913032908294,0.00033784066868548064,-4.3194627519555246e-5,0.07038949262363906,-0.002908360215678383,1.1973733776166,0.34999160447012767,8.777807063422771e-5,0.04304535563826192,1.3734007137371298e-8,3.6747619029904986e-9,-3.0710074315581914e-10,4.2867133374988465e-13,1.1483683371751133e-13,0.4509836994082056,0.19828347573229133,1.0021330509595145
0.0168,1.004935085706425,-0.05024455852668782,0.25309107375984297,0.04973963841454761,0.2493515981106517,-0.025034753206001976,0.2247144207805385,0.010178389070490788,0.00033784267774050606,-4.318465014146242e-5,0.07038942375801897,-0.0029090296163881693,1.1963643970457654,0.35048509187847343,8.804709164158327e-5,0.04304710183067768,1.2771832534381833e-8,3.676146368882567e-9,-3.103185959329658e-10,3.9863592865997843e-13,1.14880101444843e-13,0.4512754050281582,0.19854859694929153,1.0021339595818595
0.0169,1.0049355195537326,-0.05024466236509579,0.2530911516670665,0.04973953511090915,0.24935171505786266,-0.02503476484114868,0.22481648897337095,0.010187612938766027,0.00033784463910914,-4.3174652223721344e-5,0.07038935500650678,-0.0029096982736809625,1.195373361888182,0.35101694807574907,8.841424896476732e-5,0.043048879476908435,1.1795642586933784e-8,3.677433036281277e-9,-3.1319840981619485e-10,3.6816789615932043e-13,1.1492031223089736e-13,0.4515435939940522,0.19879234467764784,1.002134794953105
0.017,1.0049359332379073,-0.05024475193348106,0.2530912253027181,0.04973943356120822,0.249351826831714,-0.025034772507298138,0.22491817397123387,0.010196802065023557,0.0003378465564635624,-4.31646360020314e-5,0.07038928636622113,-0.0029103661865263926,1.1944019248281064,0.3515864746967112,8.887914299300462e-5,0.04305068584050695,1.080661824382179e-8,3.6786192519169907e-9,-3.157584906258166e-10,3.3730414994271477e-13,1.1495738319636242e-13,0.45178555631333983,0.19901225589753505,1.0021355486320023
0.0171,1.0049363284899353,-0.05024482830552152,0.25309129502577676,0.049739333678159275,0.2493519338770723,-0.02503477651192832,0.2250194771994065,0.010205956580378272,0.0003378484334759529,-4.3154603712091956e-5,0.07038921783428063,-0.0029110333538940884,1.1934517385497951,0.35219297337611666,8.944137411551987e-5,0.04305251818502593,9.805940453840577e-9,3.6797023625200696e-9,-3.180171441821411e-10,3.060816037049686e-13,1.1499123146192618e-13,0.4519985819934735,0.19920586758912792,1.0021362121773019
0.0172,1.0049367070408042,-0.05024489255489508,0.2530913611952217,0.049739235374476824,0.24935203663880423,-0.02503477716251719,0.2251204000831681,0.01021507661594507,0.0003378502738184915,-4.314455758960239e-5,0.07038914940780393,-0.00291169977475368,1.1925244557375052,0.3528357457487219,9.010054272153782e-5,0.043054373774018155,8.794790165784792e-9,3.680679714820876e-9,-3.1999267630547875e-10,2.745371711408863e-13,1.1502177414827661e-13,0.4521799610419055,0.19937071673260126,1.002136777147755
0.0173,1.0049370706215004,-0.05024494575527961,0.2530914241700319,0.049739138562875325,0.24935213556177638,-0.025034774766542707,0.22522094404779805,0.010224162302838844,0.00033785208116335797,-4.313449987026207e-5,0.07038908108390965,-0.0029123654480747952,1.1916217290754934,0.35351409344928375,9.08562492002832e-5,0.043056249871036366,7.774348328449101e-9,3.6815486555497714e-9,-3.2170339281613975e-10,2.42707765945273e-13,1.1504892837610176e-13,0.4523269834660882,0.19950434030812983,1.0021372351021127
0.0174,1.004937420963012,-0.05024498898035301,0.2530914843091866,0.049739043156069265,0.24935223109085541,-0.025034769631482847,0.22532111051857556,0.010233213772174492,0.00033785385918273206,-4.3124432789770367e-5,0.07038901285971642,-0.0029130303728270644,1.190745211248016,0.35422731811255886,9.170809394098072e-5,0.04305814373963329,6.74579589062817e-9,3.682306531437118e-9,-3.2316759953443436e-10,2.1063030181293378e-13,1.1507261126608952e-13,0.4524369392734739,0.19960427529588842,1.002137577599126
0.0175,1.0049377597963254,-0.05024502330379317,0.25309154197166484,0.049738949066773126,0.24935232367090795,-0.025034762064815568,0.22542090092078004,0.010242231155066913,0.0003378556115487936,-4.3114358583826654e-5,0.0703889447323429,-0.002913694547980116,1.1898965549393303,0.35497472137330394,9.26556773328552e-5,0.0430600526433617,5.710313801116641e-9,3.6829506892132763e-9,-3.244036022806728e-10,1.7834169243867305e-13,1.1509273993892796e-13,0.45250711847151504,0.19966805867605183,1.0021377961975453
0.0176,1.0049380888524277,-0.050245049799277984,0.2530915975164457,0.04973885620770138,0.2493524137468006,-0.02503475237401884,0.22552031667969066,0.010251214582631,0.00033785734193372255,-4.310427948813031e-5,0.07038887669890768,-0.002914357972503579,1.1890774128336925,0.35575560486627555,9.369859976513125e-5,0.04306197384577431,4.669083008709249e-9,3.683478475608609e-9,-3.254297068751652e-10,1.4587885151729802e-13,1.1510923151530502e-13,0.4525348110676638,0.1996932274287948,1.0021378824561222
0.0177,1.0049384078122612,-0.05024506843538125,0.25309165088915675,0.04973876456411359,0.24935250123384076,-0.02503474054519521,0.22561935927214133,0.010260164188555868,0.00033785904966304465,-4.309419541858596e-5,0.07038880875984628,-0.0029150206473995506,1.188290511663557,0.35656659240755084,9.4831063172643e-5,0.04306389975617038,3.627523138808235e-9,3.6838894201892607e-9,-3.259885951568602e-10,1.1340548040968115e-13,1.1512207104722235e-13,0.4525278608551252,0.19973196617682437,1.0021378957528018
0.0178,1.0049387143538147,-0.050245078055114294,0.2530917016279132,0.04973867419990218,0.24935258553083778,-0.02503472623880085,0.22571803013617636,0.010269080100987302,0.00033786072981596276,-4.308410393239265e-5,0.07038874091883189,-0.002915682575708681,1.1875382190631256,0.3574022478502491,9.604230099708172e-5,0.04306582035481689,2.593487671100706e-9,3.68418740089466e-9,-3.2567273274740284e-10,8.11582976571759e-14,1.1513137931695754e-13,0.452502462680039,0.19986586289899255,1.0021379383965607
0.0179,1.0049390087747192,-0.05024507888166785,0.2530917497964807,0.04973858509166634,0.2493526667139216,-0.025034709517832755,0.2258163305817772,0.010277962439161294,0.0003378623830263731,-4.30740054867862e-5,0.07038867317529722,-0.002916343757911252,1.1868205478587404,0.3582609449092103,9.732865846129894e-5,0.04306773343866837,1.5682228449290613e-9,3.684375051659902e-9,-3.2450984006666834e-10,4.917653576181154e-14,1.1513723867569126e-13,0.45245995806287936,0.20008994320063683,1.0021380097621864
0.018,1.0049392914088984,-0.05024507115760271,0.25309179546592697,0.04973849721475382,0.24935274486860096,-0.025034690450928,0.22591426191763456,0.010286811322234106,0.0003378640100051256,-4.306390057968042e-5,0.07038860552861624,-0.0029170041944517854,1.1861374858912233,0.35914110706495916,9.868657765755105e-5,0.043069636900425874,5.528926211548423e-10,3.684454977168826e-9,-3.225330218866969e-10,1.7496967018132985e-14,1.1513973056600665e-13,0.45240149337323154,0.2003981635276858,1.0021381079249139
0.0181,1.0049395625902762,-0.05024505512547964,0.2530918387073199,0.049738410544512335,0.24935282008038476,-0.025034669106723688,0.22601182545243903,0.010295626869361998,0.0003378656114630698,-4.305378970898912e-5,0.07038853797816291,-0.0029176638857748034,1.1854890210013953,0.3600411577980204,0.00010011250067809446,0.04307152863279046,-4.5133903936044476e-10,3.684429782105273e-9,-3.1977538297952897e-10,-1.3843636279316002e-14,1.1513893643048682e-13,0.452328214980681,0.2007844803260679,1.0021382309599782
0.0182,1.004939822652777,-0.05024503102785939,0.25309187959172724,0.04973832505628964,0.2493528924347819,-0.02503464555385692,0.22610902249488152,0.010304409199701225,0.0003378671881110556,-4.3043673372626126e-5,0.07038847052331124,-0.0029183228323248277,1.1848751410300795,0.36095952058891884,0.00010160286961518552,0.0430734065284632,-1.4433081757551893e-9,3.684302071153082e-9,-3.1627002811720495e-10,-4.4808501835988363e-14,1.151349377117149e-13,0.45224126925481306,0.20124285004171172,1.0021383769426158
0.0183,1.0049400719303248,-0.05024499910730277,0.2530919181902169,0.04973824072543347,0.24935296201730112,-0.02503461986096478,0.2262058543536525,0.010313158432408046,0.00033786874065993276,-4.3033552068505256e-5,0.07038840316343516,-0.0029189810345463816,1.184295833818097,0.3618946189181792,0.00010315412656108062,0.043075268480145146,-2.421850827167885e-9,3.6840744489960946e-9,-3.1205006207176533e-10,-7.536085735734036e-14,1.1512781585227404e-13,0.45214180256521314,0.20176722912054582,1.0021385439480612
0.0184,1.004940310756843,-0.05024495960637053,0.2530919545738568,0.04973815752729157,0.2493530289134513,-0.025034592096684363,0.22630232233744282,0.010321874686638725,0.00033787026982055104,-4.30234262945403e-5,0.07038833589790865,-0.0029196384928839862,1.18375108720627,0.362844876266326,0.0001047627136080362,0.04307711238053735,-3.385803032736991e-9,3.68374952031815e-9,-3.071485896152502e-10,-1.0546393054882705e-13,1.1511765229474735e-13,0.4520309612814665,0.20235157400849865,1.0021387300515499
0.0185,1.0049405394662565,-0.05024491276762344,0.25309198881371464,0.04973807543721168,0.24935309320874136,-0.02503456232965277,0.22639842775494315,0.010330558081549514,0.0003378717763037604,-4.301329654864509e-5,0.0703882687261057,-0.0029202952077821637,1.1832408890354202,0.3638087161138843,0.00010642507284830866,0.0430789361223409,-4.334000831600964e-9,3.6833298898030897e-9,-3.015987155197003e-10,-1.3508094911590357e-13,1.15104528481718e-13,0.45190989177315877,0.2029898411514989,1.0021389333283175
0.0186,1.0049407583924885,-0.05024485883362229,0.25309202098085837,0.049737994430541534,0.24935315498868002,-0.02503453062850709,0.22649417191484417,0.010339208736296675,0.0003378732608204104,-4.300316332873343e-5,0.07038820164740027,-0.0029209511796854364,1.1827652271463698,0.36478456194137876,0.00010813764637415438,0.04308073759825684,-5.265280262898264e-9,3.682818162134753e-9,-2.9543354455715573e-10,-1.6417514076402502e-13,1.1508852585576906e-13,0.45177974040987506,0.203675986995475,1.0021391518535996
0.0187,1.0049409678694634,-0.05024479804692783,0.25309205114635575,0.04973791448262888,0.2493532143387762,-0.02503449706188442,0.22658955612583664,0.01034782677003647,0.000337874724081351,-4.299302713271915e-5,0.07038813466116633,-0.002921606409038327,1.1823240893799405,0.36577083722933396,0.0001098968762778298,0.04308251470098624,-6.178477365767384e-9,3.682216941996981e-9,-2.886861814996567e-10,-1.9270973319864768e-13,1.150697258594837e-13,0.4516416535612009,0.2044039679863556,1.002139383702631
0.0188,1.0049411682311056,-0.05024473065010085,0.2530920793812747,0.04973783556882145,0.24935327134453872,-0.025034461698421853,0.22668458169661115,0.01035641230192515,0.00033787616679743185,-4.298288845851605e-5,0.07038806776677786,-0.0029222608962853566,1.1819174635769543,0.3667659654582748,0.00011169920465159124,0.04308426532323014,-7.072428179346714e-9,3.681528834073613e-9,-2.813897311192441e-10,-2.206479541252244e-13,1.15048209935445e-13,0.45149677759672163,0.20516774057006912,1.0021396269506477
0.0189,1.0049413598113381,-0.05024465688570212,0.253092105756683,0.049737757664466996,0.2493533260914764,-0.025034424606756485,0.2267792499358585,0.010364965451118981,0.0003378775896795028,-4.297274780403794e-5,0.07038800096360882,-0.002922914641871049,1.181545337578233,0.36776837010872593,0.0001135410735876951,0.04308598735768963,-7.945968742774747e-9,3.6807564430484892e-9,-2.735772981879581e-10,-2.479530312492116e-13,1.1502405952623614e-13,0.4513462588860225,0.20596126119254413,1.0021398796728849
0.019,1.004941542944086,-0.05024457699629241,0.25309213034364847,0.049737680744913235,0.2493533786650981,-0.025034385855525407,0.22687356215226934,0.010373486336774219,0.00033787899343841373,-4.296260566719864e-5,0.07038793425103321,-0.002923567646239924,1.1812076992245983,0.36877647466121216,0.00011541892517839785,0.043087678697065764,-8.797935095189944e-9,3.679902373605451e-9,-2.65281987477839e-10,-2.7458819227606423e-13,1.1499735607444023e-13,0.451191243798689,0.20677848629970924,1.002140139944578
0.0191,1.0049417179632727,-0.050244491224432496,0.2530921532132391,0.049737604785507934,0.24935342915091271,-0.025034345513365718,0.22696751965453443,0.010381975078047124,0.0003378803787850144,-4.2952462545911964e-5,0.07038786762842496,-0.002924219909836507,1.1809045363568726,0.3697887025962582,0.00011732920151595586,0.0430893372340596,-9.627163275730762e-9,3.678969230428338e-9,-2.565369037609273e-10,-3.0051666491123745e-13,1.149681810226404e-13,0.4510328787043066,0.20761337233749297,1.0021404058409622
0.0192,1.0049418852028222,-0.05024439981268314,0.2530921744365225,0.049737529761598814,0.249353477634429,-0.025034303648914513,0.2270611237513444,0.010390431794093952,0.00033788174643015445,-4.2942318938091726e-5,0.07038780109515808,-0.002924871433105317,1.1806358368158774,0.37080347739438874,0.00011926834469262549,0.0430909608613722,-1.0432489323535658e-8,3.67795961820099e-9,-2.4737515180926334e-10,-3.257016768601864e-13,1.1493661581341977e-13,0.4508723099724604,0.20845987575182381,1.002140675437273
0.0193,1.0049420449966588,-0.050244303003605134,0.25309219408456674,0.04973745564853363,0.24935352420115584,-0.025034260330808876,0.22715437575138997,0.010398856604070965,0.00033788309708468386,-4.293217534165174e-5,0.07038773465060652,-0.002925522216490878,1.1804015884424348,0.3718192225361287,0.00012123279680066323,0.043092547471704615,-1.1212749277743123e-8,3.6768761416072483e-9,-2.3782983639488706e-10,-3.501064558283671e-13,1.149027418893615e-13,0.450710683972736,0.20931195298863037,1.002140946808746
0.0194,1.0049421976787063,-0.05024420103975923,0.2530922122284395,0.049737382421660106,0.2493535689366021,-0.025034215627685916,0.2272472769633619,0.010407249627134421,0.00033788443145945225,-4.2922032254505815e-5,0.07038766829414426,-0.0029261722604377116,1.1802017790773667,0.37283436150200255,0.00012321899993232536,0.04309409495775793,-1.1966779177491553e-8,3.6757214053309526e-9,-2.2793406228983963e-10,-3.736942295212328e-13,1.1486664069304868e-13,0.4505491470747187,0.21016356049384116,1.0021412180306164
0.0195,1.0049423435828888,-0.05024409416370622,0.2530922289392087,0.04973731005632599,0.24935361192627656,-0.025034169608182714,0.22733982869595076,0.010415610982440577,0.0003378857502653095,-4.291189017456777e-5,0.07038760202514527,-0.00292682156539034,1.1800363965614948,0.37384731777253516,0.00012522339617986833,0.04309560121223318,-1.269341506191944e-8,3.674498014055943e-9,-2.1772093426616106e-10,-3.9642822564423965e-13,1.1482839366706445e-13,0.45038884564799386,0.2110086547133847,1.0021414871781198
0.0196,1.0049424830431304,-0.05024398261800686,0.2530922442879421,0.04973723852787903,0.2493536532556881,-0.02503412234093638,0.22743203225784742,0.010423940789145695,0.0003378870542131054,-4.290174959975141e-5,0.07038753584298352,-0.002927470131793285,1.1799054287356412,0.37485651482825133,0.00012724242763554857,0.04309706412783145,-1.3391492970165244e-8,3.6732085724660603e-9,-2.0722355709589168e-10,-4.182716719028428e-13,1.1478808225399194e-13,0.4502309260621469,0.21184119209318958,1.002141752326491
0.0197,1.0049426163933548,-0.05024386664522193,0.25309225834570764,0.04973716781166694,0.2493536930103456,-0.025034073894583994,0.22752388895774248,0.01043223916640603,0.0003378883440136898,-4.2891611027970564e-5,0.07038746974703299,-0.00292811796009107,1.1798088634406279,0.37586037614967577,0.00012927253639162238,0.043098481597253796,-1.405984894136742e-8,3.6718556852451444e-9,-1.9647503555107192e-10,-4.3918779600249723e-13,1.147457878964143e-13,0.4500765346867631,0.2126551290791843,1.0021420115509663
0.0198,1.0049427439674863,-0.0502437464879122,0.2530922711835731,0.04973709788303749,0.24935373127575783,-0.025034024337762653,0.22761540010432663,0.010440506233377844,0.00033788962037791236,-4.2881474957139026e-5,0.07038740373666763,-0.0029287650507282153,1.1797466885172765,0.3768573252173332,0.00013131016454034632,0.04309985151320126,-1.4697319014664446e-8,3.670441957077035e-9,-1.8550847440374184e-10,-4.591398256486587e-13,1.1470159203691462e-13,0.4499268178914279,0.21344442211729742,1.0021422629267807
0.0199,1.0049428660994488,-0.05024362238863845,0.2530922828726064,0.049737028717338407,0.24935376813743365,-0.025033973739109452,0.2277065670062906,0.010448742109217394,0.00033789088401662296,-4.2871341885170636e-5,0.07038733781126143,-0.002929411404149245,1.179718891806409,0.37784578551174836,0.00013335175417397664,0.043101171768374934,-1.5302739229194745e-8,3.6689699926455736e-9,-1.7435697842594247e-10,-4.780909885467813e-13,1.1465557611807605e-13,0.4497829220457267,0.21420302765345753,1.0021425045291692
0.02,1.0049429831231664,-0.05024349458996144,0.25309229348387524,0.04973696028991743,0.24935380368088195,-0.025033922167261493,0.2277973909723251,0.01045694691308094,0.0003378921356406713,-4.2861212309979176e-5,0.07038727197018838,-0.0029300570207986794,1.1797254611488472,0.37882418051344596,0.00013539374738476975,0.04310244025547586,-1.587494562409679e-8,3.6674423966346e-9,-1.6305365238971388e-10,-4.960045124023206e-13,1.1460782158248173e-13,0.44964599351924484,0.21492490213359308,1.0021427344333678
0.0201,1.0049430953725629,-0.05024336333444196,0.25309230308844755,0.049736892576122294,0.24935383799161154,-0.025033869690855866,0.22788787331112084,0.01046512076412474,0.0003378933759609073,-4.2851086729478485e-5,0.0703872062128224,-0.0029307019011210428,1.1797663843854134,0.37979093370295075,0.00013743258626498209,0.043103654867205105,-1.6412774238509043e-8,3.6658617737279535e-9,-1.5163160106709646e-10,-5.128436249207317e-13,1.1455840987271477e-13,0.4495171786815677,0.2156040020036327,1.0021429507146113
0.0202,1.0049432031815626,-0.05024322886464077,0.2530923117573912,0.04973682555130076,0.24935387115513125,-0.025033816378529656,0.2279780153313685,0.010473263781505055,0.0003378946056881806,-4.2840965641582364e-5,0.07038714053853752,-0.002931346045560855,1.179841649356929,0.38074446856078753,0.00013946471290687007,0.04310481349626373,-1.6915061111569968e-8,3.6642307286094763e-9,-1.401239292301305e-10,-5.285715538074698e-13,1.1450742243135834e-13,0.4493976239022806,0.21623428370950487,1.0021431514481358
0.0203,1.0049433068840894,-0.05024309142311865,0.25309231956177397,0.04973675919080054,0.24935390325694992,-0.025033762298919973,0.22806781834175877,0.010481376084378139,0.0003378958255333412,-4.2830849544204625e-5,0.07038707494670768,-0.0029319894545626396,1.1799512439042164,0.38168320856748106,0.00014148656940269009,0.04310591403535279,-1.7380642282418017e-8,3.662551865963007e-9,-1.285637416508565e-10,-5.431515267679899e-13,1.144549407009955e-13,0.44928847555096896,0.21680970369713815,1.0021433347091762
0.0204,1.0049434068140672,-0.050242951252436364,0.25309232657266373,0.049736693469969395,0.24935393438257644,-0.0250337075206639,0.2281572836509824,0.010489457791900258,0.0003378970362072386,-4.282073893525909e-5,0.07038700943670685,-0.002932632128570919,1.1800951558680972,0.382605577203556,0.00014349459784469858,0.043106954377173365,-1.7808353790191663e-8,3.6608277904723862e-9,-1.169841431013144e-10,-5.565467715077478e-13,1.1440104612420942e-13,0.4491908799972182,0.21732421841246113,1.002143498572968
0.0205,1.0049435033054201,-0.05024280859515469,0.2530923328611283,0.04973662836415506,0.24935396461751957,-0.02503365211239854,0.22824641256773004,0.010497509023227663,0.00033789823842072283,-4.281063431265957e-5,0.07038694400790901,-0.0029332740680302143,1.1802733730893933,0.383509997949537,0.0001454852403251518,0.0431079324144265,-1.8197031674029337e-8,3.6590611068214544e-9,-1.0541823835354532e-10,-5.687205157321977e-13,1.1434582014358322e-13,0.44910598361061355,0.2177717843014023,1.0021436411147466
0.0206,1.0049435966920721,-0.0502426636938344,0.2530923384982356,0.04973656384870526,0.24935399404728825,-0.025033596142760975,0.22833520640069238,0.010505529897516618,0.0003378994328846436,-4.280053617431988e-5,0.07038687865968814,-0.0029339152733850486,1.1804858834089265,0.384394894285949,0.00014745493893630627,0.043108846039813256,-1.8545511973069513e-8,3.657254419694052e-9,-9.389913217958933e-11,-5.796359871467948e-13,1.1428934420170005e-13,0.4490349327607405,0.2181463578098902,1.0021437604097476
0.0207,1.0049436873079474,-0.05024251679103628,0.2530923435550534,0.04973649989896776,0.24935402275739127,-0.025033539680388312,0.2284236664585602,0.01051352053392338,0.0003379006203098507,-4.279044501815383e-5,0.0703868133914182,-0.0029345557450799436,1.180732674667519,0.3852586896933166,0.0001494001357704183,0.04310969314603471,-1.885263072645065e-8,3.6554103337740193e-9,-8.245992935148677e-11,-5.892564134569947e-13,1.1423169974114299e-13,0.44897887381718443,0.2184418953838534,1.0021438545332062
0.0208,1.0049437754869697,-0.05024236812932108,0.25309234810264947,0.049736436490290276,0.24935405083333745,-0.025033482793917643,0.22851179405002411,0.010521481051604208,0.00033790180140719385,-4.278036134207523e-5,0.07038674820247316,-0.0029351954835594215,1.1810137347059926,0.3860998076521647,0.00015131727291974435,0.04311047162579191,-1.9117223973311206e-8,3.6535314537451967e-9,-7.113373464127797e-11,-5.975450223682524e-13,1.1417296820449522e-13,0.4489389531495307,0.2186523534692204,1.0021439215603578
0.0209,1.004943861563063,-0.05024221795124958,0.2530923522120918,0.04973637359802057,0.24935407836063567,-0.025033425551986052,0.22859959048377487,0.01052941156971536,0.00033790297688752303,-4.27702856439979e-5,0.07038668309222701,-0.0029358344892680046,1.1813290513651689,0.38691667164301785,0.00015320279247654084,0.04311117937178592,-1.9338127752789638e-8,3.6516203842914237e-9,-5.995365282100343e-11,-6.044650415860227e-13,1.1411323103433985e-13,0.4489163171273646,0.21877168851191983,1.0021439595664379
0.021,1.0049439458362543,-0.05024206647823186,0.2530923559473512,0.049736311199317505,0.24935410541608077,-0.025033368017178696,0.2286870570745954,0.010537312207936453,0.0003379041473896601,-4.276021837739931e-5,0.07038661806010821,-0.0029364727626900672,1.1816784078109757,0.3877075273550087,0.0001550526073516579,0.04311181427045687,-1.9514493295289463e-8,3.6496804146626237e-9,-4.893590068539785e-11,-6.099902790526297e-13,1.1405259106802508e-13,0.44891023538152514,0.21879766848897575,1.0021439682065025
0.0211,1.004944027948967,-0.050241913515370065,0.25309235923457374,0.04973624930742911,0.24935413190747222,-0.025033310133026804,0.22877419519842532,0.010545183090915053,0.0003379053121551038,-4.2750159120866435e-5,0.07038655310660356,-0.0029371103050794493,1.1820577637720973,0.3884680196070032,0.00015685436053751716,0.04311237505572495,-1.9651458677946753e-8,3.6477264658494368e-9,-3.7807604620130316e-11,-6.142939625944785e-13,1.1399151465570305e-13,0.4488878424611206,0.21879518659518443,1.0021439746673582
0.0212,1.0049441077519854,-0.050241758983659825,0.2530923620431865,0.04973618792671771,0.24935415779629652,-0.025033251876379174,0.22886100605940898,0.010553024327867734,0.0003379064708680645,-4.274010769587649e-5,0.07038648823186683,-0.0029377471174364504,1.182464683783075,0.3891968841983863,0.00015860364975925513,0.04311286278251267,-1.9751923627282345e-8,3.645765367396006e-9,-2.649046285531663e-11,-6.174705451796644e-13,1.139302152314894e-13,0.44883787459496577,0.21878964841461185,1.002143989084199
0.0213,1.0049441853012233,-0.0502416029301748,0.2530923643855169,0.04973612705089035,0.24935418309678928,-0.02503319326018115,0.2289474908065987,0.010560836023187078,0.0003379076236486231,-4.27300641887085e-5,0.07038642343572217,-0.0029383832005190373,1.182898017997975,0.38989420388999046,0.00016029991292587845,0.04311327885326979,-1.981683967277097e-8,3.64379927937774e-9,-1.5020683743962802e-11,-6.195485897309091e-13,1.138687602898619e-13,0.44876179054523063,0.21878121562988578,1.00214401103614
0.0214,1.0049442606525951,-0.050241445401988764,0.2530923662738926,0.04973606667365408,0.24935420782318635,-0.025033134297378103,0.22903365058904676,0.010568618281265662,0.0003379087706168604,-4.272002868564153e-5,0.07038635871799379,-0.0029390185550851795,1.1833566165708655,0.39056006144264854,0.00016194258794639395,0.04311362467044609,-1.984715834388735e-8,3.64183036187005e-9,-3.4344756390748586e-12,-6.205566591709352e-13,1.138072173252984e-13,0.44866104907408527,0.21877004992363425,1.0021440401022954
0.0215,1.004944333862015,-0.05024128644617537,0.2530923677206411,0.04973600678871597,0.24935423198972337,-0.025033075000915377,0.22911948655580539,0.01057637120649607,0.0003379099118928573,-4.271000127295462e-5,0.07038629407850583,-0.0029396531818928475,1.1838393296558132,0.39119453961719325,0.00016353111272980836,0.04311390163649135,-1.9843831170106217e-8,3.639860774948346e-9,8.23195310634121e-12,-6.205233164224647e-13,1.1374565383227664e-13,0.4485371089436997,0.21875631297848502,1.00214407586178
0.0216,1.0049444049853973,-0.05024112610980838,0.25309236873809005,0.049735947389783076,0.24935425561063615,-0.02503301538373835,0.2292049998559268,0.01058409490327088,0.00033791104759669474,-4.269998203692683e-5,0.07038622951708248,-0.00294028708170001,1.1843450074068862,0.3917977211744573,0.0001650649251851285,0.043114111153855356,-1.9807809680902307e-8,3.637892678688038e-9,1.994239413927979e-11,-6.194771244082198e-13,1.1368413730527442e-13,0.448391428916244,0.21874016647706598,1.0021441178937087
0.0217,1.004944474078656,-0.050240964439961476,0.253092369338567,0.04973588847056245,0.2493542787001603,-0.025032955458792357,0.22929019163846318,0.010591789475982674,0.0003379121778484533,-4.268997106383719e-5,0.07038616503354793,-0.002940920255264635,1.1848724999781513,0.3923696888752733,0.00016654346322136096,0.043114254624987865,-1.9740045405750336e-8,3.6359282331645354e-9,3.166063910673407e-11,-6.174466460509229e-13,1.1362273523876947e-13,0.44822546775388816,0.21872177210200502,1.0021441657771957
0.0218,1.004944541197705,-0.05024080148370838,0.2530923695343995,0.04973583002476116,0.24935430127253164,-0.02503289523902277,0.2293750630524668,0.010599455029024034,0.0003379133027682141,-4.2679968439964746e-5,0.07038610062772635,-0.002941552703344693,1.1854206575236754,0.39291052548047406,0.00016796616474751256,0.043114333452338664,-1.9641489874125045e-8,3.6339695984532487e-9,4.3350479655698436e-11,-6.14460444273296e-13,1.1356151512723966e-13,0.4480406842188023,0.21870129153593001,1.0021442190913559
0.0219,1.004944606398459,-0.050240637288122815,0.25309236933791524,0.04973577204608627,0.24935432334198585,-0.025032834737374943,0.22945961524698996,0.01060709166678754,0.00033791442247605797,-4.266997425158858e-5,0.07038603629944191,-0.0029421844266981534,1.185988330197527,0.39342031375089226,0.0001693324676725901,0.04311434903835754,-1.9513094615501157e-8,3.6320189346295876e-9,5.497570743316688e-11,-6.105470819980615e-13,1.1350054446516275e-13,0.44783853707315646,0.21867888646146882,1.002144277415304
0.022,1.0049446697368318,-0.050240471900278486,0.2530923687614417,0.04973571452824483,0.24935434492275868,-0.025032773966794236,0.22954384937108485,0.010614699493665773,0.0003379155370920657,-4.265998858498771e-5,0.07038597204851879,-0.002942815426082985,1.1865743681537724,0.39389913644736063,0.0001706418099056003,0.04311430278549427,-1.935581115935341e-8,3.630078401768963e-9,6.650011408613339e-11,-6.057351221479412e-13,1.1343989074701649e-13,0.4476204850791206,0.21865471856124935,1.002144340328155
0.0221,1.0049447312687378,-0.0502403053672491,0.2530923678173065,0.049735657464943905,0.24935436602908584,-0.025032712940226003,0.2296277665738037,0.010622278614051316,0.0003379166467363181,-4.265001152644118e-5,0.07038590787478116,-0.0029434457022571568,1.1871776215464793,0.3943470763307118,0.00017189362935554994,0.043114196096198605,-1.9170591035156518e-8,3.6281501599467834e-9,7.788749126159237e-11,-6.000531276456577e-13,1.1337962146727866e-13,0.44738798699886495,0.2186289495178994,1.0021444074090229
0.0222,1.004944791050091,-0.05024013773610838,0.2530923665178372,0.04973560084989056,0.24935438667520304,-0.025032651670615604,0.22971136800419878,0.010629829132336748,0.00033791775152889616,-4.264004316222807e-5,0.07038584377805322,-0.002944075255978639,1.1877969405297153,0.3947642161617786,0.00017308736393144568,0.04311403037292036,-1.895838577238523e-8,3.6262363692384606e-9,8.910163060653704e-11,-5.935296614139331e-13,1.133198041204271e-13,0.4471425015945595,0.21860174101404695,1.0021444782370228
0.0223,1.004944849136806,-0.05023996905393003,0.2530923648753614,0.04973554467679183,0.24935440687534607,-0.025032590170908395,0.2297946548113223,0.010637351152914648,0.00033791885158988063,-4.26300835786274e-5,0.07038577975815911,-0.0029447040880054,1.1884311752575472,0.3951506387013937,0.00017422245154229433,0.04311380701810928,-1.8720146900514265e-8,3.6243391897194028e-9,1.001063237679617e-10,-5.861932863754897e-13,1.1326050620093956e-13,0.4468854876283742,0.21857325473231978,1.0021445523912693
0.0224,1.0049449055847963,-0.05023979936778777,0.25309236290220666,0.04973548893935481,0.2493544266437506,-0.025032528454049737,0.22987762814422655,0.010644844780177598,0.00033791994703935243,-4.2620132861918226e-5,0.07038571581492302,-0.0029453321990954087,1.1890791758840427,0.3955064267103897,0.00017529833009710265,0.04311352743421516,-1.845682594901835e-8,3.6224607814650213e-9,1.1086536239286044e-10,-5.780725654530495e-13,1.1320179520329381e-13,0.44661840386247925,0.21854365235534579,1.0021446294508767
0.0225,1.0049449604499767,-0.05023962872475531,0.2530923606107006,0.049735433631286526,0.24935444599465237,-0.025032466532984996,0.22996028915196368,0.010652310118518181,0.00033792103799739243,-4.261019109837961e-5,0.07038565194816915,-0.0029459595900066357,1.189739792563269,0.39583166294959954,0.00017631443750487738,0.04311319302368779,-1.8169374447372222e-8,3.6206033045507258e-9,1.213425381282272e-10,-5.69196061569335e-13,1.1314373862196766e-13,0.4463427090590446,0.21851309556575285,1.0021447089949604
0.0226,1.0049450137882612,-0.05023945717190637,0.25309235801317076,0.049735378746294065,0.2493544649422871,-0.025032404420659515,0.23004263898358598,0.010659747272328978,0.0003379221245840815,-4.2600258374290576e-5,0.07038558815772163,-0.0029465862614970494,1.1904118754492934,0.39612643017985566,0.0001772702116746253,0.04311280518897693,-1.7858743925050606e-8,3.6187689190519266e-9,1.31501642621056e-10,-5.595923376470681e-13,1.130864039514389e-13,0.4460598619802404,0.21848174604616885,1.0021447906026344
0.0227,1.0049450656555636,-0.05023928475631465,0.25309235512194467,0.04973532427808446,0.24935448350089048,-0.025032342130018655,0.2301246787881457,0.010667156346002566,0.00033792320691950026,-4.259033477593018e-5,0.07038552444340467,-0.0029472122143246187,1.191094274696183,0.39639081116199093,0.00017816509051535315,0.04311236533253235,-1.7525885911528217e-8,3.6169597850440325e-9,1.4130646751834113e-10,-5.492899566089707e-13,1.1302985868618528e-13,0.4457713213882365,0.21844976547922165,1.0021448738530139
0.0228,1.0049451161077985,-0.05023911152505388,0.2530923519493501,0.0497352702203648,0.24935450168469833,-0.025032279674007778,0.23020640971469505,0.010674537443931528,0.00033792428512372994,-4.258042038957749e-5,0.07038546080504245,-0.002947837449247313,1.1917858404580057,0.39662488865683804,0.0001789985119360676,0.04311187485680385,-1.7171751936279813e-8,3.6151780626024558e-9,1.507208044670759e-10,-5.383174813777658e-13,1.1297417032068461e-13,0.4454785460452032,0.21841731554753913,1.0021449583252129
0.0229,1.0049451652008798,-0.05023893752519776,0.25309234850771445,0.04973521656684213,0.24935451950794632,-0.02503221706557224,0.23028783291228627,0.010681890670508449,0.0003379253593168512,-4.257051530151154e-5,0.07038539724245912,-0.0029484619670231025,1.1924854228888286,0.3968287454252297,0.0001797699138457755,0.0431113351642412,-1.679729352878011e-8,3.613425911802604e-9,1.5970844511425472e-10,-5.267034748761753e-13,1.1291940634941467e-13,0.4451829947133105,0.21838455793374917,1.0021450435983468
0.023,1.004945212990722,-0.05023876280382,0.2530923448093654,0.0497351633112235,0.24935453698487017,-0.025032154317657398,0.23036894952997164,0.010689216130125903,0.00033792642961894486,-4.256061959801136e-5,0.07038533375547887,-0.002949085768409955,1.1931918721427186,0.3970024642279985,0.00018047873415348356,0.043110747657294154,-1.640346221850383e-8,3.611705492719889e-9,1.6823318110687147e-10,-5.144765000269213e-13,1.1286563426685325e-13,0.4448861261547283,0.21835165432047962,1.0021451292515295
0.0231,1.004945259533239,-0.050238587407994334,0.25309234086663035,0.04973511044721598,0.2493545541297056,-0.02503209144320861,0.23044976071680334,0.010696513927176472,0.00033792749615009184,-4.255073336535602e-5,0.07038527034392589,-0.0029497088541658415,1.1939040383737438,0.39714612782597736,0.0001811244107681985,0.043110113738412524,-1.599120953492572e-8,3.6100189654297197e-9,1.7625880409192021e-10,-5.01665119752726e-13,1.1281292156747812e-13,0.4445893991316268,0.21831876639035835,1.0021452148638763
0.0232,1.0049453048843453,-0.05023841138479446,0.25309233669183717,0.04973505796852662,0.24935457095668837,-0.025032028455171242,0.23053026762183365,0.010703784166052742,0.00033792855903037297,-4.254085668982458e-5,0.07038520700762432,-0.0029503312250487293,1.1946207717359711,0.39725981897999885,0.0001817063815989271,0.04310943481004607,-1.5561487007520494e-8,3.6083684900075064e-9,1.8374910571639495e-10,-4.882978969763117e-13,1.1276133574576706e-13,0.444294272406176,0.21828605582601324,1.0021453000145017
0.0233,1.004945349099955,-0.05023823478129408,0.2530923322973132,0.049735005868862495,0.24935458748005418,-0.02503196536649064,0.23061047139411478,0.01071102695114729,0.00033792961837986917,-4.253098965769606e-5,0.07038514374639837,-0.002950952881816589,1.1953409223834677,0.3973436204508957,0.00018222408455467618,0.04310871227464458,-1.511524616576287e-8,3.60675622652866e-9,1.9066787762728987e-10,-4.744033946204e-13,1.1271094429619788e-13,0.444002204740546,0.2182536843100722,1.00214538428252
0.0234,1.0049453922359817,-0.05023805764456693,0.25309232769538614,0.04973495414193066,0.24935460371403875,-0.02503190219011217,0.230690373182699,0.010718242386852699,0.00033793067431866125,-4.2521132355249524e-5,0.0703850805600722,-0.0029515738252273893,1.196063340470301,0.3973976149995007,0.0001826769575444524,0.04310794753465781,-1.4653438539127613e-8,3.6051843350685887e-9,1.9697891147159847e-10,-4.600101756077143e-13,1.1266181471324836e-13,0.4437146548969068,0.21822181352516304,1.0021454672470465
0.0235,1.0049454343483402,-0.05023788002168671,0.25309232289838357,0.04973490278143816,0.24935461967287786,-0.02503183893898119,0.23076997413663852,0.010725430577561547,0.0003379317269668301,-4.2511284868764015e-5,0.07038501744847,-0.002952194056039099,1.1967868761505385,0.39742188538664647,0.0001830644384772625,0.04310714199253556,-1.4177015657089427e-8,3.6036549757027044e-9,2.0264599889631505e-10,-4.451468028609759e-13,1.1261401449139627e-13,0.44343308163742845,0.21819060515391367,1.0021455484871953
0.0236,1.0049454754929443,-0.050237701959727134,0.253092317918633,0.049734851781092076,0.24935463537080718,-0.02503177562604305,0.2308492754049856,0.010732591627666415,0.0003379327764444565,-4.2501447284518585e-5,0.07038495441141593,-0.002952813575009689,1.1975103795782474,0.39741651437316566,0.0001833859652621133,0.043106297050727604,-1.3686929049123055e-8,3.6021703085064163e-9,2.0763293154843352e-10,-4.298418393029075e-13,1.1256761112511939e-13,0.44315894372428116,0.21816022087895198,1.0021456275820815
0.0237,1.0049455157257086,-0.05023752350576192,0.25309231276846206,0.04973480113459945,0.2493546508220624,-0.02503171226424311,0.23092827813679245,0.010739725641559889,0.0003379338228716214,-4.249161968879228e-5,0.07038489144873418,-0.0029534323828971274,1.1982327009074951,0.39738158471989116,0.00018364097580801149,0.04310541411168371,-1.3184130244703217e-8,3.600732493555134e-9,2.1190350107494795e-10,-4.14123847856231e-13,1.1252267210889552e-13,0.44289369991963473,0.21813082238290582,1.0021457041108193
0.0238,1.004945555102547,-0.05023734470686478,0.25309230746019834,0.049734750835667356,0.24935466604087936,-0.02503164886652674,0.23100698348111132,0.010746832723634544,0.0003379348663684056,-4.248180216786415e-5,0.0703848285602489,-0.002954050480459383,1.1989526902923489,0.39731717918765547,0.00018382890802396386,0.04310449457785366,-1.2669570773304624e-8,3.5993436909242682e-9,2.154214991228524e-10,-3.98021391443668e-13,1.1247926493720242e-13,0.4426388089856593,0.21810257134840305,1.0021457776525236
0.0239,1.004945593679374,-0.05023716561010942,0.2530923020061694,0.04973470087800284,0.24935468104149366,-0.02503158544583928,0.23108539258699448,0.010753912978282962,0.00033793590705489,-4.247199480801325e-5,0.07038476574578431,-0.002954667868454426,1.1996691978868763,0.3972233805372915,0.00018394919981897716,0.043103539851687245,-1.2144202164402047e-8,3.5980060606892283e-9,2.1815071733914062e-10,-3.8156303298794203e-13,1.1243745710451792e-13,0.44239572968452506,0.21807562945807155,1.0021458477863092
0.024,1.0049456315121033,-0.05023698626256957,0.2530922964187028,0.04973465125531297,0.24935469583814113,-0.025031522015126102,0.23116350660349413,0.010760966509897727,0.00033793694505115544,-4.246219769551861e-5,0.07038470300516454,-0.0029552845476402243,1.2003810738451441,0.39710027152963184,0.00018400128910205812,0.043102551335634225,-1.1608975947470197e-8,3.596721762925425e-9,2.2005494737080677e-10,-3.6477733541177463e-13,1.1239731610531977e-13,0.44216592077840194,0.2180501583945392,1.0021459140912905
0.0241,1.0049456686566491,-0.050236806711318915,0.2530922907101262,0.0497346019613048,0.24935471044505744,-0.025031458587332557,0.23124132667966252,0.010767993422871418,0.0003379379804772827,-4.245241091665929e-5,0.0703846403382138,-0.002955900518774749,1.2010871683212203,0.3969479349255092,0.0001839846137822135,0.043101530432144375,-1.1064843651983795e-8,3.595492957708268e-9,2.2109798086484477e-10,-3.47692861637888e-13,1.1235890943408575e-13,0.44195084102946,0.21802631984043386,1.0021459761465825
0.0242,1.0049457051689261,-0.0502366270034312,0.253092284892767,0.0497345529896854,0.24935472487647833,-0.025031395175404002,0.2313188539645519,0.010774993821596615,0.00033793901345335284,-4.244263455771434e-5,0.07038457774475626,-0.002956515782615968,1.2017863314691717,0.39676645348575634,0.00018389861176845002,0.04310047854366749,-1.0512756807417581e-8,3.594321805113167e-9,2.212436094682487e-10,-3.303381745890044e-13,1.1232230458529365e-13,0.4417519491998693,0.2180042754783834,1.0021460335312997
0.0243,1.004945741104848,-0.05023644718598011,0.25309227897895303,0.04973450433416181,0.24935473914663953,-0.0250313317922858,0.2313960896072145,0.010781967810465901,0.0003379400440994465,-4.2432868704962805e-5,0.07038451522461607,-0.002957130339921851,1.2024774134430658,0.396555909971206,0.00018374272096977447,0.04309939707265333,-9.953666943246279e-9,3.5932104652155332e-9,2.2045562482801246e-10,-3.1274183718784594e-13,1.1228756905342128e-13,0.44157070405179993,0.21798418699101574,1.0021460858245568
0.0244,1.0049457765203291,-0.05023626730603938,0.2530922729810117,0.04973445598844111,0.24935475326977677,-0.025031268450923308,0.23147303475670256,0.010788915493871854,0.00033794107253564467,-4.242311344468374e-5,0.07038445277761744,-0.0029577441914503673,1.20315926439697,0.3963163871426908,0.0001835163792951936,0.043098287421551695,-9.3885255889446e-9,3.5921610980907754e-9,2.1869781859113002e-10,-2.9493241235713435e-13,1.122547703329464e-13,0.4414085643474219,0.2179662160609587,1.0021461326054684
0.0245,1.0049458114712835,-0.05023608741068271,0.2530922669112707,0.049734407946230345,0.24935476726012573,-0.02503120516426188,0.2315496905620683,0.01079583697620706,0.00033794209888202815,-4.241336886315618e-5,0.07038439040358453,-0.002958357337959486,1.2038307344849517,0.39604796776104345,0.00018321902465371416,0.04309715099281233,-8.818284273987315e-9,3.591175863814304e-9,2.1593398240459548e-10,-2.769384630195929e-13,1.1222397591834679e-13,0.4412669888489053,0.21795052437084017,1.002146173453149
0.0246,1.0049458460136258,-0.05023590754698382,0.2530922607820575,0.04973436020123659,0.2493547811319222,-0.025031141945246877,0.23162605817236398,0.010802732361864091,0.0003379431232586778,-4.240363504665919e-5,0.07038432810234152,-0.0029589697802071763,1.204490673861078,0.39575073458709675,0.0001828500949543429,0.043095989188885055,-8.243894527849127e-9,3.590256922461529e-9,2.1212790791540277e-10,-2.5878855209794326e-13,1.1219525330410026e-13,0.4411474363184202,0.21793727360328805,1.0021462079467132
0.0247,1.0049458802032696,-0.05023572776201642,0.25309225460569973,0.04973431274716689,0.24935479489940185,-0.02503107880682365,0.23170213873664183,0.010809601755235536,0.00033794414578567446,-4.2393912081471797e-5,0.07038426587371258,-0.0029595815189514076,1.2051379326794165,0.3954247703816833,0.00018240902810608654,0.04309480341221961,-7.666307880004773e-9,3.5894064341078603e-9,2.0724338677054594e-10,-2.4051124251490773e-13,1.1216866998468456e-13,0.44105136551813656,0.21792662544093017,1.0021462356652762
0.0248,1.0049459140961294,-0.05023554810285423,0.25309224839452493,0.04973426557772831,0.24935480857680048,-0.025031015761937572,0.2317779334039541,0.010816445260713974,0.0003379451665830991,-4.238420005387307e-5,0.07038420371752188,-0.002960192554950149,1.2057713610940344,0.3950701579056359,0.00018189526201795186,0.043093595065265784,-7.086475859928981e-9,3.588626558828708e-9,2.0124421061701895e-10,-2.2213509719320839e-13,1.1214429345457749e-13,0.44098023521022456,0.2179187415663944,1.0021462561879524
0.0249,1.0049459477481193,-0.05023536861657094,0.2530922421608608,0.049734218686627904,0.24935482217835372,-0.02503095282353399,0.23185344332335303,0.010823262982691985,0.00033794618577103245,-4.237449905014205e-5,0.07038414163359362,-0.00296080288896137,1.2063898092589989,0.3946869799197872,0.0001813082345989456,0.04309236555047336,-6.5053499970964745e-9,3.587919456699482e-9,1.9409417110181573e-10,-2.036886790555674e-13,1.1212219120825685e-13,0.4409355041568541,0.21791378366230865,1.0021462690938563
0.025,1.0049459812151535,-0.0502351893502403,0.2530922359170348,0.04973417206757274,0.2493548357182974,-0.025030890004558257,0.23192866964389083,0.010830055025562148,0.0003379472034695554,-4.236480915655778e-5,0.07038407962175196,-0.0029614125217430395,1.2069921273283775,0.39427531918496994,0.0001806473837580745,0.04309111627029212,-5.92388182098197e-9,3.587287287795593e-9,1.8575705987193005e-10,-1.8520055102470646e-13,1.1210243074020041e-13,0.4409186311201954,0.21791191341130078,1.0021462739621025
0.0251,1.004946014445274,-0.05023501026756309,0.25309222965210765,0.04973412572260367,0.249354849183346,-0.025030827294383946,0.2320036134706175,0.010836821489628353,0.00033794821956968684,-4.235513028406928e-5,0.07038401768199411,-0.0029620214541944473,1.2075759240757915,0.3938382588038755,0.0001799179760867826,0.0430898539807915,-5.341182061010913e-9,3.5867306266109606e-9,1.7707777959053095e-10,-1.6666819124470497e-13,1.1208503004878141e-13,0.4409220004241791,0.21789013089641796,1.0021462759887994
0.0252,1.004946047316706,-0.0502348312763515,0.2530922233399115,0.04973407965959897,0.24935486254243733,-0.02503076466666467,0.23207827579398282,0.010843562464710646,0.0003379492338141525,-4.23454622266095e-5,0.07038395581443145,-0.002962629687286366,1.2081390333037145,0.39338056763309814,0.00017912915049774026,0.043088587409059416,-4.755530890496023e-9,3.586247264575343e-9,1.6922524507195177e-10,-1.48073063830319e-13,1.1206992019994862e-13,0.44093345926733,0.21781828254092253,1.0021462825793066
0.0253,1.0049460798362857,-0.05023465238260044,0.2530922169819107,0.049734033876781374,0.24935487579734386,-0.025030702122864373,0.23215265760247683,0.010850278040551076,0.0003379502462187523,-4.233580498491167e-5,0.07038389401897055,-0.002963237221808459,1.2086814187632984,0.3929032755288723,0.0001782831597936608,0.043087317955286523,-4.167631197658686e-9,3.5858357733327604e-9,1.6216225178617386e-10,-1.294362874497717e-13,1.1205705658019508e-13,0.44095251808656766,0.2176987814821086,1.0021462935409098
0.0254,1.0049461120116931,-0.05023447359295262,0.2530922105797512,0.049733988372309294,0.249354888950053,-0.02503063966463029,0.23222675988476896,0.010856968306908703,0.0003379512568010756,-4.2326158561072266e-5,0.07038383229551651,-0.002963844058549243,1.209203055865896,0.3924073884148953,0.00017738221142285708,0.04308604697498345,-3.5782009422933785e-9,3.585494733568437e-9,1.5584424093772999e-10,-1.1077923148784562e-13,1.1204639485814216e-13,0.4409787607719484,0.21753423677632677,1.0021463086342843
0.0255,1.0049461438506073,-0.05023429491405072,0.253092204135079,0.049733943144341174,0.24935490200255228,-0.025030577293609666,0.23230058362952882,0.010863633353542596,0.0003379522655787119,-4.2316522957187794e-5,0.07038377064397451,-0.002964450198297237,1.20970392002286,0.39189391221486486,0.00017642851283364197,0.04308477582366085,-2.9879580841945773e-9,3.5852227259676e-9,1.502266537311531e-10,-9.212326532932326e-14,1.1203789070241131e-13,0.44101177121352875,0.21732725747992765,1.0021463276201066
0.0256,1.0049461753607078,-0.05023411635253745,0.25309219764954,0.049733898191035436,0.2493549149568292,-0.025030515011449744,0.232374129825426,0.01087027327021181,0.0003379532725692507,-4.2306898175354754e-5,0.07038370906424975,-0.0029650556418409596,1.2101839866455444,0.3913638528524783,0.00017542427147432827,0.043083505856829366,-2.397620583156739e-9,3.5850183312154744e-9,1.452649313709758e-10,-7.348975835898647e-14,1.1203149978162394e-13,0.44105113330136486,0.21708045264926182,1.0021463502590526
0.0257,1.0049462065496741,-0.05023393791505551,0.25309219112478015,0.04973385351055051,0.24935492781487117,-0.025030452819797763,0.23244739946112994,0.01087688814667541,0.0003379542777902813,-4.229728421766962e-5,0.0703836475562473,-0.002965660389968929,1.210643231145301,0.3908182162514332,0.00017437169479322896,0.04308223842999964,-1.8079063989743807e-9,3.5848801299972874e-9,1.4091451506173136e-10,-5.4900079961619086e-14,1.1202717776440143e-13,0.44109643092551315,0.2167964313406799,1.0021463763117984
0.0258,1.0049462374251854,-0.05023375960824759,0.2530921845624453,0.049733809101044836,0.24935494057866575,-0.025030390720300957,0.23252039352531026,0.01088347807269246,0.0003379552812593933,-4.2287681086228896e-5,0.07038358611987242,-0.002966264443469663,1.211081628933483,0.390258008335427,0.0001732729902386568,0.04308097489868232,-1.21953349144196e-9,3.5848067029982645e-9,1.3713084600795244e-10,-3.637559952200291e-14,1.1202488031936522e-13,0.44114724797602983,0.21647780261053248,1.00214640553902
0.0259,1.004946267994921,-0.0502335814387564,0.2530921779641815,0.049733764960676836,0.24935495325020043,-0.025030328714606576,0.2325931130066365,0.010890043138022014,0.0003379562829941761,-4.227808878312908e-5,0.07038352475503022,-0.0029668678031316816,1.2114991554214436,0.38968423502815724,0.0001721303652589248,0.043079716618388046,-6.332198203539532e-10,3.584796630903631e-9,1.338693654141719e-10,-1.7937686424920508e-14,1.1202456311513669e-13,0.44120316834297135,0.21612717551517016,1.0021464377013933
0.026,1.0049462982665607,-0.05023340341322464,0.25309217133163464,0.04973372108760495,0.24935496583146266,-0.025030266804361864,0.23266555889377818,0.010896583432423142,0.00033795728301221935,-4.2268507310466655e-5,0.07038346346162587,-0.0029674704697435026,1.211895786020535,0.3890979022533215,0.0001709460273023457,0.04307846494462746,-4.9683345504836543e-11,3.584848494398614e-9,1.310855144849226e-10,3.9228994484561383e-16,1.1202618182033729e-13,0.44126377591639415,0.21574715911094358,1.0021464725595945
0.0261,1.0049463282477835,-0.05023322553829499,0.2530921646664507,0.04973367747998761,0.24935497832443992,-0.025030204991214056,0.23273773217540494,0.010903099045654903,0.00033795828133111234,-4.225893667033811e-5,0.07038340223956453,-0.002968072444093645,1.2122714961421113,0.38850001593461714,0.00016972218381723243,0.04307722123291123,5.303579733109326e-10,3.5849608741684385e-9,1.2873473442473732e-10,1.859296020251362e-14,1.1202969210358841e-13,0.44132865458635445,0.21534036245420332,1.0021465098742999
0.0262,1.0049463579462692,-0.05023304782061017,0.25309215797027557,0.049733634135983244,0.24935499073111975,-0.02503014327681039,0.23280963384018621,0.010909590067476358,0.0003379592779684445,-4.224937686483996e-5,0.07038334108875136,-0.0029686737269706263,1.2126262611975243,0.3878915819957417,0.00016846104225189785,0.043075986838749976,1.106186176298836e-9,3.5851323508983313e-9,1.2677246643814907e-10,3.664295496329972e-14,1.1203504963351147e-13,0.4413973882429085,0.21490939460129996,1.002146549406185
0.0263,1.0049463873696969,-0.05023287026681288,0.25309215124475515,0.049733591053750296,0.24935500305348965,-0.025030081662798118,0.23288126487679162,0.010916056587646569,0.00033796027294180555,-4.223982789606869e-5,0.07038328000909154,-0.0029692743191629656,1.2129600565981278,0.3872736063603927,0.00016716481005465484,0.043074763117654354,1.6770833036644194e-9,3.585361505273518e-9,1.2515415172969063e-10,5.452090484242199e-14,1.1204221007872788e-13,0.4414695607761128,0.21445686460858415,1.0021465909159264
0.0264,1.004946416525746,-0.05023269288354581,0.25309214449153555,0.04973354823144718,0.24935501529353699,-0.02503002015082447,0.2329526262738907,0.0109224986959246,0.00033796126626878476,-4.223028976612077e-5,0.0703832190004902,-0.0029698742214591812,1.213272857755274,0.38664709495226773,0.00016583569467381625,0.043073551425135,2.242331395613201e-9,3.5856469179792245e-9,1.2383523150389488e-10,7.220544045509794e-14,1.1205112910785904e-13,0.4415447560760236,0.21398538153240645,1.0021466341641998
0.0265,1.0049464454220958,-0.050232515677451656,0.25309213771226247,0.04973350566723232,0.24935502745324936,-0.025029958742536693,0.23302371902015298,0.010928916482069508,0.0003379622579669715,-4.222076247709272e-5,0.07038315806285252,-0.002970473434647792,1.213564640080316,0.38601305369506406,0.00016447590355769497,0.043072353116702565,2.8012124923507106e-9,3.5859871697006768e-9,1.227711469652946e-10,8.967519241654509e-14,1.1206176238952638e-13,0.4416225580326973,0.21349755442911747,1.002146678911681
0.0266,1.0049464740664262,-0.05023233865517312,0.253092130908582,0.04973346335926418,0.24935503953461427,-0.025029897439582033,0.23309454410424807,0.01093531003584036,0.0003379632480539555,-4.221124603108103e-5,0.07038309719608368,-0.0029710719595173163,1.213835378984607,0.3853724885124794,0.00016308764415460384,0.0430711695478677,3.3530086340824677e-9,3.5863808411231018e-9,1.2191733931842274e-10,1.0690879134198093e-13,1.1207406559235129e-13,0.4417025505361902,0.21299599235506783,1.0021467249190468
0.0267,1.0049465024664161,-0.05023216182335291,0.2530921240821401,0.04973342130570117,0.24935505153961907,-0.02502983624360772,0.23316510251484543,0.010941679446996219,0.0003379642365473261,-4.2201740430182185e-5,0.0703830364000888,-0.002971669796856272,1.2140850498794997,0.3847264053282111,0.00016167312391285573,0.04307000207414104,3.897001861014013e-9,3.5868265129317242e-9,1.2122924976781208e-10,1.2388486784662348e-13,1.120879943849552e-13,0.4417843174765586,0.2124833043666081,1.0021467719469725
0.0268,1.0049465306297454,-0.05023198518863372,0.2530921172345826,0.049733379504701726,0.2493550634702514,-0.025029775156261005,0.23323539524061468,0.01094802480529614,0.00033796522346467273,-4.219224567649268e-5,0.07038297567477306,-0.002972266947453178,1.214313628176347,0.38407581006595676,0.00016023455028076357,0.043068852051033224,4.432474213350835e-9,3.58732276581177e-9,1.2066231951799554e-10,1.4058205254568914e-13,1.121035044359595e-13,0.44186744274385886,0.21196209952008893,1.0021468197561345
0.0269,1.0049465585640929,-0.05023180875765824,0.2530921103675556,0.04973333795442428,0.24935507532849865,-0.025029714179189123,0.23330542327022535,0.010954346200499192,0.00033796620882358487,-4.218276177210901e-5,0.07038291502004163,-0.0029728634120965536,1.214521089286502,0.3834217086494139,0.00015877413070664015,0.04306772083405492,4.958707731298474e-9,3.5878681804484664e-9,1.20171989773506e-10,1.5697897605439592e-13,1.1212055141398563e-13,0.44195151022814744,0.21143498687186088,1.002146868107209
0.027,1.0049465862771385,-0.050231632537069186,0.2530921034827048,0.04973329665302726,0.2493550871163484,-0.02502965331403932,0.233375187592347,0.010960643722364431,0.0003379671926416521,-4.217328871912767e-5,0.07038285443579967,-0.002973459191574916,1.2147074086213174,0.3827651070022799,0.00015729407263879842,0.043066609778716756,5.474984455062452e-9,3.5884613375270385e-9,1.1971370173887622e-10,1.7305426898796131e-13,1.1213909098765498e-13,0.44203610381948055,0.21090457547827457,1.0021469167608719
0.0271,1.0049466137765612,-0.05023145653350924,0.2530920965816763,0.0497332555986691,0.24935509883578802,-0.02502959256245883,0.23344468919564915,0.01096691746065092,0.00033796817493646366,-4.216382651964515e-5,0.07038279392195232,-0.002974054286676784,1.214872561592146,0.38210701104825234,0.0001557965835255512,0.04306552024052937,5.980586424848295e-9,3.5891008177327123e-9,1.1924289661863914e-10,1.8878656196160284e-13,1.1215907882558898e-13,0.4421208074079145,0.21037347439568063,1.002146965477799
0.0272,1.0049466410700405,-0.05023128075362111,0.25309208966611607,0.04973321478950824,0.2493551104888051,-0.0250295319260949,0.23351392906880136,0.010973167505117724,0.0003379691557256093,-4.215437517575794e-5,0.07038273347840476,-0.002974648698190677,1.2150165236103412,0.38144842671102863,0.00015428387081521135,0.04306445357500342,6.4747956808615225e-9,3.5897852017507137e-9,1.1871501561732758e-10,2.0415448559053793e-13,1.1218047059640901e-13,0.44220520488350573,0.2098442926804296,1.0021470140186663
0.0273,1.0049466681652561,-0.0502311052040475,0.2530920827376699,0.049733174223703096,0.24935512207738705,-0.025029471406594773,0.2335829082004732,0.010979393945523903,0.00033797013502667825,-4.214493468956254e-5,0.07038267310506215,-0.0029752424269051123,1.2151392700872554,0.3807903599143064,0.00015275814195609173,0.04306341113764955,6.956894263307676e-9,3.5905130702662695e-9,1.180854999394744e-10,2.1913667048998468e-13,1.1220322196873651e-13,0.4422888801363105,0.2093196393888721,1.0021470621441506
0.0274,1.0049466950698873,-0.0502309298914311,0.2530920757979838,0.049733133899412106,0.2493551336035214,-0.025029411005605687,0.2336516275793342,0.010985596871628518,0.0003379711128572601,-4.2135505063155444e-5,0.07038261280182966,-0.0029758354736086094,1.2152407764342419,0.380133816581783,0.00015122160439650528,0.0430623942839784,7.4261642123922476e-9,3.5912830039646045e-9,1.1730979078961247e-10,2.337117472751595e-13,1.1222728861119288e-13,0.4423714170563852,0.20880212357735878,1.002147109614927
0.0275,1.0049467217916133,-0.05023075482241462,0.2530920688487038,0.04973309381479371,0.24935514506919565,-0.02502935072477488,0.2337200881940539,0.010991776373190633,0.0003379720892349443,-4.212608629863314e-5,0.07038255256861244,-0.002976427839089686,1.2153210180626535,0.37947980263715614,0.0001496764655847648,0.043061404369500615,7.881887568320772e-9,3.5920935835309457e-9,1.1634332937227467e-10,2.4785834656128036e-13,1.1225262619239956e-13,0.4424523995337861,0.20829435430224022,1.0021471561916724
0.0276,1.0049467483381138,-0.050230580003640744,0.25309206189147576,0.04973305396800633,0.24935515647639728,-0.0250292905657496,0.2337882910333019,0.010997932539969309,0.00033797306417732034,-4.2116678398092125e-5,0.07038249240531563,-0.002977019524136861,1.215379970383843,0.3788293240041231,0.00014812493296918319,0.04306044274972684,8.323346371298779e-9,3.5929433896505185e-9,1.1514155689199382e-10,2.6155509896356485e-13,1.122791903809779e-13,0.4425314114585697,0.207798940619867,1.0021472016350619
0.0277,1.0049467747170677,-0.05023040544175218,0.25309205492794556,0.04973301435720841,0.24935516782711376,-0.025029230530177082,0.2338562370857477,0.011004065461723606,0.0003379740377019776,-4.210728136362888e-5,0.07038243231184443,-0.002977610529538653,1.2154176088091633,0.37818338660638157,0.00014656921399807334,0.04305951078016773,8.749822661531784e-9,3.5938310030085495e-9,1.136599145533028e-10,2.7478063509723033e-13,1.1230693684554936e-13,0.44260803672079224,0.20731849158658977,1.0021472457057723
0.0278,1.004946800936155,-0.05023023114339164,0.25309204795975926,0.04973297498055836,0.24935517912333255,-0.025029170619704572,0.23392392734006087,0.011010175228212588,0.0003379750098265056,-4.209789519733992e-5,0.07038237228810398,-0.00297820085608358,1.2154339087499677,0.37754299636762884,0.00014501151611974808,0.04305860981633391,9.160598479225315e-9,3.5947550042902634e-9,1.1185384356073448e-10,2.8751358557749433e-13,1.1233582125473535e-13,0.44268185921050995,0.20685561625875906,1.0021472881644795
0.0279,1.0049468270030546,-0.050230057115201794,0.25309204098856275,0.04973293583621463,0.24935519036704118,-0.02502911083597931,0.233991362784911,0.011016261929195316,0.00033797598056849393,-4.208851990132173e-5,0.07038231233399946,-0.002978790504560161,1.2154288456176086,0.37690915921156254,0.00014345404678252027,0.043057741213736046,9.55495586458491e-9,3.595713974180888e-9,1.0967878511882157e-10,2.997325810195749e-13,1.1236579927715725e-13,0.4427524628177793,0.20641292369272554,1.0021473287718592
0.028,1.0049468529254462,-0.05022988336382536,0.2530920340160019,0.04973289692233565,0.24935520156022714,-0.025029051180648538,0.23405854440896756,0.011022325654430853,0.0003379769499455319,-4.207915547767079e-5,0.07038225244943601,-0.002979379475756914,1.2154023948234391,0.3762828810618801,0.0001418990134347028,0.04305690632788477,9.93217685781606e-9,3.5967064933656477e-9,1.0709018043209714e-10,3.1141625203868846e-13,1.123968265814365e-13,0.4428194314326566,0.20599302294483976,1.0021473672885879
0.0281,1.0049468787110092,-0.05022970989590505,0.2530920270437227,0.04973285823707984,0.2493552127048779,-0.025028991655359493,0.23412547320090013,0.011028366493678256,0.000337977917975209,-4.206980192848361e-5,0.07038219263431879,-0.002979967770462358,1.2153545317788124,0.3756651678422792,0.0001403486235246086,0.04305610651429072,1.0291543499124304e-8,3.5977311425297692e-9,1.0404347070509399e-10,3.225432292500531e-13,1.1242885883619451e-13,0.44288234894519823,0.20559852307145238,1.0021474034753415
0.0282,1.0049469043674228,-0.050229536718083535,0.25309202007337106,0.04973281977860564,0.24935522380298097,-0.02502893226175942,0.2341921501493783,0.011034384536696595,0.0003379788846751147,-4.206045925585667e-5,0.07038213288855298,-0.0029805553894650116,1.2152852318950809,0.3750570254764571,0.00013880508450055045,0.04305534312846456,1.0632337828715167e-8,3.5987865023584787e-9,1.0049409714234491e-10,3.330921432688862e-13,1.1246185171005267e-13,0.4429407992454605,0.20523203312891392,1.0021474370927956
0.0283,1.0049469299023666,-0.05022936383700352,0.253092013106593,0.04973278154507149,0.2493552348565238,-0.02502887300149556,0.23425857624307156,0.011040379873244925,0.0003379798500628385,-4.205112746188648e-5,0.07038207321204372,-0.002981142333553393,1.215194470583598,0.37445945988811136,0.00013727060381084127,0.04305461752591692,1.095384188679417e-8,3.5998711535370014e-9,9.639750094838285e-11,3.4304162471040535e-13,1.1249576087163241e-13,0.4429943662234997,0.2048961621735751,1.002147467901627
0.0284,1.00494695532352,-0.05022919125930772,0.2530920061450344,0.04973274353463582,0.24935524586749394,-0.025028813876215156,0.2343247524706495,0.011046352593082313,0.0003379808141559699,-4.204180654866952e-5,0.07038201360469619,-0.00298172860351602,1.2150822232557166,0.3738734770009396,0.00013574738890379385,0.04305393106215845,1.1255337713566846e-8,3.6009836767505644e-9,9.170912332774043e-11,3.523703041898282e-13,1.1253054198955516e-13,0.4430426337693722,0.20459351926178637,1.0021474956625114
0.0285,1.0049469806385622,-0.050229018991638834,0.25309199919034114,0.04973270574545704,0.24935525683787882,-0.02502875488756544,0.23439067982078166,0.011052302785967817,0.0003379817769720983,-4.203249651830228e-5,0.07038195406641554,-0.0029823142001414124,1.2149484653227889,0.3733000827386392,0.00013423764722772117,0.0430532850926998,1.15361073492387e-8,3.6021226526843934e-9,8.638440548495082e-11,3.6105681232237175e-13,1.1256615073244229e-13,0.4430851857731343,0.20432671344989847,1.0021475201361245
0.0286,1.0049470058551728,-0.05022884704063954,0.2530919922441593,0.0497326681756936,0.24935526776966593,-0.025028696037193664,0.2344563592821376,0.0110582305416605,0.00033798273852881315,-4.2023197372881264e-5,0.07038189459710693,-0.0029828991242180874,1.214793172196169,0.3727402830249077,0.00013274358623093608,0.0430526809730516,1.1795432834015261e-8,3.603286662023713e-9,8.03787886245468e-11,3.6907977972325375e-13,1.1260254276891522e-13,0.44312160612484247,0.20409835379426197,1.0021475410831429
0.0287,1.004947030981031,-0.05022867541295255,0.25309198530813476,0.049732630823503925,0.2493552786648428,-0.025028637326747066,0.2345217918433868,0.011064135949919424,0.0003379836988437041,-4.201390911450296e-5,0.07038183519667554,-0.0029834833765345647,1.2146163192872088,0.3721950837834425,0.0001312674133617514,0.04305212005872452,1.2032596208102057e-8,3.6044742854537508e-9,7.364771395106114e-11,3.7641783700769176e-13,1.1263967376759539e-13,0.44315147871455296,0.20391104935122742,1.0021475582642423
0.0288,1.0049470560238167,-0.05022850411522057,0.25309197838391334,0.04973259368704645,0.24935528952539687,-0.025028578757872885,0.23458697849319893,0.01107001910050365,0.0003379846579343603,-4.200463174526386e-5,0.07038177586502652,-0.002984066957879362,1.2144178820072613,0.3716654909379413,0.00012981133606848003,0.043051603705229174,1.2246879511704609e-8,3.6056841036597324e-9,6.614662266902678e-11,3.8304961479090316e-13,1.1267749939710418e-13,0.44317438743232207,0.20376740917714548,1.002147571440099
0.0289,1.0049470809912087,-0.05022833315408629,0.2530919714731411,0.049732556764479616,0.24935530035331566,-0.025028520332218362,0.23465192022024348,0.011075880083172241,0.00033798561581837146,-4.199536526726047e-5,0.07038171660206502,-0.0029846498690409983,1.2141978357676801,0.37115251041210146,0.00012837756179943485,0.043051133268076226,1.2437564785028438e-8,3.6069146973268833e-9,5.783095598297654e-11,3.889537436881055e-13,1.1271597532606302e-13,0.4431899161682062,0.2036700423283667,1.0021475803713886
0.029,1.0049471058908868,-0.05022816253619241,0.2530919645774641,0.049732520053961844,0.24935531115058665,-0.025028462051430743,0.23471661801319,0.01108171898768426,0.0003379865725133271,-4.198610968258926e-5,0.07038165740769622,-0.0029852321108079912,1.2139561559798175,0.3706571481296205,0.00012696829800292863,0.04305071010277632,1.2603934068279078e-8,3.6081646471404303e-9,4.865615509744289e-11,3.9410885431451644e-13,1.1275505722309331e-13,0.4431976488122616,0.20362155786124175,1.0021475848187877
0.0291,1.0049471307256344,-0.05022799226368184,0.2530919576974299,0.04973248355412475,0.24935532191795806,-0.02502840391589296,0.2347810728811836,0.011087535905656993,0.00033798752802642135,-4.197686498376771e-5,0.07038159828183221,-0.002985813683984606,1.2136936235747686,0.3701810460836548,0.0001255877238267592,0.04305033552629689,1.2744946562299077e-8,3.6094298162085217e-9,3.8708198544039366e-11,3.9848290840998037e-13,1.127946155731651e-13,0.44320040634248903,0.20361771625354494,1.0021475857773783
0.0292,1.0049471554766747,-0.050227822318711354,0.25309195082875385,0.049732447265794205,0.24935533265071883,-0.02502834592038781,0.23484528585024378,0.011093330930221629,0.0003379884823190343,-4.196763112104876e-5,0.0703815392244179,-0.0029863945894230515,1.2134144037759351,0.36972779665714467,0.00012424669898231872,0.04305000973570155,1.2858872860285258e-8,3.6106957358612258e-9,2.860214147517414e-11,4.0201949310896244e-13,1.1283419698342308e-13,0.4432134371650308,0.20362671328413343,1.0021475890405864
0.0293,1.0049471801420398,-0.05022765269864977,0.2530919439709238,0.04973241118832602,0.2493553433484102,-0.02502828806399375,0.23490925777350555,0.011099104138795076,0.00033798943538818516,-4.195840807746237e-5,0.07038148023537756,-0.0029869748278915326,1.213119667867498,0.36929761765575186,0.00012294651091777358,0.04304973173058058,1.2946118047772814e-8,3.611959557683085e-9,1.8440765309713927e-11,4.047304693997483e-13,1.1287371226985927e-13,0.4432383167475195,0.20364389111775696,1.0021475952709875
0.0294,1.004947204722688,-0.0502274834035417,0.25309193712408457,0.049732375320802234,0.24935535401131406,-0.0250282303465423,0.23497298948586104,0.011104855607137207,0.0003379903872371038,-4.19491958417577e-5,0.07038142131463146,-0.0029875544001470924,1.212810092283799,0.3688902769951957,0.00012168710449371548,0.04304950045573471,1.300734023475898e-8,3.6132201916677862e-9,8.245073519641939e-12,4.066359274265595e-13,1.1291312736463528e-13,0.4432745358735191,0.2036688981731962,1.0021476043410629
0.0295,1.0049472292195776,-0.050227314433431786,0.2530919302883807,0.049732339662304836,0.24935536463971217,-0.025028172767864974,0.23503648182220235,0.011110585411007888,0.00033799133786902003,-4.19399944026839e-5,0.07038136246209985,-0.00298813330694677,1.2124863534591799,0.3685055425911954,0.00012046842457073608,0.04304931485596464,1.304319753124099e-8,3.614476547809018e-9,-1.963930423058646e-12,4.0775595733361767e-13,1.1295240819991266e-13,0.4433215853265933,0.20370138286923178,1.0021476161232934
0.0296,1.0049472536336672,-0.050227145788364624,0.25309192346395687,0.049732304211915865,0.2493553752338864,-0.02502811532779331,0.23509973561742167,0.011116293626166998,0.0003379922872871637,-4.193080374899016e-5,0.07038130367770302,-0.002988711549047608,1.2121491278279817,0.36814318235947013,0.000119290416009427,0.04304917387607111,1.305434804721608e-8,3.615727536100468e-9,-1.2165243046404962e-11,4.081106492651444e-13,1.1299152070785308e-13,0.4433789558903063,0.20374099362464432,1.0021476304901598
0.0297,1.0049472779659148,-0.05022697746838483,0.25309191665095776,0.04973226896871733,0.24935538579411864,-0.025028058026158827,0.23516275170641113,0.011121980328374402,0.00033799323549476467,-4.192162386942562e-5,0.07038124496136126,-0.002989289127206648,1.211799091824546,0.3678029642157392,0.00011815302367038005,0.04304907646085483,1.3041449892681485e-8,3.616972066535824e-9,-2.2337860878413113e-11,4.077200933653613e-13,1.130304308206181e-13,0.44344613834822166,0.2037873788582145,1.0021476473141424
0.0298,1.004947302217279,-0.05022680947353704,0.25309190984952795,0.049732233931791256,0.2493553963206907,-0.025028000862793047,0.23522553092406287,0.01112764559338998,0.00033799418249505286,-4.1912454752739474e-5,0.07038118631299484,-0.00298986604218093,1.2114369218832146,0.367484656075722,0.00011705619241418688,0.04304902155511655,1.3005161177634442e-8,3.6182090491087747e-9,-3.246078044710025e-11,4.0660437977849003e-13,1.1306910447036931e-13,0.4435226234839034,0.20384018698872297,1.0021476664677231
0.0299,1.004947326388718,-0.05022664180386585,0.2530919030598121,0.049732199100219664,0.24935540681388438,-0.0250279438375275,0.23528807410526906,0.011133289496973599,0.000337995128291258,-4.190329638768086e-5,0.070381127732524,-0.0029904422947274966,1.2110632944383286,0.3671880258551376,0.00011599986710143912,0.04304900810365698,1.2946140012072185e-8,3.6194373938130075e-9,-4.2512998280483183e-11,4.0478359864875213e-13,1.1310750758926833e-13,0.44360790208091533,0.20389906643495032,1.0021476878233821
0.03,1.0049473504811905,-0.05022647445941589,0.253091896281955,0.04973216447308455,0.24935541727398156,-0.025027886950193697,0.23535038208492182,0.011138912114885132,0.00033799607288661,-4.189414876299894e-5,0.07038106921986906,-0.0029910178856033887,1.2106788859242297,0.3669128414697054,0.00011498399259272846,0.04304903505127685,1.2865044505991953e-8,3.620656010642211e-9,-5.247351090657869e-11,4.0227784012036933e-13,1.1314560610947674e-13,0.4437014649228215,0.20396366561567725,1.0021477112536006
0.0301,1.0049473744956543,-0.050226307440231786,0.2530918895161011,0.049732130049467964,0.24935542770126407,-0.02502783020062318,0.23541245569791328,0.011144513522884453,0.00033799701628433877,-4.188501186744289e-5,0.07038101077495028,-0.002991592815565647,1.2102843727752592,0.3666588708351444,0.00011400851374864662,0.043049101342776876,1.2762532769390975e-8,3.6218638095900724e-9,-6.23213148534036e-11,3.9910719433756304e-13,1.1318336596315617e-13,0.44380280279318557,0.20403363294968443,1.002147736630859
0.0302,1.0049473984330681,-0.050226140746358144,0.2530918827623952,0.04973209582845191,0.2493554380960137,-0.02502777358864746,0.23547429577913562,0.011150093796731432,0.0003379979584876742,-4.187588568976188e-5,0.07038095239768793,-0.002992167085371314,1.2098804314257585,0.3664258818671741,0.00011307337542978526,0.0430492059229578,1.2639262912266486e-8,3.623059700650281e-9,-7.203540664897505e-11,3.952917514445549e-13,1.132207530824682e-13,0.44391140647557165,0.20410861685575243,1.0021477638276386
0.0303,1.0049474222943902,-0.05022597437783958,0.2530918760209819,0.049732061809118405,0.24935544845851243,-0.02502771711409807,0.23553590316348097,0.011155653012185945,0.0003379988994998459,-4.186677021870507e-5,0.07038089408800229,-0.0029927406957774303,1.2094677383100696,0.3662136424815138,0.00011217852249673609,0.04304934773662033,1.2495893044615729e-8,3.6242425938165233e-9,-8.159478282130911e-11,3.9085160158556676e-13,1.1325773339957442e-13,0.44402676675354347,0.20418826575266197,1.0021477927164202
0.0304,1.004947446080579,-0.05022580833472072,0.2530918692920058,0.04973202799054947,0.249355458789042,-0.02502766077680653,0.23559727868584152,0.011161191245007862,0.00033799983932408394,-4.185766544302162e-5,0.07038083584581363,-0.0029933136475410373,1.2090469698625335,0.36602192059388255,0.0001113238998100908,0.043049525728565206,1.233308127643594e-8,3.625411399082488e-9,-9.0978439898423e-11,3.858068349048201e-13,1.1329427284663646e-13,0.4441483744106649,0.20427222805919368,1.0021478231696848
0.0305,1.0049474697925929,-0.05022564261704617,0.25309186257561156,0.04973199437182711,0.24935546908788422,-0.025027604576604356,0.2356584231811093,0.011166708570957053,0.0003380007779636181,-4.18485713514607e-5,0.07038077767104224,-0.002993885941419176,1.2086188025174918,0.3658504841199997,0.00011050945223044105,0.04304973884359315,1.2151485717724346e-8,3.626565026441864e-9,-1.0016537440833348e-10,3.8017754154653645e-13,1.1333033735581589e-13,0.44427572023049994,0.20436015219412812,1.0021478550599128
0.0306,1.00494749343139,-0.05022547722486058,0.2530918558719439,0.049731960952033374,0.24935547935532104,-0.02502754851332309,0.23571933748417656,0.011172205065793396,0.00033800171542167827,-4.183948793277147e-5,0.07038071956360838,-0.0029944575781688876,1.208183912709286,0.36569910097558456,0.00010973512461837853,0.04304998602650488,1.1951764478478193e-8,3.627702385888338e-9,-1.0913458287905736e-10,3.7398381165493753e-13,1.1336589285927433e-13,0.4444082949966124,0.20445168657624604,1.0021478882595853
0.0307,1.0049475169979287,-0.05022531215820854,0.25309184918114735,0.04973192773025026,0.2493554895916342,-0.025027492586794244,0.23578002242993537,0.011177680805276756,0.00033800265170149426,-4.18304151757031e-5,0.07038066152343234,-0.002995028558547215,1.2077429768722574,0.3655675390763563,0.00010900086183449492,0.043050266222101126,1.1734575668694696e-8,3.6288223874155986e-9,-1.1786506183861172e-10,3.672457353742446e-13,1.1340090528917336e-13,0.4445455894925661,0.20454647962432804,1.0021479226411834
0.0308,1.0049475404931678,-0.05022514741713466,0.25309184250336675,0.04973189470555978,0.24935549979710553,-0.02502743679684934,0.23584047885327797,0.011183135865167011,0.0003380035868062959,-4.182135306900474e-5,0.07038060355043438,-0.002995598883311197,1.2072966714407476,0.3654555663380342,0.00010830660873938189,0.043050578375182606,1.1500577398371117e-8,3.629923941017334e-9,-1.263358078150128e-10,3.599834028486798e-13,1.134353405776746e-13,0.44468709450192506,0.20464417975715476,1.0021479580771877
0.0309,1.004947563918065,-0.05022498300168358,0.2530918358387465,0.04973186187704396,0.24935550997201697,-0.02502738114331991,0.23590070758909637,0.01118857032122403,0.0003380045207393131,-4.1812301601425575e-5,0.07038054564453476,-0.002996168553217877,1.2068456728490982,0.36536295067633756,0.00010765231019363118,0.04305092143055006,1.1250427777504675e-8,3.6310059566872306e-9,-1.3452581733627762e-10,3.5221690422246447e-13,1.1346916465693963e-13,0.444832300808253,0.2047444353935069,1.002147994440079
0.031,1.004947587273579,-0.0502248189118999,0.25309182918743145,0.04973182924378482,0.24935552011665027,-0.025027325626037468,0.23596070947228284,0.011193984249207686,0.00033800545350377566,-4.180326076171475e-5,0.0703804878056538,-0.002996737569024295,1.2063906575316508,0.36528946000698553,0.00010703791105783442,0.0430512943330042,1.0984784916092612e-8,3.6320673444189787e-9,-1.424140869304231e-10,3.4396632963982034e-13,1.1350234345913004e-13,0.44498069919511385,0.20484689495216502,1.0021480316023386
0.0311,1.004947610560668,-0.05022465514782826,0.2530918225495662,0.049731796804864385,0.24935553023128734,-0.025027270244833554,0.23602048533772949,0.011199377724877852,0.00033800638510291344,-4.1794230538621444e-5,0.07038043003371174,-0.002997305931487493,1.2059323019227464,0.36523486224569757,0.00010646335619258331,0.043051696027345765,1.070430692413216e-8,3.6331070142062653e-9,-1.4997961312546594e-10,3.352517692449688e-13,1.1353484291640749e-13,0.4451317804460716,0.20495120685190982,1.0021480694364469
0.0312,1.004947633780291,-0.05022449170951326,0.25309181592529534,0.04973176455936466,0.24935554031621,-0.02502721499953968,0.2360800360203284,0.011204750823994402,0.00033800731553995634,-4.1785210920894825e-5,0.07038037232862887,-0.002997873641364512,1.2054712824567269,0.36519892530819276,0.00010592859045846957,0.04305212545837547,1.040965191162056e-8,3.6341238760427785e-9,-1.57201392449423e-10,3.260933131821318e-13,1.1356662896093354e-13,0.4452850353446901,0.20505701951152197,1.0021481078148853
0.0313,1.0049476569334055,-0.05022432859699951,0.25309180931476355,0.049731732506367685,0.24935555037170004,-0.025027159889987372,0.23613936235497182,0.011210103622317207,0.0003380082448181342,-4.177620189728404e-5,0.07038031469032548,-0.002998440699412394,1.2050082755679337,0.36518141711019036,0.00010543355871608484,0.04305258157089404,1.010147798855503e-8,3.6351168399222067e-9,-1.6405842143031128e-10,3.165110515955303e-13,1.1359766752486976e-13,0.4454399546745331,0.20516398134978206,1.002148146610134
0.0314,1.0049476800209702,-0.050224165810331664,0.25309180271811554,0.04973170064495546,0.24935556039803936,-0.02502710491600816,0.2361984651765518,0.011215436195606138,0.00033800917294067676,-4.176720345653827e-5,0.07038025711872183,-0.0029990071063881797,1.204543957690708,0.3651821055674097,0.00010497820582602083,0.04305306330970221,9.780443264932844e-9,3.6360848158382365e-9,-1.7052969659614698e-10,3.065250746293871e-13,1.136279245403778e-13,0.4455960292191647,0.20527174078547078,1.0021481856946743
0.0315,1.0049477030439435,-0.0502240033495543,0.2530917961354959,0.049731668974210004,0.2493555703955098,-0.02502705007743356,0.23625734531996054,0.011220748619621065,0.0003380100999108141,-4.1758215587406667e-5,0.07038019961373818,-0.0029995728630489104,1.2040790052593917,0.36520075859557,0.00010456247664886918,0.04305356961960069,9.447205850751185e-9,3.6370267137845583e-9,-1.7659421447494767e-10,2.961554724279223e-13,1.1365736593961921e-13,0.4457527497621485,0.20537994623736874,1.0021482249409868
0.0316,1.0049477260032835,-0.05022384121471206,0.2530917895670492,0.04973163749321334,0.2493555803643931,-0.0250269953740951,0.23631600362009014,0.011226040970121864,0.00033801102573177585,-4.17492382786384e-5,0.07038014217529481,-0.003000137970151627,1.203614094708326,0.3652371441103905,0.00010418631604522162,0.04305409944539022,9.102423856007314e-9,3.6379414437548575e-9,-1.8223097159472973e-10,2.8542233513535816e-13,1.1368595765475566e-13,0.4459096070870486,0.2054882461242566,1.0021482642215527
0.0317,1.004947748899949,-0.05022367940584955,0.2530917830129202,0.04973160620104749,0.24935559030497126,-0.025026940805824304,0.2363744409118328,0.011231313322868407,0.00033801195040679194,-4.1740271518982635e-5,0.07038008480331201,-0.0030007024284533714,1.2031499024718522,0.36529103002759045,0.00010384966887566985,0.04305465173187152,8.746755390698497e-9,3.6388279157428233e-9,-1.874189644835096e-10,2.7434575289591733e-13,1.1371366561794867e-13,0.4460660919774288,0.205596288864915,1.0021483034088527
0.0318,1.0049477717348978,-0.0502235179230114,0.25309177647325354,0.04973157509679446,0.24935560021752598,-0.025026886372452695,0.2364326580300806,0.011236565753620567,0.0003380128739390922,-4.173131529718854e-5,0.07038002749771005,-0.003001266238711185,1.2026871049843122,0.36536218426288924,0.0001035524800008055,0.04305522542384531,8.380858564821915e-9,3.6396850397421447e-9,-1.921371896693048e-10,2.629458158538196e-13,1.137404557613599e-13,0.446221695216853,0.2057037228781246,1.0021483423753679
0.0319,1.0049477945090888,-0.05022335676624222,0.2530917699481938,0.04973154417953628,0.24935561010233923,-0.025026832073811796,0.23649065580972575,0.011241798338138214,0.00033801379633190663,-4.172236960200527e-5,0.0703799702584092,-0.003001829401682109,1.2022263786800476,0.365450374732006,0.0001032946942812203,0.043055819466112324,8.005391488374854e-9,3.640511725746508e-9,-1.9636464368013156e-10,2.5124261415328837e-13,1.1376629401715092e-13,0.4463759075888851,0.20581019658266603,1.0021483809935785
0.032,1.0049478172234798,-0.05022319593558663,0.25309176343788575,0.04973151344835496,0.24935561995969271,-0.02502677790973314,0.23654843508566034,0.01124701115218122,0.00033801471758846487,-4.1713434422181996e-5,0.07037991308532976,-0.0030023919181231843,1.2017683999933992,0.3655553693506599,0.0001030762565775059,0.04305643280347328,7.621012271354497e-9,3.6413068837496026e-9,-2.0008032304400723e-10,2.3925623793854343e-13,1.1379114631748334e-13,0.44652821987708896,0.20591535839731998,1.002148419135966
0.0321,1.00494783987903,-0.05022303543108924,0.253091756942474,0.049731482902332536,0.2493556297898684,-0.02502672388004824,0.23660599669277657,0.01125220427150946,0.0003380156377119968,-4.170450974646789e-5,0.07037985597839198,-0.003002953788791453,1.2013138453587089,0.36567693603457035,0.00010289711175025403,0.043057064380728906,7.228379023758136e-9,3.6420694237451156e-9,-2.03263224288948e-10,2.2700677735380823e-13,1.1381497859451874e-13,0.4466781228650285,0.206018856740867,1.0021484566750112
0.0322,1.0049478624766968,-0.05022287525279468,0.2530917504621031,0.04973145254055101,0.24935563959314802,-0.025026669984588624,0.23666334146596651,0.011257377771882805,0.00033801655670573247,-4.169559556361209e-5,0.07037979893751614,-0.003003515014443956,1.2008633912103182,0.3658148426994566,0.00010275720466005631,0.04305771314267993,6.828149855582952e-9,3.642798255726735e-9,-2.0589234394297126e-10,2.145143225433026e-13,1.1383775678041875e-13,0.4468251073362675,0.20612034003208785,1.0021484934831946
0.0323,1.004947885017439,-0.050222715400747554,0.2530917439969177,0.0497314223620924,0.2493556493698135,-0.02502661622318582,0.2367204702401224,0.011262531729061127,0.0003380174745729015,-4.1686691862363794e-5,0.0703797419626225,-0.003004075595837734,1.2004177139825687,0.36596885726103784,0.00010265648016750449,0.04305837803412708,6.420982876826203e-9,3.64349228968815e-9,-2.0794667853409343e-10,2.0179896365124898e-13,1.1385944680734496e-13,0.4469686640743699,0.20621945668976308,1.0021485294329975
0.0324,1.0049479075022147,-0.050222555874992504,0.2530917375470626,0.04973139236603873,0.24935565912014662,-0.025026562595671348,0.23677738385013627,0.011267666218804297,0.0003380183913167339,-4.1677798631472146e-5,0.07037968505363137,-0.003004635533729829,1.1999774901098015,0.36613874763503335,0.00010259488313319022,0.043059057999871066,6.0075361974851585e-9,3.6441504356230465e-9,-2.0940522459033134e-10,1.8888079082186995e-13,1.1388001460745897e-13,0.4471082838628996,0.20631585513267342,1.0021485643969004
0.0325,1.0049479299319828,-0.05022239667557413,0.25309173111268235,0.04973136255147203,0.24935566884442925,-0.025026509101876728,0.2368340831309004,0.011272781316872187,0.0003380193069404594,-4.1668915859686316e-5,0.07037962821046301,-0.0030051948288772824,1.1995433960263584,0.3663242817371624,0.00010257235841770519,0.04305975198471263,5.588467927556992e-9,3.6447716035251147e-9,-2.1024697863970193e-10,1.7577989419938525e-13,1.1389942611292236e-13,0.44724345748542044,0.20640918377959944,1.0021485982473848
0.0326,1.0049479523077014,-0.05022223780253704,0.25309172469392166,0.0497313329174743,0.24935567854294324,-0.025026455741633494,0.2368905689173068,0.011277877099024674,0.000338020221447308,-4.166004353575547e-5,0.07037957143303768,-0.0030057534820371354,1.1991161081665804,0.36652522748314414,0.00010258885088164108,0.04306045893345249,5.164436177038999e-9,3.645354703388042e-9,-2.1045093721022185e-10,1.625163639280183e-13,1.1391764725589674e-13,0.4473736757254964,0.20649909104932185,1.0021486308569307
0.0327,1.0049479746303285,-0.050222079255925874,0.253091718290925,0.04973130346312756,0.24935568821597037,-0.025026402514773168,0.2369468420442477,0.011282953641021626,0.00033802113484050934,-4.1651181648428766e-5,0.07037951472127567,-0.0030063114939664288,1.1986963029648097,0.36674135278869807,0.0001026443053855896,0.04306117779089138,4.7360990559283575e-9,3.645898645205515e-9,-2.0999609682990805e-10,1.4911029015198895e-13,1.1393464396854373e-13,0.4474984293666912,0.20658522536062124,1.0021486620980196
0.0328,1.0049479969008228,-0.050221921035785246,0.2530917119038373,0.049731274187513844,0.24935569786379255,-0.02502634942112727,0.23700290334661522,0.011288011018622916,0.00033802204712329344,-4.164233018645537e-5,0.07037945807509725,-0.0030068688654222046,1.1982846568553873,0.3669724255695432,0.00010273866679014239,0.04306190750183001,4.3041146742223325e-9,3.6464023389712237e-9,-2.088614540267772e-10,1.3558176301551966e-13,1.139503821830249e-13,0.44761720919256887,0.20666723513227828,1.002148691843132
0.0329,1.0049480191201428,-0.050221763142159766,0.25309170553280297,0.04973124508971515,0.2493557074866916,-0.02502629646052732,0.23705875365930149,0.011293049307588418,0.00033802295829889016,-4.163348913858446e-5,0.0703794014944227,-0.0030074255971615036,1.1978818462726548,0.3672182137413989,0.00010287187995589118,0.04306264701106911,3.869141141918189e-9,3.646864694678855e-9,-2.0702600532884627e-10,1.219508726628331e-13,1.1396482783150188e-13,0.44772950598669325,0.20674476878307363,1.002148719964749
0.033,1.0049480412892464,-0.05022160557509405,0.25309169917796676,0.04973121616881351,0.24935571708494936,-0.025026243632804854,0.23711439381719868,0.011298068583678001,0.00033802386837052925,-4.1624658493565183e-5,0.07037934497917231,-0.0030079816899413673,1.1974885476509534,0.3674784852199844,0.00010304388974342763,0.043063395263409424,3.4318365690131006e-9,3.6472846223220967e-9,-2.0446874726413182e-10,1.0823770923814883e-13,1.1397794684613623e-13,0.4478348105326282,0.20681747473178794,1.0021487463353513
0.0331,1.0049480634090922,-0.050221448334632726,0.25309169283947325,0.04973118742389094,0.24935572665884767,-0.02502619093779139,0.2371698246551989,0.01130306892265154,0.0003380247773414406,-4.161583824014671e-5,0.07037928852926632,-0.0030085371445188374,1.1971054374246253,0.367753007921019,0.00010325464101334341,0.04306415120365165,2.9928590655043633e-9,3.6476610318946378e-9,-2.0116867636065098e-10,9.446236288569041e-14,1.139897051590896e-13,0.44793261361393755,0.2068850013972018,1.0021487708274202
0.0332,1.0049480854806387,-0.05022129142082041,0.2530916865174672,0.049731158854029456,0.24935573620866838,-0.025026138375318446,0.23722504700819433,0.011308050400268907,0.0003380256852148541,-4.160702836707821e-5,0.07037923214462503,-0.0030090919616509544,1.1967331920280113,0.36804154976022185,0.00010350407862623025,0.043064913776596526,2.5528667413891548e-9,3.6479928333901657e-9,-1.9710478914642013e-10,8.064492374967763e-14,1.1400006870252353e-13,0.44802240601418525,0.2069469971980959,1.002148793313436
0.0333,1.004948107504844,-0.0502211348337017,0.2530916802120932,0.04973113045831108,0.24935574573469327,-0.02502608594521756,0.2372800617110771,0.011313013092289973,0.00033802659199399956,-4.159822886310884e-5,0.07037917582516873,-0.0030096461420947604,1.1963724878954531,0.36834387865331236,0.00010379214744267981,0.04306568192704479,2.112517706664739e-9,3.6482789368023683e-9,-1.9225608214945622e-10,6.680548197433297e-14,1.1400900340859968e-13,0.4481036785169352,0.2070031105532509,1.0021488136658798
0.0334,1.0049481294826665,-0.050220978573321244,0.25309167392349585,0.04973110223581783,0.2493557552372043,-0.025026033647320246,0.23733486959873934,0.01131795707447461,0.0003380274976821068,-4.158943971698777e-5,0.07037911957081765,-0.003010199686607296,1.1960240014612922,0.3686597625160096,0.00010411879232328375,0.04306645459979714,1.6724700713283838e-9,3.6485182521249343e-9,-1.8660155189777655e-10,5.296412770387906e-14,1.1401647520947962e-13,0.44817592190575123,0.2070529898814474,1.0021488317572327
0.0335,1.0049481514150647,-0.05022082263972365,0.25309166765181995,0.04973107418563172,0.24935576471648319,-0.02502598148145803,0.23738947150607323,0.011322882422582692,0.0003380284022824057,-4.158066091746416e-5,0.07037906338149211,-0.0030107525959456034,1.1956884091598698,0.368988969264033,0.00010448395812863379,0.04306723073965432,1.233381945377261e-9,3.6487096893515503e-9,-1.8012019491939705e-10,3.914095108253552e-14,1.1402245003732496e-13,0.44823862696419725,0.2070962836014661,1.0021488474599751
0.0336,1.0049481733029968,-0.050220667032953525,0.25309166139721,0.049731046306834774,0.24935577417281185,-0.025025929447462437,0.2374438682679709,0.011327789212374092,0.00033802930579812624,-4.157189245328718e-5,0.07037900725711235,-0.0030113048708667227,1.195366387425528,0.3693312668131018,0.00010488758971932158,0.043068009291417055,7.959114388086663e-10,3.648852158475906e-9,-1.7279100774233543e-10,2.5356042254525868e-14,1.1402689382429726e-13,0.44829128447583716,0.2071326401320876,1.002148860646588
0.0337,1.0049481951474213,-0.050220511753055495,0.2530916551598107,0.04973101859850901,0.24935578360647206,-0.02502587754516499,0.23749806071932447,0.011332677519608678,0.0003380302082324981,-4.156313431320599e-5,0.07037895119759867,-0.0030118565121276964,1.195058612692608,0.36968642307893507,0.00010532963195593887,0.04306878919988606,3.607166616197779e-10,3.6489445694916887e-9,-1.6459298689460754e-10,1.1629491364069891e-14,1.1402977250255818e-13,0.44833338522423477,0.20716170789209257,1.0021488711895528
0.0338,1.0049482169492965,-0.05022035680007419,0.25309164893976666,0.04973099105973645,0.2493557930177457,-0.02502582577439721,0.2375520496950261,0.011337547420046327,0.00033803110958875114,-4.1554386485969756e-5,0.07037889520287133,-0.003012407520485565,1.194765761395451,0.3700542059772523,0.00010581002969907725,0.04306956940986207,-7.154427619210898e-11,3.648985832392586e-9,-1.555051289042313e-10,-2.0186114446089143e-15,1.1403105200426927e-13,0.448364419992954,0.20718313530026167,1.0021488789613497
0.0339,1.0049482387095805,-0.05022020217405421,0.25309164273722257,0.049730963689599096,0.24935580240691468,-0.025025774134990634,0.23760583602996793,0.011342398989446908,0.00033803200987011535,-4.1545648960327645e-5,0.07037883927285062,-0.0030129578966973706,1.1944885099683986,0.37043438342377255,0.00010632872780932851,0.0430703488661458,-5.002132646298209e-10,3.6489748571722866e-9,-1.455064302992222e-10,-1.556817602729089e-14,1.1403069826159217e-13,0.44838387956555875,0.20719657077537548,1.0021488838344599
0.034,1.004948260429232,-0.05022004787504016,0.25309163655232314,0.04973093648717899,0.24935581177426072,-0.025025722626776773,0.23765942055904216,0.011347232303570296,0.0003380329090798204,-4.153692172502882e-5,0.0703787834074568,-0.0030135076415201533,1.1942275348457922,0.3708267233342153,0.00010688567114728428,0.043071126513538,-9.246321936960911e-10,3.648910553824478e-9,-1.3457588760759769e-10,-2.899911223975344e-14,1.1402867720668845e-13,0.4483912547256129,0.20720166273621474,1.002148885681364
0.0341,1.0049482821067557,-0.05021989390031852,0.25309163038463134,0.049730909451975294,0.24935582111944896,-0.02502567124883603,0.2377128040630743,0.011352047433247933,0.00033803380721584853,-4.152820476312495e-5,0.07037872760661502,-0.0030140567557060296,1.193984003688388,0.3712275644122382,0.00010747342687630857,0.0430718961454242,-1.3410384526724265e-9,3.648796540985865e-9,-1.2315707167372112e-10,-4.218487983826351e-14,1.1402510224619024e-13,0.4483874587952935,0.20720940255739942,1.0021488868085917
0.0342,1.0049483037391582,-0.050219740245540975,0.253091624233358,0.049730882583820094,0.2493558304417649,-0.025025619999821953,0.2377659872139415,0.011356844439395575,0.00033803470427293855,-4.151949805466537e-5,0.07037867187025607,-0.003014605239978861,1.1937586999018022,0.37163168986293454,0.00010808080520544321,0.04307264989095218,-1.7447952516499165e-9,3.6486398385790042e-9,-1.1190518431282889e-10,-5.496743168695966e-14,1.140201932264772e-13,0.44837453766068586,0.20723525721176977,1.0021488905470353
0.0343,1.004948325326588,-0.050219586909923945,0.25309161809846076,0.04973085588206165,0.24935583974128253,-0.025025568879370675,0.23781897070370625,0.011361623384778979,0.0003380356002525255,-4.151080158730484e-5,0.0703786161983061,-0.003015153095052513,1.1935513356236398,0.3720386230134848,0.00010870654918235549,0.043073387434455324,-2.1359021399016983e-9,3.6484417755246257e-9,-1.0083383766324734e-10,-6.734670588146024e-14,1.1401399169493504e-13,0.4483528857274704,0.20727858191024462,1.0021488968115415
0.0344,1.004948346869218,-0.050219433892711156,0.2530916119799029,0.04973082934604428,0.24935584901808172,-0.025025517887125807,0.23787175522478696,0.01136638433219637,0.00033803649515609614,-4.1502115348755406e-5,0.07037856059069131,-0.0030157003216408386,1.1933616165499938,0.3724479222621021,0.00010934947634904171,0.0430741085145216,-2.5143916639542066e-9,3.6482036355426007e-9,-8.995189469593067e-11,-7.932376838081238e-14,1.140065377830545e-13,0.4483228839907827,0.20733861429407988,1.0021489054918782
0.0345,1.0049483683672211,-0.05021928119314632,0.2530916058776476,0.0497308029751123,0.2493558582722424,-0.025025467022730973,0.23792434146960187,0.011371127344445972,0.000338037388985137,-4.149343932672912e-5,0.07037850504733786,-0.0030162469204576907,1.1931892483769575,0.37285914600699976,0.000110008404247498,0.04307481286973899,-2.8802963703337933e-9,3.647926702352802e-9,-7.926821838183535e-11,-9.089968514406063e-14,1.1399787162232634e-13,0.4482849134457581,0.20741459200453155,1.0021489164778126
0.0346,1.00494838982077,-0.05021912881047317,0.2530915997916583,0.049730776768610055,0.24935586750384442,-0.02502541628582979,0.23797673013056933,0.011375852484326009,0.0003380382817411348,-4.148477350893804e-5,0.07037844956817192,-0.0030167928922169218,1.193033936800623,0.37327185264639096,0.00011068215041972055,0.04307550023869548,-3.2336488055668154e-9,3.647612259675102e-9,-6.879167169191765e-11,-1.0207552213024964e-13,1.1398803334424133e-13,0.44823935508753215,0.20750575268285562,1.0021489296591124
0.0347,1.0049484112300375,-0.050218976743935446,0.25309159372189827,0.04973075072588185,0.2493558767129678,-0.02502536567606587,0.23802892190010766,0.011380559814634709,0.00033803917342557636,-4.147611788309423e-5,0.07037839415311962,-0.0030173382376323873,1.1928953875170838,0.3736856005784891,0.00011136953240770562,0.043076170359979044,-3.5744815161797023e-9,3.6472615912293748e-9,-5.853111759713191e-11,-1.1285234529842638e-13,1.1397706308029025e-13,0.4481865899112404,0.20761133397030804,1.002148944925545
0.0348,1.004948432595197,-0.05021882499277684,0.25309158766833073,0.04973072484627203,0.24935588589969246,-0.02502531519308284,0.23808091747063517,0.011385249398170294,0.00033804006403994827,-4.146747243690972e-5,0.07037833880210718,-0.003017882957417938,1.1927733062224322,0.37409994820150716,0.00011206936775344934,0.04307682297217766,-3.902827048698786e-9,3.6468759807354914e-9,-4.849541906843521e-11,-1.2323122060763474e-13,1.139650009619638e-13,0.44812699891201835,0.20773057350814472,1.0021489621668778
0.0349,1.0049484539164204,-0.05021867355624109,0.2530915816309191,0.0497306991291249,0.2493558950640983,-0.025025264836524314,0.23813271753457016,0.011389921297730992,0.00033804095358573724,-4.1458837158096583e-5,0.07037828351506076,-0.0030184270522874293,1.192667398612761,0.3745144539136587,0.00011278047399894802,0.04307745781387931,-4.218717949650493e-9,3.6464567119133245e-9,-3.86934390767818e-11,-1.332132140169217e-13,1.139518871207528e-13,0.4480609630850015,0.20786270893762174,1.0021489812728788
0.035,1.0049484751938815,-0.05021852243357194,0.25309157560962664,0.0497306735737848,0.24935590420626516,-0.0250252146060339,0.238184322784331,0.011394575576115024,0.00033804184206443004,-4.1450212034366876e-5,0.07037822829190647,-0.0030189705229547135,1.1925773703841633,0.3749286761131567,0.0001135016686861978,0.043078074623671976,-4.52218676556118e-9,3.6460050684827478e-9,-2.913404059312806e-11,-1.4279939148533181e-13,1.13937761688148e-13,0.4479888634253252,0.20800697789999498,1.0021490021333148
0.0351,1.0049484964277524,-0.05021837162401307,0.2530915696044166,0.04973064817959605,0.2493559133262731,-0.025025164501255224,0.23823573391233593,0.011399212296120618,0.00033804272947751327,-4.144159705343263e-5,0.07037817313257053,-0.003019513370133644,1.1925029272327317,0.37534217319821456,0.00011423176935719483,0.043078673140143624,-4.8132660429572075e-9,3.645522334163633e-9,-1.9826086588430338e-11,-1.5199081897190991e-13,1.1392266479564012e-13,0.4479110809281251,0.20816261803652047,1.002149024637954
0.0352,1.0049485176182065,-0.05021822112680825,0.25309156361525226,0.04973062294590297,0.249355922424202,-0.0250251145218319,0.23828695161100336,0.011403831520546,0.0003380436158264737,-4.143299220300591e-5,0.07037811803697909,-0.0030200555945380744,1.192443774854559,0.37575450356704543,0.00011496959355393542,0.04307925310188224,-5.091988328364996e-9,3.6450097926758525e-9,-1.0778440033643023e-11,-1.6078856243570273e-13,1.1390663657471992e-13,0.4478279965885367,0.20832886698845413,1.0021490486765636
0.0353,1.0049485387654162,-0.05021807094120118,0.25309155764209706,0.0497305978720499,0.24935593150013172,-0.025025064667407556,0.23833797657275158,0.011408433312189391,0.0003380445011127979,-4.142439747079879e-5,0.07037806300505832,-0.003020597196881857,1.1923996189457382,0.37616522561786275,0.00011571395881841566,0.04307981424747581,-5.358386168310888e-9,3.64446872773928e-9,-1.9999638997230033e-12,-1.691936878357545e-13,1.1388971715687823e-13,0.44773999140169557,0.20850496239705196,1.002149074138911
0.0354,1.004948559869555,-0.050217921066435585,0.25309155168491415,0.04973057295738115,0.24935594055414223,-0.025025014937625798,0.23838880948999885,0.011413017733849022,0.0003380453853379727,-4.141581284452329e-5,0.07037800803673436,-0.0030211381778788462,1.192370165202362,0.3765738977488795,0.00011646368269263188,0.0430803563155123,-5.6124921093212996e-9,3.6439004230737874e-9,6.500478842375211e-12,-1.7720726113111165e-13,1.1387194667360574e-13,0.447647446362737,0.2086901419035699,1.0021491009147638
0.0355,1.004948580930795,-0.0502177715017552,0.25309154574366693,0.04973054820124106,0.24935594958631346,-0.025024965332130243,0.23843945105516356,0.011417584848323113,0.00033804626850348474,-4.140723831189149e-5,0.07037795313193342,-0.0030216785382428946,1.1923551193205228,0.37698007835830916,0.00011721758271858016,0.0430808790445797,-5.854338697922577e-9,3.643306162399247e-9,1.4714025221694806e-11,-1.8483034828081867e-13,1.1385336525639326e-13,0.44755074246679666,0.20888364314926397,1.0021491288938897
0.0356,1.0049486019493092,-0.05021762224640374,0.2530915398183186,0.049730523602973926,0.24935595859672535,-0.02502491585056451,0.23848990196066397,0.011422134718409888,0.0003380471506108207,-4.139867386061543e-5,0.07037789829058164,-0.0030222182786878563,1.192354186996314,0.37738332584436485,0.00011797447643825681,0.04308138217326597,-6.083958480641131e-9,3.6426872294355318e-9,2.2631812267281197e-11,-1.920640152439219e-13,1.138340130367315e-13,0.44745026070900995,0.2090847037753901,1.0021491579660562
0.0357,1.0049486229252709,-0.05021747329962492,0.25309153390883254,0.0497304991619241,0.24935596758545778,-0.02502486649257222,0.2385401628989184,0.011426667406907579,0.0003380480316614673,-4.139011947840717e-5,0.07037784351260519,-0.0030227573999275837,1.192367073925828,0.37778319860525983,0.00011873318139365798,0.043081865440159114,-6.301384004003328e-9,3.6420449079025145e-9,3.024497700817817e-11,-1.9890932797946632e-13,1.1381393014611124e-13,0.4473463820845125,0.20929256142320424,1.0021491880210305
0.0358,1.004948643858852,-0.050217324660662484,0.253091528015172,0.049730474877435885,0.24935597655259065,-0.025024817257796983,0.2385902345623452,0.0114311829766144,0.00033804891165691123,-4.138157515297875e-5,0.07037778879793022,-0.0030232959026759306,1.192393485805158,0.37817925503920735,0.00011949251512677981,0.04308232858384709,-6.506647814535532e-9,3.6413804815200674e-9,3.7544656473429514e-11,-2.053673524464968e-13,1.1379315671602324e-13,0.44723948758843957,0.20950645373396234,1.0021492189485801
0.0359,1.0049486647502266,-0.05021717632876014,0.25309152213730035,0.04973045074885363,0.24935598549820395,-0.025024768145882427,0.23864011764336274,0.011435681490328586,0.0003380497905986391,-4.137304087204224e-5,0.07037773414648292,-0.00302383378764675,1.1924331283303964,0.3785710535444207,0.00012025129517961865,0.04308277134291789,-6.6997824587641545e-9,3.6406952340080632e-9,4.4521987692080585e-11,-2.1143915460405974e-13,1.1377173287795826e-13,0.4471299582159269,0.20972561834892045,1.002149250638473
0.036,1.0049486855995668,-0.05021702830316162,0.25309151627518084,0.04973042677552165,0.24935599442237763,-0.02502471915647216,0.23868981283438925,0.011440163010848358,0.00033805066848813773,-4.1364516623309696e-5,0.07037767955818942,-0.003024371055553895,1.192485707197636,0.3789581525191131,0.00012100833909417055,0.043083193455959484,-6.880820483215545e-9,3.639990449086374e-9,5.116810769317474e-11,-2.171258004111997e-13,1.1374969876340706e-13,0.4470181749621099,0.2099492929093345,1.0021492829804761
0.0361,1.0049487064070457,-0.050216880583110655,0.25309151042877676,0.04973040295678426,0.2493560033251915,-0.0250246702892098,0.23873932082784308,0.011444627600971941,0.0003380515453268938,-4.1356002394493155e-5,0.07037762503297595,-0.0030249077071112197,1.1925509281029698,0.37934011036149784,0.00012176246441243185,0.04308359466155986,-7.049794434416113e-9,3.639267410474874e-9,5.747415350575722e-11,-2.2242835582696293e-13,1.1372709450386042e-13,0.446904518822124,0.21017671505646043,1.0021493158643575
0.0362,1.004948727172836,-0.05021673316785095,0.2530915045980514,0.04973037929198581,0.24935601220672554,-0.025024621543738974,0.23878864231614252,0.011449075323497562,0.00033805242111639385,-4.134749817330469e-5,0.07037757057076861,-0.003025443743032577,1.1926284967424907,0.3797164854697881,0.00012251248867639869,0.043083974698306986,-7.206736858892223e-9,3.638527401893435e-9,6.343126215887189e-11,-2.2734788681039436e-13,1.1370396023080904e-13,0.4467893707911048,0.21040712243155427,1.0021493491798845
0.0363,1.0049487478971104,-0.05021658605662625,0.25309149878296816,0.049730355780470595,0.2493560210670597,-0.025024572919703288,0.23883777799170594,0.011453506241223441,0.00033805329585812483,-4.133900394745633e-5,0.07037751617149361,-0.0030259791640318196,1.1927181188122915,0.38008683624219713,0.00012325722942806722,0.043084333304788856,-7.3516803031702475e-9,3.6377717070619284e-9,6.903057068156266e-11,-2.318854593205392e-13,1.1368033607574376e-13,0.4466731118641879,0.21063975267587193,1.0021493828168246
0.0364,1.004948768580042,-0.05021643924868026,0.2530914929834902,0.049730332421582965,0.2493560299062739,-0.02502452441674637,0.23888672854695167,0.011457920416947811,0.00033805416955357323,-4.133051970466016e-5,0.0703774618350771,-0.0030265139708228017,1.1928195000084647,0.3804507210769382,0.0001239955042094337,0.04308467021959343,-7.484657313776586e-9,3.637001609700228e-9,7.426321610287467e-11,-2.360421393164434e-13,1.136562621701553e-13,0.44655612303650855,0.21087384343066942,1.0021494166649452
0.0365,1.0049487892218036,-0.05021629274325672,0.25309148719958086,0.04973030921466723,0.24935603872444803,-0.025024476034511824,0.23893549467429795,0.011462317913468889,0.0003380550422042258,-4.132204543262821e-5,0.07037740756144524,-0.003027048164119376,1.1929323460271033,0.3808076983722246,0.00012472613056249433,0.0430849851813087,-7.605700437237597e-9,3.6362183935282067e-9,7.91203354518515e-11,-2.3981899275715184e-13,1.136317786455344e-13,0.44643878530320247,0.21110863233720267,1.0021494506140138
0.0366,1.004948809822568,-0.05021614653959935,0.25309148143120347,0.049730286159067716,0.24935604752166202,-0.025024427772643278,0.23898407706616315,0.011466698793584904,0.0003380559138115692,-4.131358111907254e-5,0.07037735335052421,-0.0030275817446353964,1.1930563625643003,0.38115732652626955,0.00012544792602924536,0.04308527792852263,-7.714842220079685e-9,3.6354233422657364e-9,8.35930657575381e-11,-2.432170856017105e-13,1.1360692563337184e-13,0.44632147965940494,0.21134335703672769,1.0021494845537982
0.0367,1.004948830382508,-0.05021600063695186,0.25309147567832135,0.049730263254128756,0.2493560562979958,-0.025024379630784344,0.23903247641496556,0.011471063120094079,0.00033805678437709023,-4.1305126751705206e-5,0.07037729920224015,-0.003028114713084715,1.193191255316148,0.3814991639372863,0.00012615970815168292,0.04308554819982322,-7.812115208829213e-9,3.6346177396326895e-9,8.767254404897854e-11,-2.462374838091645e-13,1.1358174326515837e-13,0.4462045871002516,0.2115772551705004,1.0021495183740656
0.0368,1.0049488509017965,-0.050215855034558,0.2530914699408978,0.04973024049919467,0.24935606505352925,-0.025024331608578643,0.23908069341312352,0.011475410955794641,0.00033805765390227554,-4.129668231823826e-5,0.07037724511651926,-0.003028647070181186,1.1933367299787394,0.381832769003488,0.0001268602944718032,0.043085795733798435,-7.897551950012562e-9,3.6338028693489395e-9,9.134990735521682e-11,-2.4888125333855907e-13,1.1355627167238475e-13,0.4460884886208781,0.2118095643797768,1.0021495519645838
0.0369,1.0049488713806065,-0.050215709731661465,0.25309146421889606,0.04973021789360978,0.2493560737883424,-0.02502428370566979,0.23912872875305538,0.011479742363484816,0.00033805852238861166,-4.128824780638376e-5,0.07037719109328767,-0.0030291788166386634,1.1934924922481673,0.38215770012308814,0.00012754850253160246,0.04308602026903626,-7.971184990156122e-9,3.6329800151343583e-9,9.461629270529781e-11,-2.5114946014894004e-13,1.1353055098654176e-13,0.44597356521641957,0.21203952230581288,1.00214958521512
0.037,1.0049488918191107,-0.050215564727506004,0.2530914585122795,0.0497301954367184,0.2493560825025151,-0.0250242359217014,0.23917658312717938,0.011484057405962826,0.00033805938983758554,-4.1279823203853746e-5,0.07037713713247158,-0.003029709953170999,1.1936582478205247,0.38247351569429966,0.0001282231498730769,0.04308622154412466,-8.033046875786261e-9,3.6321504607088186e-9,9.746283712826532e-11,-2.5304317019935247e-13,1.1350462133912015e-13,0.44586019788201176,0.21226636658986456,1.002149618015442
0.0371,1.0049489122174817,-0.050215420021335326,0.2530914528210113,0.04973017312786489,0.24935609119612726,-0.0250241882563171,0.23922425722791393,0.011488356146026897,0.00033806025625068376,-4.127140849836029e-5,0.07037708323399715,-0.0030302404804920463,1.1938337023919046,0.38277977411533604,0.00012888305403822267,0.04308639929765164,-8.083170153429371e-9,3.6313154897921934e-9,9.988067765316416e-11,-2.5456344944884205e-13,1.1347852286161067e-13,0.4457487676127902,0.21248933487318783,1.002149650255317
0.0372,1.004948932575893,-0.050215275612393154,0.2530914471450549,0.04973015096639355,0.24935609986925886,-0.025024140709160494,0.23927175174767726,0.011492638646475255,0.00033806112162939293,-4.126300367761544e-5,0.07037702939779052,-0.0030307703993156594,1.194018561658399,0.38307603378441035,0.00012952703256903603,0.04308655326820515,-8.121587369611824e-9,3.6304763861043548e-9,1.0186095130903828e-10,-2.5571136385645403e-13,1.1345229568550407e-13,0.4456396554038903,0.21270766479703865,1.0021496818245128
0.0373,1.0049489528945166,-0.05021513149992323,0.2530914414843735,0.0497301289516487,0.24935610852198975,-0.025024093279875207,0.23931906737888775,0.011496904970106124,0.0003380619859751999,-4.125460872933124e-5,0.07037697562377788,-0.0030312997103556913,1.1942125313161014,0.383361853099736,0.00013015390300751315,0.04308668319437318,-8.148331070860005e-9,3.6296344333651756e-9,1.0339479512493225e-10,-2.564879793812339e-13,1.1342597994229113e-13,0.4455332422504475,0.21292059400267302,1.0021497126127967
0.0374,1.004948973173526,-0.05021498768316926,0.2530914358389305,0.04973010708297468,0.2493561171543999,-0.02502404596810486,0.23936620481396367,0.01150115517971773,0.00033806284928959127,-4.124622364121975e-5,0.07037692191188538,-0.0030318284143259953,1.1944153170611043,0.3836367904595262,0.00013076248289565028,0.04308678881474372,-8.163433803700291e-9,3.6287909152945287e-9,1.0447334612989028e-10,-2.5689436198222707e-13,1.1339961576346261e-13,0.44542990914759745,0.21312736013134687,1.0021497425099366
0.0375,1.0049489934130937,-0.05021484416137498,0.253091430208689,0.04973008535971581,0.2493561257665692,-0.025023998773493056,0.2394131647453234,0.011505389338108296,0.00033806371157405374,-4.123784840099303e-5,0.0703768682620392,-0.003032356511940424,1.1946266245895008,0.3839004042619941,0.00013135158977544355,0.043086869867904734,-8.166928114659063e-9,3.6279471156122863e-9,1.0508774135295663e-10,-2.56931577618479e-13,1.1337324328050926e-13,0.4453300370904755,0.2133272008243162,1.0021497714056995
0.0376,1.0049490136133927,-0.0502147009337841,0.25309142459361256,0.04973006378121641,0.24935613435857765,-0.025023951695683427,0.23945994786538521,0.01150960750807605,0.000338064572830074,-4.122948299636313e-5,0.07037681467416551,-0.0030328840039128314,1.1948461595973832,0.3841522529053531,0.00013192004118888924,0.043086926092444196,-8.158846550262701e-9,3.6271043180383207e-9,1.0522911782317572e-10,-2.5660069224903497e-13,1.1334690262492185e-13,0.44523400707421723,0.21351935372283695,1.0021497991898531
0.0377,1.004949033774596,-0.05021455799964035,0.25309141899366433,0.04973004234682081,0.2493561429305051,-0.025023904734319587,0.2395065548665674,0.011513809752419214,0.0003380654330591388,-4.12211274150421e-5,0.07037676114819044,-0.003033410890957071,1.1950736277808447,0.3843918947878163,0.00013246665467798346,0.04308695722695011,-8.13922165703759e-9,3.6262638062925054e-9,1.0488861256959184e-10,-2.5590277183294065e-13,1.1332063392819112e-13,0.4451422000939582,0.21370305646816512,1.0021498257521653
0.0378,1.0049490538968762,-0.050214415358187464,0.25309141340880764,0.04973002105587334,0.24935615148243148,-0.02502385788904515,0.23955298644128836,0.011517996133936014,0.0003380662922627348,-4.121278164474199e-5,0.07037670768404021,-0.0030339371737869957,1.1953087348359779,0.3846188883075971,0.0001329902477847225,0.04308696301001043,-8.108085981510101e-9,3.625426864094713e-9,1.0405736262124931e-10,-2.5483888232924115e-13,1.1329447732180784e-13,0.4450549971448338,0.21387754670155662,1.002149850982403
0.0379,1.0049490739804063,-0.05021427300866915,0.2530914078390058,0.04972999990771831,0.24935616001443672,-0.025023811159503737,0.23959924328196636,0.011522166715424675,0.00033806715044234863,-4.1204445673174865e-5,0.07037665428164093,-0.003034462853116459,1.1955511864588757,0.38483279186290864,0.00013348963805110255,0.043086943180213146,-8.065472070206622e-9,3.624594775164815e-9,1.0272650500719242e-10,-2.534100896969821e-13,1.1326847293726277e-13,0.4449727792219796,0.21404206206426749,1.0021498747703341
0.038,1.004949094025359,-0.05021413095032915,0.2530914022842221,0.04972997890170005,0.2493561685266008,-0.02502376454533896,0.2396453260810197,0.011526321559683424,0.0003380680075994671,-4.119611948805278e-5,0.07037660094091881,-0.0030349879296593133,1.1958006883456311,0.3850331638519641,0.00013396364301911974,0.04308689747614624,-8.011412469653531e-9,3.623768823222685e-9,1.0088717675646564e-10,-2.516174598952089e-13,1.1324266090604669e-13,0.444895927320531,0.21419584019755367,1.0021498970057259
0.0381,1.0049491140319071,-0.05021398918241117,0.2530913967444198,0.049729958037162895,0.24935617701900356,-0.02502371804619444,0.23969123553086674,0.011530460729510484,0.00033806886373557684,-4.118780307708777e-5,0.07037654766180002,-0.0030355124041294133,1.1960569461923365,0.3852195626729769,0.00013441108023077035,0.04308682563639767,-7.945939726377206e-9,3.6229502919881952e-9,9.853051489811304e-11,-2.4946205888296684e-13,1.132170813596503e-13,0.44482482243562366,0.2143381187426711,1.002149917578346
0.0382,1.0049491340002237,-0.05021384770415895,0.25309139121956226,0.04972993731345117,0.24935618549172495,-0.025023671661713796,0.23973697232392582,0.011534584287704078,0.0003380697188521645,-4.117949642799191e-5,0.07037649444421067,-0.003036036277240611,1.196319665695085,0.38539154672416015,0.00013483076722805055,0.04308672739955544,-7.869086386904034e-9,3.622140465181218e-9,9.56476564611793e-11,-2.4694495261930163e-13,1.1319177442956444e-13,0.44475984556239295,0.21446813534087578,1.002149936377962
0.0383,1.0049491539304816,-0.05021370651481621,0.25309138570961276,0.04972991672990918,0.2493561939448449,-0.02502362539154064,0.2397825371526152,0.011538692297062435,0.00033807057295071687,-4.117119952847723e-5,0.07037644128807698,-0.003036559549706761,1.1965885525499693,0.3855486744037272,0.00013522152155295657,0.043086602504207525,-7.780884997760384e-9,3.6213406265216265e-9,9.22297384747083e-11,-2.440672070632583e-13,1.1316678024727982e-13,0.44470137769597445,0.21458512763342372,1.0021499532943414
0.0384,1.004949173822853,-0.05021356561362666,0.25309138021453453,0.049729896285881266,0.24935620237844336,-0.025023579235318595,0.2398279307093532,0.011542784820383779,0.00033807142603272056,-4.116291236625582e-5,0.07037638819332508,-0.0030370822222417155,1.196863312453082,0.3856905041098913,0.00013558216074748458,0.04308645068894189,-7.681368105472648e-9,3.6205520597292927e-9,8.826789796774484e-11,-2.4082988817388263e-13,1.1314213894428718e-13,0.4446497998315036,0.21468833326157077,1.0021499682172517
0.0385,1.004949193677512,-0.05021342499983404,0.253091374734291,0.04972987598071176,0.24935621079260023,-0.025023533192691273,0.23987315368655815,0.011546861920466332,0.0003380722780996623,-4.115463492903969e-5,0.07037633515988116,-0.003037604295559328,1.1971436511005162,0.3858165942408656,0.00013591150235363081,0.043086271692346516,-7.570568256567195e-9,3.6197760485240902e-9,8.375327196933272e-11,-2.372340619102197e-13,1.1311789065207734e-13,0.4446054929641159,0.21477698986657304,1.0021499810364605
0.0386,1.0049492134946303,-0.05021328467268207,0.25309136926884535,0.04972985581374497,0.2493562191873954,-0.0250234872633023,0.2399182067766484,0.011550923660108322,0.0003380731291530288,-4.1146367204540926e-5,0.07037628218767138,-0.003038125770373452,1.1974292741883648,0.3859265031948634,0.00013620836391339147,0.0430860652530094,-7.4485179975704105e-9,3.6190138766258904e-9,7.86769975085165e-11,-2.33280794231315e-13,1.1309407550214102e-13,0.44456883808894687,0.21485033508968637,1.002149991641735
0.0387,1.0049492332743815,-0.050213144631414464,0.25309136381816094,0.04972983578432523,0.24935622756290882,-0.025023441446795282,0.23996309067204225,0.011554970102107976,0.0003380739791943067,-4.1138109180471574e-5,0.07037622927662192,-0.0030386466473979416,1.19771988741272,0.3860197893700979,0.0001364715629687627,0.043085831109518496,-7.315249875008685e-9,3.618266827754567e-9,7.303021161434093e-11,-2.289711510962144e-13,1.1307073362596898e-13,0.44454021620113204,0.2149076065721668,1.002149999922843
0.0388,1.0049492530169377,-0.05021300487527496,0.2530913583822011,0.04972981589179687,0.24935623591922043,-0.025023395742813842,0.240007806065158,0.011559001309263513,0.00033807482822498274,-4.1129860844543685e-5,0.07037617642665892,-0.003039166927346648,1.1980151964696755,0.3860960111647824,0.00013669991706174078,0.0430855690004618,-7.1707964354083774e-9,3.6175361856299917e-9,6.680405131584953e-11,-2.2430619846396264e-13,1.1304790515505199e-13,0.4445200082958069,0.2149480419552703,1.0021500057695518
0.0389,1.0049492727224727,-0.05021286540350728,0.25309135296092905,0.0497297961355042,0.24935624425641015,-0.0250233501510016,0.24005235364841399,0.011563017344373162,0.0003380756762465436,-4.112162218446931e-5,0.07037612363770854,-0.0030396866109334265,1.1983149070553232,0.38615472697713027,0.00013689224373432185,0.04308527866442728,-7.01519022529589e-9,3.616823233972038e-9,5.998965364208748e-11,-2.1928700229360581e-13,1.130256302208808e-13,0.44450859536810694,0.21497087888025282,1.002150009071629
0.039,1.0049492923911376,-0.05021272621534425,0.253091347554303,0.04972977651481238,0.24935625257455216,-0.025023304671003707,0.24009673409683366,0.011567018268653148,0.00033807652326042266,-4.111339318802733e-5,0.07037607090969762,-0.0030402056988663067,1.1986186326037511,0.386195633235188,0.00013704760819082938,0.0430849601273989,-6.848329638548945e-9,3.616129216165511e-9,5.268852449685358e-11,-2.13911923306557e-13,1.1300394758271864e-13,0.4445045614310242,0.21497458376269526,1.0021500102202405
0.0391,1.0049493120226638,-0.050212587309811575,0.25309134216218226,0.04972975702951086,0.2493562608736039,-0.02502325930249941,0.24014094772838043,0.011571004110846512,0.0003380773692669712,-4.110517384438954e-5,0.07037601824256615,-0.0030407241917336436,1.1989241479211494,0.38622127298240405,0.00013717022602115255,0.04308461927102,-6.667824124153679e-9,3.615454449452351e-9,4.7089918287680835e-11,-2.0813632834169763e-13,1.1298286494974267e-13,0.44447382039496114,0.21494505822577054,1.0021500187284171
0.0392,1.004949331616998,-0.05021244868607984,0.25309133678449147,0.04972973767918135,0.24935626915357956,-0.025023214045159184,0.24018499502783672,0.011574974914868301,0.00033807821426708564,-4.109696414213919e-5,0.07037596563624797,-0.0030412420901792464,1.1992302468674974,0.3862328978962472,0.00013726209982285964,0.04308425911462856,-6.4736997553125005e-9,3.6147993991385826e-9,4.389240131944827e-11,-2.0197200835155952e-13,1.1296239618186219e-13,0.4444097708314935,0.21488354113995692,1.002150036455373
0.0393,1.0049493511742484,-0.05021231034340876,0.2530913314211968,0.04972971846324496,0.24935627741453747,-0.025023168898642582,0.24022887661317038,0.011578930736746366,0.0003380790582620756,-4.10887640693553e-5,0.07037591309067204,-0.003041759394891454,1.1995364487076845,0.3862307073928299,0.00013732335887747495,0.04308388046207172,-6.267169627510231e-9,3.6141648055837613e-9,4.2888342643888775e-11,-1.9545577919381463e-13,1.1294256465402412e-13,0.4443210203120198,0.2147982997428913,1.0021500610187966
0.0394,1.004949370694522,-0.05021217228105804,0.25309132607226437,0.049729699381122795,0.24935628565653586,-0.025023123862609152,0.24027259310234927,0.011582871632508549,0.00033807990125325055,-4.1080573614116946e-5,0.07037586060576727,-0.003042276106558602,1.1998422727065987,0.38621490088826455,0.00013735413246652293,0.043083484117196584,-6.049446836231744e-9,3.6135514091474387e-9,4.387011131273583e-11,-1.8862445672613658e-13,1.1292339374117531e-13,0.44421617640793853,0.21469760127221074,1.0021500900363753
0.0395,1.0049493901779283,-0.05021203449828742,0.25309132073766055,0.04972968043223596,0.249356293879633,-0.025023078936718436,0.24031614511334123,0.0115867976581827,0.00033808074324192025,-4.107239276450314e-5,0.07037580818146262,-0.003042792225869028,1.2001472381291287,0.38618567779866364,0.00013735454987152802,0.04308307088385029,-5.8217444769618615e-9,3.612959950189169e-9,4.6630076377722886e-11,-1.8151485680619725e-13,1.1290490681826268e-13,0.4441038466906482,0.21458971296555224,1.0021501211257982
0.0396,1.0049494096245744,-0.05021189699435662,0.2530913154173514,0.04972966161600556,0.24935630208388723,-0.025023034120629985,0.2403595332641141,0.01159070886979667,0.00033808158422939414,-4.1064221508592934e-5,0.07037575581768701,-0.003043307753511069,1.2004508642401635,0.3861432375401395,0.00013732474037401462,0.04308264156587995,-5.585275645185445e-9,3.6123911690685063e-9,5.0960606890583255e-11,-1.7416379529166991e-13,1.1288712726023311e-13,0.4439926387315472,0.21448290206055287,1.0021501519047522
0.0397,1.0049494290345686,-0.05021175976852534,0.25309131011130326,0.049729642931852704,0.24935631026935678,-0.02502298941400334,0.24040275817263573,0.011594605323378299,0.00033808242421698193,-4.105605983446537e-5,0.07037570351436938,-0.0030438226901730626,1.2007526703045917,0.3860877795288048,0.00013726483325550716,0.04308219696713271,-5.34125343638736e-9,3.611845806145004e-9,5.665407190304983e-11,-1.666080880402278e-13,1.1287007844203351e-13,0.4438911601020343,0.21438543579484962,1.0021501799909265
0.0398,1.0049494484080195,-0.05021162282005331,0.2530913048194823,0.0497296243791985,0.24935631843609998,-0.025022944816498055,0.24044582045687402,0.011598487074955437,0.00033808326320599317,-4.1047907730199494e-5,0.07037565127143867,-0.0030443370365433454,1.2010521755873016,0.3860195031807719,0.00013717495779753,0.043081737891455675,-5.090890946052422e-9,3.6113246017782155e-9,6.350284046685669e-11,-1.588845509095427e-13,1.1285378373861074e-13,0.44380801837350786,0.2143055814060795,1.0021502030020086
0.0399,1.0049494677450346,-0.05021148614820026,0.25309129954185466,0.04972960595746404,0.24935632658417506,-0.02502290032777367,0.2404887207347967,0.011602354180555932,0.0003380841011977375,-4.103976518387434e-5,0.07037559908882382,-0.0030448507933102547,1.201348899353182,0.38593860791215323,0.0001370552432816076,0.04308126514269597,-4.8354012696655115e-9,3.6108282963276943e-9,7.129928163373626e-11,-1.5102999975728847e-13,1.1283826652491172e-13,0.4437518211173664,0.21425160613187955,1.0021502185556865
0.04,1.0049494870457223,-0.05021134975222589,0.25309129427838656,0.049729587666070454,0.24935633471364033,-0.025022855947489736,0.24053145962437172,0.011606206696207629,0.0003380849381935245,-4.1031632183568956e-5,0.07037554696645376,-0.0030453639611621275,1.2016423608671216,0.3858452931390613,0.0001369058189892644,0.04308077952470072,-4.575997502711444e-9,3.610357630152995e-9,7.983576445542294e-11,-1.430812504411368e-13,1.1282355017588333e-13,0.44373117590500843,0.21423177720988681,1.0021502242696485


==> data/untuned_0th_2mF.csv <==
0.0,1.0067552230867676,-0.04029913889433856,0.20330299948998976,0.05885597151382374,0.2003031078414946,-0.01608748059654234,0.20230451163495683,0.008124112353003962,0.00027215096174116113,-2.1857989940954274e-5,0.0704451141318348,-0.0028057741943914045,1.084409521544636,0.4290526993758472,3.428801320060156e-18,0.05466665932784704,-2.482711226656589e-32,4.600042785237129e-9,-4.70197740328915e-38,0.0,1.437513370386603e-13,0.5652532574498266,0.1866812269880435,1.002910145188458
0.0001,0.976563149496271,-0.03783067870438457,0.21048129589668113,0.0541009107082493,0.3163711588360442,-0.027542042261167816,0.20252577019787377,0.008136248573382772,0.00027308345729672233,-2.3173995497375536e-5,0.07044548997410939,-0.0028065017224401514,1.0843736674437439,0.42906664627530877,6.967815905285531e-10,0.05466688003355282,5.8877882176437044e-8,4.601292896220048e-9,3.933924944506891e-8,9.247950621924163e-13,1.4376709312208514e-13,0.5657375653786649,0.18669888473463328,1.0170901915448236
0.0002,0.9077374862951509,-0.03218607833584553,0.24844546142512763,0.04090584112826658,0.3956940814491477,-0.038763586857565105,0.20304126166982053,0.008176150965575668,0.00027902547519386485,-2.6881400586342992e-5,0.0704468872158159,-0.0028083012468065965,1.0839728719550448,0.4291377557044667,1.9208479245677198e-8,0.05466935363072447,4.65173709441166e-7,4.624053202437392e-9,1.8485962871369768e-7,1.1905336694715746e-11,1.4428398933687163e-13,0.5656013091758121,0.18678456554463527,1.0241643839256211
0.0003,0.8348373969257417,-0.026594802661109772,0.31749093798002154,0.022670587163514947,0.4436746023842864,-0.048416289406524475,0.20366274482280824,0.008242072332566385,0.00029211129952474063,-3.244499657799317e-5,0.07044769793798085,-0.002810480636955321,1.0827527489601938,0.4291022790270075,1.1568216407934229e-7,0.05467690797349681,1.1421049279630835e-6,4.70385637063522e-9,2.4271517922409154e-7,3.4781635182769274e-11,1.4657082747102992e-13,0.5641573782484284,0.1869764701438853,1.0050633712902752
0.0004,0.7830578873686916,-0.023738738642925604,0.39918973103452216,0.003971774398683284,0.4695178805341114,-0.05624427690556681,0.20429091740754218,0.008327346059482576,0.0003114002089770123,-3.917288343704319e-5,0.07044561915487536,-0.0028123942481081874,1.080529423674864,0.42915407554275137,3.8444039468919235e-7,0.054690729431584685,1.6528540879989482e-6,4.846797955589257e-9,1.1976839803878554e-7,5.415363569690141e-11,1.511218034096099e-13,0.5666757410619374,0.18735975631224022,0.9611287231966299
0.0005,0.761930360922151,-0.024663168802105402,0.47247027891595783,-0.011274503100129854,0.4830577296934061,-0.06268533836373161,0.20490925582501887,0.008425629792231559,0.0003342078597166981,-4.637916349801167e-5,0.07043927424035129,-0.0028136563519607014,1.0774762984229573,0.43028510833164874,9.195445627121791e-7,0.05470980914624483,1.6872622791408057e-6,5.018130154599301e-9,-7.117176967983948e-8,5.646088395695501e-11,1.5681485619520258e-13,0.5831392538137012,0.18855022245894387,0.8954177229499877
0.0006,0.7673003390266275,-0.028671547146287897,0.523701166241744,-0.02109046015083131,0.4921236632236178,-0.06839065288183785,0.20554477970631718,0.0085335565894833,0.0003575994872271995,-5.3542444700487755e-5,0.07042871430693891,-0.00281421720564701,1.0739422474520852,0.43368478061164534,1.7871520803616854e-6,0.05473204344939989,1.3040179242291992e-6,5.170013579207994e-9,-1.8192004325700242e-7,4.280039462433242e-11,1.6186536674881533e-13,0.6073735967570569,0.19101409703520986,0.8505096329233593
0.0007,0.7876168429897674,-0.034007369138047555,0.5500725950582919,-0.025748547261162946,0.5012048018326086,-0.07383822402768382,0.20623130095076908,0.008650852038037908,0.00037948535857083236,-6.039995735444288e-5,0.0704151211129739,-0.0028142985558957936,1.0702302994489878,0.4398533527516715,3.018985631642228e-6,0.05475558970690281,7.825346546637258e-7,5.274189649763007e-9,-1.768586323318521e-7,2.410745898704673e-11,1.652007199491803e-13,0.6250723731594855,0.19398682770044368,0.829811690250322
0.0008,0.8109798960508793,-0.03889214269311301,0.5570429263553233,-0.027044400154904617,0.5116882775722973,-0.07917689754391409,0.2069889438523689,0.008778877603649175,0.0003990057524650523,-6.693203867975862e-5,0.07040008337322827,-0.002814229584371537,1.0665083036903809,0.448416769383549,4.623261160819814e-6,0.05477942173018703,3.5533881212707536e-7,5.3297504429094254e-9,-1.0937847570684507e-7,9.511837551473594e-12,1.6682704512018237e-13,0.6430711306333781,0.19781871343989205,0.8158313237417709
0.0009,0.828999765588407,-0.04217792351750691,0.5537499861704638,-0.027259946266487912,0.5229967835024916,-0.08429306062240145,0.20782031886653457,0.00891915237023645,0.0004162916550057642,-7.327018906729469e-5,0.0703850243103632,-0.0028143074206447394,1.0628342298244788,0.45855074560875336,6.5974921737094725e-6,0.05480318201055666,1.1623447654934283e-7,5.351778103581798e-9,-4.176938196495228e-8,2.15471283530313e-12,1.6735478495990373e-13,0.653576469263451,0.20442766609270116,0.824973497209083
0.001,0.8388994168754996,-0.04374050874783111,0.5487037065159271,-0.02817513731733157,0.5337241036275929,-0.08895020262762511,0.20871200401226944,0.009072118562888011,0.0004320893070657571,-7.959354330437237e-5,0.07037078191517072,-0.002814689636092067,1.0591944602113685,0.4694830407767759,8.93711657018268e-6,0.054826951624474644,3.818689778436925e-8,5.358441754171961e-9,1.7256720564515453e-9,3.638150378161498e-13,1.674461576604644e-13,0.6568137075736383,0.20816390102566454,0.8318228038379587
0.0011,0.8418271765126444,-0.04414696301227883,0.5470987903794075,-0.03058749661202639,0.5427664011822912,-0.0929794779499868,0.20964530178434698,0.009236820194218875,0.00044717263954779387,-8.602390874084794e-5,0.07035762260723115,-0.0028153951652570603,1.055551902161358,0.4807435983167115,1.1640548722671832e-5,0.05485095766384687,6.178204796618257e-8,5.362865225712272e-9,2.0993329322781327e-8,1.6781443148023145e-12,1.6753247899029018e-13,0.6581186361560285,0.21598843857263544,0.8495730154542241
0.0012,0.8412030969950235,-0.04431000994694597,0.5504990295091187,-0.034340284370080104,0.549662804205108,-0.09634802357657306,0.21060255244506454,0.009411115652069939,0.00046210192734556153,-9.259365068730795e-5,0.07034537699410923,-0.002816340537261988,1.0518654796384626,0.4921496053073588,1.4710153729337707e-5,0.05487545406464877,1.2553589751449212e-7,5.372123980752851e-9,2.3558856852953062e-8,4.016962924070579e-12,1.6781557355971147e-13,0.6585637392125352,0.21981050943286648,0.8550740594752351
0.0013,0.8403086955258613,-0.04495897200574823,0.5577540533059364,-0.038715715447973864,0.5546505638704765,-0.0991707183448312,0.21157357527031273,0.009592447233921372,0.00047706746790295235,-9.924670681795612e-5,0.07033371276457386,-0.0028174178295045315,1.0481123135128914,0.5037047438020161,1.815158283819167e-5,0.05490058493466016,1.8444141562436053e-7,5.3878069373813445e-9,1.5228116073566568e-8,6.0265471440134915e-12,1.6832485524343614e-13,0.6592753448462434,0.22788512136134428,0.8629261827716721
0.0014,0.8414106534102583,-0.04647708744585206,0.5664179554506422,-0.04283564226399462,0.5583857228867437,-0.10164899568542028,0.21255531717229917,0.009778398738868778,0.000491978699771345,-0.000105876187413414,0.07032230009054545,-0.0028185381337440486,1.0442904012829533,0.5155067185835527,2.1971992916642393e-5,0.054926367021343916,2.1168611085322892e-7,5.407866579367143e-9,2.6656798049319074e-9,6.908240934926306e-12,1.6898033957762463e-13,0.6603341450174949,0.2315580790482049,0.8644184808489451
0.0015,0.8450389506650129,-0.048785683145492816,0.5744238858034365,-0.04615752427553755,0.5615471265592885,-0.1039703168385552,0.21355015845945885,0.0099674721613518,0.0005066098165172905,-0.0001123819837149181,0.07031097506814864,-0.002819675717001235,1.0404164595262266,0.5276560636690159,2.617731733565321e-5,0.054952701331014264,2.039189864829444e-7,5.428933344767051e-9,-7.960758306005429e-9,6.584076892154259e-12,1.696644826819773e-13,0.6636937141613405,0.24057070934628114,0.865926119223948
0.0016,0.8505544550820441,-0.051533767981020655,0.5806199814292202,-0.04854249459129182,0.5646357120979825,-0.10626069764825863,0.21456239904244487,0.010159065200993654,0.0005207344600497993,-0.00011869771138762253,0.0702997242261104,-0.0028208553839531966,1.0365144415643286,0.5402162619134288,3.077141363178695e-5,0.054979443163961986,1.7303926566801918e-7,5.448038338113501e-9,-1.3219823109044338e-8,5.4848449461223295e-12,1.702765886185924e-13,0.6653332029511833,0.24498859218089372,0.8667342317376241
0.0017,0.8569252012107126,-0.054316653441775144,0.5846289876649802,-0.05011648300476149,0.5679493923134761,-0.1085847245926783,0.21559577063212643,0.010353108946940814,0.0005341911994036139,-0.0001247912805080391,0.0702886112028004,-0.002822123568714417,1.032606640172277,0.5532085321520701,3.575645501055868e-5,0.05500645701309746,1.34849405125858e-7,5.463308042235991e-9,-1.2598347270677994e-8,4.178925955636653e-12,1.7075519563526553e-13,0.667947081281625,0.2526761857137903,0.8703926582299563
0.0018,0.8631666947522478,-0.056867315621453536,0.587155262669971,-0.051278732902235134,0.5714321730525763,-0.11090750028612263,0.21665107493648067,0.010550093247921933,0.000546977363258351,-0.0001306877122656658,0.0702777548695394,-0.0028235304996083828,1.028705323472605,0.5665863680944082,4.113187473077573e-5,0.05503366731935053,1.0129337319739773e-7,5.475064036876348e-9,-8.809902952933494e-9,3.071066382091138e-12,1.7111549698961122e-13,0.6708829144282975,0.2613106702075969,0.8745016979021792
0.0019,0.868533871290684,-0.05901685309697007,0.5890055885386493,-0.052416664552117756,0.5749675002838301,-0.11317933267437193,0.21772798689971026,0.010750486885329818,0.0005591321021019333,-0.00013642116772030454,0.07026725872114449,-0.0028251163010997588,1.0248188267969456,0.5802937537028128,4.6896733715535356e-5,0.05506102246314801,8.031278673517853e-8,5.484091716401643e-9,-4.527373359829785e-9,2.4148378011543392e-12,1.7138806801585048e-13,0.671576902365548,0.2649969165324451,0.8767619406657161
0.002,0.8729403186804018,-0.0608298143388351,0.5908532971361968,-0.05374334616132749,0.5783919653432821,-0.11535094637842472,0.21882421220675638,0.010954448789608596,0.0005707523988300294,-0.00014202757058723453,0.07025715970500813,-0.00282688733230903,1.020947947126125,0.5942764451663723,5.304946205785919e-5,0.05508851676126766,7.073970506186862e-8,5.491608760251096e-9,-1.4293362338831753e-9,2.1486927905483142e-12,1.716153868704465e-13,0.6731315760334234,0.27526251057126944,0.8833982511475074
0.0021,0.8766417214926151,-0.062454241880167086,0.5929704251808932,-0.05527540336358321,0.581616107471013,-0.11740584217557466,0.21993733952809846,0.01116177994315259,0.0005819190824519705,-0.0001475248174704465,0.07024744114935082,-0.0028288289856848127,1.017092142665868,0.608501988145491,5.9588535709501986e-5,0.055116152782696035,6.800351806523345e-8,5.4984045630268975e-9,1.3010884508978219e-10,2.106333193423641e-12,1.7182342086027863e-13,0.6745151917707553,0.284398599873466,0.8893043803980559
0.0022,0.8799242149789294,-0.06404144240042586,0.5955570787393613,-0.05699933895748559,0.5845677482960407,-0.11933432365370136,0.22106504726941953,0.011372224215592017,0.0005927065339018563,-0.00015292697911428618,0.07023807951134899,-0.0028309243525110246,1.013251032510135,0.6229420759115966,6.651249478444271e-5,0.05514393214637079,6.73427225592569e-8,5.5051604989844135e-9,-1.58181356217155e-11,2.1174454178072213e-12,1.7203428152598398e-13,0.674921306501846,0.28771075615348074,0.8910178590386525
0.0023,0.8831176585957089,-0.06569990211130049,0.5984164866358399,-0.0587672218391623,0.5872807829751814,-0.12116368166035228,0.22220600839008095,0.011585294940602491,0.0006031391704757513,-0.00015822540562287333,0.07022902421502417,-0.002833151227982107,1.0094266486520576,0.6375925248010418,7.3819795287331e-5,0.0551718415949405,6.467503530037703e-8,5.511828595554664e-9,-1.1065858127652329e-9,2.0481247951370435e-12,1.722448430813352e-13,0.6759774247881234,0.29788783283446846,0.8954240598998073
0.0024,0.8863407560368992,-0.0674351961117079,0.601319463995487,-0.060474940722092446,0.5898185648775808,-0.1229236365581522,0.2233598129962069,0.011800625587448228,0.0006132123929273978,-0.00016340712500879915,0.07022024141215309,-0.0028354993947540133,1.0056238946330145,0.6524534325928342,8.150831585492057e-5,0.055199849880746776,5.908252834954569e-8,5.518068631688129e-9,-2.451543509184313e-9,1.8735081767596385e-12,1.7244285110763058e-13,0.6770981158717194,0.3086871526089718,0.9000996630773924
0.0025,0.8896804255258299,-0.0692412723093562,0.6040582310856272,-0.0620333654549347,0.5922415908848979,-0.12464182242476814,0.22452611157497493,0.01201788120909686,0.0006229208968794447,-0.00016846004394702486,0.07021170129253718,-0.0028379606637274693,1.0018479170231325,0.6675239147355326,8.957587969832754e-5,0.055227924229691576,5.004359062833502e-8,5.5235475225844106e-9,-3.4282465330656712e-9,1.5815399568671635e-12,1.7261642965128094e-13,0.6774527411775592,0.3123018351449072,0.9016150115741244
0.0026,0.8930691104535766,-0.0710535631669906,0.6065175624327909,-0.06342859983648955,0.5945982141717421,-0.12633424724088343,0.22570488970051286,0.012236905102952386,0.0006322541835488994,-0.00017337669949280042,0.0702033930881073,-0.0028405369009861505,0.9981050309869375,0.6827990615814313,9.801971619740685e-5,0.05525602433072018,3.908235789477795e-8,5.527949076023703e-9,-3.743448037437854e-9,1.227530207955771e-12,1.7275492288977495e-13,0.6780194403208503,0.3204152675534884,0.9044607224780723
0.0027,0.8964085361972807,-0.07282660755553112,0.6087375833721071,-0.06470966063021277,0.5968929631662901,-0.12799707522704162,0.2268958297411018,0.012457704017643704,0.0006412188366195226,-0.00017816089363981998,0.0701953184401438,-0.0028432322723873473,0.9944003681556194,0.6982646939666122,0.0001068358209726802,0.05528411640086154,2.7634644222552555e-8,5.531247186246094e-9,-3.5793868369989e-9,8.600431372088941e-13,1.7285785023515406e-13,0.6788900810767121,0.33288023244454074,0.9088326928994247
0.0028,0.899624668943834,-0.07453071984469116,0.6107732646486473,-0.06592404243506021,0.5991233911772629,-0.12962453514016992,0.22809848216618622,0.012680284183209605,0.0006498261399249963,-0.00018281792017092806,0.0701874778509894,-0.002846049430281417,0.9907385731234317,0.7139054480789797,0.00011602004356407061,0.05531216956130813,1.670905196453242e-8,5.533474588093391e-9,-3.1545761573085097e-9,5.127520479024578e-13,1.7292666977543133e-13,0.6796054832384765,0.34312264617183647,0.9124251241852468
0.0029,0.9026473982587393,-0.07613939697796718,0.6126832944751214,-0.06711934181727781,0.6012855368367075,-0.13121036561886015,0.2293123709885524,0.012904652829841339,0.0006580883422023732,-0.00018735343759844627,0.07017987169993896,-0.002848990743969097,0.9871242055405367,0.7297056827635628,0.00012556822447755723,0.055340153449792734,7.2419284544616285e-9,5.534676207736508e-9,-2.693613271869433e-9,2.167260325388423e-13,1.7296324025967925e-13,0.6797733826218331,0.34618128809652987,0.9134602165951904
0.003,0.9054784113265132,-0.07767214669568347,0.6145459614834993,-0.06832557734754748,0.6033615911376587,-0.13274598960766562,0.2305367069731211,0.01313078962082521,0.000666028098066978,-0.0001917757128246985,0.07017249570021737,-0.0028520533341762685,0.9835605244906623,0.7456479659591284,0.00013547563118194143,0.05536804534884684,-9.91633126359733e-10,5.535018833779292e-9,-2.4017574795251637e-9,-3.778798581041937e-14,1.7297327248416356e-13,0.679812815042144,0.35398260308382806,0.9157798411827646
0.0031,0.9081525604892478,-0.07915077276498207,0.616373539938785,-0.06953450836267079,0.6053488492746818,-0.13423207366508508,0.23177082110594274,0.013358590384527986,0.0006736616280900194,-0.0001960879148409337,0.07016533966733977,-0.002855231790561113,0.9800505818640242,0.7617191294651704,0.00014573663445723557,0.055395823270021884,-8.503377969172438e-9,5.5345686200538245e-9,-2.272779118720661e-9,-2.6880556409503505e-13,1.7295886232325974e-13,0.679876996035163,0.3666801788044151,0.9195553083833803
0.0032,0.9106996206926498,-0.08059028657836827,0.618162905904516,-0.07073351150431226,0.607249599013718,-0.13567137316929553,0.2330141159744989,0.013587939627219128,0.0006810023187759861,-0.00020029185171135532,0.07015839304826127,-0.0028585210540505875,0.976597594987752,0.7779070820299896,0.00015634552764196068,0.055423464161170055,-1.5676344402998925e-8,5.533353810990061e-9,-2.2640073381472727e-9,-4.894778750906064e-13,1.7292082635614391e-13,0.6799421980364463,0.3795797509282058,0.9233908367186818
0.0033,0.9131493668824251,-0.08200569952834719,0.6199109354442287,-0.07190996341413629,0.6090661281207083,-0.137066643498474,0.2342659941662708,0.013818721855168081,0.0006880635566293657,-0.00020438933150016672,0.07015164528993686,-0.002861916065571648,0.9732047811889755,0.7941997324018857,0.0001672966040746374,0.0554509449701435,-2.28935707568615e-8,5.531402651017956e-9,-2.33277128649635e-9,-7.129560915727316e-13,1.7285998116199215e-13,0.6799846934815489,0.38798705512511417,0.9258906447103133
0.0034,0.9155281897185992,-0.08340809454345528,0.6216090761503378,-0.07305042311035631,0.6108026237850711,-0.13842136666326846,0.23552588924226628,0.014050818702010567,0.0006948575693420789,-0.00020838162488656222,0.0701450858254786,-0.0028654120631014263,0.9698754580492743,0.8105853690219754,0.00017858415059758475,0.055478242025156735,-3.0461244283687556e-8,5.528727670695702e-9,-2.4242549961840195e-9,-9.495434523464495e-13,1.7277661432813295e-13,0.679924430858843,0.3904127373597775,0.9265151002883568
0.0035,0.9178359029025652,-0.08478588583173527,0.6232307662403406,-0.07414544249429972,0.6124707541661458,-0.13974084300157313,0.2367934286318105,0.014284123624313382,0.0007013902141995238,-0.00021226810861900007,0.07013870594977728,-0.0028690066649006392,0.9666132258445557,0.8270539962031094,0.00019020173263745575,0.055505329479869345,-3.8188994204305336e-8,5.525274336274085e-9,-2.4583854397361784e-9,-1.191739685001308e-12,1.726688073567222e-13,0.6795320172836113,0.39853358198212113,0.9283512283206828
0.0036,0.9200679666961841,-0.0861339703882,0.6247771762071015,-0.07519920510815337,0.6140741469734773,-0.14102582553245746,0.23806820999804154,0.014518574862006396,0.00070766970686719,-0.0002160507480977106,0.07013249971831698,-0.0028726979383696277,0.9634211023136663,0.8435943217929341,0.0002021419619954644,0.055532184485874436,-4.593840116123589e-8,5.521047336357243e-9,-2.4383348707825416e-9,-1.4348126974360087e-12,1.7253670812261166e-13,0.6789187005902878,0.41122592976296907,0.9312209760660229
0.0037,0.9222209718663683,-0.08744924262841114,0.6262533516341727,-0.0762170396623026,0.6156151727914183,-0.1422764989696177,0.239349816523434,0.014754114493746627,0.000713704878700389,-0.00021973188302819156,0.07012646135621455,-0.002876483855661005,0.9603020294499836,0.8601948208001523,0.0002143973965034998,0.05555878462713751,-5.360567413869766e-8,5.516061326396726e-9,-2.37720433841294e-9,-1.6753637127263451e-12,1.7238080434294899e-13,0.6782390769520813,0.4252904736928688,0.9344009782154641
0.0038,0.9242915091800307,-0.08872859696793023,0.627664338105106,-0.07720427486713279,0.6170962022043223,-0.1434930480267501,0.2406378313904625,0.014990684598191093,0.0007195045610544328,-0.00022331385311594076,0.07012058508858693,-0.002880362388927384,0.9572589492468847,0.8768439682334658,0.00022696059399345082,0.05558510748762411,-6.108702212090895e-8,5.510330961844087e-9,-2.2880948917172065e-9,-1.909993953948107e-12,1.7220158373488206e-13,0.677647742542201,0.43752790676236775,0.937167869460093
0.0039,0.9262761694040839,-0.0899689278223189,0.629015181203454,-0.07816623943302926,0.618519605796542,-0.14467565741755095,0.2419318377816016,0.015228227253996812,0.0007250775852846325,-0.00022679899806645596,0.07011486514055106,-0.002884331510321378,0.9542948036977474,0.893530239101577,0.00023982411229720642,0.05561113065129977,-6.827865409208819e-8,5.503870898150876e-9,-2.1841075797851727e-9,-2.135304644177087e-12,1.7199953401555853e-13,0.6772992935338559,0.4447389219620133,0.9387982844909967
0.004,0.9282321961664188,-0.09117348719920876,0.6304498251532882,-0.07911278047464776,0.6198962397149282,-0.14582535223245477,0.2432315939327407,0.015466708869937527,0.0007304268523853113,-0.0002301895554064488,0.07010927896593552,-0.0028883878767922344,0.9514064878891616,0.9102431420676917,0.00025298103672334295,0.055636869171004355,-7.102562506537356e-8,5.497021322625562e-9,-2.627734553402094e-10,-2.2615023171065152e-12,1.7178422369939555e-13,0.6771022685218736,0.44694344146910503,0.9389248715181367
0.0041,0.9303205574421283,-0.09236105168209978,0.63234308725586,-0.08005758617608934,0.6212495386777053,-0.14694475215490843,0.24453715084568323,0.015706132209504793,0.00073554565561932,-0.0002334875995059985,0.0701037771949687,-0.0028925254721954697,0.9485805416439497,0.9269743194779283,0.0002664245485607114,0.055662401771384803,-5.8333989235695366e-8,5.490654568970042e-9,8.624261371680701e-9,-2.0627111498228013e-12,1.715800514454169e-13,0.676226658982233,0.45483154451387786,0.9386767278077542
0.0042,0.9323522060053125,-0.09351977655214404,0.6342595415554328,-0.08098320217670049,0.6225514483127681,-0.1480318325439582,0.2458475407199216,0.015946352781633446,0.0007404622074914905,-0.0002366958094928072,0.07009840966392468,-0.0028967453173124485,0.9458383816451014,0.943709925972224,0.000280143733929824,0.055687590423900396,-4.2704248844147724e-8,5.483732369993226e-9,1.946238853115574e-8,-1.826832316993518e-12,1.7135810065108056e-13,0.6748480150365865,0.46725133325035567,0.9382860223448983
0.0043,0.9341029048528299,-0.0946344358611542,0.6356827353286756,-0.08186929589499556,0.6237688633773973,-0.14908409158686786,0.24716169375597472,0.016187211632306853,0.0007452081964780007,-0.00023981692454217,0.07009323606220998,-0.0029010491679781667,0.9432049319479069,0.9604355406601474,0.00029412731966684116,0.05571227533444765,-3.89931978299006e-8,5.475025968142394e-9,2.6199558754907544e-8,-1.892662294340609e-12,1.7108413999541643e-13,0.673263653555973,0.48152436938279897,0.9378370092718789
0.0044,0.935348416981539,-0.09568980366094297,0.6360962158522568,-0.08269553474948885,0.6248686786288735,-0.15009902747090131,0.24847854015436147,0.01642854980750837,0.0007498153110550287,-0.00024285368382938208,0.07008831607923124,-0.0029054387800276204,0.9407051166076565,0.9771367426512666,0.00030836403260792335,0.055736296708923064,-6.205763013212441e-8,5.463306605864819e-9,2.278372277475842e-8,-2.5989975575860253e-12,1.7072393815745433e-13,0.6717708914114314,0.494972214615468,0.9374139427310059
0.0045,0.9358645053882981,-0.09667065400332299,0.634983530402845,-0.08344158615869467,0.6258177888244769,-0.15107413838332237,0.24979701011560063,0.016670208353221368,0.0007543152396987524,-0.00024580882652973856,0.07008370940439503,-0.0029099159092958065,0.9383638596796405,0.9937991110551498,0.0003228425995892308,0.055759494753223136,-1.2675433968998868e-7,5.447345525607777e-9,3.162831322531023e-9,-4.2846345824516964e-12,1.7024326381622412e-13,0.6706670454740008,0.5049164306526227,0.9371010768645888
0.0046,0.9354263079978152,-0.09756170191214333,0.6318291170542714,-0.08408719851030251,0.6265829232077079,-0.15200690629641803,0.2511160314170657,0.0169120279726837,0.0007587397643666356,-0.00024868509802385423,0.07007947590777226,-0.0029144823266647898,0.9362060958898129,1.0104082273170076,0.0003375517419413163,0.05578170960437889,-2.4788582240535097e-7,5.4259128977098335e-9,-3.868754423290554e-8,-7.287106057145322e-12,1.6960782296598888e-13,0.6702476382979848,0.5086851157338522,0.9369818447379284
0.0047,0.9330002055380253,-0.09826874737254367,0.6277650830175193,-0.08474696649256154,0.6268704103634611,-0.15286668443362736,0.2524299614900742,0.017153235880948536,0.0007632840254385806,-0.0002514942195522457,0.07007595385581325,-0.002919162100063774,0.9342653963425812,1.0269384021987273,0.00035246979893066636,0.05580272209880554,-3.516521602548659e-7,5.396947881962093e-9,-6.537319816664413e-8,-9.87904547749579e-12,1.6871331587883036e-13,0.668139079895614,0.5140158468515057,0.935940576765341
0.0048,0.9285255273521739,-0.09877980068182524,0.6244209286720159,-0.08552392615644898,0.6264682223410024,-0.15362086266416078,0.2537314685377909,0.01739294582006278,0.0007681590211499282,-0.00025424185717821333,0.07007337017406652,-0.00292396663798977,0.9325390500341545,1.043305924525434,0.00036757128003667226,0.0558225336663697,-3.7895179880259686e-7,5.362174675900278e-9,-5.3263522237637965e-8,-1.0665004920670558e-11,1.675952506561965e-13,0.663438344462018,0.52589996494715,0.9336193105161136
0.0049,0.9230913634281429,-0.09918915038413227,0.6222353855742486,-0.08639938578372236,0.6254269508478528,-0.15426019139987562,0.2550163799806596,0.01763074821159846,0.0007734421521836105,-0.00025692311936440654,0.07007165984702608,-0.0029288822291216017,0.9310000425640905,1.0594098606635733,0.0003828378747400376,0.055841299361126084,-3.539651436884144e-7,5.325792499920803e-9,-2.2586453698291272e-8,-1.0185504194214398e-11,1.6641447661869904e-13,0.6582285899246211,0.5390709547356146,0.9310467071455046
0.005,0.917786803753814,-0.09959108502360903,0.6216471852807054,-0.08735465365613916,0.6237971875915335,-0.15477542105262918,0.25628052323912415,0.01786623347712759,0.0007792108192225602,-0.00025953311457347457,0.07007075785918598,-0.002933895162138095,0.9296213595319471,1.0751492769795903,0.0003982512725214657,0.0558591742371294,-3.008726005521884e-7,5.292000574420084e-9,6.430070198991422e-9,-8.981063105672056e-12,1.653318430869495e-13,0.6545929742108478,0.5482623009317292,0.9292514278087728
0.0051,0.9137929432710599,-0.10009399408636092,0.6229055389424156,-0.08833885950458448,0.6217044669084824,-0.15516711401180625,0.25752069826321844,0.018099101978926068,0.0007855029724288123,-0.0002620627030163518,0.0700705606706045,-0.0029389869947704177,0.9283728942055283,1.090446089106837,0.0004137940543448363,0.05587633288178933,-2.4414295125088954e-7,5.2646380091040415e-9,1.648267049806992e-8,-7.589462458232421e-12,1.644886921631446e-13,0.6536549103406821,0.5507771306824029,0.9288374483428419
0.0052,0.9121450099676992,-0.10081539356858701,0.6248714060980913,-0.0891365231929707,0.6197015780097923,-0.15550225697558454,0.25874224918777117,0.018329974809879756,0.0007920671871982567,-0.00026448238948761286,0.07007078005963056,-0.002944121696805857,0.9272216239973088,1.105399192815395,0.00042945630787607456,0.055892972288144466,-2.015368642007289e-7,5.243259968660393e-9,1.4727987461454231e-8,-6.393671870173057e-12,1.6383753450111223e-13,0.6511187988627438,0.5581950377108683,0.9279309343179355
0.0053,0.9123791367342536,-0.10169331979319741,0.6267969206008743,-0.08971212566409051,0.6179922691810119,-0.15581888243642078,0.25995078101938507,0.018559430440989295,0.0007987328322419023,-0.00026678863579117536,0.0700713630427465,-0.0029493002573132776,0.9261724258775588,1.1200756651503345,0.0004452278401903924,0.05590905641588586,-1.7613392303529864e-7,5.225536147240465e-9,7.136885335239448e-9,-5.5671290942985165e-12,1.6329778096815363e-13,0.6472429673694124,0.5695315100571707,0.9265455474225079
0.0054,0.9138524898893152,-0.10264214319346895,0.6281010189008918,-0.09006696766666428,0.6166997822211995,-0.156145735740987,0.261151212581364,0.018787964375439718,0.0008053639504471662,-0.0002689829292666335,0.07007230219844687,-0.002954529869147862,0.925235257439934,1.1345236211948775,0.0004610977904632039,0.055924517608453746,-1.6970560755629503e-7,5.209256427500388e-9,-2.5307085236334424e-9,-5.269576439073218e-12,1.628005202577854e-13,0.6433230263625661,0.580996998911675,0.9251443939123314
0.0055,0.9159222357514767,-0.10357623420267857,0.628202637448271,-0.09020234994941244,0.6159473589294135,-0.15651156223595528,0.26234846269701156,0.01901607211641606,0.0008118245847014662,-0.00027106675725358165,0.07007359010522629,-0.002959817725164791,0.9244200762780904,1.1487911760322465,0.0004770552978699232,0.0559392882092884,-1.8402339756541386e-7,5.192210692096291e-9,-1.0514866758223366e-8,-5.6607562129615616e-12,1.6227684106352393e-13,0.6406545863440826,0.5888019554647459,0.9241905800431778
0.0056,0.9178161089088397,-0.10439640795801848,0.6266367206334957,-0.0901481448808171,0.6158007652047762,-0.15693742166655153,0.2635470029773964,0.019244204847118692,0.0008180029029700408,-0.00027304602462289193,0.07007525139107006,-0.002965175319107042,0.9237403986162145,1.1629209125760112,0.0004930889961744357,0.055953278394309386,-2.1810226807537995e-7,5.172131298675226e-9,-1.3293446394003942e-8,-6.791369628285682e-12,1.616551437639502e-13,0.6398680325986239,0.5909513517176268,0.923993370367383
0.0057,0.9182644829342591,-0.10496928264639865,0.6241036315252605,-0.09013112260277183,0.6158566375567628,-0.1573763028213977,0.2647454788584726,0.019472212107337357,0.0008240309239002585,-0.0002749584795164048,0.07007753222867662,-0.002970637817392463,0.9232255537421966,1.1768863275645314,0.0005091827113463932,0.05596629828908487,-2.507944994263821e-7,5.1477405069008006e-9,-1.0849499591901811e-8,-7.893533665690312e-12,1.608900643203741e-13,0.6372805582291496,0.5973035149056469,0.9237435165457974
0.0058,0.9173683985159095,-0.10533586404856815,0.621315638431114,-0.0902256259748283,0.61589234329069,-0.15779615792604218,0.2659401914323742,0.019699669301643213,0.00083004570942993,-0.0002768207167212147,0.07008050898074156,-0.0029762071575723478,0.922870871482197,1.1906370635910042,0.0005253206821568585,0.055978367142778394,-2.7364730793732427e-7,5.120457027107405e-9,-5.1147878878081486e-9,-8.66536238835921e-12,1.6002773472675177e-13,0.6332256063167302,0.6072582864838627,0.9233519589544967
0.0059,0.9154799930638942,-0.10556608492590754,0.6188657328680227,-0.09046337270133638,0.615760260173714,-0.15817418465465088,0.2671277056021163,0.019926174414105772,0.000836159735570979,-0.0002786429464810541,0.07008421029616821,-0.0029818779838528234,0.9226650922720883,1.2041264655279604,0.0005414877066549823,0.05598954502395298,-2.821487852210486e-7,5.091989161853228e-9,2.059314375046055e-9,-8.957776183192199e-12,1.5912487699634896e-13,0.6290689016385488,0.6174628577140161,0.9229505758291995
0.006,0.9129514039883162,-0.10572987803979737,0.6173469063529524,-0.0908760804866459,0.615312765972991,-0.15848758068138963,0.26830458627071396,0.02015132542879453,0.0008424854783353288,-0.0002804353790396555,0.07008866482385982,-0.002987644940440019,0.9225969565477428,1.2173078782479319,0.0005576685828899146,0.05599989200117167,-2.717870228903967e-7,5.064045213696458e-9,8.821432853429663e-9,-8.62169543708907e-12,1.5823821314243145e-13,0.6261761689717888,0.624564419857849,0.9226712454056242
0.0061,0.9102519669997927,-0.10591038179582202,0.6172983143151018,-0.09147484641239129,0.6144363066157619,-0.1587182501139115,0.2694675201237438,0.020374725611414457,0.0008491242909349008,-0.00028220499039308334,0.07009387906922854,-0.002993499132119388,0.9226521026492593,1.2301365815629146,0.0005738483492755938,0.05600948734575953,-2.3989416938509897e-7,5.0384734978948234e-9,1.319790046057738e-8,-7.569320710813475e-12,1.574291785826082e-13,0.6253792017455619,0.6264770766013613,0.9226412115322128
0.0062,0.9086284769227403,-0.10625862018479189,0.6184598318227759,-0.09207975813199921,0.6133901322651268,-0.15890203010356335,0.27061652918264706,0.020596290045633545,0.000856011903872768,-0.0002839271629753346,0.07009964932495343,-0.0029994041563284504,0.9227941270089451,1.2426128445194966,0.0005900166648556454,0.05601854851387023,-2.0194400606171283e-7,5.017304919542978e-9,1.330066013204114e-8,-6.3155947153410755e-12,1.5676573357500642e-13,0.6231615559795332,0.6315092971476263,0.9228677616977546
0.0063,0.9082197003205145,-0.10676410936222835,0.6202582706752361,-0.09260505366667472,0.6123843459389002,-0.159072488070403,0.2717551831944157,0.020816398475705475,0.0008630184609472804,-0.0002855890071359372,0.07010586351097652,-0.003005349584596535,0.9230132332280929,1.2547784226671594,0.0006061665423906079,0.0560271314911917,-1.669615693251777e-7,4.99985929265802e-9,1.0065307927276334e-8,-5.1609272479713035e-12,1.562252748764913e-13,0.6195556659078756,0.6396916833294882,0.9232361320683403
0.0064,0.9088828270854756,-0.10738110650342224,0.6221705927322498,-0.09300480221070932,0.6115734946292348,-0.15925595193815034,0.2728872120192809,0.021035467531710435,0.0008700243798941808,-0.000287183587771528,0.07011245140708351,-0.003011332770698388,0.9233068157626425,1.2666761818534993,0.0006222909591684214,0.05603524806181643,-1.405997566345623e-7,4.98498638442981e-9,4.881897007351616e-9,-4.293645469388485e-12,1.5576944325651498e-13,0.6157323528907122,0.648367439648358,0.923626713923308
0.0065,0.9104750471099837,-0.10806386878366439,0.623673759853585,-0.09323307295839448,0.6111121253282836,-0.15947874963052527,0.27401634551747395,0.021253913843728614,0.0008769100784492128,-0.00028870396977874414,0.07011934279306012,-0.0030173510684087575,0.9236722690685345,1.2783489879261138,0.0006383828924770266,0.05604291000983698,-1.2851146544893492e-7,4.971535962048217e-9,-8.595194666642732e-10,-3.902076540276938e-12,1.553598794845296e-13,0.6128624382881652,0.6548797706056473,0.9239198985419959
0.0066,0.9128183093315352,-0.10876225901538178,0.6242512673241364,-0.09324934323458833,0.6111477076206404,-0.15976616155457637,0.27514633386129883,0.021472159818035727,0.0008835573084610848,-0.0002901440389509135,0.07012647270835802,-0.003023402840625508,0.9241078835206594,1.2898398266529223,0.0006544353072569108,0.05605012360746623,-1.3592620291058537e-7,4.958299606447065e-9,-5.716442645153489e-9,-4.160462558857372e-12,1.54956284670867e-13,0.6119868881817608,0.6568840563160518,0.9240233107839613
0.0067,0.9148609137194219,-0.10933139918175692,0.6237923080824113,-0.09317757297421568,0.611570064801171,-0.16010428179154731,0.2762800070052962,0.02169061766256928,0.000889932515534763,-0.00029152371282117776,0.07013394063396865,-0.003029513482929796,0.9246350891927962,1.3011771859488508,0.0006704401608974474,0.05605675234901256,-1.54320395687699e-7,4.943035047408664e-9,-7.471939832178611e-9,-4.785297626748329e-12,1.5448389600717653e-13,0.6106756247070363,0.6603008756070714,0.9245092912744919
0.0068,0.9161881073086565,-0.10974283934159187,0.6227031905512241,-0.09312323189920187,0.6121827304515787,-0.16046368986857076,0.277416117192604,0.021909195413332427,0.0008961125634784101,-0.0002928628779570412,0.07014183972913483,-0.0030356954054411057,0.9252615449633166,1.3123418544224545,0.0006863878058589135,0.05606274336352867,-1.7433473530710797e-7,4.925616633753861e-9,-6.227136631972732e-9,-5.464700272546433e-12,1.539385085787211e-13,0.6081892509874866,0.6667797334984045,0.9254307911432528
0.0069,0.9168285834578377,-0.1100291480614927,0.6214062517527013,-0.0931359956480827,0.6128451656925776,-0.1608228188412118,0.2785525871928946,0.022127666593931596,0.000902178335223233,-0.000294173381261065,0.0701502106941558,-0.003041949132720402,0.9259840106641458,1.3233060697181023,0.0007022684672385945,0.05606811066491681,-1.9062477112623704e-7,4.906815594163181e-9,-2.9550049338974555e-9,-6.020263992228643e-12,1.5334581522088754e-13,0.6053208653295016,0.6742540174024213,0.9264938722829082
0.007,0.9168110355255643,-0.11022289390806536,0.620323828708969,-0.09326553985939405,0.6134168316448823,-0.1611601017650356,0.27968733977584087,0.022345804727973206,0.0009082107137004385,-0.00029546706963581046,0.07015909422933078,-0.0030482751893286504,0.9267992461272104,1.3340420694801622,0.0007180723701337759,0.05607286826707931,-1.978460525025105e-7,4.887403157317154e-9,1.3714833726855873e-9,-6.273582281771899e-12,1.527315087690628e-13,0.6028635660394721,0.6806571147314922,0.9274045965861228
0.0071,0.9161641568704347,-0.11035664544791596,0.6198782584421537,-0.09356154017167174,0.6137571894292071,-0.16145397169560716,0.2808182977111153,0.022563383339063676,0.0009142905818412336,-0.00029675578998383876,0.07016853103495899,-0.0030546740998268164,0.9277040111844362,1.3445220913530036,0.0007337897396417425,0.05607703018391844,-1.906541287933527e-7,4.86815055189631e-9,5.779356398414765e-9,-6.046248637153145e-12,1.5212128205863372e-13,0.6016104514237886,0.6839224128979874,0.9278690259455611
0.0072,0.9153368705959432,-0.11051456961631995,0.6204028675026404,-0.09400633070661134,0.613813539450693,-0.16169677257184753,0.2819431965096678,0.02278010412364491,0.0009204807990238575,-0.00029804072671170856,0.07017849728604421,-0.0030611339914839186,0.9286843648684728,1.3547177815563234,0.0007494112494344424,0.05608067644116594,-1.689202162032252e-7,4.850502761368473e-9,8.687688833897413e-9,-5.333632360630141e-12,1.515633285994952e-13,0.6009687050171953,0.6853092456452755,0.9282326793930747
0.0073,0.9151648675277545,-0.11079961286171053,0.6217254303914775,-0.0944661921739341,0.6137561593565569,-0.16191631135020304,0.2830619884918023,0.02299586342460063,0.0009267398731011035,-0.00029930229789594385,0.07018884979564241,-0.0030676284441764766,0.9297154221636654,1.3646310070041203,0.0007649312397330477,0.056083956493547873,-1.4295563000178261e-7,4.835807323487581e-9,8.86810468200314e-9,-4.4792405014212785e-12,1.5110266562709355e-13,0.598962822459397,0.6895901909123471,0.9293930649231321
0.0074,0.9156605751927318,-0.11119026244094736,0.6235032095905038,-0.09489530908365289,0.613698957375463,-0.16213159058018353,0.28417693792396065,0.02321091058846302,0.0009329901706179648,-0.00030053289319629357,0.07019952295961178,-0.0030741527709003485,0.9307923700208278,1.3742898400788766,0.0007803458209047086,0.056086897534819734,-1.1744528391566501e-7,4.823507655345705e-9,7.025821463398478e-9,-3.639358854544934e-12,1.5072078399336524e-13,0.5962451974296423,0.6953901336609698,0.9309651872532203
0.0075,0.9168140598969301,-0.11166195570447546,0.6253937145373617,-0.09525087625835178,0.6137526739059322,-0.16236111272697684,0.28529034435634193,0.02342550154719583,0.0009391540871067866,-0.0003017253535698603,0.07021045397173531,-0.003080702911087191,0.9319109531926744,1.3837227106697805,0.0007956511139284592,0.05608952333804141,-9.685632400141256e-8,4.813003717939437e-9,3.908073058452428e-9,-2.963020739319793e-12,1.503977241198773e-13,0.5935408354284063,0.7011617705117933,0.9325296370372176
0.0076,0.9186153879464042,-0.11219013000273974,0.6270544546696941,-0.09549008852061476,0.6140280493464855,-0.16262338025577075,0.28640450733914524,0.02363989223276282,0.000945154018099914,-0.0003028725199737467,0.070221580025796,-0.003087274804168662,0.9330669164319192,1.3929580486660202,0.000810843239783334,0.05609185767627281,-8.565589631556495e-8,4.803695472265367e-9,2.620933475338865e-10,-2.599259475064524e-12,1.5011352642819684e-13,0.5915747419561638,0.7053577980854662,0.9336670049290021
0.0077,0.9210266963490915,-0.11274652044037833,0.6281455493850611,-0.09557438569767965,0.6146310859310167,-0.1629360865055149,0.2875217576402503,0.023854345978042563,0.0009509128808960055,-0.000303967882175837,0.07023284212617012,-0.003093865213043151,0.9342567082141087,1.4020245658732762,0.0008259183236337628,0.05609392000145387,-8.800852300559504e-8,4.794932563558427e-9,-3.1178283577270453e-9,-2.6870311631347254e-12,1.4984655276764146e-13,0.5909883060216895,0.7066222354901942,0.9340214493889598
0.0078,0.9232922775476748,-0.11321880906761239,0.6285467015000974,-0.09559404252658801,0.6154949091925351,-0.16328777080449586,0.2886443235855378,0.02406921790403154,0.0009563994391178737,-0.00030502542151371564,0.07024430076651399,-0.0031004932507567536,0.9354955146730308,1.4109470560950308,0.0008408722480792772,0.056095614494302476,-9.827098875828064e-8,4.785028951064353e-9,-4.5568745127937846e-9,-3.0385716035359364e-12,1.4954059840517448e-13,0.5901774221240266,0.7086812871664359,0.9348784232121716
0.0079,0.9250961891134208,-0.11358191201087087,0.6284940175706308,-0.09562391727535931,0.6164940687566435,-0.1636579282095847,0.28977158356172056,0.02428449003486384,0.0009616587854610866,-0.0003060588490897729,0.07025601260719931,-0.003107168153677908,0.9367891367238695,1.4197167752625799,0.0008556999171725414,0.05609690240379021,-1.1027479734436039e-7,4.773762132998363e-9,-3.978432222081349e-9,-3.4482919774656388e-12,1.4918824348913765e-13,0.5886034004146965,0.7126781504109405,0.9365419109271832
0.008,0.9264641286693912,-0.1138605090376285,0.6282531660552448,-0.09569489655013141,0.6175404716200853,-0.1640325815001707,0.29090216927890333,0.024500014177256554,0.0009667427081201736,-0.00030707547801452854,0.07026799638448601,-0.0031138895631483547,0.9381350293695968,1.4283170296068748,0.0008703960425952776,0.056097796139195785,-1.2073490759318168e-7,4.761628924565705e-9,-2.0140961333969915e-9,-3.8065694955138285e-12,1.4880605896071797e-13,0.586711520262416,0.7174821414892592,0.9385413238786933
0.0081,0.9274217938386478,-0.11407927991536004,0.6280898154125234,-0.09583786695704231,0.618546024779605,-0.16439775345564342,0.292034712447191,0.0247156421379268,0.000971702995289666,-0.00030808262139850264,0.07028027083463402,-0.0031206571205098354,0.9395306476131852,1.4367311253588697,0.0008849553360292097,0.056098308109797955,-1.2636627833409265e-7,4.7491261409716286e-9,7.045391054520576e-10,-4.003781368270522e-12,1.4841061576110259e-13,0.5849470610359024,0.7219625766669431,0.9404060734114003
0.0082,0.9279948822442523,-0.11426290441154031,0.6282696341010501,-0.09608371510222996,0.6194226352319466,-0.16473946685539226,0.29316784477668834,0.024931225723591702,0.0009765914351640937,-0.00030908759235221507,0.07029285469390333,-0.0031274704671040896,0.9409734464576065,1.4449423687495166,0.0008993725091560606,0.05609845072487544,-1.2388386839644106e-7,4.736750597421382e-9,3.545878846658618e-9,-3.9303048063257275e-12,1.4801848483147848e-13,0.5837553021038727,0.7249887722095435,0.9416655708700029
0.0083,0.9282664681802337,-0.1144430085737382,0.6290444231413991,-0.09645335164304651,0.6200947991683219,-0.16504594613084508,0.2943001818646657,0.02514660590470447,0.0009814569798547175,-0.00031009609767917084,0.07030575765711629,-0.0031343274720675917,0.9424594122061586,1.4529341125400317,0.0009136423323348194,0.056098245452298995,-1.1073752967498873e-7,4.725087912417948e-9,5.800260020959278e-9,-3.5010004634386262e-12,1.4764920081023257e-13,0.5834357807851447,0.7257816447161436,0.9420253830134553
0.0084,0.9289158188370293,-0.11471165560065276,0.6303716375792194,-0.0968444011819691,0.6206683697797412,-0.16533649903970915,0.29543102496872975,0.025361603802883194,0.0009862880316413648,-0.0003110930836084194,0.0703188743959263,-0.003141206572047116,0.9439689493547165,1.460701221061162,0.0009277614072032354,0.056097810587676475,-9.400979734340908e-8,4.715391509767789e-9,6.271764142483068e-9,-2.951746809322381e-12,1.4734460501385018e-13,0.5826651729143564,0.7275120876076888,0.9431108588375573
0.0085,0.9300721527367061,-0.11507008510645461,0.6320315624141989,-0.09720961399780537,0.6212328338072889,-0.16562626429268343,0.2965615905457849,0.025576335853172923,0.000991036032561952,-0.00031207049583104366,0.07033214276130277,-0.0031481010925588325,0.9454958802470104,1.4682608740286083,0.0009417282941499149,0.056097183160406044,-7.785877353747014e-8,4.7075373104941555e-9,5.183552009288947e-9,-2.4211965681591762e-12,1.471006066524677e-13,0.5812934384828101,0.730592393666053,0.945043079645279
0.0086,0.931657856954378,-0.11549176328520444,0.6338194904014972,-0.09753313201914751,0.6218440642403171,-0.1659243546716738,0.2976933517522553,0.025790979147108088,0.0009956554119955907,-0.0003130251229532215,0.07034552829013348,-0.003155010510611102,0.9470392469173566,1.4756326509880637,0.0009555416264504398,0.056096368174360645,-6.425824659394121e-8,4.701021762859745e-9,3.11585875765335e-9,-1.975253593955292e-12,1.4690045506089598e-13,0.5796706529619255,0.7342364489251734,0.947328930228171
0.0087,0.9335953185651584,-0.11595015633096284,0.6355307142962744,-0.09779909717458769,0.6225579340681782,-0.1662398829585862,0.2988277817445651,0.026005710776223122,0.0010001005993213914,-0.0003139537535811306,0.07035899651930609,-0.003161934303212284,0.9485980914000715,1.4828361314852212,0.0009692000373803928,0.05609537063341315,-5.518200484959073e-8,4.6953413151272595e-9,6.489195238526597e-10,-1.6798217407169795e-12,1.467273995739459e-13,0.5781468918231216,0.7376581394189871,0.9494752953777839
0.0088,0.9358069246441614,-0.11641873043779047,0.6369605268536899,-0.09799165139271811,0.6234303162802243,-0.16658196193532643,0.29996635367913854,0.026220707832052475,0.001004326023918465,-0.00031485317632094886,0.07037251298570837,-0.00316887194737074,0.9501714557294714,1.4898908950657739,0.0009827021602153564,0.05609419554143643,-5.2603836641187424e-8,4.689992415559396e-9,-1.6370305558367753e-9,-1.6008048624504998e-12,1.4656468952642836e-13,0.577072230537818,0.7400713511814311,0.9509890598856676
0.0089,0.938198386285888,-0.1168693203515924,0.6379129548384798,-0.09809851548346071,0.6245118471139366,-0.16695878783270832,0.3011105175627881,0.026436147675444863,0.001008287935496781,-0.00031572077903569096,0.07038604651559731,-0.0031758234729212464,0.951758826403075,1.4968161570204224,0.0009960465946865444,0.05609284515142177,-5.8221227426693494e-8,4.684453699604724e-9,-3.1493195301202144e-9,-1.7948961853956398e-12,1.463949791244911e-13,0.576753187177713,0.7407871745511683,0.9514486796064244
0.009,0.9402646930963402,-0.11724215303630951,0.6385146311659974,-0.0982096975631186,0.6256882373509502,-0.1673500551796381,0.3022605058335251,0.026652143461603224,0.0010120102990960203,-0.00031657150909549414,0.07039966229469388,-0.003182803323035328,0.9533711178705763,1.5036141130789271,0.0010092308712441747,0.05609125086099137,-6.549812449107894e-8,4.677947340060427e-9,-3.2207728359278106e-9,-2.0442798446820895e-12,1.461923324612553e-13,0.5762694431657996,0.7418569423590669,0.9524082311424757
0.0091,0.9418863448244301,-0.11753779535935896,0.6389739211617793,-0.09836978512447862,0.6268714052553207,-0.16774100595850852,0.3034153777615436,0.026868615194789884,0.0010155353761042763,-0.0003174138491624167,0.07041338995456338,-0.003189815265169597,0.9550102389442996,1.5102741427702646,0.001022252654331238,0.056089399475207156,-7.051696882098521e-8,4.670588233716772e-9,-2.083413383840585e-9,-2.2183173870615764e-12,1.4596058251281462e-13,0.5753011585859601,0.7439982395060818,0.9543289142580036
0.0092,0.9431818554492287,-0.11778365369761026,0.6394190875120932,-0.09857814643573308,0.6280331121745925,-0.16812750694722703,0.3045742546701069,0.027085449671718484,0.0010188889312336435,-0.00031824888945841364,0.07042721853825369,-0.0031968555069255412,0.9566719540632768,1.51678748852482,0.0010351099863973403,0.0560873157761138,-7.271177576561353e-8,4.662821066218017e-9,-2.428618576810385e-10,-2.2980785578109767e-12,1.4571457156989794e-13,0.5740863317853917,0.7466847484273542,0.9567386369497863
0.0093,0.944269738949807,-0.1180071344279329,0.639978392903206,-0.09883414976507424,0.6291451194563096,-0.1685054249237013,0.3057362578824785,0.027302533689102678,0.0010220967291962174,-0.0003190777202054397,0.07044113708881261,-0.0032039202559046476,0.9583520276665395,1.5231453927729777,0.0010478009098920872,0.05608502454575599,-7.151656067416543e-8,4.655090523208415e-9,1.7952610587283796e-9,-2.264633102207176e-12,1.4546914192323427e-13,0.5728629611112918,0.7493901515580255,0.9591653072146019
0.0094,0.9452685093052361,-0.11823564392719635,0.6407801000213852,-0.0991371633806944,0.6301791884480163,-0.16887062666583885,0.30690050872192187,0.027519754043656117,0.0010251845347040926,-0.0003199014316254498,0.07045513464928801,-0.003211005719708403,0.9600462241931196,1.5293390979451225,0.0010603234672650844,0.05608255056617841,-6.636533889584221e-8,4.64784129033222e-9,3.5253346815652404e-9,-2.09905076552705e-12,1.4523913586355246e-13,0.5718690449108573,0.7515881313332365,0.9611368330492284
0.0095,0.9462966804945868,-0.11849658857227013,0.641952471552898,-0.09948655555078587,0.6311070804972573,-0.16921897895154728,0.30806612851170023,0.02773699753209245,0.001028178112469364,-0.0003207211139403987,0.07046920026272772,-0.003218108105938294,0.9617503080820489,1.535359846471639,0.0010726757009659376,0.05607991861942573,-5.669212577984541e-8,4.641518053233688e-9,4.441738327007018e-9,-1.7824012930474879e-12,1.4503939568158142e-13,0.5713425815312858,0.7527523701881288,0.9621811224504441
0.0096,0.9475511677495319,-0.11881656647958105,0.6434811664359572,-0.09985153323029464,0.6319592643438805,-0.16955626450460362,0.30923294795494916,0.02795421545075619,0.0010310734341266612,-0.0003215322807246797,0.07048329318080439,-0.0032252203502317286,0.9634576567186277,1.5412082584130857,0.0010848564210770588,0.0560771686134433,-4.457421383534674e-8,4.6364766468782575e-9,4.200458072230794e-9,-1.3838873862436635e-12,1.4488181266724754e-13,0.5712149945662384,0.7530858167083494,0.9625890226773961
0.0097,0.9492446218054192,-0.1191965442279155,0.6450138852176315,-0.10015473128749905,0.6328819843351389,-0.16990728997014132,0.3104027446426751,0.028171569352333198,0.0010337961406107496,-0.000322320922920131,0.07049732346677018,-0.0032323326817250727,0.9651604240578141,1.5469099587498483,0.0010968667668652592,0.056074349368476974,-3.672173500037396e-8,4.632530002764631e-9,3.1598022769647385e-9,-1.127243946559694e-12,1.4476019884115782e-13,0.5708111820172249,0.7541938533418696,0.9640390183523239
0.0098,0.9512573900030485,-0.11961493958938337,0.6464872796120328,-0.10040530075841081,0.6338787096944997,-0.17027220498201182,0.3115761297747837,0.02838914863359957,0.0010363325229122637,-0.00032308809797498356,0.07051128338810217,-0.003239447107291885,0.9668601224675967,1.5524744069446783,0.0011087068422589385,0.05607145158675013,-3.2825010873254686e-8,4.6293321577646845e-9,1.6762869785881745e-9,-1.002213102784592e-12,1.4466304010579255e-13,0.570199650725863,0.7558718573462331,0.966234883066594
0.0099,0.9534534021952639,-0.12004961606885128,0.6478590755449338,-0.10061755752881782,0.6349435702932569,-0.17064956662756706,0.31275361726631457,0.028607034790002185,0.0010386732827393674,-0.000323835792387506,0.07052517022322811,-0.003246566260736317,0.968558743028337,1.5579097556134198,0.0011203766522312282,0.05606846297000682,-3.213738856683115e-8,4.626540838434598e-9,9.161703049174791e-11,-9.839690263687732e-13,1.445789435514599e-13,0.5694976233896463,0.7577981768965057,0.9687556977457872
0.01,0.9556965882349097,-0.12047843717118586,0.6490869989421074,-0.10080581748450795,0.6360706960027046,-0.17103793199415895,0.31393572103230694,0.028825309316987933,0.0010408091218002252,-0.0003245659926559672,0.07053898125057584,-0.0032536927758625225,0.9702582768203973,1.5632241573719174,0.0011318762017552603,0.05606537121999114,-3.391221519394572e-8,4.6238137713305535e-9,-1.252502713933797e-9,-1.0476858887626589e-12,1.4449651626846806e-13,0.5688223227060689,0.7596511601677539,0.971180543315484
0.0101,0.9578508779748302,-0.12087926640125374,0.6501287757293258,-0.10098439651126916,0.6372542166941373,-0.17143585816913948,0.31512295498780035,0.029044053710003688,0.0010427307418030011,-0.0003252806852786361,0.07055271374857311,-0.0032608292864746533,0.9719607149241397,1.5684257648360156,0.0011432054958041664,0.05606216403844715,-3.7402837867440736e-8,4.6208086830087315e-9,-2.014367401297803e-9,-1.1685378614166692e-12,1.4440436534712521e-13,0.5682909713726249,0.7611091553350438,0.9730885007012651
0.0102,0.9597802012678701,-0.12122996726392153,0.650942131832362,-0.1011676104948893,0.6384882622388491,-0.17184190223986057,0.31631583304783417,0.02926334946449634,0.0010444288444558592,-0.00032598185675378135,0.07056636499564775,-0.0032679784263768634,0.9736680484199259,1.573522730621559,0.0011543645393510783,0.056058829127118945,-4.1862603700158643e-8,4.617183300025316e-9,-1.852272178209571e-9,-1.3216991157812278e-12,1.4429109787773956e-13,0.568020792086808,0.7618505105734413,0.974058650828711
0.0103,0.9613997387340067,-0.12152776017923564,0.6516331323345458,-0.10138128294340268,0.6397243393673308,-0.17224785883904958,0.3175138851629289,0.029483160009941,0.0010459253916834522,-0.00032667428340923363,0.07057994692534844,-0.0032751423112110435,0.9753815055012081,1.5785110019045043,0.0011653526192939726,0.05605535844377646,-4.506654312237968e-8,4.612947228210591e-9,-8.408204667062062e-10,-1.4329737259821607e-12,1.4415704086644874e-13,0.5679156583670122,0.7620590571037348,0.9744531475086852
0.0104,0.9628119911215697,-0.12181404072104705,0.6525292494488026,-0.10165227092110937,0.6408658600359315,-0.17263833498036188,0.31871496375695246,0.029703230883490563,0.0010472894981212013,-0.00032736440807323185,0.07059348019712695,-0.003282319095587484,0.9770986142188702,1.5833662888314988,0.0011761682804574433,0.056051766234024795,-4.364710077221826e-8,4.608852139204727e-9,1.1699854534009708e-10,-1.3899140727280045e-12,1.4402724560601873e-13,0.5675492685562366,0.7627465131708514,0.9758363208999038
0.0105,0.9641032328823046,-0.12209882623474494,0.653606205181468,-0.10196480589156552,0.6419320565123072,-0.17301673424360228,0.3199190560074779,0.02992354799319489,0.0010485166223011479,-0.0003280496850928232,0.07060693822657205,-0.0032895051340091626,0.978816277779869,1.5880913248966821,0.001186812083684671,0.056048071792714656,-3.875308788511322e-8,4.6050213629642635e-9,9.086695675949469e-10,-1.2308127805008535e-12,1.4390584358169239e-13,0.5669900756213825,0.7637957251394393,0.9779473533721508
0.0106,0.9653560803076133,-0.12239018222603014,0.6548222507876366,-0.10230141763592475,0.6429475141171559,-0.17338731901150373,0.3211262604971705,0.03014411025830257,0.0010495985516718665,-0.0003287271866520687,0.07062029242114283,-0.0032966967736096694,0.980531434279723,1.592690237766542,0.0011972846814650904,0.05604429425536224,-3.173025358280588e-8,4.601541439723175e-9,1.4662664478057682e-9,-1.0005374316437548e-12,1.4379574112057703e-13,0.5663314080706803,0.7650315810196308,0.9804339165979734
0.0107,0.9666531496888973,-0.12269617420060346,0.6561356375224033,-0.10264463593534054,0.6439368181711752,-0.17375435166679898,0.3223366758086956,0.03036491659806219,0.001050527073681931,-0.0003293939849350293,0.0706335141882984,-0.0033038903615225917,0.9822410218139505,1.5971671551075644,0.0012075867262881367,0.056040452757483775,-2.3924346987037267e-8,4.598498909715433e-9,1.721863033720026e-9,-7.439556084997461e-13,1.4369984454977985e-13,0.56566659441236,0.7662789688215579,0.982943682249919
0.0108,0.9680770573175579,-0.12302486766416573,0.6575046166408631,-0.10297699057096647,0.6449245539950629,-0.17412209459222092,0.32355040052471873,0.030585965931722334,0.0010512939757799163,-0.0003300471521257659,0.07064657493549788,-0.0033110822448815178,0.98394197847807,1.6015262045862364,0.0012177188706432459,0.05603656643459543,-1.6681117219548356e-8,4.595980313175012e-9,1.6075331730851688e-9,-5.059348934118635e-13,1.4362106019640807e-13,0.5650889631546522,0.7673627765553525,0.9851243220005347
0.0109,0.9697104194849967,-0.12338432812241777,0.658887439398111,-0.10328101132395609,0.645935306909517,-0.1744948101705023,0.3247675332279052,0.030807257178531576,0.0010518910454143965,-0.0003306837604083395,0.07065944607020036,-0.0033182687708200364,0.9856312423676,1.6057715138690445,0.0012276817670198526,0.05603265442221344,-1.1346313402080517e-8,4.594072190335886e-9,1.0553507136486498e-9,-3.3134286872315633e-13,1.4356229438756895e-13,0.564691842805787,0.7681078922311466,0.9866235075223677
0.011,0.9716320068741606,-0.12378198558378463,0.6602409482469347,-0.10353961076561716,0.6469936021588194,-0.17487673867217757,0.32598818776008054,0.0310287915738612,0.0010523097719412394,-0.0003313009290859994,0.07067209927567673,-0.003325446387603551,0.9873058429295214,1.6099073868799714,0.001237476077734759,0.056028735300490067,-9.247402246374185e-9,4.592851179111799e-9,7.633783555673752e-12,-2.644386730026048e-13,1.4352612326854132e-13,0.564564683591585,0.7683471740525122,0.9871085645965963
0.0111,0.9736039308836497,-0.12417505821593212,0.661432996512093,-0.10377061446100254,0.648110021723298,-0.17526883064032148,0.327213562587685,0.031250741608265326,0.0010525228812507527,-0.00033190035482651267,0.07068453300781244,-0.0033326200670745466,0.9889704849808132,1.6139504849556414,0.0012471032464982177,0.05602478096175373,-9.848267703900063e-9,4.591624443339865e-9,-8.077279766107107e-10,-2.874337825735152e-13,1.4348946276501349e-13,0.5644810531855802,0.7685557436849311,0.9877977315657485
0.0112,0.9754530352641205,-0.12453811467751731,0.6624400585818168,-0.10399606779021446,0.6492678846386343,-0.17566779218317516,0.3284440591887352,0.03147317962104793,0.0010525262901519038,-0.00033248513304452975,0.07069675384419263,-0.0033397936949630825,0.9906288171466969,1.6179077260160661,0.0012565644641574015,0.0560207696375745,-1.1794921609609998e-8,4.590010129611711e-9,-1.0174884246195284e-9,-3.552354841654769e-13,1.4343958885940983e-13,0.5642906984813115,0.769030477848592,0.9893663736526574
0.0113,0.9771894401066481,-0.12487729731734958,0.6633221717731765,-0.10422183520524601,0.6504479047473758,-0.17607049036658795,0.32967924734668874,0.03169605573887129,0.0010523336369084961,-0.0003330565374416768,0.07070875768628267,-0.003346966456377185,0.9922802274948858,1.6217763171885673,0.001265860436289417,0.05601670544542278,-1.4386990973167995e-8,4.588126223347785e-9,-7.718685038576221e-10,-4.4448708925150985e-13,1.4338044230079842e-13,0.564030307410073,0.76967987886014,0.9915121593056537
0.0114,0.9788232655023079,-0.1251987484842384,0.6641393734032432,-0.1044537811580904,0.6516307958920701,-0.1764737922564093,0.3309186968450035,0.03191932008839769,0.0010519585597843324,-0.00033361584171958005,0.07072054043554798,-0.003354137536424879,0.9939241040930935,1.6255534656004667,0.001274991868471372,0.056012592502768965,-1.6924102804238106e-8,4.5860907099685335e-9,-2.210891577118058e-10,-5.318319093046355e-13,1.4331596383824727e-13,0.5637365679031585,0.7704124490362212,0.9939327569730686
0.0115,0.9803646315421745,-0.1255086105269932,0.6649517007890873,-0.10469777010074069,0.6527972719152645,-0.17687456491848852,0.3321619774671372,0.03214292279628939,0.0010514146970432151,-0.0003341643195798655,0.07073209799345394,-0.00336130612021419,0.9955598350090333,1.6292363783790853,0.0012839594662803727,0.05600843492708345,-1.8705884112484237e-8,4.584021574894403e-9,4.846286704310751e-10,-5.939132557978705e-13,1.432500942208244e-13,0.5634461678918617,0.7711366906934809,0.9963258351032326
0.0116,0.9818236583173228,-0.12581302579442336,0.6658191912477792,-0.10495966648519002,0.6539280466595065,-0.177269675418675,0.33340865899654754,0.032366813989208675,0.0010507156869489476,-0.00033470324472415966,0.07074342626146592,-0.0033684713928531433,0.9971868083104186,1.6328222626517448,0.0012927639352935262,0.056004236835836614,-1.9031961907570447e-8,4.58203680354584e-9,1.195064037184206e-9,-6.073744402042366e-13,1.431867741975978e-13,0.5631957953074765,0.7717611061485646,0.9983890621444768
0.0117,0.983210465918828,-0.12611813663533833,0.66680188209639,-0.10524533476343152,0.6550038339673436,-0.17765599082281808,0.3346583112166923,0.03259094379381781,0.0010498751677653323,-0.0003352338908540885,0.07075452114104928,-0.0033756325394497647,0.998804412064963,1.6363083255457662,0.0013014059810879395,0.056000002346498864,-1.7201963199160695e-8,4.580254381343291e-9,1.7599959991607697e-9,-5.488587739967518e-13,1.431299445176355e-13,0.5630221380812964,0.772194197718118,0.9998201065451316
0.0118,0.9845356277563967,-0.1264301105123266,0.66795936042729,-0.10556052013908182,0.6560055614705963,-0.17803041340241427,0.335910505882966,0.03281526250305258,0.0010489066837802018,-0.00033575751051896755,0.07076537841389534,-0.0033827887296087994,1.0004120216423258,1.6396918013828847,0.0013098863114726514,0.05599573565589308,-1.2525820149896831e-8,4.5787924167683994e-9,2.02931962888561e-9,-3.9535298786613727e-13,1.4308355008279628e-13,0.5629615529087247,0.7723453456181678,1.0003204932229441
0.0119,0.9859464006075984,-0.1267608738930912,0.6691922954192668,-0.10587216315662663,0.6569864280468576,-0.17840172243706684,0.33716554785120517,0.03303978615509048,0.001047790654252653,-0.000336268375834409,0.07077595470399338,-0.003389934311754602,1.0020051546757367,1.6429798777485276,0.0013182064946452837,0.055991465178646144,-7.727710500230841e-9,4.5777669879069006e-9,1.937911248305523e-9,-2.3763042594062836e-13,1.43051484350384e-13,0.5629374686932929,0.7724211619622949,1.000861528694428
0.012,0.9875201804440498,-0.12711201720810994,0.6703881280884192,-0.10615542172056851,0.6579945354282118,-0.1787777714529765,0.3384239320548288,0.03326456083035802,0.00104650490172655,-0.0003367618697239747,0.07078621424006724,-0.003397065500492849,1.0035811820864908,1.6461818047120913,0.0013263684231671882,0.05598720814042979,-5.038642432028585e-9,4.577135655674006e-9,1.581063465604753e-9,-1.500540949591117e-13,1.4303235237797429e-13,0.5628778103717266,0.7726089644678084,1.0022017121945952
0.0121,0.9892068671547596,-0.12747663150854582,0.6715425762866564,-0.10641673575579362,0.6590240427734045,-0.17915751182196288,0.33968570853578034,0.033489598208949624,0.0010450498860250647,-0.0003372388468990155,0.07079615252665876,-0.003404182754564388,1.0051410231177185,1.649300572852234,0.0013343735103104033,0.05598295967999337,-4.034496470061023e-9,4.576790373864518e-9,1.061040756719657e-9,-1.185103239886373e-13,1.4302255878442605e-13,0.5627933237217484,0.7728749257664141,1.0040996471567725
0.0122,0.9909563606287368,-0.1278478078455617,0.6726513578658875,-0.10666254518718805,0.6600691092411811,-0.1795398949158456,0.3409509273360031,0.033714909970959765,0.0010434260669713688,-0.00033770016207088175,0.07080576506830971,-0.0034112865327100643,1.0066855970125497,1.6523391727476153,0.0013422231693469681,0.055978714936086145,-4.291153139099225e-9,4.576623096273235e-9,4.801075975865802e-10,-1.2888544209625945e-13,1.430185081885982e-13,0.5626947545210802,0.7731852184898181,1.0063139370142848
0.0123,0.9927185607549905,-0.12821863727032057,0.673710190678022,-0.10689928993963795,0.6611238939902871,-0.1799238721064443,0.34221963849744036,0.033940507796482854,0.0010416339043886342,-0.00033814666995092416,0.07081504736956193,-0.0034183772936707247,1.0082158230141143,1.6553005949768929,0.001349918813548921,0.05597446904745743,-5.384492963914233e-9,4.5765257766949584e-9,-5.947153585809937e-11,-1.6706577834903112e-13,1.4301660520934965e-13,0.5625928485474442,0.7735060152697267,1.0086031852004589
0.0124,0.9944433674225297,-0.1285822108339853,0.6747147925749688,-0.10713340993802944,0.6621825561794682,-0.18030839476557872,0.34349189206203545,0.03416640336561335,0.0010396738581000325,-0.00033857922525049326,0.07082399493495721,-0.0034254554961872163,1.0097326203655421,1.6581878301187258,0.0013574618561883,0.05597021715285654,-6.8903964692771015e-9,4.576390368924489e-9,-4.5543216767803593e-10,-2.1893766181400569e-13,1.4301325446553925e-13,0.5624983515785623,0.7738034887378458,1.0107259951486196
0.0125,0.9960806805203632,-0.12893161958771887,0.6756608814086376,-0.10737134510724868,0.6632392549674697,-0.1806924142650684,0.3447677380717318,0.034392608358445695,0.0010375463879287357,-0.0003389986826809397,0.07083260326903737,-0.003432521599000385,1.0112369083099637,1.661003868751773,0.0013648537105371442,0.05596595439103277,-8.384744179958912e-9,4.576108826756626e-9,-6.055098219368743e-10,-2.703874215582377e-13,1.430048605760259e-13,0.5624220093921569,0.7740438115258815,1.0124409702920936
0.0126,0.9975803999375,-0.1292599545826842,0.6765441750309371,-0.10761953537218175,0.664288149513037,-0.18107488197673302,0.3460472265684726,0.034619134455074335,0.0010352519536979152,-0.00033940589695361396,0.07084086787634422,-0.0034395760608510774,1.0127296060905084,1.6637517014546925,0.001372095789867492,0.05596167590073541,-9.443416620730668e-9,4.575573103986172e-9,-4.0744002269825166e-10,-3.0730138664877865e-13,1.4298782815966852e-13,0.5623745677659497,0.7741931562655399,1.0135067140642062
0.0127,0.9989060219412913,-0.12956277736027905,0.6773702589341427,-0.10788367025291928,0.6653219783878297,-0.1814545358925739,0.3473303213662353,0.03484598177350036,0.0010327930976284747,-0.000339801686020315,0.07084878397044041,-0.0034466190392569386,1.014211329179811,1.6664332949111391,0.0013791894554272693,0.05595737865579312,-9.641458378030454e-9,4.574718390572479e-9,1.9424136840203106e-10,-3.1552917598490745e-13,1.4296000309642196e-13,0.5623637477215518,0.7742257377711695,1.0137808075369836
0.0128,1.0002102769699024,-0.12986893477764688,0.6782659815546799,-0.10815714296971987,0.6663191442707963,-0.18182801659996958,0.34861588397698845,0.035073000737142375,0.0010301980300653326,-0.00034018596384725923,0.07085634082609868,-0.003453646394985262,1.0156784645062331,1.669037563455226,0.0013861354779078022,0.055953085256487935,-8.755663156662996e-9,4.5740546485793555e-9,6.384046062220137e-10,-2.8752852203064747e-13,1.4293839141560607e-13,0.5623556091270017,0.7742295022687483,1.014421949412756
0.0129,1.0015455523247438,-0.13018665077041675,0.6792504013800618,-0.10843485601030058,0.6672803578501209,-0.18219543711305294,0.34990362505747796,0.0353001515187988,0.0010274723830012746,-0.0003405580622225024,0.07086352575675581,-0.003460655984933553,1.017129639405427,1.6715635842179348,0.001392935302362916,0.0559488049467027,-7.033142161810346e-9,4.5737140471901774e-9,7.849492224414043e-10,-2.3151329501823426e-13,1.4292740630402869e-13,0.562339486285858,0.774236959868307,1.0156920739471766
0.013,1.0029067099278621,-0.13051340611275905,0.6802965755936774,-0.10871439685049439,0.6682137780674492,-0.18255804400617193,0.3511936459632487,0.03552744617926087,0.0010246121011730906,-0.0003409173646752676,0.07087032680731128,-0.0034676469128579615,1.0185647662683432,1.6740150833029457,0.0013995906292732356,0.05594453922892894,-4.780986140648648e-9,4.573638687522367e-9,7.00981649312439e-10,-1.5773576281126368e-13,1.429251251917492e-13,0.5623176267304952,0.774247070977001,1.0174141251247528
0.0131,1.0042886117013043,-0.1308466815788442,0.6813775613789157,-0.10899335296613437,0.6691275638644277,-0.18291708385367467,0.3524860480498457,0.03575489677931984,0.0010216131293175716,-0.0003412632547347781,0.07087673202266452,-0.0034746182825146385,1.0199837574859325,1.6763957868139387,0.0014061031591193847,0.055940289605658236,-2.306285840354018e-9,4.573770670693354e-9,4.536083190873392e-10,-7.644819327333029e-14,1.4292962550882706e-13,0.5622922779932887,0.7742587960019868,1.0194110469299917
0.0132,1.005686119567117,-0.1311839579428426,0.6824664159191652,-0.10926931183305344,0.6700298741827023,-0.1832738032299092,0.35378093267281385,0.03598251537976697,0.001018471412171508,-0.0003415951159302571,0.07088272944771498,-0.0034815691976597344,1.0213865254491443,1.6787094208545943,0.0014124745923819874,0.05593605757938214,8.386799189730307e-11,4.574052097820565e-9,1.0993566401833989e-10,2.0971457319668943e-15,1.4293898468532166e-13,0.5622656876066133,0.77427109535042,1.0215057833473997
0.0133,1.007094095447347,-0.13152271597892468,0.6835361963978149,-0.1095398609270846,0.6709288679639196,-0.18362944870922357,0.3550784011876981,0.036210314041393486,0.0010151828944716906,-0.00034191233179092757,0.07088830712736215,-0.0034884987620494,1.0227729825489298,1.6809597115285921,0.0014187066295416678,0.05593184465259218,2.0823846089291995e-9,4.574425070021425e-9,-2.6292988364233496e-10,6.764798634103332e-14,1.429512801512924e-13,0.562240103102844,0.7742829294294573,1.0235212783614844
0.0134,1.0085074012640416,-0.13186043646126083,0.6845599599982538,-0.10980258772406086,0.6718327041497253,-0.18398526686596586,0.3563785549500435,0.03643830482499067,0.0010117435209549093,-0.00034221428584601296,0.07089345310650542,-0.003495406079439786,1.0241430411762389,1.6831503849396128,0.0014248009710790502,0.055927652327779964,3.3821732635655345e-9,4.574831688413363e-9,-5.978818916424655e-10,1.0995206069027346e-13,1.4296458933679873e-13,0.5622177720143559,0.7742932586462544,1.0252804759567526
0.0135,1.0099208989392472,-0.13219460016402143,0.6855107639038703,-0.1100550796998152,0.6727495416817659,-0.18434250427448412,0.3576814953153949,0.03666649979134976,0.0010081492363579554,-0.0003425003616247362,0.0708981554300443,-0.0035022902535870423,1.0254966137220218,1.6852851671913358,0.0014307593174747587,0.05592348210743701,3.6761432086301047e-9,4.575214054113806e-9,-8.278139277298123e-10,1.1875710091608976e-13,1.4297698967190001e-13,0.5622009418735237,0.7743010434079673,1.0266063201177111
0.0136,1.0113294503950108,-0.13252268786137694,0.6863616652980534,-0.11029492433018062,0.6736875395016875,-0.1847024075091264,0.3589873236392972,0.036894911001262,0.0010043959854176188,-0.00034276994265632055,0.0709024021428782,-0.00350915038824732,1.0268336125772288,1.687367784387442,0.0014365833692094176,0.05591933549405488,2.6572036969467844e-9,4.575514268240178e-9,-8.856195596521558e-10,8.381083915488718e-14,1.429865585866557e-13,0.5621918602127227,0.7743052441217523,1.0273217548288667
0.0137,1.0127172224142027,-0.13284237325294193,0.6871085081249433,-0.11052494383334248,0.6746443747909676,-0.18506457360835907,0.3602960482227034,0.037123541614104555,0.001000484208874011,-0.00034302341599045733,0.0709061847259952,-0.0035159860338255925,1.0281541814062092,1.6894003778546576,0.0014422748275498133,0.05591521257035661,-3.915424504625456e-10,4.575740765920991e-9,-2.1540841478938838e-9,3.1130338396894265e-14,1.4299324911588048e-13,0.5621911401712972,0.7742896138935877,1.0275168028108659
0.0138,1.0140307482437123,-0.1331532857179883,0.6878362884233978,-0.1107657265152151,0.6755765748362241,-0.18542216401158398,0.3616071771093561,0.03735234048980279,0.0009964346478438144,-0.00034326478282401045,0.07090951179104706,-0.003522798420464055,1.0294598178388845,1.6913777796625096,0.0014478351724714093,0.05591110497207906,-6.687638242646296e-9,4.5760927880474955e-9,-9.53178499442836e-9,8.750279133367635e-14,1.4300271112927e-13,0.5621925377442354,0.7741972304969723,1.0282016236793876
0.0139,1.0152588815220547,-0.13345601188985268,0.6885519251828941,-0.11101626605134521,0.6764763924915659,-0.1857740165956382,0.3629203536625949,0.037581260746199184,0.0009922562902304017,-0.00034349418531135883,0.07091238514500312,-0.003529587156591171,1.0307518323015956,1.693298757641163,0.0014532655788972912,0.055907005302122295,-1.4558448651458945e-8,4.576449675876067e-9,-2.004278793950113e-8,2.0001179711972003e-13,1.4301195595249784e-13,0.5621947855610819,0.7740486436493612,1.0293030772016862
0.014,1.0163963450417601,-0.13375112585490917,0.6892504884507699,-0.11127263567887252,0.6773415207760375,-0.18611982830859994,0.36423525967947834,0.03781025870649305,0.0009879559841252483,-0.00034371122097375315,0.07091480507758961,-0.0035363516134291565,1.0320314477869335,1.6951628226424107,0.0014585672049425011,0.055902906690260316,-2.2037644708132505e-8,4.576651254453572e-9,-2.9799580336211945e-8,2.938748049483795e-13,1.4301689964091795e-13,0.5621974323069066,0.7738736865062272,1.0306000227789829
0.0141,1.0174378615953594,-0.13403920169953176,0.6899270482743634,-0.11153090863493675,0.6781696527086837,-0.1864592960985473,0.3655515769570652,0.03803929069388367,0.0009835405776198302,-0.000343915487332444,0.07091677187853272,-0.0035430911622002267,1.0332998872874872,1.6969694855180442,0.0014637412087220802,0.05589880226626709,-2.7158897443898567e-8,4.576537348826881e-9,-3.491464953766e-8,2.9430926401300337e-13,1.4301345824988426e-13,0.5622000266667794,0.773702192223043,1.0318713198124987
0.0142,1.0183781539753824,-0.13432081351009448,0.6905766747010122,-0.11178715815667765,0.6789584813085491,-0.18679211691355857,0.3668689872924141,0.03826831303157036,0.0009790169188056226,-0.00034410658190868216,0.07091828583755865,-0.0035498051741265978,1.034558373795848,1.6987182571198558,0.0014687887483510707,0.05589468515991661,-2.795587788998914e-8,4.575947784042862e-9,-3.150048289694495e-8,1.265326235069422e-13,1.4299754783475074e-13,0.5622021173257704,0.7735639939552817,1.0328958277034548
0.0143,1.0192119449743602,-0.13459653537297128,0.6911944377780549,-0.1120374574812349,0.6797056995946781,-0.18711798770171184,0.36818717248258376,0.038497282042752434,0.0009743918557741016,-0.00034428410222371814,0.07091934724439358,-0.003556493020430486,1.0358081303046047,1.7004086482996377,0.001473710981944514,0.055890548500982844,-2.2462257077636058e-8,4.574722385148386e-9,-1.5669567767166444e-8,-2.842376673764462e-13,1.4296508445087134e-13,0.5622032529689495,0.773488924858416,1.0334524058530725
0.0144,1.0196979448555572,-0.13484041141639938,0.6914443751420758,-0.11226318286068436,0.6803817455003216,-0.18743414614420645,0.36950565495983556,0.0387261165416855,0.0009696822818177325,-0.00034444920509261876,0.07092000362757123,-0.00356315944646398,1.037066351800931,1.7020474964889198,0.0014785081845470618,0.055886286758630034,-1.6208605173681535e-8,4.571745817012811e-9,1.0193350329355692e-8,-9.989825840406688e-13,1.4287820258954744e-13,0.5620266596984071,0.7733921881324654,1.0331889532090115
0.0145,1.019154477537369,-0.13497599237154814,0.6904839241077968,-0.11243205106132188,0.6808713836541868,-0.18772642641520226,0.3708222645810141,0.03895450208835836,0.000964959982001946,-0.0003446075121767612,0.07092043189199414,-0.0035698224876445244,1.0383829827330895,1.7036365371689433,0.001483176017611142,0.05588159042183368,-2.867002811939404e-8,4.56446041188096e-9,2.7438436509214318e-8,-1.900747660319518e-12,1.426465265355898e-13,0.5612308513253111,0.7729827808136591,1.031806771056294
0.0146,1.0177577905288429,-0.13502213824978154,0.6888005566543196,-0.11258090301193698,0.681118741032319,-0.18798182953904258,0.37213381913386906,0.03918207437140559,0.0009603014566130734,-0.0003447607509451695,0.07092068425427236,-0.0035764843649141796,1.0397532690134903,1.7051294607731386,0.0014877099697977484,0.05587648593771939,-5.2019342881095544e-8,4.554168320963411e-9,3.501327071114005e-8,-2.749169291095081e-12,1.423144831613445e-13,0.5600886234803516,0.7723951563661239,1.0298228445592392
0.0147,1.0157528976455388,-0.13500539683609525,0.6869829305788486,-0.11275144840363412,0.6810744021840658,-0.18818778269404637,0.37343712338515045,0.039408473051069336,0.0009557818194852805,-0.00034491026081607596,0.07092080092418758,-0.003583145872384988,1.0411679284042372,1.7064770230303778,0.0014921056606813303,0.05587102765251138,-7.624312978052076e-8,4.542464483965323e-9,3.349858606909178e-8,-3.3014201796085822e-12,1.4193679065612905e-13,0.5589268862787853,0.7717974952311206,1.0278050053495051
0.0148,1.013384812703016,-0.13495231591548487,0.6856197036785878,-0.11298539692751776,0.6806889516587751,-0.18833171305853258,0.3747289821016084,0.03963333778759175,0.0009514761844527324,-0.0003450573812077128,0.0709208221115215,-0.0035898078041689927,1.0426176786674337,1.707629979669531,0.0014963587098363372,0.05586526991243385,-9.132796913940454e-8,4.530943840591852e-9,2.3475115717027777e-8,-3.314673029101229e-12,1.4156816720926102e-13,0.5580725498358695,0.7713579778499101,1.0263210850587492
0.0149,1.010913255059161,-0.134891721059363,0.6852575700431173,-0.11331816390382632,0.679921313097317,-0.18840218721180937,0.3760062806698836,0.039856318816463836,0.0009474560009022253,-0.0003452028485035161,0.07092078392798641,-0.0035964703008375776,1.0440933958203522,1.7085410586596792,0.0015004648015403597,0.055859266130180926,-8.811675400402136e-8,4.521137070166433e-9,5.978150433016245e-9,-2.5863239902792502e-12,1.412610419673186e-13,0.5578036383071197,0.7712083269879909,1.0258592976265781
0.015,1.0088840212856096,-0.134898047350327,0.685197846056927,-0.1136137849388806,0.6789701325863533,-0.188422744901094,0.37726902480894753,0.040077451502898105,0.0009436718693959243,-0.00034533100815720445,0.07092061010810334,-0.0036031172046543875,1.0455924142764963,1.7092283611945853,0.001504421778140403,0.05585303133041632,-8.183869767840394e-8,4.5124625937351065e-9,-6.848131844282697e-9,-1.9851445933082017e-12,1.4099320126709796e-13,0.5571301128270629,0.7705713722930585,1.0248254106863814
0.0151,1.0073678162280564,-0.1349755276048624,0.6849784637296882,-0.11381201322897277,0.677966791569584,-0.18841352344308118,0.378518663929837,0.04029689752149451,0.0009400634976274139,-0.0003454335332694619,0.07092027160434372,-0.003609744121707422,1.0471157716544905,1.7097167151537254,0.0015082277375529603,0.055846557934842916,-8.02160057193205e-8,4.504165987794822e-9,-1.1634004983107518e-8,-1.833942639473846e-12,1.4073783622797348e-13,0.5558142781774268,0.7693269842472794,1.022805555010531
0.0152,1.0062170027851565,-0.13509509926919475,0.684587142563863,-0.11392629640293911,0.6769501546271128,-0.18838291542574076,0.3797560772326949,0.04051473398534004,0.0009366049848973955,-0.0003455091686453473,0.07091978702737563,-0.003616354913902165,1.0486635208507895,1.7100125723092454,0.0015118801802325996,0.05583984405654656,-8.137777120985747e-8,4.49609874001363e-9,-1.0843632417168067e-8,-1.9749752848130696e-12,1.404899631611976e-13,0.5542162302928216,0.7678157064560207,1.0203524914029212
0.0153,1.0052839438555636,-0.13522769978954974,0.6840116020619129,-0.11397008208961595,0.6759590863390434,-0.18833931343704272,0.3809821439176643,0.04073103800752173,0.0009332704305065712,-0.00034555665908991953,0.07091917498786719,-0.0036229534431441025,1.0502357147618482,1.7101223844332922,0.0015153766066338887,0.055832887808613056,-8.345308723310123e-8,4.488112338059575e-9,-6.9411775801744935e-9,-2.250499685362751e-12,1.4024459837802294e-13,0.552696065107858,0.7663780825246493,1.0180189806674456
0.0154,1.0044210023379325,-0.13534426661215307,0.6832395617263002,-0.1139568179178396,0.6750324512854796,-0.18829111006495705,0.38219774318488803,0.040945886701126574,0.0009300339337556426,-0.0003455747494082374,0.07091845409648653,-0.003629543571338719,1.0518324062841207,1.710052603298013,0.0015187145172113955,0.055825687304128215,-8.457104687213816e-8,4.480058269600706e-9,-2.3908039058367114e-9,-2.502772997159777e-12,1.3999675818970194e-13,0.5516138785571457,0.765354656058532,1.016357783607999
0.0155,1.003483149866724,-0.1354165677888412,0.6822669037824222,-0.11390154148704565,0.6742060684971258,-0.1882461040784947,0.38340371744398005,0.04115935467533669,0.0009268710744955149,-0.00034556251527626745,0.0709176431591913,-0.0036361291798256735,1.0534535198181894,1.7098091092614276,0.0015218913948624201,0.05581824143509344,-8.29263912330497e-8,4.471807861063176e-9,4.0869127258733796e-10,-2.579067067294806e-12,1.397420723157811e-13,0.5512890704147605,0.7650334525705079,1.0158679512197248
0.0156,1.0024453771208046,-0.13544970582237092,0.681325244477548,-0.11386002239379078,0.6734181987585031,-0.18819327590576113,0.384599659006958,0.04137142375158129,0.0009238062427859943,-0.00034552908104939394,0.07091676184323686,-0.0036427133509188536,1.0550946605821425,1.7093808081127475,0.001524904557984457,0.05581057552981954,-7.919662062946121e-8,4.463841638840369e-9,1.6232551243063887e-9,-2.5174402877556246e-12,1.3949515854165246e-13,0.5508138810687728,0.7641759293846538,1.015393327696856
0.0157,1.00135741439148,-0.1354595372334671,0.6805063219405665,-0.11384692241179792,0.6726336157004057,-0.1881273194249052,0.38578528909783616,0.04158206391892956,0.00092085463877159,-0.0003454792200654475,0.07091581369499414,-0.0036492951975163916,1.0567520095511655,1.708765134366296,0.001527752541551868,0.05580271210634464,-7.450319284094484e-8,4.456397127567047e-9,2.108558165051589e-9,-2.392897170907351e-12,1.392635268913351e-13,0.5498392356027575,0.7624170913714751,1.0144198427738809
0.0158,1.000250569214912,-0.13545397057373285,0.6797845616808808,-0.11385183960126803,0.6718567635630361,-0.18805075030972418,0.38696077761354164,0.041791272412648614,0.000918012767837986,-0.0003454131610254624,0.07091479741473306,-0.0036558729726579586,1.0584233347895677,1.707967533094403,0.0015304342790626126,0.055794664170637574,-6.927456861397739e-8,4.4494422139090595e-9,2.0697912388508756e-9,-2.2279901613564864e-12,1.390464150490135e-13,0.5485787915796689,0.7601425033919611,1.0131608996042956
0.0159,0.9991561491272617,-0.13544091439477135,0.6791343892078947,-0.11386437202240213,0.6710920865865979,-0.18796608423401528,0.3881262944510014,0.04199904646800555,0.0009152771353708667,-0.0003453311326304728,0.07091371170272356,-0.0036624449293832287,1.0601064043616588,1.7069934493694008,0.0015329487040146516,0.05578644472866721,-6.393920869503625e-8,4.442944784532265e-9,1.7121451897322044e-9,-2.0452717037095504e-12,1.3884306069887217e-13,0.5472462065624618,0.7577377303071017,1.0118299013415983
0.016,0.9981054616646907,-0.13542827724818582,0.6785302300310119,-0.11387411773540117,0.6703440290112938,-0.18787583687157564,0.3892820095071426,0.042205383320267485,0.0009126442467559159,-0.0003452333635815129,0.07091255525923565,-0.003669009320731872,1.0617989863317483,1.7058483282636188,0.0015352947499059444,0.0557780667864024,-5.892557383059821e-8,4.436872726102513e-9,1.2408108617235266e-9,-1.8672942425730456e-12,1.3865270152509546e-13,0.5460551381140906,0.7555883369778863,1.0106402511392858
0.0161,0.9971298143633603,-0.13542396768557946,0.677946509659636,-0.11387067480046618,0.6696170350773264,-0.18778252389620248,0.3904280926788922,0.04241028020470153,0.0009101106073788181,-0.0003451200825796169,0.07091132678453925,-0.00367556439974356,1.0634988487641448,1.7045376148493883,0.001537471350234451,0.055769543349812,-5.4662124767140307e-8,4.43119392528566e-9,8.609790988527889e-10,-1.716610222553479e-12,1.384745752118679e-13,0.5452192437975099,0.7540798882653045,1.0098053521508557
0.0162,0.9962597199686235,-0.1354356431149027,0.6773578601502735,-0.11384382173846215,0.6689155633861118,-0.18768865334775237,0.3915647166723822,0.042613734887382085,0.0009076726624771408,-0.0003449915195543668,0.0709100250588517,-0.003682108453848213,1.0652037682647741,1.7030667507935031,0.00153947743749009,0.05576088737176785,-5.156507356688841e-8,4.425875920378849e-9,7.74547432219202e-10,-1.6152369483426277e-12,1.3830790636777271e-13,0.5449446386625053,0.7535790632705184,1.0095303386918673
0.0163,0.9954479837080084,-0.1354471214108988,0.6767635764573269,-0.1138019756371413,0.668243979207918,-0.18759547081775768,0.392692303639618,0.04281579791320815,0.000905321794019081,-0.00034484820052159534,0.0709086567673288,-0.0036886431560552604,1.066912418567685,1.7014405558855703,0.001541312129527032,0.05575210640304556,-4.8872313041827896e-8,4.420862443273319e-9,8.441498789395062e-10,-1.5328166823706054e-12,1.3815092769093776e-13,0.5447325244950866,0.7527445537418371,1.0092555036245339
0.0164,0.9946529505270648,-0.13544625632147794,0.6761757962257005,-0.1137554751319318,0.6676017616340539,-0.18750262565809098,0.39381117556730205,0.043016518943952864,0.0009030524159945463,-0.00034469120536396097,0.07090722832043579,-0.0036951700138542452,1.0686236120518793,1.6996629502320943,0.0015429754586873516,0.05574320769091828,-4.59686272603229e-8,4.416132427425305e-9,9.001677738481579e-10,-1.4425494828861215e-12,1.3800287873464722e-13,0.5442406334345395,0.7508093328067369,1.008618163297692
0.0165,0.9938761493495448,-0.13543499764957784,0.6755982498115299,-0.11370548043589554,0.6669866660715993,-0.1874098568782256,0.3949214859233146,0.04321591935581409,0.0009008627254742423,-0.00034452165807315595,0.07090574184048862,-0.0037016886808048633,1.0703357360615569,1.697737856959742,0.0015444676909538032,0.05573420123484695,-4.291644317354102e-8,4.411690194451868e-9,9.410386478883093e-10,-1.346677643386316e-12,1.378638899961823e-13,0.5435570021089934,0.7481197583065322,1.0077323862477818
0.0166,0.9931191090992002,-0.1354152951981361,0.6750346675709521,-0.11365315176209442,0.6663964479276335,-0.18731690348763497,0.3960233881755358,0.04341402052498971,0.0008987509195288739,-0.00034434068264087276,0.07090419944980315,-0.0037081988104668137,1.072047177940918,1.6956691991951793,0.0015457890923091429,0.05572509703429252,-3.977818773264957e-8,4.407540065970068e-9,9.652000320031186e-10,-1.2474434573683189e-12,1.377340919728242e-13,0.5427696671465768,0.7450221880825377,1.0067122410112421
0.0167,0.9923833586997829,-0.13538909877009045,0.6744887798601034,-0.11359964932359035,0.6658288626092366,-0.1872235044957925,0.3971170357918458,0.043610843827677596,0.0008967151952291467,-0.0003441494030588037,0.07090260327069535,-0.0037147000563997955,1.0737563250341637,1.6934609000650722,0.0015469399287361255,0.05571590508871596,-3.661628788881594e-8,4.4036863635969685e-9,9.710894571357427e-10,-1.1470892183292632e-12,1.3761361516185416e-13,0.5419666651754191,0.7418629799760675,1.0056717961245125
0.0168,0.991670427075045,-0.1353583581683785,0.67396431703512,-0.11354613333344521,0.6652816655234876,-0.18712939891217154,0.398202582240125,0.043806410640075635,0.000894753749645766,-0.0003439489433186412,0.0709009554254811,-0.0037211920721635064,1.0754615646854948,1.6911168826960872,0.001547920466217507,0.05570663539757819,-3.3493170593207536e-8,4.40013340894963e-9,9.571444542293373e-10,-1.0478572197662824e-12,1.3750259006055346e-13,0.5412360328236494,0.7389884918284363,1.004725120124032
0.0169,0.9909818431487385,-0.13532502319593792,0.6734650094521386,-0.11349376400472093,0.6647526120774665,-0.1870343257462455,0.39928018098825363,0.044000742338381686,0.0008928647798494372,-0.0003437404274120777,0.07089925803647633,-0.003727674511317645,1.0771612842391112,1.6886410702148904,0.001548730970736043,0.05569729796034019,-3.0471262796991756e-8,4.396885523645113e-9,9.21802554227059e-10,-9.5198975517651e-13,1.3740114716620328e-13,0.5406658067193967,0.7367450814809582,1.0039862815462401
0.017,0.9903191358446153,-0.1352910436557064,0.6729945874672956,-0.11344370155047938,0.6642394576782528,-0.1869380240074878,0.4003499855041118,0.04419386029879364,0.0008910464829108656,-0.0003435249793308056,0.07089751322599694,-0.0037341470274219095,1.0788538710392137,1.686037385748148,0.0015493717082744882,0.05568790277646288,-2.7612991451335905e-8,4.39394702930048e-9,8.635012880720618e-10,-8.617291180570754e-13,1.3730941697608484e-13,0.5403440234907898,0.7354791067749478,1.003569348927576
0.0171,0.9896831679343467,-0.13525757505341143,0.6725533872666891,-0.11339602645275591,0.6637410043544992,-0.18684061003804214,0.4014121639970813,0.044385784718947614,0.0008892965125278168,-0.00034330348707329515,0.07089572297406461,-0.0037406092772672415,1.0805377495413995,1.6833100146787767,0.001549842958763128,0.05567845962520771,-2.4951739670422277e-8,4.391313977068938e-9,7.871904991554771e-10,-7.782755811552436e-13,1.372272609767952e-13,0.5402883833323332,0.7351356840425141,1.003480049244655
0.0172,0.9890709833321764,-0.13522165167050473,0.6721256645902789,-0.11334586603186043,0.6632611779245016,-0.18674392678428228,0.40246693888930235,0.04457652920392841,0.0008876101507417757,-0.0003430755833904685,0.07089388840990397,-0.0037470610343070523,1.0822117366031523,1.6804642850863938,0.0015501455453024186,0.055668976199850555,-2.2370426163230162e-8,4.3889427620871366e-9,7.256828772934368e-10,-6.974329145248056e-13,1.3715325948663623e-13,0.5401841255181574,0.7338750995780243,1.0032274480870627
0.0173,0.9884813109872019,-0.1351829529610079,0.671709230009715,-0.11329289829945297,0.6627999675913685,-0.18664822043230003,0.40351445073819664,0.044766110581009357,0.0008859851477772046,-0.00034284164163210035,0.07089201097108067,-0.0037535022082176017,1.0838748195408148,1.6775043308937094,0.0015502809372607226,0.05565945953879272,-1.9849030019135885e-8,4.3868221116965665e-9,6.813839782558493e-10,-6.184898022663182e-13,1.3708705729852008e-13,0.5399985147279524,0.7316308737573517,1.0027777407833738
0.0174,0.9879133203830204,-0.13514172465590932,0.6713044590397776,-0.11323763259863201,0.662356587309211,-0.18655344622874065,0.4045548274789151,0.04495454647239744,0.0008844196837028704,-0.00034260220047355915,0.0708900921859353,-0.0037599327158466082,1.0855259781683504,1.6744340783742289,0.0015502506387178557,0.05564991674793449,-1.7388258318728356e-8,4.384946958258937e-9,6.514944354060683e-10,-5.414787667840308e-13,1.3702850186016624e-13,0.5397520412390934,0.7286507551597128,1.0021805722243151
0.0175,0.9873661810032288,-0.13509821248619755,0.6709117271952473,-0.113180578272496,0.6619302510321403,-0.1864595594202494,0.4055881970466092,0.04514185450029972,0.00088291193858754,-0.0003423577985902135,0.0708881335828085,-0.003766352474041791,1.0871641922997224,1.671257453801456,0.0015500561537536333,0.05564035493317614,-1.4988818142596406e-8,4.3833122341359585e-9,6.332148821074475e-10,-4.664323304821909e-13,1.369774406192941e-13,0.5394651953289558,0.7251824923643245,1.001485587300613
0.0176,0.9868390623314248,-0.13505266218286097,0.6705314099909044,-0.11312224466414356,0.6615201727142679,-0.1863665152534715,0.4066146873764301,0.0453280522869232,0.0008814600924999808,-0.0003421089746574321,0.07088613669004093,-0.003772761399650869,1.0887884417488949,1.6679783834488964,0.0015496989864478715,0.05563078120041796,-1.2651416571329125e-8,4.381912871689342e-9,6.23745951723342e-10,-3.93383015765053e-13,1.3693372102362312e-13,0.5391584672749149,0.7214738339504042,1.0007424309029938
0.0177,0.986331133851205,-0.1350053194768881,0.6701638829415293,-0.11306314111667308,0.6611255663097044,-0.18627426897505223,0.4076344264035289,0.045513157454474915,0.0008800623255089596,-0.0003418562673505835,0.07088410303597319,-0.003779159409521562,1.0903977063298307,1.6646007935900546,0.001549180640880386,0.05562120265556023,-1.0376760685515344e-8,4.380743803280794e-9,6.202882776171045e-10,-3.223633450368644e-13,1.3689719052087268e-13,0.5388523473543458,0.7177725284971682,1.0000007479221842
0.0178,0.9858415650461666,-0.1349564300992673,0.6698095215619022,-0.11300377697318309,0.6607456457725617,-0.1861827758316368,0.40864754206305703,0.04569718762516188,0.0008787168176832433,-0.0003416002153450362,0.07088203414894594,-0.003785546420501588,1.0919909658564937,1.6611286104984357,0.0015485026211309926,0.05561162640450323,-8.165557565743977e-9,4.379799961272029e-9,6.200424931520895e-10,-2.5340584070187453e-13,1.3686769655876228e-13,0.5385673258446239,0.7143263245838338,0.9993101832489106
0.0179,0.985369525399907,-0.1349062397809871,0.6694687013668035,-0.11294466157677209,0.6603796250569502,-0.1860919910698705,0.4096541622901656,0.045880160421191134,0.0008774217490915989,-0.0003413413573161589,0.0708799315572998,-0.0037919223494386665,1.093567200142847,1.657565760447544,0.0015476664312795067,0.05560205955314724,-6.0185142926039414e-9,4.3790762780247544e-9,6.202092316916506e-10,-1.8654302516433304e-13,1.368450865850113e-13,0.5383238930231244,0.7113829707896179,0.9987203817738997
0.018,0.9849141843960232,-0.13485499425303593,0.6691417978710136,-0.11288630427053857,0.6600267181169819,-0.18600186993639853,0.4106544150200059,0.04606209346476969,0.0008761752998027937,-0.00034108023193932013,0.0708777967893754,-0.0037982871131805166,1.0951253890028545,1.6539161697108846,0.0015466735754057447,0.05559250920739255,-3.936337946684156e-9,4.378567685900682e-9,6.179891265991416e-10,-1.218074208284898e-13,1.368292080473392e-13,0.5381425391672227,0.709190215693737,0.9982809883878776
0.0181,0.9844747115181123,-0.13480293924640224,0.6688291865893128,-0.11282921439758103,0.6596861389067675,-0.18591236767786615,0.41164842818772907,0.046243004378104594,0.0008749756498855943,-0.0003408173778898886,0.0708756313735134,-0.0038046406285748577,1.0966645122504795,1.6501837645619621,0.0015455255575895221,0.05558298247313945,-1.9197356085734695e-9,4.378269117261519e-9,6.105828112379165e-10,-5.923155009859224e-14,1.3681990839346537e-13,0.5380437545542938,0.7079958078754084,0.9980416479815711
0.0182,0.9840503737050913,-0.13475024664617857,0.668530564534226,-0.11277356889331419,0.6593572874976164,-0.185823534358266,0.4126363320149846,0.046422910153436484,0.0008738208907718158,-0.00034055327494434274,0.07087343679409372,-0.0038109828022197703,1.0981835447588526,1.64637256807828,0.0015442239044805514,0.055573486498968205,3.1517290283790434e-11,4.3781741021762754e-9,5.963763968392735e-10,1.2199432975133154e-15,1.3681698703021694e-13,0.5380377766717239,0.7077013734568469,0.9979945881044342
0.0183,0.9836410213547302,-0.1346967160381276,0.6682424587706454,-0.11271793797853459,0.6590405283490333,-0.18573584816441693,0.41361825041440997,0.04660182285376516,0.0008727089640927669,-0.0003402880210840965,0.0708712141122603,-0.00381731353261835,1.099681641599262,1.642486844473957,0.0015427706096024965,0.05556402760527099,1.9224444763425448e-9,4.378270105205722e-9,5.800848699971998e-10,5.989797441250629e-14,1.3682003339790175e-13,0.5380801057410891,0.7066714659493627,0.9978710726389756
0.0184,0.983246299450333,-0.1346424051399088,0.6679641362228727,-0.11266215531992207,0.6587356136016441,-0.1856493825847204,0.4145942731225761,0.046779754170495465,0.0008716385574024243,-0.00034002179561422763,0.07086896424687392,-0.0038236328180748284,1.1011582762055827,1.6385301571274544,0.0015411681059043017,0.05555461043162684,3.75496305224124e-9,4.378550966899954e-9,5.627963472379411e-10,1.1687705436789066e-13,1.3682885218612928e-13,0.5381576080645502,0.7047857588930629,0.9976449222486558
0.0185,0.9828657917404617,-0.13458742464689122,0.6676953742063563,-0.11260629957100987,0.6584421643297805,-0.18556413838265648,0.4155644865551389,0.046956716081787274,0.0008706084498335628,-0.0003397548120996364,0.07086668812933798,-0.0038299406683526627,1.1026129448815458,1.634505976705529,0.0015394188434108614,0.055545239488690154,5.530331374793073e-9,4.379011628446938e-9,5.447816573308902e-10,1.7218048594666564e-13,1.3684328558666498e-13,0.5382642182903751,0.7021918282063413,0.9973338355210875
0.0186,0.9824990819736784,-0.13453188525444376,0.6674359500365438,-0.11255044938533107,0.6581598016077739,-0.18548011632170489,0.4165289771277541,0.04713272056580044,0.0008696174205189572,-0.00033948728410522277,0.07086438669105585,-0.0038362370932153093,1.1040451439308818,1.630417773874937,0.0015375252721470697,0.055535919287115286,7.2498078008112395e-9,4.379647031034636e-9,5.263116290454398e-10,2.2583157193183033e-13,1.3686317579127416e-13,0.5383938710668323,0.6990372498075907,0.9969555110438829
0.0187,0.9821457538985449,-0.1344758976579355,0.6671856410288833,-0.11249468341641884,0.6578881465099562,-0.1853973171653456,0.41748783125607775,0.04730777960069484,0.0008686642485913817,-0.00033921942519588705,0.07086206086343089,-0.0038425221024262265,1.1054543696573216,1.6262690193024358,0.0015354898421378214,0.05552665433755662,8.914650687108993e-9,4.380452115851013e-9,5.076570911509821e-10,2.7785361510638577e-13,1.368883649917222e-13,0.5385405010421896,0.6954695996152046,0.9965276474046545
0.0188,0.981805391263623,-0.13441957255273526,0.666944224498823,-0.1124390803178063,0.657626820110659,-0.1853157416770585,0.4184411353557652,0.047481905164630314,0.0008677477131836114,-0.00033895144893652916,0.07085971157786647,-0.00384879570574887,1.1068401183645957,1.6220631836547823,0.0015333150034080108,0.055517449150668544,1.0526118390499411e-8,4.38142182408403e-9,4.89088872416911e-10,3.282699182533275e-13,1.369186953797745e-13,0.5386980428647153,0.6916364535475763,0.9960679431910142
0.0189,0.9814775778174752,-0.13436302063421213,0.6667114777618108,-0.11238371874302663,0.6573754434842143,-0.18523539062032351,0.41938897584247264,0.04765510923576674,0.0008668665934284208,-0.0003386835688920493,0.07085733976576596,-0.0038550579129466972,1.108201886356435,1.617803737598733,0.0015310032059825318,0.055508308237105425,1.2085469267795754e-8,4.3825510969216534e-9,4.708778016126185e-10,3.7710378415565657e-13,1.369540091471964e-13,0.5388604311826776,0.6876853875230992,0.9955940969905751
0.019,0.9811618973086633,-0.13430635259773505,0.6664871781332946,-0.11232867734561296,0.6571336377049533,-0.18515626475862051,0.4203314391318556,0.04782740379226396,0.0008660196684585846,-0.0003384159986273477,0.07085494635853273,-0.003861308733783165,1.1095391699365698,1.6134941518010448,0.0015285568998862791,0.05549923610752164,1.3593961675811211e-8,4.383834875551845e-9,4.5329470750749795e-10,4.2437851559637206e-13,1.369941484857533e-13,0.5390216006443443,0.6837639774601664,0.9951238073909486
0.0191,0.9808579334857491,-0.13424967913867294,0.6662711029287226,-0.11227403477909842,0.656901023847208,-0.18507836485542942,0.4212686116395701,0.047998800812281854,0.0008652057174068775,-0.0003381489517073243,0.07085253228757016,-0.0038675481780217308,1.1108514654087311,1.6091378969284744,0.001525978535144147,0.05549023727257157,1.5052853971358986e-8,4.38526810116257e-9,4.366104188709416e-10,4.701174153584733e-13,1.3703895558721052e-13,0.5391754858979838,0.6800197992771712,0.9946747729797476
0.0192,0.9805652700972947,-0.13419311095239486,0.6660630294635426,-0.1122198696970162,0.6566772229853103,-0.18500169167423008,0.42220057978127173,0.04816931227398027,0.0008644235194060739,-0.0003378826416968793,0.07085009848428162,-0.0038737762554258504,1.1121382690766495,1.6047384436477787,0.00152327056178103,0.055481316242909584,1.646340451125227e-8,4.386845714941791e-9,4.210957644723424e-10,5.143437862249593e-13,1.3708827264333352e-13,0.539316021591864,0.6766004288925069,0.9942646923445844
0.0193,0.9802834908918622,-0.13413675873426978,0.6658627350532025,-0.11216626075289939,0.6564618561935915,-0.18492624597850246,0.4231274299726165,0.04833895015551909,0.0008636718535889489,-0.0003376172821609128,0.07084764588007046,-0.003879992975758982,1.1133990772440556,1.6002992626257144,0.0015204354298218223,0.055472477529190066,1.78268716523043e-8,4.3885626580774725e-9,4.0702157308109255e-10,5.570809309788309e-13,1.3714194184588758e-13,0.5394371423742531,0.6736534422245669,0.9939112640730712
0.0194,0.9800121796180135,-0.13408073317966662,0.6656699970131507,-0.11211328660028116,0.6562545445463835,-0.18485202853172641,0.42404924862926,0.04850772643505814,0.0008629494990882768,-0.0003373530866643249,0.07084517540634008,-0.0038861983487845824,1.1146333862146802,1.5958238245290388,0.0015174755892914185,0.05546372564206739,1.914451375132819e-8,4.390413871757578e-9,3.94658673466586e-10,5.983521524030841e-13,1.3719980538663816e-13,0.5395327828934192,0.6713264151917444,0.9936321867528202
0.0195,0.9797509200243104,-0.13402514498395435,0.6654845926588348,-0.11206102589269469,0.656054909118018,-0.18477904009738183,0.42496612216685814,0.04867565309075731,0.0008622552350368326,-0.00033709026877201583,0.07084268799449384,-0.003892392384266108,1.115840692292254,1.5913156000245081,0.0015143934902147127,0.05545506509219594,2.0417589165137175e-8,4.39239429717007e-9,3.8427789439821486e-10,6.381807532807197e-13,1.3726170545735056e-13,0.5395968777976303,0.6697669237124327,0.993445158971444
0.0196,0.9794992958593153,-0.133970104842502,0.6653062993057031,-0.11200955728367307,0.6558625709828267,-0.18470728143894866,0.4258781370010667,0.04884274210077645,0.0008615878405673907,-0.0003368290420488855,0.07084018457593509,-0.0038985750919670156,1.1170204917805076,1.5867780597788796,0.0015111915826165995,0.055446500390230094,2.1647356250544454e-8,4.3944988755029135e-9,3.7615006464537187e-10,6.765900363947371e-13,1.373274842497902e-13,0.5396233617351548,0.669122543705025,0.9933678793165548
0.0197,0.9792567526077922,-0.13391558172514578,0.6651347105657507,-0.11195890413210072,0.6556772105088011,-0.18463677777545756,0.42678538212377237,0.049009005603283,0.0008609460309561144,-0.0003365695749397946,0.07083766609780862,-0.003904746511105584,1.118172245616541,1.5822150619993631,0.001507872564827152,0.05543803640534072,2.2831886949802633e-8,4.3967215375107095e-9,3.689961520569427e-10,7.135454043937975e-13,1.3739695336032252e-13,0.5396620246104454,0.6688641316711654,0.9933497082467191
0.0198,0.9790227649521972,-0.13386140736150726,0.6649693392134977,-0.11190900840671911,0.6554986576925086,-0.18456756222050172,0.4276879272973911,0.04917445322557075,0.0008603288112062315,-0.00033631190495981986,0.07083513325491848,-0.003910906729057454,1.1192956676419077,1.577630173698543,0.0015044395386075362,0.05542967670175403,2.3967350625184276e-8,4.3990564399978065e-9,3.6051804618055366e-10,7.489863854211276e-13,1.3746993178357944e-13,0.5397946795401452,0.6679997605069407,0.9932904496626561
0.0199,0.9787971077652445,-0.1338076028129539,0.6648100121575408,-0.11185986622691052,0.6553267286159413,-0.18449962403841047,0.4285858234595818,0.049339092493479834,0.0008597355205733013,-0.00033605606812597827,0.07083258653156037,-0.0039170558077530416,1.120390722280403,1.573025972236082,0.0015008953894181738,0.05542142319486907,2.505501107478875e-8,4.4014999425359735e-9,3.508292234332966e-10,7.829512368499312e-13,1.375463056048606e-13,0.5400128983267919,0.6665778606407243,0.9931929686542893
0.02,0.9785795594531881,-0.13375419197647404,0.6646565604385327,-0.11181147468739408,0.6551612386085317,-0.18443295192994605,0.4294791213942653,0.049502930917108605,0.0008591655012443213,-0.00033580210094766126,0.07083002641045623,-0.003923193808625803,1.1214573760142403,1.5684050240826204,0.0014972429985181414,0.05541327778513995,2.6096201414939936e-8,4.404048430579742e-9,3.4007643573630983e-10,8.154795165431744e-13,1.3762596169578653e-13,0.5403070314362026,0.664661307829455,0.9930615757868863
0.0201,0.9783698984222811,-0.13370119874905603,0.6645088150971259,-0.1117638308828888,0.6550020029997112,-0.1843675345958706,0.43036787188536235,0.049665976006555396,0.0008586180954062885,-0.00033555003993426027,0.07082745337432803,-0.003929320793109191,1.122495595325632,1.5637698957087975,0.0014934852471665142,0.055405242373020795,2.709225476196169e-8,4.406698289583643e-9,3.2840643501073205e-10,8.466107823638213e-13,1.3770878692797758e-13,0.5406674293341944,0.6623129778300706,0.9929005816257137
0.0202,0.9781679030787777,-0.13364864702768822,0.6643666071739736,-0.11171693190811377,0.6548488371189122,-0.18430336073694634,0.4312521257167936,0.04982823527191852,0.0008580926452462006,-0.0003352999215951668,0.0708248679058977,-0.003935436822636662,1.12350534669679,1.5591231535852534,0.0014896250166223685,0.055397318858965726,2.8044504232177847e-8,4.409445905002206e-9,3.1596597317770183e-10,8.763845921748364e-13,1.3779466817305428e-13,0.5410844424865844,0.6595957463995096,0.9927142967360394
0.0203,0.9779733518289313,-0.1335965607093589,0.664229767709728,-0.11167077485778806,0.6547015562955661,-0.1842404190539355,0.4321319336724797,0.04998971622329633,0.0008575884929510546,-0.00033505178243977205,0.0708222704878872,-0.0039415419586416684,1.1244865966099271,1.5544673641826274,0.0014856651881447799,0.05538950914342885,2.8954282941912254e-8,4.41228766228996e-9,3.029018021583578e-10,9.04840503839184e-13,1.3788349230263705e-13,0.5415484213591896,0.6565724892947103,0.99250703168313
0.0204,0.9777860230789961,-0.13354496369105642,0.6640981277450423,-0.11162535682663076,0.6545599758591052,-0.1841786982476003,0.43300734653634143,0.05015042637078716,0.0008571049807078482,-0.0003348056589774679,0.07081966160301849,-0.003947636262557668,1.1254393115472563,1.5498050939715597,0.0014816086429928245,0.0553818151268643,2.98229240074888e-8,4.4152199469014385e-9,2.8936067387383814e-10,9.3201807521983e-13,1.3797514618834637e-13,0.5420497164178272,0.6533060822726109,0.9922830970322531
0.0205,0.977605695235225,-0.1334938798697691,0.6639715183205691,-0.1115806749093609,0.6544239111389611,-0.1841181870187029,0.4338784150922993,0.05031037322448933,0.0008566414507035783,-0.0003345615877176455,0.0708170417340135,-0.0039537197958181124,1.1263634579909891,1.5451389094226893,0.0014774582624255783,0.05537423870972617,3.065176054523125e-8,4.418239144291169e-9,2.7548934024528227e-10,9.579568641797357e-13,1.3806951670180267e-13,0.5425786781283141,0.64985940109015,0.9920468033486759
0.0206,0.9774321467038726,-0.13344333314248533,0.6638497704769613,-0.1115367262006976,0.6542931774645662,-0.18405887406800553,0.4347451901242742,0.05046956429450118,0.0008561972451252425,-0.00033431960516969644,0.07081441136359423,-0.003959792619856456,1.1272590024233389,1.540471377006657,0.0014732169277021177,0.055366781792468615,3.14421256714635e-8,4.421341639913684e-9,2.6143455319382856e-10,9.826964285818677e-13,1.3816649071462646e-13,0.5431256569564676,0.6462953215042655,0.9918024611976656
0.0207,0.977265155891192,-0.13339334740619338,0.6637327152548714,-0.11149350779535988,0.6541675901653519,-0.1840007480962704,0.4356077224161866,0.050628007090921044,0.0008557717061598381,-0.00033407974784301216,0.07081177097448259,-0.003965854796106155,1.1281259113265176,1.5358050631941014,0.0014688875200815179,0.05535944627554572,3.219535250250938e-8,4.4245238192235115e-9,2.4734306464061546e-10,1.00627632628919e-12,1.3826595509843816e-13,0.5436810033681048,0.6426767192718961,0.9915543811444892
0.0208,0.9771045012034372,-0.1333439465578816,0.6636201836949523,-0.11145101678806685,0.6540469645707503,-0.1839437978042597,0.4364660627519574,0.05078570912384726,0.0008553641759943624,-0.0003338420522469842,0.07080912104940056,-0.0039719063860006645,1.1289641511827377,1.531142534455663,0.0014644729208228551,0.05535223405941161,3.2912774154692746e-8,4.427782067675184e-9,2.3336162650678167e-10,1.028736115164667e-12,1.3836779672485822e-13,0.5442350678290425,0.6390664701499799,0.9913068737544143
0.0209,0.9769499610468617,-0.1332951544945383,0.6635120068378568,-0.11140925027353757,0.6539311160101932,-0.18388801189273563,0.43732026191550705,0.05094267790337815,0.0008549739968158128,-0.00033360655489100393,0.07080646207107005,-0.003977947450973437,1.1297736884742122,1.5264863572619811,0.0014599760111852055,0.055345147044520406,3.359572374433744e-8,4.43111277072323e-9,2.1963699071346578e-10,1.0501153530712628e-12,1.3847190246550714e-13,0.5447782008050981,0.6355274498954552,0.9910642495927079
0.021,0.9768013138277194,-0.13324699511315186,0.6634080157242377,-0.11136820534649111,0.6538198598131125,-0.1838333790624604,0.4381703706907564,0.05109892093961206,0.0008546005108111864,-0.0003333732922844628,0.07080379452221305,-0.0039839780524579295,1.130554489683153,1.5218390980836953,0.0014553996724276446,0.05533818713132621,3.4245534387767334e-8,4.434512313822181e-9,2.0631590918180593e-10,1.0704535978719428e-12,1.385781591920053e-13,0.5453007527620886,0.6321225342652601,0.9908308192246371
0.0211,0.976658337952264,-0.1331994923107106,0.6633080413947475,-0.11132787910164654,0.6537130113089404,-0.18377988801419623,0.4390164398616261,0.051254445742647314,0.0008542430601674808,-0.0003331423009367523,0.07080111888555153,-0.003989998251887593,1.131306521291773,1.5172033233914457,0.0014507467858092488,0.05533135622028318,3.486353920130622e-8,4.437977082426567e-9,1.9354513383294171e-10,1.0897904074296698e-12,1.3868645377597323e-13,0.5457930741658309,0.6289145990163333,0.9906108932154695
0.0212,0.976520811826749,-0.13315266998420283,0.6632119148900394,-0.11128826863372293,0.6536103858271086,-0.1837275274487053,0.43985852021203686,0.05140925982258224,0.000853900987071693,-0.00033291361735726395,0.07079843564380739,-0.003996008110695886,1.1320297497822842,1.512581599655872,0.001446020232589094,0.05532465621184539,3.5451071301277976e-8,4.441503461990919e-9,1.814714165880113e-10,1.1081653396074095e-12,1.3879667308903133e-13,0.5462455154821424,0.6259665199056129,0.990408782130472
0.0213,0.9763885138574283,-0.1331065520306169,0.6631194672507656,-0.11124937103743934,0.6535117986970489,-0.18367628606674982,0.4406966625259092,0.05156337068951518,0.0008535736337108208,-0.00033268727805538907,0.07079574527970263,-0.00400200769031626,1.1327241416368996,1.5079764933476136,0.0014412228940262558,0.05531808900646698,3.6009463804006433e-8,4.445087837969766e-9,1.7024150936815323e-10,1.1256179522681256e-12,1.3890870400280016e-13,0.5466484271768398,0.6233411726900374,0.9902287965349119
0.0214,0.9762612224505556,-0.1330611623469411,0.6630305295175793,-0.11121118340751486,0.6534170652481935,-0.183626152569092,0.441530917587164,0.051716785853544466,0.0008532603422718612,-0.0003324633195405193,0.07079304827595917,-0.004007997052182171,1.1333896633378313,1.5033905709373105,0.0014363576513798104,0.05531165650460206,3.654004982581546e-8,4.4487265958176395e-9,1.6000216409450619e-10,1.142187803274783e-12,1.3902243338890005e-13,0.5469921597157406,0.6211014331265448,0.9900752469940566
0.0215,0.9761387160123844,-0.13301652483016382,0.6629449327311332,-0.11117370283866855,0.6533260008099739,-0.18357711565649407,0.44236133617972184,0.05186951282476843,0.0008529604549418115,-0.00033224177832204597,0.07079034511529898,-0.004013976257727074,1.134026281367292,1.4988263988956025,0.0014314273859088338,0.055305360606704754,3.7044162483028885e-8,4.45241612098907e-9,1.5090013268820875e-10,1.1579144504903456e-12,1.3913774811895152e-13,0.5472670635646615,0.6193101769720735,0.9899524440731731
0.0216,0.9760207729491688,-0.1329726633772734,0.6628625079320798,-0.1111369264256195,0.6532384207118225,-0.18352916402971817,0.4431879690875034,0.05202155911328541,0.0008526733139076693,-0.0003320226909093606,0.07078763628044402,-0.004019945368384422,1.1346339622074941,1.4942865436931285,0.0014264349788724016,0.05529920321322917,3.7523134891970574e-8,4.456152798938586e-9,1.4308216707039933e-10,1.172837451777779e-12,1.3925453506457503e-13,0.5474634891894199,0.6180302799835617,0.9898646983375288
0.0217,0.9759071716671621,-0.1329296018852581,0.6627830861610722,-0.11110085126308673,0.6531541402831708,-0.1834822863895266,0.44401086709442944,0.05217293222919374,0.0008523982613564315,-0.0003318060938118546,0.07078492225411623,-0.004025904445587671,1.1352126723406502,1.4897735718005294,0.0014213833115295903,0.05529318622462943,3.797830016896434e-8,4.459933015120719e-9,1.3669501916221708e-10,1.186996365000046e-12,1.3937268109739103e-13,0.5475717870558328,0.617324617917948,0.9898163203523908
0.0218,0.9757976925880758,-0.13288735839593938,0.6627065101310902,-0.11106547800138114,0.6530729794002403,-0.18343646807887434,0.44483007976129313,0.052323639570139684,0.0008521346600035611,-0.0003315920142018009,0.07078220350379143,-0.004031853556136103,1.1357623950883085,1.485290109593001,0.0014162753760527962,0.05528731150367805,3.841002039475208e-8,4.463753017977705e-9,1.317125425940731e-10,1.2004038200194316e-12,1.3949206893087473e-13,0.5475992777194036,0.6171721017439802,0.989806751690861
0.0219,0.975692172595066,-0.132845890768966,0.6626327529720472,-0.11103083507220164,0.6529948314674767,-0.1833916643683102,0.44564563864853596,0.052473686584437844,0.0008518821686936183,-0.0003313803796955339,0.0707794802756918,-0.004037792812439989,1.136283362862357,1.4808388832062378,0.0014111149907954177,0.05528157988035484,3.881017664596928e-8,4.467608326110555e-9,1.265998412016318e-10,1.212836686063252e-12,1.3961255958751775e-13,0.5476980218822451,0.616826425953495,0.9897929814242236
0.022,0.9755905087677946,-0.1328051791258853,0.662561763260001,-0.11099692074971712,0.6529196234680437,-0.1833478517253475,0.4464575696616381,0.05262307764158341,0.0008516405298266155,-0.000331171146604953,0.07077675275147091,-0.004043722288394632,1.1367758883428873,1.4764214115020036,0.0014059049566170615,0.05527599110252336,3.917718910901363e-8,4.471496266996289e-9,1.2098888794280756e-10,1.2242520838660877e-12,1.3973406985774014e-13,0.5478992016121591,0.6161221517837961,0.9897649261099108
0.0221,0.9754926008454334,-0.13276521548032716,0.6624934678369514,-0.11096372443074312,0.652847278212288,-0.18330501427627435,0.44726590016476586,0.052771817189560664,0.0008514094601905833,-0.00033096428952882707,0.07077402113155377,-0.004049642045194563,1.1372402643678228,1.4720389941981165,0.00140064778981816,0.0552705448726367,3.9511733514269014e-8,4.475414574558141e-9,1.1491352112503672e-10,1.2346695750769765e-12,1.398565289537427e-13,0.5481939237320225,0.6150904117701373,0.9897238259368807
0.0222,0.9753983485671539,-0.1327259918459214,0.6624277935448983,-0.11093123551209515,0.6527777185105564,-0.1832631361473788,0.4480706575220857,0.05291990967635384,0.0008511886765735518,-0.000330759783065925,0.07077128561636539,-0.00405555214403431,1.1376767837750883,1.4676929310123947,0.0013953460066991464,0.05526524089314794,3.981448559211933e-8,4.479360982719346e-9,1.0840757905575614e-10,1.2441087213449545e-12,1.3997986608772612e-13,0.548573295064712,0.6137623384477726,0.9896709210940912
0.0223,0.9753076516721279,-0.132687500236298,0.6623646672258412,-0.11089944339058877,0.6527108671731957,-0.183222201464949,0.4488718690977641,0.053067359549947256,0.0008509778957635512,-0.0003305576018150154,0.07076854640633079,-0.004061452646108402,1.1380857394026078,1.4633845216626569,0.0013900021235604535,0.05526007886651018,4.00861210729485e-8,4.4833332254031325e-9,1.0150490004240219e-10,1.252589084319059e-12,1.4010401047189122e-13,0.5490284224331046,0.6121690643519556,0.9896074517705002
0.0224,0.9752204098995273,-0.13264973266508678,0.66230401572178,-0.1108683374630395,0.6526466470105526,-0.183182194355273,0.44966956225596755,0.053214171258325185,0.0008507768345486119,-0.00033035772037486716,0.07076580370187496,-0.004067343612611366,1.1384674240883053,1.4591150658667205,0.001384618656702514,0.05525505849517651,4.03273156871404e-8,4.487329036532736e-9,9.423932239241137e-11,1.260130225648327e-12,1.4022889131843882e-13,0.5495504126600771,0.6103417220179402,0.9895346581550659
0.0225,0.9751365229885235,-0.13261268114591765,0.6622457658747143,-0.11083790712626287,0.652584980832974,-0.18314309894463893,0.4504637643608624,0.053360349249471875,0.0008505852097167645,-0.00033016011334424894,0.07076305770342294,-0.004073225104737734,1.138822130670105,1.4548858633424038,0.0013791981224257608,0.0552501794816,4.0538745165078964e-8,4.491346150031388e-9,8.664468441322017e-11,1.2667517069817951e-12,1.403544378395696e-13,0.5501303725685059,0.6083114439809805,0.989453780436746
0.0226,0.9750558906782884,-0.13257633769242044,0.662189844526644,-0.1108081417770744,0.6525257914508065,-0.18310489935933483,0.4512545027766151,0.05350589797137164,0.0008504027380560392,-0.0003299647553219297,0.0707603086113997,-0.0040790971836820325,1.139150151985931,1.450698213807525,0.001373743037030627,0.055245441528233755,4.072108523714807e-8,4.495382299822322e-9,7.87548244122651e-11,1.2724730899685007e-12,1.4048057924748437e-13,0.5507594089812683,0.6061093627763299,0.9893660588044986
0.0227,0.9749784127079938,-0.13254069431822513,0.662136178519569,-0.11077903081228961,0.652469001674397,-0.18306757972564888,0.4520418048673921,0.053650821872008723,0.0008502291363544663,-0.0003297716209066781,0.0707575566262303,-0.004084959910638792,1.1394517808737077,1.4465534169799026,0.0013682559168175447,0.05524084433753086,4.087501163373165e-8,4.49943521982877e-9,7.060358069698238e-11,1.2773139362574804e-12,1.4060724475438396e-13,0.5514286287212409,0.6037666109392424,0.9892727334472817
0.0228,0.9749039888168113,-0.1325057430369615,0.6620846946954888,-0.11075056362872406,0.6524145343140922,-0.1830311241698691,0.45282569799735983,0.05379512539936743,0.0008500641214000761,-0.0003295806846972629,0.0707548019483397,-0.00409081334680254,1.1397273101713585,1.4424527725773546,0.0013627392780869473,0.05523638761194441,4.1001200085213555e-8,4.503502643973966e-9,6.222479157480911e-11,1.2812938074977711e-12,1.4073436357246906e-13,0.5521291386113005,0.6013143210049721,0.9891750445540531
0.0229,0.9748325187439126,-0.1324714758622595,0.6620353198964033,-0.11072272962319327,0.652362312180239,-0.18299551681828363,0.4536062095306847,0.05393881300143201,0.000849907409980899,-0.000329391921292453,0.07075204477815297,-0.004096657553367808,1.1399770327168086,1.4383975803176992,0.001357195637139268,0.055232071053927495,4.110032632197774e-8,4.507582306181141e-9,5.365229535318153e-11,1.2844322653384098e-12,1.4086186491394048e-13,0.5528520454743239,0.5987836255087725,0.9890742323137711
0.023,0.9747639022284694,-0.1324378848077489,0.6619879809643123,-0.11069551819251275,0.6523122580831839,-0.18296074179718055,0.4543833668315332,0.05408188912618676,0.0008497587188849653,-0.000329205305291017,0.07074928531609508,-0.004102492591529122,1.1402012413479812,1.4343891399187545,0.0013516275102749393,0.05522789436593318,4.1173066074408074e-8,4.511671940373529e-9,4.4919930339536106e-11,1.2867488714284335e-12,1.4098967799099897e-13,0.5535884561331876,0.5962056569858976,0.9889715369153934
0.0231,0.9746980390096536,-0.13240496188705972,0.6619426047412154,-0.11066891873349805,0.652264294833274,-0.18292678323284792,0.4551571972640717,0.054224358221615934,0.0008496177649003051,-0.0003290208112917238,0.07074652376259102,-0.004108318522481012,1.1404002289028006,1.4304287510983384,0.0013460374137943937,0.05522385725041458,4.122009507288848e-8,4.5157692804743625e-9,3.606153484130936e-11,1.2882631874168789e-12,1.4111773201584531e-13,0.5543294774107691,0.5936115479716013,0.9888681985478779
0.0232,0.9746348288266365,-0.1323726991138218,0.6618991180691124,-0.1106429206429647,0.6522183452408559,-0.18289362525157388,0.45592772819246663,0.05436622473570382,0.0008494842648149491,-0.00032883841389334226,0.07074376031806583,-0.004114135407418008,1.1405742882191912,1.4265177135742693,0.0013404278639980644,0.05521995940982477,4.124208904780284e-8,4.519872060406873e-9,2.711094716593782e-11,1.2889947749527831e-12,1.4124595620068028e-13,0.5550662161299446,0.5910324310011371,0.9887654574001827
0.0233,0.9745741714185905,-0.13234108850166496,0.6618574477900032,-0.1106175133177282,0.6521743321162762,-0.1828612519796465,0.4566949869808845,0.05450749311643471,0.0008493579354169276,-0.00032865808769464095,0.07074099518294454,-0.0041199433075346376,1.1407237121350768,1.4226573270643652,0.0013348013771863842,0.05521620054661684,4.123972372953507e-8,4.523978014094295e-9,1.8102005620857665e-11,1.288963195685183e-12,1.4137427975770466e-13,0.5557897791135911,0.5884994386097593,0.9886645536612657
0.0234,0.9745159665246867,-0.13231012206421913,0.6618175207458874,-0.11059268615460412,0.6521321782698818,-0.18282964754335387,0.45745900099349174,0.05464816781179286,0.0008492384934942707,-0.0003284798072943889,0.07073822855765212,-0.00412574228402543,1.140848793488382,1.4188488912864448,0.001329160469659786,0.05521258036324389,4.1213674848469075e-8,4.5280848754598606e-9,9.068548513506042e-12,1.2881880112631154e-12,1.4150263189911921e-13,0.5564912731845852,0.5860437033327214,0.988566727520085
0.0235,0.974460113884097,-0.13227979181511418,0.661779263778765,-0.11056842855040797,0.6520918065120197,-0.1827987960689841,0.4582197975944547,0.05478825326976255,0.000849125655835009,-0.00032830354729135466,0.07073546064261362,-0.004131532398084915,1.1409498251170305,1.4150937059583253,0.0013235076577187024,0.055209098562159,4.1164618134988745e-8,4.532190378426802e-9,4.441415131914175e-14,1.2866887833356173e-12,1.4163094183712468e-13,0.557161805165804,0.5836963577052775,0.9884732191655985
0.0236,0.9744065132359934,-0.13225008976798,0.6617426037306355,-0.11054472990195527,0.6520531396530364,-0.18276868168282528,0.45897740414793986,0.05492775393832806,0.0008490191392271724,-0.0003281292822843071,0.070732691638254,-0.00413731371090762,1.1410270998589465,1.411393070797826,0.0013178454576635668,0.05520575484581525,4.1093229319478e-8,4.536292256918352e-9,-8.93655915826649e-12,1.2844850735517258e-12,1.4175913878392186e-13,0.5577924818801243,0.5814885342626812,0.9883852687867641
0.0237,0.9743550643195471,-0.13222100793644648,0.6617074674434986,-0.11052157960606157,0.6520161005032787,-0.18273928851116553,0.4597318480181137,0.05506667426547366,0.0008489186604587918,-0.0003279569868720151,0.07072992174499831,-0.0041430862836880755,1.1410809105520543,1.4077482855227643,0.0013121763857948116,0.05520254891666574,4.1000184132320717e-8,4.540388244857743e-9,-1.7840533107814402e-11,1.2815964435604774e-12,1.4188715195171156e-13,0.5583744101504227,0.5794513655401865,0.9883041165725398
0.0238,0.9743056668739303,-0.13219253833414343,0.6616737817593544,-0.11049896705954239,0.6519806118730935,-0.1827106006802929,0.46048315656914257,0.05520501869918364,0.0008488239363178971,-0.00032778663565324726,0.07072715116327156,-0.0041488501776208095,1.1411115500342779,1.4041606498509585,0.0013065029584128692,0.055199480477163554,4.0886158303900814e-8,4.54447607616821e-9,-2.6633669389888364e-11,1.2780424550109092e-12,1.420149105526945e-13,0.558898696799576,0.5776159840730472,0.9882310027118836
0.0239,0.9742582206383144,-0.13216467297470083,0.6616414735202025,-0.11047688165921325,0.6519465965728274,-0.1826826023164955,0.461231357165193,0.05534279168744226,0.0008487346835925187,-0.0003276182032267725,0.07072438009349874,-0.004154605453900351,1.1411193111435416,1.400631463500227,0.0013008276918181736,0.05519654922976179,4.07518275646022e-8,4.548553484772982e-9,-3.5282129697051254e-11,1.2738426695520583e-12,1.4214234379907147e-13,0.5593564486504611,0.576013522396517,0.9881671673937534
0.024,0.9742126253518713,-0.1321374038717485,0.6616104695680427,-0.11045531280188971,0.6519139774128273,-0.18265527754606145,0.4619764771704313,0.055479997678233806,0.0008486506190706872,-0.0003274516641913595,0.07072160873610489,-0.004160352173721229,1.1411044867177693,1.3971620261883877,0.001295153102311157,0.055193754876913526,4.0597867644808766e-8,4.5526182045952946e-9,-4.3752075721866865e-11,1.2690166488329617e-12,1.4226938090304323e-13,0.5597387725259548,0.57467511304585,0.9881138508071072
0.0241,0.9741687807537727,-0.13211072303891636,0.6615806967448745,-0.11043424988438727,0.65188267720344,-0.18262861049527881,0.462718543949024,0.05561664111954255,0.0008485714595404327,-0.0003272869931457772,0.07071883729151499,-0.004166090398277973,1.1410673695948852,1.3937536376332589,0.0012894817061922523,0.055191097121071855,4.0424954274904416e-8,4.556667969558379e-9,-5.2009669156898694e-11,1.2635839545026559e-12,1.423959510768106e-13,0.5600367752489338,0.5736318885562998,0.9880722931409031
0.0242,0.9741265865831901,-0.13208462248983427,0.661552081892698,-0.11041368230352147,0.6518526187550121,-0.18260258529043566,0.4634575848651375,0.055752726459352774,0.0008484969217897856,-0.00032712416468879416,0.07071606596015405,-0.004171820188765112,1.1410082526128134,1.3904075975526586,0.0012838160197618923,0.05518857566468987,4.0233763185273054e-8,4.560700513585469e-9,-6.002107169471022e-11,1.2575641482101782e-12,1.4252198353257427e-13,0.5602415636422751,0.5729149814631204,0.9880437345840988
0.0243,0.9740859425792955,-0.13205909423813206,0.6615245518535128,-0.11039359945610783,0.6518237248778904,-0.18257718605782017,0.4641936272829382,0.055888258145648746,0.0008484267226067763,-0.0003269631534191793,0.07071329494244712,-0.004177541606377173,1.140927428609478,1.3871252056644052,0.0012781585593205098,0.05518619021022065,4.0024970106298585e-8,4.564713570599797e-9,-6.775244502786494e-11,1.2509767916045653e-12,1.4264740748253508e-13,0.5603442445288552,0.5725555243015655,0.9880294153256524
0.0244,0.9740467611832928,-0.13203412850335067,0.6614980402984799,-0.11037398683840526,0.6517959267212453,-0.1825523951555602,0.4649266969672729,0.05602324045272989,0.0008483606079995405,-0.0003268039235504691,0.07071052441597712,-0.004183254716141293,1.1408252462070394,1.3839078532352085,0.0012725121587919147,0.05518394030809977,3.9799777897307507e-8,4.568704613225042e-9,-7.510514067877557e-11,1.243861741260584e-12,1.427721436503317e-13,0.5603668756372036,0.5724988513332148,0.9880273147810957
0.0245,0.9740090277316708,-0.13200970870938555,0.6614725258911666,-0.11035481724552357,0.6517692065547779,-0.1825281907724675,0.4656568089262062,0.056157676311917135,0.0008482985062336374,-0.0003266464015417435,0.0707077544196915,-0.004188959587683707,1.140702306643703,1.3807567199460433,0.0012668803361276949,0.05518182437724257,3.956104990227661e-8,4.572670652563227e-9,-8.177976683689831e-11,1.2363251924576615e-12,1.4289609719436045e-13,0.5604448342988997,0.5723714098077702,0.9880232511936079
0.0246,0.9739727133233489,-0.13198582505764841,0.6614479875393815,-0.11033608103101275,0.6517435417474642,-0.1825045612194926,0.46638397781099905,0.056291568377754286,0.0008482403326583713,-0.0003264905552394761,0.07070498500786264,-0.004194656262646708,1.1405590566835535,1.3776718793145457,0.0012612647025770246,0.055179840654122514,3.930920036249233e-8,4.5766104061219795e-9,-8.778269377080912e-11,1.228382327694909e-12,1.430192279279323e-13,0.5605912421693423,0.5721320721532223,0.988015619697912
0.0247,0.9739377838184295,-0.13196246875357664,0.6614244017719326,-0.11031777088770718,0.6517189064753452,-0.1824814959878244,0.4671082188134516,0.05642491935030017,0.0008481859916704816,-0.0003263363584214263,0.07070221624361449,-0.004200344779779523,1.140395914989121,1.3746533115021238,0.0012556666524788447,0.055177987418363494,3.904432316100574e-8,4.580522777489922e-9,-9.315993701124802e-11,1.2200361771052323e-12,1.431415016662019e-13,0.5608016044172864,0.5717881862151408,0.9880046545866403
0.0248,0.9739042050770147,-0.13193963100260758,0.6614017451176281,-0.1102998795084413,0.6516952749144629,-0.18245898456865192,0.46782954712536395,0.056557731929613594,0.0008481353876667071,-0.0003261837848653533,0.070699448190071,-0.004206025177831382,1.1402133002229349,1.3717009966701852,0.0012500875801720963,0.05517626294958939,3.876651218086792e-8,4.584406670255683e-9,-9.795751208895497e-11,1.2112897708215376e-12,1.4326288422432377e-13,0.5610714262114871,0.5713470998390958,0.9879905901524256
0.0249,0.9738719429592068,-0.13191730301017865,0.6613799941052756,-0.11028239958604952,0.6516726212408579,-0.18243701645316407,0.46854797793853625,0.056690008815753395,0.0008480884250437869,-0.0003260328083490161,0.07069668091035611,-0.0042116974955515125,1.1400116310475261,1.3688149149801374,0.0012445288799957212,0.05517466552742407,3.847586130512996e-8,4.588260988007889e-9,-1.0222143453466995e-10,1.20214613897673e-12,1.4338334141745248e-13,0.561396212720699,0.5708161608706573,0.9879736606878997
0.025,0.9738409633251076,-0.13189547598172724,0.6613591252636833,-0.11026532381336618,0.6516509196305718,-0.1824155811325498,0.46926352644476865,0.0568217527087784,0.0008480450081984603,-0.0003258834026501741,0.07069391446759374,-0.004217361771689144,1.139791326125424,1.365995046593388,0.0012389919462886597,0.055173193431491394,3.8172464416842914e-8,4.592084634335163e-9,-1.059977198791331e-10,1.192608311703715e-12,1.435028390607426e-13,0.5617714691136769,0.5702027171553951,0.9879541004856948
0.0251,0.9738112320348197,-0.13187414112269064,0.6613391151216592,-0.11024864488322575,0.651630144259646,-0.18239466809799806,0.4699762078358612,0.05695296630874742,0.0008480050415274662,-0.00032573554154658645,0.07069114892490785,-0.004223018044993502,1.139552804119159,1.363241371671345,0.0012334781733898536,0.05517184494141526,3.785641539905787e-8,4.595876512826135e-9,-1.0933238365308411e-10,1.1826793191353989e-12,1.4362134296934867e-13,0.5621927005591759,0.5695141165388793,0.9879321438384433
0.0252,0.9737827149484451,-0.1318532896385063,0.6613199402080114,-0.11023235548846261,0.6516102693041216,-0.18237426684069774,0.470686037303614,0.05708365231571927,0.0008479684294275437,-0.0003255891988160124,0.07068838434542238,-0.004228666354213818,1.1392964836912607,1.3605538703754156,0.0012279889556382436,0.055170618336819535,3.752780813482591e-8,4.599635527069427e-9,-1.1227144138726311e-10,1.172362191404687e-12,1.4373881895842528e-13,0.5626554122259505,0.5687577068666798,0.9879080250387773
0.0253,0.973755377926086,-0.1318329127346116,0.6613015770515477,-0.11021644832191119,0.6515912689400399,-0.18235436685183778,0.47139303003982713,0.057213813429752784,0.0008479350762954319,-0.0003254443482362111,0.07068562079226125,-0.004234306738099318,1.1390227835042597,1.357932522867008,0.0012225256873727712,0.05516951189732809,3.71867365071981e-8,4.603360580653668e-9,-1.1486090861241008e-10,1.1616599586444852e-12,1.43855232843127e-13,0.5631551092827559,0.5679408359843665,0.9878819783793291
0.0254,0.9737291868278444,-0.13181300161644385,0.661284002181076,-0.11020091607640582,0.6515731173434424,-0.1823349576226072,0.4720972012363008,0.057343452350906765,0.0008479048865278697,-0.00032530096358494176,0.0706828583285484,-0.0042399392353992295,1.1387321222206856,1.355377309307529,0.001217089762932377,0.055168523902564805,3.6833294399225505e-8,4.6070505771674815e-9,-1.1714680085926498e-10,1.150575650987699e-12,1.439705504386083e-13,0.5636872968983465,0.5670708517375092,0.987854238152731
0.0255,0.9737041075138227,-0.13179354748944053,0.6612671921254044,-0.11018575144478102,0.6515557886903702,-0.18231602864419488,0.47279856608483506,0.05747257177924007,0.0008478777645215963,-0.00032515901863996365,0.07068009701740781,-0.0042455638848627845,1.1384249185030686,1.3528882098583868,0.0012116825766560026,0.05516765263215354,3.646757569395923e-8,4.6107044201994966e-9,-1.1917513365856786e-10,1.1391122985672342e-12,1.4408473756002387e-13,0.5642474802414775,0.5661551019716783,0.9878250386516151
0.0256,0.9736801058441229,-0.1317745415590389,0.6612511234133409,-0.1101709471198711,0.6515392571568647,-0.18229756940778977,0.4734971397772301,0.057601174414811496,0.0008478536146733507,-0.0003250184871790358,0.07067733692196336,-0.0042511807252392075,1.138101591013939,1.3504652046809889,0.0012063055228825888,0.05516689636571819,3.608967427445031e-8,4.614321013338337e-9,-1.2099192254105868e-10,1.1272729315159957e-12,1.4419776002252818e-13,0.5648311644809038,0.5652009345324431,0.9877946141686135
0.0257,0.9736571476788473,-0.1317559750306764,0.6612357725736934,-0.11015649579451048,0.651523496918967,-0.1822795694045808,0.47419293750528585,0.057729262957679855,0.0008478323413798718,-0.00032487934297991756,0.07067457810533903,-0.004256789795277727,1.137762558415826,1.3481082739367427,0.0012009599959510767,0.055166253382882606,3.569968402374986e-8,4.617899260172628e-9,-1.2264318303747732e-10,1.1150605799668904e-12,1.4430958364127578e-13,0.5654338547853798,0.5642156972653739,0.9877631989963588
0.0258,0.9736351988780981,-0.13173783910979042,0.6612211161352699,-0.11014239016153361,0.6515084821527186,-0.18226201812575693,0.4748859744608027,0.057856840107904005,0.0008478138490378991,-0.00032474155982036815,0.07067182063065877,-0.004262391133727573,1.1374082393712608,1.3458173977870567,0.0011956473902004082,0.05516572196327069,3.529769882490894e-8,4.621438064290998e-9,-1.2417493067856388e-10,1.1024782740528234e-12,1.4442017423142136e-13,0.5660510563236608,0.5632067380160409,0.987731027427483
0.0259,0.9736142253019772,-0.1317201250018183,0.6612071306268785,-0.11012862291377484,0.6514941870341608,-0.18224490506250707,0.4755762658355805,0.05798390856554273,0.0008477980420441714,-0.00032460511147814665,0.07066906456104648,-0.0042679847793379725,1.1370390525427723,1.3435925563933373,0.0011903690999695237,0.055165300386506286,3.488381256097863e-8,4.624936329282072e-9,-1.2563318099505825e-10,1.0895290439067006e-12,1.4452949760811934e-13,0.5666782742645013,0.5621814046300136,0.9876983337546182
0.026,0.9735941928105871,-0.13170282391219743,0.661193792577327,-0.11011518674406863,0.6514805857393348,-0.1822282197060202,0.4762638268214195,0.05811047103065487,0.0008477848247954276,-0.0003244699717310124,0.07066630995962611,-0.004273570770858155,1.136655416592891,1.341433729916993,0.0011851265195973644,0.0551649869322133,3.445811911501e-8,4.6283929587344736e-9,-1.270639495177005e-10,1.076215919661427e-12,1.4463751958652432e-13,0.5673110137766564,0.5611470449528622,0.9876653522703971
0.0261,0.9735750672640298,-0.13168592704636517,0.6611810785154236,-0.11010207434524934,0.651467652444282,-0.18221195154748523,0.4769486726101198,0.058236530203299254,0.000847774101688407,-0.00032433611435672455,0.07066355688952163,-0.004279149147037348,1.136257750184147,1.339340898519431,0.0011799210434228712,0.055164779880015585,3.402071237005411e-8,4.631806856236834e-9,-1.2851325177723061e-10,1.0625419314499087e-12,1.4474420598179088e-13,0.5679447800288808,0.5601110068301565,0.9876323172674513
0.0262,0.9735568145224075,-0.13166942560975894,0.661168964969976,-0.11008927841015138,0.6514553613250434,-0.1821960900780911,0.4776308183934815,0.0583620887835347,0.0008477657771198486,-0.0003242035131330423,0.07066080541385694,-0.004284719946624778,1.1358464719790706,1.3373140423620593,0.001174754065784986,0.05516467750953701,3.357168620916208e-8,4.635176925377775e-9,-1.3002710330438848e-10,1.0485101094050514e-12,1.448495226090736e-13,0.5685750781899293,0.5590806381074664,0.9875994630384135
0.0263,0.9735394004458224,-0.13165331080781606,0.6611574284697924,-0.11007679163160917,0.6514436865576607,-0.18218062478902677,0.47831027936330467,0.058487149471420016,0.0008477597554864914,-0.00032407214183772484,0.070658055595756,-0.004290283208369676,1.1354220006401916,1.3353531416062852,0.0011696269810226494,0.055164678100401474,3.3111134515384933e-8,4.6385020697459215e-9,-1.3165151962991418e-10,1.034123483659761e-12,1.4495343528352698e-13,0.5691974134285569,0.5580632866303621,0.9875670238759158
0.0264,0.9735227908943765,-0.13163757384597397,0.6611464455436807,-0.11006460670245712,0.6514326023181749,-0.18216554517148117,0.4789870707113896,0.058611714967014034,0.0008477559411850746,-0.00032394197424853147,0.07065530749834274,-0.004295838971021268,1.1349847548300396,1.3334581764135165,0.0011645411834748025,0.05516477993223283,3.263915117177379e-8,4.641781192929904e-9,-1.3343251628454763e-10,1.0193850843469428e-12,1.4505590982030562e-13,0.5698072909135183,0.5570663002444134,0.9875352340725904
0.0265,0.9735069517281723,-0.13162220592966997,0.6611359927204489,-0.11005271631552961,0.6514220827826276,-0.18215084071664323,0.4796612076295361,0.058735787970375576,0.0008477542386123371,-0.0003238129841432212,0.07065256118474113,-0.004301387273328784,1.1345351532111452,1.3316291269451608,0.0011594980674803866,0.05516498128465496,3.2155830061379705e-8,4.645013198518346e-9,-1.354161087990288e-10,1.0042979415995026e-12,1.4515691203456408e-13,0.5704002158135685,0.55609702679519,0.9875043279210695
0.0266,0.9734918488073117,-0.13160719826434153,0.6611260465289049,-0.11004111316366107,0.6514121021270597,-0.1821365009157019,0.4803327053095445,0.058859371181563466,0.0008477545521650181,-0.00032368514529955346,0.07064981671807506,-0.004306928154041451,1.1340736144460382,1.3298659733626257,0.0011544990273783427,0.05516528043729174,3.166126506725376e-8,4.6481969900998735e-9,-1.3764831270409773e-10,9.888650855503462e-13,1.4525640774145693e-13,0.570971693297462,0.5551628141282623,0.9874745397139852
0.0267,0.973477447991897,-0.13159254205542592,0.6611165834978568,-0.11002978993968587,0.6514026345275127,-0.18212251525984613,0.48100157894321494,0.05898246730063652,0.0008477567862398565,-0.00032355843149528725,0.07064707416146851,-0.004312461651908498,1.1336005571972487,1.328168695827319,0.0011495454575076122,0.055165675669767045,3.1155550072447e-8,4.651331471263112e-9,-1.4017514353049445e-10,9.730895463323783e-13,1.453543627561387e-13,0.571517228533954,0.5542710100892,0.9874461037439701
0.0268,0.9734637151420302,-0.1315782285083606,0.6611075801561125,-0.11001873933643845,0.651393654160028,-0.18210887324026484,0.48166784372234744,0.059105079027653565,0.0008477608452335915,-0.00032343281650818194,0.07064433357804539,-0.004317987805679153,1.1331164001273064,1.3265372745006478,0.001144638752207136,0.055166165261704744,3.063877896001055e-8,4.654415545596689e-9,-1.430426168089588e-10,9.569743540785063e-13,1.4545074289376396e-13,0.5720323266917993,0.5534289625235729,0.9874192543036562
0.0269,0.9734506161178137,-0.13156424882858292,0.6610990130324801,-0.1100079540467532,0.6513851352006468,-0.18209556434814697,0.48233151483874204,0.05922720906267342,0.000847766633542962,-0.0003233082741159967,0.07064159503092966,-0.004323506654102643,1.1326215618987419,1.3249716895440204,0.001139780305815855,0.055166747492728714,3.011104561299546e-8,4.65744811668923e-9,-1.4629674807023085e-10,9.405225389216349e-13,1.455455139694873e-13,0.5725124929397526,0.5526440192769513,0.9873942256856757
0.027,0.9734381167793494,-0.13155059422153023,0.6610908586557673,-0.10999742676346454,0.6513770518254104,-0.18208257807468148,0.48299260748419903,0.05934886010575491,0.0008477740555647074,-0.00032318477809649063,0.07063885858324526,-0.0043290182359281984,1.1321164611740848,1.3234719211188442,0.001134971512672711,0.055167420642462835,2.9572443914452813e-8,4.660428088129359e-9,-1.4998355284505052e-10,9.237371309946696e-13,1.4563864179846326e-13,0.5729532324465687,0.5519235281949049,0.9873712521826609
0.0271,0.9734261829867398,-0.13153725589263993,0.6610830935547823,-0.10998715017940684,0.65136937821036,-0.1820699039110573,0.4836511368505184,0.05947003485695685,0.0008477830156955663,-0.00032306230222742304,0.07063612429811612,-0.004334522589905045,1.1316015166158653,1.3220379493865264,0.0011302137671166444,0.05516818299053098,2.902306774743368e-8,4.663354363505705e-9,-1.5414904666415788e-10,9.066211604305164e-13,1.4573009219584638e-13,0.5733500503810025,0.5512748371230036,0.987350568087244
0.0272,0.9734147806000868,-0.13152422504734942,0.6610756942583332,-0.10997711698741454,0.651362088531537,-0.18205753134846336,0.4843071181295004,0.05959073601633807,0.0008477934183322782,-0.0003229408202865531,0.07063339223866619,-0.004340019754782414,1.1310771468866134,1.3206697545084753,0.0011255084634865966,0.05516903281655701,2.8463010994989137e-8,4.666225846406892e-9,-1.5883924505829283e-10,8.891776573620808e-13,1.4581983097679125e-13,0.573698451911809,0.5507052939068174,0.9873324076920571
0.0273,0.9734038754794928,-0.13151149289109604,0.6610686372952277,-0.10996731988032203,0.6513551569649827,-0.1820454498780886,0.48496056651294495,0.059710966283957397,0.0008478051678715817,-0.00032282030605164,0.07063066246801937,-0.00434550976930953,1.1305437706488592,1.3193673166460982,0.001120856996121509,0.05516996840016481,2.789236754017024e-8,4.6690414404215474e-9,-1.641001635581956e-10,8.714096519222681e-13,1.4590782395645242e-13,0.5739939422077429,0.5502222463919164,0.9873170052897328
0.0274,0.9733934334850598,-0.13149905062931716,0.6610618991942739,-0.10995775155096371,0.6513485576867384,-0.18203364899112198,0.4856114971926523,0.05983072835987363,0.0008478181687102163,-0.00032270073330044303,0.07062793504929965,-0.0043509926722356245,1.1300018065651325,1.3181306159608028,0.0011162607593603224,0.05517098802097826,2.73112312660281e-8,4.671800049138296e-9,-1.699778176946058e-10,8.533201742439849e-13,1.4599403694998447e-13,0.574232026437559,0.5498330424238704,0.9873045951729029
0.0275,0.97338342047689,-0.13148688946745019,0.66105545648428,-0.10994840469217398,0.6513422648728452,-0.1820221181787524,0.48625992536042245,0.05995002494414562,0.0008478323252449209,-0.0003225820758107213,0.07062521004563097,-0.004356468502309924,1.1294516732979638,1.3169596326139967,0.0011117211475419782,0.05517208995862122,2.6719696055613784e-8,4.674500576145764e-9,-1.7651822299826358e-10,8.349122544601365e-13,1.4607843577254194e-13,0.5744082097700123,0.5495450298482494,0.9872954116341999
0.0276,0.9733738023150854,-0.13147500061093248,0.6610492856940534,-0.10993927199678727,0.6513362526993448,-0.18201084693216887,0.48690586620805565,0.06006885873683217,0.0008478475418724345,-0.000322464307360234,0.07062248752013722,-0.004361937298281657,1.1288937895098827,1.3158543467670876,0.0011072395550054174,0.05517327249271758,2.611785579197836e-8,4.677141925032578e-9,-1.8376739499990889e-10,8.161889227036283e-13,1.4616098623927938e-13,0.5745179973738573,0.5493655565106231,0.987289688966256
0.0277,0.9733645448597485,-0.1314633752652014,0.6610433633524028,-0.10993034615763797,0.651330495342278,-0.18199982474256027,0.4875493349273519,0.0601872324379921,0.0008478637229894961,-0.0003223474017267404,0.07061976753594239,-0.004367399098900052,1.1283285738634194,1.3148147385814828,0.001102817376089581,0.0551745339028912,2.5505804358172905e-8,4.679722999387363e-9,-1.9177134923028175e-10,7.971532091073662e-13,1.4624165416535136e-13,0.5745568944178492,0.5493019702565619,0.9872876614617032
0.0278,0.9733556439003024,-0.13145200301694826,0.6610376880056319,-0.10992162108639514,0.6513249912522027,-0.18198904360122292,0.48819034176331594,0.06030514806996695,0.0008478808599208504,-0.0003222313315701584,0.07061705009219024,-0.004372853933239686,1.1277567104245525,1.3138399327376218,0.0010984559892972517,0.05517587084978756,2.4888296103952032e-8,4.682243157385319e-9,-1.997616402506545e-10,7.779453558742246e-13,1.4632041851004395e-13,0.5745699300681264,0.549324545315242,0.9872873343052333
0.0279,0.9733471151153876,-0.13144087620303135,0.6610322719036452,-0.10991309323884228,0.6513197541986666,-0.18197849978138025,0.4888288929237638,0.06042260701475822,0.0008478989998257036,-0.0003221160780983113,0.07061433514815656,-0.00437830181697884,1.127178848440361,1.3129284145121765,0.001094155857954866,0.055177279667275723,2.4270632776252437e-8,4.684702611049938e-9,-2.0687435295906969e-10,7.587220492131468e-13,1.4639728477716948e-13,0.5746094301574458,0.5493932098966748,0.9872863450450727
0.028,0.9733389500729486,-0.1314299905281708,0.6610271090587788,-0.10990475902434688,0.6513147779577337,-0.18196818895579409,0.48946499819709527,0.060539611097851546,0.0008479181187925896,-0.00032200162843130464,0.07061162271608776,-0.004383742769831262,1.1265953094287708,1.3120793200993404,0.0010899169701445647,0.055178758397544415,2.3652986325923484e-8,4.687101503832914e-9,-2.1314215723025996e-10,7.394891221813035e-13,1.4647225748898945e-13,0.57467400749656,0.5495054672634909,0.987284727737618
0.0281,0.9733311403226534,-0.13141934169873354,0.661022193469765,-0.10989661485183048,0.6513100562905051,-0.18195810679615043,0.4900986673746023,0.06065616214511378,0.000847938192856626,-0.00032188796969152524,0.07060891280826989,-0.004389176811515417,1.1260064147093007,1.3112917862035256,0.0010857393138025211,0.05518030508389995,2.3035525419162896e-8,4.689439979003267e-9,-2.1859829699636689e-10,7.202523111865109e-13,1.4654534116280266e-13,0.5747622402467787,0.5496588457766504,0.9872825179921147
0.0282,0.9733236774141698,-0.13140892542108637,0.6610175191353349,-0.10988865713021462,0.6513055829580814,-0.18194824897413517,0.49072991024757623,0.060772261982411736,0.0008479591980529299,-0.00032177508900135945,0.07060620543698894,-0.004394603961749763,1.125412485601469,1.3105649495291423,0.0010816228768649075,0.05518191776964856,2.24184187221684e-8,4.6917181798300125e-9,-2.232760161895315e-10,7.010173526365847e-13,1.4661654031590787e-13,0.5748727065694118,0.5498508737971133,0.9872797514178083
0.0283,0.9733165528971657,-0.13139873740159613,0.6610130800542208,-0.10988088226842083,0.6513013517215637,-0.1819386111614343,0.4913587366073091,0.060887912435612264,0.0008479811104166188,-0.00032166297348319424,0.07060350061453094,-0.004400024240252762,1.1248138434247952,1.309897946780603,0.001077567647267897,0.05518359449809656,2.180183490113774e-8,4.69393624958217e-9,-2.272085587418951e-10,6.817899829393417e-13,1.4668585946560393e-13,0.5750039846257691,0.5500790796858397,0.987276463623944
0.0284,0.9733097583213087,-0.13138877334662974,0.6610088702251539,-0.10987328667537063,0.6512973563420524,-0.18192918902973382,0.49198515624509237,0.06100311533058219,0.0008480039059828101,-0.000321551610259416,0.07060079835318189,-0.004405437666742875,1.1242108094987973,1.3092899146623183,0.0010735736129476622,0.05518533331255023,2.118594262226864e-8,4.696094331528755e-9,-2.3042916858559883e-10,6.625759385025974e-13,1.4675330312918962e-13,0.5751546525771604,0.5503409918037895,0.9872726902197673
0.0285,0.9733032852362666,-0.13137902896255402,0.661004883646866,-0.1098658667599856,0.6512935905806485,-0.18191997825071962,0.49260917895221773,0.06111787249318833,0.000848027560786621,-0.00032144098645241155,0.0705980986652278,-0.004410844260938562,1.1236037051429941,1.3087399898786993,0.001069640761840376,0.05518713225631583,2.0570910551758857e-8,4.6981925689387884e-9,-2.329710896527836e-10,6.433809557341691e-13,1.468188758239637e-13,0.5753232885848953,0.5506341385119228,0.9872684668145236
0.0286,0.9732971251917076,-0.13136949995573588,0.6610011143180888,-0.10985861893118723,0.6512900481984529,-0.18191097449607768,0.49323081451997713,0.061232185749297535,0.0008480520508631691,-0.00032133108918456745,0.07059540156295467,-0.0044162440425582865,1.122992851676905,1.308247309134158,0.0010657690818822113,0.055188989372699664,1.995690735580613e-8,4.700231105081287e-9,-2.3486756587559084e-10,6.242107710418728e-13,1.4688258206722501e-13,0.575508470810284,0.5509560481711996,0.9872638290174582
0.0287,0.9732912697372992,-0.1313601820325421,0.6609975562375542,-0.10985153959789706,0.6512867229565659,-0.18190217343749396,0.493850072739662,0.06134605692477663,0.0008480773522475715,-0.00032122190557827026,0.0705927070586485,-0.004421637031320507,1.1223785704200482,1.307811009133105,0.0010619585610093408,0.05519090270500798,1.9344101700608185e-8,4.702210083225269e-9,-2.3615184118616163e-10,6.050711208335247e-13,1.4694442637627234e-13,0.5757087774146358,0.5513042491425798,0.9872588124378164
0.0288,0.9732857104227091,-0.13135107089933964,0.6609942034039935,-0.10984462516903667,0.651283608616089,-0.1818935707466544,0.49446696340256424,0.061459487845492454,0.0008481034409749458,-0.00032111342275590677,0.0705900151645953,-0.0044270232469436855,1.1217611826919425,1.3074302265799518,0.0010582091871579374,0.05519287029654709,1.873266225236276e-8,4.704129646639753e-9,-2.36857159516637e-10,5.859677415169409e-13,1.4700441326840452e-13,0.5759227865592609,0.5516762697870238,0.987253452684844
0.0289,0.9732804387976054,-0.1313421622624953,0.6609910498161388,-0.10983787205352757,0.6512806989381226,-0.181885162095245,0.49508149629997544,0.06157248033731184,0.0008481302930804091,-0.00032100562783986356,0.0705873258930811,-0.004432402709146284,1.121141009812107,1.3071040981791098,0.0010545209482641742,0.05519489019062327,1.8122757677267598e-8,4.705989938593756e-9,-2.370167647991584e-10,5.669063694999381e-13,1.4706254726092028e-13,0.576149076405469,0.5520696384654912,0.987247785367786
0.029,0.9732754464116556,-0.13133345182837589,0.6609880894727214,-0.10983127666029129,0.6512779876837674,-0.18187694315495165,0.4956936812231873,0.0616850362261016,0.0008481578845990788,-0.0003208985079525273,0.0705846392563919,-0.00443777543764676,1.1205183731000596,1.30683176063499,0.0010508938322642235,0.05519696043054278,1.7514556641520406e-8,4.707791102356295e-9,-2.3666390096586674e-10,5.478927411903316e-13,1.4711883287111846e-13,0.5763862251145697,0.5524818835389422,0.987241846095888
0.0291,0.9732707248145278,-0.13132493530334838,0.660985316372473,-0.10982483539824933,0.6512754686141243,-0.18186890959746033,0.49630352796349153,0.06179715733772859,0.0008481861915660724,-0.0003207920502162845,0.07058195526681368,-0.004443141452163578,1.1198935938753198,1.306612350652004,0.0010473278270942583,0.05519907905961191,1.6908227811318972e-8,4.70953328119639e-9,-2.3583181194890323e-10,5.289325929959391e-13,1.4717327461629784e-13,0.5766328108478732,0.5529105333683367,0.9872356704783953
0.0292,0.9732662655558898,-0.1313166083937796,0.6609827245141258,-0.10981854467632331,0.6512731354902944,-0.181861057094457,0.49691104631217997,0.06190884549805963,0.0008482151900165071,-0.00032068624175352197,0.07057927393663249,-0.004448500772415198,1.119266993457406,1.306445004934563,0.0010438229206904519,0.05520124412113695,1.6303939852861012e-8,4.711216618383059e-9,-2.345537416804091e-10,5.100316613245762e-13,1.4722587701375725e-13,0.5768874117666889,0.5533531163146349,0.9872292941245535
0.0293,0.9732620601854092,-0.1313084668060364,0.6609803078964108,-0.10981240090343472,0.6512709820733781,-0.18185338131762768,0.4975162460605441,0.062020102532961564,0.0008482448559855004,-0.0003205810696866263,0.07057659527813431,-0.004453853418120081,1.1186388931658373,1.3063288601870784,0.0010403791009889766,0.05520345365842417,1.5701861432344254e-8,4.712841257185319e-9,-2.328629340925255e-10,4.911956825840593e-13,1.4727664458079545e-13,0.577148606032327,0.5538071607387967,0.9872227526436078
0.0294,0.9732581002527539,-0.13130050624648562,0.6609780605180603,-0.10980640048850511,0.6512690021244762,-0.1818458779386582,0.4981191369998757,0.062130930268301215,0.0008482751655081696,-0.0003204765211379841,0.07057391930360517,-0.004459199408996687,1.118009614320132,1.306263053113961,0.0010369963559260053,0.055205705714779854,1.5102161215966446e-8,4.7144073408721885e-9,-2.3079263311739355e-10,4.724303931822047e-13,1.4732558183471124e-13,0.5774149718060968,0.5542701950017822,0.9872160816448036
0.0295,0.9732543773075918,-0.13129272242149412,0.6609759763778054,-0.10980053984045597,0.6512671894046898,-0.18183854262923463,0.4987197289214665,0.06224133052994541,0.000848306094619632,-0.00032037258322998197,0.07057124602533102,-0.004464538764763477,1.1173794782398088,1.3062467204196226,0.0010336746734377108,0.05520799833351027,1.4505007869925318e-8,4.715915012712683e-9,-2.2837608268715438e-10,4.537415295268284e-13,1.4737269329280343e-13,0.5776850872493084,0.5547397474645512,0.9872093167373862
0.0296,0.9732508828995906,-0.1312851110374288,0.6609740494743781,-0.10979481536820891,0.6512655376751193,-0.18183137106104283,0.4993180316166082,0.06235130514376099,0.0008483376193550048,-0.00032026924308500664,0.07056857545559794,-0.0044698715051389145,1.1167488062443867,1.3062789988084742,0.001030414041460266,0.05521032955792172,1.3910570060418589e-8,4.717364415975824e-9,-2.2564652673394913e-10,4.3513482802574655e-13,1.4741798347237085e-13,0.5779575305232716,0.555213346488064,0.9872024935306012
0.0297,0.9732476085784183,-0.1312776678006565,0.6609722738065101,-0.10978922348068541,0.6512640406968659,-0.18182435890576884,0.4999140548765925,0.0624608559356148,0.0008483697157494057,-0.00032016648782544484,0.0705659076066919,-0.004475197649841458,1.1161179196533846,1.306359024984927,0.0010272144479298439,0.055212697431320484,1.3319016453644041e-8,4.718755693930629e-9,-2.2263720918991912e-10,4.1661602508677634e-13,1.4746145689071226e-13,0.5782308797892962,0.5556885204332804,0.9871956476336939
0.0298,0.9732445458937425,-0.1312703884175441,0.6609706433729332,-0.10978376058680704,0.6512626922310301,-0.18181750183509857,0.5005078084927111,0.06256998473137364,0.0008484023598379518,-0.00032006430457368296,0.07056324249089892,-0.004480517218589569,1.115487139786321,1.3064859356533927,0.0010240758807826171,0.055215099997012816,1.2730515715799387e-8,4.7200889898461145e-9,-2.193813739872054e-10,3.9819085711773375e-13,1.4750311806512645e-13,0.578503713208692,0.5561627976611606,0.9871888146559099
0.0299,0.9732416863952311,-0.13126326859445844,0.6609691521723787,-0.1097784230954953,0.6512614860387127,-0.18181079552071797,0.5010993022562558,0.06267869335690436,0.0008484355276557606,-0.0003199626804521078,0.07056058012050499,-0.0044858302311017095,1.1148567879627143,1.306658867518282,0.0010209983279547586,0.05521753529830502,1.2145236513082366e-8,4.721364446991299e-9,-2.1591226505794914e-10,3.7986506052643466e-13,1.4754297151291223e-13,0.5787746089427687,0.5566337065326644,0.9871820302064942
0.03,0.9732390216325518,-0.1312563040377664,0.6609677942035785,-0.10977320741567179,0.6512604158810148,-0.18180423563431303,0.501688545958518,0.0627869836380738,0.0008484691952379494,-0.00031986160258310603,0.07055792050779615,-0.004491136707096339,1.1142271855020838,1.3068769572840069,0.001017981777382441,0.05522000137850336,1.1563347511690711e-8,4.722582208635201e-9,-2.122631263342915e-10,3.616443717206958e-13,1.475810217513684e-13,0.5790421451528361,0.5570987754087521,0.9871753298946927
0.0301,0.9732365431553728,-0.1312494904538348,0.6609665634652644,-0.10976810995625798,0.6512594755190368,-0.18179781784756968,0.5022755493907896,0.06289485740074878,0.0008485033386196355,-0.00031976105808906427,0.07055526366505838,-0.004496436666291919,1.1135986537239482,1.307139341654978,0.0010150262170018373,0.05522249628091413,1.0985017377822165e-8,4.723742418046838e-9,-2.0846720174837365e-10,3.43534527108333e-13,1.4761727329779377e-13,0.5793049000002042,0.5575555326503835,0.9871687493297502
0.0302,0.9732342425133613,-0.13124282354903052,0.6609654539561679,-0.10976312712617545,0.6512586587138798,-0.1817915378321739,0.5028603223443623,0.06300231647079615,0.0008485379338359363,-0.000319661034092369,0.0705526096045777,-0.00450173012840691,1.1129715139478258,1.307445157335607,0.0010121316347491203,0.055225018048843603,1.0410414777674443e-8,4.724845218495229e-9,-2.045577352323366e-10,3.255412630971624e-13,1.4765173066948713e-13,0.5795614516461824,0.5580015066185188,0.9871623241209125
0.0303,0.9732321112561857,-0.13123629902972048,0.6609644596750207,-0.1097582553343457,0.6512579592266443,-0.1817853912598116,0.5034428746105278,0.06310936267408272,0.0008485729569219691,-0.0003195615177154071,0.0705499583386401,-0.004507017113159774,1.1123460874932358,1.3077935410303048,0.001009298018560463,0.05522756472559806,9.839708377445323e-9,4.725890753249389e-9,-2.005679707183218e-10,3.076703160950013e-13,1.4768439838374724e-13,0.5798103782520811,0.5584342256741177,0.987156089877425
0.0304,0.9732301409335133,-0.13122991260227146,0.6609635746205546,-0.1097534909896903,0.6512573708184314,-0.18177937380216877,0.504023215980578,0.06321599783647533,0.0008486083839128514,-0.00031946249608056515,0.07054730987953162,-0.004512297640268973,1.1117226956796966,1.308183629443483,0.0010065253563720377,0.05523013435448378,9.273066843332521e-9,4.72687916557834e-9,-1.9653115213847025e-10,2.8992742250966537e-13,1.47715280957873e-13,0.5800502579792096,0.5588512181781404,0.987150082208533
0.0305,0.9732283230950125,-0.13122365997305038,0.6609627927915012,-0.10974883050113077,0.6512568872503418,-0.1817734811309314,0.5046013562458042,0.06332222378384081,0.0008486441908437004,-0.0003193639563102297,0.07054466423953823,-0.004517571729452965,1.1111016598267272,1.3086145592795528,0.0010038136361200174,0.05523272497880705,8.710658841533774e-9,4.727810598751097e-9,-1.924805234249231e-10,2.723183187489709e-13,1.4774438290916307e-13,0.580279668988878,0.559250012491547,0.9871443367234818
0.0306,0.9732266492903505,-0.13121753684842405,0.6609621081865923,-0.10974427027758864,0.6512565022834762,-0.18176770891778535,0.5051773051974983,0.06342804234204602,0.0008486803537496335,-0.00031926588552678737,0.07054202143094597,-0.004522839400430213,1.110483301253846,1.3090854672429255,0.0010011628457405755,0.05523533464187415,8.152653038246822e-9,4.728685196036679e-9,-1.8844932850982158e-10,2.5484874122073433e-13,1.4777170875491637e-13,0.5804971894423958,0.5596281369752975,0.9871388890315169
0.0307,0.9732251110691955,-0.13121153893475937,0.6609615148045594,-0.10973980672798546,0.6512562096789354,-0.18176205283441668,0.5057510726269521,0.06353345533695774,0.0008487168486657681,-0.000319168270852625,0.07053938146604083,-0.004528100672919177,1.109867941280572,1.3095954900380125,0.0009985729731698842,0.055237961386991344,7.599218099669383e-9,4.729503100704105e-9,-1.8447081132530663e-10,2.375244263327712e-13,1.4779726301243162e-13,0.580701397501073,0.5599831199903518,0.9871337747418838
0.0308,0.9732236999812152,-0.13120566193842317,0.6609610066441343,-0.10973543626124276,0.6512560031978202,-0.18175650855251127,0.506322668325457,0.06363846459444286,0.0008487536516272215,-0.00031907109941012904,0.07053674435710883,-0.00453335556663832,1.109255901226424,1.3101437643692249,0.0009960440063441164,0.05524060325746493,7.050522691999228e-9,4.730264456022391e-9,-1.8057821580351973e-10,2.2035111049289905e-13,1.4782105019900761e-13,0.5808908713262192,0.56031248989767,0.9871290294638277
0.0309,0.9732224075760774,-0.13119990156578237,0.6609605777040486,-0.10973115528628209,0.6512558766012315,-0.1817510717437551,0.506892102084305,0.06374307194036817,0.000848790738669111,-0.0003189743583216862,0.07053411011643596,-0.004538604101306099,1.1086475024109206,1.310729426940974,0.0009935759331994455,0.05524325829660118,6.506735481434081e-9,4.7309694052605565e-9,-1.768047858766019e-10,2.0333453010893365e-13,1.4784307483194323e-13,0.5810641890791446,0.5606137750582121,0.9871246888065942
0.031,0.9732212254034499,-0.13119425352320377,0.6609602219830341,-0.10972696021202497,0.65125582365027,-0.18174573807983416,0.5074593836947878,0.0638472792006005,0.0008488280858265541,-0.0003188780347096831,0.07053147875630823,-0.004543846296640979,1.1080430661535805,1.311351614457671,0.0009911687416720434,0.055245924547706375,5.968025134171673e-9,4.7316180916876195e-9,-1.7318376547669427e-10,1.8648042158869115e-13,1.4786334142853717e-13,0.5812199289211587,0.5608845038329381,0.9871207883794285
0.0311,0.9732201450130006,-0.13118871351705425,0.6609599334798223,-0.10972284744739293,0.6512558381060366,-0.18174050323243432,0.5080245229481968,0.06395108820100671,0.0008488656691346681,-0.00031878211569650645,0.07052885028901168,-0.00454908217236142,1.1074429137739226,1.3120094636237274,0.0009888224196980839,0.0552486000540868,5.434560316409748e-9,4.732210658572596e-9,-1.6974839853593802e-10,1.6979452133998798e-13,1.4788185450608833e-13,0.5813566690135713,0.561122204582808,0.9871173637915761
0.0312,0.9732191579543972,-0.1311832772537007,0.660959706193145,-0.10971881340130753,0.651255913729632,-0.18173536287324166,0.508587529635824,0.06405450076745364,0.0008489034646285703,-0.0003186865884045428,0.07052622472683229,-0.004554311748185881,1.106847366591465,1.3127021111435542,0.000986536955213739,0.05525128285904873,4.9065096943460375e-9,4.732747249184507e-9,-1.6653192898647432e-10,1.5328256577064033e-13,1.4789861858189542e-13,0.5814729875176924,0.561324405668782,0.9871144506522824
0.0313,0.9732182557773076,-0.13117794043950995,0.660959534121734,-0.10971485448269029,0.651256044282157,-0.18173031267394205,0.509148413548961,0.06415751872580808,0.0008489414483433781,-0.00031859143995617887,0.07052360208205606,-0.004559535043832825,1.1062567459257275,1.313428693721563,0.0009843123361551818,0.05525397100589845,4.3840419341782665e-9,4.733228006792368e-9,-1.6356760076044422e-10,1.3695029128846406e-13,1.479136381732573e-13,0.5815674625948315,0.5614886354518197,0.9871120845707928
0.0314,0.9732174300313995,-0.13117269878084886,0.6609594112643209,-0.10971096710046276,0.6512562235247124,-0.18172534830622142,0.5097071844788995,0.06426014390193689,0.0008489795963142089,-0.00031849665747380124,0.07052098236696902,-0.004564752079020712,1.1056713730962282,1.3141883480621646,0.0009821485504585854,0.05525666253794223,3.867325702104222e-9,4.733653074665199e-9,-1.6088865778998917e-10,1.2080343430127709e-13,1.4792691779747272e-13,0.5816386724062985,0.5616124222928816,0.9871103011563526
0.0315,0.9732166722663409,-0.13116754798408425,0.6609593316196373,-0.10970714766354646,0.651256445218399,-0.18172046544176582,0.5102638522169312,0.0643623781217069,0.0008490178845761799,-0.0003184022280797966,0.07051836559385716,-0.004569962873468004,1.1050915694224859,1.3149802108697708,0.0009800455860601222,0.05525935549848636,3.3565296643215707e-9,4.7340225960720156e-9,-1.5852834400724995e-10,1.0484773121689341e-13,1.4793846197184048e-13,0.5816851951134036,0.5616932945529275,0.9871091360182072
0.0316,0.9732159740317995,-0.1311624837555831,0.6609592891864149,-0.10970339258086294,0.6512567031243175,-0.18171565975226114,0.5108184265543477,0.06446422321098495,0.0008490562891644084,-0.0003183081388965516,0.07051575177500649,-0.004575167446893161,1.1045176562240193,1.3158034188487928,0.0009780034308959653,0.05526204793083712,2.8518224870280868e-9,4.734336714281838e-9,-1.5651990334436795e-10,8.908891844313054e-14,1.4794827521365943e-13,0.5817056088774559,0.5617287805929173,0.9871086247656021
0.0317,0.9732153338264126,-0.13115750321230707,0.6609592828294099,-0.10969969948339842,0.6512569962998178,-0.1817109287355003,0.5113709163506082,0.06456568085718205,0.0008490948056565274,-0.0003182143812585846,0.07051314090882049,-0.0045803658136126645,1.1039500525249182,1.3166563636600985,0.0009760213980545421,0.05526473688742021,2.3530638513828377e-9,4.734596259637886e-9,-1.548560329759639e-10,7.352274318343855e-14,1.4795638338638438e-13,0.5817039058384724,0.5617559423565616,0.9871086020575633
0.0318,0.9732147636180231,-0.13115260695944111,0.6609593209233998,-0.10969606904880366,0.6512573340306124,-0.18170627406099057,0.5119213279099176,0.06466675232814546,0.0008491334676848347,-0.00031812095698605705,0.07051053296708917,-0.004585557975504026,1.1033891860852512,1.31753639462792,0.0009740974092845764,0.05526741854803733,1.8596734863986455e-9,4.73480344302833e-9,-1.5344419272729287e-10,5.81302566832441e-14,1.4796285529214193e-13,0.5816927579012939,0.5618677168486982,0.9871085966730216
0.0319,0.9732142625258756,-0.13114779369956936,0.6609594029190815,-0.1096925003294845,0.6512577157747188,-0.1817016946133,0.5124696685585176,0.06476743900625331,0.0008491722729117312,-0.00031802786228293404,0.07050792794754764,-0.004590743942591254,1.102835134979822,1.3184426146068948,0.0009722305561978711,0.055270091905241014,1.3717911664798023e-9,4.734959250596102e-9,-1.522605949251922e-10,4.2915346285374825e-14,1.4796772172700134e-13,0.5816731290408583,0.5620645251068848,0.9871085871921274
0.032,0.9732138289801897,-0.13114306201058737,0.660959527786235,-0.10968899227031946,0.6512581404642528,-0.1816971891086541,0.5130159456999666,0.06486774228456876,0.0008492112170654076,-0.0003179350929822533,0.07050532584931338,-0.004595923725394364,1.1022879639591878,1.319374208414306,0.0009704199956443767,0.055272756070930705,8.895905031770755e-10,4.735064601339325e-9,-1.5128533854088465e-10,2.7882983741248315e-14,1.4797101140192271e-13,0.5816454098899929,0.5623424504608434,0.9871085738035594
0.0321,0.9732134614111844,-0.13113841047039082,0.6609596944946402,-0.10968554381618714,0.65125860703133,-0.18169275626327858,0.5135601667378232,0.06496766355615495,0.0008492502958740551,-0.00031784264491705225,0.07050272667150394,-0.004601097334433373,1.1017477377739044,1.3203303608674366,0.0009686648844740445,0.055275410157005794,4.132451080413657e-10,4.735120414256125e-9,-1.5049852254559325e-10,1.3038140802286303e-14,1.4797275302786626e-13,0.5816099910815244,0.5626975762402958,0.9871085566959967
0.0322,0.973213158249079,-0.1311338376568753,0.6609599020140771,-0.10968215391196609,0.6512591144080653,-0.18168839479339904,0.5141023390756461,0.06506720421407504,0.0008492895050658647,-0.00031775051392036845,0.07050013041323683,-0.004606264780228298,1.1012145211745281,1.32131025678357,0.0009669643795368254,0.05527805327536573,-5.7071407376557974e-11,4.735127608344625e-9,-1.498802459105409e-10,-1.6142107800936202e-15,1.4797297531579193e-13,0.5815672632482801,0.5631259857749638,0.9871085360581174
0.0323,0.9732129179240927,-0.13112934214793645,0.6609601493143256,-0.10967882150253487,0.6512596615265746,-0.18168410341524102,0.5146424701169935,0.06516636565139218,0.0008493288403690273,-0.0003176586958252394,0.07049753707362959,-0.004611426073299157,1.1006883789116153,1.3223130809799886,0.0009653176376826704,0.05528068453790992,-5.211854315258279e-10,4.735087102602951e-9,-1.4941060760695057e-10,-1.6069099254470744e-14,1.479717069766599e-13,0.5815176170230868,0.5636237623945695,0.9871085120786004
0.0324,0.9732127388664449,-0.1311249225214698,0.6609604353651656,-0.10967554553277206,0.6512602473189731,-0.1816798808450302,0.5151805672654242,0.06526514926116955,0.000849368297511734,-0.0003175671864647027,0.07049494665179973,-0.004616581224165965,1.1001693757357218,1.3233380182739756,0.0009637238157615304,0.05528330305653779,-9.789233528555772e-10,4.734999816029227e-9,-1.4906970660604526e-10,-3.0321552869424457e-14,1.4796897672143027e-13,0.5814614430387716,0.5641869894288345,0.9871084849461247
0.0325,0.9732126195063544,-0.13112057735537103,0.6609607591363771,-0.1096723249475562,0.6512608707173766,-0.18167572579899222,0.5157166379244967,0.06536355643647031,0.0008494078722221759,-0.0003174759816717959,0.07049235914686476,-0.004621730243348742,1.0996575763974046,1.324384253482814,0.0009621820706233563,0.05528590794314875,-1.430111559815035e-9,4.734866667621578e-9,-1.4883764187904784e-10,-4.4366599873537025e-14,1.4796481326106312e-13,0.5813991319281616,0.564811750207481,0.9871084548493687
0.0326,0.973212558274041,-0.13111630522753576,0.6609611195977403,-0.10966915869176586,0.6512615306539001,-0.18167163699335265,0.5162506894977695,0.0654615885703576,0.000849447560228544,-0.00031738507727955645,0.07048977455794223,-0.004626873141367503,1.099153045647219,1.3254509714237874,0.0009606915591180994,0.05528849830964225,-1.874576440853304e-9,4.734688576378126e-9,-1.4869451239718127e-10,-5.819926851538687e-14,1.479592453065186e-13,0.5813310743240838,0.5654941280602307,0.9871084219770114
0.0327,0.9732125535997238,-0.1311121047158596,0.6609615157190347,-0.1096660457102796,0.6512622260606595,-0.18166761314433713,0.5167827293888013,0.06555924705589458,0.0008494873572590292,-0.000317294469121022,0.07048719288414965,-0.004632009928742267,1.0986558482357218,1.326537356914178,0.0009592514380957104,0.05529107326791768,-2.312144384419611e-9,4.734466461296999e-9,-1.4862041713166852e-10,-7.18145870435563e-14,1.4795230156875672e-13,0.581257660859365,0.5662302063168057,0.9871083865177315
0.0328,0.9732126039136217,-0.13110797439823813,0.6609619464700408,-0.109662984947976,0.6512629558697702,-0.18166365296817125,0.5173127650011505,0.06565653328614444,0.0008495272590418229,-0.00031720415302922993,0.07048461412460454,-0.00463714061599305,1.0981660489134695,1.3276425947712696,0.0009578608644061401,0.05529363192987448,-2.7426417789630894e-9,4.73420124137632e-9,-1.4859545505373254e-10,-8.520758370662456e-14,1.4794401075873765e-13,0.5811792821668328,0.5670160683069277,0.9871083486602072
0.0329,0.9732127076459546,-0.131103912852567,0.6609624108205383,-0.10965997534973364,0.6512637190133476,-0.18165975518108068,0.5178408037383758,0.06575344865417032,0.0008495672613051161,-0.000317114124837218,0.07048203827842443,-0.004642265213639868,1.097683712431018,1.3287658698123448,0.0009565189948993402,0.05529617340741207,-3.1658950129328775e-9,4.733893835614215e-9,-1.4859972513459627e-10,-9.837328675317125e-14,1.4793440158742146e-13,0.5810963288793136,0.5678477973603187,0.987108308593118
0.033,0.9732128632269412,-0.1310999186567418,0.660962907740307,-0.10965701586043103,0.651264514423507,-0.181655918499291,0.5183668530040356,0.06584999455303536,0.0008496073597770994,-0.0003170243803780235,0.07047946534472685,-0.004647383732202741,1.0972089035389234,1.3299063668546864,0.0009552249864252608,0.05529869681242988,-3.581730474778198e-9,4.733545163008805e-9,-1.4861332634548264e-10,-1.1130672443177841e-13,1.4792350276576829e-13,0.5810091916296347,0.5687214768067005,0.9871082665051422
0.0331,0.9732130690868008,-0.13109599038865818,0.6609634361991271,-0.10965410542494679,0.6512653410323641,-0.18165214163902782,0.5188909202016884,0.06594617237580275,0.0008496475501859641,-0.0003169349154846841,0.0704768953226293,-0.004652496182201683,1.0967416869877422,1.3310632707155778,0.0009539779958338532,0.05530120125682732,-3.9899745529481576e-9,4.733156142558217e-9,-1.4861635765761457e-10,-1.240029249910246e-13,1.4791134300473818e-13,0.5809182610506232,0.5696331899757949,0.9871082225849585
0.0332,0.9732133236557529,-0.13109212662621175,0.6609639951667785,-0.10965124298815941,0.6512661977720342,-0.18164842331651676,0.5194130127348929,0.06604198351553564,0.0008496878282599013,-0.00031684572599023733,0.07047432821124933,-0.004657602574156715,1.0962821275280306,1.3322357662123023,0.0009527771799750684,0.05530368585250381,-4.3904536358919795e-9,4.732727693260575e-9,-1.485889180422151e-10,-1.36456916679492e-13,1.4789795101529128e-13,0.580823927775106,0.5705790201973242,0.9871081770212454
0.0333,0.9732136253640167,-0.13108832594729808,0.660964583613041,-0.10964842749494752,0.6512670835746328,-0.18164476224798345,0.5199331380072076,0.06613742936529717,0.000849728189727102,-0.00031675680772772066,0.07047176400970442,-0.004662702918587849,1.0958302899103451,1.3334230381621424,0.0009516216956988573,0.05530614971135878,-4.782994112058799e-9,4.732260734114004e-9,-1.4851110647050707e-10,-1.4866372774575998e-13,1.4788335550838766e-13,0.5807265824359101,0.57155505080101,0.9871081300026823
0.0334,0.9732139726418111,-0.1310845869298128,0.6609652005076947,-0.10964565789018965,0.6512679973722755,-0.1816411571496535,0.520451303422191,0.06623251131815053,0.000849768630315757,-0.00031666815653017173,0.07046920271711216,-0.004667797226015106,1.0953862388852413,1.334624271382381,0.0009505106998551711,0.05530859194529165,-5.167422369897757e-9,4.7317561841166274e-9,-1.483630219137135e-10,-1.6061838643840807e-13,1.478675851949874e-13,0.5806266156658626,0.5725573651165742,0.9871080817179474
0.0335,0.9732143639193557,-0.13108090815165158,0.6609658448205197,-0.10964293311876439,0.6512689380970776,-0.18163760673775253,0.5209675163834018,0.06632723076715887,0.0008498091457540578,-0.00031657976823062803,0.07046664433259002,-0.004672885506958502,1.094950039203276,1.3358386506903015,0.0009494433492939603,0.055311011666201844,-5.54356479785807e-9,4.7312149622665725e-9,-1.4812476334305733e-10,-1.7231592100601835e-13,1.4785066878605067e-13,0.5805244180977907,0.5735820464737387,0.9871080323557195
0.0336,0.9732147976268698,-0.13107728819070996,0.6609665155212958,-0.1096402521255503,0.6512699046811549,-0.18163410972850616,0.5214817842943984,0.06642158910538531,0.0008498497317701951,-0.00031649163866212705,0.07046408885525555,-0.004677967771938055,1.0945217556150053,1.3370653609031873,0.0009484188008651764,0.05531340798598877,-5.911247784388853e-9,4.7306379875619605e-9,-1.477764297297615e-10,-1.8375135969716946e-13,1.4783263499253753e-13,0.580420380364521,0.5746251782022254,0.9871079821046774
0.0337,0.9732152721945724,-0.1310737256248836,0.6609672115798028,-0.10963761385542592,0.6512708960566224,-0.18163066483814,0.5219941145587393,0.06651558772589308,0.0008498903840923601,-0.00031640376365770634,0.07046153628422626,-0.004683044031473782,1.0941014528709856,1.3383035868383204,0.0009474362114187701,0.05531578001655187,-6.270297717939321e-9,4.730026179000918e-9,-1.4729812004504893e-10,-1.9491973076044334e-13,1.4781351252540805e-13,0.5803148930988808,0.5756828436317563,0.9871079311534998
0.0338,0.9732157860526829,-0.13107021903206809,0.6609679319658208,-0.10963501725326982,0.6512719111555959,-0.18162727078287963,0.5225045145799833,0.06660922802174528,0.0008499310984487436,-0.0003163161390504035,0.07045898661861968,-0.004688114296085697,1.093689195721773,1.3395525133129849,0.0009464947378046924,0.05531812686979057,-6.6205409869585905e-9,4.729380455581568e-9,-1.466699332601426e-10,-2.0581606244441883e-13,1.4779333009562237e-13,0.5802083469336973,0.5767511260920531,0.9871078796908654
0.0339,0.9732163376314202,-0.13106676699015907,0.66096867564913,-0.10963246126396058,0.6512729489101907,-0.18162392627895077,0.5230129917616887,0.06670251138600512,0.0008499718705675368,-0.0003162287606732559,0.07045643985755333,-0.004693178576293822,1.0932850489179236,1.3408113251444633,0.0009455935368728942,0.05532044765760426,-6.961803979895875e-9,4.728701736302037e-9,-1.4587196834626539e-10,-2.1643538299767768e-13,1.4777211641414057e-13,0.5801011325017971,0.5778261089128379,0.9871078279054529
0.034,0.9732169253610042,-0.13106336807705213,0.66096944159951,-0.10962994483237673,0.6512740082525222,-0.18162063004257892,0.5235195535074142,0.06679543921173572,0.0008500126961769308,-0.0003161416243593013,0.07045389600014473,-0.004698236882618171,1.0928890772099937,1.3420792071500385,0.0009447317654733265,0.05532274149189239,-7.293913085200314e-9,4.727990940160447e-9,-1.4488432427464028e-10,-2.2677272066879957e-13,1.4774990019192278e-13,0.5799936404360075,0.5789038754238326,0.9871077759859411
0.0341,0.9732175476716537,-0.1310600208706429,0.6609702287867409,-0.10962746690339688,0.6512750881147061,-0.18161738078998974,0.5240242072207182,0.06688801289200023,0.0008500535710051166,-0.0003160547259415771,0.07045135504551141,-0.004703289225578761,1.0925013453485397,1.3433553441469934,0.0009439085804559405,0.055325007484554364,-7.61669469132105e-9,4.7272489861549246e-9,-1.4368710001649034e-10,-2.3682310370636405e-13,1.4772671013992905e-13,0.5798862613691556,0.5799805089547589,0.9871077241210087
0.0342,0.973218202993588,-0.13105672394882695,0.6609710361806028,-0.10962502642189956,0.6512761874288578,-0.18161417723740886,0.5245269603051594,0.06698023381986187,0.0008500944907802851,-0.00031596806125312087,0.07044881699277086,-0.004708335615695611,1.0921219180841177,1.344638920952612,0.0009431231386706867,0.05532724474748963,-7.929975186707298e-9,4.726476793283594e-9,-1.4226039454303832e-10,-2.4658156035895293e-13,1.4770257496911953e-13,0.5797793859340681,0.5810520928353389,0.9871076724993344
0.0343,0.9732188897570263,-0.13105347588949995,0.6609718627508754,-0.10962262233276332,0.6512773051270928,-0.1816110181010619,0.5250278201642963,0.06707210338838375,0.0008501354512306276,-0.0003158816261269701,0.07044628184104067,-0.004713376063488736,1.0917508601672845,1.345929122384176,0.0009423745969675166,0.05532945239259758,-8.233580959808174e-9,4.725675280544578e-9,-1.4058430682550737e-10,-2.560431188751452e-13,1.4767752339045427e-13,0.5796734047635723,0.5821147103952944,0.9871076213095968
0.0344,0.9732196063921881,-0.13105027527055754,0.6609727074673387,-0.10962025358086677,0.6512784401415264,-0.18160790209717445,0.5255267942016875,0.06716362299062902,0.0008501764480843348,-0.0003157954163961624,0.07044374958943832,-0.004718410579478156,1.0913882363485954,1.3472251332589698,0.0009416621121963807,0.05533162953177766,-8.527338399072889e-9,4.724845366936004e-9,-1.386389358351202e-10,-2.652028075035225e-13,1.476515841148934e-13,0.5795687084904952,0.5831644449643473,0.9871075707404748
0.0345,0.9732203513292924,-0.1310471206698953,0.6609735692997729,-0.10961791911108845,0.6512795914042742,-0.18160482794197214,0.5260238898208914,0.06725479401966088,0.000850217477069598,-0.00031570942789373526,0.07044122023708133,-0.004723439174183886,1.0910341113786075,1.348526138394275,0.0009409848412072301,0.055333775276929266,-8.811073892950586e-9,4.723987971455995e-9,-1.3640438054309984e-10,-2.740556544926645e-13,1.4762478585339704e-13,0.5794656877476637,0.5841973798722194,0.987107520980647
0.0346,0.9732211229985586,-0.1310440106654088,0.6609744472179578,-0.10961561786830692,0.6512807578474514,-0.18160179435168064,0.5265191144254666,0.06734561786854246,0.0008502585339146083,-0.0003156236564527262,0.07043869378308723,-0.004728461858125943,1.0906885500078762,1.349831322607376,0.0009403419408500161,0.05533588873995185,-9.08461382989041e-9,4.7231040131026745e-9,-1.3386073992066945e-10,-2.8259668809115094e-13,1.4759715731692526e-13,0.5793647331679049,0.5852095984486326,0.9871074722187922
0.0347,0.9732219198302057,-0.13104094383499365,0.6609753401916734,-0.10961334879740074,0.6512819384031739,-0.18159880004252546,0.5270124754189718,0.06743609593033692,0.0008502996143475564,-0.00031553809790617283,0.07043617022657356,-0.004733478641824346,1.0903516169869587,1.3511398707155549,0.0009397325679746892,0.05533796903274481,-9.347784598341565e-9,4.722194410874168e-9,-1.3098811293905162e-10,-2.9082093654756337e-13,1.4756872721643814e-13,0.5792662353840459,0.5861971840233092,0.9871074246435891
0.0348,0.9732227402544532,-0.13103791875654558,0.6609762471906995,-0.1096111108432485,0.6512831320035569,-0.1815958437307323,0.5275039802049655,0.06752622959810745,0.0008503407140966335,-0.00031545274808711263,0.07043364956665782,-0.004738489535799109,1.0900233770664105,1.352450967536095,0.0009391558794312007,0.05534001526720758,-9.600412586753181e-9,4.721260083768602e-9,-1.2776659856946973e-10,-2.9872342811048094e-13,1.4753952426289584e-13,0.5791705850289136,0.5871562199259704,0.9871073784437164
0.0349,0.9732235827015203,-0.1310349340079601,0.6609771671848161,-0.10960890295072871,0.6512843375807161,-0.18159292413252673,0.527993636187006,0.06761602026491717,0.0008503818288900307,-0.0003153676028285831,0.07043113180245754,-0.004743494550570252,1.0897038949967885,1.3537637978862793,0.0009386110320695015,0.05534202655523958,-9.84232418357446e-9,4.7203019507840975e-9,-1.2417629578314621e-10,-3.062991910284852e-13,1.4750957716725842e-13,0.579078172735335,0.5880827894863387,0.9871073338078529
0.035,0.9732244456016262,-0.13103198816713285,0.6609780991438033,-0.10960672406471998,0.6512855540667666,-0.1815900399641344,0.5284814507686522,0.06770546932382925,0.0008504229544559391,-0.0003152826579636218,0.07042861693309023,-0.004748493696657791,1.0893932355286482,1.3550775465833909,0.0009380971827395423,0.055344002008740234,-1.0073345777254545e-8,4.719320930918781e-9,-1.2019730355130428e-10,-3.135432535501558e-13,1.4747891464048596e-13,0.5789893891361374,0.5889729760341358,0.9871072909246771
0.0351,0.9732253273849901,-0.13102907981195946,0.6609790420374412,-0.10960457313010086,0.6512867803938241,-0.1815871899417809,0.5289674313534625,0.06779457816790688,0.0008504640865225495,-0.00031519790932526637,0.07042610495767344,-0.004753486984581744,1.0890914634125466,1.3563913984447127,0.0009376134882912744,0.05534594073960896,-1.0293303756242588e-8,4.718317943170777e-9,-1.1580972084516714e-10,-3.2045064392407273e-13,1.474475653935386e-13,0.5789046248641475,0.5898228628990836,0.987107249982868
0.0352,0.9732262264818314,-0.13102620752033556,0.6609799948355094,-0.10960244909174992,0.6512880154940041,-0.18158437278169184,0.5294515853449954,0.06788334819021317,0.0008505052208180532,-0.0003151133527465542,0.0704235958753247,-0.004758474424862126,1.0887986433990395,1.3577045382875281,0.0009371591055746485,0.05534784185974518,-1.0502024508987785e-8,4.717293906538209e-9,-1.1099364663595718e-10,-3.270163903988172e-13,1.4741555813737645e-13,0.5788242705521924,0.5906285334109038,0.9871072111711042
0.0353,0.9732271413223693,-0.1310233698701567,0.660980956507788,-0.10960035089454571,0.651289258299422,-0.1815815872000929,0.5299339201468093,0.06797178078381132,0.0008505463530706411,-0.0003150289840605228,0.0704210896851615,-0.004763456028018957,1.088514840238683,1.3590161509291196,0.0009367331914396159,0.05534970448104832,-1.0699334423939273e-8,4.716249740019202e-9,-1.0572917989489799e-10,-3.332355212229686e-13,1.4738292158295957e-13,0.5787487168330994,0.5913860708993186,0.9871071746780644
0.0354,0.9732280703368229,-0.13102056543931856,0.660981926024057,-0.1095982774833668,0.6512905077421932,-0.18157883191320964,0.5304144431624631,0.06805987734176447,0.0008505874790085042,-0.0003149447991002099,0.07041858638630139,-0.004768431804572252,1.0882401186820339,1.3603254211867708,0.0009363349027361273,0.0553515277154178,-1.0885059889546244e-8,4.715186362611882e-9,-9.999641959321184e-11,-3.391030646451083e-13,1.4734968444124805e-13,0.5786783543396951,0.5920915586940497,0.9871071406924273
0.0355,0.9732290119554116,-0.1310177928057167,0.6609829023540964,-0.10959622780309176,0.6512917627544333,-0.18157610563726767,0.5308931617955153,0.06814763925713578,0.0008506285943598336,-0.00031486079369865284,0.07041608597786186,-0.004773401765042028,1.0879745434796477,1.361631533877764,0.0009359633963141337,0.055353310674753034,-1.1059027294257838e-8,4.714104693314372e-9,-9.377546470212237e-11,-3.446140489138157e-13,1.47315875423202e-13,0.5786135737048068,0.592741080124819,0.9871071094028716
0.0356,0.9732299646083546,-0.1310150505472468,0.660983884467686,-0.10959420079859915,0.6512930222682577,-0.18157340708849262,0.5313700834495242,0.06823506792298842,0.0008506696948528203,-0.00031477696368888933,0.07041358845896048,-0.004778365919948305,1.0877181793820814,1.362933673819383,0.0009356178290235862,0.055355052470953466,-1.1221063026523244e-8,4.713005651124797e-9,-8.704641419285175e-11,-3.4976350227767197e-13,1.472815232397816e-13,0.5785547655612614,0.5933307185213486,0.9871070809980762
0.0357,0.9732309267258712,-0.13101233724180442,0.6609848713346059,-0.10959219541476752,0.6512942852157819,-0.18157073498311013,0.5318452155280485,0.06832216473238555,0.0008507107762156554,-0.00031469330490395674,0.07041109382871473,-0.0047833242798110956,1.0874710911398908,1.3642310258289103,0.0009352973577144357,0.05535675221591849,-1.1370993474791614e-8,4.711890155041281e-9,-7.97893670366233e-11,-3.54546452985257e-13,1.4724665660194684e-13,0.5785023205418861,0.5938565572133601,0.9871070556667196
0.0358,0.9732318967381806,-0.13100965146728522,0.660985861924636,-0.10959021059647545,0.6512955505291212,-0.1815680880373458,0.5323185654346467,0.0684089310783903,0.0008507518341765299,-0.00031460981317689267,0.07040860208624215,-0.004788276855150421,1.0872333435036325,1.3655227747236292,0.0009350011392366332,0.055358409021547546,-1.1508645027512105e-8,4.710759124061949e-9,-7.198442220466051e-11,-3.5895792928515083e-13,1.4721130422065788e-13,0.5784566292795077,0.5943146795305756,0.9871070335974806
0.0359,0.9732328730755019,-0.13100699180158476,0.6609868552075564,-0.10958824528860149,0.6512968171403913,-0.18156546496742526,0.5327901405728775,0.06849536835406586,0.0008507928644636349,-0.0003145264843407347,0.07040611323066026,-0.004793223656486298,1.0870050012238623,1.3668081053208223,0.0009347283304401295,0.05536002199974005,-1.1633844073133902e-8,4.709613477184925e-9,-6.36116786681853e-11,-3.6299295942593446e-13,1.471754948068748e-13,0.5784180824069535,0.594701168802717,0.987107014979038
0.036,0.9732338541680545,-0.13100435682259867,0.6609878501531469,-0.10958629843602422,0.6512980839817076,-0.1815628644895741,0.5332599483462993,0.06858147795247538,0.0008508338628051611,-0.0003144433142285203,0.07040362726108661,-0.00479816469433874,1.086786129051137,1.3680862024377733,0.0009344780881748757,0.055361590262395434,-1.174641700010615e-8,4.708454133408334e-9,-5.465123539842178e-11,-3.6664657165618765e-13,1.4713925707155768e-13,0.5783870705570502,0.595012108359506,0.9871070000000705
0.0361,0.9732348384460577,-0.1310017451082226,0.6609888457311874,-0.10958436898362219,0.6512993499851856,-0.18156028532001792,0.5337279961584707,0.06866726126668203,0.0008508748249293,-0.000314360298673287,0.07040114417663867,-0.004803099979227768,1.086576791736012,1.369356250891765,0.0009342495692908228,0.055363112921413105,-1.1846190196878035e-8,4.707282011730301e-9,-4.5083191366591585e-11,-3.6991379422449123e-13,1.4710261972566667e-13,0.5783639843626251,0.5952435815306647,0.9871069888492566
0.0362,0.9732358243397308,-0.13099915523635214,0.660989840911458,-0.10958245587627397,0.6513006140829406,-0.18155772617498236,0.5341942914129502,0.06875271968974896,0.0008509157465642425,-0.0003142774335080725,0.07039866397643402,-0.004808029521673398,1.0863770540290445,1.3706174355000802,0.0009340419306379217,0.05536458908869249,-1.1932990051898711e-8,4.706098031148949e-9,-3.48876455439183e-11,-3.7278965537942535e-13,1.4706561148016182e-13,0.5783492144565051,0.5953916716459149,0.9871069817152754
0.0363,0.9732368102792928,-0.13099658578488288,0.6609908346637385,-0.10958055805885811,0.6513018752070883,-0.18155518577069307,0.5346588415132963,0.0688378546147393,0.0008509566234381796,-0.0003141947145659141,0.07039618665959015,-0.004812953332195646,1.0861869806807902,1.3718689410800018,0.0009338543290661233,0.05536601787613302,-1.2006642953617338e-8,4.7049031106624056e-9,-2.404469690162562e-11,-3.752691833695701e-13,1.4702826104600327e-13,0.5783431514715173,0.5954524620349785,0.9871069787868054
0.0364,0.9732377973495284,-0.13099403678585148,0.6609918278139586,-0.10957867564441615,0.6513031342124169,-0.18155266422672964,0.5351216534404393,0.06892266735757366,0.000850997458724365,-0.0003141121418867829,0.0703937122202493,-0.004817871417370766,1.0860064172013866,1.373109710912396,0.0009336848351461659,0.05536739908854474,-1.2069432478232076e-8,4.703698888949467e-9,-1.3051937195098082e-11,-3.7741342708375916e-13,1.4699061995037931e-13,0.5783374488694606,0.5954682953532386,0.9871070065787555
0.0365,0.9732387897497676,-0.13099151016569152,0.660992823331998,-0.10957681022496323,0.6513043941841783,-0.18155016345662572,0.5355827330050391,0.06900715901378386,0.000851038264285139,-0.00031402972096232333,0.07039124064694299,-0.004822783778512051,1.0858349144550163,1.3743388304875914,0.0009335306919184682,0.055368733833617276,-1.2125943910956288e-8,4.702487425237912e-9,-2.8587264229492644e-12,-3.793459292941107e-13,1.4695275314269653e-13,0.5783162019092347,0.5955235031397256,0.9871071129231445
0.0366,0.9732397874175992,-0.13098900566475918,0.6609938211811289,-0.10957496160256536,0.651305655100888,-0.18154768323715953,0.536042086164509,0.06909133070034358,0.0008510790399939435,-0.0003139474509368753,0.07038877193636907,-0.004827690422762931,1.0856723457815451,1.3755561086410077,0.0009333912388080226,0.05537002249288923,-1.2176359367429876e-8,4.701269289168394e-9,6.5389030802962e-12,-3.8107243982658836e-13,1.4691467841810666e-13,0.5782796561468587,0.5956184630909094,0.987107295840453
0.0367,0.9732407901814911,-0.13098652296532265,0.6609948212480188,-0.10957312953224023,0.6513069168617993,-0.18154522328874279,0.536499718887591,0.06917518353623374,0.0008511197854177638,-0.00031386533078646623,0.07038630608543194,-0.004832591357423261,1.0855185931978677,1.3767613679508182,0.000933265863899018,0.05537126542380587,-1.2220754746817902e-8,4.7000450169995155e-9,1.516758410484724e-11,-3.8259586047428546e-13,1.4687641251424304e-13,0.5782284404295533,0.5957515412201476,0.9871075521832017
0.0368,0.9732417978699108,-0.13098406174965002,0.6609958234193357,-0.10957131376900543,0.6513081793661651,-0.18154278333178708,0.5369556371430272,0.0692587186404352,0.0008511605001235842,-0.0003137833594871232,0.07038384309103596,-0.004837486589792892,1.0853735387208765,1.377954430995194,0.000933153955275643,0.055372462983812466,-1.2259205948285433e-8,4.698815144989883e-9,2.305394944091301e-11,-3.8391909303029534e-13,1.4683797216873886e-13,0.5781631836045394,0.5959211035407975,0.9871078788039107
0.0369,0.9732428103113259,-0.1309816217000094,0.6609968275817476,-0.10956951406787867,0.6513094425132386,-0.18154036308670418,0.5374098468995597,0.06934193713192888,0.00085120118367839,-0.00031370153601487365,0.07038138295008554,-0.004842376127171676,1.0852370643674654,1.3791351203523088,0.000933054901022086,0.05537361553035429,-1.229178887099754e-8,4.6975802093981e-9,3.022463187870426e-11,-3.850450392877115e-13,1.4679937411922742e-13,0.5780845145190374,0.5961255160662162,0.9871082725551007
0.037,0.9732438273342039,-0.13097920249866896,0.6609978336219222,-0.10956773018387757,0.6513107062022727,-0.18153796227390567,0.5378623541259308,0.06942484012969566,0.0008512418356491658,-0.00031361985934574485,0.07037892565948504,-0.004847259976859463,1.085109052154527,1.380303258600334,0.0009329680892225357,0.05537472342087659,-1.2318579414119289e-8,4.696340746482769e-9,3.6706264208429704e-11,-3.859766010396274e-13,1.46760635103342e-13,0.5779930620202682,0.5963631448097612,0.9871087302892918
0.0371,0.9732448487670127,-0.13097680382789675,0.6609988414265273,-0.1095659618720198,0.6513119703325204,-0.18153558061380332,0.5383131647908823,0.06950742875271644,0.0008512824556028967,-0.000313538328455764,0.07037647121613887,-0.004852138146156105,1.0849893840989555,1.3814586683174428,0.0009328929079611804,0.05537578701282464,-1.233965347681575e-8,4.695097292502495e-9,4.252547922029988e-11,-3.867166800791364e-13,1.4672177185871583e-13,0.5778894549554524,0.5966323557847896,0.9871092488590045
0.0372,0.9732458744382197,-0.130974425369961,0.6609998508822312,-0.10956420888732302,0.6513132348032349,-0.18153321782680873,0.5387622848631567,0.06958970411997212,0.0008513230431065675,-0.0003134569423209585,0.07037401961695142,-0.004857010642361456,1.0848779422176438,1.3826011720818074,0.0009328287453222089,0.05537680666364371,-1.2355086958251988e-8,4.693850383715883e-9,4.7708909704523654e-11,-3.87268178199332e-13,1.466828011229822e-13,0.5777743221718107,0.5969315150046586,0.9871098251167593
0.0373,0.9732469041762927,-0.13097206680712975,0.6610008618757015,-0.10956247098480486,0.6513144995136693,-0.18153087363333362,0.5392097203114959,0.0696716673504436,0.0008513635977271631,-0.00031337569991735564,0.07037157085882705,-0.004861877472775367,1.0847746085274856,1.3837305924716001,0.0009327749893898095,0.05537778273077906,-1.2364955757593072e-8,4.692600556381536e-9,5.2283188451311433e-11,-3.876339971933077e-13,1.4664373963377437e-13,0.5776482925165638,0.597258988482726,0.9871104559150765
0.0374,0.9732479378096991,-0.13096972782167118,0.6610018742936059,-0.10956074791948296,0.6513157643630764,-0.18152854775378968,0.5396554771046421,0.06975331956311175,0.0008514041190316685,-0.0003132946002209826,0.07036912493867016,-0.004866738644697689,1.084679265045374,1.3848467520649934,0.0009327310282481711,0.05537871557167596,-1.2369335774004065e-8,4.691348346758058e-9,5.6274948250872483e-11,-3.878170388541568e-13,1.466046041287256e-13,0.5775119948369323,0.5976131422323485,0.9871111381064764
0.0375,0.9732489751669068,-0.13096740809585333,0.6610028880226126,-0.109559039446375,0.6513170292507094,-0.18152623990858854,0.5400995612113376,0.06983466187695749,0.0008514446065870683,-0.0003132136422078668,0.07036668185338514,-0.0048715941654282734,1.0845917937882028,1.3859494734401596,0.0009326962499814821,0.05537960554377968,-1.2368302906650045e-8,4.690094291104055e-9,5.971082189341627e-11,-3.878202049749728e-13,1.465654113454692e-13,0.5773660579801368,0.5979923422668837,0.9871118685434799
0.0376,0.9732500160763832,-0.1309651073119444,0.6610039029493894,-0.10955734532049866,0.6513182940758215,-0.18152394981814193,0.5405419786003245,0.0699156954109617,0.0008514850599603478,-0.0003131328248540356,0.07036424159987638,-0.0048764440422669735,1.0845120767728649,1.3870385791752715,0.0009326700426739311,0.055380453004535486,-1.2361933054696071e-8,4.6888389256781295e-9,6.261744216915295e-11,-3.8764639734884914e-13,1.4652617802163834e-13,0.5772111107933985,0.5983949545996888,0.9871126440786068
0.0377,0.973251060366596,-0.1309628251522125,0.661004918960604,-0.10955566529687154,0.6513195587376657,-0.18152167720286147,0.5409827352403447,0.06999642128410527,0.0008515254787184915,-0.0003130521471355161,0.07036180417504825,-0.004881288282513639,1.0844399960162538,1.3881138918485012,0.0009326517944097066,0.05538125831138863,-1.2350302117307213e-8,4.687582786738885e-9,6.502144186829177e-11,-3.8729851776887926e-13,1.464869208948664e-13,0.5770477821239377,0.5988193452441212,0.9871134615643777
0.0378,0.9732521078660129,-0.13096056129892575,0.6610059359429244,-0.10955399913051132,0.651320823135495,-0.18151942178315886,0.5414218371001406,0.07007684061536912,0.0008515658624284846,-0.0003129716080283357,0.07035936957580517,-0.004886126893468125,1.0843754335352631,1.3891752340380212,0.0009326408932729972,0.055382021821784394,-1.2333485993648536e-8,4.686326410544929e-9,6.694945378104279e-11,-3.8677946802815657e-13,1.464476567027866e-13,0.5768767008189751,0.5992638802135382,0.987114317853313
0.0379,0.9732531584031016,-0.13095831543435227,0.6610069537830185,-0.10955234657643564,0.6513220871685623,-0.18151718327944577,0.5418592901484542,0.07015695452373412,0.0008516062106573117,-0.00031289120650852164,0.07035693779905149,-0.004890959882430279,1.084318271346786,1.390222428322004,0.0009326367273479914,0.05538274389316803,-1.2311560582885116e-8,4.685070333354861e-9,6.842811069761542e-11,-3.8609214991977454e-13,1.4640840218303214e-13,0.5766984957257313,0.5997269255212968,0.9871152097979333
0.038,0.9732542118063292,-0.13095608724076013,0.6610079723675542,-0.10955070738966215,0.6513233507361208,-0.1815149614121339,0.5422951003540276,0.07023676412818115,0.0008516465229719579,-0.00031281094155210127,0.0703545088416916,-0.004895787256699956,1.0842683914677158,1.3912552972786218,0.0009326386847188778,0.05538342488298481,-1.2284601784182008e-8,4.683815091427288e-9,6.948404540821932e-11,-3.8523946523682654e-13,1.4636917407323638e-13,0.5765137956914271,0.6002068471807546,0.9871161342507586
0.0381,0.973255267904164,-0.13095387640041756,0.6610089915831993,-0.10954908132520855,0.6513246137374236,-0.18151275590163493,0.5427292736856031,0.07031627054769116,0.000851686798939408,-0.00031273081213510195,0.07035208270062991,-0.004900609023577007,1.0842256759149462,1.3922736634860478,0.0009326461534698449,0.05538406514868001,-1.225268549670429e-8,4.682561221020813e-9,7.014389070306428e-11,-3.842243157724061e-13,1.4632998911103255e-13,0.5763232295632834,0.6007020112052688,0.9871170880643096
0.0382,0.9732563265250732,-0.13095168259559256,0.6610100113166216,-0.10954746813809242,0.6513258760717237,-0.1815105664683605,0.5431618161119226,0.070395474901245,0.0008517270381266468,-0.0003126508172335508,0.0703496593727708,-0.004905425190361281,1.08419000670537,1.393277349522453,0.0009326585216850814,0.05538466504769888,-1.2215887619617026e-8,4.68130925839404e-9,7.043427937235989e-11,-3.830496033196066e-13,1.462908640340539e-13,0.5761274261885206,0.6012107836081966,0.9871180680911066
0.0383,0.9732573874975247,-0.1309495055085534,0.6610110314544893,-0.10954586758333144,0.6513271376382741,-0.18150839283272233,0.5435927336017284,0.07047437830782358,0.0008517672401006595,-0.00031257095582347524,0.07034723885501863,-0.004910235764352635,1.0841612658558815,1.3942661779660115,0.0009326751774487757,0.05538522493748669,-1.2174284052085283e-8,4.680059739805575e-9,7.03818442063159e-11,-3.8171822967152144e-13,1.462518155799337e-13,0.5759270144143596,0.6017315304028954,0.98711907118367
0.0384,0.973258450649986,-0.13094734482156808,0.66101205188347,-0.10954427941594333,0.651328398336328,-0.18150623471513203,0.5440220321237629,0.07055298188640778,0.0008518074044284307,-0.00031249122688090255,0.07034482114427783,-0.004915040752850917,1.0841393353833733,1.3952399713948946,0.0009326955088451165,0.05538574517548872,-1.2127950693274132e-8,4.678813201514021e-9,7.001321799514196e-11,-3.802330966212442e-13,1.4621286048630526e-13,0.5757226230880209,0.6022626176027226,0.9871200941945203
0.0385,0.9732595158109247,-0.13094520021690478,0.6610130724902316,-0.10954270339094564,0.6513296580651384,-0.18150409183600136,0.5444497176467679,0.07063128675597853,0.0008518475306769455,-0.00031241162938186,0.07034240623745275,-0.00491984016315598,1.0841240973047388,1.396198552387275,0.0009327189039582924,0.05538622611915022,-1.2076963442348634e-8,4.677570179777981e-9,6.935503352904767e-11,-3.785971059618681e-13,1.4617401549080183e-13,0.5755148810567253,0.6028024112210352,0.9871211339761776
0.0386,0.9732605828088084,-0.13094307137683162,0.6610140931614419,-0.10954113926335608,0.6513309167239584,-0.18150196391574197,0.5448757961394857,0.07070929403551668,0.0008518876184131886,-0.00031233216230237495,0.0703399941314478,-0.004924634002567675,1.084115433636872,1.3971417435213256,0.0009327447508724917,0.055386668125916465,-1.2021398198473862e-8,4.676331210856061e-9,6.843392359824274e-11,-3.7681315948648666e-13,1.4613529733105663e-13,0.5753044171676935,0.6033492772711907,0.987122187381163
0.0387,0.9732616514721049,-0.1309409579836167,0.6610151137837691,-0.10953958678819228,0.6513321742120407,-0.18149985067476548,0.545300273570658,0.07078700484400316,0.000851927667204145,-0.0003122528246184746,0.07033758482316735,-0.004929422278385855,1.0841132263966655,1.398069367375218,0.0009327724376719031,0.05538707155323271,-1.1961330860814884e-8,4.675096831006864e-9,6.727652099293691e-11,-3.748841589881935e-13,1.4609672274470297e-13,0.5750918602681461,0.6039015817665464,0.9871232512619961
0.0388,0.9732627216292815,-0.13093885971952818,0.6610161342438807,-0.10953804572047192,0.6513334304286389,-0.18149775183348363,0.5457231559090276,0.07086442030041883,0.0008519676766167995,-0.0003121736153061863,0.07033517830951579,-0.004934204997910371,1.0841173576010135,1.3989812465271252,0.0009328013524407152,0.05538743675854423,-1.1896837328536763e-8,4.673867576488994e-9,6.590945850333972e-11,-3.7281300626008174e-13,1.460583084693741e-13,0.5748778392053039,0.6044576907204594,0.9871243224711974
0.0389,0.9732637931088061,-0.13093677626683412,0.6610171544284449,-0.10953651581521262,0.6513346852730058,-0.18149566711230808,0.5461444491233362,0.07094154152374461,0.0008520076462181371,-0.0003120945333415373,0.07033277458739749,-0.004938982168441074,1.0841277092668087,1.3998772035552196,0.0009328308832631166,0.0553877640992963,-1.1827993500804572e-8,4.672643983561056e-9,6.435936891966099e-11,-3.7060260309524517e-13,1.460200712427033e-13,0.5746629828263874,0.6050159701462872,0.9871253978612878
0.039,0.9732648657391462,-0.1309347073078027,0.6610181742241293,-0.10953499682743205,0.6513359386443943,-0.18149359623165046,0.5465641591823261,0.07101836963296139,0.0008520475755751425,-0.00031201557770055494,0.07033037365371687,-0.004943753797277817,1.0841441634109446,1.4007570610376734,0.0009328604182232957,0.05538805393293417,-1.1754875276783375e-8,4.671426588481653e-9,6.26528850321102e-11,-3.6825585128677685e-13,1.4598202780232381e-13,0.5744479199786175,0.605574786057387,0.9871264742847874
0.0391,0.9732659393487695,-0.13093265252470204,0.661019193517602,-0.10953348851214786,0.6513371904420575,-0.18149153891192255,0.5469822920547396,0.07109490574705007,0.0008520874642548008,-0.0003119367473592665,0.07032797550537832,-0.004948519891720451,1.084166602050315,1.4016206415526593,0.0009328893454054411,0.055388306616903096,-1.1677558555638238e-8,4.670215927509389e-9,6.081663963089715e-11,-3.657756526277704e-13,1.4594419488586893e-13,0.5742332795092148,0.6061325044671162,0.9871275485942166
0.0392,0.9732670137661437,-0.13093061159980027,0.6610202121955306,-0.10953199062437774,0.6513384405652489,-0.18148949487353594,0.5473988537093184,0.07117115098499154,0.0008521273118240969,-0.00031185804129369924,0.0703255801392862,-0.00495328045906883,1.0841949072018127,1.4024677676783495,0.0009329170528937416,0.055388522508648376,-1.1596119236534235e-8,4.66901253690287e-9,5.88772655062316e-11,-3.6316490891131937e-13,1.459065892309719e-13,0.5740196902654,0.6066874913888318,0.9871286176420958
0.0393,0.9732680888197361,-0.1309285842153655,0.6610212301445834,-0.10953050291913927,0.651339688913221,-0.1814874638369023,0.547813850114805,0.07124710646576668,0.0008521671178500155,-0.0003117794584798805,0.0703231875523449,-0.004958035506622802,1.0842289608823314,1.4032982619929166,0.0009329429287723854,0.05538870196561525,-1.1510633218636426e-8,4.6678169529207e-9,5.686139544832299e-11,-3.60426521930517e-13,1.4586922757526596e-13,0.5738077810943939,0.6072381128358915,0.9871296782809453
0.0394,0.9732691643380147,-0.13092657005366581,0.661022247251428,-0.10952902515145015,0.6513409353852271,-0.1814854455224334,0.5482272872399415,0.0713227733083564,0.0008522068818995417,-0.00031170099789383764,0.07032079774145882,-0.004962785041682221,1.0842686451087646,1.4041119470745327,0.0009329663611255612,0.055388845345249,-1.142117640110989e-8,4.6666297118214804e-9,5.479566224738125e-11,-3.575633934784569e-13,1.4583212665638446e-13,0.5735981808434168,0.6077827348216521,0.9871307273632858
0.0395,0.9732702401494471,-0.13092456879696937,0.6610232634027322,-0.10952755707632802,0.6513421798805202,-0.1814834396505408,0.5486391710534699,0.07139815263174161,0.0008522466035396602,-0.0003116226585115978,0.07031841070353233,-0.0049675290715469386,1.0843138418980054,1.4049086455013708,0.0009329867380374578,0.055388953004994884,-1.132782468311968e-8,4.665451349863818e-9,5.270669869361578e-11,-3.545784253482323e-13,1.4579530321196058e-13,0.57339151835969,0.6083197233594714,0.9871317617416373
0.0396,0.9732713160825006,-0.13092258012754432,0.661024278485164,-0.10952609844879056,0.6513434222983535,-0.1814814459416363,0.5490495075241324,0.07147324555490318,0.000852286282337356,-0.0003115444393091884,0.07031602643546983,-0.0049722676035168075,1.0843644332669475,1.405688179851603,0.0009330034475922633,0.05538902530229817,-1.123065396383087e-8,4.664282403306315e-9,5.062113757723637e-11,-3.5147451933293665e-13,1.4575877397962766e-13,0.5731884224904337,0.6088474444627063,0.9871327782685205
0.0397,0.9732723919656431,-0.13092060372765876,0.6610252923853913,-0.10952464902385538,0.6513446625379798,-0.18147946411613147,0.5494583026206713,0.071548053196822,0.000852325917859614,-0.0003114663392626367,0.07031364493417572,-0.004977000644891678,1.0844203012324838,1.4064503727034017,0.0009330158778741666,0.055389062594604126,-1.1129740142408535e-8,4.663123408407577e-9,4.8565611688452866e-11,-3.4825457722566375e-13,1.457225556970189e-13,0.5729895220828688,0.6093642641447143,0.9871337737964557
0.0398,0.9732734676273421,-0.1309186392795808,0.661026304990082,-0.10952320855654016,0.6513459004986525,-0.181477493894438,0.5498655623118285,0.07162257667647899,0.000852365509673419,-0.00031138835734796996,0.07031126619655433,-0.004981728202971401,1.0844813278115082,1.4071950466349394,0.0009330234169673562,0.05538906523935801,-1.102515911801773e-8,4.6619749014262075e-9,4.6566753817474624e-11,-3.449215008195066e-13,1.4568666510176762e-13,0.572795445984216,0.6098685484188527,0.9871347451779633
0.0399,0.9732745428960654,-0.13091668646557858,0.6610273161859038,-0.10952177680186254,0.6513471360796242,-0.18147553499696764,0.5502712925663462,0.07169681711285503,0.000852405057345756,-0.0003113104925412155,0.0703088902195101,-0.004986450285055831,1.0845473950209137,1.4079220242243886,0.0009330254529560205,0.05538903359400509,-1.0916986789823536e-8,4.6608374186208115e-9,4.465119675451162e-11,-3.41478191907559e-13,1.4565111893150703e-13,0.5726068230416957,0.6103586632984788,0.9871356892655636
0.04,0.9732756176002805,-0.13091474496792022,0.6610283258595249,-0.10952035351484019,0.6513483691801484,-0.181473587144132,0.5506754993529667,0.07177077562493102,0.0008524445604436098,-0.0003112327438184006,0.07030651699994742,-0.004991166898444818,1.084618384877594,1.4086311280499217,0.0009330213739243483,0.05538896801599064,-1.0805299056991005e-8,4.6597114962499915e-9,4.284557328977323e-11,-3.379275522829139e-13,1.4561593392387046e-13,0.572424282102529,0.6108329747969498,0.9871366029117774
0.0401,0.9732766915684549,-0.13091281446887384,0.6610293338976129,-0.10951893845049072,0.6513495996994779,-0.1814716500563428,0.5510781886404319,0.07184445333168783,0.0008524840185339653,-0.00031115511015555257,0.07030414653477064,-0.004995878050438214,1.0846941793984424,1.4093221806897112,0.0009330105679565281,0.05538886886275993,-1.069017181868522e-8,4.658597670572352e-9,4.11765162134694e-11,-3.342724837386653e-13,1.4558112681649111e-13,0.5722484520139366,0.6112898489276228,0.9871374829691245
0.0402,0.9732777646290565,-0.13091089465070757,0.6610303401868356,-0.10951753136383185,0.6513508275368658,-0.18146972345401166,0.5514793663974841,0.07191785135210639,0.0008525234311838073,-0.00031107759052869874,0.07030177882088416,-0.005000583748335872,1.0847746606003519,1.4099950047219292,0.0009329924231367483,0.0553887364917582,-1.0571680974071236e-8,4.657496477846499e-9,3.9670658315809547e-11,-3.3051588806790613e-13,1.4554671434700234e-13,0.5720799616231387,0.6117276517038556,0.9871383262901258
0.0403,0.9732788366105526,-0.13090898519568955,0.6610313446138613,-0.1095161320098812,0.651352052591565,-0.1814678070575503,0.5518790385928654,0.07199097080516759,0.000852562797960121,-0.0003110001839138663,0.07029941385519238,-0.00500528399943764,1.0848597105002165,1.4106494227247484,0.0009329663275491976,0.055388571260430744,-1.0449902422314125e-8,4.656408454331035e-9,3.8354632387003494e-11,-3.2666066706373005e-13,1.4551271325303728e-13,0.5719194397773565,0.612144749139005,0.9871391297273013
0.0404,0.9732799073414112,-0.1309070857860879,0.6610323470653573,-0.10951474014365639,0.651353274762829,-0.1814659005873704,0.5522772111953179,0.07206381280985229,0.000852602118429891,-0.0003109228892870827,0.07029705163459968,-0.005009978811043375,1.084949211114929,1.4112852572763412,0.0009329316692780645,0.05538837352622281,-1.0324912062578964e-8,4.655334136284564e-9,3.725507121726094e-11,-3.2270972251923075e-13,1.4547914027222934e-13,0.5717675153238103,0.6125395072464285,0.9871398901331718
0.0405,0.9732809766500997,-0.1309051961041707,0.6610333474279919,-0.10951335552017512,0.6513544939499104,-0.1814640037638836,0.5526738901735839,0.07213637848514141,0.0008526413921601024,-0.00031084570562437514,0.07029469215601045,-0.005014668190452925,1.085043044461383,1.4119023309548802,0.0009328878364075375,0.05538814364657968,-1.0196785794030803e-8,4.6542740599656896e-9,3.639860759679144e-11,-3.186659562275011e-13,1.4544601214221167e-13,0.5716248171097211,0.6129102920394834,0.9871406043602574
0.0406,0.9732820443650857,-0.13090331583220607,0.6610343455884331,-0.10951197789445503,0.6513557100520626,-0.18146211630750161,0.5530690814964053,0.07220866895001586,0.0008526806187177399,-0.00031076863190177093,0.07029233541632905,-0.005019352144966144,1.0851410925564722,1.4125004663385372,0.0009328342170218055,0.05538788197894661,-1.0065599515834729e-8,4.653228761633018e-9,3.5811874315804775e-11,-3.145322699816352e-13,1.4541334560061762e-13,0.5714919739823094,0.613255469531527,0.9871412692610786
0.0407,0.9732831103148369,-0.13090144465246223,0.6610353414333483,-0.10951060702151377,0.6513569229685384,-0.18146023793863608,0.5534627911325244,0.07228068532345652,0.0008527197976697884,-0.00031069166709529733,0.0702899814124599,-0.005024030681882881,1.0852432374170895,1.4130794860054854,0.0009327701992050565,0.05538758888076887,-9.931429127155791e-9,4.652198777545152e-9,3.552150416451052e-11,-3.103115655747258e-13,1.453811573850804e-13,0.571369614788796,0.6135734057359167,0.9871418816881558
0.0408,0.9732841743278209,-0.1308995822472072,0.6610363348494056,-0.10950924265636898,0.6513581325985909,-0.18145836837769871,0.5538550250506834,0.07235242872444426,0.0008527589285832329,-0.0003106148101809817,0.07028763014130737,-0.005028703808502991,1.0853493610601286,1.4136392125338972,0.0009326951710414795,0.055387264709491714,-9.794350527159065e-9,4.6511846439606955e-9,3.555412993311842e-11,-3.0600674479986675e-13,1.453494642332333e-13,0.5712583683764015,0.6138624666660094,0.9871424384940094
0.0409,0.9732852362325054,-0.1308977282987092,0.6610373257232731,-0.10950788455403833,0.6513593388414732,-0.1814565073451012,0.5542457892196242,0.07242390027196002,0.0008527980110250582,-0.0003105380601348512,0.07028528159977586,-0.005033371532126324,1.0854593455024828,1.4141794685019444,0.0009326085206152628,0.05538690982256043,-9.654439615009627e-9,4.650186897138253e-9,3.5936384411838086e-11,-3.0162070945015165e-13,1.4531828288270958e-13,0.5711588635923467,0.6141210183351627,0.9871429365311598
0.041,0.9732862958573579,-0.1308958824892362,0.6610383139416183,-0.10950653246953948,0.6513605415964384,-0.18145465456125517,0.5546350896080892,0.07249510108498468,0.0008528370445622494,-0.0003104614159329333,0.07028293578476973,-0.005038033860052731,1.085573072761045,1.4147000764878,0.0009325096360105952,0.05538652457742026,-9.511772289872528e-9,4.649206073336429e-9,3.669490039087926e-11,-2.9715636131867344e-13,1.452876300711425e-13,0.5710717292838522,0.6143474267567339,0.9871433726521274
0.0411,0.9732873530308461,-0.1308940445010565,0.6610392993911093,-0.10950518615789007,0.6513617407627396,-0.18145280974657232,0.5550229321848204,0.0725660322824991,0.0008528760287617909,-0.0003103848765512553,0.07028059269319338,-0.005042690799582065,1.0856904248527095,1.415200859069636,0.0009323979053116651,0.055386109331516484,-9.366424450912855e-9,4.648242708813827e-9,3.785631066045149e-11,-2.9261660219852614e-13,1.4525752253616534e-13,0.5709975942981388,0.6145400579440803,0.9871437437094325
0.0412,0.9732884075814378,-0.1308922140164381,0.6610402819584139,-0.10950384537410773,0.6513629362396296,-0.18145097262146437,0.5554093229185598,0.07263669498348421,0.0008529149631906681,-0.00031030844096584427,0.07027825232195122,-0.00504734235801418,1.085811283794369,1.4156816388256253,0.000932272716602661,0.05538566444229437,-9.218471997295654e-9,4.6472973398290516e-9,3.944724801076462e-11,-2.8800433388280246e-13,1.4522797701541137e-13,0.570937087482427,0.614697277910559,0.9871440465555956
0.0413,0.9732894593376001,-0.13089039071764919,0.6610412615302,-0.10950250987321015,0.6513641279263618,-0.1814491429063429,0.55579426777805,0.07270709030692091,0.0008529538474158658,-0.00031023210815272773,0.07027591466794761,-0.005051988542648923,1.0859355316029171,1.41614223833394,0.0009321334579677717,0.05538519026719917,-9.067990828186e-9,4.646370502640707e-9,4.1494345232028276e-11,-2.8332245816459627e-13,1.4519901024651385e-13,0.5708908376839377,0.6148174526695275,0.9871442780431372
0.0414,0.9732905081278013,-0.13088857428695785,0.6610422379931356,-0.10950117941021499,0.6513653157221889,-0.18144732032161967,0.5561777727320325,0.07277721937179006,0.0008529926810043687,-0.0003101558770879329,0.07027357972808693,-0.005056629360786148,1.0860630502952473,1.4165824801727525,0.0009319795174911856,0.05538468716367617,-8.91505684274898e-9,4.645462733507396e-9,4.40242351144519e-11,-2.7857387683700134e-13,1.4517063896710603e-13,0.5708594737498913,0.614898948234343,0.9871444350245776
0.0415,0.9732915537805084,-0.13088676440663227,0.6610432112338884,-0.10949985374013987,0.6513664995263643,-0.1814455045877063,0.5565598437492499,0.07284708329707258,0.0008530314635231618,-0.00031007974674748703,0.07027124749927359,-0.0050612648197257085,1.0861937218882527,1.4170021869202356,0.0009318102832570912,0.05538415548917062,-8.75974594014963e-9,4.644574568687724e-9,4.706355044824553e-11,-2.7376149169311033e-13,1.451428799148212e-13,0.5708436245275088,0.6149401306183627,0.9871445143524371
0.0416,0.9732925962931516,-0.13088496092819274,0.6610441812529003,-0.10949853274936276,0.6513676793560076,-0.1814436955800683,0.5569404869033289,0.07291668322048243,0.0008530701950190164,-0.0003100037166054143,0.07026891797807784,-0.005065894926426407,1.0863273277191527,1.417401411393015,0.0009316251247605994,0.055383596201766375,-8.60222143481292e-9,4.643706457067759e-9,5.052713457337684e-11,-2.6888857709200754e-13,1.4511574718178993e-13,0.570841169729197,0.6149438043167704,0.9871445328028737
0.0417,0.9732936365092285,-0.13088316458503185,0.6610451486218331,-0.1094972170095985,0.6513688558147543,-0.1814418939778974,0.5573197082980788,0.07298602027976304,0.0008531088779411445,-0.0003099277887312103,0.07026659115951757,-0.005070519685853592,1.0864631976812176,1.4177814323922666,0.0009314235779456534,0.055383013099449846,-8.443051871654102e-9,4.642858186570281e-9,5.380557180763959e-11,-2.6396004151400175e-13,1.450892346046608e-13,0.5708370822029603,0.6149340467613974,0.9871445997003829
0.0418,0.9732946745674821,-0.1308813754563728,0.6610461134400533,-0.10949590658619894,0.6513700290090338,-0.18144009985481166,0.5576975128533875,0.07305509539311777,0.0008531475127374229,-0.00030985196327065035,0.0702642670401864,-0.005075139103964342,1.086601161083877,1.4181426785667177,0.000931205647639473,0.05538240722192068,-8.28239217702383e-9,4.642029572619057e-9,5.680929175710858e-11,-2.589788903816766e-13,1.4506333648702293e-13,0.5708290973910617,0.6149149857690855,0.9871447303818749
0.0419,0.9732957104649257,-0.13087959348296124,0.6610470757116441,-0.10949460143713187,0.6513711989460294,-0.18143831315714434,0.5580739053507886,0.07312390945349344,0.0008531860994532656,-0.00030977623996213463,0.07026194561697048,-0.005079753186972753,1.0867411370525437,1.4184853928718326,0.0009309713806730143,0.05538177908797563,-8.120320644175982e-9,4.641220481189283e-9,5.954611053692175e-11,-2.539477930434601e-13,1.4503804863839976e-13,0.5708173442226275,0.6148869291140301,0.9871449227372625
0.042,0.9732967441985722,-0.13087781860554287,0.6610480354406881,-0.10949330152036504,0.651372365632924,-0.18143653383122882,0.5584488905718153,0.07319246335383676,0.0008532246381340857,-0.0003097006185440633,0.07025962688675597,-0.005084361941092912,1.08688304471263,1.4188098182630737,0.0009307208238772337,0.05538112921641144,-7.956915566364473e-9,4.640430778256151e-9,6.202384426221639e-11,-2.4886941884778083e-13,1.4501336686831474e-13,0.570801951626784,0.6148501845704262,0.9871451746564582
0.0421,0.9732977757654353,-0.13087605076486342,0.6610489926312689,-0.1094920067938663,0.6513735290769014,-0.18143476182339843,0.5588224732980014,0.07326075798709453,0.000853263128825297,-0.0003096250987548366,0.07025731084642901,-0.00508896537253891,1.0870268031895485,1.4191161976959048,0.0009304540240830874,0.05538045812602485,-7.792255236843218e-9,4.6396603297948585e-9,6.425030904812988e-11,-2.4374643714306784e-13,1.4498928698629134e-13,0.5707830485326574,0.6148050599124689,0.9871454840293751
0.0422,0.9732988051625275,-0.13087428990166855,0.661049947287469,-0.10949071721560333,0.6513746892851444,-0.18143299707998656,0.5591946583108797,0.07332879424621351,0.0008533015715723128,-0.0003095496803328547,0.07025499749287577,-0.005093563487524837,1.0871723316087116,1.419404774125789,0.0009301710281215316,0.05537976633561261,-7.626417948866099e-9,4.638909001780596e-9,6.623332100980001e-11,-2.385815172777489e-13,1.4496580480185304e-13,0.5707607638693738,0.6147518629143538,0.9871458487459254
0.0423,0.9732998323868627,-0.130872535956704,0.6610508994133719,-0.10948943274354399,0.651375846264837,-0.18143123954732654,0.5595654503919841,0.0733965730241405,0.0008533399664205468,-0.0003094743630165179,0.07025268682298241,-0.005098156292264785,1.0873195490955325,1.4196757905081894,0.0009298718828235227,0.055379054363971454,-7.459481995687038e-9,4.638176660188559e-9,6.798069626236404e-11,-2.333773286002533e-13,1.4494291612452331e-13,0.5707352265660596,0.6146909013502762,0.9871462666960219
0.0424,0.9733008574354536,-0.13087078887071543,0.6610518490130601,-0.10948815333565601,0.6513770000231618,-0.18142948917175172,0.5599348543228478,0.07346409521382223,0.0008533783134154121,-0.00030939914654422627,0.07025037883363508,-0.005102743792972841,1.0874683747754228,1.4199294897985693,0.0009295566350200167,0.05537832272989813,-7.291525670559917e-9,4.637463170993941e-9,6.950025092095971e-11,-2.281365404590087e-13,1.4492061676382558e-13,0.5707065655518406,0.6146224829944309,0.9871467357695771
0.0425,0.9733018803053135,-0.13086904858444853,0.661052796090617,-0.10948687894990719,0.6513781505673026,-0.18142774589959537,0.5603028748850043,0.07353136170820548,0.0008534166126023226,-0.00030932403065438,0.07024807352171994,-0.005107325995863098,1.0876187277737956,1.420166114952392,0.00092922533154197,0.055377571952189376,-7.1226272667386505e-9,4.636768400171936e-9,7.079980110072441e-11,-2.2286182220244413e-13,1.4489890252928334e-13,0.5706749097558436,0.6145469156210133,0.9871472538565037
0.0426,0.9733029009934557,-0.130867315038649,0.6610537406501255,-0.10948560954426532,0.6513792979044426,-0.18142600967719097,0.5606695168599869,0.07359837340023707,0.0008534548640266916,-0.00030924901508537944,0.07024577088412316,-0.005111902907149643,1.0877705272160634,1.420385908925121,0.000928878019220339,0.05537680254964195,-6.952865077477151e-9,4.6360922136977384e-9,7.188716291679559e-11,-2.175558431789884e-13,1.4487776923042e-13,0.5706403881071944,0.6144645070042186,0.9871478188467147
0.0427,0.9733039194968935,-0.1308655881740626,0.6610546826956687,-0.10948434507669817,0.651380442041765,-0.1814242804508718,0.5610347850293292,0.07366513118286373,0.0008534930677339328,-0.00030917409957562455,0.07024347091773088,-0.00511647453304657,1.0879236922276383,1.4205891146722194,0.00092851474488608,0.055376015041052586,-6.7823173960293e-9,4.635434477546543e-9,7.27701524843109e-11,-2.1222127273706927e-13,1.4485721267675915e-13,0.5706031295350197,0.6143755649182424,0.9871484286301223
0.0428,0.9733049358126399,-0.13086386793143495,0.6610556222313294,-0.1094830855051735,0.6513815829864533,-0.1814225581669712,0.5613986841745644,0.07373163594903222,0.0008535312237694593,-0.00030909928386351577,0.07024117361942928,-0.005121040879767966,1.0880781419339332,1.42077597514915,0.0009281355553701487,0.055375209945218024,-6.611062515649024e-9,4.634795057693541e-9,7.345658591840771e-11,-2.0686078022511606e-13,1.4483722867782409e-13,0.5705632629684452,0.6142803971372793,0.9871490810966393
0.0429,0.973305949937708,-0.1308621542515118,0.6610565592611908,-0.1094818307876591,0.6513827207456906,-0.18142084277182252,0.561761219077226,0.07379788859168934,0.0008535693321786848,-0.0003090245676874531,0.07023887898610447,-0.005125601953527923,1.0882337954603607,1.4209467333113766,0.000927740497503502,0.05537438778093501,-6.439178729590201e-9,4.63417382011393e-9,7.395427933422365e-11,-2.0147703499155644e-13,1.4481781304313844e-13,0.5705209173365974,0.6141793114355251,0.9871497741361783
0.043,0.9733069618691115,-0.1308604470750388,0.6610574937893359,-0.10948058088212277,0.6513838553266604,-0.18141913421175915,0.5621223945188475,0.07386389000378187,0.0008536073930070229,-0.00030894995078583693,0.07023658701464265,-0.0051301577605405305,1.0883905719323332,1.4211016321143626,0.000927329618117096,0.0553735490670003,-6.2667443311067584e-9,4.633570630782901e-9,7.427104884689617e-11,-1.9607270638481983e-13,1.447989615822256e-13,0.5704762215686023,0.6140726155871747,0.9871505056386521
0.0431,0.973307971603863,-0.13085874634276165,0.6610584258198476,-0.10947933574653226,0.6513849867365459,-0.18141743243311434,0.5624822152809621,0.07392964107825653,0.0008536454062998871,-0.0003088754328970673,0.07023429770192999,-0.005134708307019879,1.0885483904752635,1.4212409145135705,0.0009269029640418867,0.05537269432221061,-6.093837613452575e-9,4.632985355675651e-9,7.441471057156279e-11,-1.9065046375333384e-13,1.44780670104609e-13,0.5704293045935864,0.6139606173664235,0.9871512734939732
0.0432,0.9733089791389761,-0.13085705199542608,0.661059355356809,-0.10947809533885539,0.6513861149825305,-0.18141573738222153,0.5628406861451034,0.07399514270806014,0.0008536833721026906,-0.0003088010137595443,0.0702320110448526,-0.00513925359918006,1.0887071702145636,1.4213648234644645,0.0009264605821088307,0.05537182406536271,-5.9205368698815666e-9,4.632417860767371e-9,7.439308062336103e-11,-1.8521297644552748e-13,1.4476293441981215e-13,0.5703802953406759,0.6138436245474667,0.9871520755920545
0.0433,0.9733099844714637,-0.1308553639737778,0.6610602824043033,-0.10947685961705989,0.6513872400717975,-0.18141404900541405,0.5631978118928047,0.07406039578613945,0.0008537212904608473,-0.0003087266931116685,0.07022972704029669,-0.005143793643235159,1.0888668302756466,1.421473601922507,0.000926002519148884,0.05537093881525333,-5.746920393647645e-9,4.631868012033256e-9,7.421397511742839e-11,-1.7976291380982954e-13,1.4474575033735848e-13,0.570329322738997,0.6137219449044994,0.9871529098228083
0.0434,0.9733109875983391,-0.13085368221856247,0.6610612069664132,-0.10947562853911355,0.6513883620115303,-0.18141236724902524,0.5635535973055994,0.07412540120544124,0.0008537591614197703,-0.0003086524706918397,0.07022744568514837,-0.005148328445399271,1.0890272897839246,1.4215674928431614,0.000925528821993003,0.05537003909067922,-5.573066478004692e-9,4.631335675448501e-9,7.388521016890235e-11,-1.7430294519466784e-13,1.4472911366677147e-13,0.5702765157176757,0.6135958862117169,0.9871537740761475
0.0435,0.9733119885166158,-0.1308520066705258,0.661062129047222,-0.10947440206298417,0.6513894808089119,-0.18141069205938845,0.563908047165021,0.07419015985891228,0.0008537969850248735,-0.00030857834623845837,0.07022516697629382,-0.005152858011886485,1.0891884678648105,1.4216467391818919,0.0009250395374721439,0.05536912541043712,-5.399053416206634e-9,4.630820716988299e-9,7.34146018929205e-11,-1.6883573994847168e-13,1.4471302021757459e-13,0.5702220032058385,0.6134657562433145,0.9871546662419846
0.0436,0.9733129872233065,-0.13085033727041348,0.6610630486508126,-0.10947318014663954,0.651390596471126,-0.181409023382837,0.5642611662526029,0.07425467263949934,0.00085383476132157,-0.0003085043194899246,0.0702228909106192,-0.005157382348910889,1.0893502836437163,1.4217115838941605,0.0009245347124172631,0.05536819829332378,-5.22495950150735e-9,4.630323002627844e-9,7.280996640462028e-11,-1.6336396741966877e-13,1.4469746579929134e-13,0.5701659141326114,0.6133318627734874,0.9871555842102321
0.0437,0.9733139837154249,-0.13084867395897118,0.6610639657812677,-0.10947196274804738,0.6513917090053557,-0.18140736116570425,0.5646129593498783,0.0743189404401492,0.0008538724903552735,-0.0003084303901846386,0.07022061748501066,-0.0051619014626865765,1.089512656246055,1.421762269935431,0.0009240143936593164,0.055367258258135925,-5.0508630271607535e-9,4.62984239834233e-9,7.20791198191392e-11,-1.5789029695668804e-13,1.4468244622144512e-13,0.570108377427121,0.6131945135764307,0.9871565258708029
0.0438,0.9733149779899836,-0.13084701667694465,0.6610648804426709,-0.10947074982517552,0.6513928184187844,-0.18140570535432354,0.564963431238381,0.0743829641538086,0.0008539101721713974,-0.00030835655806100054,0.07021834669635435,-0.005166415359427634,1.0896755047972393,1.4217990402611669,0.0009234786280292606,0.05536630582367031,-4.876842286420761e-9,4.629378770106951e-9,7.122987825161485e-11,-1.5241739790795833e-13,1.4466795729355944e-13,0.570049522018493,0.6130540164263398,0.9871574891136097
0.0439,0.9733159700439964,-0.1308453653650796,0.6610657926391048,-0.10946954133599174,0.6513939247185954,-0.18140405589502828,0.565312586699644,0.07444674467342435,0.0008539478068153555,-0.00030828282285741063,0.07021607854153646,-0.005170924045348157,1.0898387484226812,1.421822137826831,0.0009229274623580518,0.055365341508723694,-4.70297557254125e-9,4.628931983896903e-9,7.027005781718463e-11,-1.469479396219075e-13,1.4465399482515772e-13,0.5699894768358541,0.6129106790974099,0.987158471828565
0.044,0.9733169598744762,-0.1308437199641217,0.6610667023746528,-0.10946833723846382,0.6513950279119719,-0.18140241273415178,0.565660430515201,0.07451028289194322,0.0008539853943325609,-0.0003082091843122691,0.07021381301744312,-0.005175427526662229,1.0900023062477935,1.4218318055878871,0.0009223609434766463,0.0553643658320928,-4.529341178776149e-9,4.628501905687377e-9,6.920747463098618e-11,-1.4148459144696473e-13,1.4464055462576346e-13,0.5699283708083303,0.6127648093638363,0.9871594719055813
0.0441,0.973317947478436,-0.1308420804148166,0.6610676096533975,-0.10946713749055947,0.6513961280060973,-0.18140077581802733,0.5660069674665854,0.07457357970231195,0.0008540229347684271,-0.0003081356421639761,0.07021155012096048,-0.005179925809583945,1.0901660973979885,1.4218282864997978,0.000921779118216,0.05536337931257437,-4.356017398379335e-9,4.6280884014535675e-9,6.804994480815685e-11,-1.360300227315578e-13,1.4462763250490012e-13,0.5698663328650477,0.612616714999814,0.9871604872345715
0.0442,0.9733189328528894,-0.13084044665791,0.6610685144794219,-0.10946594205024655,0.651397225008155,-0.18139914509298832,0.5663522023353303,0.07463663599747734,0.0008540604281683679,-0.0003080621961509318,0.07020928984897472,-0.005184418900327393,1.0903300409986794,1.4218118235180264,0.0009211820334070695,0.05536238246896516,-4.183082524604725e-9,4.6276913371706704e-9,6.680528446383422e-11,-1.3058690282411563e-13,1.4461522427209112e-13,0.5698034919351329,0.6124667037795383,0.9871615157054482
0.0443,0.9733199159948496,-0.1308388186341477,0.6610694168568096,-0.10946475087549283,0.6513983189253282,-0.18139752050536817,0.5666961399029694,0.07469945267038615,0.0008540978745777965,-0.00030798884601153647,0.07020703219837197,-0.0051889068051066654,1.090494056175278,1.421782659598037,0.0009205697358808111,0.05536137582006191,-4.010614850706232e-9,4.627310578813878e-9,6.548130971315593e-11,-1.251579010730671e-13,1.4460332573686004e-13,0.5697399769477118,0.6123150834772046,0.987162555208124
0.0444,0.9733208969013295,-0.13083719628427534,0.6610703167896431,-0.10946356392426605,0.6513994097648004,-0.1813959020015001,0.5670387849510362,0.07476203061398515,0.0008541352740421267,-0.0003079155914841903,0.07020477716603843,-0.00519338953013585,1.0906580620531974,1.421741037695292,0.000919942272468181,0.05536035988466137,-3.838692669937735e-9,4.6269459923583856e-9,6.408583667125929e-11,-1.1974568682684e-13,1.445919327087302e-13,0.5696759168319108,0.6121621618670081,0.9871636036325115
0.0445,0.9733218755693424,-0.13083557954903857,0.6610712142820055,-0.10946238115453404,0.6514004975337546,-0.18139428952771755,0.5673801422610638,0.07482437072122111,0.0008541726266067717,-0.0003078424323072935,0.07020252474886023,-0.005197867081629038,1.0908219777578496,1.4216872007652548,0.0009192996900001354,0.05535933518156026,-3.667394275553161e-9,4.626597443779385e-9,6.262668145328197e-11,-1.1435292943386354e-13,1.4458104099722516e-13,0.5696114405168561,0.6120082467231439,0.9871646588685236
0.0446,0.9733228519959014,-0.13083396836918312,0.6610721093379799,-0.10946120252426451,0.6514015822393744,-0.18139268303035377,0.5677202166145857,0.07488647388504081,0.0008542099323171452,-0.0003077693682192461,0.07020027494372352,-0.005202339465800318,1.0909857224146473,1.4216213917633889,0.0009186420353076304,0.055358302229555345,-3.496797960806389e-9,4.626264799052072e-9,6.111166017436131e-11,-1.0898229824256552e-13,1.4457064641186837e-13,0.5695466769316737,0.6118536458198072,0.9871657188060724
0.0447,0.9733238261780199,-0.1308323626854547,0.6610730019616493,-0.1094600279914253,0.6514026638888429,-0.18139108245574223,0.5680590127931353,0.07494834099839102,0.0008542471912186605,-0.00030769639895844857,0.07019802774751448,-0.0052068066888637824,1.0911492151490034,1.4215438536451572,0.0009179693552216225,0.055357261547443366,-3.3269820189513475e-9,4.62594792415164e-9,5.954858894963501e-11,-1.036364626013752e-13,1.4456074476218325e-13,0.56948175500549,0.6116986669311933,0.9871667813350711
0.0448,0.973324798112711,-0.130830762438599,0.6610738921570967,-0.10945885751398418,0.6514037424893437,-0.18138948775021624,0.5683965355782463,0.07500997295421852,0.0008542844033567314,-0.0003076235242633009,0.07019578315711926,-0.005211268757033521,1.0913123750863303,1.4214548293660236,0.000917281696573068,0.05535621365402106,-3.1580247432419134e-9,4.625646685053285e-9,5.794528389424041e-11,-9.831809185872038e-14,1.4455133185769334e-13,0.5694168036674315,0.6115436178314976,0.9871678443454321
0.0449,0.973325767796988,-0.13082916756936172,0.6610747799284051,-0.10945769104990889,0.6514048180480599,-0.18138789886010911,0.5687327897514517,0.07507137064547006,0.000854321568776771,-0.00030755074387220333,0.07019354116942399,-0.005215725676523623,1.09147512135204,1.4213545618814507,0.000916579106192923,0.05535515906808517,-2.9900044269320035e-9,4.625360947732197e-9,5.630956112331509e-11,-9.302985536302995e-14,1.4454240350792203e-13,0.569351951846624,0.6113888062949151,0.9871689057270683
0.045,0.973326735227864,-0.13082757801848857,0.6610756652796577,-0.10945652855716725,0.6514058905721749,-0.18138631573175418,0.5690677800942852,0.07513253496509242,0.0008543586875241931,-0.0003074780575235561,0.07019130178131487,-0.005220177453548179,1.0916373730715454,1.421243294146902,0.0009158616309121437,0.05535409830843246,-2.8229993632755297e-9,4.625090578163574e-9,5.464923675199668e-11,-8.777442246273273e-14,1.4453395552239282e-13,0.5692873284721939,0.6112345400956412,0.9871699633698918
0.0451,0.9733277004023521,-0.1308259937267252,0.6610765482149372,-0.10945536999372704,0.651406960068872,-0.18138473831148483,0.56940151138828,0.07519346680603238,0.000854395759644411,-0.00030740546495575935,0.07018906498967803,-0.00522462409432128,1.0917990493702594,1.421121269117841,0.0009151293175616865,0.055353031893859636,-2.6570878455263737e-9,4.624835442322606e-9,5.297212689542246e-11,-8.255446250625658e-14,1.445259837106292e-13,0.5692230624732674,0.611081127007871,0.9871710151638158
0.0452,0.9733286633174656,-0.13082441463481737,0.6610774287383268,-0.10945421531755602,0.6514080265453344,-0.18138316654563444,0.5697339884149697,0.07525416706123671,0.0008544327851828384,-0.0003073329659072133,0.07018683079139965,-0.0052290656050570155,1.091960069373594,1.4209887297497303,0.0009143822129725077,0.05535196034316347,-2.49234816693846e-9,4.624595406184492e-9,5.1286047668730163e-11,-7.737264484203065e-14,1.4451848388215455e-13,0.5691592827789708,0.6109288748057997,0.9871720589987527
0.0453,0.9733296239702178,-0.13082284068351072,0.6610783068539096,-0.10945306448662197,0.6514090900087455,-0.18138160038053627,0.5700652159558875,0.07531463662365216,0.0008544697641848885,-0.0003072605601163182,0.07018459918336586,-0.005233501991969474,1.0921203522069622,1.420845918998034,0.0009136203639755635,0.0553508841751407,-2.3288586207656684e-9,4.624370335724421e-9,4.9598815187057095e-11,-7.22316388184828e-14,1.445114518464924e-13,0.5690961183184302,0.6107780912636226,0.9871730927646151
0.0454,0.9733305823576218,-0.13082127181355097,0.6610791825657685,-0.10945191745889266,0.6514101504662887,-0.18138003976252376,0.570395198792567,0.07537487638622554,0.000854506696695975,-0.0003071882473214742,0.07018237016246284,-0.005237933261272748,1.092279816995776,1.4206930798182147,0.0009128438174018101,0.05534980390858806,-2.166697500261916e-9,4.6241600969175895e-9,4.791824556554087e-11,-6.713411378404194e-14,1.4450488341316624e-13,0.5690336980207719,0.610629084155535,0.9871741143513157
0.0455,0.9733315384766907,-0.13081970796568385,0.6610800558779866,-0.10945077419233588,0.6514112079251472,-0.1813784846379302,0.5707239417065415,0.07543488724190359,0.0008545435827615114,-0.00030711602726108143,0.07018014372557674,-0.005242359419180928,1.0924383828654485,1.4205304551657358,0.0009120526200822037,0.0553487200623023,-2.005943098681114e-9,4.623964555739192e-9,4.62521549193191e-11,-6.208273908713687e-14,1.4449877439169948e-13,0.5689721508151221,0.6104821612557321,0.9871751216487672
0.0456,0.973332492324438,-0.130818149080655,0.6610809267946467,-0.10944963464491944,0.6514122623925044,-0.18137693495308893,0.5710514494793444,0.0754946700836331,0.0008545804224269111,-0.0003070438996735402,0.07017791986959372,-0.005246780471908102,1.0925959689413915,1.420358287996061,0.0009112468188477008,0.05534763315508018,-1.8466737092771448e-9,4.6237835781644214e-9,4.460835936352909e-11,-5.708018407619548e-14,1.4449312059161563e-13,0.568911605630607,0.610337630338409,0.9871761125468823
0.0457,0.9733334438978766,-0.13081659509921012,0.661081795319832,-0.10944849877461106,0.6514133138755436,-0.1813753906543333,0.5713777268925092,0.07555422580436082,0.0008546172157375877,-0.00030697186429725064,0.07017569859139992,-0.005251196425668362,1.0927524943490183,1.420176821264653,0.0009104264605292575,0.05534654370571841,-1.688967625303931e-9,4.6236170301684715e-9,4.299467501330855e-11,-5.2129118099646886e-14,1.4448791782243807e-13,0.568852191396353,0.6101957991777611,0.9871770849355734
0.0458,0.9733343931940196,-0.13081504596209498,0.6610826614576256,-0.10944736653937856,0.6514143623814481,-0.18137385168799672,0.5717027787275692,0.07561355529703355,0.0008546539627389547,-0.000306899920870613,0.07017347988788153,-0.005255607286675797,1.0929078782137411,1.419986297926975,0.00090959159195783,0.05534545223301376,-1.5329031400153563e-9,4.623464777726537e-9,4.141891798379479e-11,-4.7232210505919e-14,1.4448316189369036e-13,0.5687940370414862,0.6100569755479835,0.9871780367047535
0.0459,0.9733353402098806,-0.1308135016100552,0.6610835252121104,-0.10944623789718973,0.6514154079174012,-0.18137231800041248,0.572026609766058,0.07567265945459803,0.0008546906634764255,-0.0003068280691320274,0.07017126375592467,-0.005260013061144498,1.0930620396609725,1.4197869609384908,0.0009087422599643747,0.05534435925576296,-1.3785585466653324e-9,4.6233266868138115e-9,3.9888904390125413e-11,-4.239213064344061e-14,1.4447884861489593e-13,0.5687372714951328,0.6099214672232716,0.9871789657443348
0.046,0.9733362849424725,-0.13081196198383652,0.6610843865873695,-0.1094451128060123,0.6514164504905863,-0.1813707895379139,0.5723492247895088,0.07573153917000107,0.0008547273179954135,-0.000306756308819894,0.07016905019241551,-0.005264413755288554,1.093214897816125,1.4195790532546633,0.0009078785113798478,0.05534326529276277,-1.2260121385077747e-9,4.623202623405489e-9,3.8412450347438054e-11,-3.761154786064065e-14,1.444749737955782e-13,0.568682023686419,0.6097895819778204,0.9871798699442303
0.0461,0.9733372273888087,-0.13081042702418458,0.6610852455874857,-0.10944399122381408,0.6514174901081865,-0.18136926624683442,0.572670628579455,0.07579019533618941,0.0008547639263413324,-0.00030668463967261316,0.07016683919424024,-0.005268809375322057,1.093366371804611,1.4193628178309556,0.0009070003930352057,0.0553421708628099,-1.075342208796562e-9,4.623092453476765e-9,3.699737197087e-11,-3.289313150594689e-14,1.444715332452607e-13,0.5686284225444711,0.6096616275858253,0.9871807471943526
0.0462,0.9733381675459021,-0.13080889667184514,0.6610861022165422,-0.10944287310856286,0.6514185267773853,-0.18136774807350733,0.5729908259174302,0.07584862884610984,0.0008548004885595956,-0.000306613061428585,0.07016463075828498,-0.005273199927459095,1.093516380751843,1.4191384976228314,0.0009061079517614044,0.05534107648470113,-9.266270507856209e-10,4.62299604300283e-9,3.5651485375558964e-11,-2.823955092778854e-14,1.444685227734669e-13,0.5685765969984152,0.6095379118214814,0.9871815953846144
0.0463,0.9733391054107661,-0.13080737086756392,0.661086956478622,-0.10944175841822641,0.651419560505366,-0.18136623496426596,0.5733098215849677,0.07590684059270911,0.0008548370046956167,-0.00030654157382620966,0.0701624248814359,-0.00527758541791376,1.093664843783234,1.4189063355857536,0.0009052012343894002,0.05533998267723319,-7.799449577288334e-10,4.622913257958882e-9,3.438260667664228e-11,-2.3653475474593502e-14,1.444659381897202e-13,0.5685266759773777,0.6094187424589841,0.987182412404928
0.0464,0.973340040980414,-0.13080584955208652,0.6610878083778082,-0.10944064711077249,0.6514205912993118,-0.18136472686544367,0.5736276203636008,0.075964831468934,0.0008548734747948091,-0.0003064701766038874,0.07016022156057916,-0.005281965852900141,1.0938116800241962,1.4186665746751856,0.0009042802877501495,0.05533888995920282,-6.353742228801209e-10,4.622843964320113e-9,3.319855198925761e-11,-1.913757449479085e-14,1.444637753035441e-13,0.5684787884104848,0.6093044272725285,0.9871831961452063
0.0465,0.9733409742518588,-0.13080433266615868,0.6610886579181838,-0.10943953914416889,0.6514216191664063,-0.18136322372337385,0.5739442270348631,0.07602260236773131,0.0008549098989025861,-0.0003063988695000184,0.07015802079260092,-0.005286341238632329,1.0939568086001419,1.4184194578465907,0.0009033451586746085,0.05533779884940676,-4.929931394933684e-10,4.622788028061716e-9,3.210713742854233e-11,-1.469451733680858e-14,1.4446202992446209e-13,0.5684330632268627,0.60919527403631,0.9871839444953622
0.0466,0.9733419052221137,-0.13080282015052613,0.6610895051038316,-0.1094384344763834,0.6514226441138325,-0.1813617254843898,0.574259646380288,0.07608015418204778,0.0008549462770643615,-0.0003063276522530029,0.07015582257438732,-0.005290711581324415,1.0941001486364843,1.4181652280554322,0.0009023958939937334,0.055336709866641756,-3.528800008224863e-10,4.622745315158886e-9,3.111617910963401e-11,-1.0326973349075402e-14,1.4446069786199757e-13,0.5683896293556376,0.6090915905245236,0.9871846553453077
0.0467,0.9733428338881921,-0.13080131194593456,0.6610903499388349,-0.10943733306538381,0.651423666148774,-0.18136023209482488,0.5745738831814088,0.07613748780483018,0.0008549826093255487,-0.00030625652460124095,0.07015362690282455,-0.005295076887190486,1.0942416192586353,1.417904128257173,0.0009014325405384806,0.055335623529704565,-2.1511310012138984e-10,4.622715691586819e-9,3.023349314767023e-11,-6.037611880020253e-15,1.4445977492567407e-13,0.5683486157259356,0.6089936845113646,0.9871853265849561
0.0468,0.9733437602471071,-0.13079980799312962,0.6610911924272764,-0.10943623486913785,0.6514246852784139,-0.18135874350101247,0.5748869422197589,0.0761946041290253,0.0008550188957315611,-0.0003061854862831329,0.07015143377479872,-0.005299437162444635,1.0943811395920078,1.4176364014072766,0.0009004551451398063,0.055334540357391916,-7.977073064396008e-11,4.622699023320706e-9,2.9466895657788376e-11,-1.829102278070945e-15,1.44459256925015e-13,0.5683101512668832,0.6089018637710283,0.9871859561042198
0.0469,0.9733446842958717,-0.13079830823285704,0.6610920325732395,-0.10943513984561334,0.6514257015099355,-0.18135725964928584,0.5751988282768719,0.0762515040475799,0.0008550551363278124,-0.0003061145370370789,0.07014924318719604,-0.005303792413300951,1.094518628762014,1.4173622904612064,0.0008994637546286666,0.05533346086850056,5.3068814355878766e-11,4.6226951763357415e-9,2.8824202755126066e-11,2.2958861083433375e-15,1.4445913966954385e-13,0.5682743649076064,0.60881643607771,0.9871865417930111
0.047,0.9733456060314993,-0.1307968126058625,0.6610928703808069,-0.10943404795277806,0.6514267148505223,-0.18135578048597845,0.5755095461342808,0.07630818845344076,0.0008550913311597158,-0.0003060436766014791,0.07014705513690263,-0.005308142645973526,1.0946540058940668,1.4170820383744254,0.000898458415836018,0.05533238558182723,1.8332724162424468e-10,4.622704016607122e-9,2.8313230554820724e-11,6.33468393079472e-15,1.4445941896878414e-13,0.5682413855772316,0.6087377092056047,0.9871870815412432
0.0471,0.9733465254510033,-0.13079532105289174,0.6610937058540617,-0.10943295914859978,0.6514277253073575,-0.18135430595742352,0.5758191005735196,0.07636465823955464,0.0008551274802726851,-0.0003059729047147338,0.07014486962080464,-0.005312487866676446,1.0947871901135784,1.416795888102397,0.0008974391755928166,0.055331315016168676,3.1092625790722325e-10,4.622725410110038e-9,2.79417951720099e-11,1.0284621840854336e-14,1.444600906322592e-13,0.5682113422048848,0.6086659909289077,0.9871875732388286
0.0472,0.9733474425513964,-0.13079383351469046,0.661094538997087,-0.10943187339104626,0.6514287328876244,-0.1813528360099545,0.5761274963761212,0.07642091429886831,0.0008551635837121336,-0.000305902221115243,0.07014268663578828,-0.005316828081623807,1.0949181005459618,1.4165040826005844,0.0008964060807300188,0.05533024969032165,4.357875699509051e-10,4.622759222819685e-9,2.7717712721831125e-11,1.4143030490093441e-14,1.4446115046949263e-13,0.5681843637196924,0.6086015890218144,0.9871880147756796
0.0473,0.973348357329692,-0.13079234993200428,0.6610953698139659,-0.1094307906380853,0.6514297375985063,-0.18135137058990466,0.5764347383236192,0.07647695752432856,0.0008551996415234748,-0.00030583162554140715,0.07014050617873967,-0.005321163297029694,1.095046656316629,1.416206864824451,0.0008953591780785807,0.055329190123082884,5.578328845014029e-10,4.622805320711259e-9,2.764879931942188e-11,1.7907240530084032e-14,1.4446259429000783e-13,0.5681605790507807,0.6085448112585199,0.9871884040417092
0.0474,0.9733492697829035,-0.13079087024557892,0.6610961983087812,-0.1094297108476847,0.6514307394471867,-0.1813499096436074,0.5767408311975469,0.07653278880888215,0.0008552356537521223,-0.0003057611177316263,0.07013832824654496,-0.005325493519108199,1.0951727765509927,1.4159044777294598,0.0008942985144694588,0.05532813683324913,6.769839083047983e-10,4.62286356975995e-9,2.774287107991967e-11,2.15745826123971e-14,1.4446441790332826e-13,0.5681401171272756,0.6084959654132195,0.98718873892683
0.0475,0.9733501799080441,-0.13078939439616014,0.661097024485616,-0.10942863397781218,0.6514317384408486,-0.18134845311739606,0.577045779779438,0.07658840904547586,0.0008552716204434896,-0.0003056906974243006,0.07013615283609033,-0.005329818754073414,1.0952963803744658,1.415597164271074,0.0008932241367336089,0.05532709033961712,7.931623481072046e-10,4.622933835940955e-9,2.800774411846204e-11,2.514238738860462e-14,1.4446661711897743e-13,0.5681231068783037,0.6084553592601083,0.9871890173209545
0.0476,0.9733510877021265,-0.1307879223244936,0.6610978483485533,-0.10942755998643558,0.6514327345866755,-0.18134700095760398,0.5773495888508257,0.07664381912705644,0.0008553075416429899,-0.0003056203643578304,0.07013397994426193,-0.0053341390081394265,1.0954173869124604,1.4152851674047573,0.0008921360917019877,0.05532605116098361,9.062899106547092e-10,4.623015985229467e-9,2.8451234550186484e-11,2.860798551027779e-14,1.4446918774647874e-13,0.568109677232991,0.6084233005733816,0.9871892371139954
0.0477,0.9733519931621645,-0.13078645397132496,0.6610986699016763,-0.10942648883152264,0.6514337278918508,-0.1813455531105645,0.5776522631932434,0.07669901994657068,0.0008553434173960372,-0.00030555011827061577,0.07013180956794592,-0.005338454287520328,1.0955357152903893,1.4149687300859726,0.0008910344262055513,0.05532501981614533,1.0162883026934036e-9,4.62310988360068e-9,2.9081158490230465e-11,3.196870762898791e-14,1.4447212559535568e-13,0.5680999571204638,0.6084000971272346,0.9871893961958657
0.0478,0.9733528962851709,-0.13078498927739998,0.6610994891490678,-0.10942542047104117,0.6514347183635577,-0.18134410952261099,0.5779538075882245,0.07675401239696535,0.0008553792477480445,-0.0003054799589010569,0.07012964170402844,-0.005342764598430208,1.0956512846336648,1.4146480952701832,0.0008899191870752559,0.05532399682389903,1.1230792309693987e-9,4.623215397029789e-9,2.990533205373158e-11,3.5221884396306883e-14,1.4447542647513177e-13,0.5680940754698482,0.6083860566958628,0.9871894924564774
0.0479,0.9733537970682106,-0.1307835281836298,0.6611003060948495,-0.10942435486308322,0.6514357060089987,-0.18134267014020813,0.5782542268152844,0.07680879737080512,0.0008554150327445566,-0.00030540988598802576,0.07012747634939608,-0.005347069947081926,1.0957640142766911,1.4143235060734727,0.0008887904220129066,0.055322982702283446,1.226584343291545e-9,4.623332390814391e-9,3.0931339615864265e-11,3.836485448904528e-14,1.444790861739912e-13,0.5680921622239734,0.608381462330562,0.9871895238804425
0.048,0.9733546955821515,-0.13078207086875698,0.661101120797104,-0.10942329214370664,0.6514366908626583,-0.18134123509908942,0.5785535227107041,0.07686337520344075,0.0008554507726181568,-0.00030533989994913205,0.0701253135015311,-0.005351370337898312,1.0958741284667923,1.4139954241919548,0.0008876494297377572,0.05532197685196159,1.3266683211861353e-9,4.6234597643932185e-9,3.184722934312018e-11,4.1406757022996154e-14,1.4448307007207058e-13,0.5680956267401753,0.6083529503847569,0.987189617992116
0.0481,0.9733555918976774,-0.1307806175135262,0.6611019333093607,-0.10942223244773207,0.6514376729587127,-0.1813398045382939,0.5788516969261367,0.07691774619541081,0.0008554864675970417,-0.00030527000121060693,0.07012315315796416,-0.005355665775208417,1.0959818710143978,1.4136642666625343,0.0008864975165236701,0.05532097855926641,1.4233002531239997e-9,4.6235964398863465e-9,3.238967930250437e-11,4.435783015518053e-14,1.4448734429913158e-13,0.5681052174353765,0.6082740217982797,0.9871898785180666
0.0482,0.973356486022552,-0.13077916809711526,0.6611027436371042,-0.109421175757889,0.6514386523079673,-0.18133837843724154,0.5791487535339377,0.07697191110560746,0.0008555221177481395,-0.0003052001896247798,0.070120995315741,-0.0053599562648220704,1.0960872351513666,1.4133302438196866,0.0008853349270100426,0.0553199880091232,1.5165458952556099e-9,4.623742172212386e-9,3.2589856165600164e-11,4.721877214141044e-14,1.4449190122025754e-13,0.5681202885154869,0.6081499912654406,0.9871902879156537
0.0483,0.9733573779645377,-0.13077772259870182,0.6611035517858194,-0.1094201220569069,0.651439628921227,-0.18133695677535228,0.5794446966064623,0.07702587069292278,0.0008555577231383786,-0.00030513046504397954,0.07011883997190732,-0.0053642418125490945,1.0961902141095567,1.412993565997889,0.0008841619058362717,0.05531900538645727,1.6064710037314157e-9,4.623896716289945e-9,3.247892660399075e-11,4.999028123749723e-14,1.444967332005318e-13,0.5681401941864163,0.6079861734805491,0.9871908286422364
0.0484,0.9733582677313981,-0.13077628099746372,0.6611043577609911,-0.10941907132751523,0.6514406028092974,-0.18133553953204606,0.5797395302160657,0.07707962571624885,0.0008555932838346872,-0.0003050608273205356,0.07011668712350887,-0.005368522424199317,1.096290801120826,1.412654443531617,0.0008829786976417549,0.05531803087619394,1.69314133470187e-9,4.624059827037634e-9,3.208805728925942e-11,5.2673055699252305e-14,1.4450183260503767e-13,0.5681642886540745,0.6077878831379154,0.9871914831551744
0.0485,0.973359155330896,-0.13077484327257866,0.6611051615681041,-0.10941802355244343,0.651441573982984,-0.1813341266867429,0.5800332584351038,0.07713317693447774,0.0008556287999039934,-0.00030499127630677695,0.07011453676759136,-0.005372798105582565,1.0963889894170338,1.4123130867553473,0.0008817855470658888,0.05531706466325852,1.7766226443174417e-9,4.624231259374064e-9,3.144841489298934e-11,5.526779378248762e-14,1.4450719179885855e-13,0.5681919261243713,0.6075604349318496,0.987192233911827
0.0486,0.9733600407707947,-0.1307734094032244,0.6611059632126431,-0.109416978714421,0.6514425424530919,-0.1813327182188627,0.5803258853359313,0.07718652510650156,0.0008556642714132256,-0.00030492181185503295,0.07011238890120054,-0.005377068862508664,1.0964847722300373,1.4119697060035556,0.0008805826987480713,0.05531610693257631,1.8569806887285772e-9,4.624410768217841e-9,3.059116608676385e-11,5.777519374301439e-14,1.445128031470777e-13,0.5682224608032166,0.6073091435566615,0.9871930633695533
0.0487,0.9733609240588571,-0.13077197936857873,0.6611067627000934,-0.10941593679617737,0.6514435082304264,-0.18133131410782546,0.5806174149909041,0.07723967099121243,0.000855699698429312,-0.00030485243381763263,0.0701102435213821,-0.00538133470078744,1.0965781427916954,1.4116245116107187,0.0008793703973276989,0.055315157869072644,1.9342812240857454e-9,4.624598108487577e-9,2.954747754216607e-11,6.019595383664455e-14,1.4451865901477848e-13,0.5682552468965202,0.6070393237066612,0.987193953985713
0.0488,0.9733618052028464,-0.13077055314781938,0.6611075600359394,-0.10941489778044201,0.651444471325793,-0.1813299143330512,0.5809078514723773,0.07729261534750242,0.0008557350810191811,-0.0003047831420469052,0.07010810062518182,-0.00538559562622872,1.0966690943338664,1.4112777139113128,0.0008781488874441694,0.055314217657672825,2.0085900065393983e-9,4.624793035101883e-9,2.8348515930779307e-11,6.253077231918949e-14,1.4452475176704425e-13,0.5682896386101917,0.6067562900761585,0.9871948882176652
0.0489,0.9733626842105257,-0.1307691307201241,0.6611083552256659,-0.1094138616499444,0.6514454317499968,-0.1813285188739598,0.5811971988527062,0.0773453589342636,0.0008557704192497609,-0.0003047139363951799,0.07010596020964538,-0.005389851644642328,1.096757620088408,1.4109295232398138,0.0008769184137368795,0.05531328648330216,2.079972792239989e-9,4.624995302979367e-9,2.7025447924186882e-11,6.478034744646065e-14,1.4453107376895833e-13,0.5683249901501412,0.6064653573594635,0.9871958485227694
0.049,0.9733635610896582,-0.13076771206467072,0.6611091482747581,-0.10941282838741397,0.6514463895138433,-0.1813271277099712,0.5814854612042463,0.07739790251038808,0.0008558057131879798,-0.00030464481671478577,0.07010382227181854,-0.005394102761838095,1.0968437132871791,1.4105801499306985,0.0008756792208452264,0.05531236453088596,2.148495337337984e-9,4.625204667038637e-9,2.560944019397186e-11,6.694537747426992e-14,1.4453761738560405e-13,0.5683606557222783,0.606171840250886,0.9871968173583849
0.0491,0.9733644358480066,-0.1307662971606369,0.6611099391887006,-0.1094117979755802,0.6514473446281377,-0.18132574082050543,0.5817726425993529,0.07745024683476796,0.0008558409629007658,-0.0003045757828580521,0.07010168680874701,-0.005398348983625842,1.0969273671620379,1.4102298043184427,0.0008744315534086076,0.05531145198534955,2.214223397983833e-9,4.625420882198306e-9,2.413165941171768e-11,6.902656065842858e-14,1.4454437498206477e-13,0.568395989532513,0.6058810534447363,0.9871977771818712
0.0492,0.9733653084933344,-0.13076488598720046,0.6611107279729784,-0.10941077039717258,0.6514482971036855,-0.18132435818498244,0.5820587471103814,0.07750239266629536,0.0008558761684550475,-0.00030450683467730813,0.07009955381747651,-0.0054025903158153995,1.0970085749448422,1.409878696737523,0.00087317565606642,0.055310549031618236,2.2772227303280016e-9,4.6256437033769815e-9,2.2623272249007372e-11,7.102459525474849e-14,1.4455133892342381e-13,0.568430345786755,0.6055983116353241,0.9871987104505875
0.0493,0.9733661790334044,-0.13076347852353912,0.6611115146330762,-0.10940974563492052,0.6514492469512918,-0.1813229797828222,0.5823437788096871,0.07755434076386229,0.0008559113299177531,-0.0003044379720248829,0.07009742329505281,-0.005406826764216591,1.097087329867451,1.4095270375224154,0.000871911773458061,0.05530965585461732,2.3375590905209396e-9,4.625872885493275e-9,2.1115445377424385e-11,7.294017951904096e-14,1.445585015747645e-13,0.5684630786909141,0.6053289295169594,0.9871995996218933
0.0494,0.9733670474759799,-0.1307620747488307,0.6611122991744788,-0.10940872367155352,0.6514501941817622,-0.18132160559344465,0.5826277417696254,0.07760609188636093,0.0008559464473558107,-0.00030436919475310565,0.07009529523852158,-0.005411058334639243,1.097163625161722,1.4091750370075966,0.0008706401502229274,0.05530877263927212,2.395298234713112e-9,4.6261081834657946e-9,1.963934546855176e-11,7.477401170711785e-14,1.4456585530117018e-13,0.5684935424509002,0.6050782217839521,0.9872004271531479
0.0495,0.9733679138288237,-0.13076067464225288,0.6611130816026711,-0.10940770448980104,0.6514511388059018,-0.18132023559626975,0.5829106400625517,0.07765764679268332,0.0008559815208361487,-0.0003043005027143056,0.07009316964492861,-0.005415285032893184,1.0972374540595138,1.408822905527542,0.0008693610310004168,0.05530789957050795,2.450505919054973e-9,4.62634935221315e-9,1.8226139193972835e-11,7.652679007479058e-14,1.4457339246772422e-13,0.568521091272623,0.6048515031306125,0.9872011755017108
0.0496,0.9733687780996993,-0.1307592781829835,0.6611138619231378,-0.10940668807239252,0.6514520808345159,-0.18131886977071748,0.5831924777608211,0.07770900624172156,0.0008560165504256954,-0.00030423189576081174,0.07009104651131957,-0.0054195068647882386,1.0973088097926849,1.408470853416729,0.0008680746604299262,0.055307036833250126,2.503247899696977e-9,4.626596146653952e-9,1.690699322527094e-11,7.819921287787063e-14,1.4458110543950995e-13,0.5685450793619924,0.6046540882512503,0.9872018271249413
0.0497,0.9733696402963696,-0.13075788535020022,0.661114640141364,-0.10940567440205747,0.6514530202784101,-0.1813175080962078,0.5834732589367893,0.07776017099236777,0.0008560515361913791,-0.0003041633737449534,0.07008892583474023,-0.005423723836134233,1.097377685593093,1.4081190910096333,0.0008667812831508527,0.055306184612423946,2.553589932789589e-9,4.6268483217068086e-9,1.571307423402914e-11,7.979197837216981e-14,1.4458898658161065e-13,0.5685648609249181,0.6044912918401756,0.9872023644801986
0.0498,0.9733705004265977,-0.13075649612308088,0.6611154162628344,-0.10940466346152529,0.6514539571483895,-0.1813161505521607,0.5837529876628115,0.077811141803514,0.0008560864782001278,-0.00030409493651905987,0.0700868076122363,-0.005427935952740993,1.0974440746925969,1.4077678286407311,0.0008654811438025936,0.05530534309295475,2.601597774483258e-9,4.6271056322903315e-9,1.4675548891830842e-11,8.130578481349947e-14,1.4459702825910972e-13,0.5685797901673101,0.6043684285916981,0.9872027700248421
0.0499,0.9733713584981465,-0.1307551104808032,0.6611161902930339,-0.10940365523352548,0.6514548914552595,-0.18131479711799608,0.5840316680112431,0.07786191943405239,0.0008561213765188698,-0.00030402658393546015,0.07008469184085352,-0.005432143220418346,1.0975079703230544,1.4074172766444986,0.0008641744870245459,0.055304512459767814,2.647337180928451e-9,4.627367833323129e-9,1.3825583870259135e-11,8.274133045767143e-14,1.4460522283709046e-13,0.568589221295078,0.6042908132001281,0.9872030262162316
0.05,0.9733722145187793,-0.13075372840254498,0.6611169622374472,-0.1094026497007875,0.6514558232098253,-0.18131344777313396,0.5843093040544395,0.07791250464287498,0.0008561562312145337,-0.0003039583158464834,0.07008257851763759,-0.005436345644976118,1.0975693657163244,1.4070676453554123,0.000862861557456107,0.05530369289778848,2.69087390827562e-9,4.627634679723811e-9,1.3194345840897344e-11,8.409931356049713e-14,1.446135626806362e-13,0.5685925085141319,0.6042637603597755,0.9872031155117259


==> data/untuned_0th_4mF.csv <==
0.0,1.0067552230867676,-0.04029913889433856,0.20330299948998976,0.05885597151382374,0.2003031078414946,-0.01608748059654234,0.20230451163495683,0.008124112353003962,0.00027215096174116113,-2.1857989940954274e-5,0.0704451141318348,-0.0028057741943914045,1.084409521544636,0.4290526993758472,3.428801320060156e-18,0.05466665932784704,-2.482711226656589e-32,4.600042785237129e-9,-4.70197740328915e-38,0.0,1.437513370386603e-13,0.5652532574498266,0.1866812269880435,1.002910145188458
0.0001,0.9901127910333282,-0.03895136247647008,0.20734051210647747,0.05623017440316206,0.26173697998942197,-0.022097716991829764,0.20242739021897024,0.008130749262661541,0.0002726773795026901,-2.258486458685896e-5,0.07044532525966389,-0.002806175447569217,1.0843993503222846,0.4290622379645597,2.0189499652152926e-10,0.054666784432976664,4.042637318009676e-8,4.6009731835044964e-9,2.6200593228211653e-8,6.678927063110708e-13,1.4376391579323243e-13,0.5655525593492428,0.1866887112570976,1.0106024014119435
0.0002,0.956267562147789,-0.03631727173817842,0.22719558190887618,0.04965350815007549,0.2932983879526973,-0.02656552005712981,0.2026927453367513,0.00815021400263039,0.0002758186212622538,-2.4442625668193562e-5,0.0704460389188011,-0.002807066154017759,1.0842927164617842,0.4290952240279981,5.237417408309754e-9,0.054668097771901646,2.6817330833108165e-7,4.614824455745659e-9,9.990621439034005e-8,7.079804579309186e-12,1.4408816433369533e-13,0.5653354733866175,0.18671636219601165,1.0126273018971819
0.0003,0.9253763771604234,-0.0343949084054203,0.2602613974523229,0.0415817200473194,0.3066940152333069,-0.029429891125868902,0.2029985193362773,0.00817905214736254,0.00028225685502700156,-2.6976992504379952e-5,0.07044631204484537,-0.0028080168312358757,1.0839862512248628,0.4290491787454482,3.0311123962836435e-8,0.05467187866703229,5.888249558793406e-7,4.657883901393861e-9,1.0851735304627631e-7,1.8317047823656884e-11,1.45352254219732e-13,0.564744909162118,0.186756211205741,1.0011540804050552
0.0004,0.9082505062543303,-0.03435211920037404,0.2956134803828439,0.034455004013912396,0.31095393213049344,-0.03118886197180787,0.2033040007870098,0.008213106698810788,0.00029109644874840277,-2.977962294467605e-5,0.07044504930695562,-0.0028087292938413773,1.0834498314208922,0.4290720023562071,9.764530976638423e-8,0.05467851061789792,7.85127389812627e-7,4.728318440856025e-9,3.606500950572387e-8,2.5981757705030483e-11,1.4762827328648538e-13,0.5664794976669453,0.18684928224350614,0.9794219215487615
0.0005,0.9063093500588151,-0.03624097629342093,0.32341286789760004,0.02986606092792222,0.31213542445138276,-0.032430673896889625,0.20360575164858805,0.008249509196443778,0.00030084071086256247,-3.253318627361894e-5,0.07044179932213668,-0.002809094131263843,1.0827296406831197,0.4296849789951327,2.284139135582659e-7,0.05468743884564728,7.522674582164732e-7,4.807087648282205e-9,-4.8482452152414594e-8,2.515703457153343e-11,1.5025719639575153e-13,0.5758914000776578,0.18734107872838393,0.9494698401920498
0.0006,0.9148615991357744,-0.03926807282918167,0.3391276736436369,0.02817886475584736,0.3134272837398128,-0.033565485620578955,0.2039150967958189,0.008287083970057715,0.0003101715427178783,-3.505279874128707e-5,0.0704368470368102,-0.0028091758101710996,1.0819062647823843,0.4314041821633285,4.37111006944653e-7,0.054697681837305834,5.458301452483308e-7,4.872828869347904e-9,-8.992868003006362e-8,1.7805143791991288e-11,1.5243502171797567e-13,0.5858941366616973,0.18833200259421223,0.9361234510400145
0.0007,0.9274253073361867,-0.04238262177739176,0.3437191623025181,0.028697346045313613,0.3157691990994227,-0.03473807591165342,0.20424308123701904,0.008325904228539417,0.0003183793077052549,-3.729475705067825e-5,0.07043091072231521,-0.002809136352493221,1.0810517093891434,0.4343653398575011,7.301262921381929e-7,0.05470835865375295,2.8693307851754283e-7,4.914459347457465e-9,-8.519726472696302e-8,8.734263723348332e-12,1.537593500869192e-13,0.59380394973555,0.18937740086853724,0.9284245272288123
0.0008,0.9387787723277284,-0.04478046296103835,0.3411223224096151,0.030262322179874013,0.3188868138752763,-0.03590829852629185,0.20459472923346683,0.008366520387038683,0.0003253311967218309,-3.931159396724446e-5,0.07042475051675953,-0.002809143053770834,1.0802126982270996,0.43834831196996765,1.1081143932132361e-6,0.05471889558061526,7.323583140255994e-8,4.9318044248973966e-9,-5.573608985362456e-8,1.5860890364390195e-12,1.5424957718933118e-13,0.6033781247439551,0.1918204792636512,0.9291751265668161
0.0009,0.9462506300018051,-0.04614578480009716,0.3360668988102849,0.031739445677558605,0.32201728541726254,-0.03694820592474046,0.2049681762304347,0.00840942860353121,0.00033131269378180496,-4.1205746432208926e-5,0.07041893165102803,-0.002809311278884035,1.0794085655443206,0.4429392214212182,1.5682804932866446e-6,0.0547290533953253,-5.2050799013800807e-8,4.932155533254729e-9,-2.3582219769885576e-8,-2.3219502578669448e-12,1.541885091288712e-13,0.6049761488687723,0.1933274345037329,0.9333561739619117
0.001,0.9497803304233101,-0.046658241280359586,0.33178139880919105,0.032512111553193696,0.324596689163007,-0.03776863145233734,0.20535741145761316,0.008454631900515243,0.00033672401369214496,-4.306419629578736e-5,0.07041368070692612,-0.0028096702984739086,1.0786373518047343,0.4477748446623831,2.107215523255266e-6,0.05473885416328682,-9.296247501341159e-8,4.924194408944625e-9,8.520631686986255e-10,-3.3602741685245327e-12,1.5388090222645192e-13,0.6064620982825862,0.19630674209475285,0.9430666509248393
0.0011,0.9506333502786551,-0.04673637216096495,0.3299713214960196,0.03240370764776352,0.32635189131191505,-0.03834158396694961,0.2057554587056439,0.008501747803202273,0.0003419247552236539,-4.494253043485066e-5,0.07040900308336097,-0.0028101945176035787,1.0778872635782997,0.452593429692448,2.7220290403070624e-6,0.05474844109887274,-7.550704628456834e-8,4.915494255935176e-9,1.3668691439903634e-8,-2.54490788945445e-12,1.535772210130622e-13,0.6060017106970721,0.19772253546950389,0.9463781758319506
0.0012,0.9504601667179474,-0.046802940122254534,0.330546019741502,0.031670651110641546,0.3273844915507915,-0.03872034103392923,0.20615737529114633,0.008550111764171987,0.000347091179010705,-4.684397031097074e-5,0.0704047483323361,-0.0028108263481380923,1.0771450073532036,0.4572972080066507,3.411383738219829e-6,0.05475797678040051,-3.259564926440516e-8,4.909990610803327e-9,1.5765768968062318e-8,-9.874619680535832e-13,1.5339829975147033e-13,0.6041847019587119,0.20072630726915894,0.9524654334793335
0.0013,0.9506232069723863,-0.04715566591397314,0.33256207817408645,0.030731490326186935,0.3279728297324919,-0.038995568366210584,0.20656051684336432,0.008599026403386513,0.0003522596707116815,-4.874077397407768e-5,0.07040073277377049,-0.002811507896848824,1.0764007272850387,0.4618885319577046,4.175028058423303e-6,0.054767582195262704,7.086893939813779e-9,4.90881390922164e-9,1.0934633533761374e-8,3.7069842223754893e-13,1.533712748807532e-13,0.6037934523252222,0.2019262290385848,0.9537850292683817
0.0014,0.9517047968078503,-0.04786137718506108,0.3349608403341498,0.029927664910466525,0.328400571556796,-0.039249411650233615,0.20696467946661895,0.008648023876552955,0.0003573659478192638,-5.059467281938476e-5,0.07039683108786744,-0.002812207582750272,1.0756516330507093,0.46642778424143416,5.013319734568137e-6,0.05477729187537858,2.9139843096296464e-8,4.910858402159917e-9,3.7263421800174824e-9,1.077889173886378e-12,1.534516800678e-13,0.6033865574525012,0.2048896148604574,0.9551848389772449
0.0015,0.9536269236292808,-0.04881251551174461,0.3370185290820705,0.029418147654970413,0.32885546628026574,-0.03952930986367058,0.20737099358339045,0.008696930399662418,0.00036231590364300655,-5.2375307521591016e-5,0.07039299607971237,-0.0028129223330055223,1.0749003605283751,0.4709842392567078,5.9266211380776996e-6,0.05478707367846511,3.2830046589674114e-8,4.914158068845269e-9,-2.4231313374951034e-9,1.1449823213126243e-12,1.5356997098857715e-13,0.6031358581930073,0.20671569618251326,0.9560474359829755
0.0016,0.9561076384052231,-0.0498571948662937,0.3382786750323788,0.02925819482007639,0.3294566458268223,-0.03986051403765381,0.2077807282766239,0.008745707347587534,0.0003670272925255215,-5.406174465548747e-5,0.07038921550543133,-0.0028136602785948125,1.0741509679385457,0.47561421574355456,6.915094649990388e-6,0.05479687786458756,2.224870144327796e-8,4.916885387872155e-9,-5.2396467866697735e-9,7.43123626675589e-13,1.5366317804792204e-13,0.6035137551085793,0.20859497068890132,0.9571869330150921
0.0017,0.9587085981979394,-0.05085464718900535,0.33889788997121256,0.029311714945038914,0.33016814243711884,-0.04022190536403415,0.20819460594352587,0.008794534792011104,0.00037147968261378177,-5.565957773850846e-5,0.07038553075019065,-0.002814441748489721,1.0734078653787131,0.48032471035627067,7.978173690740673e-6,0.054806649932420896,6.368173434315432e-9,4.9183347218750524e-9,-5.323327426537478e-9,1.860175190551535e-13,1.537099183014527e-13,0.6041376523451298,0.2116976003293094,0.959068210739404
0.0018,0.9610935934290512,-0.051710263773171374,0.33911950852536293,0.02943427452031894,0.3309332706518572,-0.04058776514255971,0.20861292482156377,0.008843586325863717,0.00037567519005404136,-5.718002712378333e-5,0.07038198020346732,-0.00281528344176703,1.0726743618292163,0.48510795850367333,9.115085142749838e-6,0.05481634878710613,-7.618436432428581e-9,4.918278383248662e-9,-3.737111801875115e-9,-2.8218438456436153e-13,1.5370513984888366e-13,0.6043163104276283,0.21282243671906179,0.959802893907879
0.0019,0.9631004911027834,-0.052404052880146296,0.33924691030418874,0.029498094168183404,0.3316810078199322,-0.04093197625701663,0.2090354063534732,0.008892992422636995,0.00037964300361379577,-5.863956208958384e-5,0.07037859141661973,-0.002816194142587065,1.071952025268382,0.48994003318533325,1.0324802933722714e-5,0.05482595457513338,-1.5760751161438042e-8,4.917077197706167e-9,-1.8344850050090919e-9,-5.382384765414633e-13,1.5366327487939366e-13,0.6042477836949515,0.21524005081643752,0.9618830959989885
0.002,0.9647994455343458,-0.05298812822377203,0.33941828143785596,0.02947897662588434,0.3323807566099487,-0.04124797273419401,0.20946141873673352,0.008942741744920052,0.00038341635481184606,-6.004826734849147e-5,0.07037536163547435,-0.00281716903149446,1.0712404515728153,0.4947999079070726,1.160623105652077e-5,0.05483547163339525,-1.9051480570372075e-8,4.9152597209973865e-9,-2.350443003930955e-10,-6.260059795576119e-13,1.5360253343404095e-13,0.6041541428461603,0.2185436876204557,0.9647256638830146
0.0021,0.9662762076967741,-0.05351571779812175,0.3397274232350615,0.029370721103872094,0.33301271672138344,-0.04153322686326477,0.20989036296587682,0.008992801996590503,0.0003870243925033984,-6.141398188701503e-5,0.07037228392088096,-0.002818201962795496,1.070539151852182,0.4996700715292535,1.2958305126472681e-5,0.05484490535926339,-1.8898832957680936e-8,4.913281956327932e-9,6.431053333019431e-10,-6.013506369887666e-13,1.5353836341318244e-13,0.6041012821035955,0.22040860765144055,0.9663303081290385
0.0022,0.9676402056254887,-0.054040765611390706,0.34020158856048377,0.02919540585130577,0.33357314118011394,-0.04179151234306256,0.21032169066735606,0.009043107856976049,0.00039049015599643675,-6.274091015267472e-5,0.07036934504238963,-0.002819284798691247,1.0698475028709649,0.504538280643555,1.43800048914e-5,0.05485426282724622,-1.7360423071574304e-8,4.91149165326587e-9,6.695817810702005e-10,-5.389930737169209e-13,1.534821226821372e-13,0.6039702000819153,0.22174971262389506,0.9671541692095189
0.0023,0.9689723266675656,-0.05458326874674325,0.3407451698650769,0.029007580431370444,0.3340870666614271,-0.04203490875493198,0.2107551639863364,0.009093570526890516,0.00039381683386888194,-6.40254821381271e-5,0.07036652668060032,-0.0028204103218518383,1.0691652838488743,0.5094065736659724,1.587039254416454e-5,0.05486354621504551,-1.625127380841104e-8,4.909849543476053e-9,2.6801656450349287e-10,-4.974828642634429e-13,1.5343162531669508e-13,0.6036541496087833,0.2249524788518029,0.9691110148775995
0.0024,0.9702944515011794,-0.055139870562914514,0.3412960087611938,0.02883471290231197,0.3345709044108837,-0.04227015891489323,0.21119066112218532,0.009144142248684019,0.00039700509732461454,-6.526526068736395e-5,0.07036381793293751,-0.0028215753141115876,1.0684927656183212,0.5142773120457337,1.7428508726797277e-5,0.05487275164620739,-1.6120189721555027e-8,4.90824874786996e-9,-2.676953399325735e-10,-4.926519127872238e-13,1.5338283406831594e-13,0.603369853327751,0.22783345706575675,0.9708712525395643
0.0025,0.9716239340605666,-0.055705229305909994,0.34179427645315036,0.028702064980606137,0.33504045823348944,-0.042503564437512104,0.21162806921052596,0.009194778654436951,0.0004000554079536469,-6.645789391695315e-5,0.07036120843809641,-0.0028227768859450837,1.0678302588167758,0.5191529012700931,1.9053394317960044e-5,0.05488187475530391,-1.741792368555027e-8,4.906576537210022e-9,-6.535414418844798e-10,-5.369821188681054e-13,1.5333154667385279e-13,0.6032842582730255,0.22870435003895165,0.9713808601040465
0.0026,0.972929982527811,-0.05625693599765395,0.34222146686941124,0.028605009527090237,0.3355010405444237,-0.04273512473020491,0.2120673496151364,0.009245479303404434,0.0004029678313773159,-6.760314327124434e-5,0.0703586949340473,-0.0028240157879343944,1.067178443476152,0.5240346183887983,2.0744033399570422e-5,0.05489090660325146,-1.9510686677394523e-8,4.904701790298491e-9,-7.919194123594779e-10,-6.067823863557195e-13,1.532733731703244e-13,0.603074539701587,0.23086395391791592,0.9724792069619475
0.0027,0.9741912135464907,-0.056786099001459686,0.3425940178710273,0.02852894339570048,0.3359495892916069,-0.04296213416841476,0.2125083913556127,0.00929625373061502,0.0004057474304888372,-6.870336635172307e-5,0.0703562761396966,-0.0028252923777906305,1.066537799929242,0.528919778515793,2.249928650433494e-5,0.054899840629643835,-2.187018316230788e-8,4.902610264201937e-9,-7.544950659834499e-10,-6.841814981486546e-13,1.532080087737735e-13,0.6027522985367864,0.2341822736293948,0.9741668618435986
0.0028,0.9753946426610424,-0.05728858284009676,0.34292867414542294,0.02846171426902323,0.33638305142223507,-0.043182298806264695,0.21295106039815537,0.00934710705053929,0.0004084001967667408,-6.976107779397594e-5,0.07035395012393685,-0.002826606433853787,1.0659087217922307,0.5338051629402101,2.4318000549843486e-5,0.05490867133135238,-2.4138717320151416e-8,4.900310715260514e-9,-6.163506711800436e-10,-7.574003359579187e-13,1.5313588872035708e-13,0.602456279057691,0.23723057217025023,0.9757171874181456
0.0029,0.9765272854159022,-0.05776025203633472,0.3432421803800225,0.028391169829644854,0.3367983738835045,-0.043393324697877704,0.2133952227089648,0.009398044377647814,0.0004109321216895563,-7.07787922335895e-5,0.07035171495566055,-0.002827957734463858,1.0652916026813026,0.538687552951182,2.619902245368596e-5,0.05491739320524839,-2.5958593330786225e-8,4.897811899814375e-9,-4.5256849637290716e-10,-8.146597814945216e-13,1.5305744824623202e-13,0.6023252255433679,0.23858011253734415,0.9764035463547338
0.003,0.9775904297278531,-0.05820561849558669,0.3435504581367882,0.028310881749125057,0.33719284880553,-0.04359399046135409,0.2138407076440262,0.009449061064472294,0.0004133505882178163,-7.175915415935142e-5,0.0703495675250801,-0.002829344922166935,1.0646866878476084,0.5435629638477908,2.814117330174237e-5,0.05492600255566608,-2.7270047251815494e-8,4.8951584266447144e-9,-3.362974727654717e-10,-8.547185050589081e-13,1.529742593737892e-13,0.6021665377028605,0.23966213640550796,0.9768581135170847
0.0031,0.9785983383763908,-0.05863355596467853,0.34385639163734844,0.02822482137470327,0.33756687449686384,-0.04378528420306161,0.21428734935417174,0.009500139005916524,0.00041566204551643515,-7.27037653918982e-5,0.0703475033101149,-0.0028307656921005044,1.0640940535417704,0.5484282180875507,3.0143207293988675e-5,0.05493449772189715,-2.832189389651564e-8,4.892394933259406e-9,-2.7958916449553275e-10,-8.86540055654492e-13,1.528877650810194e-13,0.6017741504558769,0.24233757931781252,0.9779820691950964
0.0032,0.9795569742243577,-0.05904611946502053,0.3441570579151783,0.02813628913242732,0.33792207683421244,-0.04396820170719319,0.21473502275678513,0.009551263429525933,0.00041787100887365577,-7.36135585291542e-5,0.07034551829982758,-0.0028322184434524857,1.063513844840014,0.5532813526284561,3.220387145202017e-5,0.054942876192538806,-2.9208989579930756e-8,4.8895285509195185e-9,-2.652670466299715e-10,-9.132795980992023e-13,1.5279815264955213e-13,0.6012818761316113,0.24569408965776257,0.979392141836749
0.0033,0.9804722994740878,-0.05944536356646186,0.3444495338614466,0.0280485852597222,0.338260081719299,-0.044143738726425914,0.2151836027715035,0.009602419563230444,0.0004199819934810472,-7.44894661459953e-5,0.07034360848333038,-0.0028337015754646127,1.0629462068249307,0.5581204044860216,3.4321912797990465e-5,0.054951135456110335,-3.0026177383058766e-8,4.886566408748876e-9,-2.761538126160792e-10,-9.380918187104168e-13,1.5270560929134278e-13,0.6008235466176981,0.24881915159319706,0.98070498282109
0.0034,0.9813502763279145,-0.05983334283885168,0.34473089636732174,0.027965009994012895,0.3385825150538466,-0.04431289101343682,0.21563296431796392,0.009653592634959981,0.0004219995145301787,-7.533242081729735e-5,0.0703417698497356,-0.002835213487378621,1.0623912845791106,0.5629434106757617,3.649607835405316e-5,0.05495927300113103,-3.086830038689762e-8,4.883515635871309e-9,-2.950721559011468e-10,-9.641314038055137e-13,1.5261032221834678e-13,0.6005329938017712,0.25080024929195477,0.9815372435271664
0.0035,0.9821955820495982,-0.060211214226484594,0.3449983177607019,0.02788819916560683,0.33889095994493595,-0.044476520358195035,0.216082986024157,0.00970476903614329,0.00042392794643724476,-7.614334740587819e-5,0.07033999850939261,-0.0028367527035914586,1.0618492355451052,0.5677484792934292,3.8725113660552994e-5,0.05496728616338868,-3.1802774017620454e-8,4.880380152311563e-9,-3.0532237135671967e-10,-9.935821686082445e-13,1.525123773459949e-13,0.6004477489598584,0.25132170497865763,0.9817327568415697
0.0036,0.9830050628582909,-0.0605753636758131,0.3452510311476614,0.02781617362080645,0.3391863139268126,-0.04463450938453881,0.21653357683858399,0.009755943730207573,0.0004257706183306809,-7.69231917168552e-5,0.07033829170987987,-0.0028383185775425574,1.0613202538552708,0.5725341465171395,4.100772564629802e-5,0.05497517180360505,-3.272957833141748e-8,4.877148623316122e-9,-3.0054710692325974e-10,-1.0227967883656595e-12,1.5241139642309163e-13,0.6001453158296376,0.25297907079858806,0.9822695576491772
0.0037,0.9837788972765495,-0.06092556267965504,0.3454902584471988,0.027747821873953492,0.33946894331807953,-0.044786842094809425,0.216984647764529,0.009807110902441178,0.00042753094118943706,-7.767302227913675e-5,0.07033664698663156,-0.0028399102383162163,1.0608044431715646,0.5772987564546546,4.33425803598922e-5,0.05498292786764492,-3.361940303172694e-8,4.8738245422454e-9,-2.843862932538055e-10,-1.0507755098553785e-12,1.5230749549552734e-13,0.5996447632602794,0.2557221522821783,0.9831580086706888
0.0038,0.9845182147186955,-0.06126231873053655,0.34571730261645156,0.02768246610933778,0.3397392025535794,-0.044933584941874855,0.21743610785255849,0.009858264028971298,0.0004292124109619966,-7.839392029537077e-5,0.07033506182620781,-0.0028415267291748325,1.0603018940474722,0.5820406000877919,4.572834191345791e-5,0.054990552461129764,-3.44632065950497e-8,4.870414218499859e-9,-2.6088842519441984e-10,-1.0772458525450398e-12,1.5220088127832147e-13,0.5990494345645013,0.25898461705013087,0.9842146816762476
0.0039,0.9852241445990506,-0.0615861393209838,0.3459334666125574,0.02761942851124916,0.3399974460681547,-0.04507480437860312,0.21788786615323893,0.009909396585925134,0.00043081852359684304,-7.908696696820521e-5,0.07033353371516882,-0.0028431670933808063,1.0598126970364794,0.5867579683983695,4.8163674419117625e-5,0.05499804368968101,-3.52519474978867e-8,4.8669239614799645e-9,-2.341019975911654e-10,-1.1019353359022829e-12,1.5209176048649355e-13,0.5984626730550212,0.26220013272314846,0.9852561484359973
0.004,0.9858978163319365,-0.06189753194352293,0.34614005339265413,0.027558031263977465,0.3402440282966478,-0.04521056685786223,0.21833983171713678,0.009960502049429883,0.0004323527750424599,-7.975324350028797e-5,0.07033206014007473,-0.0028448303741965384,1.059336942692072,0.5914491523682052,5.064724198899378e-5,0.05500539965892015,-3.5976584216738835e-8,4.86336008058618e-9,-2.0807550529010478e-10,-1.1245714793947461e-12,1.5198033983506296e-13,0.5979878220445565,0.26480236692193354,0.9860989807200813
0.0041,0.986540359331675,-0.06219700409068011,0.34633836591387945,0.02749759655181253,0.3404793036739014,-0.045340938832520196,0.21879191359481853,0.010011573895612746,0.0004338186612473306,-8.039383109426703e-5,0.07033063858748574,-0.0028465156148844268,1.0588747215677359,0.5961124429791166,5.317770873520881e-5,0.05501261847446863,-3.662807522810702e-8,4.8597288852189705e-9,-1.8685744313730083e-10,-1.1448818024900688e-12,1.5186682603904926e-13,0.5977282248458249,0.2662249872671888,0.9865597502986428
0.0042,0.987153342156781,-0.062485229370854635,0.3465292319281578,0.027437955503371886,0.34070374222371375,-0.04546610087513454,0.21924402082094815,0.010062604864485382,0.00043521965051930507,-8.100976120268401e-5,0.0703292664876234,-0.0028482218112498682,1.0584261194394529,0.6007461549732093,5.575373202366616e-5,0.05501969829671401,-3.720893815866719e-8,4.8560366003216085e-9,-1.7239535289920863e-10,-1.1629682947970807e-12,1.5175141837158084e-13,0.5976429033581359,0.26662789446268537,0.9866661297054813
0.0043,0.9877393324819594,-0.06276316879911442,0.34671186813711263,0.027380436672204415,0.34091811352460377,-0.04558654722518492,0.21969607550487297,0.010113586597454998,0.0004365586440907897,-8.16017987102366e-5,0.07032794144974365,-0.002849947944069334,1.0579911692328374,0.6053489070585146,5.837393893499372e-5,0.055026637915627334,-3.7753520026984896e-8,4.8522880114807815e-9,-1.5958587265013135e-10,-1.1799516060747673e-12,1.5163425484672198e-13,0.5973257632841886,0.26804762008957017,0.9870072704346465
0.0044,0.9882994364546379,-0.06303112581359671,0.34688645983015914,0.02732506750451281,0.3411228447668659,-0.04570245481504966,0.2201480149749748,0.01016451385229732,0.00043783805196054716,-8.217069665349591e-5,0.07032666162597524,-0.002851693259574356,1.0575698712119044,0.609919527948974,6.103696172397534e-5,0.05503343652305418,-3.826409518529803e-8,4.8484867426526065e-9,-1.4769095499309718e-10,-1.1958989185695167e-12,1.5151544696963543e-13,0.5968085028505865,0.27036321484937187,0.9875636763131909
0.0045,0.9888346307892846,-0.06328935084322784,0.347053308662569,0.027271740622669495,0.3413183307076966,-0.04581396935761462,0.22059977715061596,0.010215381629515068,0.00043906026972772417,-8.2717215873503e-5,0.07032542519879018,-0.00285345702214012,1.0571622251714805,0.6144568505308545,6.374143396582988e-5,0.05504009331728027,-3.87397783733582e-8,4.844636386913386e-9,-1.3649023363475636e-10,-1.210774497458202e-12,1.5139510645664856e-13,0.5961637134184208,0.27324971250761865,0.9882572623815588
0.0046,0.9893458922003668,-0.06353809431693414,0.34721271628961414,0.027220348649046888,0.34150496610429276,-0.04592123656576567,0.22105129995115871,0.010266184929610978,0.00044022769299146734,-8.324211721129883e-5,0.07032423035066035,-0.0028552384961418108,1.0567682309063917,0.6189597076904245,6.648598923577626e-5,0.05504660749659134,-3.917968433091698e-8,4.84074053733942e-9,-1.2576334228175885e-10,-1.2245426079176971e-12,1.512733450240887e-13,0.5954639863487832,0.2763821468298388,0.9890099436801936
0.0047,0.9898341974023527,-0.06377760666364193,0.347364984366566,0.027170784206017397,0.3416831457138509,-0.046024402152388635,0.22150252129596532,0.010316918753087774,0.00044134271735092335,-8.374616150792446e-5,0.07032307526405773,-0.0028570369459546144,1.056387888211465,0.6234269323139515,6.926926110903334e-5,0.055052978259273126,-3.958292779772599e-8,4.836802787007014e-9,-1.1528991464075494e-10,-1.2371675151248754e-12,1.5115027438828328e-13,0.594781913002765,0.27943555158156064,0.9897436352495398
0.0048,0.9903005231097097,-0.0640081383122776,0.34751041454869647,0.027122939915953447,0.3418532642935679,-0.0461236118303694,0.22195337910439808,0.010367578100448189,0.0004424077384052388,-8.423010960442092e-5,0.07032195812145427,-0.002858851635953716,1.0560211968815263,0.6278573572877033,7.208988316081997e-5,0.055059204803611365,-3.994862351353681e-8,4.832826728992471e-9,-1.0484958441839481e-10,-1.24861348425661e-12,1.5102600626555957e-13,0.5941900847414577,0.28208496052831256,0.9903802521300413
0.0049,0.9907458460369059,-0.06422993969176746,0.34764930849127723,0.027076708401227452,0.34201571660064023,-0.0462190113125938,0.22240381129581926,0.01041815797219495,0.0004434251517535603,-8.46947223418292e-5,0.07032087710532192,-0.0028606818305143005,1.0556681567114024,0.6322498154979479,7.494648896635509e-5,0.055065286327891795,-4.027588621810105e-8,4.82881595637209e-9,-9.422198532132847e-11,-1.2588447804897746e-12,1.50900652372245e-13,0.5937610929259527,0.2840054074356227,0.990841709362142
0.005,0.9911711428984088,-0.06444326123103786,0.34778196784958004,0.027031982284211824,0.3421708973922649,-0.046310746311947704,0.22285375578959113,0.010468653368830787,0.0004443973529950346,-8.514076056119034e-5,0.07031983039813262,-0.0028625267940115538,1.0553287674959193,0.636603139830953,7.783771210085756e-5,0.05507122203040014,-4.0563830651170293e-8,4.824774062222177e-9,-8.318675105620619e-11,-1.2678256690012428e-12,1.5077432442466692e-13,0.5935675289173417,0.2848719260690195,0.991049921986286
0.0051,0.9915775415887672,-0.0646485084257216,0.34790876626501677,0.02698870662536386,0.3423192061782823,-0.04639898084626935,0.2233031471654377,0.010519058929175353,0.0004453268574224252,-8.556902899983963e-5,0.07031881610207409,-0.002864385740281192,1.0550030374274784,0.6409160682677592,8.076214236463622e-5,0.05507701098143156,-4.0814906259863946e-8,4.820705286429059e-9,-7.194526018597048e-11,-1.2756396518017002e-12,1.5064715558192894e-13,0.593493527271395,0.2851457037283093,0.9910955833701675
0.0052,0.991966095841228,-0.06484619810512442,0.3480300733942391,0.026946906775089395,0.3424609545696385,-0.04648386944605416,0.2237519326086913,0.010569370212778918,0.000446215732481012,-8.59802270692035e-5,0.07031783267075224,-0.002866257982389667,1.0546909307280232,0.6451875540279135,8.37183676883844e-5,0.05508265278813196,-4.103519753207389e-8,4.816613850851112e-9,-6.116590312799876e-11,-1.2825000664447277e-12,1.5051927973924106e-13,0.5932426010509534,0.2860620784822494,0.9912433559179259
0.0053,0.9923374352684474,-0.0650365569151333,0.34814608115706974,0.026906542910662832,0.3425963747099918,-0.046565514896566115,0.22420007715025675,0.010619584368351843,0.00044706540907165303,-8.637486627161305e-5,0.07031687902417079,-0.0028681430327196973,1.054392357260496,0.6494169469512638,8.670508076707649e-5,0.05508814778311195,-4.122550757573774e-8,4.812502394084193e-9,-5.085475647466676e-11,-1.2884312995335137e-12,1.5039077933500469e-13,0.5928359079442406,0.28754730906091763,0.991482860886487
0.0054,0.9926921820229655,-0.06521980535504004,0.3482569781727539,0.026867573473311274,0.3427256978211531,-0.04664401907571546,0.2246475460739321,0.010669698568422705,0.0004478773090631007,-8.675345527022991e-5,0.07031595408880163,-0.0028700404067458453,1.054107226153347,0.6536036029157926,8.972097626829236e-5,0.05509349630910589,-4.138651728321863e-8,4.808373525210586e-9,-4.100249855730518e-11,-1.2934533665677512e-12,1.5026173583991324e-13,0.5923017117729079,0.28949817686657686,0.9917974534751277
0.0055,0.9930309582573216,-0.06539616392413648,0.3483629530605371,0.026829956904261845,0.342849155124933,-0.04671948386141249,0.22509430466351518,0.010719709985520074,0.0004486528543241069,-8.71165027282157e-5,0.07031505679111663,-0.002871949619942677,1.053835446535027,0.6577468777994823,9.276474885961196e-5,0.055098698708848176,-4.151890754687969e-8,4.80422985331258e-9,-3.159980770724472e-11,-1.2975862830471327e-12,1.5013223072466002e-13,0.5916682763586061,0.2918114633014896,0.9921704888831259
0.0056,0.9933543861240559,-0.06556585312171444,0.3484641944396647,0.02679365164474166,0.34296697784314234,-0.04679201113156749,0.22554031820280399,0.01076961579217253,0.0004493934667234241,-8.746451730873204e-5,0.07031418605758767,-0.0028738701877847554,1.0535769275339872,0.6618461274803156,9.583509320861524e-5,0.05510375532507316,-4.162335925908406e-8,4.800073987472461e-9,-2.2637362255815832e-11,-1.3008500644713514e-12,1.5000234545993846e-13,0.5909638655229862,0.2943839497679188,0.9925853223097587
0.0057,0.9936630877757077,-0.06572909344706572,0.348560890929382,0.026758616135977836,0.3430793971975918,-0.04686170276409073,0.22598555197559647,0.010819413160908644,0.0004501005681298042,-8.779800767494055e-5,0.07031334081468664,-0.002875801625746645,1.053331578278678,0.6659007078362751,9.893070398288215e-5,0.055108666500515206,-4.1700553312194874e-8,4.795908536772515e-9,-1.4105840534349235e-11,-1.3032647263401e-12,1.4987216151644197e-13,0.5902167430876991,0.29711241766812707,0.9930253089543036
0.0058,0.9939576853648167,-0.06588610539948213,0.3486532311489344,0.026724808819197487,0.343186644410092,-0.04692866063689249,0.22642997126569053,0.010869099264256995,0.00045077558041199954,-8.811748249000288e-5,0.07031251998888542,-0.00287774344930291,1.0530993078975508,0.669909974745343,0.00010205027584999256,0.05511343257790869,-4.1751170598575263e-8,4.79173611029503e-9,-5.995920874175609e-12,-1.3048502841530707e-12,1.4974176036486386e-13,0.5894551728743956,0.29989364840437716,0.993473804016038
0.0059,0.9942388010439228,-0.06603710947825552,0.3487414037175672,0.02669218813562773,0.34328895070245385,-0.04699298662788305,0.22687354135688412,0.01091867127474616,0.00045141992543876213,-8.842345041708066e-5,0.07031172250665585,-0.002879695173928114,1.0528800255190556,0.6738732840855023,0.00010519250347752648,0.05511805389998799,-4.177589201058837e-8,4.787559317122291e-9,1.701718393374564e-12,-1.3056267534099573e-12,1.496112234758976e-13,0.588707418704727,0.30262442337893175,0.9939141626942392
0.006,0.9945070569655657,-0.06618232618267766,0.3488255972545259,0.026660712526495683,0.343386547296488,-0.047054782614972694,0.22731622753297523,0.010968126364904709,0.0004520350250788443,-8.871642011933547e-5,0.07031094729446984,-0.002881656315096821,1.0526736402716432,0.6777899917347354,0.00010835608153306379,0.05512253080948746,-4.177539844059733e-8,4.783380766336587e-9,8.996398936970592e-12,-1.305614149610452e-12,1.4948063232023645e-13,0.5880017444003439,0.3052015239940537,0.9943297401881847
0.0061,0.9947630752822851,-0.0663219760120404,0.3489060003790557,0.026630340433028463,0.3434796654140051,-0.04711415047607168,0.22775799507776176,0.01101746170726122,0.0004526223012009982,-8.899690025992898e-5,0.07031019327879924,-0.0028836263882835956,1.0524800612837653,0.6816594535710249,0.00011153970468418446,0.055126863649141475,-4.175037078096528e-8,4.779203067020203e-9,1.5897442425281856e-11,-1.3048324882542472e-12,1.493500683685739e-13,0.5873664137828974,0.30752173165200564,0.9947038916971518
0.0062,0.9950074781466206,-0.06645627946563554,0.34898280171040214,0.02660103029645318,0.343568536276816,-0.04717119208909031,0.22819880927504166,0.01106667447434427,0.00045318317567397587,-8.92653995020228e-5,0.07030945938611594,-0.002885604908963002,1.0522991976838716,0.6854810254723531,0.00011474206759846837,0.05513105276168441,-4.1701489924055345e-8,4.775028828255427e-9,2.2414170526977685e-11,-1.3033017848410367e-12,1.492196130916033e-13,0.5868296906740383,0.30948182775505034,0.995019972420418
0.0063,0.9952408877111121,-0.06658545704275491,0.3490561898678105,0.02657274055799696,0.3436533911067313,-0.047226009331938865,0.22863863540861293,0.011115761838682434,0.0004537190703665295,-8.952242650877856e-5,0.07030874454289184,-0.002887591392609604,1.0521309586004133,0.6892540633167028,0.0001179618649434955,0.055135098489850626,-4.162943676223068e-8,4.7708606591245446e-9,2.8555904910727567e-11,-1.3010420548705126e-12,1.49089347960018e-13,0.5864198388954177,0.3109785937054505,0.9952613375572607
0.0064,0.9954639261282991,-0.06670972924269031,0.3491263534705262,0.026545429658886913,0.34373446112556183,-0.047278704082527594,0.22907743876227343,0.01116472097280429,0.00045423140714741136,-8.97684899433579e-5,0.07030804767559877,-0.002889585354697966,1.0519752531618414,0.6929779229820566,0.0001211977913868458,0.055139001176374505,-4.15348921878544e-8,4.766701168709843e-9,3.433196724520082e-11,-1.2980733138423678e-12,1.4895935444451141e-13,0.5861651222686866,0.31190881090546896,0.995411342306957
0.0065,0.9956772161615447,-0.06682931730696665,0.3491934813099971,0.02651905621916034,0.3438119776498954,-0.047329378414496845,0.22951518459885423,0.011213549046535601,0.0004547216086116895,-9.000409925494662e-5,0.07030736771020807,-0.002891586310001653,1.0518319903764366,0.6966519579835087,0.00012444853766105794,0.055142761163175395,-4.1418563038428315e-8,4.7625529707118655e-9,3.975592273281e-11,-1.2944165211153135e-12,1.4882971415687048e-13,0.5860903171681818,0.31218095232770704,0.9954549670122539
0.0066,0.9958813429600095,-0.06694446532170023,0.3492577504536634,0.026493593558222353,0.3438861497324956,-0.047378135471927714,0.229951841754299,0.011262243470889558,0.00045519097038208654,-9.022975922081299e-5,0.07030670367203641,-0.0028935937825542274,1.0517010572773562,0.7002754964027167,0.00012771260762335963,0.055146378952415344,-4.128270458687892e-8,4.758418674427981e-9,4.509001836319627e-11,-1.2901492749143673e-12,1.4870050839835428e-13,0.5860056728015162,0.31242581534654806,0.9954784449571956
0.0067,0.9960766498764729,-0.06705533162967472,0.3493192664029076,0.026469022251470017,0.3439570990460529,-0.047425040751864225,0.23038739429084903,0.01131080295368173,0.000455640250925668,-9.044579620447948e-5,0.07030605499253165,-0.0028956074709637868,1.0515822993053716,0.7038482828289493,0.00013098876010351972,0.05514985570292804,-4.112885104170368e-8,4.754299910845119e-9,5.0464672352027804e-11,-1.2853238775741986e-12,1.4857178804736555e-13,0.5857989585141085,0.31302380770464727,0.995535781633593
0.0068,0.9962634159347669,-0.06716203507605444,0.34937811589183493,0.02644531854656888,0.3440249280147509,-0.04747014654114738,0.23082182976618487,0.011359226529541876,0.00045607008582090473,-9.065247845865311e-5,0.07030542119451264,-0.002897627128536604,1.051475557985955,0.7073702142698088,0.00013427592623543972,0.05515319272146361,-4.095757897849286e-8,4.7501979825232194e-9,5.5851092393305547e-11,-1.2799579675807832e-12,1.484435938491569e-13,0.5854830590106407,0.3139376559506656,0.9956234031900575
0.0069,0.9964419201587228,-0.0672646945060036,0.34943438565455076,0.026422458691184505,0.3440897390627731,-0.047513505126618207,0.23125513573798714,0.011407513233099754,0.00045648111064626776,-9.085007423604087e-5,0.0703048018007982,-0.002899652508578952,1.0513806748445793,0.7108411877328983,0.00013757303715302105,0.05515639131477215,-4.0769464972836724e-8,4.746114192022224e-9,6.122048618103059e-11,-1.2740691834200974e-12,1.4831596654898103e-13,0.5850708589957954,0.3151300866332638,0.9957377357752006
0.007,0.9966124415721731,-0.06736342876468646,0.3494881624251604,0.02640041893298246,0.34415163461430326,-0.047555168795117696,0.23168729976393646,0.01145566209898512,0.0004568739609802278,-9.103885178934978e-5,0.07030419633420719,-0.0029016833643971045,1.051297491406717,0.7142611002258196,0.0001408790239901651,0.05515945278960382,-4.0565085600325565e-8,4.742049841902075e-9,6.654406140920389e-11,-1.2676751635781166e-12,1.4818894689209064e-13,0.5845752431742547,0.3165638263011028,0.9958752055376342
0.0071,0.996775259198949,-0.06745835669726731,0.34953953293776907,0.026379175519628296,0.3442107170935247,-0.04759518983348686,0.23211830940171335,0.01150367216182773,0.00045724927240125564,-9.121907937128681e-5,0.07030360431755843,-0.0029037194492973323,1.0512258491978412,0.7176298487561751,0.00014419281788077335,0.055162378452708674,-4.034501743654962e-8,4.738006234722709e-9,7.179302577182646e-11,-1.2607935465408169e-12,1.480625756237383e-13,0.5840090962507007,0.31820160150284343,0.9960322386259696
0.0072,0.9969306520628828,-0.06754959714891039,0.3495885839264822,0.026358704698787587,0.3442670889246213,-0.04763362052856671,0.2325481522089984,0.01155154245625734,0.00045760768048782246,-9.139102523455898e-5,0.07030302527367076,-0.002905760516585911,1.051165589743424,0.7209473303315673,0.00014751334995874714,0.055165169610836874,-4.0109837057099163e-8,4.7339846730440695e-9,7.693858696289924e-11,-1.2534419707941742e-12,1.4793689348917678e-13,0.5833853029298157,0.3200061387871465,0.9962052611888186
0.0073,0.9970788991878061,-0.06763726896477998,0.3496354021254051,0.026338982718125892,0.34432085253177647,-0.04767051316719827,0.2329768157434723,0.011599272016903712,0.000457949820818399,-9.155495763187333e-5,0.07030245872536305,-0.002907806319569113,1.0511165545689385,0.7242134419595989,0.00015083955135798804,0.05516782757073852,-3.9860121037564465e-8,4.7299864594260984e-9,8.195195267642332e-11,-1.2456380748241646e-12,1.4781194123365873e-13,0.5827167479162821,0.32194016470267306,0.9963906993747931
0.0074,0.9972202795975508,-0.06772149099004032,0.349680074268643,0.026319985825308766,0.34437211033917386,-0.04770592003622252,0.2334042875628155,0.011646859878396596,0.00045827632897145606,-9.17111448159368e-5,0.07030190419545408,-0.0029098566115532097,1.0510785851998568,0.7274280806478718,0.00015417035321239734,0.05517035363916373,-3.9596445953535785e-8,4.726012896428733e-9,8.680433060639965e-11,-1.2373994971167637e-12,1.4768775960243675e-13,0.582016315914782,0.3239664057980837,0.9965849793325041
0.0075,0.9973550723159483,-0.06780238206985569,0.3497226870903012,0.026301690268001776,0.3444209647709971,-0.047739893422480494,0.23383055522470864,0.01169430507536575,0.00045858784052546454,-9.185985503945641e-5,0.07030136120676272,-0.0029119111458444755,1.051051523161652,0.7305911434039887,0.00015750468665587654,0.055172749122862595,-3.9319388380603396e-8,4.722065286611917e-9,9.146692844682921e-11,-1.2287438761579473e-12,1.4756438934076357e-13,0.5812968916299974,0.3260475886220395,0.9967845272105635
0.0076,0.9974835563668311,-0.06788006104939034,0.3497633273244852,0.026284072293870482,0.34446751825142974,-0.0477724856128132,0.23425560628683234,0.011741606642440939,0.00045888499105889544,-9.200135655513918e-5,0.07030082928210783,-0.0029139696757491834,1.0510352099797964,0.733702527235552,0.00016084148282232707,0.05517501532858527,-3.902952489435756e-8,4.7181449325355905e-9,9.591095389171308e-11,-1.2196888504336918e-12,1.4744187119389184e-13,0.5805713597666109,0.3281464397232012,0.9969857691575832
0.0077,0.9976060107740304,-0.06795464677380854,0.34980208170530014,0.026267108150580445,0.3445118732046553,-0.047803748894061644,0.23467942830686717,0.011788763614251907,0.00045916841615021957,-9.213591761569211e-5,0.0703003079443082,-0.0029160319545736063,1.051029487179763,0.7367621291501638,0.00016417967284565037,0.05517715356308184,-3.872743207038854e-8,4.714253136759693e-9,1.001076146350522e-10,-1.2102520584299727e-12,1.4732024590707425e-13,0.5798526050293046,0.3302256856502296,0.9971851313221745
0.0078,0.9977227145613785,-0.06802625808827453,0.3498390369668513,0.026250774085797228,0.3445541320548575,-0.047833735553066824,0.23510200884249366,0.011835775025428421,0.00045943875137790776,-9.226380647382218e-5,0.0702997967161827,-0.0029180977356240163,1.051034196287024,0.7397698461554268,0.00016751818785974782,0.055179165133102434,-3.8413686484286616e-8,4.710391201844166e-9,1.0402811837084755e-10,-1.2004511386327657e-12,1.4719955422556341e-13,0.5791535121227604,0.33224805295178567,0.997379039852949
0.0079,0.997833946752707,-0.0680950138379526,0.3498742798432442,0.026235046347186392,0.3445943972262199,-0.04786249787666977,0.23552333545139248,0.011882639910600233,0.00045969663232043093,-9.23852913822364e-5,0.07029929512055015,-0.0029201667722066876,1.0510491788270526,0.7427255752589433,0.00017085595899852092,0.05518105134539716,-3.808886471164204e-8,4.706560430348951e-9,1.076436727931002e-10,-1.1903037295280473e-12,1.4707983689461203e-13,0.5784869657516611,0.33417626817653023,0.9975639208985184
0.008,0.9979399863718477,-0.068161032868007,0.34990789706858394,0.026219901182413498,0.34463277114292606,-0.04789008815171148,0.2359433956912442,0.011929357304397101,0.00045994269455625986,-9.250064059364178e-5,0.07029880268022941,-0.0029222388176278922,1.0510742763253207,0.7456292134683157,0.000174191917395871,0.055182813506716145,-3.775354332804507e-8,4.702762124833986e-9,1.1092548559581108e-10,-1.1798274696017929e-12,1.469611346594728e-13,0.5778658506206886,0.3359730578731241,0.9977362006074945
0.0081,0.9980411124426324,-0.06822443402360197,0.34993997537697596,0.02620531483914411,0.3446693562291595,-0.047916558665032964,0.23636217711972934,0.01197592624144878,0.00046017757366386563,-9.261012236074532e-5,0.0702983189180393,-0.0029243136251939036,1.0511093303073018,0.7484806577911464,0.00017752499418569956,0.05518445292380948,-3.7408298909086e-8,4.698997587859216e-9,1.1384476447298122e-10,-1.1690399973399786e-12,1.4684348826539834e-13,0.5773030514345251,0.3376011485902282,0.9978923051284884
0.0082,0.998137603988893,-0.0682853361499018,0.34997060150252557,0.02619126356504379,0.34470425490910395,-0.04794196170347524,0.23677966729452857,0.012022345756385031,0.00046040190522171897,-9.271400493625404e-5,0.07029784335679864,-0.0029263909482109946,1.0511541822984678,0.7512798052350377,0.00018085412050190808,0.055185970903427306,-3.705370803035507e-8,4.695268121984578e-9,1.1637271711861166e-10,-1.1579589512285801e-12,1.4672693845764131e-13,0.576811452897853,0.33902326687650336,0.9980286606101122
0.0083,0.9982297400344612,-0.06834385809207075,0.349999862179338,0.02617772360777809,0.3447375696069429,-0.04796634955387931,0.23719585377332245,0.012068614883835607,0.0004606163248082908,-9.281255657287491e-5,0.07029737551932631,-0.002928470539985438,1.0512086738242918,0.7540265528075921,0.00018417822747839786,0.05518736875231973,-3.669034726744256e-8,4.691575029770015e-9,1.1848055122670332e-10,-1.146601969753574e-12,1.4661152598145443e-13,0.5764039397153543,0.3402021392806104,0.9981416932009775
0.0084,0.9983177996031689,-0.06840011869527306,0.35002784414151866,0.026164671215012585,0.3447694027468601,-0.04798977450308618,0.2376107241137915,0.012114732658430268,0.00046082146800205197,-9.290604552331494e-5,0.07029691492844113,-0.0029305521538235076,1.051272646410246,0.756720797516412,0.0001874962462490704,0.05518864777723686,-3.631879319593873e-8,4.687919613775468e-9,1.2013947449125727e-10,-1.1349866914009352e-12,1.4649729158209034e-13,0.5760933965917113,0.3411004923512102,0.9982278290496955
0.0085,0.9984020617188479,-0.06845423680467301,0.3500546341231728,0.02615208263441283,0.3447998567530389,-0.04801228883793687,0.2380242658736164,0.012160698114798767,0.0004610179703814734,-9.299474004028114e-5,0.07029646110696194,-0.002932635543031476,1.0513459415818036,0.7593624363690998,0.00019080710794782717,0.05518980928492881,-3.5939622391433845e-8,4.684303176560875e-9,1.2132069460627448e-10,-1.12313075465664e-12,1.463842760048017e-13,0.5758927082316063,0.3416810526369637,0.9982834943048783
0.0086,0.9984828054053302,-0.06850633126543484,0.35008031885840574,0.026139934113644386,0.3448290340496631,-0.04803394484527238,0.23843646661047768,0.012206510287570863,0.00046120646752502594,-9.307890837648053e-5,0.07029601357770757,-0.0029347204609156156,1.0514284008644368,0.7619513663732578,0.00019410974370856954,0.055190854582145704,-3.5553411429518175e-8,4.68072702068618e-9,1.2199541926575596e-10,-1.1110517980066644e-12,1.4627251999484117e-13,0.5758147593397216,0.34190654668653153,0.9983051151151372
0.0087,0.9985602239043402,-0.06855649716303888,0.350104957062502,0.02612820672069747,0.34485700544304915,-0.04805478423480626,0.23884731964227765,0.012252168685283083,0.0004613873984418774,-9.315876695852938e-5,0.07029557201267005,-0.0029368067135767174,1.0515198273290207,0.7644875877755988,0.00019740297623508632,0.05519178538239706,-3.51600491258138e-8,4.67719215618439e-9,1.224636356295202e-10,-1.0987486948814756e-12,1.461620546758258e-13,0.5757796377355102,0.34198084463691925,0.998309512014547
0.0088,0.9986343639945471,-0.0686047777214929,0.3501285614966789,0.026116891637936852,0.3448837877469651,-0.04807482550161637,0.23925682774249285,0.012297673619517826,0.00046156086777046347,-9.323441561968627e-5,0.07029513633611767,-0.002938894219255561,1.0516200006324397,0.7669713848880849,0.00020068583004743116,0.0551926038027094,-3.475903965105063e-8,4.67369884892507e-9,1.2316129686652255e-10,-1.0862094783067433e-12,1.460528877164431e-13,0.5756658460593579,0.3422201454246628,0.9983234797695921
0.0089,0.9987053205120949,-0.06865122221562836,0.3501511618306129,0.0261059785584073,0.34490941548278653,-0.048094089752541494,0.23966499021373117,0.012343025132443987,0.00046172709107534686,-9.330596516122502e-5,0.07029470638719253,-0.002940982880756963,1.051728749128049,0.7694030534754974,0.00020395763913671103,0.05519331154519463,-3.435078003973839e-8,4.670247371364397e-9,1.2406673135797127e-10,-1.0734463203096803e-12,1.459450276587522e-13,0.5754789871330698,0.34261310464387024,0.9983464164183911
0.009,0.9987731888871897,-0.06869588005962977,0.3501727879322209,0.02609545714597381,0.34493392339083084,-0.04811259815617227,0.24007180631786368,0.012388223262934964,0.00046188628528516295,-9.337352668064647e-5,0.07029428200399812,-0.0029430726005691883,1.051845901529718,0.7717828888280628,0.00020721773910788066,0.05519391030849883,-3.3935673850249686e-8,4.666837997438639e-9,1.2515504194418455e-10,-1.0604715701457794e-12,1.4583848309577295e-13,0.5752255670193844,0.34314604022229056,0.9983775233516441
0.0091,0.9988380645500369,-0.06873880066768158,0.3501934696694194,0.026085317064501342,0.3449573462114153,-0.048130371881099296,0.24047727531676152,0.012433268049864157,0.000462038667328547,-9.343721127545145e-5,0.07029386302463805,-0.0029451632811805005,1.0519712865513156,0.774111186236008,0.00021046546556589441,0.05519440179126806,-3.351412464095713e-8,4.663471001084063e-9,1.2640133146548058e-10,-1.0472975770705345e-12,1.4573326262052521e-13,0.5749120917810403,0.3438052700876723,0.9984160019600519
0.0092,0.9989000429308424,-0.0687800334539683,0.35021323691012535,0.026075547977854895,0.3449797186848574,-0.04814743209591321,0.2408813964722958,0.01247815953210496,0.0004621844541341343,-9.349713004314077e-5,0.0702934492872159,-0.0029472548250791663,1.0521047329067108,0.7763882409895595,0.00021370015411570687,0.05519478769214841,-3.3086535970233325e-8,4.660146656236936e-9,1.277807027621775e-10,-1.0339366903394399e-12,1.4562937482602883e-13,0.5745450674807762,0.3445771121677644,0.9984610536343147
0.0093,0.9989592194598116,-0.0688196278326744,0.35023211952225536,0.02606613954989944,0.3450010755514745,-0.04816379996920462,0.2412841690463376,0.012522897748530767,0.0004623238626305602,-9.355339408121534e-5,0.0702930406298352,-0.002949347134753448,1.0522460693097724,0.778614348378944,0.0002169211403622725,0.055195069709785945,-3.265331139645087e-8,4.656865236833525e-9,1.2926825867459353e-10,-1.020401259207989e-12,1.4552682830530366e-13,0.5741310001813302,0.34544788439031526,0.9985118797651328
0.0094,0.9990156895671499,-0.06885763321798434,0.35025014737372623,0.026057081444499964,0.3450214515515838,-0.048179496669564136,0.24168559230075798,0.012567482738014977,0.00046245710974645996,-9.360611448717592e-5,0.07029263689059956,-0.0029514401126916113,1.0523951244743697,0.7807898036943884,0.0002201277599105459,0.055195249542826744,-3.221485447798239e-8,4.653627016810097e-9,1.3083910204304686e-10,-1.006703632931676e-12,1.4542563165136955e-13,0.5736763959454413,0.3464039046830739,0.9985676817432066
0.0095,0.9990695486830636,-0.06889409902408265,0.3502673503324546,0.026048363325521445,0.34504088142550293,-0.048194543365582404,0.2420856654974281,0.012611914539430986,0.00046258441241046894,-9.365540235852344e-5,0.07029223790761253,-0.0029535336613819214,1.0525517271143718,0.782914902226119,0.00022331934836548146,0.05519532888991687,-3.177156877320048e-8,4.6504322701029216e-9,1.3246833570785568e-10,-9.928561607659944e-13,1.4532579345724637e-13,0.5731877608358479,0.3474314909737889,0.9986276609592365
0.0096,0.999120892237758,-0.06892907466515379,0.3502837582663573,0.02603997485682886,0.34505939991354917,-0.048208961225850035,0.24248438789821902,0.012656193191652189,0.00046270598755122243,-9.370136879275866e-5,0.0702918435189777,-0.0029556276833126414,1.0527157059436474,0.7849899392643627,0.0002264952413320338,0.05519530944970242,-3.1323857840477766e-8,4.647281270648263e-9,1.3413106250933815e-10,-9.788711919664384e-13,1.4522732231595393e-13,0.5726716009152886,0.34851696119020903,0.9986910188039231
0.0097,0.9991698156614385,-0.06896260955538223,0.350299401043351,0.026031905702287198,0.3450770417560397,-0.04822277141895763,0.2428817587650019,0.01270031873355198,0.00046282205209735567,-9.374412488738247e-5,0.07029145356279863,-0.002957722080972037,1.052886889676066,0.7870152100993458,0.00022965477441515736,0.05519519292082946,-3.087212523818683e-8,4.64417429238239e-9,1.3580238528781254e-10,-9.647610757885009e-13,1.4513022682051213e-13,0.5721344222465016,0.349646633260083,0.9987569566679665
0.0098,0.999216414384311,-0.06899475310895245,0.3503143085313525,0.026024145525761426,0.34509384169329205,-0.04823599511349583,0.24327777735964773,0.012744291204003758,0.00046293282297750395,-9.37837817398957e-5,0.07029106787717887,-0.0029598167568483723,1.053065107025496,0.7889910100212953,0.00023279728321980666,0.05519498100194404,-3.0416774524700304e-8,4.641111609241569e-9,1.374574068835969e-10,-9.50538161487677e-13,1.450345155639408e-13,0.5715827308922257,0.35080682511115946,0.9988246759420671
0.0099,0.9992607838365812,-0.06902555474004896,0.35032851059827846,0.026016683991116545,0.3451098344656236,-0.048248653478055244,0.24367244294402768,0.01278811064188092,0.0004630385171203028,-9.382045044779916e-5,0.07029068630022202,-0.002961911613429913,1.0532501867058068,0.7909176343204377,0.0002359221033509363,0.055194675391692274,-2.995820925839078e-8,4.638093495162069e-9,1.3907123013700953e-10,-9.362147983194596e-13,1.449401971392598e-13,0.5710230329151996,0.35198385467118726,0.9988933780169255
0.01,0.9993030194484546,-0.06905506386285622,0.35034203711204565,0.02600951076221752,0.34512505481335165,-0.04826076768122649,0.24406575478001283,0.01283177708605686,0.0004631393514543872,-9.385424210859373e-5,0.07029030867003164,-0.0029640065532049223,1.053441957430868,0.7927953782869999,0.0002390285704135006,0.05519427778872021,-2.9496832997630878e-8,4.635120224080154e-9,1.4061895788836857e-10,-9.218033355393427e-13,1.4484728013948898e-13,0.5704618343781614,0.353164039867915,0.9989622642832419
0.0101,0.9993432166501367,-0.06908332989155871,0.3503549179405708,0.026002615502929337,0.3451395374767936,-0.0482723588916002,0.24445771212947426,0.012875290575404975,0.00046323554290839266,-9.388526781978023e-5,0.07028993482471131,-0.002966101478661665,1.0536402479145475,0.7946245372112081,0.00024211602001245422,0.05519378989167393,-2.9033049300793203e-8,4.6321920699320945e-9,1.4207569297799224e-10,-9.073161224028208e-13,1.447557731576482e-13,0.5699056413438502,0.35433369862909153,0.9990305361317167
0.0102,0.9993814708718334,-0.06911040224034093,0.35036718295177055,0.02599598787711698,0.3451533171962668,-0.04828344827776698,0.24484831425428313,0.01291865114879866,0.00046332730841095447,-9.391363867885951e-5,0.07028956460236459,-0.0029681962922884064,1.0538448868707149,0.7964054063832893,0.0002451837877527517,0.05519321339919951,-2.8567261726250348e-8,4.629309306654155e-9,1.4341653824619872e-10,-8.927655081653865e-13,1.4466568478675728e-13,0.5693609598750041,0.35547914888246546,0.9990973949530503
0.0103,0.9994178775437502,-0.06913633032338734,0.3503788620135618,0.025989617548645424,0.3451664287120886,-0.04829405700831745,0.24523756041631045,0.012961858845111312,0.00046341486489070787,-9.39394657833324e-5,0.07028919784109504,-0.002970290896573411,1.0540557030132391,0.79813828109347,0.0002482312092393474,0.05519255000994302,-2.8099873832374946e-8,4.626472208182604e-9,1.4461659653330613e-10,-8.781638420825345e-13,1.4457702361983612e-13,0.5688342960343618,0.3565867085557856,0.999162042137943
0.0104,0.9994525320960929,-0.06916116355488243,0.35038998499386115,0.025983494181379657,0.3451789067645764,-0.048304206251842244,0.24562544987742738,0.013004913703216327,0.0004634984292762882,-9.396286023069976e-5,0.07028883437900625,-0.0029723851940049425,1.0542725250559895,0.7998234566319768,0.0002512576200771959,0.05519180142255055,-2.7631289177539592e-8,4.62368104845371e-9,1.4565097067963275e-10,-8.635234734097584e-13,1.4448979824990457e-13,0.5683321558846618,0.3576426955768006,0.9992236790770954
0.0105,0.9994855299590669,-0.06918495134901069,0.3504005817605854,0.02597760743918465,0.3451907860940475,-0.04831391717693197,0.24601198189950502,0.013047815761987101,0.00046357821849633075,-9.398393311846242e-5,0.07028847405420177,-0.002974479087071267,1.0544951817128347,0.8014612282890365,0.00025426235587125185,0.05519096933566815,-2.7161911320116885e-8,4.620936101403737e-9,1.4649476352549672e-10,-8.488567514025518e-13,1.444040172699824e-13,0.5678610454886426,0.3586334278732592,0.9992815071612077
0.0106,0.999516966562878,-0.06920774311995659,0.3504106821816514,0.025971946985925393,0.34520210144081936,-0.048323210952177245,0.24639715574441443,0.013090565060297031,0.00046365444947947076,-9.40027955441212e-5,0.0702881167047852,-0.0029765724782606475,1.0547235016976437,0.8030518913548758,0.00025724475222646954,0.05519005544794191,-2.6692143818479454e-8,4.618237640968955e-9,1.4712307791121623e-10,-8.341760253164089e-13,1.4431968927308957e-13,0.5674274709090428,0.35954522337291017,0.9993347277809802
0.0107,0.9995469373377317,-0.06922958828190463,0.3504203161249756,0.02596650248546686,0.34521288754520935,-0.04833210874616869,0.2467809706740267,0.013133161637019513,0.0004637273391543437,-9.401955860517698e-5,0.0702877621688601,-0.0029786652700613493,1.0549573137242862,0.8045957411197211,0.0002602041447478036,0.05518906145801791,-2.6222390230999897e-8,4.615585941085629e-9,1.4751101667710948e-10,-8.194936444068233e-13,1.4423682285224587e-13,0.5670379382086009,0.3603644000035022,0.9993825423271137
0.0108,0.9995755377138338,-0.06925053624903928,0.3504295134584749,0.025961263601674035,0.34522317914753475,-0.04834063172749693,0.24716342595021298,0.013175605531027942,0.00046379710444958473,-9.403433339913056e-5,0.07028741028453003,-0.0029807573649616374,1.0551964465066304,0.8060930728737993,0.0002631398690402085,0.05518798906454222,-2.5753054116050813e-8,4.612981275690029e-9,1.4763368266349468e-10,-8.048219579292885e-13,1.4415542660047117e-13,0.5666989534500556,0.3610772756927841,0.999424152190308
0.0109,0.9996028631213898,-0.06927063643554501,0.35043830405006604,0.025956219998411904,0.34523301098811293,-0.04834880106475259,0.24754452083484432,0.013217896781195712,0.0004638639622938292,-9.40472310234828e-5,0.07028706088989857,-0.002982848665449776,1.0554407287585457,0.8075441819073368,0.0002660512607086388,0.055186839966160896,-2.5284539032004825e-8,4.61042391871842e-9,1.4746617871068994e-10,-7.901733151392989e-13,1.4407550911078535e-13,0.5664170226961451,0.3616701683685044,0.9994587587612639
0.011,0.9996290089906054,-0.06928993825560634,0.3504467177676657,0.02595136133954544,0.34524241780726134,-0.048356637926526266,0.24792425458979186,0.013260035426396225,0.00046392812961571243,-9.405836257573456e-5,0.07028671382306928,-0.00298493907401403,1.055689989193901,0.8089493635105606,0.0002689376553580489,0.055185615861520036,-2.4817248537234534e-8,4.607914144107069e-9,1.4698360765901354e-10,-7.755600652923481e-13,1.4399707897620823e-13,0.5661986520096084,0.3621293959584119,0.9994855634306816
0.0111,0.9996540707516862,-0.0693084911234077,0.3504547844791907,0.025946677288939627,0.34525143434529726,-0.0483641634814086,0.24830262647692666,0.013302021505502873,0.0004639898233438697,-9.406783915338665e-5,0.07028636892214575,-0.0029870284931426635,1.0559440565265654,0.810308912973697,0.0002717983885933935,0.05518431844926571,-2.4351586190112544e-8,4.605452225792245e-9,1.4616107234878356e-10,-7.609945576439296e-13,1.4392014478975963e-13,0.5660503474531836,0.3624412763902554,0.9995037675892616
0.0112,0.9996781438348379,-0.0693263444531336,0.35046253405255773,0.025942157510459446,0.34526009534253804,-0.04837139889799021,0.24867963575811985,0.013343855057389054,0.0004640492604069363,-9.407577185393992e-5,0.07028602602523154,-0.0029891168253239416,1.056202759470408,0.8116231255869728,0.000274632796019627,0.055182949428043984,-2.3887955549011473e-8,4.603038437710214e-9,1.4497367562031833e-10,-7.464891414495377e-13,1.4384471514445948e-13,0.5659786150896094,0.3625921275917836,0.9995125726277042
0.0113,0.9997013025679616,-0.0693435407220938,0.35046999004164225,0.02593779260965231,0.345268427766828,-0.048378362150901424,0.24905528321984108,0.013385536253948551,0.0004641066100364797,-9.408225636964636e-5,0.07028568500652445,-0.002991203988183701,1.056465901852876,0.8128923582332481,0.00027744014704891753,0.05518151076152006,-2.3426284265814833e-8,4.6006729891248606e-9,1.4349849102895968e-10,-7.320425922365763e-13,1.4377079649470216e-13,0.5659660348564063,0.3626095141344305,0.999513676163687
0.0114,0.9997235324235074,-0.06936008851080862,0.3504771490212887,0.025933578790825862,0.3452764259645457,-0.04838505603279315,0.24942957562136936,0.013427065789473901,0.00046416184024201425,-9.408731275372127e-5,0.0702853458917968,-0.002993289971347785,1.056733238499303,0.8141172190594262,0.0002802197397188211,0.0551800050275365,-2.2965095626097067e-8,4.598355654741777e-9,1.4209695177402488e-10,-7.17613369361262e-13,1.4369838138420004e-13,0.5659283745790817,0.3626381053991519,0.9995158399592774
0.0115,0.9997448514417817,-0.06937600143640742,0.3504840168363079,0.02592951278065398,0.34528409640586627,-0.04839148616956028,0.24980251682864368,0.01346844410735656,0.0004642149921809749,-9.409097180695351e-5,0.07028500865062279,-0.0029953747510696534,1.0570046301118237,0.815298211377777,0.0002829713459245162,0.05517843378812237,-2.250437247032361e-8,4.596086112862008e-9,1.4079774368772982e-10,-7.032012456412621e-13,1.4362745972448513e-13,0.5658593672414652,0.3626904950042605,0.9995198048205046
0.0116,0.9997652833648427,-0.0693912947470413,0.35049060101716667,0.025925591136156948,0.34529144766655867,-0.04839765896014009,0.2501741102724733,0.013509671613089299,0.00046426611987840545,-9.40932679334873e-5,0.07028467324280298,-0.002997458299941371,1.0572799470121323,0.816435821438948,0.0002856947713973168,0.055176798507659455,-2.2044257342604513e-8,4.5938640508404066e-9,1.3959447461714076e-10,-6.888105353866986e-13,1.435580217503371e-13,0.5657609717181419,0.3627651957939017,0.9995254581989615
0.0117,0.9997848519347485,-0.06940598369086133,0.3504969090943313,0.02592181041435504,0.3452984883223921,-0.0484035808034699,0.2505443593836675,0.01355074871216489,0.00046431527735934955,-9.409423553746678e-5,0.07028433962813789,-0.0029995405905549988,1.0575590595219215,0.8175305354935871,0.00028838982186853667,0.055175100650529565,-2.1584892787049796e-8,4.591689156031828e-9,1.38480752409324e-10,-6.744455529076937e-13,1.4349005769653574e-13,0.5656351468836965,0.36286072061222086,0.9995326875462412
0.0118,0.9998035808935573,-0.06942008351601868,0.3505029485982685,0.025918167172268525,0.3453052269491358,-0.048409258098487,0.2509132675930355,0.013591675810076096,0.00046436251864885066,-9.409390902303616e-5,0.07028400776642808,-0.0030016215955025994,1.057841837962885,0.8185828397923414,0.0002910563030694895,0.055173341681114506,-2.112642134776953e-8,4.589561115791125e-9,1.3745018491134596e-10,-6.601106125143704e-13,1.4342355779786078e-13,0.5654838516127143,0.3629755823033634,0.9995413803139365
0.0119,0.9998214939833269,-0.0694336094706644,0.35050872705944486,0.02591465796691767,0.34531167212255875,-0.04841469724412867,0.2512808383313866,0.013632453312315693,0.0004644078977719524,-9.409232279433962e-5,0.07028367761747412,-0.0030037012873762358,1.058128152656715,0.8195932205858587,0.00029369402073148933,0.05517152306379606,-2.066898556887373e-8,4.587479617473155e-9,1.3649637997027278e-10,-6.458100285168502e-13,1.433585122890919e-13,0.5653090447797801,0.36310829371147474,0.9995514239536404
0.012,0.9998386149461153,-0.0694465768029496,0.35051425200832687,0.025911279355322767,0.34531783241843006,-0.04841990463933222,0.25164707502953,0.013673081624376447,0.0004644514687536983,-9.408951125552133e-5,0.07028334914107652,-0.003005779638767969,1.0584178739251056,0.8205621641247863,0.0002963027805858496,0.05516964626295603,-2.0212727994472455e-8,4.585444348432769e-9,1.3561294543317083e-10,-6.315481152252559e-13,1.4329491140500886e-13,0.5651126852594789,0.36325736768070016,0.999562705916946
0.0121,0.9998549675239805,-0.0694590007610254,0.3505195309753811,0.02590802789450407,0.345323716412519,-0.048424886683034934,0.252011981118275,0.013713561151751128,0.00046449328561913215,-9.408550881072548e-5,0.07028302229703583,-0.003007856622269863,1.0587108720897493,0.8214901566597722,0.0002988823883638844,0.0551677127429762,-1.9757791168675736e-8,4.5834549960248254e-9,1.3479348914710637e-10,-6.173291869497097e-13,1.4323274538039142e-13,0.5648967319263957,0.3634213170551851,0.999575113655446
0.0122,0.9998705754589811,-0.06947089659304288,0.3505245714910741,0.025904900141481866,0.3453293326805946,-0.048429649774174126,0.25237556002843087,0.01375389229993251,0.0004645334023932974,-9.408034986409627e-5,0.07028269704515262,-0.003009932210473979,1.0590070174723398,0.8223776844414636,0.00030143264979690744,0.05516572396823839,-1.930431763559362e-8,4.581511247604176e-9,1.3403161895914572e-10,-6.031575580003336e-13,1.4317200445001932e-13,0.5646631436551156,0.36359865467907515,0.9995885346207335
0.0123,0.9998854624931746,-0.06948227954715316,0.35052938108587245,0.025901892653276422,0.34533468979842596,-0.048434200311687076,0.25273781519080685,0.013794075474413357,0.0004645718731012377,-9.407406881977786e-5,0.07028237334522741,-0.003012006375972379,1.05930618039457,0.8232252337205083,0.00030395337061623235,0.0551636814031244,-1.8852449939336152e-8,4.579612790525676e-9,1.3332094271635513e-10,-5.890375426872503e-13,1.4311267884867228e-13,0.5644138793202236,0.36378789339651535,0.9996028562644014
0.0124,0.9998996523686191,-0.06949316487150733,0.3505339672902428,0.02589900198690802,0.34533979634178236,-0.048438544694511074,0.25309875003621224,0.013834111080686443,0.0004646087517679967,-9.406670008191444e-5,0.07028205115706078,-0.003014079091357127,1.0596082311781327,0.8240332907475535,0.0003064443565531731,0.05516158651201601,-1.840233062401337e-8,4.57775931214418e-9,1.32655068265801e-10,-5.749734553205823e-13,1.4305475881113005e-13,0.5641508977963046,0.3639875460516514,0.999617966038043
0.0125,0.9999131688273729,-0.06950356781425648,0.3505383376346515,0.02589622469939692,0.34534466088643273,-0.04844268932158343,0.2534583679954562,0.013873999524244536,0.00046464409241861796,-9.405827805465021e-5,0.07028173044045324,-0.0030161503292202843,1.059913040144722,0.8248023417732471,0.0003089054133390435,0.05515944075929503,-1.7954102233735303e-8,4.575950499814543e-9,1.3202760345454953e-10,-5.609696102104512e-13,1.4299823457217232e-13,0.5638761579579435,0.3641961254886285,0.9996337513932506
0.0126,0.9999260356114941,-0.06951350362355174,0.3505424996495653,0.025893557347763413,0.34534929200814635,-0.04844664059184144,0.2538166724993481,0.013913741210580408,0.00046467794907814505,-9.404883714212934e-5,0.07028141115520536,-0.003018220062153914,1.0602204776160304,0.8255328730482366,0.00031133634670515726,0.05515724560934325,-1.750790731261202e-8,4.574186040891617e-9,1.3143215612966706e-10,-5.4703032166698e-13,1.429430963665789e-13,0.5635916186797256,0.3644121445515922,0.9996500997816178
0.0127,0.9999382764630405,-0.0695229875475442,0.3505464608654507,0.02589099648902776,0.34535369828269225,-0.048450404904222394,0.2541736669786971,0.013953336545186825,0.0004647103757716216,-9.403841174849603e-5,0.07028109326111769,-0.0030202882627500772,1.060530413913751,0.8262253708231694,0.0003137369623828282,0.05515500252654248,-1.7063888404753546e-8,4.572465622730261e-9,1.3086233413821986e-10,-5.331599040002907e-13,1.428893344291295e-13,0.5632992388362357,0.3646341160846878,0.9996668986547372
0.0128,0.9999499151240699,-0.06953203483438496,0.3505502288127742,0.025888538680210238,0.3453578882858396,-0.04845398865766359,0.25452935486431255,0.01399278593355656,0.0004647414265240913,-9.402703627789442e-5,0.07028077671799075,-0.003022354903600837,1.0608427193595773,0.826880321348693,0.0003161070661033701,0.05515271297527449,-1.662218805426991e-8,4.570788932685325e-9,1.3031174532727425e-10,-5.193626715205054e-13,1.428369389946038e-13,0.5630009773020587,0.36486055293206077,0.9996840354642018
0.0129,0.9999609753366411,-0.0695406607322251,0.3505538110220025,0.025886180478331116,0.34536187059335755,-0.04845739825110231,0.25488373958700367,0.014032089781182382,0.0004647711553605976,-9.401474513446873e-5,0.07028046148562513,-0.0030244199572982567,1.0611572642752023,0.8274982108754555,0.00031844646359809677,0.05515037841992112,-1.6182948805271186e-8,4.569155658111666e-9,1.297739975438965e-10,-5.056429385377468e-13,1.427859002977816e-13,0.5626987929517798,0.3650899679378564,0.9997013976616046
0.013,0.9999714808428115,-0.06954888048921576,0.350557215023602,0.02588391844041068,0.3453656537810152,-0.04846064008347587,0.2552368245775797,0.014071248493557058,0.00046479961630618415,-9.400157272236314e-5,0.07028014752382132,-0.003026483396434397,1.061473918982319,0.8280795256541037,0.00032075496059832194,0.055148000324864124,-1.5746313201867388e-8,4.567565486364138e-9,1.292426986351529e-10,-4.920050193621372e-13,1.4273620857344261e-13,0.5623946446599839,0.3653208739462201,0.9997188726985387
0.0131,0.9999814553846395,-0.06955670935350801,0.3505604483480394,0.02588174912346919,0.3453692464245816,-0.048463720553721557,0.2555886132668499,0.014110262476173361,0.0004648268633858946,-9.398755344572183e-5,0.07027983479237991,-0.0030285451936013217,1.0617925538026207,0.8286247519352856,0.00032303236283535953,0.055145580154485334,-1.5312423788168566e-8,4.566018104797596e-9,1.287114564481098e-10,-4.784532283037985e-13,1.426878540563666e-13,0.562090491301256,0.3655517838012973,0.9997363480265968
0.0132,0.9999909227041831,-0.06956416257325299,0.3505635185257812,0.02587966908452693,0.345372657099826,-0.04846664606077665,0.25593910908562356,0.01414913213452406,0.00046485295062477256,-9.397272170868899e-5,0.07027952325110143,-0.0030306053213910917,1.0621130390578009,0.8291343759696487,0.0003252784760405232,0.055143119373166544,-1.4881423108284763e-8,4.564513200766893e-9,1.2817387882983342e-10,-4.649918796728534e-13,1.4264082698133325e-13,0.5617882917501811,0.3657812103472334,0.9997537110973719
0.0133,0.9999999065435001,-0.06957125539660176,0.3505664330872939,0.02587767488060417,0.3453758943825174,-0.048469423003578475,0.2562883154647099,0.014187857874101924,0.0004648779320478615,-9.395711191540879e-5,0.07027921285978643,-0.003032663752395771,1.0624352450695522,0.8296088840078403,0.00032749310594512685,0.05514061944528952,-1.4453453706326027e-8,4.563050461626884e-9,1.276235736273901e-10,-4.5162528777942425e-13,1.4259511758312233e-13,0.5614900048813442,0.36600766642817384,0.9997708493624572
0.0134,1.0000084306446488,-0.06957800307170543,0.3505691995630442,0.025875763068721185,0.3453789668484252,-0.04847205778106431,0.2566362358349183,0.014226440100399727,0.0004649018616802052,-9.394075847002542e-5,0.07027890357823545,-0.003034720459207421,1.062759042159568,0.8300487623005084,0.0003296760582804842,0.0551380818352361,-1.4028658126402384e-8,4.561629574732426e-9,1.2705414868784616e-10,-4.3835776693363293e-13,1.4255071609651362e-13,0.5611975895693303,0.3662296648882639,0.9997876502734455
0.0135,1.0000165187496872,-0.06958442084671514,0.3505718254834986,0.025873930205898246,0.3453818830733182,-0.04847455679217145,0.25698287362705785,0.014264879218910231,0.0004649247935468472,-9.392369577668307e-5,0.07027859536624904,-0.0030367754144181042,1.0630843006495418,0.8304544970983002,0.00033182713877790907,0.05513550800738807,-1.3607178912623893e-8,4.56025022743837e-9,1.2645921185826786e-10,-4.251936314456023e-13,1.4250761275628675e-13,0.5609130046887243,0.36644571857164915,0.9998040012819297
0.0136,1.0000241946006734,-0.06959052396978194,0.35057431837912356,0.025872172849155623,0.34538465163296567,-0.048476926435837196,0.2573282322719379,0.014303175635126212,0.00046494678167283105,-9.390595823952588e-5,0.07027828818362777,-0.0030388285906198824,1.0634108908611661,0.8308265746518635,0.00033394615316871524,0.055132899426127216,-1.3189158609100587e-8,4.558912107099572e-9,1.2583237098572147e-10,-4.121371956254544e-13,1.4246579779722156e-13,0.5606382091141114,0.36665434032247474,0.9998197898395027
0.0137,1.0000314819396652,-0.06959632768905695,0.3505766857803858,0.0258704875555136,0.3453872811031367,-0.048479173110998836,0.25767231520036765,0.014341329754540437,0.0004649678800832004,-9.388758026269812e-5,0.07027798199017216,-0.0030408799604048197,1.0637386831161346,0.8311654812118456,0.0003360329071842166,0.05513025755583534,-1.2774739759942502e-8,4.557614901070887e-9,1.2516723391727334e-10,-3.991927737833113e-13,1.4242526145409771e-13,0.5603751617200764,0.3668540429848863,0.9998349033977577
0.0138,1.000038404508721,-0.06960184725269129,0.3505789352177518,0.025868870881992446,0.3453897800596005,-0.04848130321659368,0.25801512584315645,0.014379341982645679,0.0004649881428029988,-9.38685962503439e-5,0.07027767674568275,-0.0030429294963649767,1.0640675477361403,0.8314717030288942,0.0003380872065557267,0.055127583860894246,-1.236406490925969e-8,4.556358296707168e-9,1.2445740849998971e-10,-3.863646802292958e-13,1.42385993961695e-13,0.5601258213812044,0.367043339403029,0.9998492294082875
0.0139,1.0000449860498988,-0.06960709790883604,0.3505810742216881,0.025867319385612438,0.34539215707812615,-0.048483323151559,0.2583566676311135,0.014417212724934703,0.0004650076238572699,-9.384904060660743e-5,0.0702773724099601,-0.0030449771710924166,1.0643973550428765,0.8317457263536568,0.00034010885701455957,0.055124879805685735,-1.195727660116219e-8,4.555141981363272e-9,1.2369650258093694e-10,-3.7365722927352994e-13,1.4234798555479312e-13,0.5598921469720803,0.3672207424210485,0.999862655322685
0.014,1.0000512503052563,-0.06961209490564232,0.3505831103226613,0.02586582962339384,0.34539442073448273,-0.04848523931483212,0.25869694399504806,0.014454942386900283,0.0004650263772710573,-9.382894773563292e-5,0.07027706894280478,-0.0030470229571792026,1.064727975358036,0.8319880374367812,0.00034209766429202896,0.055122146854591596,-1.1554517379760035e-8,4.55396564239405e-9,1.2287812400718127e-10,-3.610747352261358e-13,1.4231122646817183e-13,0.5596760973672893,0.36738476488308996,0.9998750685925435
0.0141,1.000057221016852,-0.06961685349126122,0.350585051051138,0.025864398152356933,0.34539657960443937,-0.04848705810535031,0.25903595836576937,0.014492531374035184,0.0004650444570694046,-9.380835204156449e-5,0.07027676630401729,-0.0030490668272173953,1.0650592790033122,0.8321991225289146,0.0003440534341194486,0.055119386471993624,-1.1155929789163284e-8,4.55282896715436e-9,1.2199588062578906e-10,-3.4862151239723624e-13,1.4227570693661087e-13,0.5594796314414162,0.3675339196332989,0.9998863566694556
0.0142,1.0000629219267436,-0.06962138891384383,0.3505869039375846,0.025863021529521996,0.3453986422637653,-0.04848878592205088,0.2593737141740867,0.014529980091832182,0.00046506191727735543,-9.378728792854638e-5,0.07027646445339819,-0.003051108753799058,1.0653911363003983,0.8323794678807047,0.0003459759722281323,0.05511660012227363,-1.0761656373481958e-8,4.551731642999054e-9,1.210433802838265e-10,-3.36301875096953e-13,1.4224141719488994e-13,0.5593047080690461,0.3676667195158207,0.9998964070050141
0.0143,1.0000683767769893,-0.06962571642154128,0.35058867651246794,0.025861696311909287,0.3454006172882296,-0.04849042916387112,0.2597102148508094,0.014567288945784043,0.00046507881191995326,-9.376578980072273e-5,0.07027616335074804,-0.0030531487095162525,1.0657234175709873,0.832529559742799,0.00034786508434939383,0.055113789269813404,-1.0371839676826117e-8,4.550673357282988e-9,1.2001423082836e-10,-3.2412013763540894e-13,1.4220834747778882e-13,0.5591532861247638,0.3677816773748007,0.9999051070508125
0.0144,1.0000736093096472,-0.06962985126250464,0.3505903763062543,0.025860419056539095,0.34540251325360133,-0.04849199422974833,0.26004546382674665,0.014604458341383537,0.00046509519502224185,-9.374389206223777e-5,0.07027586295586741,-0.003055186666961043,1.0660559931367726,0.8326498843658452,0.00034972057621454703,0.05511095537899475,-9.986622243305794e-9,4.549653797361016e-9,1.1890204010645578e-10,-3.1208061432272607e-13,1.4217648802008723e-13,0.5590273244831546,0.36787730605438435,0.9999123442584434
0.0145,1.0000786432667752,-0.06963380868488504,0.3505920108494104,0.025859186320431684,0.3454043387356497,-0.048493487518619795,0.26037946453270766,0.014641488684123433,0.00046511112060926475,-9.372162911723565e-5,0.07027556322855678,-0.0030572225987254894,1.0663887333194473,0.8327409280004908,0.00035154225355490563,0.05510809991419945,-9.606146617031027e-9,4.548672650587991e-9,1.1770041596518014e-10,-3.001876194690266e-13,1.421458290565649e-13,0.5589287820188034,0.36795211839871705,0.9999180060795
0.0146,1.0000835023904315,-0.06963760393683358,0.3505935876724028,0.02585799466060734,0.3454061023101438,-0.04849491542942282,0.26071222039950176,0.014678380379496503,0.00046512664270606556,-9.369903536986056e-5,0.07027526412861676,-0.0030592564774016553,1.0667215084407042,0.8328031768973833,0.00035332992210178354,0.05510522433980932,-9.230555342111868e-9,4.547729604318771e-9,1.1640296625159944e-10,-2.884454673844331e-13,1.4211636082200157e-13,0.558859617606295,0.36800462725194416,0.9999219799655749
0.0147,1.000088210422674,-0.06964125226650132,0.35059511430569795,0.025856840634086317,0.3454078125528527,-0.04849628436109471,0.2610437348579382,0.014715133832995515,0.0004651418153376878,-9.36761452242567e-5,0.07027496561584787,-0.0030612882755816032,1.0670541888222371,0.8328371173071702,0.00035508338758649444,0.055102330120206156,-8.859990962658352e-9,4.546824345908207e-9,1.1500329881277992e-10,-2.768584723790678e-13,1.4208807355117698e-13,0.5588217901202146,0.36803334545821104,0.9999241533682612
0.0148,1.0000927869154452,-0.06964476689540251,0.3505965969740155,0.02585572121794786,0.34540947650831677,-0.04849759983555383,0.26137401166967716,0.01475174948140113,0.0004651566829946321,-9.365298851215098e-5,0.07027466765716552,-0.0030633179700443342,1.0673866390082605,0.8328432778014055,0.0003568024712066338,0.055099418798958084,-8.494577578810909e-9,4.545956510721118e-9,1.1349930759713701e-10,-2.6543051396483453e-13,1.4206095585185996e-13,0.5588146715492536,0.36803588043730856,0.9999245655416075
0.0149,1.000097203600325,-0.06964813715728263,0.35059802697691367,0.02585463839276483,0.34541108376588775,-0.04849885707596824,0.2617030580790391,0.014788228087866121,0.0004651711813576212,-9.362954116109653e-5,0.07027437030058048,-0.003065345586627908,1.0677186884279473,0.8328225947836303,0.0003584872628281327,0.05509649250162519,-8.13420066002719e-9,4.545125175100706e-9,1.1193467830175087e-10,-2.541594747801185e-13,1.420349788363758e-13,0.5588113800004101,0.368001864121507,0.9999247950167525
0.015,1.0001014530501033,-0.06965136094896357,0.3505994020623603,0.02585359246887163,0.3454126315715085,-0.04850005508832744,0.2620308790981506,0.014824570198496331,0.00046518529354064693,-9.36057983992261e-5,0.07027407355850701,-0.0030673711328953993,1.0680502569020611,0.8327756438033334,0.0003601379597398849,0.05509355231630457,-7.778781131059495e-9,4.54432974264297e-9,1.1032552861699827e-10,-2.4304333035272744e-13,1.42010123856219e-13,0.5588044405220209,0.36793014849648953,0.9999252788126528
0.0151,1.0001055390845823,-0.06965444144367429,0.35060072347819715,0.025852582674237748,0.3454141212855648,-0.04850119517027968,0.2623574787878859,0.014860776268798332,0.00046519902825111566,-9.35817673570347e-5,0.07027377742423938,-0.0030693946054461477,1.0683812864010551,0.8327028706159838,0.0003617547375761215,0.055090599049210154,-7.428283360314104e-9,4.543569763890865e-9,1.0867579835219178e-10,-2.3208100031721193e-13,1.4198637686131416e-13,0.5587940263607026,0.3678225239690357,0.9999260048511669
0.0152,1.0001094655235636,-0.06965738181464382,0.3506019924722662,0.025851608236832684,0.3454155542684424,-0.0485022786194732,0.2626828612091192,0.014896846754278695,0.00046521239419643364,-9.355745516501742e-5,0.07027348189107185,-0.003071416000879493,1.068711718895383,0.8326047209770505,0.00036333777197107385,0.05508763350655592,-7.0826717161973164e-9,4.54284478938735e-9,1.0698942731664404e-10,-2.2127140430812306e-13,1.4196372380158593e-13,0.558780310763072,0.367680780945925,0.9999269610541529
0.0153,1.0001132361868486,-0.0696601852351011,0.35060321029240943,0.02585066838462592,0.34541693188052675,-0.04850330673355621,0.2630070304227247,0.014932782110443988,0.00046522540008400715,-9.353286895366935e-5,0.07027318695229876,-0.003073435315794776,1.0690414963554982,0.8324816406420028,0.0003648872385589729,0.055084656494555816,-6.741910567115403e-9,4.542154369675382e-9,1.052703553196676e-10,-2.1061346196001156e-13,1.4194215062695888e-13,0.5587634669757455,0.36750670983393674,0.9999281353434689
0.0154,1.0001168548942396,-0.06966285487827517,0.3506043781864686,0.02584976234558696,0.34541825548220373,-0.048504280810176964,0.26332999048957667,0.014968582792800784,0.0004652380546212424,-9.350801585348553e-5,0.07027289260121433,-0.0030754525467913364,1.0693705607518538,0.8323340753663093,0.00036640331297404995,0.0550816688194238,-6.405964281474649e-9,4.5414980552979155e-9,1.0352252217057505e-10,-2.0010609290742793e-13,1.419216432873576e-13,0.5587436682453402,0.36730210103985045,0.9999295156409732
0.0155,1.0001203254655382,-0.069665393917395,0.35060549740228586,0.02584888934768529,0.345419526433859,-0.04850520214698368,0.2636517454705492,0.015004249256855654,0.0004652503665155457,-9.348290299496104e-5,0.07027259883111288,-0.003077467690468513,1.069698854054903,0.832162470905439,0.000367886170850536,0.055078671287373815,-6.0747972276813474e-9,4.54087539679791e-9,1.0174986767867904e-10,-1.8974821678492348e-13,1.4190218773270675e-13,0.5587210878184724,0.3670687449704457,0.9999310898685237
0.0156,1.000123651720546,-0.06966780552568957,0.35060656918770294,0.025848048618890396,0.3454207460958781,-0.04850607204162461,0.2639722994265166,0.015039781958115159,0.00046526234447432334,-9.345753750859094e-5,0.07027230563528866,-0.0030794807434256478,1.0700263182351,0.8319672730148608,0.0003693359878226623,0.05507566470461983,-5.748373774141774e-9,4.5402859447183225e-9,9.995633165329213e-11,-1.795387532270487e-13,1.4188376991293095e-13,0.558695898941759,0.36680843203250174,0.9999328459479789
0.0157,1.000126837479065,-0.06967009287638791,0.35060759479056175,0.02584723938717179,0.3454219158286469,-0.04850689179174797,0.26429165641835306,0.01507518135208588,0.0004652739972049816,-9.343192652487032e-5,0.07027201300703599,-0.00308149170226208,1.0703528952628978,0.8317489274500443,0.00037075293952466013,0.0550726498773758,-5.426658289262216e-9,4.539729249602108e-9,9.814585390372692e-11,-1.6947662186835443e-13,1.4186637577795477e-13,0.5586682748618165,0.3665229526327982,0.9999347718011969
0.0158,1.0001298865608972,-0.06967225914271896,0.35060857545870433,0.025846460880498946,0.34542303699255095,-0.048507662695001987,0.2646098205069327,0.015110447894274385,0.0004652853334149267,-9.340607717429422e-5,0.07027172093964915,-0.00308350056357715,1.0706785271087498,0.8315078799664575,0.00037213720159076056,0.05506962761185567,-5.109615141448947e-9,4.539204861992225e-9,9.632237423929594e-11,-1.5956074234339116e-13,1.4184999127770285e-13,0.5586383888252617,0.36621409717811465,0.9999368553500356
0.0159,1.0001328027858438,-0.06967430749791173,0.35060951243997246,0.025845712326841363,0.34542411094797604,-0.04850838604903491,0.2649267957531299,0.015145582040187238,0.00046529636181156505,-9.337999658735772e-5,0.0702714294264224,-0.003085507323970197,1.07100315574311,0.83124457631957,0.00037348894965519465,0.05506659871427341,-4.797208699108272e-9,4.53871233243163e-9,9.448983246931189e-11,-1.4979003428671034e-13,1.418346023620998e-13,0.5586064140787113,0.36588365607523027,0.9999390845163537
0.016,1.0001355899737072,-0.06967624111519521,0.35061040698220813,0.025844992954168533,0.34542513905530775,-0.04850906315149496,0.2652425862178186,0.015180584245331015,0.0004653070911023027,-9.335369189455588e-5,0.07027113846065002,-0.003087511980040561,1.0713267231364307,0.8309594622648507,0.00037480835935219364,0.05506356399084296,-4.489403330646463e-9,4.538251211463281e-9,9.265216840308733e-11,-1.4016341733286239e-13,1.4182019498107023e-13,0.5585725238687819,0.3655334197309247,0.999941447222009
0.0161,1.0001382519442885,-0.06967806316779838,0.3506112603332533,0.02584430199044995,0.3454261226749317,-0.04850969530003038,0.2655571959618732,0.015215454965212285,0.00046531752999454617,-9.332717022638377e-5,0.07027084803562632,-0.003089514528387583,1.0716491712591663,0.8306529835577685,0.00037609560631598864,0.05506052424777828,-4.1861634044698055e-9,4.537821049630134e-9,9.081332184993483e-11,-1.3067981111639818e-13,1.4180675508453874e-13,0.5585368914420902,0.3651651785519774,0.9999439313888595
0.0162,1.0001407925173902,-0.06967977682895028,0.3506120737409498,0.025843638663655112,0.34542706316723387,-0.0485102837922894,0.26587062904616793,0.015250194655337616,0.00046532768719570163,-9.330043871333648e-5,0.07027055814464557,-0.0030915149656106024,1.07197044208177,0.8303255859537924,0.0003773508661808109,0.05505748029129333,-3.887453288984584e-9,4.537421397475148e-9,8.897723261916701e-11,-1.2133813527186843e-13,1.4179426862242997e-13,0.5584996900452528,0.3647807229451678,0.9999465249387639
0.0163,1.0001432155128136,-0.06968138527187984,0.35061284845313956,0.0258430022017535,0.3454279618925996,-0.04851082992592025,0.2661828895315769,0.015284803771213579,0.00046533757141317526,-9.327350448590906e-5,0.07027026878100205,-0.0030935132883089596,1.072290477574695,0.8299777152083914,0.00037857431458089157,0.05505443292760205,-3.593237352597082e-9,4.537051805541277e-9,8.714784052009645e-11,-1.1213730943382402e-13,1.4178272154466848e-13,0.5584610929248865,0.3643818433172753,0.99994921579358
0.0164,1.0001455247503606,-0.06968289166981605,0.35061358571766443,0.025842391832714612,0.3454288202114148,-0.04851133499857115,0.26649398147897435,0.015319282768346744,0.00046534719135437344,-9.324637467459656e-5,0.07026997993799003,-0.003095509493081994,1.0726092197083952,0.8296098170770341,0.00037976612715046173,0.05505138296291841,-3.303479963713572e-9,4.5367118243714775e-9,8.532908536203567e-11,-1.0307625323681535e-13,1.4177209980117894e-13,0.5584212733276079,0.36397033007507945,0.999951991875166
0.0165,1.000147724049833,-0.06968429919598794,0.3506142867823665,0.02584180678450795,0.345429639484065,-0.04851180030789036,0.26680390894923445,0.015353632102243683,0.0004653565557267024,-9.321905640989408e-5,0.07026969160890383,-0.003097503576529046,1.0729266104533235,0.8292223373151901,0.00038092647952375254,0.055048331203456355,-3.0181454907403613e-9,4.536401004508711e-9,8.352490695429741e-11,-9.415388631539393e-14,1.4176238934188597e-13,0.5583804045000338,0.36354797362535973,0.9999548411053804
0.0166,1.0001498172310328,-0.06968561102362447,0.3506149528950875,0.025841246285102988,0.345430421070936,-0.04851222715152609,0.2671126760032315,0.015387852228410962,0.0004653656732375685,-9.319155682229667e-5,0.0702694037870377,-0.003099495535249456,1.073242591779934,0.828815721678328,0.0003820555473349953,0.055045278455429864,-2.7371983020837216e-9,4.536118896495931e-9,8.173924510619419e-11,-8.536912830411018e-14,1.4175357611671412e-13,0.5583386596887808,0.36311656437489565,0.9999577514060809
0.0167,1.0001518081137615,-0.06968683032595466,0.3506155853036695,0.02584070956246923,0.34543116633241344,-0.048512616827126584,0.2674202867018396,0.015421943602355156,0.0004653745525943779,-9.316388304229939e-5,0.07026911646568593,-0.0031014853658425635,1.0735571056586792,0.8283904159219168,0.000383153506218421,0.05504222552505285,-2.4606027661499392e-9,4.535865050876097e-9,7.997603962703861e-11,-7.672089883751495e-14,1.4174564607558804e-13,0.5582962121404654,0.3626778927304666,0.9999607106991261
0.0168,1.0001537005178207,-0.06968796027620747,0.3506161852559542,0.02584019584457617,0.345431876628883,-0.04851297063234007,0.267726745105933,0.015455906679582831,0.00046538320250453694,-9.313604220039734e-5,0.07026882963814281,-0.003103473064907708,1.0738700940600134,0.8279468658014255,0.00038422053180826084,0.0550391732185393,-2.188323251345296e-9,4.5356390181921625e-9,7.823923032614327e-11,-6.820811755015899e-14,1.4173858516843236e-13,0.5582532351017047,0.3622337490988519,0.9999637069063738
0.0169,1.0001554982630125,-0.0696890040476119,0.3506167539997838,0.025839704359393298,0.3454325533207303,-0.04851328986481479,0.2680320552763859,0.01548974191560056,0.0004653916316754519,-9.310804142708555e-5,0.07026854329770262,-0.003105458629044231,1.0741814989543896,0.8274855170723231,0.0003852567997387461,0.05503612234210317,-1.9203241260760763e-9,4.535440348987089e-9,7.653275701282073e-11,-5.982970407659309e-14,1.4173237934517166e-13,0.5582099018191148,0.36178592388683134,0.9999667279496824
0.017,1.0001572051691385,-0.06968996481339694,0.35061729278299997,0.0258392343348901,0.345433197768341,-0.04851357582219896,0.2683362212740725,0.01552344976591491,0.0004653998488145289,-9.30798878528591e-5,0.07026825743765962,-0.0031074420548514708,1.074491262312261,0.8270068154900784,0.00038626248564410773,0.055033073701958396,-1.656569758748557e-9,4.535268593803829e-9,7.486055949638357e-11,-5.1584578051367835e-14,1.4172701455573056e-13,0.5581663855393126,0.36133620750118406,0.99996976175091
0.0171,1.0001588250560012,-0.06969084574679157,0.3506178028534447,0.02583878499903608,0.34543381133210094,-0.04851382980214082,0.268639247159867,0.015557030686032454,0.00046540786262917446,-9.305158860821307e-5,0.07026797205130814,-0.0031094233389287696,1.074799326104082,0.8265112068101607,0.00038723776515857703,0.055030028104318944,-1.3970245177690381e-9,4.535123303185343e-9,7.322657758614448e-11,-4.3471659109034525e-14,1.4172247675003366e-13,0.5581228595089152,0.3608863903486898,0.999972796231915
0.0172,1.0001603617434012,-0.0696916500210248,0.35061828545895996,0.025838355579800725,0.34543439537239573,-0.04851405310228861,0.26894113699464367,0.015590485131459761,0.0004654156818267947,-9.302315082364254e-5,0.07026768713194242,-0.003111402477875466,1.0751056323003048,0.8259991367880386,0.0003881828139163851,0.055026986355398766,-1.1416527715437974e-9,4.535004027674586e-9,7.163475109141599e-11,-3.5489866884143717e-14,1.417187518780056e-13,0.5580794969745387,0.3604382628361278,0.9999758193145553
0.0173,1.000161819051141,-0.06969238080932562,0.3506187418473876,0.02583794530515353,0.34543495124961104,-0.04851424702029056,0.26924189483927663,0.015623813557703401,0.0004654233151147959,-9.299458162964253e-5,0.07026740267285676,-0.003113379468290899,1.0754101228713837,0.8254710511791814,0.00038909780755176323,0.05502394926141182,-8.90418888479117e-10,4.534910317814515e-9,7.008901982151071e-11,-2.7638121011246184e-14,1.4171582588957102e-13,0.5580364711828001,0.35999361537027763,0.9999788189206891
0.0174,1.0001632007990224,-0.069693041284923,0.3506191732665696,0.02583755340306398,0.3454354803241325,-0.04851441285379489,0.2695415247546401,0.015657016420269943,0.0004654307712005844,-9.296588815670815e-5,0.07026711866734545,-0.003115354306774411,1.0757127397877722,0.8249273957390578,0.0003899829216989424,0.05502091762857206,-6.432872369812805e-10,4.5348417241480885e-9,6.859332358574121e-11,-1.9915341124892668e-14,1.4171368473465445e-13,0.5579939553803159,0.3595542383579188,0.9999817829721748
0.0175,1.0001645108068467,-0.06969363462104594,0.3506195809643478,0.025837179101501576,0.3454359839563459,-0.04851455190044985,0.2698400308016084,0.01569009417466596,0.00046543805879156643,-9.293707753533444e-5,0.07026683510870275,-0.00311732698992534,1.0760134250199227,0.824368616223137,0.0003908383319921539,0.055017892263093435,-4.002221854565649e-10,4.534797797218263e-9,6.715160219342006e-11,-1.2320446859633814e-14,1.4171231436318054e-13,0.5579521228137029,0.35912192220583067,0.9999846993908702
0.0176,1.0001657528944163,-0.06969416399092343,0.3506199661885641,0.025836821628435813,0.34543646350663676,-0.04851466545790366,0.2701374170410556,0.01572304727639802,0.00046544518659514823,-9.29081568960165e-5,0.07026655199022298,-0.003119297514343028,1.07631212053829,0.8237951583868879,0.0003916642140656288,0.055014873971189905,-1.61188102311272e-10,4.534778087567996e-9,6.576779545385995e-11,-4.8523578500209184e-15,1.4171170072507392e-13,0.5579111467295778,0.3586984573207928,0.9999875560986338
0.0177,1.0001669308815326,-0.06969463256778446,0.35062033018706057,0.025836480211836172,0.345436920335391,-0.04851475482380456,0.2704336875338559,0.015755876180972694,0.00046545216331873624,-9.287913336924935e-5,0.0702662693052004,-0.003121265876626813,1.0766087683133265,0.8232074679857793,0.00039246074355359827,0.05501186355907543,7.385064404832476e-11,4.534782145740242e-9,6.444584317637341e-11,2.4900062693955277e-15,1.417118297702592e-13,0.5578712003745571,0.3582856341095846,0.9999903410173236
0.0178,1.0001680485879973,-0.06969504352485803,0.3506206742076789,0.025836154079672154,0.345437355802994,-0.04851482129580078,0.27072884634088357,0.015788581343896546,0.00046545899766973646,-9.28500140855281e-5,0.07026598704692927,-0.0031232320733760362,1.076903310315486,0.8226059907752804,0.0003932280960902935,0.05500886183296396,3.049296852159407e-10,4.534809522277961e-9,6.318968517027303e-11,9.707725864064729e-15,1.4171268744866098e-13,0.5578324569952575,0.3578852429789855,0.999993042068798
0.0179,1.0001691098336125,-0.06969540003537311,0.3506209994982612,0.025835842459913255,0.3454377712698317,-0.04851486617154055,0.2710228975230128,0.015821163220676154,0.0004654656983555554,-9.282080617534781e-5,0.07026570520870391,-0.003125196101190037,1.077195688515222,0.8219911725108601,0.00039396644730994564,0.05500586959906945,5.320846527852903e-10,4.534859767724109e-9,6.200326124487143e-11,1.680188129943584e-14,1.4171425971020388e-13,0.5577950898382958,0.35749907433577505,0.999995647174915
0.018,1.00017011843818,-0.06969570527255871,0.3506213073066492,0.025835544580528957,0.3454381680962897,-0.04851489074867211,0.27131584514111784,0.01585362226681809,0.00046547227408359916,-9.279151676920353e-5,0.07026542378381859,-0.0031271579566681564,1.0774858448829878,0.8213634589479872,0.0003946759728467859,0.05500288766360585,7.5535117835009e-10,4.534932432621642e-9,6.08905112094812e-11,2.3773552940958084e-14,1.417165325048125e-13,0.5577592721502888,0.35712891858673274,0.9999981442575328
0.0181,1.000171078221501,-0.0696959624096438,0.350621598880685,0.02583525966948876,0.34543854764275367,-0.04851489632484368,0.2716076932560728,0.015885958937828917,0.0004654787335612742,-9.276215299759036e-5,0.0702651427655676,-0.0031291176364097333,1.0777737213892373,0.820723295842131,0.00039535684833504536,0.05499991683278713,9.74764893504064e-10,4.535027067513519e-9,5.98553748734149e-11,3.06238211540809e-14,1.4171949178241148e-13,0.5577251771778529,0.3567765661386379,1.0000005212385095
0.0182,1.000171993003378,-0.06969617461985739,0.3506218754682104,0.02583498695476215,0.34543891126960924,-0.04851488419770351,0.27189844592875195,0.015918173689215206,0.0004654850854959866,-9.273272199100333e-5,0.07026486214724519,-0.003131075137014109,1.0780592600044232,0.8200711289487602,0.0003960092494089552,0.05499695791282723,1.1903614298409116e-9,4.5351432229426954e-9,5.890179204598514e-11,3.735376630425302e-14,1.417231234929254e-13,0.5576929781676048,0.35644380739827003,1.0000027660397035
0.0183,1.0001728666036123,-0.06969634507642845,0.35062213831706734,0.02583472566431863,0.34543926033724215,-0.04851485566489982,0.27218810722002956,0.015950266976483527,0.0004654913385951428,-9.270323087993752e-5,0.07026458192214569,-0.0031330304550806222,1.0783424026989994,0.8194074040233439,0.0003966333517027466,0.05499401170994011,1.4021764189543595e-9,4.535280449452129e-9,5.803370253650456e-11,4.396446875692392e-14,1.417274135862789e-13,0.5576628483661613,0.3561324327724087,1.0000048665829726
0.0184,1.0001737028420057,-0.06969647695258596,0.35062238867509765,0.025834475026127686,0.34543959620603804,-0.048514812024080846,0.2724766811907796,0.015982239255140456,0.000465497501566149,-9.267368679488802e-5,0.07026430208356334,-0.0031349835872086134,1.0786230914434192,0.818732566821351,0.00039722933085065067,0.05499107903033972,1.6102454924381199e-9,4.535438297584776e-9,5.72550461542857e-11,5.045700887754272e-14,1.4173234801239658e-13,0.5576349610201391,0.3558442326678332,1.0000068107901754
0.0185,1.0001745055383604,-0.06969657342155897,0.3506226277901434,0.02583423426815881,0.34543992023638265,-0.04851475457289482,0.2727641719018766,0.016014090980692557,0.0004655035831164114,-9.264409686634989e-5,0.07026402262479245,-0.0031369345299974228,1.0789012682081358,0.8180470630982505,0.00039779736248689865,0.054988160680240025,1.8146042818859093e-9,4.5356163178835945e-9,5.656976270864118e-11,5.683246703155867e-14,1.4173791272120303e-13,0.5576094893761548,0.3555809974913232,1.0000085865831696
0.0186,1.000175278512478,-0.06969663765657641,0.35062285691004647,0.025834002618381497,0.3454402337886617,-0.04851468460898998,0.27305058341419447,0.016045822608646405,0.0004655095919533364,-9.261446822481816e-5,0.0702637435391273,-0.0031388832800463905,1.0791768749636033,0.8173513386095114,0.0003983376222457216,0.054985257465854975,2.015288418891445e-9,4.535814060891541e-9,5.598179200888358e-11,6.309192358442099e-14,1.417440936626229e-13,0.557586606680825,0.3553445176496581,1.000010181883814
0.0187,1.0001760255841599,-0.06969667283086729,0.35062307728264863,0.02583377930476524,0.3454405382232607,-0.048514603430014555,0.2733359197886076,0.016077434594508565,0.00046551553678433026,-9.258480800078795e-5,0.07026346481986218,-0.0031408298339548565,1.0794498536802746,0.8166458391106026,0.0003988502857613508,0.05498237019339853,2.21233353504845e-9,4.536031077151573e-9,5.549507386432549e-11,6.923645890157908e-14,1.4175087678658075e-13,0.5575664861807667,0.35513658354961725,1.000011584613966
0.0188,1.0001767505732084,-0.0696966821176606,0.350623290155792,0.025833563555279528,0.3454408349005655,-0.04851451233361676,0.2736201850859902,0.016108927393785607,0.0004655214263167992,-9.25551233247543e-5,0.07026318646029135,-0.0031427741883221605,1.0797201463286032,0.8159310103569931,0.00039933552866801725,0.054979499669084636,2.4057752619506246e-9,4.536266917206647e-9,5.511354808427951e-11,7.526715334848167e-14,1.4175824804300128e-13,0.557549301122596,0.3549589855979802,1.0000127826954848
0.0189,1.000177457299425,-0.06969666869018534,0.3506234967773183,0.025833354597893855,0.3454411251809617,-0.04851441261744486,0.2739033833672163,0.016140301461984103,0.00046552726925814944,-9.252542132721227e-5,0.0702629084537091,-0.003144716339747643,1.0799876948790426,0.815207298104152,0.0003997935265999523,0.054976646699127246,2.595649231191692e-9,4.53652113159972e-9,5.484115447805825e-11,8.118508729057824e-14,1.4176619338180904e-13,0.55753522475293,0.35481351420152646,1.0000137640502278
0.019,1.0001781495826116,-0.06969663572167048,0.35062369839506957,0.02583315166057772,0.345441410424835,-0.04851430557914707,0.2741855186931603,0.016171557254610627,0.00046553307431578743,-9.249570913865695e-5,0.07026263079340972,-0.0031466562848306437,1.0802524413020462,0.8144751481075481,0.00040022445519138694,0.05497381208974033,2.781991074365369e-9,4.5367932708737495e-9,5.4681832854974304e-11,8.699134109331795e-14,1.4177469875292864e-13,0.5575244303183854,0.3547019597670354,1.0000145166000531
0.0191,1.00017883124257,-0.06969658638534502,0.3506238962568877,0.025832953971300608,0.345441691992571,-0.04851419251637163,0.2744665951246963,0.016202695227171743,0.00046553885019711924,-9.246599388958338e-5,0.07026235347268749,-0.0031485940201705018,1.0805143275680675,0.8137350061226505,0.00040062849007655246,0.05497099664713783,2.964836423065371e-9,4.5370828855716916e-9,5.4639523024340236e-11,9.268699512215002e-14,1.417837501062847e-13,0.5575170910655787,0.3546261127012866,1.0000150282668194
0.0192,1.0001795060991017,-0.06969652385443796,0.3506240916106146,0.025832760758032012,0.34544197124455556,-0.04851407472676676,0.27474661672269857,0.016233715835174026,0.0004655446056095513,-9.243628271048666e-5,0.07026207648483669,-0.0031505295423665592,1.0807732956475602,0.812987317904928,0.00040100580688967987,0.054968201177533704,3.144220908885415e-9,4.537389526236504e-9,5.4718164795468666e-11,9.827312974252368e-14,1.4179333339180184e-13,0.5575133802411266,0.3545877634110594,1.0000152869723846
0.0193,1.0001801753951618,-0.06969644955087198,0.3506242848806655,0.0258325716530611,0.3454422486130424,-0.04851395277736634,0.2750255878123051,0.016264619561630507,0.0004655503433946484,-9.240657877265207e-5,0.07026179982745134,-0.0031524628515070163,1.0810292939691106,0.8122326006686794,0.0004013566948379861,0.05496542647381325,3.3199443601164625e-9,4.537712609086161e-9,5.48805016327343e-11,1.0374405607935899e-13,1.4180343040120677e-13,0.5575139911005893,0.35457721313589247,1.0000153225098851
0.0194,1.0001808274204316,-0.06969635593350132,0.3506244723440934,0.02583238836848302,0.3454425198691745,-0.048513823503082476,0.2753035137141394,0.016295406990917517,0.00046555603690532753,-9.237686498683197e-5,0.07026152351973027,-0.003154393965415495,1.081282323545475,0.8114716126295364,0.00040168200083122966,0.05496267300979969,3.490756787826252e-9,4.538051001729787e-9,5.4904694847176316e-11,1.0906394915684576e-13,1.4181400595948214e-13,0.5575217871666465,0.3545328571558141,1.0000153577491915
0.0195,1.0001814605165746,-0.06969624205453707,0.3506246534778494,0.025832211109913728,0.34544278441121984,-0.04851368650008064,0.2755803982209628,0.016326078545015766,0.0004655616823730673,-9.234713917313903e-5,0.07026124756408567,-0.0031563228886010188,1.0815323902343363,0.8107046567816598,0.00040198210903029055,0.054959940935013,3.6565303544391285e-9,4.538404284783016e-9,5.476320256428876e-11,1.142291994949907e-13,1.4182504698769917e-13,0.5575369410638698,0.354446638545153,1.0000154262469219
0.0196,1.0001820750630728,-0.06969610833537067,0.35062482840925796,0.02583203976791079,0.34544304237186696,-0.048513541936427915,0.2758562448836283,0.01635663462050353,0.0004655672806679372,-9.231740224725797e-5,0.07026097195952859,-0.0031582496228331003,1.0817794967759822,0.8099319679181087,0.00040225731247448226,0.05495723038458605,3.817337101986868e-9,4.5387721576097724e-9,5.446328721345474e-11,1.1924193570204197e-13,1.4183654408452618e-13,0.5575591703033524,0.35432016453415666,1.0000155267261872
0.0197,1.000182671439408,-0.06969595519739362,0.3506249972656437,0.0258318742330318,0.34544329388380446,-0.048513389980191404,0.2761310572529887,0.01638707561395906,0.0004655728326600066,-9.228765512487346e-5,0.07026069670507004,-0.0031601741698812514,1.0820236459106993,0.8091537808319423,0.00040250790420311817,0.0549545414936517,3.973249072501248e-9,4.539154319573984e-9,5.401221122405734e-11,1.2410428638624783e-13,1.4184848784863144e-13,0.5575881923961877,0.3541550423530724,1.0000156579100983
0.0198,1.0001832500250625,-0.06969578306199736,0.35062516017433115,0.02583171439583433,0.3454435390797208,-0.0485132307994382,0.27640483887989714,0.016417401921960634,0.000465578339219345,-9.225789872167016e-5,0.07026042179972104,-0.0031620965315149845,1.0822648403787756,0.8083703303162197,0.0004027341772555119,0.054951874397342816,4.12433830801405e-9,4.539550470039577e-9,5.3417237025479615e-11,1.2881838015585661e-13,1.418608688786833e-13,0.5576237248534689,0.35395287923214763,1.0000158185217656
0.0199,1.0001838111995183,-0.06969559235057342,0.3506253172626448,0.025831560146875966,0.34544377809230464,-0.04851306456223541,0.2766775933152064,0.016447613941086514,0.0004655838012160219,-9.222813395333275e-5,0.07026014724249262,-0.0031640167095038116,1.0825030829204982,0.8075818511640002,0.0004029364246709768,0.05494922923079227,4.27067685055704e-9,4.539960308370478e-9,5.268562704710471e-11,1.3338634561911626e-13,1.4187367777335005e-13,0.5576654851862891,0.35371528240163,1.0000160072842998
0.02,1.0001843553422571,-0.06969538348451325,0.350625468657909,0.02583141137671428,0.3454440110542444,-0.04851289143665013,0.27694932410976947,0.016477712067914967,0.0004655892195201068,-9.219836173554591e-5,0.07025987303239581,-0.003165934705617245,1.082738376276154,0.8067885781683426,0.00040311493948882635,0.054946606129132915,4.412336742162002e-9,4.540383533930614e-9,5.182464371831569e-11,1.378103113842751e-13,1.4188690513130001e-13,0.5577131909057417,0.35344385909176684,1.0000162229208118
0.0201,1.0001848828327615,-0.0696951568852083,0.35062561448744856,0.025831267975906867,0.3454442380982287,-0.048512711590749436,0.2772200348144394,0.016507696699024254,0.00046559459500166914,-9.216858298399433e-5,0.07025959916844159,-0.003167850521624798,1.0829707231860308,0.8059907461223063,0.00040327001474837424,0.05494400522749762,4.5493900248607125e-9,4.540819846083911e-9,5.0841549468495645e-11,1.4209240605958135e-13,1.4190054155120153e-13,0.5577665595229198,0.3531402165328057,1.000016464154412
0.0202,1.000185394050513,-0.06969491297405009,0.3506257548785878,0.025831129835011287,0.345444459356946,-0.04851252519260044,0.2774897289800691,0.016537568230992648,0.00046559992853077833,-9.213879861436269e-5,0.07025932564964102,-0.0031697641592959816,1.0832001263904154,0.8051885898189504,0.00040340194348893364,0.054941426661019255,4.681908740684946e-9,4.5412689441942935e-9,4.9743606727027667e-11,1.4623475825328326e-13,1.419145776317229e-13,0.5578253085489165,0.3528059619549939,1.0000167297082114
0.0203,1.000185889374994,-0.06969465217243004,0.3506258899586513,0.025830996844585143,0.3454446749630849,-0.048512332410270254,0.27775841015751146,0.01656732706039841,0.00046560522097750394,-9.210900954233564e-5,0.0702590524750051,-0.0031716756204003085,1.0834265886295955,0.804382344051334,0.0004035110187498182,0.05493887056483068,4.809964931666483e-9,4.541730527625692e-9,4.8538077923294854e-11,1.50239496573629e-13,1.419290039715324e-13,0.5578891554948253,0.35244270258857896,1.0000170183053205
0.0204,1.000186369185686,-0.06969437490173967,0.35062601985496356,0.025830868895186,0.34544488504933396,-0.04851213341182595,0.2780260818976194,0.016596973583819806,0.0004656104732119153,-9.207921668359787e-5,0.07025877964354486,-0.0031735849067072905,1.0836501126438582,0.8035722436125161,0.0004035975335703414,0.05493633707406475,4.933630639837102e-9,4.542204295742031e-9,4.7232225486680243e-11,1.5410874962886692e-13,1.419438111692984e-13,0.5579578178717395,0.35205204566380827,1.00001732866885
0.0205,1.0001868338620719,-0.06969408158337045,0.3506261446948492,0.02583074587737145,0.3454450897483818,-0.04851192836533465,0.2782927477512461,0.01662650819783511,0.000465615686104082,-9.204942095383411e-5,0.07025850715427132,-0.0031754920199864416,1.083870701173491,0.8027585232955563,0.00040366178098981664,0.05493382632385436,5.052977907228573e-9,4.5426899479072365e-9,4.583331184656702e-11,1.5784464602724498e-13,1.4195898982368923e-13,0.5580310131907521,0.35163559841092945,1.000017659521911
0.0206,1.0001872837836325,-0.06969377263871382,0.35062626460563256,0.025830627681699057,0.3454452891929167,-0.04851171743886342,0.27855841126924413,0.016655931299022576,0.0004656208605240733,-9.201962326872896e-5,0.07025823500619548,-0.0031773969620072715,1.0840883569587807,0.8019414178935134,0.0004037040540475574,0.05493133844933233,5.168078775872676e-9,4.543187183485234e-9,4.434859943233822e-11,1.6144931437701154e-13,1.419745305333731e-13,0.5581084589629564,0.35119496806018974,1.0000180095876134
0.0207,1.000187719329851,-0.0696934484891613,0.3506263797146383,0.02583051419872642,0.34544548351562754,-0.04851150080047939,0.27882307600246675,0.01668524328396048,0.000465625997341959,-9.198982454396714e-5,0.07025796319832839,-0.0031792997345392944,1.0843030827400153,0.8011211621994465,0.00040372464578287726,0.05492887358563157,5.279005287801188e-9,4.543695701839952e-9,4.278535067337694e-11,1.649248832864148e-13,1.4199042389701847e-13,0.5581898726994455,0.35073176184183674,1.000018377589069
0.0208,1.0001881408802082,-0.06969310955610433,0.3506264901491909,0.025830405319011106,0.3454456728492025,-0.04851127861824962,0.27908674550176676,0.01671444454922708,0.00046563109742780827,-9.19600256952333e-5,0.07025769172968103,-0.0031812003393520217,1.0845148812574812,0.8002979910064147,0.0004037238492350895,0.054926431867884894,5.385829485045887e-9,4.544215202335316e-9,4.1150827999066276e-11,1.6827348136370297e-13,1.4200666051329353e-13,0.5582749719113128,0.3502475869861178,1.0000187622493872
0.0209,1.0001885488141873,-0.0696927562609344,0.3506265960366148,0.025830300933110704,0.3454458573263305,-0.048511051060241256,0.2793494233179972,0.016743535491400646,0.0004656361616516908,-9.193022763821214e-5,0.07025742059926446,-0.0031830987782149665,1.0847237552514661,0.7994721391074774,0.0004037019574435079,0.05492401343122522,5.488623409638549e-9,4.544745384335254e-9,3.945229383878932e-11,1.7149723721712425e-13,1.4202323098086664e-13,0.5583634741096516,0.3497440507232805,1.0000191622916799
0.021,1.0001889435112696,-0.06969238902504299,0.35062669750423464,0.02583020093158279,0.3454460370796998,-0.048510818294521356,0.279611113002011,0.01677251650705944,0.00046564119088367587,-9.190043128858832e-5,0.0702571498060897,-0.0031849950528976393,1.0849297074622577,0.7986438412956934,0.00040365926344744567,0.054921618410785376,5.587459103610953e-9,4.54528594720369e-9,3.769701062192908e-11,1.7459827945492697e-13,1.420401258984061e-13,0.5584550968055549,0.3492227602835722,1.0000195764390571
0.0211,1.0001893253509375,-0.06969200826982158,0.35062679467937485,0.02583010520498495,0.34544621224199906,-0.04851058048915703,0.2798718181046611,0.01680138799278174,0.00046564618599383313,-9.187063756204657e-5,0.07025687934916776,-0.0031868891651695543,1.085132740630143,0.7978133323641223,0.00040359606028621644,0.05491924694169825,5.682408608994873e-9,4.545836590304553e-9,3.58922407778688e-11,1.7757873668535916e-13,1.420573358645803e-13,0.5585495575101163,0.3486853228972404,1.0000200034146296
0.0212,1.0001896947126727,-0.0696916144166616,0.35062688768935996,0.025830013643874754,0.3454463829459168,-0.04851033781221538,0.28013154217680036,0.0168301503451458,0.0004656511478522318,-9.18408473742715e-5,0.0702566092275096,-0.003188781116800222,1.0853328574954089,0.796980847105823,0.00040351264099913346,0.05491689915909668,5.773543967822085e-9,4.546397013001768e-9,3.4045246735991476e-11,1.8044073751666906e-13,1.4207485147805747e-13,0.5586465737344285,0.3481333457945324,1.0000204419415084
0.0213,1.0001900519759575,-0.06969120788695457,0.3506269766615146,0.025829926138809797,0.3454465493241416,-0.0485100904317635,0.2803902887692819,0.016858803960729887,0.0004656560773289416,-9.181106164094783e-5,0.07025633944012635,-0.0031906709095591568,1.0855300607983431,0.7961466203138545,0.00040340929862551047,0.054914575198113554,5.86093722212437e-9,4.546966914659261e-9,3.2163290925680234e-11,1.8318641055710498e-13,1.4209266333750596e-13,0.5587458629895853,0.34756843620569594,1.0000208907428039
0.0214,1.0001903975202735,-0.06969078910209195,0.3506270617231631,0.025829842580347644,0.3454467115093619,-0.048509838515868466,0.2806480614329585,0.016887349236112268,0.0004656609752940318,-9.17812812777602e-5,0.07025606998602896,-0.0031925585452158693,1.085724353279233,0.7953108867812761,0.00040328632620466076,0.05491227519388173,5.944660413933501e-9,4.5475459946409595e-9,3.0253635776318127e-11,1.8581788441491505e-13,1.4211076204159406e-13,0.5588471427866794,0.34699220136097814,1.0000213485416265
0.0215,1.0001907317251033,-0.06969035848346523,0.35062714300163017,0.02582976285904589,0.34544686963426635,-0.048509582232597416,0.28090486371868323,0.016915786567871214,0.00046566584261757205,-9.175150720039336e-5,0.07025580086422847,-0.0031944440255398726,1.0859157376783657,0.7944738813011469,0.000403144016775898,0.05490999928153406,6.024785585281257e-9,4.54813395231079e-9,2.8323543717288287e-11,1.8833728769834758e-13,1.4212913818899013e-13,0.5589501306368045,0.3464062484906268,1.000021814061088
0.0216,1.0001910549699284,-0.06968991645246585,0.3506272206242401,0.025829686865462106,0.34544702383154335,-0.04850932175001742,0.281160699177309,0.016944116352584988,0.0004656706801696316,-9.17217403245319e-5,0.0702555320737359,-0.003196327352300678,1.0861042167360282,0.7936358386665261,0.00040298266337853545,0.05490774759620343,6.1013847781994165e-9,4.548730487032678e-9,2.6380277177973698e-11,1.9074674901565074e-13,1.4214778237836247e-13,0.5590545440510536,0.345812184824889,1.0000222860242978
0.0217,1.0001913676342313,-0.06968946343048532,0.3506272947183177,0.02582961449015388,0.34544717423388177,-0.04850905723619558,0.28141557135968875,0.016972338986831852,0.0004656754888202802,-9.169198156586056e-5,0.07025526361356227,-0.003198208527267799,1.0862897931925082,0.7927969936704728,0.0004028025590518868,0.054905520273022694,6.174530034719754e-9,4.549335298170552e-9,2.443109858775761e-11,1.9304839697507268e-13,1.4216668520837939e-13,0.5591601005405199,0.34521161759401253,1.0000227631543672
0.0218,1.0001916700974935,-0.0696889998389151,0.3506273654111872,0.025829545623678778,0.34544732097396974,-0.04850878885919899,0.2816694838166754,0.017000454867190075,0.00046568026943958696,-9.166223184006398e-5,0.07025499548271857,-0.0032000875522107466,1.0864724697880928,0.7919575811060462,0.0004026039968352653,0.0549033174471247,6.244293396874045e-9,4.549948085088337e-9,2.248327037602304e-11,1.952443601848616e-13,1.4218583727770916e-13,0.5592665176162966,0.3446061540282447,1.0000232441744072
0.0219,1.0001919627391975,-0.06968852609914666,0.35062743283017334,0.025829480156594403,0.34544746418449607,-0.04850851678709476,0.281922440099122,0.017028464390237925,0.0004656850228976217,-9.163249206282685e-5,0.07025472768021589,-0.003201964428899034,1.0866522492630692,0.7911178357663052,0.00040238726976798457,0.05490113925364235,6.31074690669407e-9,4.550568547149959e-9,2.0544054972153077e-11,1.9733676725326583e-13,1.4220522918502017e-13,0.5593735127894771,0.3439974013578329,1.0000237278075281
0.022,1.0001922459388248,-0.06968804263257147,0.3506274971026005,0.02582941797945831,0.34544760399814917,-0.04850824118794997,0.2821744437578813,0.017056367952553664,0.0004656897500644536,-9.160276314983388e-5,0.07025446020506518,-0.0032038391591021733,1.086829134357725,0.7902779924443092,0.0004021526708893581,0.054898985827708476,6.373962606211602e-9,4.551196383719345e-9,1.8620714805530806e-11,1.9932774678853348e-13,1.4222485152898065e-13,0.5594808035711546,0.34338696681302466,1.0000242127768406
0.0221,1.000192520075858,-0.06968754986058104,0.3506275583557933,0.025829358982828104,0.34544774054761773,-0.048507962229831725,0.28242549834380654,0.01708416595071556,0.00046569445181015234,-9.15730460167697e-5,0.07025419305627749,-0.003205711744589677,1.0870031278123475,0.7894382859331174,0.0004019004932386993,0.05489685730445595,6.434012537458424e-9,4.551831294160421e-9,1.6720512305539263e-11,2.0121942739891288e-13,1.4224469490825901e-13,0.5595881074724223,0.34277645762406744,1.0000246978054557
0.0222,1.0001927855297785,-0.0696870482045668,0.35062761671707615,0.02582930305726135,0.34544787396559007,-0.048507680080807136,0.2826756074077505,0.01711185878130188,0.0004656991290047873,-9.1543341579319e-5,0.07025392623286383,-0.003207582187131056,1.0871742323672235,0.7885989510257886,0.00040163102985532167,0.05489475381901765,6.490968742466306e-9,4.552472977837114e-9,1.4850709901561664e-11,2.0301393769265211e-13,1.4226474992152354e-13,0.5596951420043733,0.34216748102120864,1.0000251816164838
0.0223,1.0001930426800687,-0.06968653808592025,0.3506276723137737,0.025829250093315635,0.3454480043847549,-0.04850739490894328,0.2829247745005661,0.01713944684089089,0.00046570378251842786,-9.151365075316647e-5,0.07025365973383524,-0.003209450488495824,1.0873424507626408,0.7877602225153822,0.0004013445737785386,0.05489267550652643,6.544903263267029e-9,4.553121134113353e-9,1.3018570022981036e-11,2.0471340627799943e-13,1.422850071674425e-13,0.5598016246781011,0.34156164423469576,1.0000256629330357
0.0224,1.0001932919062109,-0.06968601992603286,0.35062772527321034,0.025829199981548537,0.34544813193780083,-0.04850710688230727,0.28317300317310634,0.01716693052606085,0.00046570841322114367,-9.14839744539968e-5,0.07025339355820272,-0.0032113166504534932,1.0875077857388864,0.7869223351949574,0.00040104141804766374,0.05489062250211515,6.5958881418923684e-9,4.55377546235306e-9,1.1231355099180464e-11,2.0631996176320306e-13,1.4230545724468426e-13,0.5599072730046987,0.3409605544947762,1.000026140478222
0.0225,1.0001935335876864,-0.0696854941462961,0.3506277757227106,0.02582915261251764,0.3454482567574162,-0.04850681616896618,0.2834202969762241,0.017194310233390037,0.00046571302198300404,-9.145431359749463e-5,0.07025312770497731,-0.003213180674773575,1.087670240036248,0.786085523857573,0.00040072185570201043,0.05488859494091668,6.643995420374101e-9,4.554435661920164e-9,9.496327559543046e-12,2.0783573275651123e-13,1.423260907519171e-13,0.5600118044952594,0.34036581903169755,1.0000266129751536
0.0226,1.0001937681039776,-0.06968496116810144,0.3506278237895991,0.025829107876780517,0.3454483789762897,-0.04850652293698713,0.2836666594607725,0.017221586359456705,0.0004657176096740785,-9.142466909934468e-5,0.07025286217317,-0.0032150425632255825,1.087829816395012,0.7852500232962886,0.00040038617978089224,0.054886592958063876,6.689297140744006e-9,4.555101432178591e-9,7.820749833451869e-12,2.0926284786617213e-13,1.4234689828780934e-13,0.5601149366608765,0.33977904507570705,1.0000270791469412
0.0227,1.0001939958345667,-0.06968442141284037,0.35062786960120024,0.025829065664894756,0.34544849872710975,-0.04850622735443721,0.2839120941776044,0.01724875930083913,0.0004657221771644365,-9.139504187523158e-5,0.07025259696179184,-0.0032169023175790275,1.0879865175554664,0.7844160683041628,0.0004000346833236225,0.05488461668868963,6.731865345033859e-9,4.5557724724922666e-9,6.211884350289964e-12,2.1060343570043402e-13,1.423678704510293e-13,0.5602163870126431,0.33920183985705227,1.000027537716695
0.0228,1.0001942171589353,-0.06968387530190437,0.3506279132848386,0.02582902586741793,0.345448616142565,-0.048505929589383524,0.28415660467757264,0.017275829454115574,0.00046572672532414755,-9.136543284084005e-5,0.07025233206985383,-0.003218759939603422,1.0881403462578985,0.7835838936742554,0.00039966765936951486,0.054882666267926775,6.771772075275435e-9,4.556448482225119e-9,4.67699353944054e-12,2.11859624867545e-13,1.4238899784024535e-13,0.5603158730616525,0.3386358106059807,1.0000279874075264
0.0229,1.000194432456566,-0.06968332325668489,0.3506279549678388,0.02582898837490763,0.34544873135534393,-0.048505629809893154,0.2844001945115303,0.0173027972158643,0.0004657312550232811,-9.133584291185475e-5,0.07025206749636699,-0.003220615431068279,1.088291305242595,0.7827537341996249,0.00039928540095788266,0.05488074183090819,6.8090893735005125e-9,4.557129160741074e-9,3.2233398302866306e-12,2.1303354397575341e-13,1.4241027105412573e-13,0.560413112318998,0.3380825645527397,1.0000284269425457
0.023,1.00019464210694,-0.06968276569857342,0.3506279947775251,0.025828953077921428,0.3454488444981352,-0.0485053281840332,0.2846428672303303,0.017329662982663575,0.00046573576713190655,-9.130627300396036e-5,0.07025180324034237,-0.0032224687937431103,1.0884393972498443,0.7819258246733308,0.0003988882011280395,0.054878843512766735,6.843889281740869e-9,4.557814207404057e-9,1.8581856522113225e-12,2.141273216333074e-13,1.424316806913388e-13,0.5605078222957728,0.3375437089275768,1.000028855044864
0.0231,1.00019484648954,-0.06968220304896143,0.3506280328412223,0.025828919867016915,0.34544895570362716,-0.048505024879870774,0.2848846263848256,0.01735642715109167,0.0004657402625200934,-9.127672403284157e-5,0.07025153930079096,-0.003224320029397428,1.0885846250199325,0.7811003998884323,0.0003984763529192987,0.05487697144863529,6.87624384202828e-9,4.5585033215779966e-9,5.887934345977105e-13,2.1514308644845515e-13,1.4245321735055283e-13,0.5605997205030702,0.33702085096073936,1.0000292704375913
0.0232,1.0001950459838478,-0.0696816357292404,0.35062806928625473,0.025828888632751658,0.34544906510450857,-0.04850472006547296,0.28512547552586914,0.017383090117726846,0.0004657447420579112,-9.124719691418304e-5,0.07025127567672379,-0.0032261691398007453,1.0887269912931472,0.7802776946379882,0.0003980501493709739,0.0548751257736467,6.906225096394524e-9,4.559196202626818e-9,-5.775743931711195e-13,2.1608296702944494e-13,1.4247487163043616e-13,0.5606885244519833,0.336515597882475,1.000029671843839
0.0233,1.0001952409693453,-0.06968106416080178,0.3506281042399469,0.025828859265683245,0.34544917283346777,-0.048504413908906856,0.2853654182043138,0.017409652279147373,0.0004657492066154293,-9.121769256366945e-5,0.07025101236715187,-0.0032280161267225736,1.0888664988097763,0.779457943715058,0.0003976098835223785,0.054873306622933826,6.933905086871378e-9,4.559892549914448e-9,-1.633655401712111e-12,2.1694909198452498e-13,1.4249663412965714e-13,0.5607739516536052,0.33602955692303094,1.0000300579867174
0.0234,1.0001954318255146,-0.06968048876503707,0.3506281378296235,0.025828831656369254,0.3454492790231934,-0.048504106578239566,0.28560445797101264,0.01743611403193151,0.00046575365706271723,-9.118821189698548e-5,0.07025074937108625,-0.003229860991932425,1.0890031503101065,0.7786413819127007,0.00039715584841282594,0.05487151413162955,6.959355855490616e-9,4.560592062804811e-9,-2.5721871616420943e-12,2.1774358992194342e-13,1.4251849544688403e-13,0.5608557196190294,0.3355643353126549,1.0000304275893372
0.0235,1.0001956189318377,-0.06967990996333775,0.35062817018260894,0.025828805695367267,0.345449383806374,-0.048503798241538186,0.2858425983768185,0.01746247577265753,0.00046575809426984446,-9.115875582981582e-5,0.0702504866875379,-0.0032317037371998123,1.0891369485344253,0.7778282440239754,0.0003966883370816297,0.05486974843486673,6.982649444284018e-9,4.561294440661837e-9,-3.385907243578027e-12,2.184685894499485e-13,1.4254044618078518e-13,0.5609335458593491,0.3351215402815941,1.0000307793748093
0.0236,1.0001958026677968,-0.0696793281770953,0.35062820142622764,0.025828781273234867,0.3454494873156981,-0.048503489066869805,0.2860798429725845,0.017488737897903697,0.0004657625191068804,-9.112932527784512e-5,0.07025022431551789,-0.003233544364294247,1.0892678962230198,0.7770187648419413,0.00039620764256810336,0.05486800966777823,7.0038578952833595e-9,4.561999382849451e-9,-4.067553218136811e-12,2.1912621917678848e-13,1.4256247693002887e-13,0.5610071478856573,0.3347027790600961,1.0000311120662444
0.0237,1.0001959834128737,-0.06967874382770116,0.3506282316878043,0.025828758280529635,0.3454495896838542,-0.04850317922230153,0.2863161953091634,0.017514900804248272,0.0004657669324438946,-9.109992115675809e-5,0.07024996225403721,-0.003235382874985243,1.0893959961161774,0.7762131791596576,0.0003957140579115603,0.05486629796549692,7.023053250520419e-9,4.562706588731578e-9,-4.609862655935359e-12,2.1971860771071152e-13,1.4258457829328347e-13,0.5610762432090475,0.3343096588784083,1.000031424386753
0.0238,1.0001961615465507,-0.06967815733654682,0.3506282610946634,0.025828736607809145,0.345449691043531,-0.048502868875900454,0.2865516589374083,0.017540964888269527,0.00046577133515095644,-9.10705443822394e-5,0.0702497005021069,-0.0032372192710423114,1.0895212509541856,0.7754117217701832,0.00039520787615131395,0.05486461346315565,7.0403075520269715e-9,4.563415757672147e-9,-5.0055731275905926e-12,2.2024788365996586e-13,1.4260674086921722e-13,0.5611405493406129,0.33394378696677823,1.0000317150594458
0.0239,1.0001963374483094,-0.06967756912502376,0.3506282897741293,0.02582871614563098,0.34544979152741684,-0.048502558195733673,0.286786237408172,0.017566930546545727,0.00046577572809813547,-9.104119586997368e-5,0.07024943905873796,-0.003239053554234964,1.0896436634773314,0.7746146274665775,0.0003946893903266779,0.0548629562958873,7.055692841834794e-9,4.564126589035083e-9,-5.247422203719389e-12,2.2071617563279969e-13,1.426289552564985e-13,0.5611997837914465,0.33360677055545324,1.0000319828074338
0.024,1.0001965114976321,-0.06967697961452347,0.3506283178535267,0.025828696784552723,0.3454498912682004,-0.048502247349868285,0.28701993427230754,0.017592798175655136,0.00046578011215550103,-9.101187653564569e-5,0.07024917792294141,-0.003240885726332714,1.0897632364259022,0.7738221310418996,0.0003941588934769656,0.05486132659882472,7.069281161975664e-9,4.564838782184313e-9,-5.328147454938678e-12,2.2112561223746121e-13,1.426512120537956e-13,0.561253664072642,0.333300216874681,1.0000322263538275
0.0241,1.0001966840740006,-0.0696763892264374,0.3506283454601801,0.025828678415131954,0.3454499903985702,-0.04850193650637139,0.28725275308066794,0.01761856817217602,0.00046578448819312277,-9.098258729494005e-5,0.0702489170937283,-0.0032427157891050723,1.0898799725401853,0.7730344672892084,0.0003936166786414905,0.054859724507100784,7.08114455448136e-9,4.5655520364837625e-9,-5.240486451865369e-12,2.2147832208219872e-13,1.4267350185977686e-13,0.5613019076952921,0.3330257331547086,1.0000324444217377
0.0242,1.0001968555568972,-0.06967579838215704,0.3506283727214139,0.025828660927926253,0.3454500890512147,-0.04850162583331008,0.287484697384106,0.017644240932686652,0.00046578885708107,-9.095332906354147e-5,0.0702486565701096,-0.003244543744321553,1.0899938745604678,0.7722518710015633,0.0003930630388595661,0.05485815015584836,7.091355061383655e-9,4.56626605129736e-9,-4.97717676511637e-12,2.217764337752603e-13,1.4269581527311055e-13,0.5613442321704902,0.33278492662578385,1.0000326357342748
0.0243,1.0001970263258038,-0.06967520750307384,0.35062839976455273,0.025828644213493204,0.3454501873588226,-0.04850131549875146,0.2877157707334747,0.017669816853765286,0.00046579321968941227,-9.092410275713459e-5,0.07024839635109639,-0.003246369593751668,1.0901049452270373,0.7714745769720234,0.00039249826717050585,0.05485660368020031,7.0999847247143294e-9,4.566980525989029e-9,-4.530955965308591e-12,2.2202207592489426e-13,1.4271814289246501e-13,0.5613803550093297,0.332579404518154,1.00003279901455
0.0244,1.0001971967602021,-0.0696746170105793,0.35062842671692107,0.02582862816239038,0.34545028545408224,-0.04850100567076262,0.2879459766796271,0.017695296331990195,0.000465797576888219,-9.089490929140412e-5,0.07024813643569965,-0.0032481933391649283,1.0902131872801808,0.7707028199936476,0.0003919226566136231,0.054855085215289486,7.10710558650516e-9,4.5676951599226985e-9,-3.894561623058917e-12,2.2221737713934878e-13,1.4274047531650857e-13,0.5614099937229038,0.3324107740620665,1.0000329329856734
0.0245,1.0001973672395748,-0.0696740273260649,0.3506284537058434,0.02582861266517537,0.34545038346968227,-0.04850069651741066,0.2881753187734161,0.017720679763939644,0.0004658019295475597,-9.086574958203474e-5,0.07024787682293042,-0.003250014982330847,1.090318603460186,0.7699368348594955,0.00039133650022823166,0.05485359489624877,7.112789688787921e-9,4.568409652462294e-9,-3.0607313089843e-12,2.223644660268721e-13,1.427628031439095e-13,0.5614328658223056,0.3322806424877689,1.0000330363707564
0.0246,1.0001975381434032,-0.06967343887092209,0.3506284808586443,0.025828597612405746,0.3454504815383113,-0.048500388206762675,0.2884038005656946,0.0177459675461919,0.0004658062785375038,-9.083662454471111e-5,0.0702476175117997,-0.0032518345250189366,1.0904211965073396,0.7691768563626259,0.0003907400910536447,0.054852132858211014,7.1171090735943924e-9,4.569123702971742e-9,-2.022202593701633e-12,2.2246547119571238e-13,1.4278511697333618e-13,0.5614486888186283,0.33219061702550867,1.000033107892909
0.0247,1.0001977098511698,-0.06967285206654235,0.3506285083026483,0.025828582894639095,0.3454505797926578,-0.04850008090688576,0.28863142560731553,0.017771160075325226,0.0004658106247281208,-9.08075350951179e-5,0.07024735850131852,-0.0032536519689987087,1.0905209691619295,0.7684231192960981,0.0003901337221291758,0.0548506992363091,7.120135782956349e-9,4.56983701081497e-9,-7.717130478278242e-13,2.2252252125411786e-13,1.4280740740345688e-13,0.5614571802229653,0.3321423049055331,1.0000331462752423
0.0248,1.0001978825209115,-0.0696722671223912,0.3506285360921548,0.02582856845424329,0.3454506782873525,-0.048499774699845524,0.28885819753255965,0.017796257757248104,0.00046581496848576977,-9.077848166996847e-5,0.07024709979085461,-0.00325546731647101,1.0906179350594396,0.7676758548131557,0.00038951774808063366,0.05484929406867286,7.121869435869328e-9,4.57054924206811e-9,6.721192503922003e-13,2.2253596122723967e-13,1.4282966401422443e-13,0.5614591077301437,0.3321325518625304,1.0000331536751963
0.0249,1.0001980542223898,-0.06967168223373633,0.3506285635922906,0.025828554727045226,0.34545077634126975,-0.04849946885077694,0.28908412048847776,0.017821261055180865,0.00046581930542629143,-9.074946015409147e-5,0.07024684138314922,-0.0032572805736559656,1.0907122123103772,0.7669351912749675,0.00038889303571215466,0.05484791641823885,7.121651760478244e-9,4.571259835486262e-9,2.0586898413957976e-12,2.2248987050277489e-13,1.4285186947498956e-13,0.5614646306224647,0.3321154340910214,1.0000331631665473
0.025,1.0001982244370853,-0.06967109691662363,0.350628590632699,0.025828541827984,0.3454508737715728,-0.04849916316166588,0.28930919756188966,0.017846170313705733,0.0004658236343758922,-9.072046941812399e-5,0.07024658327868812,-0.0032590917439308162,1.0908038529061317,0.7662011482009877,0.0003882599269188124,0.05484656584979094,7.119334542560118e-9,4.5719686090317314e-9,3.325666339869065e-12,2.2238076720784814e-13,1.4287401814911871e-13,0.5614762260238513,0.33207949503843287,1.0000331830937916
0.0251,1.0001983931861607,-0.0696705112004981,0.3506286172208879,0.025828529746690924,0.34545097058572705,-0.04849885764292861,0.28953343158242456,0.017870985848635033,0.0004658279553882864,-9.069150949310483e-5,0.07024632547708962,-0.003260900829612104,1.0908928826257893,0.7654737405188478,0.0003876186000158963,0.05484524215263595,7.114950999992865e-9,4.572675478818068e-9,4.476163383580633e-12,2.2220962515134843e-13,1.4289610741280498e-13,0.5614937110125793,0.33202530165676697,1.0000332131425695
0.0252,1.000198560490779,-0.06966992511480466,0.3506286433643652,0.025828518472797293,0.3454510667911982,-0.048498552304981415,0.28975682537971176,0.017895707975781112,0.0004658322685171887,-9.066258041007278e-5,0.070246067977972,-0.0032627078330163743,1.0909793272484378,0.7647529831561785,0.00038696923331869577,0.054843945116080726,7.108534350654408e-9,4.573380360958821e-9,5.513295610299268e-12,2.2197741814216488e-13,1.4291813464224143e-13,0.5615169026669238,0.33195342089802593,1.0000332529985212
0.0253,1.0001987263721033,-0.06966933868898828,0.350628669070639,0.025828507995934415,0.3454511623954516,-0.04849824715824056,0.2899793817833804,0.0179203370109563,0.00046583657381631355,-9.063368220006669e-5,0.07024581078095365,-0.0032645127564601725,1.0910632125531639,0.7640388910406112,0.0003863120051425004,0.054842674529432124,7.100117812422662e-9,4.574083171567537e-9,6.4401776577936884e-12,2.216851199891865e-13,1.429400972136213e-13,0.5615456180651601,0.3318644197142121,1.0000333023472874
0.0254,1.0001988908512962,-0.06966875195249388,0.35062869434721716,0.02582849830573358,0.3454512574059529,-0.048497942213122334,0.2902011036230596,0.017944873269972916,0.00046584087133937535,-9.060481489412528e-5,0.07024555388565287,-0.0032663156022600414,1.0911445643190534,0.7633314790997772,0.00038564709380259945,0.05484143018199698,7.0897346031755454e-9,4.574783826757766e-9,7.259924163832615e-12,2.2133370450130237e-13,1.4296199250313755e-13,0.5615796742855639,0.3317588650573276,1.0000333608745082
0.0255,1.0001990539495207,-0.06966816493476642,0.3506287192016077,0.025828489391826102,0.3454513518301675,-0.04849763748004299,0.2904219937283788,0.017969317068643298,0.0004658451611400886,-9.057597852328742e-5,0.07024529729168794,-0.003268116372732525,1.091223408325194,0.7626307622613073,0.0003849746776142824,0.05484021186308213,7.077417940790977e-9,4.575482242643058e-9,7.975649766184762e-12,2.2092414548740152e-13,1.4298381788698336e-13,0.56161888840641,0.3316373238793747,1.000033428265824
0.0256,1.0001992156879396,-0.06966757766525085,0.35062874364131863,0.025828481243843276,0.34545144567556113,-0.048497332969418834,0.290642054928967,0.017993668722779785,0.00046584944327216773,-9.054717311859189e-5,0.07024504099867723,-0.003269915070194169,1.091299770350672,0.7619367554528329,0.00038429493489283885,0.05483901936199444,7.063201043146875e-9,4.576178335336962e-9,8.590469102618879e-12,2.2045741675637305e-13,1.4300557074135186e-13,0.5616630775059742,0.3315003631323557,1.0000335042068758
0.0257,1.0001993760877161,-0.06966699017339215,0.35062876767385787,0.025828473851416404,0.3454515389495992,-0.04849702869166613,0.2908612900544535,0.018017928548194697,0.00046585371778932734,-9.05183987110775e-5,0.07024478500623901,-0.0032717116969615163,1.0913736761745747,0.7612494736019851,0.0003836080439535581,0.054837852468040724,7.047117128121159e-9,4.576872020953027e-9,9.107496810903629e-12,2.1993449211710594e-13,1.430272484424361e-13,0.5617120586625317,0.33134854976827277,1.0000335883833031
0.0258,1.000199535170013,-0.0696664024886352,0.3506287913067334,0.025828467204176794,0.34545163165974724,-0.048496724657201146,0.29107970193446747,0.018042096860700373,0.00046585798474528187,-9.048965533178304e-5,0.07024452931399165,-0.0032735062553511125,1.0914451515759886,0.7605689316363954,0.0003829141831117296,0.05483671097052784,7.029199413591746e-9,4.577563215604801e-9,9.529847528807764e-12,2.1935634537848933e-13,1.4304884836642923e-13,0.5617656489543579,0.3311824507391283,1.0000336804807468
0.0259,1.000199692955993,-0.06966581464042501,0.35062881454745326,0.025828461291755735,0.34545172381347083,-0.04849642087644016,0.2912972933986381,0.018066173976109136,0.00046586224419374573,-9.046094301174731e-5,0.07024427392155341,-0.0032752987476795006,1.0915142223340002,0.7598951444836944,0.00038221353068264286,0.05483559465876263,7.009481117436554e-9,4.5782518354058355e-9,9.860635894100003e-12,2.1872395034941218e-13,1.4307036788952436e-13,0.5618236654597281,0.33100263299692434,1.0000337801848473
0.026,1.0001998494668192,-0.0696652266582065,0.35062883740352535,0.02582845610378454,0.34545181541823544,-0.04849611735979946,0.29151406727659457,0.01809016021023332,0.00046586649618843344,-9.043226178200913e-5,0.07024401882854267,-0.0032770891762632253,1.0915809142276967,0.7592281270715135,0.00038150626498158717,0.05483450332205193,6.987995457533502e-9,4.578937796469677e-9,1.0102976544549061e-11,2.1803828083876364e-13,1.4309180438791454e-13,0.5618859252569175,0.3308096634936632,1.0000338871812446
0.0261,1.0002000047236541,-0.06966463857142463,0.35062885988245773,0.025828451629894507,0.34545190648150664,-0.04849581411769532,0.2917300263979662,0.018114055878885267,0.0004658707407830594,-9.040361167360728e-5,0.07024376403457772,-0.0032788775434188316,1.0916452530361647,0.7585678943274842,0.00038079256432385216,0.054833436749702605,6.964775651760508e-9,4.579621014909875e-9,1.0259984117923664e-11,2.1730031065543264e-13,1.43113155237793e-13,0.5619522454242017,0.33060410918134714,1.0000340011555797
0.0262,1.0002001587476612,-0.06966405040952431,0.3506288819917583,0.025828447859716937,0.3454519970107499,-0.04849551116054399,0.2919451735923821,0.018137861297877297,0.0004658749780313383,-9.037499271758058e-5,0.07024350953927684,-0.003280663851462862,1.091707264538491,0.7579144611792371,0.00038007260702472716,0.05483239473102147,6.939854917995491e-9,4.580301406839981e-9,1.0334773251992519e-11,2.1651101360830836e-13,1.431344178153527e-13,0.5620224430398559,0.33038653701197845,1.0000341217934927
0.0263,1.000200311560003,-0.06966346220195056,0.3506289037389352,0.025828444782883132,0.34545208701343083,-0.048495208498761794,0.2921595116894716,0.018161576783021743,0.0004658792079869844,-9.034640494496785e-5,0.07024325534225843,-0.0032824481027118628,1.0917669745137628,0.7572678425544037,0.0003793465713995017,0.054831377055315385,6.913266474116368e-9,4.580978888373542e-9,1.0330458584524352e-11,2.156713635062798e-13,1.4315558949678688e-13,0.5620963351821556,0.3301575139375593,1.0000342487806237
0.0264,1.0002004631818426,-0.06966287397814827,0.3506289251314962,0.025828442389024393,0.34545217649701493,-0.04849490614276496,0.29237304351886373,0.018185202650130943,0.0004658834307037122,-9.031784838680784e-5,0.07024300144314075,-0.0032842302994823777,1.0918244087410662,0.7566280533806152,0.0003786146357634652,0.05483038351189119,6.885043538001059e-9,4.581653375624106e-9,1.0250154753287885e-11,2.14782334158236e-13,1.4317666765828855e-13,0.562173738929376,0.32991760691009203,1.0000343818026136
0.0265,1.000200613634343,-0.06966228576756242,0.35062894617694945,0.025828440667772023,0.34545226546896773,-0.04849460410296979,0.2925857719101878,0.018208739215017217,0.0004658876462352364,-9.028932307413941e-5,0.07024274784154215,-0.00328601044409095,1.0918795929994884,0.7559951085855027,0.000377876978431907,0.05482941389005573,6.855219327527483e-9,4.5823247847052256e-9,1.0096976396051837e-11,2.1384489937306606e-13,1.431976496760509e-13,0.5622544713597926,0.3296673828815787,1.0000345205451024
0.0266,1.0002007629386667,-0.06966169759963793,0.35062896688280276,0.025828439608757324,0.34545235393675483,-0.048494302389792555,0.29279769969307295,0.018232186793492904,0.00046589185463527115,-9.026082903800131e-5,0.07024249453708091,-0.0032877885388541248,1.091932553068116,0.7553690230966973,0.0003771337777201167,0.05482846797911583,6.8238270605735535e-9,4.582993031730446e-9,9.874038150584924e-12,2.1286003295965897e-13,1.4321853292626695e-13,0.5623383495516805,0.32940740880402175,1.0000346646937308
0.0267,1.0002009111159769,-0.06966110950381978,0.3506289872565642,0.025828439201611594,0.3454524419078416,-0.04849400101364953,0.29300882969714853,0.01825554570137034,0.00046589605595753113,-9.023236630943238e-5,0.07024224152937539,-0.003289564586088446,1.091983314726036,0.7547498118418301,0.00037638521194338366,0.05482754556837836,6.790899955017193e-9,4.583658032813319e-9,9.584454654655851e-12,2.1182870872690377e-13,1.432393147851299e-13,0.5624251905833152,0.3291382516294233,1.0000348139341388
0.0268,1.0002010581874363,-0.06966052150955288,0.35062900730574176,0.025828439435966136,0.3454525293896937,-0.04849369998495699,0.29321916475204357,0.01827881625446184,0.0004659002502557308,-9.02039349194714e-5,0.07024198881804389,-0.0032913385881104575,1.092031903752335,0.7541374897485323,0.00037563145941699725,0.05482664644715014,6.756471228736318e-9,4.584319704067393e-9,9.23134054603337e-12,2.1075190048368964e-13,1.4325999262883277e-13,0.5625148115329719,0.32886047830978554,1.000034967951967
0.0269,1.0002012041742079,-0.0696599336462822,0.35062902703784343,0.025828440301452257,0.3454526163897766,-0.048493399314131214,0.29342870768738744,0.018301998768579752,0.0004659044375835845,-9.017553489915722e-5,0.07024173640270473,-0.003293110547236705,1.0920783459260999,0.7535320717444353,0.000374872698456247,0.054825770404738024,6.72057409960885e-9,4.5849779616062165e-9,8.817810462486176e-12,2.096305820389055e-13,1.4328056383356877e-13,0.5626070294789263,0.3285746557971109,1.0000351264328557
0.027,1.0002013490974546,-0.06965934594345269,0.3506290464603772,0.025828441787701252,0.3454527029155558,-0.04849309901158847,0.29363746133280916,0.0183250935595364,0.0004659086179948069,-9.014716627952856e-5,0.07024148428297622,-0.0032948804657837315,1.0921226670264175,0.75293357275717,0.0003741091073764224,0.054824917230448855,6.683241785512703e-9,4.5856327215433384e-9,8.346979041783003e-12,2.0846572720144048e-13,1.4330102577553091e-13,0.5627016614994536,0.3282813510434015,1.0000352890624455
0.0271,1.0002014929783396,-0.06965875843050931,0.35062906558085094,0.025828443884344427,0.34545278897449705,-0.04849279908774506,0.2938454285179381,0.018348100943144117,0.0004659127915431124,-9.01188290916243e-5,0.0702412324584767,-0.003296648346068082,1.0921648928323746,0.7523420077143678,0.0003733408644928129,0.05482408671358948,6.644507504325798e-9,4.58628389999231e-9,7.821960921692559e-12,2.0725830978018362e-13,1.433213758309124e-13,0.5627985246728289,0.32798113100065973,1.0000354555263768
0.0272,1.0002016358380252,-0.06965817113689698,0.3506290844067727,0.025828446581013083,0.34545287457406554,-0.048492499553017224,0.2940526120724034,0.018371021235215234,0.0004659169582822155,-9.00905233664832e-5,0.07024098092882448,-0.0032984141904062996,1.092205049123058,0.7517573915436596,0.0003725681481207078,0.054823278643466734,6.6044044739260535e-9,4.586931413066677e-9,7.245870739983568e-12,2.0600930358402395e-13,1.4334161137590622e-13,0.5628974360773278,0.32767456262088757,1.0000356255102898
0.0273,1.000201777697675,-0.06965758409206067,0.35062910294565053,0.025828449867338517,0.345452959721727,-0.04849220041782126,0.2942590148258343,0.01839385475156208,0.0004659211182658306,-9.006224913514405e-5,0.07024072969363788,-0.00330017800111493,1.0922431616775543,0.7511797391726767,0.0003717911365753966,0.05482249280938747,6.562965912191384e-9,4.587575176879991e-9,6.6218231344247274e-12,2.047196824218505e-13,1.4336172978670563e-13,0.5629982127912256,0.32736221285608746,1.000035798699825
0.0274,1.0002019185784512,-0.06965699732544534,0.35062912120499234,0.025828453732952037,0.34545304442494706,-0.04849190169257344,0.2944646396078599,0.018416601807996997,0.00046592527154767216,-9.00340064286457e-5,0.07024047875253521,-0.0033019397805105167,1.0922792562749504,0.7506090655290504,0.00037101000817216885,0.054821729000658515,6.520225036999712e-9,4.588215107545801e-9,5.952932742784802e-12,2.0339042010255235e-13,1.433817284395036e-13,0.5631006718927976,0.3270446486582616,1.0000359747806227
0.0275,1.0002020585015172,-0.06965641086649589,0.3506291391923061,0.02582845816748494,0.34545312869119105,-0.04849160338769005,0.2946694892481096,0.018439262720332302,0.00046592941818145487,-9.000579527802692e-5,0.0702402281051348,-0.0033036995309096047,1.0923133586943332,0.7500453855404117,0.0003702249412263139,0.054820987006586726,6.4762150662289555e-9,4.588851121177655e-9,5.2423142028324854e-12,2.0202249043501865e-13,1.4340160471049333e-13,0.5632046304603192,0.3267224369794122,1.0000361534383233
0.0276,1.0002021974880355,-0.0696558247446573,0.35062915691509977,0.02582846316056853,0.34545321252792455,-0.04849130551358733,0.2948735665762124,0.018461837804380328,0.0004659335582208929,-8.997761571432651e-5,0.07023997775105496,-0.003305457254628737,1.092345494714789,0.7494887141343916,0.0003694361140531212,0.05482026661647894,6.4309692177570315e-9,4.5894831338891016e-9,4.493082152336497e-12,2.006168672281383e-13,1.4342135597586787e-13,0.5633099055720658,0.32639614477154155,1.0000363343585672
0.0277,1.0002023355591694,-0.06965523898937452,0.35062917438088137,0.02582846870183411,0.34545329594261315,-0.0484910080806816,0.29507687442179764,0.01848432737595342,0.00046593769171970103,-8.994946776858331e-5,0.07023972768991403,-0.0033072129539844586,1.0923756901154054,0.7489390662386216,0.0003686437049678802,0.05481956761964199,6.3845207094618585e-9,4.590111061793692e-9,3.708351229065558e-12,1.9917452429080045e-13,1.434409796118204e-13,0.5634163143063127,0.3260663389866518,1.000036517226995
0.0278,1.0002024727360816,-0.0696546536300925,0.3506291915971589,0.02582847478091298,0.3454533789427223,-0.04849071109938911,0.29527941561449444,0.01850673175086389,0.0004659418187315934,-8.992135147183607e-5,0.07023947792133028,-0.0033089666312933136,1.0924039706752688,0.7483964567807327,0.00036784789228588036,0.05481888980538275,6.336902759221354e-9,4.590734821004973e-9,2.8912360707883855e-12,1.9769643543189412e-13,1.4346047299454392e-13,0.5635236737413352,0.32573358657674534,1.0000367017292466
0.0279,1.000202609039935,-0.06965406869625619,0.35062920857144025,0.02582848138743644,0.34545346153571765,-0.048490414580126144,0.29548119298393205,0.018529051244924086,0.0004659459393102849,-8.989326685512363e-5,0.07023922844492209,-0.003310718288871847,1.092430362173466,0.7478609006883561,0.0003670488543224111,0.05481823296300803,6.288148584913437e-9,4.5913543276364955e-9,2.044851315273675e-12,1.9618357446030832e-13,1.4347983350023165e-13,0.5636318009554085,0.32539845449382426,1.000036887550963
0.028,1.0002027444918924,-0.06965348421731052,0.3506292253112335,0.025828488511035794,0.34545354372906467,-0.04849011853330898,0.2956822093597397,0.018551286173946333,0.0004659500535094897,-8.986521394948476e-5,0.07023897926030773,-0.003312467929036602,1.0924548903890836,0.7473324128891229,0.0003662467693927619,0.05481759688182469,6.238291404416026e-9,4.591969497801809e-9,1.1723116002901954e-12,1.946369151849322e-13,1.4349905850507666e-13,0.5637405130268083,0.32506150968989095,1.0000370743777842
0.0281,1.0002028791131172,-0.06965290022270046,0.35062924182404664,0.025828496141342343,0.34545362553022885,-0.04848982296935389,0.2958824675715466,0.01857343685374296,0.0004659541613829224,-8.983719278595831e-5,0.07023873036710555,-0.0033142155541041234,1.0924775811012084,0.7468110083106645,0.0003654418158122221,0.054816981351139576,6.1873644356070414e-9,4.59258024761446e-9,2.7673156360665095e-13,1.9305743141465478e-13,1.4351814538527202e-13,0.5638496270338098,0.32472331911694763,1.0000372618953506
0.0282,1.0002030129247717,-0.06965231674187093,0.3506292581173875,0.02582850426798739,0.3454537069466757,-0.04848952789867715,0.2960819704489819,0.018595503600126306,0.0004659582629842974,-8.980920339558304e-5,0.07023848176493386,-0.0033159611663909553,1.0924984600889276,0.7462967018806119,0.0003646341718960813,0.054816386160259516,6.135400896364398e-9,4.593186493188e-9,-6.38774157008254e-13,1.9144609695836505e-13,1.4353709151701092e-13,0.5639589600546884,0.32438444972699637,1.0000374497893028
0.0283,1.000203145948019,-0.0696517338042669,0.3506292741987642,0.025828512880602235,0.3454537879858709,-0.048489233331695046,0.2962807208216748,0.018617486728908686,0.0004659623583673292,-8.978124580939778e-5,0.07023823345341097,-0.0033177047682136423,1.0925175531313276,0.7457895085265961,0.00036382401595962886,0.05481581109849136,6.082434004566016e-9,4.593788150635977e-9,-1.571090923785789e-12,1.8980388562495218e-13,1.435558942764864e-13,0.5640683291677192,0.3240454684720396,1.000037637745281
0.0284,1.000203278204022,-0.06965115143933331,0.35062929007568466,0.02582852196881818,0.3454538686552798,-0.048488939278823834,0.2964787215192546,0.01863938655590245,0.0004659664475857323,-8.975332005844129e-5,0.0702379854321552,-0.003319446361888728,1.0925348860074955,0.7452894431762485,0.0003630115263181542,0.054815255955141966,6.028496978089811e-9,4.5943851360719395e-9,-2.517104098957282e-12,1.8813177122330503e-13,1.4357455103989156e-13,0.5641775514511779,0.3237069423040795,1.0000378254489257
0.0285,1.0002034097139436,-0.06965056967651513,0.3506293057556569,0.025828531522266523,0.34545394896236803,-0.04848864575047981,0.29667597537135043,0.018661203396919925,0.0004659705306932212,-8.972542617375243e-5,0.0702377377007849,-0.0033211859497327577,1.0925504844965177,0.7447965207572,0.00036219688128694686,0.054814720519518155,5.973623034813706e-9,4.594977365609438e-9,-3.4736990447539275e-12,1.864307275623129e-13,1.4359305918341956e-13,0.5642864439833396,0.32336943817511826,1.0000380125858772
0.0286,1.0002035404989467,-0.06964998854525728,0.35062932124618884,0.025828541530578574,0.34545402891460114,-0.04848835275707924,0.2968724852075915,0.018682937567773433,0.0004659746077435104,-8.969756418636996e-5,0.07023749025891833,-0.0033229235340622746,1.092564374377481,0.7443107561970823,0.0003613802591812961,0.05481420458092678,5.9178453926156155e-9,4.595564755362021e-9,-4.437761123407059e-12,1.8470172845086468e-13,1.4361141608326348e-13,0.5643948238424795,0.3230335230371582,1.0000381988417761
0.0287,1.0002036705801942,-0.06964940807500472,0.35062933655478845,0.025828551983385628,0.3454541085194446,-0.0484880603090384,0.29706825385760705,0.018704589384275314,0.00046597867879031424,-8.966973412733271e-5,0.07023724310617387,-0.0033246591171938234,1.0925765814294726,0.743832164423526,0.0003605618383164916,0.05481370792867467,5.861197269373461e-9,4.596147221443237e-9,-5.406175697147947e-12,1.8294574769784946e-13,1.4362961911561645e-13,0.5645025081068735,0.32269976384220156,1.0000383839022624
0.0288,1.0002037999788493,-0.0696488282952024,0.3506293516889638,0.025828562870318986,0.345454187784364,-0.04848776841677356,0.29726328415102626,0.018726159162237892,0.00046598274388734727,-8.964193602767944e-5,0.0702369962421698,-0.0033263927014439486,1.0925871314315792,0.7433607603641624,0.00035974179700782265,0.05481323035206869,5.8037118829651585e-9,4.5967246799666365e-9,-6.375828128207866e-12,1.8116375911215632e-13,1.4364766565667156e-13,0.5646093138547965,0.3223687275422506,1.0000385674529768
0.0289,1.0002039287160747,-0.06964824923529525,0.3506293666562228,0.025828574181009954,0.34545426671682483,-0.04848747709070102,0.2974575789174783,0.01874764721747351,0.0004659868030883241,-8.961416991844901e-5,0.07023674966652445,-0.003328124289129194,1.0925960501628873,0.742896558946623,0.0003589203135705787,0.05481277164041568,5.7454224512686256e-9,4.597297047045767e-9,-7.343603778818112e-12,1.793567365026743e-13,1.436655530826219e-13,0.564715058164524,0.32204098108930745,1.0000387491795597
0.029,1.0002040568130328,-0.06964767092472825,0.3506293814640735,0.02582858590508983,0.34545434532429253,-0.048487186341237026,0.2976511409865925,0.01876905386579449,0.000465990856446959,-8.958643583068019e-5,0.07023650337885615,-0.0033298538825661046,1.0926033634024839,0.7424395750985386,0.00035809756632004927,0.05481233158302247,5.686362192161781e-9,4.597864238794179e-9,-8.306388011209988e-12,1.7752565367829236e-13,1.4368327876966061e-13,0.5648195581143314,0.32171709143537447,1.000038928767651
0.0291,1.000204184290887,-0.06964709339294634,0.3506293961200238,0.02582859803218992,0.3454544236142328,-0.048486896178797874,0.29784397318799793,0.018790379423013166,0.00046599490401696655,-8.955873379541178e-5,0.0702362573787832,-0.003331581484071224,1.0926090969294557,0.7419898237475404,0.00035727373357152375,0.0548119099691959,5.626564323522545e-9,4.59842617132542e-9,-9.261066187614712e-12,1.7567148444789973e-13,1.4370084009398083e-13,0.5649226307824938,0.3213976255324538,1.000039105902892
0.0292,1.0002043111708003,-0.06964651666939443,0.35062941063158165,0.025828610551941522,0.3454545015941111,-0.04848660661379983,0.2980360783513239,0.018811624204941868,0.00046599894585206124,-8.953106384368259e-5,0.07023601166592393,-0.003333307095961097,1.0926132765228895,0.7415473198212599,0.00035644899364029156,0.05481150658824284,5.566062063228836e-9,4.598982760753041e-9,-1.0204523670263598e-11,1.7379520262038533e-13,1.4371823443177558e-13,0.5650240932472869,0.3210831503325478,1.0000392802709224
0.0293,1.0002044374739354,-0.06964594078351752,0.3506294250062551,0.025828623453975942,0.345454579271393,-0.04848631765665918,0.29822745930619954,0.01883278852739293,0.00046600298200595743,-8.950342600653142e-5,0.07023576623989664,-0.003335030720552267,1.0926159279618721,0.7411120782473278,0.0003556235248416422,0.05481112122947011,5.504888629158569e-9,4.599533923190589e-9,-1.113364582138792e-11,1.718977820046383e-13,1.4373545915923807e-13,0.5651237625869856,0.3207742327876587,1.0000394515573825
0.0294,1.0002045632214551,-0.06964536576476053,0.35062943925155216,0.025828636727924476,0.3454546566535439,-0.04848602931779219,0.2984181188822541,0.018853872706178682,0.0004660070125323698,-8.947582031499708e-5,0.07023552110031968,-0.0033367523601612785,1.0926170770254906,0.7406841139533755,0.00035479750549086505,0.054810753682184556,5.443077239189665e-9,4.600079574751615e-9,-1.204531800321897e-11,1.6998019640954764e-13,1.437525116525613e-13,0.5652214558798657,0.32047143984978865,1.0000396194479133
0.0295,1.0002046884345226,-0.06964479164256843,0.35062945337498075,0.02582865036341843,0.3454547337480295,-0.04848574160761514,0.2986080599091167,0.018874877057111453,0.00046601103748501266,-8.944824680011835e-5,0.07023527624681135,-0.003338472017104677,1.092616749492831,0.7402634418670342,0.00035397111390324964,0.05481040373569302,5.380661111200042e-9,4.600619631549667e-9,-1.2936425577988027e-11,1.680434196440024e-13,1.4376938928793848e-13,0.5653169902042025,0.32017533847094,1.000039783628155
0.0296,1.0002048131343004,-0.06964421844638613,0.3506294673840489,0.0258286643500891,0.34545481056231514,-0.04848545453654431,0.29879728521641674,0.01889580189600358,0.00046601505691760053,-8.942070549293407e-5,0.07023503167898998,-0.0033401896936990053,1.092614971142981,0.7398500769159351,0.0003531445283940853,0.05481007117930235,5.317673463067616e-9,4.601154009698294e-9,-1.3803853907926387e-11,1.6608842551689158e-13,1.4378608944156263e-13,0.565410182638271,0.31988649560311483,1.0000399437837473
0.0297,1.000204937341952,-0.06964364620565862,0.3506294812862645,0.025828678677567794,0.34545488710386657,-0.048485168114995966,0.2989857976337832,0.01891664753866739,0.0004660190708838479,-8.939319642448302e-5,0.07023478739647389,-0.0033419053922608085,1.0926117677550267,0.7394440340277091,0.00035231792727866157,0.05480975580231939,5.2541475126703086e-9,4.601682625311046e-9,-1.464448835526529e-11,1.6411618783710435e-13,1.4380260948962696e-13,0.5655008502603469,0.31960547819831553,1.0000400996003314
0.0298,1.0002050610786397,-0.06964307494983082,0.35062949508913555,0.02582869333548581,0.34545496338014914,-0.048484882353386397,0.29917359999084536,0.018937414300915216,0.0004660230794374693,-8.9365719625804e-5,0.07023454339888137,-0.00334361911510663,1.0926071651080553,0.7390453281299876,0.0003514914888722679,0.054809457394050985,5.190116477886038e-9,4.602205394501471e-9,-1.5455214282236032e-11,1.6212768041352977e-13,1.4381894680832448e-13,0.5655888101487054,0.3193328532085443,1.0000402507635475
0.0299,1.0002051843655266,-0.0696425047083477,0.35062950880017,0.02582870831347445,0.34545503939862854,-0.048484597262131876,0.29936069511723257,0.018958102498559393,0.0004660270826321791,-8.933827512793579e-5,0.07023429968583077,-0.003345330864553015,1.0926011889811535,0.7386539741504019,0.0003506653914901937,0.054809175743803965,5.125613576592721e-9,4.602722233383119e-9,-1.6232917051069904e-11,1.601238770550568e-13,1.4383509877384837e-13,0.5656738793816217,0.31906918758580344,1.0000403969590357
0.03,1.0002053072237758,-0.06964193551065417,0.350629522426876,0.02582872360116502,0.3454551151667701,-0.04848431285164866,0.29954708584257383,0.01897871244741224,0.00046603108052169185,-8.931086296191725e-5,0.07023405625694039,-0.0033470406429165077,1.092593865153408,0.7382699870165828,0.00034983981344772835,0.05480891064088519,5.060672026668274e-9,4.603233058069539e-9,-1.6974482023998186e-11,1.5810575157057454e-13,1.438510627623917e-13,0.5657558750373715,0.31881504828209506,1.0000405378724369
0.0301,1.0002054296745497,-0.06964136738619522,0.35062953597676144,0.025828739188188815,0.34545519069203956,-0.04848402913235305,0.29973277499649853,0.018999244463286102,0.00046603507315972205,-8.928348315878714e-5,0.07023381311182858,-0.003348748452513652,1.0925852194039056,0.7378933816561616,0.0003490149330601614,0.05480866187460148,4.9953250459906204e-9,4.60373778467428e-9,-1.7676794563252144e-11,1.5607427776897203e-13,1.4386683615014758e-13,0.56583461419423,0.31857100224942153,1.0000406731893912
0.0302,1.0002055517390118,-0.0696408003644158,0.3506295494573342,0.02582875506417714,0.3454552659819023,-0.048483746114661316,0.29991776540863574,0.019019698861993305,0.00046603906059998403,-8.925613574958426e-5,0.07023357025011362,-0.003350454295660992,1.0925752775117332,0.7375241729967696,0.0003481909286427822,0.0548084292342597,4.929605852437672e-9,4.60423632931089e-9,-1.83367400310631e-11,1.540304294591383e-13,1.4388241631330913e-13,0.5659099139304724,0.31833761643978503,1.0000408025955385
0.0303,1.0002056734383247,-0.06964023447476084,0.35062956287610236,0.025828771218761298,0.3454553410438239,-0.04848346380898973,0.3001020599086147,0.01904007595934618,0.0004660430428961924,-8.922882076534746e-5,0.07023332767141385,-0.003352158174675072,1.0925640652559774,0.737162375966038,0.00034736797851088024,0.0548082125091667,4.863547663887353e-9,4.60472860809292e-9,-1.895120378966228e-11,1.5197518044996243e-13,1.4389780062806946e-13,0.5659815913243742,0.3181154578051878,1.0000409257765202
0.0304,1.0002057947936513,-0.06963966974667526,0.3506295762405739,0.02582878764157259,0.34545541588526996,-0.04848318222575456,0.3002856613260646,0.01906037607115706,0.0004660470201020617,-8.920153823711548e-5,0.07023308537534759,-0.0033538600918724373,1.0925516084157252,0.7368080054915976,0.00034654626097974507,0.05480801148862929,4.7971836982175785e-9,4.605214537133918e-9,-1.9517071201280993e-11,1.4990950455033353e-13,1.439129864706217e-13,0.5660494634542107,0.3179050932976321,1.000041042417976
0.0305,1.0002059158261545,-0.06963910620960408,0.3506295895582567,0.025828804322242313,0.3454554905137059,-0.0484829013753721,0.30046857249061476,0.01908059951323827,0.00046605099227130627,-8.917428819592718e-5,0.07023284336153315,-0.0033555600495696306,1.092537932770063,0.7364610765010801,0.000345725954364666,0.05480782596195434,4.730547173306269e-9,4.605694032547433e-9,-2.003122762815051e-11,1.478343755691406e-13,1.439279712171589e-13,0.5661133473982571,0.3177070898691202,1.0000411522055461
0.0306,1.0002060365569974,-0.06963854389299218,0.35062960283665884,0.025828821250401778,0.3454555649365973,-0.04848262126825861,0.3006507962318942,0.019100746601402152,0.0004660549594576406,-8.914707067282129e-5,0.07023260162958885,-0.0033572580500831973,1.092523064098078,0.7361216039221161,0.0003449072369809324,0.05480765571844868,4.663671307031341e-9,4.6061670104470135e-9,-2.049055843250212e-11,1.4575076731527265e-13,1.4394275224387422e-13,0.5661730602347892,0.3175220144716543,1.0000412548248716
0.0307,1.0002061570073424,-0.06963798282628453,0.35062961608328835,0.025828838415682277,0.34545563916140964,-0.048482341914830376,0.30083233537953236,0.01912081765146103,0.0004660589217147792,-8.911988569883669e-5,0.07023236017913301,-0.0033589540957296815,1.0925070281788571,0.7357896026823372,0.00034409028714383385,0.05480750054741916,4.59658931727071e-9,4.60663338694621e-9,-2.0891948976567116e-11,1.4365965359761873e-13,1.4395732692696075e-13,0.5662284190420819,0.3173504340572367,1.0000413499615926
0.0308,1.0002062771983529,-0.0696374230389261,0.35062962930565306,0.025828855807715115,0.3454557131956086,-0.04848206332550368,0.3010131927631582,0.019140812979227238,0.00046606287909643654,-8.909273330501214e-5,0.07023211900978395,-0.003360648188825627,1.0924898507914869,0.7354650877093744,0.00034327528316865983,0.05480736023817262,4.529334421902302e-9,4.607093078158571e-9,-2.123228462257675e-11,1.4156200822506802e-13,1.4397169264261159e-13,0.5662792408984108,0.31719291557786955,1.000041437301349
0.0309,1.0002063971511916,-0.0696368645603618,0.350629642511261,0.025828873416131593,0.3454557870466595,-0.04848178551069477,0.3011933712124011,0.019160732900513105,0.00046606683165632714,-8.906561352238645e-5,0.07023187812116,-0.003362340331687578,1.0924715577150539,0.7351480739308588,0.0003424624033706997,0.05480723458001591,4.461939838804029e-9,4.6075460001976455e-9,-2.1508450732762313e-11,1.3945880500650948e-13,1.4398584676701989e-13,0.566325342882051,0.3170500259855552,1.0000415165297822
0.031,1.0002065168870216,-0.06963630742003661,0.35062965570762017,0.02582889123056302,0.34545586072202805,-0.04848150848081995,0.30137287355689013,0.019180577731130962,0.0004660707794481655,-8.903852638199841e-5,0.07023163751287946,-0.0033640305266320796,1.0924521747286453,0.7348385762744216,0.00034165182606524285,0.054807123362255857,4.394438785853812e-9,4.607992069176982e-9,-2.1717332669355093e-11,1.3735101775083218e-13,1.439997866763787e-13,0.5663665420712782,0.3169223322322958,1.0000415873325317
0.0311,1.0002066364270055,-0.06963575164739548,0.35062966890223857,0.02582890924064069,0.3454559342291797,-0.04848123224629549,0.30155170262625464,0.019200347786893147,0.00046607472252566595,-8.901147191488685e-5,0.07023139718456066,-0.0033657187759756754,1.0924317276113475,0.7345366096676942,0.00034084372956757884,0.05480702637419932,4.326864480929569e-9,4.608431201210131e-9,-2.185581579458637e-11,1.3523962026692517e-13,1.440135097468812e-13,0.5664026555443675,0.31681040127009363,1.0000416493952382
0.0312,1.0002067557923064,-0.06963519727188333,0.3506296821026242,0.025828927435995904,0.34545600757558,-0.04848095681753766,0.30172986125012374,0.019220043383611985,0.000466078660942543,-8.898445015209056e-5,0.07023115713582193,-0.0033674050820349096,1.092410242142248,0.7342421890383074,0.0003400382921929971,0.05480694340515313,4.259250141909217e-9,4.608863312410641e-9,-2.1920785470687415e-11,1.331255863636775e-13,1.440270133547204e-13,0.5664335003795942,0.316714800050951,1.0000417024035422
0.0313,1.0002068750040871,-0.06963464432294512,0.35062969531628496,0.025828945806259967,0.34545608076869444,-0.04848068220496274,0.3019073522581267,0.019239664837099806,0.0004660825947525113,-8.895746112464834e-5,0.07023091736628154,-0.0033690894471263273,1.0923877441004326,0.7339553293138925,0.00033923569225678696,0.054806874244424146,4.191628986670673e-9,4.60928831889206e-9,-2.1909127059889516e-11,1.3100988984997817e-13,1.440402948760895e-13,0.5664588936552338,0.31663609552687,1.000041746043084
0.0314,1.0002069940835105,-0.06963409283002582,0.35062970855072884,0.02582896434106418,0.3454561538159886,-0.04848040841898701,0.3020841784798926,0.019259212463168952,0.0004660865240092852,-8.893050486359898e-5,0.07023067787555787,-0.0033707718735664716,1.092364259264989,0.7336760454220809,0.00033843610807423805,0.05480681868131919,4.124034233091863e-9,4.6097061367679385e-9,-2.181772592442396e-11,1.2889350453471642e-13,1.4405335168718157e-13,0.5664786524495616,0.31657485464985297,1.0000417799995036
0.0315,1.0002071130517394,-0.06963354282257037,0.3506297218134638,0.025828983030039842,0.345456226724928,-0.04848013547002673,0.3022603427450508,0.01927868657763174,0.00046609044876657913,-8.89035813999813e-5,0.07023043866326921,-0.0033724523636718875,1.0923398134150029,0.7334043522905035,0.0003376397179606396,0.05480677650514512,4.056499099050695e-9,4.610116682151827e-9,-2.164346742652201e-11,1.2677740422678103e-13,1.440661811641897e-13,0.566492593840853,0.3165316443719022,1.000041803958442
0.0316,1.000207231929937,-0.06963299433002368,0.3506297351119979,0.025829001862818262,0.3454562995029781,-0.048479863368498195,0.30243584788323047,0.019298087496300513,0.00046609436907810766,-8.887669076483411e-5,0.07023019972903388,-0.0033741309197591195,1.0923144323295624,0.7331402648467914,0.0003368467002312812,0.054806747505208774,3.98905680242509e-9,4.61051987115727e-9,-2.138323692841495e-11,1.246625627350612e-13,1.4407878068330705e-13,0.5665005349073834,0.3165070316450198,1.0000418176055392
0.0317,1.0002073507330607,-0.06963244737275127,0.3506297484516255,0.02582902083148035,0.3454563721554934,-0.048479592121230194,0.30261069671669605,0.019317415534160824,0.0004660982849833679,-8.884983296856754e-5,0.07022996107247974,-0.0033758075441631414,1.0922881442000043,0.7328837798490833,0.0003360572271959405,0.054806731438061196,3.9217447345777105e-9,4.610915637264284e-9,-2.1036311269574946e-11,1.2255014042512844e-13,1.440911481649082e-13,0.5665024906998463,0.3165010828531897,1.0000418210743756
0.0318,1.0002074693048233,-0.06963190171999441,0.3506297617765193,0.025829039995994243,0.3454564446295748,-0.04847932163591752,0.30278489170428197,0.019336670965442122,0.00046610219612941883,-8.882300745186675e-5,0.07022972269350526,-0.0033774822396764703,1.092261039337387,0.7326343870332854,0.0003352712706436344,0.054806727190376915,3.85470470743171e-9,4.611304410755128e-9,-2.0666824051815085e-11,1.2044607815546557e-13,1.4410329709481613e-13,0.5665038151311987,0.31650031516871624,1.000041826530748
0.0319,1.00020758757032,-0.06963135725857741,0.35062977505979637,0.02582905938495751,0.3454565169000319,-0.048479051866950916,0.3029584349811496,0.019355854028149877,0.00046610610234951297,-8.87962139247475e-5,0.07022948459190465,-0.0033791550087159603,1.092233164746772,0.7323917996790504,0.000334488789844092,0.054806734167734725,3.787995596126189e-9,4.611686440224632e-9,-2.0304559759261325e-11,1.1835290551906194e-13,1.4411523526053668e-13,0.566506939534462,0.316498504152527,1.0000418394026178
0.032,1.000207705530827,-0.06963081398655617,0.3506297883017361,0.025829078997012783,0.34545658896759535,-0.0484787828127079,0.30313132870733434,0.019374964963099334,0.0004661100036514008,-8.8769452350285e-5,0.07022924676735834,-0.0033808258534513184,1.0922045359992545,0.7321559518247185,0.0003337098035586809,0.0548067521917701,3.7216206417442867e-9,4.612061768252444e-9,-1.9949478274249372e-11,1.162707114096097e-13,1.4412696399325372e-13,0.5665118139564213,0.31649567875939005,1.0000418594841882
0.0321,1.0002078231876195,-0.06963027190198667,0.35062980150261774,0.02582909883080267,0.3454566608329963,-0.04847851447156595,0.30330357504287137,0.019394004011105737,0.0004661139000428329,-8.874272269155443e-5,0.07022900921954674,-0.0033824947760522483,1.0921751686659282,0.7319267775086304,0.00033293433054876914,0.054806781084118544,3.655583085369163e-9,4.6124304374182116e-9,-1.9601539479115036e-11,1.141995847208015e-13,1.4413848462415114e-13,0.5665183884438612,0.31649186794407314,1.0000418865696625
0.0322,1.0002079405419741,-0.06962973100292487,0.3506298146627207,0.02582911888496981,0.3454567324969658,-0.04847824684190257,0.3034751761477962,0.019412971412984335,0.00046611779153155986,-8.871602491163098e-5,0.07022877194815032,-0.003384161778688457,1.092145078317889,0.7317042107691265,0.0003321623895757243,0.05480682066641554,3.5898861680839598e-9,4.6127924903015825e-9,-1.926070325619402e-11,1.1213961434632947e-13,1.4414979848441282e-13,0.5665266130435664,0.3164871006613444,1.000041920453245
0.0323,1.000208057595167,-0.06962919128742666,0.3506298277823244,0.02582913915815682,0.34545680396023454,-0.04847797992209524,0.3036461341821439,0.019431867409550368,0.00046612167812533226,-8.868935897358988e-5,0.0702285349528495,-0.003385826863529649,1.0921142805262307,0.7314881856445472,0.0003313939994009143,0.0548068707602966,3.524533130971829e-9,4.613147969482205e-9,-1.892692948782211e-11,1.1009088917988611e-13,1.4416090690522262e-13,0.5665364378023221,0.31648140586597157,1.0000419609291384
0.0324,1.0002081743484734,-0.069628652753548,0.35062984086170806,0.025829159649006325,0.34545687522353347,-0.048477713710521446,0.30381645130595003,0.019450692241619084,0.00046612555983190047,-8.86627248405063e-5,0.07022829823332476,-0.00338749003274553,1.0920827908620483,0.7312786361732331,0.00033062917878570703,0.054806931187397184,3.4595272151159278e-9,4.6134969175397256e-9,-1.8600178056335086e-11,1.0805349811516395e-13,1.4417181121776442e-13,0.5665478127669129,0.3164748125127227,1.0000420077915464
0.0325,1.0002082908031698,-0.06962811539934484,0.3506298539011512,0.02582918035616095,0.34545694628759366,-0.04847744820555869,0.3039861296792498,0.019469446150005728,0.00046612943665901534,-8.863612247545545e-5,0.07022806178925649,-0.003389151288505805,1.0920506248964368,0.7310754963935243,0.00032986794649147007,0.05480700176935281,3.3948716615993957e-9,4.613839377053793e-9,-1.8280408844068655e-11,1.0602753004585513e-13,1.4418251275322214e-13,0.5665606879841237,0.31646734955636574,1.0000420608346727
0.0326,1.0002084069605321,-0.0696275792228731,0.35062986690093306,0.025829201278263318,0.34545701715314586,-0.04847718340558447,0.30415517146207866,0.01948812937552554,0.0004661333086144271,-8.86095518415125e-5,0.07022782562032516,-0.00339081063298018,1.0920177982004906,0.7308787003437619,0.0003291103212795714,0.05480708232779896,3.330569711505391e-9,4.614175390604055e-9,-1.7967581733358627e-11,1.0401307386565227e-13,1.4419301284277954e-13,0.5665750135007392,0.31645904595166857,1.0000421198527207
0.0327,1.000208522821836,-0.06962704422218874,0.35062987986133315,0.025829222413956056,0.34545708782092127,-0.048476919308976275,0.3043235788144718,0.019506742158993767,0.0004661371757058865,-8.858301290175267e-5,0.07022758972621121,-0.0033924680683383593,1.0919843263453042,0.7306881820622859,0.0003283563219113787,0.05480717268437114,3.266624605917056e-9,4.61450500077016e-9,-1.7661656606540708e-11,1.020102184682475e-13,1.442033128176206e-13,0.5665907393635444,0.31644993065339916,1.000042184639894
0.0328,1.0002086383883577,-0.06962651039534772,0.3506298927826307,0.02582924376188178,0.34545715829165063,-0.04847665591411159,0.30449135389646464,0.019525284741225654,0.00046614103794114414,-8.855650561925114e-5,0.07022735410659507,-0.0033941235967500497,1.0919502249019728,0.7305038755874369,0.0003276059671482599,0.05480727266070482,3.2030395859175446e-9,4.614828250131755e-9,-1.7362593345950684e-11,1.0001905274733334e-13,1.4421341400892915e-13,0.566607815619324,0.3164400326163255,1.0000422549903958
0.0329,1.0002087536613733,-0.06962597774040592,0.3506299056651052,0.02582926532068313,0.345457228566065,-0.04847639321936793,0.30465849886809243,0.019543757363036447,0.00046614489532795044,-8.853002995708311e-5,0.0702271187611572,-0.003395777220384955,1.091915509441591,0.7303257149575555,0.00032685927575158274,0.05480738207843552,3.1398178925900104e-9,4.615145181268486e-9,-1.7070351833924327e-11,9.803966559660233e-14,1.4422331774788913e-13,0.566626192314863,0.3164293807952154,1.0000423306984298
0.033,1.0002088686421584,-0.06962544625541933,0.3506299185090358,0.025829287089002707,0.3454572986448951,-0.048476131223122755,0.30482501588939054,0.01956216026524139,0.0004661487478740559,-8.850358587832379e-5,0.070226883689578,-0.003397428941412782,1.0918801955352533,0.7301536342109818,0.00032611626648271496,0.0548075007591987,3.0769627670175947e-9,4.615455836760004e-9,-1.6784891952797354e-11,9.607214590974657e-14,1.4423302536568427e-13,0.5666458194969459,0.31641800414483684,1.0000424115581994
0.0331,1.0002089833319892,-0.0696249159384439,0.3506299313147022,0.02582930906548316,0.3454573685288721,-0.04847586992375358,0.3049909071203943,0.019580493688655727,0.00046615259558721123,-8.847717334604836e-5,0.07022664889153796,-0.0033990787620032355,1.0918442987540544,0.7299875673860567,0.00032537695810302454,0.05480762852462988,3.014477450283457e-9,4.615760259185956e-9,-1.6506173584905567e-11,9.41165825804587e-14,1.442425381934986e-13,0.5666666472123578,0.3164059316199579,1.0000424973639084
0.0332,1.0002090977321416,-0.06962438678753552,0.35062994408238346,0.02582933124876709,0.3454574382187269,-0.04847560931963789,0.30515617472113904,0.0195987578740947,0.000466156438475167,-8.845079232333202e-5,0.07022641436671748,-0.00340072668432602,1.0918078346690896,0.7298274485211205,0.0003246413693738791,0.05480776519636454,2.952365183470738e-9,4.6160584911259884e-9,-1.623415661258468e-11,9.217306450243088e-14,1.4425185756251591e-13,0.5666886255078835,0.31639319217534634,1.0000425879097596
0.0333,1.0002092118438914,-0.06962385880075019,0.35062995681235903,0.025829353637497138,0.3454575077151902,-0.048475349409153164,0.30532082085166007,0.01961695306237356,0.00046616027654567354,-8.842444277324996e-5,0.07022618011479702,-0.003402372710550842,1.0917708188514528,0.7296732116545136,0.00032390951905664645,0.05480791059603817,2.890629207662592e-9,4.6163505751597495e-9,-1.596880091817047e-11,9.024168056935558e-14,1.442609848039201e-13,0.5667117044303076,0.31637981476577015,1.0000426829899574
0.0334,1.0002093256685152,-0.06962333197614379,0.3506299695049083,0.025829376230315917,0.3454575770189932,-0.04847509019067692,0.30548484767199274,0.01963507949430755,0.00046616410980648154,-8.839812465887735e-5,0.07022594613545702,-0.0034040168428474066,1.091733266872239,0.7295247908245767,0.00032318142591269457,0.05480806454528627,2.829272763942173e-9,4.616636553866887e-9,-1.5710066383998714e-11,8.832251967492535e-14,1.4426992124889501e-13,0.5667358340264153,0.31636582834599725,1.0000427823987046
0.0335,1.000209439207288,-0.0696228063117723,0.35062998216031066,0.025829399025866055,0.3454576461308667,-0.048474831662586634,0.3056482573421723,0.01965313741071191,0.0004661679382653415,-8.837183794328945e-5,0.07022571242837791,-0.003405659083385419,1.091695194302543,0.7293821200696499,0.000322457108703391,0.05480822686574433,2.7682990933926216e-9,4.616916469827049e-9,-1.5457912892405133e-11,8.641567071283232e-14,1.4427866822862457e-13,0.5667609643429911,0.3163512618707956,1.000042885930205
0.0336,1.0002095524614867,-0.06962228180569165,0.3506299947788455,0.025829422022790177,0.34545771505154177,-0.048474573823259814,0.30581105202223424,0.01967112705240189,0.0004661717619300041,-8.83455825895614e-5,0.07022547899324015,-0.0034072994343345843,1.0916566167134596,0.7292451334280742,0.0003217365861901039,0.05480839737904785,2.707711437097098e-9,4.617190365619884e-9,-1.5212300325725522e-11,8.452122257676912e-14,1.442872270742926e-13,0.5667870454268199,0.31633614429493323,1.000042993378662
0.0337,1.0002096654323864,-0.06962175845595778,0.350630007360792,0.025829445219730903,0.3454577837817492,-0.04847431667107393,0.30597323387221376,0.019689048660192728,0.00046617558080821976,-8.831935856076843e-5,0.07022524582972417,-0.0034089378978646085,1.0916175496760834,0.7291137649381894,0.0003210198771342007,0.0548085759068323,2.6475130361387416e-9,4.617458283825039e-9,-1.49731885662956e-11,8.263926416042787e-14,1.4429559911708303e-13,0.5668140273246864,0.3163205045731779,1.0000431045382794
0.0338,1.0002097781212642,-0.06962123626062663,0.35063001990642967,0.025829468615330864,0.34545785232222,-0.04847406020440649,0.30613480505214624,0.019706902474899674,0.00046617939490773905,-8.829316581998572e-5,0.07022501293751039,-0.0034105744761451966,1.0915780087615092,0.7289879486383365,0.00032030700029704937,0.054808762270733204,2.5877071316007126e-9,4.617720267022161e-9,-1.4740537496451158e-11,8.076988435750126e-14,1.4430378568817968e-13,0.5668418600833759,0.3163043716602977,1.0000432192032602
0.0339,1.0002098905293948,-0.06962071521775416,0.35063003241603796,0.025829492208232684,0.3454579206736851,-0.048473804421634986,0.30629576772206696,0.01972468873733797,0.0004661832042363126,-8.826700433028845e-5,0.0702247803162793,-0.0034122091713460543,1.0915380095408314,0.7288676185668556,0.00031959797444001774,0.05480895629238602,2.5282969645661513e-9,4.6179763577908985e-9,-1.451430699852792e-11,7.891317206168135e-14,1.4431178811876648e-13,0.5668704937496727,0.3162877745110605,1.000043337167808
0.034,1.000210002658055,-0.06962019532539628,0.3506300448898961,0.025829515997078976,0.34545798883687534,-0.0484735493211369,0.30645612404201134,0.01974240768832286,0.00046618700880169094,-8.824087405475184e-5,0.07022454796571129,-0.003413841985636887,1.0914975675851448,0.7287527087620876,0.00031889281832447354,0.054809157793426266,2.4692857761182127e-9,4.6182265987109e-9,-1.4294456954861664e-11,7.70692161666607e-14,1.4431960774002727e-13,0.5668998783703619,0.31627074208023415,1.0000434582261264
0.0341,1.0002101145085203,-0.06961967658160895,0.3506300573282834,0.025829539980512375,0.3454580568125218,-0.04847329490128974,0.3066158761720146,0.019760059568669597,0.0004661908086116245,-8.821477495645108e-5,0.07022431588548682,-0.0034154729211873986,1.0914566984655447,0.7286431532623727,0.00031819155071178466,0.05480936659548943,2.41067680734005e-9,4.618471032361813e-9,-1.408094724778816e-11,7.523810556613183e-14,1.4432724588314593e-13,0.5669299639922285,0.31625330332258683,1.0000435821724192
0.0342,1.0002102260820669,-0.06961915898444809,0.35063006973147937,0.025829564157175494,0.34545812460135533,-0.04847304116047097,0.3067750262721121,0.019777644619193416,0.00046619460367386395,-8.818870699846135e-5,0.07022408407528632,-0.003417101980167297,1.091415417753125,0.7285388861060513,0.0003174941903633189,0.054809582520210995,2.352473299314804e-9,4.618709701323283e-9,-1.3873737759643135e-11,7.341992915378685e-14,1.4433470387930631e-13,0.5669607006620567,0.3162354871928862,1.0000437088008893
0.0343,1.000210337379971,-0.06961864253196968,0.3506300820997633,0.025829588525710972,0.34545819220410684,-0.04847278809705812,0.30693357650233916,0.019795163080709565,0.0004661983939961598,-8.816267014385786e-5,0.07022385253479026,-0.003418729164746285,1.091373741018981,0.7284398413314641,0.0003168007560404439,0.05480980538922645,2.294678493125635e-9,4.618942648174961e-9,-1.3672788372762376e-11,7.16147758233184e-14,1.4434198305969233e-13,0.5669920384266319,0.31621732264590036,1.0000438379057406
0.0344,1.000210448403508,-0.06961812722222963,0.3506300944334146,0.02582961308476142,0.3454582596215074,-0.04847253570942865,0.3070915290227312,0.019812615194033288,0.00046620217958626256,-8.813666435571582e-5,0.07022362126367908,-0.0034203544770940696,1.0913316838342069,0.7283459529769515,0.00031611126650452764,0.05481003502417131,2.2372956298556838e-9,4.619169915496493e-9,-1.347805896948161e-11,6.982273446841864e-14,1.4434908475548785e-13,0.5670239273327388,0.31619883863639725,1.0000439692811767
0.0345,1.0002105591539543,-0.06961761305328389,0.35063010673271255,0.025829637832969467,0.3454583268542878,-0.048472283995960076,0.3072488859933234,0.019830001199979838,0.0004662059604519229,-8.81106895971104e-5,0.07022339026163317,-0.003421977919380356,1.091289261769898,0.7282571550808539,0.0003154257405169378,0.05481027124668106,2.180327950588104e-9,4.619391545867527e-9,-1.3289509432136613e-11,6.804389398278005e-14,1.4435601029787673e-13,0.5670563174271621,0.3161800641191448,1.0000441027214004
0.0346,1.0002106696325856,-0.0696171000231884,0.35063011899793656,0.02582966276897774,0.345458393903179,-0.04847203295502987,0.30740564957415123,0.019847321339364444,0.0004662097366008913,-8.808474583111679e-5,0.07022315952833302,-0.003423599493774849,1.0912464903971486,0.7281733816815119,0.0003147441968390423,0.05481051387839118,2.1237786964060494e-9,4.619607581867711e-9,-1.310709964306315e-11,6.627834326009514e-14,1.4436276101804286e-13,0.5670891587566868,0.31616102804891083,1.000044238020616
0.0347,1.000210779840678,-0.06961658812999909,0.35063013122936604,0.02582968789142886,0.345458460768912,-0.048471782585015555,0.30756182192524995,0.01986457585300236,0.0004662135080409183,-8.80588330208102e-5,0.07022292906345905,-0.003425219202447254,1.0912033852870535,0.7280945668172656,0.0003140666542322088,0.05481076274093716,2.0676511083926625e-9,4.619818066076694e-9,-1.2930789484596954e-11,6.45261711940561e-14,1.443693382471701e-13,0.5671224013680973,0.3161417593804634,1.0000443749730268
0.0348,1.0002108897795075,-0.06961607737177192,0.3506301434272803,0.025829713198965442,0.3454585274522177,-0.04847153288429459,0.30771740520665486,0.019881764981708832,0.00046621727477975434,-8.803295112926583e-5,0.0702226988666917,-0.003426837047567277,1.0911599620107073,0.7280206445264559,0.00031339313145780533,0.05481101765595451,2.011948427631101e-9,4.620023041074121e-9,-1.2760538839073812e-11,6.278746667835551e-14,1.4437574331644235e-13,0.5671559953081791,0.31612228706857043,1.0000445133728362
0.0349,1.0002109994503503,-0.0696155677465628,0.3506301555919588,0.025829738690230124,0.34545859395382705,-0.04847128385124449,0.30787240157840134,0.0198988889662991,0.0004662210368251503,-8.800710011955887e-5,0.07022246893771142,-0.003428453031304623,1.091116236139205,0.7279515488474233,0.0003127236472771995,0.054811278445078715,1.956673895204506e-9,4.620222549439641e-9,-1.259630758882945e-11,6.10623186066855e-14,1.4438197755704347e-13,0.5671898906237166,0.3161026400679999,1.0000446530142473
0.035,1.0002111088544818,-0.06961505925242772,0.3506301677236808,0.02582976436386553,0.345458660274471,-0.04847103548424273,0.30802681320052466,0.01991594804758841,0.00046622479418485644,-8.798127995476453e-5,0.07022223927619865,-0.0034300671558289975,1.0910722232436412,0.727887213818508,0.00031205822045175905,0.05481154492994526,1.901830752196033e-9,4.620416633752904e-9,-1.2438055616199644e-11,5.935081587273865e-14,1.443880423001573e-13,0.5672240373614945,0.31608284733351955,1.0000447936914643
0.0351,1.0002112179931784,-0.06961455188742258,0.3506301798227256,0.02582979021851427,0.34545872641488035,-0.04847078778166681,0.30818064223306024,0.019932942466392007,0.00046622854686662334,-8.795549059795795e-5,0.07022200988183382,-0.003431679423310105,1.0910279388951105,0.7278275734780504,0.00031139686974285204,0.05481181693218965,1.8474222396888344e-9,4.620605336593554e-9,-1.2285742803520158e-11,5.765304737020739e-14,1.4439393887696777e-13,0.5672583855682979,0.3160629378198975,1.0000449351986902
0.0352,1.000211326867716,-0.06961404564960333,0.3506301918893727,0.02582981625281898,0.34545879237578625,-0.048470540741894226,0.30833389083604335,0.01994987246352514,0.00046623229487820163,-8.79297320122144e-5,0.07022178075429737,-0.0034332898359176523,1.0909833986647077,0.7277725618643913,0.00031073961391184604,0.054812094273447375,1.7934515987660533e-9,4.620788700541242e-9,-1.2139329033126729e-11,5.5969101992783915e-14,1.443996686186587e-13,0.5672928852909116,0.3160429404819017,1.0000450773301286
0.0353,1.0002114354793703,-0.06961354053702593,0.35063020392390143,0.025829842465422283,0.3454588581579194,-0.048470294363302475,0.3084865611695093,0.019966738279803047,0.0004662360382273419,-8.790400416060902e-5,0.07022155189326974,-0.003434898395821344,1.0909386181235274,0.727722113015871,0.00031008647172010905,0.05481237677535392,1.7399220705108463e-9,4.620966768175613e-9,-1.1998774187355135e-11,5.4299068634160836e-14,1.4440523285641404e-13,0.5673274865761204,0.31602288427430003,1.0000452198799832
0.0354,1.0002115438294175,-0.06961303654774628,0.3506302159265911,0.025829868854966798,0.3454589237620109,-0.04847004864426904,0.30863865539349344,0.019983540156040976,0.0004662397769217945,-8.787830700621704e-5,0.0702213232984314,-0.0034365051051908854,1.0908936128426645,0.7276761609708299,0.00030943746192900863,0.054812664259544785,1.6868368960063559e-9,4.621139582076317e-9,-1.1864038148541113e-11,5.264303618803031e-14,1.444106329214176e-13,0.567362139470709,0.3160027981518604,1.0000453626424575
0.0355,1.0002116519191335,-0.06961253367982037,0.3506302278977212,0.025829895420095148,0.34545898918879175,-0.04846980358317141,0.30879017566803113,0.02000027833305417,0.0004662435109693103,-8.785264051211364e-5,0.07022109496946276,-0.0034381099661959817,1.0908483983932136,0.7276346397676087,0.0003087926032999128,0.05481295654765546,1.6341993163357405e-9,4.621307184823001e-9,-1.1735080799020444e-11,5.1001093548084946e-14,1.444158701448533e-13,0.5673967940214624,0.3159827110693508,1.0000455054117545
0.0356,1.0002117597497946,-0.06961203193130411,0.3506302398375709,0.025829922159449965,0.3454590544389927,-0.04846955917838709,0.30894112415315766,0.020016953051657876,0.00046624724037763954,-8.782700464137402e-5,0.07022086690604427,-0.0034397129810063392,1.0908029903462695,0.7275974834445477,0.0003081519145941892,0.05481325346132143,1.582012572582142e-9,4.621469618995312e-9,-1.1611862021128858e-11,4.9373329608016886e-14,1.4442094585790497e-13,0.5674314002751654,0.3159626519815391,1.000045647982078
0.0357,1.0002118673226763,-0.06961153130025342,0.35063025174641976,0.02582994907167387,0.3454591195133448,-0.04846931542829356,0.30909150300890836,0.02003356455266734,0.00046625096515453293,-8.780139935707335e-5,0.07022063910785636,-0.0034413141517916626,1.090757404272927,0.7275646260399873,0.00030751541457320575,0.0548135548221782,1.5302799058287135e-9,4.621626927172899e-9,-1.1494341697202127e-11,4.775983326151867e-14,1.4442586139175653e-13,0.5674659082786025,0.31594264984319326,1.0000457901476318
0.0358,1.0002119746390543,-0.06961103178472429,0.350630263624547,0.02582997615540948,0.3454591844125789,-0.04846907233126832,0.30924131439531855,0.020050113076897795,0.00046625468530774104,-8.777582462228688e-5,0.07022041157457949,-0.0034429134807216566,1.0907116557442802,0.7275360015922681,0.00030688312199833026,0.05481386045186125,1.4790045571586085e-9,4.62177915193541e-9,-1.1382479709576017e-11,4.6160693402282765e-14,1.444306180775918e-13,0.5675002680785591,0.31592273360908135,1.0000459317026191
0.0359,1.0002120817002056,-0.06961053338277264,0.35063027547223213,0.025830003409299425,0.345459249137426,-0.04846882988568886,0.30939056047242364,0.020066598865164504,0.00046625840084501435,-8.775028040008976e-5,0.07022018430589408,-0.0034445109699660277,1.0906657603314245,0.7275115441397305,0.0003062550556309304,0.054814170172006085,1.4281897676549705e-9,4.62192633586249e-9,-1.1276235940586267e-11,4.457599892400135e-14,1.444352172465947e-13,0.5675344297218196,0.3159029322339711,1.0000460724412434
0.036,1.0002121885074051,-0.06961003609245442,0.3506302872897543,0.02583003083198633,0.345459313688617,-0.04846858808993268,0.30953924340025885,0.0200830221582827,0.0004662621117741034,-8.77247666535572e-5,0.07021995730148059,-0.0034461066216944806,1.0906197336054546,0.7274911877207151,0.0003056312342323741,0.05481448380424819,1.3778387784009559e-9,4.6220685215337905e-9,-1.1175570272568651e-11,4.300583872036702e-14,1.444396602299491e-13,0.5675683432551688,0.31588327467263055,1.000046212157708
0.0361,1.0002122950619294,-0.06960953991182554,0.3506302990773931,0.025830058422112816,0.34545937806688287,-0.04846834694237725,0.3096873653388595,0.02009938319706763,0.0004662658181027588,-8.769928334576439e-5,0.07021973056101943,-0.003447700438076721,1.0905735911374648,0.7274748663735624,0.00030501167656402914,0.05481480117022306,1.3279548304797076e-9,4.622205751528957e-9,-1.108044258785891e-11,4.1450301685071945e-14,1.4444394835883885e-13,0.5676019587253919,0.3158637898798277,1.000046350646217
0.0362,1.0002124013650542,-0.06960904483894198,0.3506303108354278,0.02583008617832151,0.34545944227295455,-0.04846810644140009,0.309834928448261,0.020115682222334536,0.00046626951983873104,-8.767383043978652e-5,0.07021950408419107,-0.003449292421282454,1.0905273484985498,0.7274625141366127,0.00030439640138726323,0.05481512209156619,1.2785411649743797e-9,4.622338068427638e-9,-1.0990812768792813e-11,3.990947671180863e-14,1.4444808296444785e-13,0.5676352261792733,0.3158445068103304,1.0000464877009734
0.0363,1.0002125074180557,-0.06960855087185965,0.3506303225641377,0.025830114099255033,0.3454595063075629,-0.04846786658537867,0.3099819348884986,0.020131919474898667,0.00046627321698977073,-8.764840789869881e-5,0.07021927787067594,-0.0034508825734813854,1.0904810212598048,0.7274540650482064,0.0003037854274634443,0.05481544638991307,1.2296010229681246e-9,4.62246551480948e-9,-1.090664069770612e-11,3.838345269426958e-14,1.4445206537795995e-13,0.5676680956635982,0.31582545441890664,1.0000466231161806
0.0364,1.0002126132222098,-0.06960805800863448,0.3506303342638022,0.02583014218355601,0.34545957017143897,-0.0484676273726905,0.31012838681960775,0.020148095195575266,0.00046627690956362836,-8.762301568557642e-5,0.07021905192015451,-0.0034524708968432204,1.0904346249923242,0.7274494531466842,0.00030317877355394006,0.054815773886899184,1.1811376455440852e-9,4.6225881332541335e-9,-1.0827886256934574e-11,3.687231852614692e-14,1.4445589693055903e-13,0.5677005172251511,0.31580666166032423,1.0000467566860423
0.0365,1.0002127187787921,-0.06960756624732246,0.3506303459347007,0.025830170429867065,0.3454596338653136,-0.048467388801713064,0.31027428640162363,0.020164209625179577,0.00046628059756805457,-8.759765376349459e-5,0.07021882623230716,-0.0034540573935376642,1.0903881752672027,0.7274486124703865,0.0003025764584201184,0.054816104404160036,1.1331542737854198e-9,4.622705966341244e-9,-1.075450932881395e-11,3.537616310113332e-14,1.44459578953429e-13,0.5677324409107172,0.31578815748935124,1.0000468882047622
0.0366,1.0002128240890789,-0.0696070755859795,0.3506303575771126,0.02583019883683082,0.3454596973899178,-0.04846715087082385,0.3104196357945817,0.020180263004526848,0.00046628428101079983,-8.757232209552848e-5,0.07021860080681437,-0.003455642065734422,1.090341687655535,0.7274514770576538,0.00030197850082334704,0.05481643776333111,1.0856541487752697e-9,4.62281905665046e-9,-1.068646979567999e-11,3.3895075312920885e-14,1.4446311277775366e-13,0.5677638167670809,0.3157699708607556,1.0000470174665435
0.0367,1.0002129291543462,-0.06960658602266154,0.35063036919131724,0.025830227403089902,0.34545976074598234,-0.048466913578400356,0.31056443715851717,0.02019625557443232,0.0004662879598996148,-8.754702064475329e-5,0.07021837564335659,-0.0034572249156031992,1.090295177728416,0.7274579809468265,0.0003013849195249938,0.054816773786047907,1.038640511596789e-9,4.622927446761429e-9,-1.0623727539868457e-11,3.242914405520215e-14,1.4446649973471697e-13,0.5677945948410272,0.3157521307293052,1.0000471442655898
0.0368,1.0002130339758697,-0.06960609755542453,0.3506303807775939,0.025830256127286937,0.3454598239342384,-0.048466676922820084,0.31070869265346546,0.02021218757571124,0.0004662916342422498,-8.752174937424422e-5,0.07021815074161422,-0.0034588059453137016,1.0902486610569402,0.727468058176245,0.00030079573328642656,0.05481711229394592,9.92116603333131e-10,4.623031179253799e-9,-1.0566242443715115e-11,3.0978458221669584e-14,1.4446974115550277e-13,0.5678247251793411,0.31573466604976796,1.0000472683961046
0.0369,1.0002131385549258,-0.0696056101823244,0.350630392336222,0.025830285008064544,0.34545988695541674,-0.04846644090246051,0.3108524044394618,0.020228059249178844,0.0004662953040464556,-8.749650824707647e-5,0.07021792610126773,-0.0034603851570356343,1.0902021532122022,0.72748164278425,0.000300210960869013,0.05481745310866063,9.460856650674386e-10,4.623130296707218e-9,-1.051397438955571e-11,2.9543106706015385e-14,1.444728383712949e-13,0.5678541578288072,0.31571760577691194,1.0000473896522912
0.037,1.0002132428927903,-0.06960512390141711,0.35063040386748096,0.02583031404406535,0.3454599498102484,-0.04846620551569913,0.31099557467654165,0.02024387083565039,0.0004662989693199827,-8.747129722632525e-5,0.07021770172199757,-0.0034619625529387025,1.090155669765297,0.7274986688091817,0.00029963062103412105,0.05481779605182754,9.005509378828683e-10,4.623224841701334e-9,-1.0466883259726008e-11,2.812317840193213e-14,1.444757927132773e-13,0.5678828428362104,0.3157009788655049,1.0000475078283535
0.0371,1.0002133469907386,-0.06960463871075857,0.35063041537165,0.02583034323393197,0.3454600124994642,-0.04846597076091344,0.31113820552474025,0.020259622575941116,0.00046630263007058163,-8.744611627506571e-5,0.07021747760348415,-0.003463538135192612,1.0901092262873195,0.7275190702893808,0.00029905473254311833,0.05481814094508213,8.55515662862564e-10,4.6233148568157934e-9,-1.042492893656176e-11,2.6718762203112013e-14,1.444786055126338e-13,0.5679107302483354,0.315684814270315,1.0000476227184945
0.0372,1.0002134508500475,-0.06960415460840476,0.3506304268490087,0.025830372576307045,0.34546007502379517,-0.04846573663648094,0.311280299144093,0.020275314710866268,0.00046630628630600293,-8.742096535637309e-5,0.07021725374540792,-0.0034651119059670677,1.0900628383493638,0.7275427812631876,0.00029848331415737285,0.05481848761005991,8.109830810896813e-10,4.623400384630245e-9,-1.0388071302398729e-11,2.5329947003247603e-14,1.4448127810054828e-13,0.5679377701119672,0.31566914094610987,1.0000477341169183
0.0373,1.0002135544719928,-0.06960367159241157,0.35063043829983626,0.025830402069833187,0.3454601373839722,-0.04846550314077911,0.3114218576946351,0.02029094748124109,0.0004663099380339971,-8.739584443332256e-5,0.07021703014744934,-0.0034666838674317756,1.090016521522525,0.7275697357689429,0.0002979163846382523,0.054818835868396365,7.669564336473645e-10,4.623481467724337e-9,-1.0356270239572667e-11,2.3956821696031112e-14,1.4448381180820464e-13,0.5679639124738907,0.3156539878476577,1.0000478418178278
0.0374,1.0002136578578498,-0.06960318966083498,0.35063044972441204,0.02583043171315302,0.34546019958072627,-0.04846527027218544,0.311562883336402,0.020306521127880825,0.00046631358526231484,-8.737075346898933e-5,0.07021680680928885,-0.0034682540217564404,1.089970291377898,0.7275998678449868,0.00029735396274712446,0.05481918554172698,7.234389616187663e-10,4.6235581486777166e-9,-1.0329485630419336e-11,2.259947517515502e-14,1.444862079667867e-13,0.5679891073808905,0.3156393839297264,1.000047945615427
0.0375,1.0002137610088953,-0.06960270881173092,0.3506304611230155,0.02583046150490917,0.3454602616147882,-0.04846503802907743,0.3117033782294289,0.02032203589160072,0.0004663172279987066,-8.734569242644859e-5,0.07021658373060685,-0.0034698223711107676,1.089924163486577,0.7276331115296598,0.00029679606724535723,0.05481953645168726,6.804339060870396e-10,4.6236304700700315e-9,-1.0307677357274493e-11,2.12579963343118e-14,1.444884679074784e-13,0.5680133048797515,0.3156253581470838,1.0000480453039189
0.0376,1.0002138639264049,-0.06960222904315536,0.35063047249592594,0.025830491443744264,0.3454603234868891,-0.04846480640983258,0.3118433445337513,0.020337492013216017,0.00046632086625092293,-8.732066126877553e-5,0.07021636091108382,-0.0034713889176644624,1.089878153419657,0.7276694008613026,0.00029624271689431827,0.05481988841991269,6.379445081353278e-10,4.6236984744809284e-9,-1.0290805302473889e-11,1.9932474067193638e-14,1.444905929614636e-13,0.5680364550172587,0.3156119394544979,1.0000481406775072
0.0377,1.000213966611654,-0.06960175035316417,0.3506304838434227,0.025830521528300926,0.3454603851977598,-0.04846457541282837,0.31198278440940436,0.020352889733541966,0.0004663245000267144,-8.729565995904535e-5,0.07021613835040019,-0.0034729536635872307,1.089832276748233,0.7277086698782554,0.00029569393045537554,0.05482024126803876,5.959740088467876e-10,4.623762204490058e-9,-1.027882934835329e-11,1.8622997267493138e-14,1.4449258445992612e-13,0.5680585078401967,0.31559915680673667,1.0000482315303958
0.0378,1.0002140690659198,-0.06960127273981336,0.3506304951657852,0.02583055175722177,0.34546044674813126,-0.048464345036442286,0.31212170001642353,0.020368229293393807,0.0004663281293338315,-8.727068846033324e-5,0.07021591604823639,-0.003474516611048778,1.089786549043399,0.727750852618859,0.0002951497266898968,0.05482059481770097,5.545256493045628e-10,4.623821702677066e-9,-1.0271709377248449e-11,1.7329654828902484e-14,1.4449444373404985e-13,0.5680794133953504,0.315587039158568,1.0000483176567874
0.0379,1.0002141712904773,-0.06960079620115883,0.3506305064632928,0.025830582129149435,0.3454605081387343,-0.048464115279051846,0.3122600935148441,0.020383510933586788,0.00046633175418002497,-8.724574673571441e-5,0.07021569400427287,-0.003476077762218809,1.0897409858762501,0.7277958831214537,0.00029461012435924973,0.05482094889053481,5.136026705918058e-10,4.6238770116216e-9,-1.0269405271495123e-11,1.6052535645114156e-14,1.4449617211501875e-13,0.5680991217295046,0.3155756154647599,1.0000483988508861
0.038,1.0002142732866028,-0.06960032073525653,0.35063051773622483,0.025830612642726535,0.34546056937030006,-0.04846388613903452,0.31239796706470135,0.020398734894936148,0.0004663353745730452,-8.722083474826404e-5,0.07021547221819009,-0.0034776371192670294,1.0896956028178812,0.7278436954243799,0.00029407514222480234,0.05482130330817577,4.732083137916696e-10,4.623928173903309e-9,-1.027187691342907e-11,1.4791728609820618e-14,1.444977709340166e-13,0.5681175828894441,0.31556491468008013,1.0000484749068954
0.0381,1.0002143750555723,-0.06959984634016242,0.35063052898486075,0.025830643296595696,0.34546063044355935,-0.0484636576147678,0.3125353228260307,0.02041390141825714,0.0004663389905206427,-8.719595246105734e-5,0.07021525068966844,-0.0034791946843631444,1.0896504154393871,0.727894223565978,0.00029354479904792225,0.054821657892259346,4.333458199872984e-10,4.623975232101838e-9,-1.027908418538605e-11,1.3547322616714103e-14,1.444992415222273e-13,0.5681347469219539,0.31555496575929676,1.0000485456190185
0.0382,1.0002144765986616,-0.06959937301393242,0.35063054020947976,0.025830674089399538,0.3454606913592431,-0.0484634297046292,0.3126721629588674,0.020429010744365,0.00046634260203056815,-8.717109983716948e-5,0.0702150294183884,-0.0034807504596768594,1.089605439311862,0.7279474015845887,0.00029301911358997737,0.054822012464421026,3.940184302618475e-10,4.624018228796839e-9,-1.0290986969701816e-11,1.2319406559487156e-14,1.4450058521083476e-13,0.5681505638738187,0.3155457976571778,1.0000486107814588
0.0383,1.0002145779171467,-0.06959890075462247,0.35063055141036137,0.025830705019780697,0.3454607521180823,-0.04846320240699619,0.3128084896232468,0.020444063114074977,0.0004663462091105719,-8.714627683967568e-5,0.07021480840403042,-0.00348230444737788,1.0895606900064005,0.7280031635185524,0.00029249810461233537,0.054822366846296294,3.5522938569846177e-10,4.624057206567957e-9,-1.0307545148712128e-11,1.1108069331831995e-14,1.4450180333102282e-13,0.5681649837918232,0.31553743932849104,1.0000486701884201
0.0384,1.0002146790123039,-0.06959842956028851,0.35063056258778486,0.025830736086381784,0.34546081272080786,-0.048462975720246264,0.3129443049792043,0.020459058768202313,0.0004663498117684048,-8.712148343165112e-5,0.0702145876462749,-0.0034838566496359115,1.089516183094098,0.7280614434062096,0.00029198179087636426,0.05482272085952067,3.1698192738029614e-10,4.62409220799484e-9,-1.032871860475274e-11,9.913399827441176e-15,1.4450289721397534e-13,0.5681779567227523,0.3155299197280044,1.000048723634106
0.0385,1.0002147798854086,-0.06959795942898651,0.3506305737420296,0.02583076728784543,0.3454608731681507,-0.04846274964275693,0.3130796111867751,0.02047399794756226,0.0004663534100118172,-8.709671957617102e-5,0.07021436714480231,-0.003485407068620659,1.0894719341460493,0.7281221752859008,0.00029147019114343165,0.054823074325729616,2.7927929639049537e-10,4.624123275657137e-9,-1.0354467220159415e-11,8.735486940006922e-15,1.4450386819087624e-13,0.5681894327133911,0.31552326781048606,1.0000487709127195
0.0386,1.0002148805377373,-0.06959749035877238,0.350630584873375,0.025830798622814257,0.3454609334608418,-0.048462524172905676,0.31321441040599457,0.020488880892970053,0.00046635700384855974,-8.707198523631055e-5,0.07021414689929309,-0.003486955706501828,1.0894279587333482,0.7281852931959663,0.00029096332417490544,0.05482342706655865,2.4212473381221185e-10,4.624150452134494e-9,-1.0384750877267905e-11,7.574419563221699e-15,1.4450471759290936e-13,0.568199361810524,0.3155175125307037,1.0000488118184647
0.0387,1.0002149809705658,-0.06959702234770207,0.35063059598210045,0.025830830089930888,0.34546099359961197,-0.048462299309069985,0.3133487047968981,0.020503707845240946,0.0004663605932863829,-8.704728037514492e-5,0.07021392690942767,-0.003488502565449124,1.08938427242709,0.7282507311747467,0.00029046120873215347,0.05482377890364325,2.0552148072859834e-10,4.62417378000656e-9,-1.041952945841397e-11,6.430286590777983e-15,1.445054467512586e-13,0.5682076940609362,0.3155126828434253,1.0000488461455448
0.0388,1.0002150811851696,-0.06959655539383151,0.3506306070684852,0.02583086168783795,0.34546105358519236,-0.04846207504962735,0.3134824965195209,0.020518479045190177,0.0004663641783330372,-8.702260495574931e-5,0.07021370717488648,-0.003490047647632252,1.0893408907983693,0.7283184232605824,0.00028996386357654335,0.05482412965861891,1.6947277822279924e-10,4.624193301852983e-9,-1.0458762845933369e-11,5.303176916367985e-15,1.4450605699710783e-13,0.5682143795114123,0.315508807703419,1.0000488736881632
0.0389,1.0002151811828253,-0.06959608949521666,0.3506306181328087,0.025830893415178063,0.3454611134183137,-0.04846185139295527,0.3136157877338985,0.020533194733632992,0.00046636775899627325,-8.699795894119893e-5,0.07021348769534998,-0.003491590955220918,1.089297829418281,0.7283883034918138,0.00028947130746944316,0.054824479153121115,1.339818673779694e-10,4.624209060253409e-9,-1.0502410922161854e-11,4.193179433684253e-15,1.4450654966164088e-13,0.5682193682087371,0.3155059160654525,1.0000488942405232
0.039,1.0002152809648086,-0.06959562464991345,0.3506306291753503,0.025830925270593854,0.34546117309970703,-0.04846162833743124,0.313748580600066,0.020547855151384638,0.00046637133528384164,-8.697334229456896e-5,0.07021326847049861,-0.003493132490384827,1.0892551038579192,0.7284603059067817,0.0002889835591722205,0.05482482720878538,9.90519892772542e-11,4.624221097787488e-9,-1.0550433569435187e-11,3.100383036419025e-15,1.4450692607604167e-13,0.5682226101996956,0.31550403688429385,1.0000489075968289
0.0391,1.0002153805323954,-0.06959516085597783,0.35063064019638934,0.025830957252727944,0.34546123263010325,-0.048461405881432745,0.31388087727805886,0.020562460539260356,0.00046637490720349286,-8.694875497893462e-5,0.0702130495000128,-0.003494672255293684,1.0892127296883796,0.7285343645438263,0.0002885006374462432,0.05482517364724717,6.468638500380579e-11,4.624229457034866e-9,-1.0602790670089126e-11,2.024876618264762e-15,1.4450718757149405e-13,0.5682240555310725,0.31550319911471086,1.0000489135512833
0.0392,1.0002154798841647,-0.06959469810633319,0.35063065119498804,0.025830989362030703,0.34546129200938946,-0.04846118402195017,0.3140126789870308,0.020577011032728916,0.0004663784747565162,-8.692419695188032e-5,0.07021283078362513,-0.003496210251807602,1.0891706949292688,0.7286104199253987,0.0002880223955827884,0.05482551852978332,3.0943055719744835e-11,4.624234251268621e-9,-1.0628607522239835e-11,9.685656524411067e-16,1.445073376210566e-13,0.5682240607894594,0.31551112150426347,1.0000489279757583
0.0393,1.000215579013707,-0.0695942363847016,0.3506306621681401,0.025831021602426982,0.3454613512358146,-0.04846096275341932,0.3141439851315641,0.02059150656409174,0.0004663820379320446,-8.689966816108231e-5,0.07021261232116872,-0.003497746481187824,1.0891289344184572,0.7286884284583455,0.0002875483715347466,0.05482586238257845,-2.0433578020921694e-12,4.624235726362481e-9,-1.0553292747251965e-11,-6.402241817490078e-17,1.4450738374106376e-13,0.5682237569618075,0.3155453544703452,1.000048988615202
0.0394,1.0002156779213967,-0.069593775688013,0.3506306731160855,0.02583105397342671,0.34546141030967215,-0.0484607420737768,0.31427479740780717,0.020605947322229538,0.00046638559673525744,-8.687516856828095e-5,0.07021239411234977,-0.003499280945447801,1.0890874500499088,0.7287683341860539,0.0002870785101067326,0.054826205150937356,-3.430098187953501e-11,4.624233952219911e-9,-1.0393336367480707e-11,-1.0736789515681148e-15,1.445073281424006e-13,0.5682232750974041,0.31559964725073003,1.0000490847881116
0.0395,1.0002157766080357,-0.06959331601401755,0.3506306840392625,0.025831086474257487,0.34546146923138693,-0.048460521981178895,0.3144051176586862,0.02062033351245712,0.00046638915117235035,-8.685069813609216e-5,0.07021217615686633,-0.003500813646649232,1.089046248014321,0.728850080234552,0.000286612782022107,0.05482654674285717,-6.586729260809782e-11,4.624228987612082e-9,-1.0170477464547882e-11,-2.061503252717179e-15,1.4450717269938183e-13,0.5682226825566582,0.31566641019171837,1.0000492030503596
0.0396,1.0002158750744259,-0.06959285736046529,0.3506306949381091,0.0258311191041469,0.3454615280013839,-0.048460302473781955,0.31453494772712676,0.020634665340089273,0.0004663927012495192,-8.682625682713183e-5,0.07021195845441643,-0.003502344586853817,1.089005334502391,0.7289336097298675,0.00028615115800423074,0.05482688706633503,-9.677976608328804e-11,4.6242208913101615e-9,-9.906455120075333e-12,-3.0285946266005255e-15,1.445069192863222e-13,0.5682220466999791,0.31573805363961077,1.0000493299578186
0.0397,1.000215973321369,-0.06959239972510632,0.3506307058130633,0.02583115186232255,0.3454615866200878,-0.0484600835497423,0.3146642894560548,0.02064894301044081,0.00046639624697295993,-8.680184460401589e-5,0.07021174100469818,-0.003503873768123254,1.0889647157048152,0.7290188657980287,0.00028569360877646446,0.05482722602936808,-1.2707587840061326e-10,4.624209722085315e-9,-9.623008415684926e-12,-3.9760523781965945e-15,1.4450656977753643e-13,0.5682214348877757,0.3158069879407077,1.0000494520663603
0.0398,1.000216071349666,-0.06959194310569072,0.3506307166645632,0.025831184748012024,0.3454616450879235,-0.048459865207216256,0.31479314468839614,0.020663166728826527,0.00046639978834886806,-8.677746142936024e-5,0.07021152380740958,-0.0035054011925192423,1.0889243978122918,0.7291057915650629,0.000285240105062169,0.05482756353995344,-1.5679310565558736e-10,4.6241955387087125e-9,-9.341876432998455e-12,-4.90497581248402e-15,1.4450612604733934e-13,0.5682209144804573,0.3158656234413097,1.0000495559318578
0.0399,1.0002161691601192,-0.06959148749996857,0.3506307274930467,0.025831217760442924,0.3454617034053159,-0.04845964744436014,0.3149215152670767,0.020677336700561228,0.0004664033253834395,-8.67531072657808e-5,0.07021130686224873,-0.0035069268621034802,1.0888843870155172,0.7291943301569984,0.0002847906175847051,0.05482789950608826,-1.8596892394371587e-10,4.624178399951519e-9,-9.084798253637798e-12,-5.8164642344411755e-15,1.4450558997004566e-13,0.5682205528384329,0.3159063704877172,1.0000496281101834
0.04,1.0002162667535301,-0.06959103290568999,0.35063073829895186,0.025831250898842837,0.34546176157268976,-0.04845943025933028,0.3150494030350222,0.020691453130959714,0.00046640685808286994,-8.672878207589348e-5,0.07021109016891366,-0.003508450778937667,1.0888446895051886,0.7292844246998629,0.0002843451170674334,0.05482823383576968,-2.146408093605126e-10,4.624158364584905e-9,-8.873512959224758e-12,-6.711616949046694e-15,1.445049634199701e-13,0.5682204173221116,0.3159216394262307,1.0000496551572091


==> data/untuned_2nd.csv <==
0.0,1.0067552230867676,-0.04029913889433857,0.20330299948998976,0.05885597151382375,0.20030310784149463,-0.01608748059654234,0.20230451163495683,0.008124112353003962,0.00027215096174116113,-2.1857989940954267e-5,0.0704451141318348,-0.002805774194391405,1.2,0.3033860732150548,0.0004345373444486461,0.00010863433611216153,-1.4689655313496786e-18,0.04297857820697776,0.0,3.616524240398356e-9,2.4651715209060493e-32,0.0,1.1301638251244864e-13,0.4443984986600772,0.1686990833661584,1.0029101451884415
0.0001,0.9994786692032872,-0.03971416428652125,0.2050974161272834,0.05770621274466494,0.22634875190223472,-0.018617861264688493,0.20235851412570874,0.00812699640456254,0.00027238551017858714,-2.217630020527716e-5,0.07044520793421012,-0.002805949713964776,1.1999671300474368,0.30338838702131693,0.00043453739985080625,0.00010863433611352089,6.548125170282366e-10,0.04297862908815208,1.6350259805903222e-8,3.616903099850112e-9,1.0554934963581683e-8,2.7204089458636516e-13,1.1302150660059505e-13,0.44451626027435337,0.16870728487889064,1.0062147655461215
0.0002,0.9858541206954468,-0.03869796011617346,0.21345573528710562,0.05503229709979331,0.23697030813244993,-0.020124706533742393,0.2024685740191285,0.00813476667357526,0.00027371825647038724,-2.293490917070491e-5,0.07044550289533426,-0.002806310047454686,1.1996378494786648,0.3033992406983837,0.0004345382661911274,0.00010863433613527968,1.6482858073452037e-8,0.042979144362276324,1.0411766772359407e-7,3.6223510374362952e-9,3.8154126106586774e-8,2.7699420140684117e-12,1.1314988466683595e-13,0.44441831975367657,0.1687524833887356,1.0068872187814921
0.0003,0.9746328213696694,-0.03813046739470666,0.22657965265715346,0.05200252091164871,0.2402404044815827,-0.020883709250902573,0.20259078696770452,0.008145433624283365,0.00027632232711468036,-2.3907814708389663e-5,0.0704455780189371,-0.0028066634748393398,1.1987257727105516,0.3034082222565022,0.00043454015713463725,0.00010863433618469808,9.279252367410791e-8,0.04298059111680595,2.2276773205658551e-7,3.6387928659850847e-9,3.9635675797488055e-8,6.961165393501071e-12,1.1363528684673758e-13,0.44409130951668474,0.1688796716830669,1.0015442252280524
0.0004,0.9694965898510904,-0.03839392946524369,0.23972739355784825,0.04958371556285445,0.24071850071511605,-0.02126401703039648,0.20271099743056403,0.008157312869140294,0.0002797449921199926,-2.492899147905656e-5,0.07044500743861994,-0.002806902432275252,1.1971657005089835,0.3034655437557364,0.0004345447462803033,0.00010863433630507575,2.93192711823689e-7,0.042983107699765044,2.945866842977369e-7,3.6652925832830064e-9,1.3206187577303259e-8,9.73192753094256e-12,1.1449283792558167e-13,0.44539797380262747,0.16919011153845062,0.9902499564837602
0.0005,0.9701569594516823,-0.03937649251454276,0.2492318302826046,0.04828859518401233,0.24071204768974783,-0.021537700771496835,0.20282938911826154,0.008169505617835776,0.00028336790335529874,-2.5886998823989168e-5,0.0704436693201511,-0.002807005367034975,1.1951010417765289,0.30369640412912785,0.0004345640820869542,0.00010863433680280746,6.768874619023526e-7,0.0429865094193561,2.8646941918279787e-7,3.6949577604317674e-9,-1.559288825225168e-8,9.519467728150683e-12,1.1547833959215773e-13,0.44837967530148576,0.16963009416306618,0.9831594623587333
0.0006,0.9743103361783163,-0.040684442743306536,0.2539266409430873,0.04810164001369515,0.24106477658019568,-0.021827730352855682,0.20295036151113133,0.008181793319991455,0.00028672791663053403,-2.6730781312916725e-5,0.07044173368554124,-0.002807015595882003,1.1927620216293449,0.30420822211967585,0.0004346237514053937,0.00010863433835306379,1.2822146601372575e-6,0.04299046573471131,2.1784464584964913e-7,3.7205619195808214e-9,-3.058404458187228e-8,7.0708934141025715e-12,1.1632186210001308e-13,0.45133781431235853,0.17008817796841463,0.9774355013112452
0.0007,0.979385377095221,-0.0418975222111355,0.2545160723683794,0.04867191976935087,0.24187170258380034,-0.022151545362357885,0.20307762223878317,0.008194297258959378,0.0002895960323379803,-2.7456579450202707e-5,0.0704394974751096,-0.002807001564671467,1.190361722288547,0.30503804368558934,0.0004347552168260804,0.00010863434182772843,2.1264012289648145e-6,0.042994659780123186,1.2829865869065556e-7,3.7378312604036285e-9,-2.984373549500683e-8,3.9477018970491104e-12,1.168704192523544e-13,0.45627099810073657,0.17116727431719972,0.9753531689249071
0.0008,0.9835852282112665,-0.0427493383372663,0.25281609505978075,0.04950096142118243,0.2428567996474778,-0.02246268696509167,0.2032122262867989,0.008207242532397636,0.00029198682452339915,-2.809705835666129e-5,0.07043725184070704,-0.0028070259015071258,1.1880357661918464,0.30614098626731245,0.0004349870657810962,0.000108634348094731,3.2074257191918557e-6,0.042998882122500075,5.2364197640817414e-8,3.746664354848656e-9,-2.0352079273436878e-8,1.4026279960711436e-12,1.1713041180375976e-13,0.4579464107505413,0.17176071630879408,0.9756855840556297
0.0009,0.9861819022546024,-0.043181243563367736,0.2505247841682249,0.05019784011072817,0.24375200537492367,-0.02271549194782622,0.20335312959846344,0.008220745106665907,0.0002940277091184684,-2.8692538101002168e-5,0.07043518032852623,-0.0028071227430174032,1.185838475099816,0.3074407189232212,0.0004353379669714917,0.00010863435782686175,4.514931933632244e-6,0.04300304320256929,6.692607061648495e-9,3.749307266358754e-9,-8.87154512112335e-9,-3.683223209594333e-14,1.171879518233788e-13,0.4600365495677594,0.17321750927929896,0.9793821094670705
0.001,0.9873450219056332,-0.0433063984340748,0.2487707459774164,0.05056570236576314,0.24440344503973163,-0.022888082539764938,0.20349810228492152,0.008234767889191127,0.00029588046364145606,-2.9276727243224533e-5,0.07043334509064102,-0.002807295366624327,1.1837592915653048,0.30886034349453095,0.0004358157783969027,0.00010863437146398047,6.035981385722252e-6,0.043007151561257756,-8.941910135504287e-9,3.7489596475943674e-9,1.900209283308608e-10,-4.491754559766593e-13,1.171556079457407e-13,0.46076039946757646,0.17387210592270247,0.9809388162642986
0.0011,0.9876016113112543,-0.04329476921028049,0.24805690331561717,0.05057708551380257,0.2447782079712501,-0.022985085073473466,0.20364499717490384,0.008249173071738424,0.00029767045500626524,-2.986857494403671e-5,0.07043173262346356,-0.002807529305945799,1.1817630374549586,0.3103448286969779,0.00043642152074872343,0.00010863438928611966,7.760074504701623e-6,0.04301125501618221,-3.0604713181560556e-9,3.74832009292175e-9,4.740956358296064e-9,-1.6590842908482193e-13,1.1712398847610358e-13,0.4606429351799382,0.17532535001814797,0.9835595938956907
0.0012,0.9875573713091709,-0.04329599321761853,0.24818017511182233,0.05036856051865577,0.24496205216716016,-0.02303624143355915,0.20379253905373704,0.008263768270938653,0.00029944471074179203,-3.0465745691138023e-5,0.07043027288215357,-0.0028078000287405794,1.1798102820603478,0.3118764675355734,0.0004371505078267649,0.00010863441143000464,9.681852310886293e-6,0.043015410996934664,1.1908511132206668e-8,3.748649628291958e-9,5.473119569302744e-9,3.851818262469388e-13,1.171315449996463e-13,0.46055276065798284,0.1764409707248822,0.9855715021515976
0.0013,0.9877043848604571,-0.04342039985896741,0.24880019228692218,0.0500972418299606,0.24505632713508466,-0.02307394363643968,0.20393993249864517,0.008278375591824122,0.00030122025355888054,-3.1059810620319345e-5,0.07042889624388125,-0.0028080851947681197,1.1778702577880054,0.31345003976302727,0.00043799772343522213,0.00010863443801890225,1.1797916255108797e-5,0.04301966480212434,2.495027290895749e-8,3.750574485305079e-9,3.7189471578459746e-9,8.33830755676705e-13,1.1719526199716089e-13,0.4606554054493026,0.17732175249948376,0.9859053830270746
0.0014,0.9881476352719043,-0.04366260737682646,0.2495492355641638,0.049869985093369595,0.24513661685753144,-0.023117979164852517,0.2040873771475404,0.008292924062235089,0.0003029667214887605,-3.163775439436494e-5,0.07042756510181562,-0.002808376792228965,1.1759407586331807,0.315078769927916,0.0004389597698788106,0.00010863446920125648,1.4107337333767572e-5,0.043024019340058776,3.223977551557442e-8,3.753538510789782e-9,1.1221793133545094e-9,1.0670102540949163e-12,1.1729390807305938e-13,0.4608615258126482,0.17907822693205716,0.9865609401900531
0.0015,0.9888624137881113,-0.04398494185354685,0.2501756956211526,0.04974373141541513,0.24524812988194386,-0.023178221374466602,0.20423522191144358,0.008307392646479533,0.0003046534374599897,-3.218960582146576e-5,0.07042626131519528,-0.0028086733764342816,1.1740288268628039,0.31677505870178013,0.0004400346063209546,0.00010863450515491127,1.6608839688191433e-5,0.04302846310541886,3.3001592910904614e-8,3.756874739802778e-9,-1.1043831637713615e-9,1.0735936771938506e-12,1.1740365485026702e-13,0.46097412631601975,0.18003776291401738,0.9869190613641754
0.0016,0.9897469604185702,-0.04433227140965029,0.25052549968395804,0.049735962784595064,0.24541276602809775,-0.023256846658505102,0.20438386332166017,0.008321795646369527,0.0003062531048305677,-3.2708569407293125e-5,0.07042498028556034,-0.002808977936625514,1.172146881667418,0.3185491836903985,0.0004412211754363201,0.00010863454607994925,1.930064608154677e-5,0.043032976033085334,2.8451173251964115e-8,3.759917231461297e-9,-2.159969923559081e-9,9.07668222253693e-13,1.175015927425341e-13,0.46126807170954065,0.18101805333206675,0.9873199876427777
0.0017,0.9906576896080715,-0.044659707695296307,0.25066856377215563,0.04979605934332802,0.24560840569834158,-0.023343777718024015,0.20453348224223378,0.00833618726176902,0.00030776141331718536,-3.319727771569303e-5,0.07042373682466109,-0.002809297440228207,1.1703092796599357,0.3204003443623007,0.00044251954583211144,0.00010863459220123986,2.2178402714387818e-5,0.04303753353346999,2.1753441357811385e-8,3.762403155554683e-9,-2.2916587108861145e-9,6.784117084644579e-13,1.175799125454696e-13,0.4618493022199701,0.18295642215577615,0.988112755792787
0.0018,0.9915073071579156,-0.04494500252468255,0.2506894097061494,0.049878797891909674,0.24581421421386432,-0.02343050723203239,0.20468410349382865,0.008350606271904964,0.0003091822010119432,-3.365990872236269e-5,0.07042254190410877,-0.0028096364051195606,1.1685259573103803,0.3223243090509469,0.0004439293654478399,0.00010863464373380814,2.523696616084615e-5,0.043042117331239936,1.5054955899770476e-8,3.764270997663943e-9,-1.859111281376945e-9,4.572447921974177e-13,1.1763746287549417e-13,0.46226578165920595,0.18434535605767752,0.9886808120606768
0.0019,0.9922280434051373,-0.04517483627558928,0.2506796376720017,0.04994070675480691,0.24600942586302554,-0.023509101707435223,0.20483569449494543,0.008365085711677975,0.0003105224029006001,-3.410131309790866e-5,0.07042140529240155,-0.0028099984099492765,1.1668053209948601,0.3243155510998155,0.0004454501718079445,0.0001086347008909124,2.8470927503181202e-5,0.04304671134188856,1.0159277601374778e-8,3.7655338837148775e-9,-1.2653941214161025e-9,3.026853165832815e-13,1.1767556298400135e-13,0.46233870671455257,0.18492070471348543,0.9889340650910643
0.002,0.9928426642911603,-0.04536862171068338,0.25070090271846185,0.04996791718518068,0.24618488165761848,-0.023577859081572405,0.2049880527539433,0.008379621734330864,0.00031179523530153826,-3.452588167621115e-5,0.07042032699138684,-0.002810381984334309,1.165148628108411,0.3263660558394203,0.0004470802015275209,0.00010863476384988936,3.1873790279419546e-5,0.043051309804506506,6.957699266709713e-9,3.766402339460576e-9,-8.137251245488756e-10,2.0638606463999267e-13,1.1770158459183037e-13,0.46250972839559723,0.1866903456287242,0.9897226119928745
0.0021,0.993383239458244,-0.04554151638803937,0.2507566216705932,0.049968480351405165,0.24634253443586868,-0.02363885552082297,0.2051410429172931,0.008394197699509076,0.00031300746008258327,-3.4934812650198824e-5,0.07041930231897621,-0.0028107845293023487,1.163556354020102,0.3284706436003234,0.00044881686423071335,0.00010863483276001542,3.543907241911591e-5,0.043055908163805674,4.862218759858445e-9,3.766976488976293e-9,-5.324360828252732e-10,1.4694657075561724e-13,1.1771877236918397e-13,0.46271607702258627,0.18882553089232357,0.9906740444049729
0.0022,0.9938805934678574,-0.04570789630211682,0.25084822371238213,0.04995086148148484,0.2464846088881298,-0.02369421798931287,0.20529453564810585,0.00840879708242254,0.0003141654438865955,-3.5329173714846205e-5,0.07041832656730655,-0.0028112034887943158,1.1620290703537488,0.33062430337111587,0.00045065755727403186,0.00010863490777000099,3.9160312295611095e-5,0.04306050172881991,3.29883128563594e-9,3.767348056835915e-9,-4.3972095314992275e-10,1.0361701147729317e-13,1.1773008117179017e-13,0.4628617347957101,0.19033271964973453,0.9913456433802872
0.0023,0.9943643426766006,-0.04588050567964706,0.2509711035674588,0.04992539316496511,0.24661432581427178,-0.023746346402084444,0.20544841364140007,0.00842340284503136,0.0003152746494740844,-3.5709632223841686e-5,0.07041739472128118,-0.0028116363236163067,1.160567462976005,0.3328224223636559,0.00045259963063204705,0.00010863498902754776,4.303109622562354e-5,0.043065085661889,1.6854723743542748e-9,3.767590585481453e-9,-5.244783226383153e-10,5.580455044220643e-14,1.1773782201686515e-13,0.46288315456000884,0.1907826916198882,0.9915083988492083
0.0024,0.9948449694811587,-0.046058026338211745,0.2510933887284579,0.04990656379477526,0.24673841404133448,-0.023797851010329864,0.20560265136787892,0.008438002383679507,0.00031633468622292737,-3.607485452226426e-5,0.07041650173499209,-0.002812081524033316,1.1591734956012307,0.3350627037202213,0.00045463994309839133,0.00010863507665787805,4.7044888399403256e-5,0.04306965308442667,-3.250877540119068e-10,3.767655586922894e-9,-6.371673475008831e-10,-6.630227381581018e-15,1.1774011614744723e-13,0.46289064916579775,0.19224761430632972,0.9919317858365365
0.0025,0.9953179728735034,-0.04623604835565576,0.25120777701853975,0.049895026155971606,0.2468581013241389,-0.023848741739395406,0.2057572287548493,0.008452595014017638,0.0003173462689484997,-3.6424857517892905e-5,0.07041564578920015,-0.0028125388990618964,1.157849775309464,0.3373419809299936,0.00045677514310901723,0.00010863517076423736,5.119446474170449e-5,0.04307419570940017,-2.6524644303184578e-9,3.76751057137552e-9,-7.386997707238888e-10,-8.028383807071805e-14,1.177358425373009e-13,0.46290182086493986,0.1944312749257404,0.9925629000239041
0.0026,0.9957784785765895,-0.04641074033874597,0.25131137934257075,0.04988967384102938,0.24697379568343414,-0.02389873487545544,0.20591212036877543,0.008467181047768649,0.0003183106108864694,-3.675993324359691e-5,0.07041482541411494,-0.0028130083329992936,1.1565988956357967,0.3396568437304302,0.0004590018882840632,0.00010863527144896185,5.547253497959904e-5,0.04307870523039556,-5.18544768190645e-9,3.7671326811306926e-9,-8.108539204001623e-10,-1.6097201734757664e-13,1.1772423331265513e-13,0.4629130200283551,0.19662030381104137,0.993195565729216
0.0027,0.9962216123133725,-0.04657827089424924,0.25140130660541743,0.04988940044242381,0.2470859051399694,-0.0239475467046843,0.20606730077612168,0.008481760796655434,0.0003192289252725044,-3.7080373732245554e-5,0.07041403913994602,-0.0028134897101427525,1.1554234501153198,0.3420038818589884,0.00046131683624366814,0.00010863537881438758,5.9871808840158774e-5,0.04308317334099892,-7.812827536116997e-9,3.766499058479777e-9,-8.354081246225351e-10,-2.4451050093453e-13,1.1770452059973885e-13,0.4629205970269633,0.19810133129515384,0.9936236072703767
0.0028,0.9966425713415896,-0.04673524042457034,0.251476296478615,0.04989245986724328,0.24719455257156608,-0.02399479791906276,0.20622274193223966,0.008496334847250367,0.0003201026381137824,-3.738659609826292e-5,0.07041328560412737,-0.0028139829210666115,1.1543260331063954,0.34437957535822306,0.0004637166496277474,0.00010863549296384105,6.438496422341891e-5,0.04308759171471037,-1.041677618627895e-8,3.765591107890403e-9,-8.024710275228282e-10,-3.2659334673039217e-13,1.17676090468739e-13,0.4629074005350034,0.198492843677603,0.9937281236638184
0.0029,0.9970394407766077,-0.04688272305146739,0.25154653992151077,0.04989362272435659,0.247298003917802,-0.024039674034227645,0.20637839527727475,0.008510904462607223,0.0003209347648191416,-3.767988085974189e-5,0.07041256413596231,-0.0028144877388573625,1.1533086702090336,0.34677949900674837,0.000466197711800126,0.00010863561398384466,6.900412310000818e-5,0.04309195256038526,-1.2883630677622769e-8,3.764428754128885e-9,-7.617645784490061e-10,-4.0387920221445977e-13,1.176396848017077e-13,0.462787460553455,0.1996278762080227,0.9939847106054328
0.003,0.9974140410553197,-0.04702219317464655,0.25161450452665274,0.04989244068157085,0.2473961363103326,-0.024082220945698018,0.20653422100489105,0.00852546744976081,0.00032172746680551444,-3.7960885229214105e-5,0.07041187344793295,-0.0028150036304637467,1.1523724011232759,0.3491995211422779,0.00046875584456781933,0.0001086357419155801,7.372099136796488e-5,0.04309624933893302,-1.5217899446940513e-8,3.763026235268478e-9,-7.251078505873577e-10,-4.767171899170411e-13,1.1759577943057263e-13,0.4625837570765053,0.20155559096931874,0.9944204923312752
0.0031,0.9977684354275723,-0.04715472865826143,0.2516803877445328,0.04988950472971381,0.24748924644127762,-0.02412265213281462,0.20669018264620617,0.008540021051319588,0.0003224826217008245,-3.8230089391740956e-5,0.07041121209383001,-0.0028155300308393113,1.1515181818301676,0.35163564407393844,0.0004713868175185479,0.00010863587679542983,7.8527271649008e-5,0.04310047563655263,-1.74406205650869e-8,3.761393064866706e-9,-6.928334862530835e-10,-5.458879697721771e-13,1.1754467444413477e-13,0.4623418826644448,0.20384453017395343,0.9949379329283145
0.0032,0.9981046871432119,-0.047281407366465654,0.2517443870256427,0.049885405859613235,0.24757763100275668,-0.024161181074918194,0.20684624373233781,0.008554562509892012,0.00032320210713299554,-3.848797353238385e-5,0.07041057862744428,-0.0028160663749376065,1.1507469683107552,0.3540838701108568,0.0004740864002400323,0.00010863601865977641,8.34146665648566e-5,0.04310462503944309,-1.9572832102916682e-8,3.7595387564811e-9,-6.65274127761383e-10,-6.121722017139101e-13,1.1748666993119502e-13,0.46210742987756387,0.20606323603438892,0.9954394964835201
0.0033,0.9984248594520847,-0.047403307163412844,0.25180669982047443,0.04988073506209686,0.24766158668688934,-0.02419802125134949,0.20700236779440356,0.008569089068086545,0.0003238878007299512,-3.8735017836204174e-5,0.07040997160256646,-0.0028166120977121795,1.1500597165460837,0.3565402015621599,0.00047685036231999287,0.00010863616754500228,8.837487873722963e-5,0.0431086911338034,-2.1635572131284573e-8,3.757472823669187e-9,-6.427624174274568e-10,-6.76350545676281e-13,1.1742206598055423e-13,0.4619259912761528,0.2077802507630874,0.9958276470838614
0.0034,0.9987310156040375,-0.047521505913256594,0.2518675235795196,0.04987608332799242,0.24774141018579524,-0.02423338614144925,0.2071585183635211,0.008583597968511648,0.00032454158011961497,-3.897170248826331e-5,0.07040938957298731,-0.00281716663411658,1.1494573825171985,0.3590006407369744,0.00047967447334615034,0.00010863632348748996,9.339961078784614e-5,0.04311266750583257,-2.3649878721045324e-8,3.755204779988494e-9,-6.256309975665046e-10,-7.392036615933318e-13,1.1735116268101338e-13,0.46184315942050197,0.20856411657251106,0.9960048488163076
0.0035,0.9990242105296345,-0.04763607552016302,0.251926168245119,0.049871951256268796,0.24781747943933743,-0.024267425152086027,0.20731466309105617,0.008598087004694135,0.00032516507918288094,-3.919841079383753e-5,0.07040883113051577,-0.002817729517717376,1.148941050025023,0.36146119641419083,0.0004825544018617387,0.00010863648652603124,9.848037820452967e-5,0.043116547434427936,-2.5623117379513636e-8,3.7527389005650215e-9,-6.10236579294803e-10,-8.009461095821644e-13,1.1727408486718284e-13,0.46175601163245794,0.20891611943816646,0.9960646315208012
0.0036,0.999303979272202,-0.047745960111725314,0.25198145669070854,0.04986837082471731,0.24789011344944165,-0.024300142180477612,0.20747078026532945,0.008612555223194181,0.00032575939207622393,-3.9415396810104565e-5,0.07040829520614947,-0.002818300485447279,1.148511127203155,0.36391807694620865,0.00048548542091183454,0.00010863665665082625,0.00010360843944417388,0.0431203250673211,-2.7538849036686748e-8,3.750075592761933e-9,-5.90837273009032e-10,-8.608919963304212e-13,1.1719082893593677e-13,0.4614785223193787,0.2100168127732666,0.9962495943429931
0.0037,0.99957079058949,-0.04785130797003852,0.25203363052565336,0.0498652245118081,0.24795942869993237,-0.02433156612431912,0.20762684746493854,0.008627001456933866,0.0003263257177669843,-3.9623016081823e-5,0.07040778089346007,-0.002818879221317421,1.1481672945642707,0.3663676178803538,0.0004884627264789419,0.00010863683381320244,0.00010877524382407587,0.04312399577142219,-2.9391053632290708e-8,3.747222941247903e-9,-5.681054815213426e-10,-9.188465646234689e-13,1.1710164880565138e-13,0.4610609560345606,0.2116731375576915,0.9965279266420982
0.0038,0.9998251296038172,-0.04795228542054113,0.2520829495225767,0.04986239479425396,0.2480255395543641,-0.02436172670494518,0.20778284222117166,0.008641424531761671,0.0003268652584169364,-3.982162580023436e-5,0.0704072872866479,-0.002819465407980313,1.1479092267093118,0.3688061554977923,0.0004914815151107921,0.00010863701796421732,0.00011397224380930738,0.04312755492451518,-3.117391888533078e-8,3.744189133510819e-9,-5.427953454826313e-10,-9.746240364557277e-13,1.170068018388107e-13,0.4605566097058242,0.21367368538589707,0.9968641029051785
0.0039,1.0000674814375028,-0.048049058788671606,0.25212967345410153,0.04985976414876773,0.24808856037629154,-0.02439065364369043,0.20793874206531712,0.008655823273526075,0.00032737921618785525,-4.0011583156580175e-5,0.0704068134799133,-0.002820058728088468,1.1477365982392218,0.3712300260796903,0.0004945369833551169,0.00010863720905492842,0.00011919089186494035,0.04313099790438404,-3.288163251481226e-8,3.740982357038569e-9,-5.156610055437938e-10,-1.0280386338216197e-12,1.1690654539789893e-13,0.4600187802609903,0.21580704785233942,0.9972225976192961
0.004,1.0002983312128655,-0.048141794399868446,0.252174062092851,0.04985721505206218,0.24814860552926932,-0.02441837666188949,0.20809452452866303,0.008670196508075557,0.00032786879324151526,-4.0193245342101974e-5,0.07040635856745661,-0.0028206588642943954,1.1476490837549427,0.3736355659072138,0.0004976243277596474,0.00010863740703639326,0.00012442264045604663,0.043134320088812746,-3.450838223974042e-8,3.737610799319038e-9,-4.874566023557265e-10,-1.0789045787155657e-12,1.1680113684540006e-13,0.45950076462787953,0.21786181655147446,0.9975678852715134
0.0041,1.0005181640522247,-0.048230658579570096,0.25221637521144824,0.04985462998085014,0.24820578937685198,-0.02444492548087699,0.20825016714249764,0.008684543061258595,0.0003283351917396912,-4.0366969548041284e-5,0.07040592164347813,-0.002821265499250607,1.1476463578574168,0.37601911126152887,0.0005007387448721152,0.00010863761185966935,0.0001296589420476981,0.04313751685558524,-3.6048355779120556e-8,3.734082647840113e-9,-4.58936276569325e-10,-1.127036093131987e-12,1.1669083354379817e-13,0.4590558597343126,0.21962658307775826,0.9978644403488924
0.0042,1.000727465077899,-0.048315817653215055,0.25225687258251633,0.049851891411844415,0.24826022628259423,-0.02447032982198756,0.20840564743810916,0.008698861758923667,0.0003287796138441577,-4.053311296563963e-5,0.0704055018021782,-0.0028218783156096134,1.147728095147587,0.3783769984238014,0.0005038754312402515,0.00010863782347581417,0.00013489124910496647,0.043140583582485514,-3.749574085195791e-8,3.730406090089681e-9,-4.3085416883548596e-10,-1.172247399065305e-12,1.1657589285557736e-13,0.4587373625081102,0.2208899390256467,0.9980767373384951
0.0043,1.0009267194122071,-0.04839743794624179,0.2522958139786784,0.049848881821757826,0.2483120306100506,-0.02449461940655583,0.20856094294678582,0.008713151426919256,0.00032920326171668936,-4.069203278613855e-5,0.07040509813775715,-0.002822496996023927,1.1478939702263955,0.3807055636751977,0.000507029583411788,0.00010863804183588531,0.00014011101409292382,0.04314351564729753,-3.88447251772578e-8,3.726589313555631e-9,-4.039644198051049e-10,-1.214352718509941e-12,1.1645657214322167e-13,0.45859856987709285,0.2214404759895958,0.9981692507273838
0.0044,1.0011165651733671,-0.04847571619321642,0.25233322249504503,0.049845702381612254,0.24836136884982438,-0.024517864574493377,0.20871603132866548,0.008727410708019126,0.00032960731787835584,-4.084406343720434e-5,0.07040470972052314,-0.00282312120423024,1.148143684598187,0.3830008727793525,0.00051019607092606,0.00010863826689490699,0.00014530905231476142,0.043146308006970634,-4.009617064492535e-8,3.722640918428048e-9,-3.774556928715402e-10,-1.253400879457027e-12,1.163331393719116e-13,0.4585056699887216,0.22162271745402415,0.9981949172106704
0.0045,1.00129764457836,-0.048550831791275964,0.2523688638606971,0.04984265381187074,0.24840842330401722,-0.024540161724874835,0.2088708960959724,0.008741638415304476,0.0003299926661534994,-4.098944732532217e-5,0.07040433581412713,-0.002823750656011689,1.1484760296909418,0.38525939425753614,0.0005133696690803493,0.00010863849855236715,0.00015047653871985616,0.043148957213596295,-4.125853128258062e-8,3.7185703333409543e-9,-3.493222070175594e-10,-1.289693497691923e-12,1.1620588636745193e-13,0.45819896356987594,0.2222104051867426,0.9982769335501029
0.0046,1.0014702879924204,-0.0486228891912385,0.2524028069544647,0.04983972939265433,0.24845328031861064,-0.024561542296960514,0.20902552467511074,0.008755833860145935,0.00033036001746101145,-4.112840797439932e-5,0.07040397586945274,-0.002824385143238519,1.1488890916477326,0.38747844083305705,0.0005165457586667997,0.00010863873665993101,0.0001556062160178518,0.0431514618242793,-4.233195139624665e-8,3.7143867294560176e-9,-3.1992603157074965e-10,-1.3232300317008244e-12,1.160751001814197e-13,0.45771381245164017,0.22314001520846355,0.9984066677726057
0.0047,1.0016348217946613,-0.04869199196128925,0.25243512557194103,0.049836917670443466,0.24849602495323547,-0.024582036796046175,0.2091799045182419,0.008769996359556121,0.00033071008174722917,-4.126116904638224e-5,0.07040362933897183,-0.0028250244585354125,1.1493809513768225,0.3896553343182035,0.0005197197285718454,0.00010863898106888348,0.0001606908453941396,0.04315382041508538,-4.3316438307452184e-8,3.7100992712513416e-9,-2.896642854060429e-10,-1.3540050546637131e-12,1.1594106770651397e-13,0.4570898516542894,0.22433560187943985,0.9985735210805149
0.0048,1.0017915723641933,-0.04875824366961338,0.25246589350871934,0.04983420719171855,0.24853674226752248,-0.024601675727427583,0.20933402307752705,0.008784125230547647,0.00033104356895848964,-4.138795420321736e-5,0.07040329567515609,-0.0028256683945270507,1.1499496897864732,0.3917873965252642,0.0005228869676819205,0.00010863923163050941,0.0001657231880341107,0.04315603156208026,-4.421199933772594e-8,3.7057171232050257e-9,-2.5893408739837126e-10,-1.3820131397605706e-12,1.158040758354337e-13,0.4563667161980982,0.22572121955992433,0.9987668946761669
0.0049,1.0019408660801281,-0.04882174788439609,0.2524951845603928,0.04983158650295996,0.24857551732110236,-0.024620489596400494,0.2094878678051275,0.008798219790133134,0.00033136118904113,-4.15089871068511e-5,0.07040297433047736,-0.0028263167438381137,1.1505933877849461,0.39387194926652735,0.0005260428648834591,0.00010863948819609369,0.0001706960051231564,0.043158093841329674,-4.501864180859666e-8,3.701249449795172e-9,-2.281325564226659e-10,-1.4072488601713788e-12,1.1566441146087781e-13,0.4555840411033415,0.22722092261016974,0.9989761897618975
0.005,1.0020830293215777,-0.04888260817382258,0.2525230725225548,0.04982904415064813,0.248612435173606,-0.024638508908260668,0.20964142615320452,0.008812279355325192,0.0003316636519414873,-4.162449141922992e-5,0.07040266475740739,-0.0028269692990932835,1.151310126280504,0.39590631435428175,0.0005291828090628957,0.00010863975061692121,0.00017560205784666798,0.04316000582889936,-4.5736373041593066e-8,3.696705415499881e-9,-1.9765681135385897e-10,-1.4297067890761199e-12,1.1552236147554532e-13,0.45478146139029413,0.22875876539042905,0.9991908075400432
0.0051,1.002218388467653,-0.048940928106078044,0.25254963119079843,0.04982656868126344,0.2486475808846641,-0.02465576416830387,0.2097946855739194,0.008826303243136442,0.00033195166760589866,-4.173469080230026e-5,0.07040236640841797,-0.002827625852917242,1.1520979861814087,0.39788781360081577,0.0005323021891066644,0.00010864001874427687,0.00018043410739003666,0.04316176610085505,-4.63652003582439e-8,3.6920941847972557e-9,-1.679039710668821e-10,-1.449381499654776e-12,1.1537821277213516e-13,0.4539986120792309,0.23025880226095505,0.9994001492129403
0.0052,1.0023472698974658,-0.048996811249347676,0.25257493436071693,0.04982414864128633,0.24868103951390746,-0.024672285881825858,0.20994763351943338,0.008840290770579497,0.00033222594598070123,-4.1839808918008556e-5,0.07040207873598088,-0.00282828619793467,1.1529550483959226,0.3998137688184179,0.0005353963939011993,0.00010864029242944552,0.00018518491493865367,0.04316337323326247,-4.690513108007789e-8,3.687424922165396e-9,-1.392711544366674e-10,-1.4662675650873282e-12,1.152322522433463e-13,0.4532751281904267,0.23164508758200053,0.9995936159829247
0.0053,1.0024699999901279,-0.049050361171816666,0.2525990558279036,0.04982177257719718,0.24871289612096686,-0.02468810455412239,0.21010025744190775,0.008854241254666976,0.00033248719701223207,-4.194006942830124e-5,0.0704018011925679,-0.002828950126770248,1.153879393832307,0.4016815018193767,0.0005384608123329347,0.00010864057152371207,0.00018984724167791028,0.04316482580218736,-4.735617252862376e-8,3.6827067920824036e-9,-1.1215548033814615e-10,-1.4803595585537591e-12,1.1508476678187774e-13,0.4526506447441563,0.2328416757138184,0.9997606090523328
0.0054,1.0025869051247507,-0.04910168144167021,0.25262206938795156,0.049819429035476405,0.24874323576547305,-0.024703250690489235,0.2102525447935038,0.008868154012411488,0.0003327361306468283,-4.203569599512475e-5,0.0704015332306508,-0.0028296174320486586,1.1548691033988248,0.40348833441598053,0.0005414908332883046,0.00010864085587836139,0.00019441384879319773,0.043166122383695445,-4.771833202541025e-8,3.67794895902638e-9,-8.695406764625036e-11,-1.4916520532340504e-12,1.1493604328042846e-13,0.4521647967606945,0.2337726210166614,0.9998905296235006
0.0055,1.002698311680446,-0.0491508756270935,0.2526440488364542,0.04981710656260441,0.24877214350705681,-0.024717754796222145,0.2104044830263828,0.008882028360825658,0.000332973456830827,-4.2126912280425535e-5,0.07040127430270138,-0.002830287906394582,1.1559222580037374,0.40523158842051804,0.0005444818456537434,0.00010864114534467838,0.0001988774974699072,0.043167261553852455,-4.79916168919661e-8,3.673160587475426e-9,-6.406403523591196e-11,-1.500139622308184e-12,1.1478636863169735e-13,0.4518572192603161,0.23436197785078244,0.9999727788987646
0.0056,1.0028045468014803,-0.049198047551103845,0.2526650675663032,0.049814794238432825,0.2487997046286626,-0.02473164753171892,0.21055605957410153,0.008895863615292258,0.0003331998864111084,-4.221394227235353e-5,0.07040102386041824,-0.00283096134203958,1.157036932382901,0.40690856336736136,0.0005474292076915114,0.00010864143977375546,0.00020323089590596244,0.04316824186647512,-4.817596845194591e-8,3.6683508970927645e-9,-4.384160623959939e-11,-1.5058153554340743e-12,1.14636031402619e-13,0.45176411730270327,0.23453826322761184,0.9999974736686061
0.0057,1.002905958179975,-0.04924330991166371,0.2526851599142725,0.049812522909914544,0.2488260115159531,-0.024744968172218235,0.21070726213965213,0.008909659065511985,0.0003334161163811674,-4.229701145182459e-5,0.07040078136032839,-0.0028316375234018133,1.1582105291023364,0.40851535116361304,0.0005503264102440045,0.00010864173898655563,0.0002074637087441445,0.04316906107922832,-4.8267145075095395e-8,3.6635326623706305e-9,-2.358159962417642e-11,-1.5085850572977162e-12,1.1448542747380735e-13,0.45166209251140704,0.23457628633791783,1.0000097064363478
0.0058,1.0030027584757821,-0.0492867367761243,0.2527043431298423,0.049810314959916356,0.2488511205964,-0.024757742510325427,0.2108580841098178,0.00892341434526951,0.0003336225660794908,-4.2376265048101924e-5,0.07040054647528605,-0.002832316312840032,1.159439959281328,0.4100500731619603,0.000553169086643703,0.00010864204276008884,0.00021156989308690154,0.043169720256092045,-4.82650276615538e-8,3.658715389195955e-9,-1.668086853465261e-12,-1.5084682412976295e-12,1.1433485189243685e-13,0.45141023544733333,0.2346701496888929,1.0000399040866363
0.0059,1.0030951027172852,-0.049328384234864464,0.25272264787619814,0.04980816903747664,0.24887507213988083,-0.024769987321856052,0.21100852073335422,0.008937129221943091,0.00033381956423029607,-4.245181936749014e-5,0.07040031895171027,-0.002832997603966262,1.1607222955865815,0.4115121636569987,0.0005559545508312962,0.00010864235087090748,0.00021554642625560026,0.0431702220178336,-4.8173024031239824e-8,3.6539056686262476e-9,2.1610598089912232e-11,-1.5055677380924028e-12,1.1418451095378813e-13,0.4510256470076791,0.23481348003259891,1.000086016222692
0.006,1.003183145932868,-0.04936830837826299,0.25274010481652504,0.04980608379163378,0.24889790641627324,-0.024781719382625647,0.21115856725901702,0.00895080346291098,0.00033400743955780063,-4.252379071629385e-5,0.07040009853602006,-0.00283368129039253,1.1620546106848013,0.4129010569433235,0.0005586801167474727,0.0001086426630955639,0.00021939028557160708,0.04317056898522027,-4.7994542004072144e-8,3.6491100917190168e-9,4.5966121223333674e-11,-1.4999863783406241e-12,1.1403461095314174e-13,0.4505254280896413,0.23499990412109775,1.0001459924477354
0.0061,1.0032670431509145,-0.049406565296698714,0.2527567446140083,0.04980405787142613,0.24891966369545468,-0.02479295546844974,0.21130821893556187,0.008964436835551431,0.00033418652078622186,-4.259229540081766e-5,0.0703998849746344,-0.0028343672657308618,1.1634339772426927,0.4142161873155303,0.0005613430983329214,0.00010864297921061039,0.0002230984483562886,0.04317076377901936,-4.773298939996948e-8,3.6443352495317707e-9,7.111014856417683e-11,-1.491826992700882e-12,1.1388535818577836e-13,0.44992667959041655,0.23522304870645125,1.0002177823649865
0.0062,1.0033469493998082,-0.04944321108055042,0.2527725979318331,0.04980208992589206,0.24894038424730275,-0.024803712355143878,0.21145747101174434,0.008978029107242698,0.00033435713663977705,-4.2657449727366155e-5,0.07039967801397226,-0.002835055423593283,1.1648574679269605,0.41545698906821404,0.0005639408095283314,0.00010864329899259938,0.00022666789193101118,0.04317080901999814,-4.739177403885052e-8,3.6395877331220185e-9,9.675434612981922e-11,-1.4811924118317645e-12,1.1373695894697858e-13,0.449246502407202,0.23547654054072129,1.000299335577666
0.0063,1.0034230197079326,-0.04947830182019694,0.2527876954331848,0.04980017860406994,0.24896010834169494,-0.024814006818523592,0.2116063187363201,0.00899158004536303,0.00033451961584268373,-4.271937000224396e-5,0.07039947740045269,-0.00283574565759182,1.1663221554043104,0.41662289649597056,0.0005664705642743913,0.00010864362221808315,0.00023009559361714148,0.04317070732892393,-4.697430374063396e-8,3.634874133547268e-9,1.2261037993763908e-10,-1.46818546639186e-12,1.1358961953202298e-13,0.4485019974371943,0.23575400637596974,1.0003886016889938
0.0064,1.0034954091036719,-0.0495118936060171,0.2528020677812484,0.04979832255499815,0.24897887624850887,-0.024823855634404427,0.21175475735804478,0.009005089417290687,0.00033467428711915926,-4.277817253175568e-5,0.07039928288049468,-0.0028364378613384995,1.1678251123414467,0.41771334389339504,0.0005689296765117902,0.00010864394866361412,0.000233378530736046,0.04317046132656402,-4.648398632523849e-8,3.6302010418650295e-9,1.4838991600501398e-10,-1.4529089870397563e-12,1.1344354623619217e-13,0.4477102655775904,0.2360490729642585,1.0004835303021902
0.0065,1.0035642726154095,-0.04954404252838969,0.2528157456392094,0.04979652042771507,0.248996728237622,-0.024833275578601918,0.21190278212567407,0.00901855699040392,0.000334821479193421,-4.2833973622205923e-5,0.07039909420051722,-0.0028371319284453468,1.1693634114050746,0.418727765555083,0.0005713154601812169,0.00010864427810574457,0.0002365136806090912,0.04317007363368569,-4.592422961258282e-8,3.6255750491328106e-9,1.7380462034932146e-10,-1.4354658044340424e-12,1.132989453547668e-13,0.44688840772558724,0.23635536705764948,1.000582071020476
0.0066,1.0036297652715294,-0.04957480467769354,0.25282875967025276,0.049794770871259046,0.24901370457891195,-0.024842283426931604,0.21205038828796355,0.009031982532080984,0.00033496152078968643,-4.2886889579899275e-5,0.07039891110693933,-0.002837827752524389,1.1709341252618997,0.4196655957756297,0.0005736252292233602,0.00010864461032102688,0.0002394980205576437,0.043169546871056244,-4.529844142258565e-8,3.62100274640812e-9,1.9856615898793974e-10,-1.415958749233306e-12,1.1315602318302744e-13,0.4460535247783815,0.2366665154082045,1.0006821734470712
0.0067,1.0036920421004147,-0.04960423614430746,0.25284114053756385,0.04979307253466848,0.24902984554225627,-0.024850895955209024,0.21219757109366885,0.00904536580970013,0.00033509474063217297,-4.293703671114037e-5,0.07039873334617999,-0.002838525227187651,1.1725343265786263,0.42052626884963057,0.0005758562975789089,0.0001086449450860134,0.00024232852790306996,0.043168883659442985,-4.461002957516566e-8,3.6164907247484664e-9,2.223861979382464e-10,-1.3944906520961357e-12,1.1301498601625473e-13,0.44522271763317023,0.2369761447679854,1.0007817871851963
0.0068,1.00375125813045,-0.04963239301861026,0.2528529189043279,0.04979142406698171,0.24904519139753245,-0.024859129939249717,0.21234432579154566,0.009058706590639615,0.0003352214674450979,-4.298453132223379e-5,0.07039856066465823,-0.0028392242460471596,1.1741610880219595,0.421309219071681,0.0005780059791885522,0.00010864528217725647,0.0002450021799667365,0.043168086619613195,-4.386240189024156e-8,3.612045575211359e-9,2.4497640321761906e-10,-1.3711643436811195e-12,1.1287604014972925e-13,0.4444130871871502,0.2372778818890541,1.0008788618380713
0.0069,1.0038075683900185,-0.049659331390980756,0.25286412543373016,0.04978982411723713,0.24905978241461807,-0.024867002154869217,0.21249064763034958,0.00907200464227769,0.00033534202995267866,-4.302948971948415e-5,0.07039839280879302,-0.002839924702714941,1.175811482258605,0.42201388073637647,0.0005800715879929787,0.00010864562137130845,0.00024751595407000986,0.043167158372334175,-4.3058966187732046e-8,3.607673888854306e-9,2.6604844084343575e-10,-1.3460826546468458e-12,1.127393918787316e-13,0.44364173433751836,0.23756535352347252,1.0009713470089168
0.007,1.003861127907504,-0.04968510735179777,0.2528747907889557,0.049788271334473104,0.2490736588633907,-0.024874529377883068,0.2126365318588363,0.009085259731992609,0.00033545675687913275,-4.3072028209196064e-5,0.07039822952500341,-0.0028406264908030212,1.1774825819552672,0.42263968813831226,0.0005820504379328773,0.0001086459624447217,0.00024986682753425657,0.043166101538373206,-4.220313028755581e-8,3.6033822567348164e-9,2.853139768330741e-10,-1.3193484156519028e-12,1.1260524749854242e-13,0.4429257599814715,0.23783218642330245,1.001057192300953
0.0071,1.0039120917112903,-0.04970977699144011,0.2528849456331899,0.049786764367728005,0.24908686101372784,-0.024881728384106804,0.21278197372576138,0.009098471627162628,0.0003355659769486774,-4.311226309767412e-5,0.07039807055970834,-0.0028413295039234265,1.1791714597786513,0.42318607557208376,0.000583939842948937,0.00010864630517404854,0.0002520517776808431,0.0431649187384976,-4.129830200963155e-8,3.599177269910399e-9,3.0248467720391197e-10,-1.291064457354879e-12,1.1247381330444231e-13,0.44228226501620643,0.2380720073406058,1.0011343473174006
0.0072,1.0039606148297608,-0.04973339640028658,0.25289462062961793,0.04978530186604021,0.24909942913550712,-0.024888615949355965,0.2129269684798805,0.009111640095165997,0.0003356700188855301,-4.3150310691222944e-5,0.07039791565932685,-0.0028420336356881825,1.1808751883954625,0.4236524773322865,0.0005857371169818466,0.00010864664933584132,0.000254067781831136,0.04316361259347464,-4.0347889173877977e-8,3.595065519438562e-9,3.1727220797332685e-10,-1.2613336104143623e-12,1.1234529559171187e-13,0.4417283503389201,0.23827844302744444,1.0012007616614793
0.0073,1.0040068522912997,-0.04975602166871601,0.25290384644142505,0.049783882478448074,0.24911140349860597,-0.024895208849446092,0.2130715113699493,0.009124764903380975,0.0003357692114139082,-4.318628729614712e-5,0.07039776457027794,-0.0028427387797093162,1.1825908404724057,0.4240383277135157,0.000587439573972295,0.00010864699470665243,0.0002559118173065018,0.04316218572407162,-3.935529960021378e-8,3.5910535963768147e-9,3.2938823515869696e-10,-1.2302587054889414e-12,1.1221990065563172e-13,0.4412811168468094,0.23844512023588024,1.0012543849364097
0.0074,1.0040509591242908,-0.04977770888710721,0.25291265373179644,0.04978250485398999,0.24912282437290204,-0.024901523860192717,0.21321559764472345,0.00913784581918581,0.00033586388325802926,-4.322030921875127e-5,0.0703976170389806,-0.002843444829598853,1.184315488676186,0.4243430610103669,0.000589044527860971,0.00010864734106303417,0.0002575808614283071,0.04316064075105585,-3.832394110855764e-8,3.587148091782665e-9,3.385444247773998e-10,-1.197942573237204e-12,1.1209783479148246e-13,0.44095766543707116,0.2385656657179751,1.0012931667454124
0.0075,1.0040930903571172,-0.04979851414583899,0.2529210731639174,0.04978116764170431,0.2491337320282728,-0.024907577757411384,0.21335922255295853,0.009150882609958758,0.00033595436314211053,-4.325249276533999e-5,0.07039747281185384,-0.002844151678968819,1.186046205673508,0.42456611151743534,0.0005905492925885636,0.00010864768818153891,0.00025907189151791823,0.043158980295194604,-3.725722151882828e-8,3.5833555967136223e-9,3.444524428468132e-10,-1.164488044317739e-12,1.1197930429454469e-13,0.4407750970069022,0.2386337062257909,1.0013150566917073
0.0076,1.0041333933003826,-0.049818491101441396,0.2529291338143906,0.04977986932632719,0.2491441647868867,-0.02491338663203758,0.21350238167445523,0.009163875062889572,0.00033604096387028764,-4.328294992844921e-5,0.07039733164763141,-0.002844859225612787,1.1877799256733517,0.42470699404748125,0.0005919511842942922,0.00010864803582769424,0.00026038200310602274,0.04315720725719496,-3.6157371851817175e-8,3.579682805398864e-9,3.4712577124445094e-10,-1.1299665882342467e-12,1.1186451844834167e-13,0.44073473396646196,0.23863569754217206,1.0013197001978358
0.0077,1.0041719017656405,-0.04983765717952853,0.25293684157170776,0.0497786068226253,0.2491541321104962,-0.024918956202104908,0.2136450754560008,0.009176823256280067,0.00033612376232067763,-4.3311725608579555e-5,0.07039719348746783,-0.0028455674316808653,1.1895122903400897,0.4247667978710701,0.0005932485449638503,0.00010864838365834752,0.000261511236517549,0.04315532824964721,-3.501355775386365e-8,3.5761359921451173e-9,3.4992962214917117e-10,-1.0941001553560757e-12,1.1175367071376048e-13,0.44066295890051177,0.23848710507987306,1.0013256725381183
0.0078,1.0042086545773794,-0.04985603048227782,0.2529442036529236,0.04977737889812355,0.24916364427812182,-0.02492429200961847,0.2137873041264285,0.00918972725507005,0.0003362028419931751,-4.333885997141475e-5,0.07039705826723788,-0.0028462762625118673,1.1912405655268912,0.42474736530549045,0.0005944417649467887,0.00010864873144778836,0.0002624620442813678,0.04315334886780821,-3.3824458828654774e-8,3.5727173675023584e-9,3.537908566539861e-10,-1.0568614885889304e-12,1.1164682929849079e-13,0.4405142130659137,0.23817916375168344,1.0013380495485507
0.0079,1.0042437105619757,-0.04987363531763151,0.2529512314205802,0.0497761849430128,0.2491727165661016,-0.02492940130156324,0.2139290670562839,0.009202587072798927,0.00033627832722790137,-4.336440351277464e-5,0.07039692589120723,-0.002846985673273154,1.1929625488960711,0.4246504207874511,0.0005955314599901112,0.00010864907901131204,0.0002632368531778813,0.04315127388722981,-3.2592790983051925e-8,3.5694284240380407e-9,3.586013305993624e-10,-1.0183305864170185e-12,1.1154404076337573e-13,0.4402971122493866,0.23772971040481747,1.001356114317078
0.008,1.0042771285458052,-0.04989049599353188,0.2529579362372195,0.049775024347483925,0.24918136425077334,-0.024934291324924193,0.21407036361611262,0.009215402723006097,0.0003363503423649778,-4.338840672847911e-5,0.07039679626364152,-0.0028476956191320867,1.194676038109946,0.4244776887536606,0.0005965182458408212,0.00010864942616421386,0.0002638380899874918,0.043149108083463845,-3.1321270123916546e-8,3.5662706543196184e-9,3.642528998257665e-10,-9.785874473245495e-13,1.1144535166925843e-13,0.44002027223764956,0.2371565818864892,1.0013791499316427
0.0081,1.004308967355243,-0.04990663681792117,0.25296432946538355,0.04977389650172776,0.24918960260847495,-0.02493896932668631,0.2142111931764604,0.009228174219230965,0.00033641901174452567,-4.3410920114347994e-5,0.0703966692888064,-0.002848406055256026,1.1963788308308312,0.42423089364082806,0.0005974027382459226,0.00010864977272178908,0.00026426818149060164,0.04314685623206218,-3.0012612158110016e-8,3.563245550914545e-9,3.706374201736651e-10,-9.37712069795731e-13,1.11350808576982e-13,0.43969230881742144,0.23647761504391285,1.0014064394801891
0.0082,1.0043392858166655,-0.04992208209874165,0.25297042246761425,0.04977280079593518,0.2491974469155443,-0.02494344255383456,0.21435155510787285,0.009240901575012934,0.00033648445970666625,-4.343199416620118e-5,0.07039654487096755,-0.002849116936812332,1.1980687247210422,0.42391175988566204,0.000598185552952419,0.00010865011849933304,0.000264529554467613,0.04314452310857666,-2.8669532992493728e-8,3.5603546063902732e-9,3.776467474835248e-10,-8.95784452314771e-13,1.1126045804738955e-13,0.4393218377754214,0.2357106467243026,1.0014372660506614
0.0083,1.0043681427564484,-0.04993685614393557,0.25297622660645364,0.04977173662029704,0.24920491244831933,-0.024947718253353925,0.21449144878089568,0.009253584803891409,0.00033654681059152084,-4.345167937985852e-5,0.07039642291439062,-0.002849828218968367,1.199743517442895,0.4235220119248712,0.000598867305707314,0.00010865046331214101,0.00026462463569892816,0.04314211348855911,-2.7294748533929117e-8,3.557599313314258e-9,3.851727375958122e-10,-8.528845933658792e-13,1.1117434664132422e-13,0.4389174748983683,0.23487351377487267,1.0014709127310029
0.0084,1.004395597000967,-0.04995098326144518,0.25298175324444366,0.049770703365004186,0.24921201448313787,-0.024951803672229378,0.21463087356607444,0.00926622391940579,0.0003366061887392109,-4.3470026251139875e-5,0.07039630332334128,-0.00285053985689149,1.2014010066587055,0.4230633741951646,0.0005994486122576114,0.00010865080697550828,0.00026455585196494936,0.0431396321475614,-2.5890974689277572e-8,3.554981164253953e-9,3.931072463509939e-10,-8.090924914332634e-13,1.110925209196291e-13,0.4384878359729812,0.23398405304283715,1.0015066626091573
0.0085,1.0044217073765973,-0.04996448775921274,0.25298701374412635,0.0497697004202475,0.24921876829633793,-0.024955706057445896,0.21476982883395487,0.009278818935095481,0.0003366627184898575,-4.348708527586511e-5,0.07039618600208515,-0.0028512518057490642,1.203038990030789,0.4225375711332508,0.0005999300883503146,0.00010865114930473016,0.000264325630046079,0.043137083861135364,-2.4460927365400467e-8,3.5525016517768117e-9,4.013421295895366e-10,-7.644881450011312e-13,1.1101502744314733e-13,0.43804153678597907,0.23306010137541022,1.0015437987730689
0.0086,1.0044465327097154,-0.04997739394518051,0.2529920194680437,0.04976872717621782,0.24922518916425732,-0.024959432655988455,0.21490831395508256,0.009291369864499887,0.00033671652418358215,-4.350290694985408e-5,0.0703960708548879,-0.002851964020708448,1.204655265221461,0.4219463271758386,0.0006003123497324276,0.00010865149011510192,0.0002639363967227191,0.04313447340483286,-2.300732246915926e-8,3.550162268450287e-9,4.097692431519067e-10,-7.191515525536923e-13,1.1094191277272204e-13,0.4375871931240809,0.2321194956198061,1.0015816043106807
0.0087,1.0044701318266966,-0.04998972612729074,0.2529967817787377,0.049767783023106006,0.2492312923632339,-0.02496299071484203,0.2150463283000032,0.009303876721158408,0.0003367677301605061,-4.351754176892667e-5,0.07039595778601522,-0.002852676456937004,1.206247629893038,0.42129136675963674,0.0006005960121509538,0.00010865182922191887,0.00026339057877527213,0.04313180555420573,-2.1532875907415324e-8,3.547964506841834e-9,4.18280442878571e-10,-6.731627125751549e-13,1.1087322346919631e-13,0.4371334207740057,0.23118007262323892,1.001619362309937
0.0088,1.0044925635539168,-0.05000150861348569,0.2530013120387503,0.04976686735110294,0.24923709316960566,-0.024966387480991604,0.21518387123926247,0.009316339518610451,0.00033681646076075055,-4.3531040228902715e-5,0.07039584669973274,-0.0028533890696020928,1.2078138817078354,0.420574414321354,0.000600781691352897,0.0001086521664404763,0.0002626906029841402,0.043129085084805834,-2.0040303587030047e-8,3.5459098595189056e-9,4.267675846099961e-10,-6.266016235497262e-13,1.1080900609341329e-13,0.4366888355224725,0.23025966923292288,1.0016563558587814
0.0089,1.0045138867177519,-0.050012765711707624,0.2530056216106235,0.04976597955039946,0.24924260685971045,-0.02496963020142214,0.21532094214340594,0.009328758270395419,0.00033686284032443693,-4.354345282560209e-5,0.07039573750030613,-0.002854101813871074,1.2093518183281684,0.41979719429769924,0.0006008700030852608,0.00010865250158606948,0.0002618388961297257,0.043126316772185,-1.8532321414864872e-8,3.543999819048956e-9,4.3512252418664847e-10,-5.795482839616165e-13,1.1074930720621609e-13,0.4362620531562003,0.22937612229607213,1.0016918680451583
0.009,1.0045341601445776,-0.050023521729898775,0.2530097218568993,0.04976511901118642,0.24924784870988614,-0.024972726123118627,0.21545754038297935,0.009341132990052712,0.00033690699319168654,-4.355483005484466e-5,0.07039563009200102,-0.0028548146449113103,1.2108592374163536,0.4189614311253811,0.0006008615630950488,0.00010865283447399373,0.0002608378849924308,0.04312350539189508,-1.7011645297781185e-8,3.542235877999438e-9,4.4323711744899474e-10,-5.320826922950331e-13,1.1069417336844783e-13,0.435861689461908,0.22854726865990085,1.0017251819570103
0.0091,1.0045534426607694,-0.05003380097600142,0.2530136241401197,0.04976428512365469,0.2492528339964707,-0.02497568249306603,0.2155936653285283,0.009353463691121736,0.00033694904370262064,-4.356522241245028e-5,0.0703955243790831,-0.002855527517890161,1.2123339366347061,0.41806884924110843,0.000600756987129265,0.00010865316491954435,0.0002596899963526578,0.04312065571948792,-1.548099114264036e-8,3.540619528937806e-9,4.5100322023750177e-10,-4.842848470341839e-13,1.1064365114095162e-13,0.4354963602263147,0.22779094517162324,1.0017555806822822
0.0092,1.0045717930927036,-0.050043627757957815,0.2530173398228267,0.049763477277995134,0.24925757799580195,-0.02497850655824934,0.21572931635059847,0.009365750387141892,0.0003369891161973606,-4.3574680394238814e-5,0.07039542026581799,-0.0028562403879749884,1.2137737136455415,0.4171211730815899,0.0006005568909349126,0.00010865349273801661,0.0002583976569908089,0.04311777253051538,-1.3943074856303857e-8,3.5391522644315137e-9,4.583126883926358e-10,-4.3623474666327863e-13,1.105977870845706e-13,0.4351746812361394,0.22712498867845343,1.0017823473089171
0.0093,1.0045892702667554,-0.0500530263837102,0.25302088026756225,0.049762694864398604,0.2492620959842178,-0.024981205565653523,0.2158644928197355,0.009377993091652586,0.0003370273350160276,-4.358325449603013e-5,0.0703953176564714,-0.002856953210333152,1.215176366111176,0.4161201270835344,0.0006002618902589954,0.0001086538177447058,0.00025696329368728643,0.0431148606005293,-1.240061234563305e-8,3.5378355770480145e-9,4.650573777548637e-10,-3.880123896665252e-13,1.1055662776014788e-13,0.43490526827810094,0.22656723602760562,1.0018047649248594
0.0094,1.0046059330093007,-0.05006202116120085,0.2530242568368683,0.049761937273055966,0.24926640323805618,-0.024983786762263552,0.21599919410648505,0.009390191818193217,0.0003370638244987431,-4.359099521364409e-5,0.07039521645530895,-0.0028576659401320136,1.2165396916939253,0.41506743568365057,0.0005998726008485172,0.00010865413975490724,0.00025538933322249264,0.04311192470508152,-1.0856319517489315e-8,3.5366709593547624e-9,4.711291441646519e-10,-3.3969777452813106e-13,1.1052021972852657e-13,0.4346967371389185,0.22613552406629397,1.0018221166180523
0.0095,1.0046218401467155,-0.050070636398372,0.25302748089328697,0.049761203894158064,0.24927051503365494,-0.024986257395064413,0.21613341958139276,0.009402346580303192,0.0003370987089856284,-4.359795304290055e-5,0.0703951165665963,-0.0028583785325389335,1.2178614880561045,0.4139648233186473,0.0005993896384504815,0.00010865445858391621,0.00025367820237682983,0.043108969619723894,-9.312912278734115e-9,3.535659903919211e-9,4.764198434624672e-10,-2.9137089973230647e-13,1.1048860955054981e-13,0.434557703605311,0.22584768964173263,1.0018336854764398
0.0096,1.0046370505053757,-0.05007889640316593,0.2530305637993601,0.049760494117895765,0.24927444664735204,-0.024988624711041074,0.21626716861500428,0.009414457391521913,0.00033713211281680464,-4.360417847961937e-5,0.07039501789459912,-0.0028590909427212725,1.21913955286003,0.4128140144252333,0.0005988136188118923,0.000108654774047028,0.0002518323279307002,0.04310600012000828,-7.773106536228822e-9,3.5348039033088133e-9,4.808213314887759e-10,-2.431117637632587e-13,1.1046184378706069e-13,0.4344967834639974,0.22572156960113582,1.001838754587966
0.0097,1.0046516081509893,-0.05008682097183659,0.25303351460458084,0.04975980677798441,0.24927820946178056,-0.024990894461665296,0.21640044123482408,0.009426524305952727,0.0003371641295450181,-4.360971258514804e-5,0.07039492036747759,-0.002859803134857027,1.2203713614157725,0.4116176069585535,0.0005981459643697439,0.00010865508591935965,0.00024985576118552466,0.043103022435273294,-6.24363047886817e-9,3.5341038955787044e-9,4.838076340791149e-10,-1.9514333263385493e-13,1.104399534538353e-13,0.43450101923137535,0.22565009858639845,1.0018395703000298
0.0098,1.0046655191058873,-0.050094416669280335,0.25303633569946443,0.04975914010860037,0.24928180490608892,-0.024993068258093287,0.21653323907167088,0.00943854747522613,0.0003371947728899622,-4.361456897682986e-5,0.07039482397511498,-0.002860515098715415,1.2215549864144293,0.41037966224022254,0.0005973903168019667,0.00010865539400731376,0.00024775600044841715,0.0431000439466532,-4.734798332250904e-9,3.5335579425115642e-9,4.845105191540402e-10,-1.4782455585750818e-13,1.1042288169164583e-13,0.4345264544128427,0.22537881354526507,1.001842169937784
0.0099,1.0046788025347722,-0.0501016926797651,0.2530390309259347,0.04975849356708837,0.24928523794768498,-0.02499514879381627,0.21666556309305654,0.009450527008735518,0.00033722408356198465,-4.361876694499437e-5,0.07039472868624047,-0.0028612268181071026,1.222690032688961,0.4091027768516582,0.0005965497216981471,0.00010865569827062158,0.0002455384525063143,0.04309706847840217,-3.2474627663651446e-9,3.533163337994278e-9,4.830742464618645e-10,-1.0118439687954122e-13,1.1041054380029578e-13,0.43456978984521566,0.22491660908579317,1.0018465990953371
0.01,1.0046914784275127,-0.050108658416117106,0.25304160424492933,0.04975786665421992,0.24928851377285613,-0.024997138841710682,0.21679741422844023,0.009462463013503031,0.0003372521039854108,-4.362232626122413e-5,0.0703946344682495,-0.0028619382763739754,1.2237761441695403,0.4077894869130027,0.0005956271816192576,0.00010865599867325035,0.00024320842241054114,0.04309409973520551,-1.7821524645497776e-9,3.532917385556937e-9,4.796772751890875e-10,-5.524039577347238e-14,1.1040285524304548e-13,0.43462929545596984,0.22428193771150556,1.001852680948244
0.0101,1.0047035667739779,-0.05011532329116259,0.25304405961738596,0.0497572588707665,0.24929163756788966,-0.024999041174652955,0.21692879340728102,0.009474355596550821,0.0003372788765845654,-4.3625266697101696e-5,0.07039454128853755,-0.002862649456857918,1.2248129647863404,0.40644232854439855,0.0005946256991262695,0.00010865629517916727,0.0002407712152124222,0.04309114142174852,-3.3939611014361006e-10,3.5328173887296305e-9,4.744980645222088e-10,-1.0010092612817595e-14,1.1039973148315522e-13,0.43470324117258097,0.22349325192592495,1.0018602386720594
0.0102,1.0047150875640365,-0.05012169671772783,0.2530464010042423,0.04975666971749959,0.2492946145190729,-0.025000858565519528,0.21705970155903812,0.009486204864901033,0.00033730444378377364,-4.362760802420962e-5,0.07039444911450006,-0.002863360342900815,1.2258001384695332,0.4050638378659879,0.0005935482767801545,0.00010865658775233962,0.00023823213596328236,0.04308819724271649,1.080277613514553e-9,3.532860651042448e-9,4.677150736477281e-10,3.44889725289072e-14,1.1040108798388537e-13,0.4347898969225246,0.22256900423257422,1.0018690954423382
0.0103,1.0047260607875577,-0.05012778810863905,0.2530486323664361,0.04975609869519069,0.24929744981269317,-0.02500259378718682,0.2171901396131706,0.009498010925575806,0.00033732884800736037,-4.3629370014130425e-5,0.07039435791353246,-0.0028640709178445523,1.2267373091492921,0.40365655099791314,0.0005923979171418845,0.0001086568763567346,0.00023559648971444627,0.043085270902794695,2.4763400230858252e-9,3.533044476025479e-9,4.5950676175214513e-10,7.823925957818375e-14,1.1040684020849621e-13,0.43488753263327645,0.221527647134976,1.0018790744346346
0.0104,1.0047365064344103,-0.050133606876722504,0.25305075766490503,0.049755545304611286,0.24930014863503783,-0.02500424961253129,0.21732010849913777,0.009509773885597289,0.00033735213167965076,-4.3630572438446675e-5,0.07039426765303022,-0.0028647811650310143,1.2276241207557899,0.40222300406031686,0.0005911776227724317,0.00010865716095631947,0.0002328695815172388,0.04308236610666846,3.848262435231404e-9,3.5333661672088145e-9,4.5005158802195945e-10,1.2122322846149614e-13,1.104169036202481e-13,0.43499441823231216,0.22038763313665322,1.0018899988245036
0.0105,1.004746444494463,-0.05013916243480444,0.25305278086058675,0.04975500904653287,0.2493027161723942,-0.025005828814429355,0.21744960914639863,0.009521493851987629,0.0003373743372249697,-4.363123506874091e-5,0.07039417830038878,-0.0028654910678020864,1.228460217219199,0.400765733173341,0.0005898903962327675,0.00010865744151506146,0.0002300567164229846,0.04307948655902308,5.195516166612476e-9,3.533823028122543e-9,4.3952801164367044e-10,1.6342333910532837e-13,1.1043119368240132e-13,0.4351088236471074,0.21916741474112855,1.0019016917874999
0.0106,1.0047558949575845,-0.050144464195711114,0.2530547059144189,0.04975448942172693,0.24930515761104952,-0.025007334165757452,0.21757864248441236,0.009533170931768963,0.00033739550706764226,-4.363137767659568e-5,0.0703940898230036,-0.002866200609499653,1.2292452424696916,0.39928727445712814,0.0005885392400838638,0.00010865771799692777,0.00022716319948300843,0.04307663596454383,6.517572533890162e-9,3.534412362296753e-9,4.281144918037781e-10,2.0482205143616215e-13,1.1044962585821623e-13,0.43522901880513765,0.21788544445192481,1.001913976499178
0.0107,1.0047648778136444,-0.05014952157226877,0.25305653678733936,0.049753985930964965,0.2493074781372913,-0.02500876843939203,0.21770720944263822,0.009544805231963445,0.00033741568363199355,-4.363102003359355e-5,0.07039400218827016,-0.0028669097734656,1.2299788404374417,0.39779016403182066,0.0005871271568866923,0.00010865799036588571,0.00022419433574863518,0.04307381802791602,7.813902853725657e-9,3.535131473261537e-9,4.159894876887819e-10,2.4540182538048166e-13,1.1047211561095316e-13,0.4353532736338789,0.2165601747725648,1.0019266761350931
0.0108,1.0047734130525112,-0.05015434397730364,0.25305827744028564,0.04975349807501844,0.24930968293740666,-0.025010134408209508,0.21783531095053518,0.009556396859593214,0.00033743490934234834,-4.3630181911317045e-5,0.07039391536358384,-0.0028676185430418118,1.2306606550526211,0.3962769380175607,0.0005856571492022251,0.00010865825858590244,0.00022115543027118934,0.04307103645382493,9.083978442780145e-9,3.535977664546982e-9,4.033314584851814e-10,2.851451208647707e-13,1.1049857840387241e-13,0.4354798580608064,0.21521005820657124,1.0019396138707992
0.0109,1.0047815206640538,-0.05015894082364197,0.25305993183419556,0.04975302535465888,0.24931177719768308,-0.025011434845086326,0.21796294793756252,0.009567945921680419,0.00033745322662303185,-4.362888308134872e-5,0.07039382931634017,-0.002868326901570174,1.231290330245403,0.39475013253449076,0.0005841322195914336,0.00010865852262094522,0.0002180517881019959,0.043068294946955875,1.0327270617714755e-8,3.5369482396831798e-9,3.9031886337947647e-10,3.240343978155113e-13,1.1052892970023431e-13,0.43560704201339623,0.21385354725746697,1.0019526128818517
0.011,1.0047892206381412,-0.050163321524110044,0.25306150393000665,0.04975256727065774,0.24931376610440784,-0.025012672522898922,0.21809012133317932,0.009579452525247202,0.00033747067789836904,-4.362714331527111e-5,0.07039374401393454,-0.0028690348323925706,1.23186750994596,0.39321228370275313,0.0005825553706152899,0.00010865878243498131,0.00021488871429237955,0.04306559721199414,1.1543250695190671e-8,3.538040502200218e-9,3.771301615581666e-10,3.620521161591874e-13,1.1056308496329915e-13,0.4357330954191236,0.21250909442877475,1.001965496343805
0.0111,1.0047965329646422,-0.05016749549153407,0.25306299768865675,0.04975212332378653,0.2493156548438682,-0.025013850214523726,0.21821683206684478,0.009590916777315708,0.00033748730559268487,-4.3624982384666786e-5,0.07039365942376243,-0.002869742318850888,1.2323918380844647,0.3916659276424901,0.0005809296048347657,0.0001086590379919779,0.00021167151389366495,0.04306294695362502,1.273138999186909e-8,3.539251755628188e-9,3.639438122077512e-10,3.9918073582228303e-13,1.1060095965632733e-13,0.4358562882054645,0.2111951522240173,1.0019780874322137
0.0112,1.004803477633426,-0.050171472138740306,0.25306441707108357,0.049751693014816724,0.2493174486023516,-0.02501497069283718,0.218343081068018,0.009602338784908085,0.0003375031521303044,-4.3622420061118285e-5,0.07039357551321929,-0.00287044934428701,1.23286295859109,0.39011360047384414,0.0005792579248108327,0.00010865928925590226,0.00020840549195717698,0.04306034787653382,1.3891159824411127e-8,3.5405793034971786e-9,3.509382745147304e-10,4.3540271673127995e-13,1.1064246924257911e-13,0.4359748902998944,0.2099301731467175,1.0019902093226327
0.0113,1.0048100746343611,-0.05017526087855502,0.25306576603822467,0.04975127584451983,0.2493191525661453,-0.025016036730715712,0.2184688692661582,0.009613718655046474,0.00033751825993555266,-4.3619476116208156e-5,0.07039349224970057,-0.0028711558920428227,1.2332805153960082,0.3885578383169575,0.0005775433331044629,0.0001086595361907216,0.00020509595353424028,0.04305780368540582,1.5022031509477977e-8,3.5420204493372797e-9,3.3829200766560355e-10,4.707005188126623e-13,1.1068752918531483e-13,0.436087171629889,0.20873260970039803,1.0020016851906164
0.0114,1.0048163439573166,-0.05017887112380443,0.2530670485510178,0.049750871313667316,0.24932077192153668,-0.02501705110103576,0.21859419759072443,0.009625056494753023,0.0003375326714327547,-4.3616170321518944e-5,0.07039340960060171,-0.0028718619454602104,1.233644152429393,0.3870011772919725,0.000575788832276628,0.00010865977876040319,0.00020174820367617968,0.043055318084926325,1.6123476363730825e-8,3.5435724966785807e-9,3.261834708468701e-10,5.050566019929138e-13,1.1073605494779481e-13,0.43619140212292407,0.20762091438858168,1.0020123382117199
0.0115,1.0048223055921612,-0.0501823122873148,0.2530682685704007,0.0497504789230307,0.24932231185481296,-0.02501801657667376,0.2187190669711759,0.009636352411049875,0.0003375464290462353,-4.361252244863319e-5,0.07039332753331817,-0.0028725674878810584,1.2339535136214164,0.3854461535190315,0.0005739974248882997,0.00010866001692891424,0.0001983675474343199,0.04305289477978064,1.71949657038308e-8,3.5452327490511715e-9,3.1479112324503004e-10,5.384534261985166e-13,1.107879619932794e-13,0.4362858517064751,0.20661353971479132,1.0020219915614976
0.0116,1.0048279795287642,-0.050185593781912376,0.25306943005731103,0.04975009817338144,0.2493237775522616,-0.02501893593050615,0.21884347833697176,0.009647606510959176,0.0003375595752003198,-4.360855226913345e-5,0.0703932460152454,-0.0028732725026472516,1.2342082429022514,0.38389530311827685,0.00057217211350045,0.00010866025066022197,0.0001949592898599857,0.04305053747465404,1.8235970846439084e-8,3.5469985099851422e-9,3.042934240465829e-10,5.708734513559545e-13,1.1084316578502889e-13,0.4363687903080178,0.20572893818254967,1.0020304684155046
0.0117,1.0048333857569942,-0.0501887250204234,0.25307053697268644,0.04974972856549106,0.24932517420016984,-0.025019811935409354,0.21896743261757115,0.009658818901503071,0.000337572152319333,-4.360427955460228e-5,0.07039316501377885,-0.0028739769731006746,1.2344079842020703,0.3823511622098508,0.0005703159006740506,0.00010866047991829363,0.00019152873600450178,0.043048249874231836,1.924596310821687e-8,3.5488670830105815e-9,2.9486883243802815e-10,6.022991373917115e-13,1.109015817863036e-13,0.43643848785502776,0.20498556229537948,1.0020375919492952
0.0118,1.0048385442667203,-0.050191715415674125,0.25307159327746476,0.049749369600131016,0.24932650698482503,-0.025020647364259817,0.21909093074243322,0.009669989689703704,0.00033758420282759997,-4.3599724076622215e-5,0.07039308449631398,-0.0028746808825832137,1.2345523814510464,0.3808162669138959,0.0005684317889700732,0.00010866070466709646,0.000188081190919193,0.04304603568319931,2.0224413805825286e-8,3.5508357716575795e-9,2.8669580760586556e-10,6.327129442322698e-13,1.1096312546036389e-13,0.4364932142749807,0.20440186455680356,1.0020431853384244
0.0119,1.0048434750478112,-0.0501945743804908,0.2530726029325835,0.04974902077807281,0.24932778109251447,-0.025021444989933972,0.2192139736410171,0.009681118982583222,0.0003375957691494457,-4.35949056067758e-5,0.07039300443024624,-0.002875384214436753,1.2346410785793522,0.3792931533505543,0.0005665227809494897,0.0001086609248705977,0.000184621959655384,0.04304389860624178,2.1170794255925538e-8,3.5529018794562265e-9,2.7995280873659474e-10,6.620973318041136e-13,1.1102771227047005e-13,0.4365312394953523,0.20399629747034465,1.0020470717584467
0.012,1.0048481980901363,-0.05019731132769966,0.2530735698989805,0.04974868160008794,0.24932900170952557,-0.025022207585308247,0.21933656224278197,0.009692206887163768,0.00033760689370919525,-4.358984391664559e-5,0.07039292478297106,-0.0028760869520031776,1.2346737195171604,0.3777843576399685,0.0005645918791732721,0.00010866114049276457,0.00018115634726439963,0.04304184234804452,2.208457577517875e-8,3.555062709936611e-9,2.748182950167154e-10,6.904347600337252e-13,1.1109525767988242e-13,0.4365508334436181,0.2037873135395256,1.0020490743849164
0.0121,1.0048527297106424,-0.0501999342633677,0.2530744974018188,0.04974835165197891,0.24933017306341543,-0.025022937502828555,0.2194586976388806,0.00970325352050722,0.0003376176110805721,-4.358455577533644e-5,0.07039284552792732,-0.002876789081360927,1.2346501565282688,0.37629281459938524,0.0005626427676536215,0.00010866135151694238,0.00017769062940403571,0.04303987087878936,2.2963055288737878e-8,3.5573145630141304e-9,2.70985270419619e-10,7.176496885304469e-13,1.1116564614287044e-13,0.4365640700319976,0.20374650623800886,1.0020493986137042
0.0122,1.0048570644081847,-0.05020244253241902,0.25307538432270543,0.04974803100179049,0.24933129369169804,-0.025023634509555543,0.2195803818210125,0.00971425905439016,0.0003376279092849106,-4.3579039533858484e-5,0.07039276667436727,-0.0028774906053006047,1.2345718246787076,0.37482277879867953,0.0005606820686708181,0.00010866155807033606,0.00017423487284095018,0.04303798804515077,2.3793998940099598e-8,3.5596485057741985e-9,2.659406584690965e-10,7.434125217836182e-13,1.112386002718705e-13,0.436642910492086,0.20363252611970367,1.0020500069581526
0.0123,1.0048612056804138,-0.05020483847340655,0.25307623138626867,0.049747719475240135,0.2493323644883356,-0.025024299271884414,0.2197016162955701,0.00972522362866972,0.0003376377957000338,-4.357330003307456e-5,0.07039268821660878,-0.002878191520586708,1.2344401619865422,0.3733759687175846,0.0005587130847775984,0.00010866176027542292,0.00017079383020592002,0.04303619451452411,2.4575534638586214e-8,3.562059148056282e-9,2.59368417995725e-10,7.676703119979727e-13,1.1131395190075753e-13,0.43679261574449996,0.2034160963293723,1.002051162105638
0.0124,1.0048651595372018,-0.050207125357297655,0.25307703982304824,0.04974741683764977,0.24933338700354155,-0.02502493273518148,0.21982240245248752,0.009736147375854553,0.0003376472830814913,-4.356734411052812e-5,0.07039261014482776,-0.0028788918221565934,1.2342564977311896,0.37195372759992995,0.000556738543915385,0.00010866195824423694,0.00016737139717893002,0.04303449060642187,2.5307608593985757e-8,3.5645418574285103e-9,2.513508121697411e-10,7.904186300012428e-13,1.1139155625939163e-13,0.4370068428950558,0.20310638682862442,1.0020528151134676
0.0125,1.0048689319884203,-0.05020930645505973,0.2530778108635841,0.04974712285434134,0.24933436278752927,-0.02502553584481305,0.21994274168169875,0.009747030428453308,0.00033765638418483274,-4.356117860376262e-5,0.07039253244920002,-0.002879591504947619,1.2340221611920685,0.3705573986895452,0.0005547611740256005,0.00010866215208881219,0.0001639714694399649,0.043032876640356564,2.599016701608626e-8,3.56709200145901e-9,2.419701041613813e-10,8.116530466211607e-13,1.1147126857763284e-13,0.4372792490495699,0.20271256757906983,1.0020549170389472
0.0126,1.0048725290439418,-0.05021138503766014,0.2530785457384159,0.04974683729063676,0.24933529339051227,-0.025026109546145436,0.2200626353731379,0.009757872918974642,0.0003376651117656077,-4.3554810350321496e-5,0.07039245511990151,-0.0028802905638971397,1.2337384816485957,0.3691883252302599,0.0005527837030496679,0.00010866234192118273,0.00016059794266900956,0.04303135293584068,2.662315611467573e-8,3.5697049477159104e-9,2.3130855714088257e-10,8.313691326854572e-13,1.1155294408534125e-13,0.43760349131385856,0.20224380854231822,1.0020574189393836
0.0127,1.0048759567136376,-0.05021336437606631,0.2530792456780835,0.04974655991185798,0.24933618036270397,-0.025026654784544952,0.22018208491673907,0.009768674979927203,0.00033767347857936584,-4.3548246187748204e-5,0.0703923781471081,-0.002880988993942514,1.2334067883801891,0.3678478504659036,0.0005508088589290095,0.00010866252785338261,0.0001572547125460486,0.04302991981238672,2.7206522099542197e-8,3.572376063767338e-9,2.1944843427848156e-10,8.495624590218643e-13,1.1163643801237694e-13,0.4379732267937381,0.20170927967997937,1.002060271872084
0.0128,1.0048792210073803,-0.050215247741245604,0.25307991191312657,0.04974629048332691,0.24933702525431783,-0.025027172505377903,0.2203010917024363,0.009779436743819649,0.0003376814973816567,-4.354149295358619e-5,0.07039230152099564,-0.0028816867900210985,1.2330284106662666,0.36653731764030595,0.0005488393696050482,0.00010866270999744584,0.0001539456747510669,0.043028577589507205,2.7740211180473694e-8,3.5751007171814235e-9,2.0647199874441477e-10,8.662285964581144e-13,1.117216055886e-13,0.43838211259502496,0.20111815095366295,1.002063426894354
0.0129,1.0048823279350414,-0.05021703840416541,0.25308054567408506,0.049746028770365505,0.24933782961556725,-0.025027663654010608,0.22041965712016368,0.009790158343160629,0.00033768918092802995,-4.353455748537892e-5,0.07039222523174005,-0.002882383947070249,1.2326046777862454,0.3652580699972966,0.0005468779630192067,0.00010866288846540652,0.00015067472496404927,0.04302732658671461,2.8224169567258232e-8,3.577874275526293e-9,1.9246151370891934e-10,8.813631158219384e-13,1.1180830204387052e-13,0.4388238058235355,0.2004795923249788,1.002066835063501
0.013,1.0048852835064932,-0.050218739635793125,0.2530811481914987,0.049745774538295685,0.24933859499666572,-0.02502812917580937,0.2205377825598553,0.009800839910458796,0.00033769654197403516,-4.3527446620669814e-5,0.07039214926951717,-0.002883080460027324,1.2321369190195437,0.364011450780705,0.0005449273671129076,0.00010866306336929865,0.00014744575886498044,0.04302616712352146,2.8658343469683837e-8,3.5806921063700755e-9,1.7749924234223173e-10,8.949615879410685e-13,1.1189638260804854e-13,0.439291963585086,0.1998027737555366,1.0020704474368314
0.0131,1.0048880937316074,-0.05022035470709611,0.2530817206959072,0.04974552755243938,0.24933932294782657,-0.02502857001614051,0.22065546941144518,0.009811481578222802,0.00033770359327522193,-4.352016719700235e-5,0.07039207362450291,-0.002883776323829679,1.2316264636455787,0.3627988032343608,0.0005429903098275737,0.0001086632348211563,0.00014426267213384514,0.043025099519440245,2.9042679097538538e-8,3.5835495772808984e-9,1.6166744781458837e-10,9.070195836432365e-13,1.1198570251099416e-13,0.4397802429854926,0.19909686520694606,1.0020742150716517
0.0132,1.0048907646202558,-0.050221886889041785,0.2530822644178503,0.049745287578118504,0.2493400150192633,-0.025028987120370327,0.22077271906486742,0.009822083478961297,0.0003377103475871399,-4.351272605191995e-5,0.0703919982868731,-0.00288447153341467,1.231074640943768,0.36162147060209354,0.0005410695191046275,0.00010866340293301348,0.0001411293604506282,0.043024124093983464,2.9377122660610344e-8,3.58644205582689e-9,1.450483932962265e-10,9.175326737561738e-13,1.1207611698256744e-13,0.440282301130572,0.19837103664081693,1.0020780890252683
0.0133,1.004893302182311,-0.05022333945259752,0.25308278058786793,0.049745054380655004,0.24934067276118943,-0.025029381433865138,0.2208895329100561,0.009832645745182939,0.0003377168176653387,-4.350513002296608e-5,0.07039192324680367,-0.002885166083719656,1.2304827801935296,0.3604807961277328,0.0005391677228854919,0.00010866356781690428,0.00013804971949531446,0.043023241166663624,2.9661620368687292e-8,3.589364909576179e-9,1.277243419573827e-10,9.264964291076124e-13,1.1216748125262846e-13,0.44079179512614036,0.19763445801875898,1.0020820203549883
0.0134,1.0048957124276445,-0.050224715668730706,0.25308327043649986,0.04974482772537083,0.2493412977238183,-0.025029753901991258,0.22100591233694533,0.009843168509396377,0.00033772301626536796,-4.3497385947684185e-5,0.07039184849447051,-0.002885859969681993,1.229852210674281,0.3593781230551083,0.0005372876491115895,0.00010866372958486273,0.00013502764494788852,0.04302245105699323,2.989611843155741e-8,3.5923135060968934e-9,1.0977755696829316e-10,9.339064205252842e-13,1.1225965055103732e-13,0.4413023820780141,0.19689629930238195,1.0020859601181178
0.0135,1.0048980013661282,-0.05022601880840872,0.2530837351942858,0.04974460737758788,0.2493418914573634,-0.02503010547011499,0.22112185873546913,0.009853651904110262,0.0003377289561427771,-4.348950066361771e-5,0.07039177402004945,-0.0028865531862390372,1.2291842616654398,0.3583147946280494,0.000535432025724343,0.00010866388834892286,0.00013206703248833533,0.043021754084484776,3.00805630590087e-8,3.595283212957161e-9,9.129030149919538e-11,9.397582188369206e-13,1.1235248010765411e-13,0.4418077190920094,0.19616573045329552,1.0020898593719638
0.0136,1.004900175007634,-0.05022725214259896,0.2530841760917656,0.04974439310262811,0.24934245551203815,-0.025030437083602655,0.2212373734955616,0.00986409606183325,0.000337734650053116,-4.348148100831012e-5,0.07039169981371642,-0.0028872457283281457,1.228480262446424,0.35729215409038584,0.0005336035806651751,0.00010866404422111875,0.0001291717777966396,0.04302115056865077,3.021490046082921e-8,3.5982693977251103e-9,7.234483872032572e-11,9.440473948702535e-13,1.1244582515233886e-13,0.4423014632739428,0.19545192143310952,1.0020936691738325
0.0137,1.0049022393620342,-0.050228418942268815,0.25308459435947894,0.049744184665813436,0.249342991438056,-0.025030749687820552,0.22135245800715683,0.009874501115073991,0.0003377401107519342,-4.347333381930484e-5,0.07039162586564725,-0.002887937590886676,1.2277415422966504,0.35631154468594717,0.0005318050418755086,0.00010866419731348441,0.00012634577655278606,0.043020640829003726,3.0299076846806945e-8,3.6012674279688694e-9,5.3023431801920486e-11,9.467695194530148e-13,1.1253954091495168e-13,0.44277727172963055,0.1947640422034336,1.002097340581031
0.0138,1.0049042004392008,-0.05022952247838567,0.25308499122796574,0.0497439818324658,0.24934350078563033,-0.025031044228135003,0.22146711366018887,0.00988486719634114,0.00033774535099478117,-4.3465065934145335e-5,0.07039155216601785,-0.0028886287688519837,1.2269694304955374,0.355374309658563,0.0005300391372967659,0.00010866434773805392,0.00012359292443675957,0.04302022518505611,3.033303842672994e-8,3.6042726712565656e-9,3.3408343914217174e-11,9.47920163412936e-13,1.1263348262535263e-13,0.443228801564889,0.19411126272587753,1.0021008246508654
0.0139,1.0049060642490053,-0.0502305660219169,0.25308536792776576,0.04974378436790712,0.24934398510497466,-0.025031321649912314,0.2215813418445918,0.009895194438143344,0.00033775038353720666,-4.345668419037506e-5,0.07039147870500409,-0.0028893192571614267,1.2261652563225025,0.35448179225206283,0.00052830859487037,0.00010866449560686127,0.00012091711712854488,0.04301990395632046,3.0316731410386215e-8,3.607280495156328e-9,1.358183822745208e-11,9.474948975777488e-13,1.1272750551340181e-13,0.44364970988553454,0.19350275296205108,1.0021040724406425
0.014,1.00490783680132,-0.05023155284382991,0.2530857256894187,0.04974359203745934,0.2493444459463024,-0.025031582898518798,0.22169514395029966,0.009905482972989262,0.00033775522113476016,-4.344819542553745e-5,0.07039140547278186,-0.0028900090507523618,1.2253303490569631,0.35363533571027633,0.0005266161425377435,0.00010866464103194057,0.00011832225030812672,0.04301967746230926,3.025010200756378e-8,3.6102862672362846e-9,-6.3738220881384465e-12,9.45489292775185e-13,1.128214648089593e-13,0.44403365379738347,0.1929476828735639,1.0021070350076688
0.0141,1.004909524106017,-0.050232486215092076,0.2530860657434644,0.049743404606444386,0.249344884859827,-0.025031828919320764,0.2218085213672466,0.009915732933387543,0.0003377598765429914,-4.3439606477175956e-5,0.07039133245952706,-0.002890698144562145,1.2244660379783374,0.35283628327703304,0.0005249645082403089,0.00010866478412532584,0.00011581221965548992,0.043019546022535014,3.013309642805069e-8,3.6132853550645632e-9,-2.6376373862316906e-11,9.418989198329768e-13,1.1291521574188516e-13,0.4443742904062521,0.1924552224220258,1.0021096634092512
0.0142,1.0049111321729678,-0.05023336940667079,0.2530863893204426,0.049743221840184176,0.24934530339576189,-0.025032060657684523,0.22192147548536664,0.00992594445184684,0.0003377643625174499,-4.343092418283403e-5,0.07039125965541551,-0.0028913865335281337,1.2235736523660425,0.35208597819616255,0.0005233564199194891,0.00010866492499905113,0.00011339092085061922,0.04301950995651023,2.996566088163493e-8,3.6162731262092923e-9,-4.634355392484733e-11,9.367193495788553e-13,1.1300861354203945e-13,0.4446652768179568,0.19203454156904654,1.002111908702696
0.0143,1.0049126670120447,-0.05023420568953343,0.25308669765089314,0.04974304350400067,0.24934570310432047,-0.025032279058976387,0.22203400769459383,0.009936117660875803,0.00033776869181368534,-4.342215538005512e-5,0.07039118705062314,-0.002892074212587685,1.2226545214994964,0.35138576371149444,0.0005217946055167069,0.00010866506376515047,0.00011106224957349943,0.0430195695837474,2.974774157810455e-8,3.6192449482386003e-9,-6.619309910549238e-11,9.299461528405527e-13,1.1310151343928229e-13,0.44490027013831396,0.19169481027623578,1.00211372194531
0.0144,1.0049141346331196,-0.05023499833464739,0.2530869919653558,0.04974286936321578,0.24934608553571624,-0.02503248506856267,0.22214611938486234,0.00994625269298309,0.00033777287718724734,-4.341330690638267e-5,0.07039111463532581,-0.002892761176678155,1.2217099746581164,0.35073698306685835,0.0005202817929733848,0.00010866520053565792,0.00010883010150411533,0.043019725223759034,2.9479284727247566e-8,3.622196188720614e-9,-8.584274623401559e-11,9.215749004458006e-13,1.1319377066347372e-13,0.4450729274731399,0.1914451985052033,1.0021150541943995
0.0145,1.0049155410460644,-0.05023575061298005,0.2530872734943703,0.04974269918315143,0.24934645224016264,-0.025032679631809676,0.22225781194610617,0.00995634968067735,0.00033777693139368546,-4.340438559936015e-5,0.0703910423996994,-0.0028934474207369014,1.2207413411213204,0.35014097950608375,0.0005188207102309454,0.00010866533542260753,0.00010669837232245165,0.04301997719605763,2.9160236538851997e-8,3.625122215223463e-9,-1.0521023214018059e-10,9.116011632223304e-13,1.1328524044447385e-13,0.445176905928251,0.19129487621755886,1.0021158565072714
0.0146,1.0049168922025513,-0.05023646577062287,0.25308754345688184,0.049742532729776016,0.2493468047528543,-0.025032863686806663,0.22236908677216946,0.009966408756753793,0.0003377808670658064,-4.33953982458947e-5,0.07039097033401408,-0.0028941329397474463,1.2197499839106731,0.3495991098714525,0.0005174141287985053,0.00010866546854108209,0.00010467101613006029,0.04302032580415909,2.8790626441054158e-8,3.628018293341417e-9,-1.242077126558275e-10,9.000233225338176e-13,1.1337577480631818e-13,0.4452069365127065,0.1912524810755664,1.0021160864748828
0.0147,1.004918189034458,-0.050237144823079956,0.2530878020671846,0.049742369847747575,0.24934714331340682,-0.025033037520347145,0.2224799455359934,0.009976430073543116,0.00033778468623640157,-4.3386347063600726e-5,0.07039089843667351,-0.0028948177328216537,1.21873967679881,0.34911320424633374,0.000516067268219874,0.00010866560022163973,0.00010275504691155285,0.04302076954262174,2.8376586390706504e-8,3.630873086605826e-9,-1.4238141867048097e-10,8.870457766151604e-13,1.1346501813175987e-13,0.4452334351221562,0.19128683214204012,1.0021161661149016
0.0148,1.0049194310915404,-0.05023778793195553,0.25308804925000244,0.04974221046806685,0.2493474678041636,-0.02503320117322893,0.22259038982337057,0.009986413774144151,0.000337788387982204,-4.33772324427397e-5,0.07039082670832776,-0.0028955018006211124,1.217713448499952,0.3486832498906635,0.0005147823283786217,0.00010866573072025223,0.00010095273985571848,0.04302130519741799,2.792289645283547e-8,3.6336796263001907e-9,-1.595023995600658e-10,8.728270061084206e-13,1.1355275184468986e-13,0.4452998808306409,0.19137296800107775,1.0021163658135872
0.0149,1.0049206198837797,-0.05023839604667701,0.25308828531787697,0.049742054513456854,0.24934777861319807,-0.02503335491743723,0.22270042105418086,0.009996359988955494,0.000337791975506223,-4.336805636027347e-5,0.07039075514645303,-0.0028961851423386763,1.2166728973026695,0.34830836435454837,0.0005135592710513189,0.00010866586016226413,9.926323789571752e-5,0.04302192984072228,2.7430901149177313e-8,3.6364356689255568e-9,-1.7559760987397174e-10,8.574094134969469e-13,1.1363890586750488e-13,0.44540361402533046,0.1915074409052818,1.0021166775776291
0.015,1.004921756921158,-0.05023897011667182,0.2530885105833501,0.049741901906640615,0.2493480761285839,-0.025033499024957294,0.2228100406483044,0.010006268848375749,0.00033779545201146824,-4.335882079316391e-5,0.07039068374852558,-0.0028968677571671987,1.2156196214955328,0.3479876651880952,0.0005123980580145366,0.00010866598867302002,9.768568396471014e-5,0.04302264054470905,2.690194500146827e-8,3.6391389709829706e-9,-1.9069400416158937e-10,8.40835401264088e-13,1.1372341012260176e-13,0.4455419750933945,0.19168680310725483,1.0021170934137162
0.0151,1.0049228437136553,-0.05023951109136739,0.25308872535896354,0.04974175257034116,0.24934836073839453,-0.025033633767774333,0.22291925002562102,0.010016140482803514,0.0003377988207009493,-4.334952771837289e-5,0.07039061251202164,-0.002897549644299534,1.214555219367112,0.3477202699414106,0.0005112986510448455,0.00010866611637786448,9.621922099585663e-5,0.043023434381552754,2.6337372531444567e-8,3.641787288973479e-9,-2.0481853697230933e-10,8.231473718931924e-13,1.1380619453237722e-13,0.44571230442200294,0.1919076068595996,1.0021176053285383
0.0152,1.0049238817712545,-0.05024001992019115,0.25308892995725923,0.04974160642728153,0.24934863283070355,-0.025033759417873582,0.22302805060601086,0.010025975022637395,0.0003378020847776757,-4.334017911286227e-5,0.07039054143441746,-0.0028982308029285348,1.2134812892059772,0.3475052961646013,0.0005102610119188165,0.00010866624340214209,9.486299192231726e-5,0.043024308423427846,2.5738528260842464e-8,3.6443783793981277e-9,-2.1799816285552143e-10,8.043877278676094e-13,1.1388718901922814e-13,0.4459119423983254,0.19216640441491864,1.002118205328785
0.0153,1.0049248726039361,-0.05024049755257052,0.25308912469077893,0.04974146340018472,0.24934889279358444,-0.025033876247240263,0.22313644380935382,0.010035772598275991,0.00033780524744465705,-4.333077695359392e-5,0.07039047051318927,-0.002898911232247056,1.2123994293006986,0.3473418614077741,0.0005092851024130204,0.00010866636987119745,9.361613967725226e-5,0.043025259742508766,2.510675671139821e-8,3.646909998757962e-9,-2.3025983636061626e-10,7.845988716706874e-13,1.1396632350555125e-13,0.4461382294095318,0.19245974802581461,1.0021188854211451
0.0154,1.0049258177216818,-0.050240944937932935,0.25308930987206446,0.04974132341177377,0.24934914101511077,-0.0250339845278596,0.22324443105552993,0.010045533340117903,0.00033780831190490283,-4.3321323217529714e-5,0.0703903997458133,-0.0028995909314479497,1.2113112379398467,0.3472290832210356,0.0005083708843040281,0.00010866649591037511,9.247780719382186e-5,0.04302628541096996,2.4443402404848015e-8,3.6493799035540283e-9,-2.4163051203698434e-10,7.638232057857747e-13,1.1404352791374336e-13,0.4463885058427918,0.19278418994489002,1.0021196376123083
0.0155,1.0049267186344728,-0.050241363025705824,0.2530894858136576,0.049741186384771714,0.24934937788335604,-0.025034084531716825,0.22335201376441918,0.01005525737856173,0.0003378112813614228,-4.331181988163152e-5,0.07039032912976582,-0.0029002698997240713,1.2102183134119913,0.34716607915449255,0.0005075183193684101,0.00010866662164501966,9.144713740518638e-5,0.043027382500985874,2.3749809862928162e-8,3.6517858502873735e-9,-2.5213714443401564e-10,7.421031326962209e-13,1.141187321662012e-13,0.4466601120852752,0.19313628242474765,1.002120453908964
0.0156,1.004927576852291,-0.050241752765316595,0.25308965282810014,0.049741052241901555,0.24934960378639381,-0.025034176530797165,0.2234591933559015,0.010064944844006078,0.00033781415901722634,-4.330226892286122e-5,0.07039025866252305,-0.0029009481362682723,1.2091222540057025,0.3471519667582517,0.0005067273693827375,0.00010866674720047569,9.052327324450604e-5,0.04302854808473097,2.3027323607374873e-8,3.6541255954590426e-9,-2.6180668810110065e-10,7.194810548853743e-13,1.1419186618532162e-13,0.44695038852415175,0.19351257771798996,1.002121326317802
0.0157,1.0049283938851168,-0.050242115106192684,0.253089811227934,0.04974092090588633,0.24934981911229764,-0.025034260797085844,0.22356597124985697,0.010074595866849544,0.00033781694807532306,-4.329267231818065e-5,0.07039018834156124,-0.0029016256402734086,1.208024658009551,0.34718586358241976,0.0005059979961235811,0.00010866687270208778,8.970535764494106e-5,0.043029779234379686,2.2277288159924387e-8,3.6563968955700828e-9,-2.7066609758762975e-10,6.959993748365839e-13,1.142628598935014e-13,0.44725667554659126,0.19390962807721965,1.0021222468455109
0.0158,1.0049291712429327,-0.05024245099776153,0.25308996132570083,0.04974079229944907,0.249350024249141,-0.02503433760256809,0.22367234886616552,0.01008421057749073,0.00033781965173872256,-4.328303204455171e-5,0.07039011816435663,-0.0029023024109323327,1.2069271237121066,0.34726688717710336,0.0005053301613675116,0.00010866699827520052,8.899253353965174e-5,0.043031073022106466,2.150104804231293e-8,3.658597507121539e-9,-2.787423274429935e-10,6.717004950331971e-13,1.143316432131373e-13,0.4475763135397634,0.19432398575503937,1.0021232074987805
0.0159,1.0049299104357194,-0.05024276138945054,0.25309010343394256,0.04974066634531279,0.24935021958499745,-0.02503440721922913,0.22377832762470715,0.010093789106328238,0.00033782227321043436,-4.327335007893624e-5,0.07039004812838545,-0.002902978447437898,1.2058312494019399,0.34739415509240923,0.0005047238268910999,0.00010866712404515844,8.838394386179831e-5,0.04303242652008576,2.069994777627679e-8,3.660725186614458e-9,-2.860623322165817e-10,6.466268179585647e-13,1.1439814606662612e-13,0.447906642890838,0.19475220300405163,1.0021242002843003
0.016,1.0049306129734588,-0.050243047230687135,0.2530902378652009,0.04974054296620051,0.2493504055079405,-0.025034469919054194,0.22388390894536184,0.01010333158376067,0.00033782481569346803,-4.3263628398296136e-5,0.07038997823112395,-0.0029036537489829585,1.2047386333676207,0.34756678487844406,0.0005041789544709169,0.00010866725013730618,8.787873154454106e-5,0.04303383680049202,1.987533188355218e-8,3.662777690549885e-9,-2.92653066457785e-10,6.208207460960344e-13,1.1446229837636463e-13,0.44824500398698486,0.19519083207685914,1.0021252172087594
0.0161,1.0049312803661317,-0.05024330947089877,0.25309036493201786,0.04974042208483526,0.24935058240604374,-0.025034525974028502,0.2239890942480096,0.010112838140186623,0.0003378272823908332,-4.325386897959325e-5,0.07038990847004838,-0.002904328314760368,1.2036508738977192,0.3477838940853147,0.0005036955058835331,0.00010866737667698827,8.747603952104024e-5,0.04303530093549968,1.9028544885875362e-8,3.6647527754288678e-9,-2.985414847159936e-10,5.943246819289549e-13,1.1452403006474967e-13,0.4485887372153737,0.19563642522606442,1.0021262502788475
0.0162,1.00493191412372,-0.050243549059512845,0.253090484946935,0.049740303623940066,0.24935075066738058,-0.025034575656137283,0.2240938849525304,0.010122308906004702,0.0003378296765055393,-4.324407379978946e-5,0.07038983884263496,-0.0029050021439629794,1.2025695692808056,0.34804460026312767,0.0005032734429055197,0.00010866750378954934,8.717501072445604e-5,0.04303681599728321,1.816093130498255e-8,3.6666481977524512e-9,-3.0375454154059806e-10,5.671810279406751e-13,1.1458327105417796e-13,0.44893518296317414,0.19608553470427018,1.0021272915012538
0.0163,1.0049325157562046,-0.05024376694595679,0.2530905982224942,0.049740187506237946,0.24935091068002468,-0.025034619237365763,0.22419828247880427,0.010131744011613505,0.00033783200124059605,-4.3234244835846624e-5,0.07038976934635992,-0.0029056752357836473,1.2014963178054505,0.34834802096198986,0.0005029127273134473,0.00010866763160033392,8.697478808794877e-5,0.04303837905801704,1.727383566261e-8,3.6684617140216813e-9,-3.0831919148098855e-10,5.394321866145437e-13,1.146399512670463e-13,0.44928168161755616,0.19653471276407897,1.0021283328826676
0.0164,1.0049330867735673,-0.05024396407965804,0.2530907050712373,0.04974007365445194,0.24935106283204955,-0.025034656989699172,0.22430228824671114,0.010141143587411637,0.00033783425979901294,-4.322438406472662e-5,0.07038969997869952,-0.0029063475894152246,1.2004327177602234,0.34869327373200787,0.0005026133208838866,0.00010866776023468663,8.687451454467867e-5,0.04303998718987562,1.6368602480493926e-8,3.670191080737604e-9,-3.122623890865555e-10,5.111205604339084e-13,1.1469400062575148e-13,0.44962557356568944,0.19698051165809347,1.0021293664297786
0.0165,1.0049336286857895,-0.05024414141004402,0.25309080580570614,0.04973996199130505,0.24935120751152864,-0.02503468918512274,0.22440590367613103,0.010150507763797697,0.0003378364553837995,-4.3214493463391314e-5,0.07038963073713003,-0.0029070192040505658,1.199380367433695,0.3490794761232883,0.0005023751853934086,0.00010866788981795204,8.687333302780601e-5,0.0430416374650334,1.544657628037063e-8,3.6718340544012665e-9,-3.1561108890668913e-10,4.822885518821199e-13,1.1474534905269027e-13,0.4499641991947438,0.19741948363891623,1.0021303841492757
0.0166,1.0049341430028524,-0.05024429988654216,0.2530909007384425,0.049739852439520324,0.2493513451065356,-0.02503471609562168,0.22450913018694393,0.010159836671170284,0.00033783859119796545,-4.320457500880257e-5,0.07038956161912764,-0.0029076900788825234,1.1983408651144354,0.3495057456859382,0.0005021982826185843,0.00010866802047547472,8.697038647049103e-5,0.04304332695566483,1.450910158397632e-8,3.673388391513714e-9,-3.183922454907798e-10,4.5297856344252594e-13,1.1479392647025955e-13,0.4502948988918889,0.19784818095914988,1.002131378047849
0.0167,1.0049346312347374,-0.05024444045857986,0.25309099018198816,0.049739744921820775,0.24935147600514385,-0.02503473799318123,0.22461196919902982,0.010169130439928004,0.00033784067044452016,-4.3194630677922254e-5,0.07038949262216862,-0.0029083602131039516,1.1973158090910145,0.34997119997006393,0.000502082574335984,0.00010866815233259924,8.716481780589396e-5,0.04304505273394435,1.3557522913047244e-8,3.6748518485759926e-9,-3.206328133882179e-10,4.2323299759847523e-13,1.1483966280085597e-13,0.4506150130442945,0.19826315587139706,1.0021323401321873
0.0168,1.004935094891426,-0.05024456407558458,0.253091074448885,0.04973963936092943,0.24935160059542696,-0.02503475514978662,0.2247144221322687,0.010178389200469455,0.00033784269632647324,-4.318466244771225e-5,0.0703894237437292,-0.0029090296059077043,1.1963067976520032,0.3504749565257724,0.000502028022322179,0.00010866828551467021,8.74557699671751e-5,0.043046811872046425,1.2593184789319639e-8,3.6762221820891486e-9,-3.223597471483937e-10,3.9309425683331665e-13,1.148824879668764e-13,0.45092188203913053,0.19866096062826036,1.0021332624089805
0.0169,1.0049355354828997,-0.05024467168698373,0.2530911538516748,0.049739535679569305,0.2493517192654585,-0.025034767837423064,0.22481649040654056,0.010187613083193237,0.0003378446720468344,-4.3174672295134416e-5,0.07038935498128562,-0.002909698256486635,1.1953154290859709,0.3510161329031702,0.0005020345883537399,0.00010866842014703219,8.784238588749466e-5,0.04304860144214548,1.1617431734529754e-8,3.677497148554228e-9,-3.2360000132069755e-10,3.6260474363039874e-13,1.1492233189071764e-13,0.4512128462635666,0.19903814748234244,1.0021341368849173
0.017,1.0049359545191396,-0.05024476424220473,0.2530912287028993,0.04973943380046343,0.249351832403312,-0.0250347763280758,0.22491817544172538,0.010196802218497954,0.000337846600808613,-4.316466219715062e-5,0.07038928633231412,-0.002910366164033597,1.1943433016814882,0.35159384665236415,0.0005021022342072375,0.00010866855635502978,8.832380850001295e-5,0.04305041851641597,1.0631608270413792e-8,3.6786745044722767e-9,-3.2438053045451993e-10,3.3180686047306937e-13,1.149591244947764e-13,0.45148524610477253,0.19939126868624588,1.0021349555666876
0.0171,1.0049363535101272,-0.05024484269067502,0.2530912993151003,0.049739333646334837,0.2493519403970609,-0.02503478089373005,0.22501947865770316,0.010205956736782205,0.00033784848581481873,-4.315463413072273e-5,0.07038921779429094,-0.002911033327741444,1.1933920137271252,0.35220721532346094,0.0005022309216592426,0.00010866869426400754,8.889918073789018e-5,0.04305226016703235,9.637058918708064e-9,3.6797520063443413e-9,-3.2472828909925093e-10,3.007430098446792e-13,1.1499279570144952e-13,0.4517364219499181,0.19971687649257328,1.0021357104609807
0.0172,1.004936733965844,-0.05024490798182202,0.2530913660008198,0.04973923513990654,0.24935204363477886,-0.025034781806371042,0.22512040147435386,0.010215076768444593,0.0003378503302684612,-4.314459007281262e-5,0.07038914936469233,-0.0029116997468030302,1.192463163511452,0.35285535646656724,0.0005024206124863263,0.00010866883399931005,8.956764553428661e-5,0.04305412346616907,8.635128201148777e-9,3.6807274106714674e-9,-3.2467023180428106e-10,2.6945559422857606e-13,1.1502327543313378e-13,0.451963714186173,0.20001152315392728,1.002136393574486
0.0173,1.0049370973962715,-0.05024496106507315,0.25309142907259935,0.04973913820390157,0.2493521425045393,-0.025034779337984,0.22522094531155754,0.010224162443883716,0.0003378521373725498,-4.3134532000382153e-5,0.07038908104099453,-0.0029123654204112085,1.191558349323039,0.3535373876317897,0.000502671268465059,0.00010866897568628189,9.03283458223625e-5,0.043056005486000554,7.62716063947218e-9,3.6815984739547015e-9,-3.242333131190005e-10,2.3798701610810854e-13,1.1505049361222597e-13,0.452164463200707,0.20027176092291052,1.0021369969138927
0.0174,1.0049374453113908,-0.050245002889855846,0.253091488842981,0.04973904276104294,0.2493522373944158,-0.025034773760554154,0.2253211115891941,0.010233213893498178,0.00033785391033009423,-4.3124461890393204e-5,0.07038901282067377,-0.0029130303477588335,1.1906791694504566,0.3542524263692352,0.0005029828513720118,0.00010866911945026766,9.118042453527811e-5,0.043057903298701274,6.6145007554145064e-9,3.6823629526950886e-9,-3.234444875927998e-10,2.0637967796662552e-13,1.1507438016112286e-13,0.45233600938069,0.20049414205212557,1.0021375124858907
0.0175,1.0049377792211833,-0.05024503440559753,0.25309154562450636,0.0497389487340537,0.24935232869248194,-0.025034765346066728,0.22542090172714357,0.010242231247686577,0.00033785565234410405,-4.3114381719807626e-5,0.0703889447012063,-0.0029136945280387573,1.189827222182274,0.35499959022901023,0.0005033553229837552,0.00010866926541661192,9.212302460619372e-5,0.04305981397644567,5.598493070711967e-9,3.6830186033936763e-9,-3.2233070977506904e-10,1.746759822874745e-13,1.1509486500222122e-13,0.45247569311329167,0.20067521879417502,1.0021379322971684
0.0176,1.0049381006356306,-0.05024505656172563,0.25309159972971734,0.049738856045656844,0.2493524167868112,-0.025034754366506953,0.22552031714528598,0.010251214636847519,0.0003378573666175888,-4.3104293465587313e-5,0.07038887668006834,-0.002914357960443835,1.1890041058070626,0.35577799676122174,0.0005037886450768604,0.00010866941371065926,9.31552889682695e-5,0.043061734591408184,4.5804821071008775e-9,3.68356318255151e-9,-3.2091893421519877e-10,1.4291833155400653e-13,1.151118780579179e-13,0.4525808547856817,0.2008115434016616,1.0021382483544163
0.0177,1.0049384110647142,-0.05024507030766757,0.2530916514711557,0.04973876461857542,0.24935250206547707,-0.025034741093860047,0.22561935926350124,0.0102601641913796,0.00033785905635355803,-4.309419910469411e-5,0.07038880875473616,-0.00291502064416692,1.1882114186133919,0.35658676351597623,0.0005042827794278982,0.00010866956445775426,9.427636055466578e-5,0.04306366221576328,3.5618123863174463e-9,3.683994446669635e-9,-3.192361154625793e-10,1.1114912824956932e-13,1.1512534925060963e-13,0.45264883478503,0.2008996681271878,1.0021384526643233
0.0178,1.0049387120184152,-0.05024507659285077,0.2530917011613633,0.049738674375532435,0.24935258491655315,-0.02503472580011125,0.2257180295016694,0.010269080041681426,0.0003378607247550213,-4.30841006140899e-5,0.07038874092268596,-0.002915682578400865,1.1874507588898322,0.35742500804338057,0.000504837687813439,0.00010866971778324148,9.548538229854278e-5,0.04306559392168538,2.543828430097909e-9,3.6843101522490984e-9,-3.1730920806660083e-10,7.941077485751134e-14,1.151352085026932e-13,0.4526769734985062,0.2009361452233563,1.002138537233579
0.0179,1.0049390035513956,-0.05024507557284724,0.2530917488186023,0.04973858529476088,0.24935266535204584,-0.02503470852655665,0.22581632931299916,0.01027796231969224,0.0003378623719362215,-4.3073998299776916e-5,0.07038867318375003,-0.002916343763799658,1.186724409759134,0.35828969675720235,0.0005054509237194699,0.00010866987384783257,9.67770086080704e-5,0.0430675230600884,1.529903358291893e-9,3.6845102178661212e-9,-3.1505014254240027e-10,4.7803090643605114e-14,1.1514145333101556e-13,0.4526699019107251,0.20097225530110568,1.0021385497866901
0.018,1.00493928378156,-0.05024506630894876,0.2530917940675913,0.04973849743265761,0.24935274288423548,-0.025034688997629846,0.22591426011447135,0.010286811152116304,0.0003378639939031962,-4.306389016932877e-5,0.0703886055408923,-0.0029170042030028593,1.186034303106213,0.3591755449264396,0.0005061167992036644,0.000108670032768076,9.814046882192444e-5,0.04306944026769845,5.250689664876702e-10,3.6845992436391482e-9,-3.1226373308471345e-10,1.6472426751864137e-14,1.1514422756935765e-13,0.45264087351946763,0.20110527920338467,1.0021385899629367
0.0181,1.004939552962345,-0.05024504899763423,0.2530918369633712,0.0497384107675365,0.2493528175778308,-0.025034667268528887,0.22601182321082836,0.010295626657671409,0.00033786559119628796,-4.30537766235755e-5,0.07038853799361677,-0.00291766389653825,1.1853803735607604,0.36008090507606993,0.0005068331315988327,0.00010867019453692261,9.957200966362023e-5,0.04307134340080372,-4.69437866048377e-10,3.6845800750557682e-9,-3.08959700365503e-10,-1.4542601710217755e-14,1.1514362015961762e-13,0.45259159489388684,0.20133110077109626,1.0021386581661726
0.0182,1.0049398114037293,-0.05024502386589309,0.2530918775723994,0.049738325275592486,0.2493528895121582,-0.025034643403327894,0.22610901990480806,0.010304408954951334,0.00033786716447586733,-4.304365812761076e-5,0.07038847054133587,-0.002918322844877203,1.184762518025791,0.3610042186946442,0.0005075978314855223,0.00010867035914514569,0.00010106805707676943,0.04307323047998302,-1.4524682440306595e-9,3.6844554894895178e-9,-3.051526387833211e-10,-4.52058735574969e-14,1.1513971791379738e-13,0.45252347983353663,0.2016432412005563,1.0021387524396528
0.0183,1.0049400594156925,-0.05024499114071475,0.25309191596113356,0.04973824093302048,0.24935295876654429,-0.025034617466100997,0.22620585149914824,0.010313158162549864,0.0003378687144023047,-4.303353514652818e-5,0.07038840318346201,-0.002918981048491093,1.1841806334043175,0.3619439272707133,0.0005084088094442808,0.00010867052658351854,0.00010262503700498382,0.043075099525815126,-2.422873272173691e-9,3.684228264313932e-9,-3.008571427367196e-10,-7.548126760483286e-14,1.1513260764389892e-13,0.4524379421379713,0.2020352216880804,1.0021388708266323
0.0184,1.0049402973082138,-0.050244951049088625,0.2530919521960311,0.04973815771601542,0.24935302542031548,-0.02503458952092233,0.22630231929658684,0.010321874399060776,0.0003378702416359705,-4.302340814542139e-5,0.07038833591940762,-0.0029196385078512923,1.1836346165993528,0.362898472292828,0.0005092639760556553,0.00010867069684281452,0.00010423937539187514,0.04307694855887883,-3.3795040551919524e-9,3.683901176902546e-9,-2.9608780662425077e-10,-1.0533266266708414e-13,1.1512237616192418e-13,0.452336395606745,0.20250056342998443,1.0021390113703659
0.0185,1.0049405253912724,-0.05024490381800416,0.2530919863435496,0.04973807560077223,0.24935308955279833,-0.025034559631866012,0.22639842459986168,0.010330557783077846,0.0003378717468372353,-4.301327758938404e-5,0.07038826874858511,-0.0029202952234291765,1.1831243645139105,0.3638662952495392,0.0005101612419001933,0.00010867086991380688,0.00010590749818105507,0.0430787755997529,-4.3212116977999195e-9,3.683477004628896e-9,-2.908592248444666e-10,-1.347239375591092e-13,1.1510911027987512e-13,0.45222025403941196,0.2030327876225842,1.0021391721141089
0.0186,1.0049407439748477,-0.05024484967445073,0.2530920184701465,0.04973799456348584,0.24935315124331933,-0.025034527863006174,0.2264941687117106,0.01033920843319486,0.0003378732306664694,-4.300314394350975e-5,0.07038820167040691,-0.0029209511956961166,1.1826497740510036,0.3648458376293976,0.0005110985175584425,0.00010867104578726897,0.00010762583131613536,0.043080578669016135,-5.246847304712078e-9,3.682958524866516e-9,-2.85185991795919e-10,-1.6361897109576658e-13,1.1509289680975368e-13,0.4520909312355262,0.2036254154621954,1.0021393511011154
0.0187,1.0049409533689189,-0.050244788845417804,0.25309204864227935,0.04973791458035117,0.24935321057120494,-0.02503449427841695,0.22658955293487146,0.010347826468005592,0.00033787469378404334,-4.299300767289216e-5,0.07038813468428541,-0.002921606425123489,1.1822107421136454,0.36583554092095416,0.00051207371361095,0.00010867122445397409,0.00010939080074072779,0.043082355787247305,-6.155261980642933e-9,3.6823485149889417e-9,-2.7908270187715986e-10,-1.9198164209191575e-13,1.150738225635618e-13,0.4519498409946419,0.20427196814513382,1.0021395463746419
0.0188,1.0049411538834652,-0.050244721557894785,0.25309207692640573,0.04973783562756316,0.24935326761578167,-0.025034458942172457,0.22668457857208213,0.010356412006103823,0.00033787613685032754,-4.298286924262492e-5,0.07038806778963305,-0.002922260912182666,1.1818071656048494,0.36683384661275964,0.0005130847406382634,0.00010867140590469553,0.00011119883239844398,0.043084104975025204,-7.0453068303069064e-9,3.6816497523697094e-9,-2.7256394948674167e-10,-2.197758293624132e-13,1.1505197435330143e-13,0.45179839711631337,0.2049659668677153,1.0021397559779424
0.0189,1.0049413458284662,-0.05024464803887108,0.2530921033889831,0.04973775768131673,0.24935332245637604,-0.02503442191834683,0.22677924692608045,0.010364965166083335,0.00033787756052569253,-4.297272911780165e-5,0.07038800098586226,-0.0029229146573450217,1.1814389414276283,0.3678391961933649,0.0005141295092209303,0.00010867159013020663,0.00011304635223289571,0.0430858242529286,-7.915832958418505e-9,3.680865014382354e-9,-2.656443290232163e-10,-2.4696541172211846e-13,1.1502743899097455e-13,0.4516380134000947,0.20570093282625548,1.002139977954272
0.019,1.0049415295139006,-0.050244568515336124,0.2530921280964689,0.04973768071780682,0.24935337517231457,-0.025034383271014198,0.2268735592996043,0.010373486066537907,0.0003378789654705087,-4.296258776351599e-5,0.07038793427238543,-0.0029235676610819294,1.181105966484996,0.36885003115132076,0.0005152059299394978,0.00010867177712128069,0.00011492978618769475,0.043087511641536305,-8.76569146969221e-9,3.6799970784004105e-9,-2.5833843488513575e-10,-2.7351426798589e-13,1.150003032885831e-13,0.45147010364554,0.20647038721707026,1.0021402103468857
0.0191,1.0049417052497482,-0.050244483214279344,0.25309215111532085,0.04973760471322835,0.2493534258429237,-0.025034343064248687,0.22696751699539147,0.010381974826061315,0.0003378803523451466,-4.295244564486158e-5,0.07038786764861502,-0.0029242199238647634,1.1808081376799653,0.3698647929751781,0.0005163119133745136,0.00010867196686869098,0.00011684556020645276,0.043089165161427086,-9.593733468842501e-9,3.6790487217974144e-9,-2.5066086147105205e-10,-2.9938627696858633e-13,1.1497065405812904e-13,0.45129608165220353,0.20726785123647531,1.0021404511990388
0.0192,1.0049418733459878,-0.05024439236269014,0.2530921725119963,0.049737529643776236,0.24935347454752993,-0.025034301362124423,0.22706112131617992,0.010390431563247343,0.0003378817218099765,-4.294230322693205e-5,0.07038780111396338,-0.002924871446164896,1.1805453519155493,0.37088192315348767,0.000517445370106525,0.00010867215936321087,0.00011879010023278147,0.04309078283317972,-1.0398810060583855e-8,3.678022721946901e-9,-2.4262620317951735e-10,-3.2454531748506584e-13,1.149385781116143e-13,0.4511173612196394,0.2080868460807865,1.0021406985539858
0.0193,1.0049420341125994,-0.05024429618755796,0.2530921923529528,0.04973745548564542,0.24935352136545985,-0.02503425822871554,0.22715437356470744,0.010398856396689771,0.0003378830745253689,-4.293216097482104e-5,0.070387734667843,-0.0029255222284537033,1.1803175060947613,0.3718998631748004,0.0005186042107160796,0.00010867235459561365,0.00012075983221029274,0.043092362677373014,-1.1179772349630786e-8,3.676921856222406e-9,-2.3424905440908334e-10,-3.4895526835018803e-13,1.1490416226104085e-13,0.4509353561474017,0.20892089294631958,1.002140950454982
0.0194,1.0049421878595617,-0.0502441949158722,0.253092210704648,0.04973738221503084,0.2493535663760399,-0.025034213728096163,0.22724727504371192,0.010407249444982374,0.0003378844111516945,-4.2922019353622187e-5,0.07038766830966627,-0.002926172271202557,1.180124497120615,0.37291705452766705,0.0005197863457837246,0.00010867255255667262,0.00012275118208259812,0.04309390271458572,-1.193547144069771e-8,3.6757489019974653e-9,-2.2554400955830264e-10,-3.725800083788096e-13,1.1486749331841065e-13,0.45075148023504485,0.20976351302939028,1.0021412049452825
0.0195,1.0049423348968538,-0.050244088774622296,0.2530922276335393,0.0497373098081274,0.24935360965859651,-0.025034167924340416,0.22733982705593112,0.010415610826718937,0.00033788573234932345,-4.291187882842913e-5,0.07038760203884561,-0.002926821574882831,1.179966221896123,0.37393193870063846,0.0005209896858900077,0.0001086727532371611,0.0001247605757933094,0.043095400965396664,-1.266475843849914e-8,3.6745066366456125e-9,-2.1652566302572698e-10,-3.953834163857899e-13,1.148286580957256e-13,0.4505671472821228,0.2106082275263144,1.0021414600681422
0.0196,1.0049424755344556,-0.05024397799079767,0.25309224320608414,0.049737238241130036,0.2493536512924563,-0.025034120881522435,0.22743203090410302,0.010423940660493236,0.0003378870387786264,-4.290173986433549e-5,0.07038753585479342,-0.0029274701399658997,1.179842577324299,0.37494295718226545,0.000522212141615476,0.00010867295662785239,0.00012678443928603833,0.04309685545038458,-1.3366484447749554e-8,3.6731978375403842e-9,-2.0720860920990842e-10,-4.173293711859875e-13,1.1478774340498773e-13,0.4503837710881898,0.21144855763340764,1.002141713866816
0.0197,1.0049426100823458,-0.050243862791387726,0.25309225748874015,0.049737167490233686,0.2493536913569457,-0.025034072663716343,0.2275238878909654,0.010432239064899049,0.00033788833109997367,-4.2891602926434913e-5,0.07038746975692216,-0.0029281179669231362,1.1797534603081559,0.3759485514610989,0.0005234516235406773,0.0001086731627195198,0.00012881919850439658,0.04309826419012829,-1.4039500573163432e-8,3.671825282055316e-9,-1.9760744250939908e-10,-4.383817515942609e-13,1.1474483605819896e-13,0.4502027654527999,0.21227802454698588,1.0021419643845588
0.0198,1.0049427388505041,-0.050243743403381905,0.25309227054796485,0.04973709753163327,0.24935372993139124,-0.025034023334996266,0.22761539931925615,0.010440506158530162,0.0003378896099737358,-4.2881468479821036e-5,0.07038740374464421,-0.0029287650562259144,1.179698767750707,0.3769471630256896,0.0005247060422461588,0.00010867337150293666,0.00013086127939199602,0.04309962520520656,-1.4682657919455276e-8,3.6703917475639427e-9,-1.8773675732275057e-10,-4.585044364254691e-13,1.147000228673612e-13,0.45002554417550744,0.21309014946336488,1.002142209664626
0.0199,1.0049428621489098,-0.050243620053769616,0.2530922824502158,0.04973702834152373,0.24935376709511933,-0.02503397295943634,0.2277065664917131,0.01044874205998035,0.00033789087606028327,-4.28713369895875e-5,0.07038733781737201,-0.002929411408345608,1.1796783965549653,0.3779372333645884,0.0005259733083124681,0.00010867358296887626,0.0001329071078924482,0.04310093651619819,-1.5294807591339515e-8,3.6689000114398e-9,-1.7761114804851573e-10,-4.776613044944693e-13,1.1465339064447644e-13,0.44985352105586646,0.21387845357886032,1.002142447750272
0.02,1.0049429802875416,-0.050243492969540275,0.25309229326195043,0.04973695989609996,0.2493538029274566,-0.025033921601110686,0.22779739071107413,0.010456946887843393,0.00033789213001998643,-4.2861208920827925e-5,0.07038727197451797,-0.0029300570237535905,1.1796922436239448,0.37891720396634615,0.0005272513323201525,0.00010867379710811192,0.00013495310994936495,0.043102196143681944,-1.587480069353066e-8,3.667352851056423e-9,-1.6724520908524614e-10,-4.958162346161209e-13,1.1460502620154662e-13,0.44968810989343116,0.21463645808978804,1.0021426766847523
0.0201,1.0049430935763792,-0.05024336237768332,0.25309230304962627,0.049736892171556926,0.24935383750772946,-0.025033869324093436,0.2278878732800771,0.01046512076071307,0.0003378933725132159,-4.285108473863596e-5,0.0703872062154945,-0.0029307019029212356,1.179740205860658,0.37988551631951356,0.0005285380248497593,0.00010867401391141692,0.00013699571150635793,0.04310340210823661,-1.6421488330743187e-8,3.6657530437873465e-9,-1.5665353483149393e-10,-5.129331056052821e-13,1.1455501635057368e-13,0.4495307244877558,0.21535768419246376,1.0021428945113218
0.0202,1.004943202325402,-0.05024322850518816,0.2530923118797008,0.04973682514408954,0.24935387091526445,-0.025033816192458716,0.22797801550145982,0.010473263797183162,0.00033789460420034187,-4.284096490810524e-5,0.07038714053971404,-0.002931346046319917,1.1798221801681184,0.3808406119126417,0.0005298312964818364,0.00010867423336956462,0.00013903133850703893,0.04310455243044099,-1.6933721607691574e-8,3.664103367006107e-9,-1.458507196858111e-10,-5.289757962768115e-13,1.1450344790355965e-13,0.4493827786383944,0.21603565308320336,1.0021430992732352
0.0203,1.004943306844589,-0.05024309157904422,0.2530923198186317,0.04973675878989273,0.24935390322938805,-0.025033762270280653,0.22806781867796017,0.01048137611584745,0.0003378958257417351,-4.28308498943294e-5,0.070387074946589,-0.0029319894544210094,1.179938063449339,0.38178093223428117,0.0005311290577969307,0.0001086744554733283,0.00014105641689501967,0.04310564513087385,-1.7410351629090302e-8,3.6624065980862396e-9,-1.3485135804674974e-10,-5.439081854455677e-13,1.1445040767250639e-13,0.4492456861449012,0.21666388595832253,1.0021432890137478
0.0204,1.0049434074439196,-0.05024295182624091,0.2530923269328763,0.04973669308516141,0.24935393452942678,-0.02503370762163338,0.22815728411231603,0.010489457835299712,0.0003378970377977658,-4.282074016240207e-5,0.0703870094355318,-0.002932632127695885,1.1800877526073335,0.3827049187729829,0.0005324292193755901,0.00010867468021348127,0.00014306737261391192,0.04310667823011398,-1.7850229499653864e-8,3.6606655144012796e-9,-1.2367004431286147e-10,-5.576941519264094e-13,1.1439598246941586e-13,0.44912086080683034,0.21723590401413706,1.0021434617761145
0.0205,1.004943504433373,-0.05024280947376767,0.25309233328889225,0.049736628006090536,0.2493539648947071,-0.025033652310591018,0.2282464131072652,0.010497509074133727,0.00033789824102880466,-4.281063617741689e-5,0.07038694400595485,-0.0029332740666159177,1.1802711445451144,0.3836110130172978,0.0005337296917983618,0.00010867490758079684,0.00014506063160732728,0.043107649748740165,-1.8252206324096712e-8,3.658882893324762e-9,-1.1232137288269915e-10,-5.702975745341945e-13,1.1434025910629006e-13,0.449009716423736,0.2177452284469627,1.0021436156035903
0.0206,1.0049435981229287,-0.050242664748613906,0.253092338953137,0.049736563528875025,0.24935399440455552,-0.025033596401227702,0.22833520696554557,0.010505529950943277,0.00033789943609522185,-4.2800538404467504e-5,0.07038687865727059,-0.002933915271652482,1.1804881361656956,0.38449765645577655,0.0005350283856457933,0.00010867513756604833,0.00014703261981887755,0.043108557707331185,-1.861513320713334e-8,3.657061512230222e-9,-1.0081993815481444e-10,-5.816823320837817e-13,1.1428332439513089e-13,0.44891366679517236,0.21818538045311522,1.0021437485394302
0.0207,1.0049436888225656,-0.050242517877769045,0.2530923439920681,0.0497364996297098,0.24935402313829858,-0.025033539957617555,0.22842366698989502,0.010513520584322138,0.0003379006236573881,-4.2790447308647535e-5,0.0703868133888914,-0.002934555743276951,1.1807386243720899,0.38536329057697005,0.000536323211498432,0.00010867537016000903,0.00014897976319217445,0.04310940012646582,-1.893786125347823e-8,3.6552041484911957e-9,-8.918033452775938e-11,-5.918123033900296e-13,1.1422526514794035e-13,0.4488341257206936,0.21854988122891045,1.002143858626889
0.0208,1.004943776842263,-0.05024236908822251,0.2530923484721431,0.049736436284789784,0.24935405117526274,-0.02503348304383471,0.2285117944830514,0.010521481092864092,0.00033790180437567364,-4.2780363355050624e-5,0.07038674820022975,-0.002935195481960698,1.1810225060673112,0.3862063568694291,0.0005376120799368252,0.00010867560535345229,0.00015089848767082972,0.043110175026722874,-1.9219241567845854e-8,3.653313579481218e-9,-7.741715640008599e-11,-6.006513672677966e-13,1.1416616817672038e-13,0.4487725069998539,0.2188322519706641,1.002143943909222
0.0209,1.0049438624920006,-0.050242218606963714,0.2530923524598195,0.049736373470309916,0.24935407859477451,-0.02503342572395329,0.22859959074775252,0.01052941159516292,0.0003379029789104491,-4.277028700877041e-5,0.07038668309069801,-0.002935834488175098,1.1813396781543717,0.38702529682170467,0.0005388929015415206,0.00010867584313715138,0.0001527852191984551,0.0431108804286811,-1.9458125254950698e-8,3.651392582573824e-9,-6.554499817034632e-11,-6.081634025319414e-13,1.1410612029347291e-13,0.44873022443220734,0.219026013874692,1.0021440024296842
0.021,1.0049439460817573,-0.05024206666098208,0.25309235602155467,0.04973631116246513,0.24935410547616035,-0.025033368062047427,0.22868705708673626,0.010537312209812398,0.0003379041479220849,-4.276021873490052e-5,0.07038661805970864,-0.002936472762391524,1.1816900375362853,0.3878185519223475,0.0005401635868930655,0.00010867608350187963,0.0001546363837186623,0.043111514352919315,-1.9653363419507246e-8,3.6494439351425497e-9,-5.357845423709201e-11,-6.143122879973225e-13,1.140452083101999e-13,0.44870869181730816,0.21912468813730984,1.00214403223153
0.0211,1.0049440278178936,-0.0502419134121723,0.2530923592020017,0.04973624934294939,0.2493541318721484,-0.02503331010360984,0.22877419482338784,0.010545183057190984,0.00033790531185093906,-4.2750158862236234e-5,0.07038655310684042,-0.0029371103052040787,1.1820727875618127,0.3885839983584825,0.000541420871764246,0.0001086763263900466,0.0001564467058853689,0.04311207485371337,-1.980477428718947e-8,3.6474726730739906e-9,-4.15196638496558e-11,-6.19093547393546e-13,1.1398358966760752e-13,0.44870203230983174,0.21913574394602078,1.0021440369354593
0.0212,1.004944107348141,-0.05024175866355693,0.2530923619279729,0.049736188024722114,0.2493541576921202,-0.025033251791788582,0.22886100531260312,0.010553024260042482,0.00033790646995088215,-4.274010696731336e-5,0.07038648823257075,-0.002937747117862939,1.1824836463265789,0.38931764894356635,0.0005426568275886625,0.00010867657149793665,0.0001582045480180214,0.04311256146030352,-1.9917302798179858e-8,3.645493603288366e-9,-2.932382137512682e-11,-6.226689111632128e-13,1.1392172736597232e-13,0.44867206434588264,0.2191311371455652,1.0021440454979786
0.0213,1.004944184652159,-0.050241602414911254,0.2530923641957029,0.04973612720552825,0.24935418293073552,-0.02503319312603748,0.22894748972480503,0.01056083592463425,0.000337907622180016,-4.273006303739743e-5,0.07038642343684622,-0.0029383832012168563,1.1829209299674686,0.3900190833838839,0.0005438697642868802,0.00010867681869842572,0.00015990788836255134,0.04311297551171737,-1.999266659206343e-8,3.6435107317828415e-9,-1.7015976404696884e-11,-6.250922218104799e-13,1.138597466334017e-13,0.4486143409736168,0.21912226363571713,1.0021440619908406
0.0214,1.0049442597848095,-0.05024144471248438,0.253092366017223,0.049736066879278805,0.24935420760196353,-0.025033134119085733,0.2290336492076909,0.01056861815523458,0.00033790876865608463,-4.272002715698183e-5,0.07038635871949277,-0.0029390185560249685,1.1833834825977652,0.39068840653004955,0.0005450590063237572,0.00010867706790090766,0.0001615562124211752,0.043113318447970665,-2.003187294801277e-8,3.641526192130867e-9,-4.632177639128966e-12,-6.26393928637749e-13,1.137977141429458e-13,0.4485303855431706,0.21910935759378175,1.0021440859787902
0.0215,1.0049443328009549,-0.05024128560252539,0.2530923674045649,0.04973600703988478,0.24935423171977308,-0.0250330747836625,0.22911948490895806,0.01057637105611176,0.00033790990949683175,-4.270999941055991e-5,0.07038629408033635,-0.002939653183046413,1.1838701483307517,0.39132572323267734,0.0005462238781641511,0.00010867731901477635,0.00016314900569610935,0.04311359170907918,-2.003592914520046e-8,3.639542117905892e-9,7.791526220813978e-12,-6.266044809474219e-13,1.1373569656765466e-13,0.4484217214046806,0.21909265319706442,1.0021441170265717
0.0216,1.0049444037554573,-0.050241125131283364,0.2530923683697601,0.049735947681257144,0.24935425529813318,-0.02503301513249695,0.22920499797630375,0.01058409473153408,0.0003379110448200013,-4.2699979882625045e-5,0.07038622951920297,-0.002940287083040326,1.1843797712797104,0.39193113834238164,0.0005473637042729198,0.00010867757194942572,0.00016468575368957023,0.043113796735058676,-2.000584246279909e-8,3.6375606426813663e-9,2.021908647436944e-11,-6.257543280419001e-13,1.1367376058057844e-13,0.44828987190828334,0.21907238462287024,1.0021441546989303
0.0217,1.004944472703179,-0.0502409633450074,0.2530923689248402,0.04973588879730691,0.24935427835101281,-0.025032955178318265,0.22929018955742525,0.010591789285769825,0.0003379121747433372,-4.26899686576706e-5,0.07038616503591852,-0.002940920256765845,1.1849111955579248,0.39250475670977647,0.0005484778091149209,0.0001086778266142496,0.00016616594190377426,0.043113934965924895,-1.9942620179981233e-8,3.635583900030739e-9,3.2614454420773565e-11,-6.238739192235856e-13,1.1361197285476722e-13,0.44813636040411525,0.21904878604850458,1.00214419856061
0.0218,1.004944539698982,-0.050240800289946576,0.2530923690818367,0.049735830381945054,0.24935430089238095,-0.02503289493385562,0.22937506080001996,0.010599454823087292,0.0003379132993845832,-4.2679965820189954e-5,0.070386100630309,-0.0029415527049821083,1.1854632652786774,0.39304668318547614,0.0005495655171550124,0.00010867808291864196,0.00016758905584093777,0.043114007841693607,-1.984726957591948e-8,3.6336140235274596e-9,4.4941581359263866e-11,-6.209937037948804e-13,1.1355040006327112e-13,0.4479627102423128,0.21902209165127265,1.0021442481763563
0.0219,1.0049446047977286,-0.050240636012349967,0.25309236885278097,0.04973577242908257,0.2493543229362065,-0.025032834411838192,0.2294596128517851,0.010607091447754763,0.0003379144188614833,-4.266997145467644e-5,0.07038603630220036,-0.0029421844284482517,1.1860348245552514,0.39355702262009484,0.0005506261528580518,0.00010867834077199658,0.00016895458100327728,0.04311401680238057,-1.9720797929786412e-8,3.631653146744977e-9,5.716441858907734e-11,-6.171441310581857e-13,1.1348910887914023e-13,0.44777044477301253,0.21899253560847967,1.002144303110913
0.022,1.004944668054281,-0.050240470558466706,0.2530923682497049,0.04973571493263046,0.24935434449645857,-0.025032773624995154,0.22954384686041804,0.01061469926404053,0.0003379155332917812,-4.265998564562348e-5,0.07038597205141857,-0.0029428154279234143,1.1866247175009303,0.3940358798642469,0.0005516590406888969,0.00010867860008370746,0.00017026200289300917,0.04311396328800155,-1.956421252075462e-8,3.6297034032567427e-9,6.924691740945107e-11,-6.123556503159039e-13,1.1342816597542466e-13,0.44756108734635097,0.21896035209743098,1.0021443629290256
0.0221,1.0049447295235012,-0.050240303974545826,0.25309236728463974,0.04973565788649971,0.24935436558710608,-0.02503271258605567,0.22962776397361598,0.010622278376212883,0.00033791664279322095,-4.265000847752438e-5,0.07038590787778956,-0.0029434457041667304,1.1872317882289962,0.3944833597685463,0.0005526635051124059,0.0001086788607631684,0.0001715108070123499,0.04311384873857229,-1.937852062799667e-8,3.627766926636204e-9,8.115302911962247e-11,-6.066587108704359e-13,1.1336763802517449e-13,0.4473361613124644,0.2189257752954317,1.0021444271954383
0.0222,1.0049447892602519,-0.05024013630683645,0.2530923659696172,0.049735601284601305,0.24935438622211797,-0.025032651307748933,0.22971136533907635,0.01062982888854011,0.00033791774748354644,-4.264004003487256e-5,0.07038584378113932,-0.0029440752579373403,1.1878548808527323,0.3948995671836075,0.0005536388705934362,0.00010867912271977337,0.0001727004788635158,0.04311367459410856,-1.916472953068517e-8,3.6258458504568115e-9,9.28467050188278e-11,-6.000837620241845e-13,1.1330759170143989e-13,0.44709719002148973,0.21888903937978724,1.0021444954748961
0.0223,1.0049448473193945,-0.05023996760158766,0.25309236431666876,0.04973554512084624,0.24935440641546322,-0.025032589802804102,0.22979465210449637,0.0106373509052905,0.00033791884748050134,-4.2630080402161346e-5,0.07038577976129377,-0.0029447040899943802,1.1884928394854217,0.3952846069600446,0.0005545844615968455,0.0001086793858629162,0.00017383050394872334,0.0431134422946261,-1.892384650799269e-8,3.6239423082920143e-9,1.0429189640630447e-10,-5.926612530795507e-13,1.1324809367727092e-13,0.446845696823563,0.21885037852780267,1.0021445673321434
0.0224,1.004944903755792,-0.05023979790504852,0.253092362337826,0.04973548938914553,0.24935442618111087,-0.025032528083950362,0.22987762541757337,0.010644844530732344,0.00033791994290182964,-4.262012966388413e-5,0.07038571581807891,-0.0029453322010969864,1.1891445082403471,0.3956385839484718,0.0005554996025874917,0.00010867965010199078,0.00017490036777018895,0.0431131532801407,-1.865687883909182e-8,3.6220584337152623e-9,1.1545255458128952e-10,-5.844216333389368e-13,1.1318921062571768e-13,0.4465832050688211,0.21881002691678342,1.0021446423319254
0.0225,1.0049449586243062,-0.050239627263468145,0.2530923600451205,0.04973543408341012,0.24935444553302985,-0.02503246616391688,0.22996028642600458,0.010652309869133932,0.0003379210338652752,-4.261018790453427e-5,0.07038565195132067,-0.0029459595920042977,1.1898087312307917,0.3959616029995033,0.0005563836180302327,0.00010867991534639102,0.00017590955583012905,0.04311280899066809,-1.8364833803155134e-8,3.620196360300005e-9,1.2629263084302005e-10,-5.753953521047443e-13,1.1313100921983029e-13,0.4463112381074002,0.21876821872403462,1.002144720038986
0.0226,1.0049450119797991,-0.0502394557230956,0.25309235745058367,0.04973537919755105,0.2493544644851891,-0.025032404055432833,0.23004263627748742,0.01065974702476355,0.00033792212048858194,-4.260025520860514e-5,0.07038558816084502,-0.00294658626347545,1.1904843525700384,0.39625376896375325,0.0005572358323899262,0.00010868018150551079,0.00017685755363076,0.04311241086622405,-1.8048718679355223e-8,3.618358221619691e-9,1.3677607649073302e-10,-5.656128586793748e-13,1.1307355613265885e-13,0.4460313192894369,0.2187251881268616,1.0021448000180704
0.0227,1.0049450638771333,-0.050239283330180004,0.2530923545662473,0.04973532472547928,0.24935448305155772,-0.025032341771227404,0.23012467611971912,0.01066715610188949,0.00033792320288949363,-4.2590331660590116e-5,0.07038552444647792,-0.0029472122162695815,1.1911702163713698,0.3965151866918361,0.00055805557013143,0.00010868044848874402,0.00017774384667429833,0.04311196034682434,-1.7709540746864664e-8,3.6165461512477717e-9,1.4686684282366593e-10,-5.551046023652301e-13,1.1301691803725349e-13,0.44574497196506785,0.21868116930256956,1.0021448818339236
0.0228,1.0049451143711705,-0.050239110130970405,0.2530923514041426,0.049735270661105814,0.24935450124610453,-0.025032279324029752,0.23020640710039697,0.01067453720478004,0.00033792428118575423,-4.258041734498253e-5,0.07038546080804531,-0.002947837451145829,1.1918651667480693,0.3967459610343658,0.0005588421557196016,0.00010868071620548455,0.00017856792046296035,0.043111458872484694,-1.734830728485605e-8,3.6147622827576947e-9,1.5652888114105497e-10,-5.439010324647122e-13,1.1296116160666426e-13,0.44545371948442924,0.2186363964284637,1.0021449650512897
0.0229,1.0049451635167737,-0.050238936171715924,0.2530923479763014,0.04973521699834164,0.24935451908279868,-0.02503221672656906,0.23028783036721837,0.010681890437703491,0.00033792535549510757,-4.2570512346275784e-5,0.07038539724537318,-0.0029484619688633297,1.1925680478134197,0.39694619684195687,0.0005595949136192993,0.00010868098456512631,0.00017932926049896253,0.043110907883220896,-1.696602557250197e-8,3.6130087497229103e-9,1.6572614274213767e-10,-5.320325982802231e-13,1.1290635351394132e-13,0.4451590851976579,0.2185911036818494,1.002145049234914
0.023,1.0049452113688042,-0.05023876149866562,0.2530923442947552,0.04973516373109775,0.24935453657560896,-0.025032153991574508,0.23036894706788047,0.010689215904928127,0.0003379264259352975,-4.2560616748963226e-5,0.07038533375828745,-0.002949085770181221,1.1932777036807038,0.39711599896522315,0.0005603131682953803,0.00010868125347706314,0.00018002735228452125,0.04311030881904868,-1.6563702888974994e-8,3.611287685716868e-9,1.74422578926151e-10,-5.19529749114164e-13,1.1285256043213473e-13,0.44486259245489007,0.2185455252400318,1.0021451339495406
0.0231,1.0049452579821248,-0.05023858615806861,0.25309234037153544,0.04973511085328515,0.24935455373850446,-0.02503209113177526,0.2304497583500807,0.010696513710722243,0.00033792749262406797,-4.2550730637538234e-5,0.07038527034661411,-0.00294970885585864,1.1939929784632048,0.39725547225477914,0.0005609962442127029,0.00010868152285068897,0.00018066168132185298,0.043109663119983835,-1.6142346513447716e-8,3.609601224313017e-9,1.82582140992332e-10,-5.064229342689371e-13,1.1279984903429465e-13,0.44456576460626235,0.21849989528031621,1.0021452187599145
0.0232,1.0049453034115972,-0.050238410196173956,0.25309233621867366,0.04973505835881481,0.24935457058545413,-0.025032028159900497,0.2305302653615163,0.010703783959354127,0.00033792855567916277,-4.254085409649417e-5,0.07038520701017911,-0.002950331226654724,1.1947127162742055,0.39736472156123887,0.0005616434658361245,0.00010868179259539768,0.0001812317331131741,0.04310897222604209,-1.5702963725092714e-8,3.6079514990848076e-9,1.9016878023991773e-10,-4.927426030469438e-13,1.1274828599347114e-13,0.44427012500191126,0.21845444798000788,1.0021453032307803
0.0233,1.0049453477120842,-0.050238233659230754,0.25309233184820157,0.04973500624159773,0.249354587130427,-0.025031965088679393,0.2306104692498846,0.010711026755092067,0.00033792961521832577,-4.253098721032441e-5,0.07038514374880842,-0.0029509528833286105,1.1954357612269888,0.3974438517352167,0.000562254157630503,0.00010868206262058314,0.00018173699316070105,0.04310823757723923,-1.5246561803082558e-8,3.6063406436056883e-9,1.9714644796814549e-10,-4.785192047505857e-13,1.1269793798271432e-13,0.44397719699197313,0.21840941751641202,1.0021453869268828
0.0234,1.0049453909384476,-0.05023805659348809,0.25309232727215053,0.04973495449554491,0.24935460338739193,-0.025031901930841125,0.23069037116288288,0.010718242202204355,0.0003379306713593009,-4.25211300635223e-5,0.07038508056232796,-0.0029515738266394373,1.1961609574348377,0.3974929676273267,0.0005628276440606962,0.00010868233283563927,0.00018217694696665024,0.043107460613591,-1.4774148026589863e-8,3.604770791449109e-9,2.034790954762518e-10,-4.637831886822654e-13,1.126488716750743e-13,0.4436885039265847,0.21836503806683394,1.0021454694129668
0.0235,1.0049454331455494,-0.050237879045195055,0.2530923225025522,0.04973490311456733,0.24935461937031803,-0.02503183869911486,0.23076997224820844,0.010725430404959277,0.00033793172421983203,-4.251128274058123e-5,0.07038501745056372,-0.00295219405734634,1.196887149011035,0.3975121740881832,0.0005633632495915618,0.00010868260314995992,0.00018255108003323807,0.043106642775113155,-1.4286729674787193e-8,3.6032440761885193e-9,2.0913067406347396e-10,-4.4856500414438405e-13,1.1260115374360119e-13,0.4434055691558823,0.21832154380857882,1.0021455502537766
0.0236,1.0049454743882522,-0.050237701060600735,0.2530923175514381,0.04973485209257599,0.24935463509317415,-0.02503177540622978,0.23084927365355862,0.010732591467625124,0.00033793277391766296,-4.250144532599456e-5,0.07038495441334167,-0.002952813576208457,1.197613180068864,0.39750157596840036,0.0005638602986879578,0.00010868287347293901,0.00018285887786268098,0.04310578550182146,-1.3785314026847141e-8,3.601762631397369e-9,2.1406513502904904e-10,-4.328951004393436e-13,1.1255485086134506e-13,0.44312991603000246,0.218279168918952,1.0021456290140573
0.0237,1.0049455147214181,-0.050237522685954224,0.2530923124308398,0.04973480142348188,0.24935465056992934,-0.025031712064915054,0.23092827652663067,0.010739725494470184,0.0003379338205705376,-4.2491617904255645e-5,0.07038489145048772,-0.002953432383984925,1.1983378947216075,0.3974612781185924,0.0005643181158147417,0.00010868314371397043,0.0001830998259571954,0.04310489023373167,-1.3270908361942284e-8,3.600328590649107e-9,2.18246429672214e-10,-4.168039268695458e-13,1.1251002970135605e-13,0.4428630678990817,0.2182381475752586,1.0021457052585534
0.0238,1.004945554199909,-0.050237343967504594,0.25309230715278874,0.04973475110119598,0.2493546658145526,-0.02503164868789986,0.23100698201512193,0.010746832589762749,0.00033793486429619984,-4.248180055985786e-5,0.07038482856182787,-0.002954050481434882,1.1990601370825482,0.3973913853893735,0.0005647360254367714,0.00010868341378244805,0.0001832734098189977,0.04310395841085956,-1.2744519959245192e-8,3.598944087517183e-9,2.2163850929220608e-10,-4.003219327373918e-13,1.1246675693668425e-13,0.4426065481132564,0.218198713954804,1.0021457785520098
0.0239,1.0049455928785875,-0.05023716495150094,0.2530923017293166,0.04973470111962931,0.24935468084101284,-0.025031585287913372,0.23108539126672967,0.010753912857771103,0.0003379359052123935,-4.247199337729459e-5,0.07038476574718808,-0.002954667869317465,1.1997787512649691,0.397292002631358,0.0005651133520189047,0.00010868368358776577,0.00018337911495030436,0.04310299147322087,-1.220715609792848e-8,3.5976112555750467e-9,2.2420532518826205e-10,-3.8347956734528455e-13,1.124250992403798e-13,0.44236188002266325,0.21816110223489343,1.002145848459171
0.024,1.0049456308123155,-0.050236985684192347,0.2530922961724549,0.049734651472692834,0.24935469566327909,-0.025031521877684766,0.23116350542915126,0.010760966402763542,0.00033793694343686254,-4.246219644105918e-5,0.07038470300639427,-0.0029552845483918106,1.2004925813821534,0.39716323469515996,0.0005654494200259993,0.00010868395303931746,0.00018341642685333175,0.04310199086083136,-1.1659824057164718e-8,3.5963322283961476e-9,2.2591082865961906e-10,-3.6630727999562516e-13,1.1238512328549275e-13,0.4421305869774386,0.21812554659283206,1.0021459145447817
0.0241,1.0049456680559554,-0.05023680621182791,0.25309229049423515,0.04973460215429756,0.2493547102953203,-0.025031458469943216,0.23124132565008393,0.01076799332900835,0.0003379379790873507,-4.245240983564501e-5,0.07038464033927243,-0.0029559005194170567,1.201200471547384,0.39700518643139365,0.000565743553922913,0.00010868422204649704,0.0001833848310302963,0.043100958013706794,-1.110353111612649e-8,3.595109139553935e-9,2.267189710055142e-10,-3.488355199908155e-13,1.1234689574507324e-13,0.441914192327719,0.21809228120592525,1.0021459763735867
0.0242,1.0049457046643693,-0.05023662658065671,0.2530922847066889,0.04973455315835446,0.24935472475110543,-0.025031395077417893,0.231318853077225,0.010774993740773819,0.000337939012281602,-4.244263364554543e-5,0.07038457774564853,-0.0029565157831523406,1.2019012658739436,0.3968179626906733,0.0005659950781745036,0.00010868449051869838,0.00018328381298341446,0.04309989437186293,-1.0539284553986377e-8,3.593944122621858e-9,2.2659370352518443e-10,-3.3109473663325726e-13,1.1231048329217136e-13,0.44171421942364086,0.21806154025147814,1.0021460335103307
0.0243,1.0049457406924192,-0.05023644683692784,0.2530922788218477,0.049734504478774554,0.24935473904460348,-0.025031331712837977,0.23139608885827176,0.010781967742328237,0.00033794004313736023,-4.243286795525383e-5,0.07038451522534848,-0.0029571303403567993,1.2025938084751155,0.3966016683236131,0.0005662033172456289,0.00010868475836531536,0.0001831128582149026,0.043098801375315535,-9.968091649916962e-9,3.592839311173367e-9,2.2549897751786689e-10,-3.131153792253522e-13,1.1227595259983725e-13,0.4415321916153408,0.21803355790679604,1.0021460855197581
0.0244,1.0049457761949676,-0.050236267026890366,0.2530922728517431,0.04973445610946881,0.24935475318978345,-0.025031268388932635,0.23147303414092155,0.010788915437939894,0.0003379410717723692,-4.2423112849263554e-5,0.07038445277819828,-0.00295774419178957,1.2032769434641823,0.3963564081808273,0.0005663675956011467,0.00010868502549574189,0.00018287145222697714,0.04309768046408035,-9.390959683090814e-9,3.591796838781911e-9,2.2339874428279844e-10,-2.9492789706950153e-13,1.1224337034112096e-13,0.4413696322529553,0.21800856834918422,1.0021461319666138
0.0245,1.0049458112268765,-0.05023608719679341,0.25309226680840663,0.049734408044348234,0.24935476720061425,-0.025031205118431047,0.23154969007287166,0.010795836931877079,0.0003379420983043729,-4.241336841206799e-5,0.0703843904040239,-0.0029583573382097896,1.203949514954427,0.39608228711293003,0.0005664872377059145,0.00010868529181937184,0.00018255908052185456,0.04309653307817314,-8.808895932680554e-9,3.5908188390209395e-9,2.2025695511921635e-10,-2.7656273946810825e-13,1.1221280318907262e-13,0.4412280646866207,0.2179868057559479,1.0021461724156429
0.0246,1.0049458458430083,-0.05023590739288603,0.25309226070386986,0.04973436027732382,0.24935478109106496,-0.02503114191406239,0.23162605780181936,0.010802732328408081,0.0003379431228511152,-4.2403634728160494e-5,0.07038432810265124,-0.0029589697803765968,1.2046103670591328,0.3957794099705356,0.0005665615680247904,0.00010868555724559913,0.00018217522860175119,0.043095360657609674,-8.222907677858746e-9,3.5899074454639025e-9,2.1603756132635754e-10,-2.5805035572357345e-13,1.1218431781674235e-13,0.44110901226647364,0.21796850430439235,1.0021462064315894
0.0247,1.004945880098225,-0.05023572766141733,0.2530922545501643,0.04973431280230655,0.24935479487510445,-0.025031078788555837,0.23170213847546198,0.010809601731801191,0.0003379441455303398,-4.239391188203444e-5,0.07038426587390631,-0.0029595815190491272,1.2052583438915825,0.3954478816042582,0.0005665899110226322,0.00010868582168381762,0.00018171938196888352,0.0430941646424057,-7.634002197797976e-9,3.589064791684249e-9,2.107045142034591e-10,-2.39421195138299e-13,1.1215798089718025e-13,0.4410139983426506,0.2179538981718228,1.0021462335791986
0.0248,1.0049459140473886,-0.05023554804863639,0.2530922483593216,0.049734265613207415,0.24935480856670175,-0.025031015754640562,0.23177793324149681,0.010816445246324698,0.0003379451664597908,-4.238419995818318e-5,0.07038420371761504,-0.0029601925549865185,1.2058922895650588,0.395087806864712,0.0005665715911642974,0.00010868608504342118,0.00018119102612546795,0.04309294647257699,-7.043186771670823e-9,3.5882930112554283e-9,2.0422176504975804e-10,-2.2070570701468654e-13,1.121338591034364e-13,0.44094454626528795,0.2179432215355445,1.0021462534232148
0.0249,1.0049459477453617,-0.05023536860079231,0.25309224214337317,0.04973421870393741,0.24935482217982585,-0.025030952825045735,0.2318534432476212,0.010823262976246887,0.0003379461857572119,-4.23744990411001e-5,0.07038414163360342,-0.0029608028889479086,1.2065110481928452,0.39469929060251124,0.0005665059329146439,0.00010868634723380376,0.0001805896465737209,0.04309170758813929,-6.451468678649875e-9,3.5875942377508904e-9,1.9655326516449138e-10,-2.0193434065513793e-13,1.1211201910856094e-13,0.44090217938452236,0.21793670857286274,1.002146265528383
0.025,1.0049459812468675,-0.05023518936402718,0.25309223591432073,0.04973417206841827,0.24935483572841022,-0.025030890012470285,0.23192866964149922,0.010830055025832926,0.0003379472035400519,-4.2364809215053394e-5,0.0703840796216976,-0.002961412521692622,1.2071134619903503,0.39428244165780013,0.0005663922644542719,0.00010868660816418634,0.0001799147363987497,0.0430904494365005,-5.8598525997950794e-9,3.586970603120769e-9,1.8766428403024345e-10,-1.8313750088531475e-13,1.1209252753473653e-13,0.440888407708098,0.217934557279452,1.0021462694677472
0.0251,1.004946014477272,-0.0502350102843317,0.2530922296562595,0.04973412571066015,0.24935484919338272,-0.025030827301308744,0.23200361351389115,0.010836821494068406,0.00033794821965103355,-4.235513035367293e-5,0.0703840176819314,-0.0029620214541486722,1.2076969205815984,0.3938410044278931,0.000566233498563135,0.00010868686760881432,0.00017917287750953995,0.04308917988973769,-5.2670290887900925e-9,3.5864221947234206e-9,1.7866584023555877e-10,-1.6430522325705457e-13,1.1207538699435736e-13,0.44089278074171556,0.21790592368295222,1.0021462720714585
0.0252,1.0049460473460794,-0.0502348312933186,0.2530922233497334,0.04973407963627257,0.24935486255166325,-0.025030764671965553,0.2320782758546522,0.010843562470743659,0.0003379492338992485,-4.2345462300981095e-5,0.07038395581436638,-0.0029626296872429284,1.2082597686367877,0.3933788877939941,0.0005660334421098239,0.00010868712541895838,0.00017837163141808492,0.04308790596189218,-4.671781105450576e-9,3.585946923414337e-9,1.7051627044513285e-10,-1.4542631132628658e-13,1.120605321164151e-13,0.4409050370846599,0.2178256722294687,1.0021462793689047
0.0253,1.0049460798611323,-0.05023465239778989,0.25309221699644235,0.049734033843359234,0.24935487580528065,-0.025030702126127936,0.23215265765448823,0.01085027804580324,0.00033795024630266354,-4.23358050594238e-5,0.07038389401890742,-0.0029632372217641622,1.20880196672514,0.39289710983291476,0.0005657933821340805,0.00010868738159074869,0.000177513220460087,0.043086629039805174,-4.074820674722989e-9,3.5855433848781183e-9,1.6317053157450386e-10,-1.265219365651018e-13,1.1204791904024766e-13,0.44092475539530573,0.21769656175452212,1.0021462911092183
0.0254,1.0049461120302732,-0.05023447360454762,0.253092210598086,0.049733988330023814,0.24935488895626365,-0.025030639665483127,0.23222675990410513,0.010856968309191698,0.0003379512568792456,-4.232615863144698e-5,0.07038383229545933,-0.002963844058501144,1.2093234754158766,0.3923966886214667,0.0005655146056756468,0.00010868763612031537,0.00017659986697124875,0.04308535051031787,-3.4768598215537946e-9,3.5852101747993677e-9,1.5658358053921005e-10,-1.0761327044559116e-13,1.1203750390519306e-13,0.44095151433202784,0.21752135109363324,1.002146307041532
0.0255,1.0049461438613443,-0.05023429492039383,0.25309220415636446,0.04973394309437003,0.24935490200664118,-0.02503057729171837,0.2323005835942088,0.010863633350853592,0.0003379522656469612,-4.231652301949655e-5,0.07038377064392694,-0.002964450198242646,1.2098242552782204,0.3918786422364615,0.0005651983997742647,0.00010868788900378863,0.00017563379328727264,0.04308407176027148,-2.878610570889454e-9,3.584945888862689e-9,1.5071037425478966e-10,-8.872148443984569e-14,1.120292428505892e-13,0.44098489255320084,0.21730279908232275,1.0021463269149786
0.0256,1.0049461753621884,-0.050234116352130556,0.2530921976729774,0.04973389813450155,0.2493549149584419,-0.025030515006520877,0.23237412971550517,0.010870273260733474,0.0003379532726237775,-4.230689822601842e-5,0.07038370906421507,-0.0029650556417774396,1.210304266881392,0.39134398875471094,0.0005648460514696761,0.00010868814023729862,0.0001746172217438612,0.04308279417650722,-2.2807849476764075e-9,3.5847491227526832e-9,1.455058696367807e-10,-6.986775001995567e-14,1.1202309201577409e-13,0.4410244687171997,0.21704366455611132,1.0021463504786898
0.0257,1.0049462065406478,-0.05023393790655982,0.2530921911496249,0.049733853448522096,0.24935492781369473,-0.025030452811577897,0.2324473992587001,0.010876888128775903,0.000337954277827661,-4.2297284253458525e-5,0.07038364755622853,-0.0029656603898942976,1.2107634707946142,0.39079374625302654,0.0005644588478016228,0.00010868838981697549,0.0001735523746767169,0.04308151914586629,-1.6840949768611575e-9,3.584618472153955e-9,1.4092502360072183e-10,-5.107323865801335e-14,1.1201900754008569e-13,0.441069821482399,0.21674670635051976,1.0021463774817987
0.0258,1.0049462374045648,-0.05023375959048367,0.25309218458800664,0.049733809034535344,0.2493549405744284,-0.025030390708576652,0.2325203932144995,0.010883478044925428,0.0003379552812765786,-4.228768110426277e-5,0.07038358611987214,-0.0029662644433819892,1.2112018275871084,0.39022893280822,0.0005640380758098466,0.0001086886377389494,0.00017244147442154226,0.04308024805518989,-1.0892526833901467e-9,3.5845525327511046e-9,1.3692279306215105e-10,-3.235912182610908e-14,1.1201694556286191e-13,0.44112052950717345,0.21641468330106872,1.0021464076734374
0.0259,1.0049462679617822,-0.050233581410704164,0.25309217798982264,0.049733764890645016,0.24935495324267182,-0.025030328699204386,0.2325931125736093,0.010890043099126605,0.0003379562829884971,-4.22780887808771e-5,0.07038352475505077,-0.0029668678030292882,1.2116192978280966,0.38965056649710306,0.0005635850225340896,0.00010868888399935053,0.00017128674331403978,0.04307898229131923,-4.969700922098338e-10,3.5845499002287377e-9,1.334541349366066e-10,-1.3746570996333847e-14,1.1201686222344081e-13,0.44117617144989796,0.21605035424327898,1.0021464408027392
0.026,1.0049462982201425,-0.050233403374023315,0.25309217135677275,0.04973372101495478,0.24935496582045374,-0.02503026678514833,0.2326655583267354,0.010896583381323991,0.0003379572829813833,-4.226850728574743e-5,0.07038346346166924,-0.0029674704696249655,1.212015842086801,0.3890596653964873,0.0005631009750140936,0.00010868912859430906,0.00017009040368991198,0.043077723241095524,9.20407717333165e-11,3.584609170271455e-9,1.3047400613962668e-10,4.743242359221405e-15,1.120187136611603e-13,0.44123632596894713,0.21565647801267118,1.0021464766188362
0.0261,1.0049463281874877,-0.05023322548724317,0.25309216469055673,0.04973367740556835,0.249354978309803,-0.025030204968095708,0.23273773146458365,0.010903098981462137,0.00033795828127320397,-4.2258936621319654e-5,0.07038340223963235,-0.0029680724439577924,1.2123914209324431,0.38845724758318423,0.0005625872202896005,0.0001086893715199551,0.0001688546778848613,0.043076472291359975,6.770678834928646e-10,3.5847289385638582e-9,1.279373635867495e-10,2.3089146768466325e-14,1.1202245601535834e-13,0.44130057172269566,0.21523581344476608,1.0021465148708606
0.0262,1.004946357871661,-0.050233047757165764,0.2530921579928746,0.049733634060589414,0.2493549907127484,-0.025030143249733763,0.23280963297786,0.010909589989485602,0.00033795927788192595,-4.224937679003972e-5,0.07038334108884493,-0.0029686737268165403,1.2127459949342447,0.38784433113400574,0.0005620450454003522,0.00010868961277241885,0.00016758178823459034,0.043075230828953794,1.2573992181223081e-9,3.584907800790553e-9,1.2579916419351338e-10,4.126997075930864e-14,1.120280454253729e-13,0.4413684873695185,0.2147911193750844,1.0021465553079452
0.0263,1.0049463872805042,-0.05023287019059314,0.25309215126542617,0.04973359097812166,0.24935500303131872,-0.025030081631749718,0.23288126385727032,0.010916056495338932,0.000337960272825516,-4.2239827794353545e-5,0.07038328000921183,-0.002969274318989982,1.213079524661428,0.3872219341257634,0.0005614757373860904,0.00010868985234783047,0.00016627395707480153,0.04307400024071818,1.832322750675206e-9,3.58514435263614e-9,1.2401436487545653e-10,5.926454285965806e-14,1.1203543803054198e-13,0.44143965156779025,0.21432515463914686,1.0021465976792225
0.0264,1.0049464164218602,-0.05023269279432733,0.2530921445099113,0.04973354815626881,0.24935501526754286,-0.025030020115830817,0.23295262509352058,0.010922498588966692,0.0003379612661219409,-4.223028963670704e-5,0.07038321900063786,-0.002969874221266888,1.213391970683215,0.38659107463526887,0.0005608805832865572,0.00010869009024232013,0.00016493340674119736,0.043072781913494354,2.401126456205097e-9,3.585437189785222e-9,1.2253792254811715e-10,7.705169159742364e-14,1.1204458997020348e-13,0.44151364297588563,0.21384067807247417,1.0021466417338254
0.0265,1.004946445303571,-0.05023251557517036,0.2530921377280298,0.049733505593134525,0.2493550274234495,-0.025029958703664285,0.23302371767731656,0.01092891636031343,0.0003379622577891675,-4.2220762319546124e-5,0.07038315806302785,-0.002970473434436029,1.213683293568827,0.3859527707393337,0.0005602608701414944,0.00010869032645201797,0.00016356235956948035,0.04307157723412349,2.963098309765519e-9,3.585784907922402e-9,1.2132479412703345e-10,9.461024550051432e-14,1.1205545738369541e-13,0.4415900402521793,0.21334044851058706,1.0021466872208857
0.0266,1.0049464739334797,-0.0502323385399243,0.2530921309214818,0.04973346328682253,0.2493550395010676,-0.025029897396937357,0.23309454259936427,0.010935309899323703,0.00033796324784516257,-4.221124584531674e-5,0.07038309719628662,-0.002971071959286179,1.2139534538874863,0.3853080405147697,0.0005596178849906439,0.00010869056097305416,0.0001621630378953531,0.04307038758944685,3.5175262864100107e-9,3.586186102732284e-9,1.203299365277437e-10,1.119190330968392e-13,1.1206799641035574e-13,0.44166842205504625,0.21282722478900623,1.0021467338895367
0.0267,1.0049465023194284,-0.05023216169539115,0.25309212409196685,0.04973342123543651,0.24935505150242582,-0.025029836197337268,0.23316510085036954,0.01094167929594206,0.00033796423630789286,-4.220174021646478e-5,0.07038303640031898,-0.002971669796606108,1.2142024122084145,0.3846579020383883,0.0005589529148737475,0.00010869079380155886,0.00016073766405451788,0.04306921436630558,4.063698361192128e-9,3.586639369899468e-9,1.1950830666578604e-10,1.2895688291430787e-13,1.1208216318952239e-13,0.4417483670428611,0.21230376574325235,1.00214678148891
0.0268,1.0049465304692595,-0.05023198504837298,0.25309211724118497,0.049733379437080165,0.2493550634295531,-0.02502977510655125,0.2332353934210383,0.010948024640113066,0.0003379652231953252,-4.219224543543619e-5,0.07038297567502981,-0.002972266947184588,1.2144301291008337,0.38400337338700136,0.0005582672468305474,0.00010869102493366227,0.00015928846038267743,0.043068058951540936,4.600902509165376e-9,3.5871433051085586e-9,1.1881486145669886e-10,1.457026234808282e-13,1.1209791386053339e-13,0.44182945387399847,0.21177283020884627,1.0021468297681388
0.0269,1.004946558390816,-0.050231808605671814,0.2530921103708361,0.049733337889857177,0.24935507528447817,-0.025029714126266533,0.23330542130207646,0.010954346021781265,0.00033796620852542646,-4.218276150467687e-5,0.07038291502032389,-0.0029728634118103905,1.2146365651339657,0.3833454726374204,0.0005575621679007851,0.00010869125436549452,0.00015781764921553413,0.043066922731994105,5.128426705383306e-9,3.587696504044158e-9,1.1820455781602027e-10,1.6213508332430977e-13,1.1211520456272664e-13,0.44191126120683333,0.21123717702130856,1.0021468784763556
0.027,1.0049465860919395,-0.05023163237408969,0.25309210348262007,0.04973329659187126,0.2493550870692299,-0.025029653258170356,0.2333751854841899,0.010960643530891217,0.00033796719231616326,-4.217328842663276e-5,0.07038285443610605,-0.002973459191272287,1.2148216808770322,0.3826852178664572,0.0005568389651242027,0.00010869148209318576,0.0001563274528887905,0.04306580709450628,5.6455589248994605e-9,3.5882975623908688e-9,1.176323526592885e-10,1.782330909726616e-13,1.1213399143544014e-13,0.44199336769974024,0.21069956501616005,1.0021469273626928
0.0271,1.0049466135804734,-0.05023145636042863,0.25309209657823667,0.04973325554122609,0.24935509878583706,-0.02502959250394994,0.23344468695808454,0.010966917257387474,0.00033796817458550254,-4.2163826203749766e-5,0.07038279392228114,-0.002974054286359049,1.2149854368992554,0.3820236271509233,0.0005560989255405421,0.00010869170811286619,0.00015482009373814906,0.0430647134259187,6.151587142767377e-9,3.588945075833294e-9,1.1705320290204185e-10,1.939754749537928e-13,1.1215423061801186e-13,0.442075352011094,0.21016275302892143,1.002146976176283
0.0272,1.0049466408642596,-0.050231280571490705,0.25309208965938584,0.049733214736025384,0.24935511043632846,-0.025029531865292533,0.23351392671446627,0.010973167291214595,0.0003379691553514111,-4.2154374838473815e-5,0.07038273347875398,-0.002974648697859449,1.2151277937698572,0.38136171856763035,0.000555343336189545,0.00010869193242066594,0.0001532977940993123,0.04306364311307256,6.645799334040594e-9,3.5896376400560364e-9,1.164220654598185e-10,2.093410637956123e-13,1.1217587824977975e-13,0.44215679279926934,0.20962949989511337,1.0021470246662585
0.0273,1.0049466679511405,-0.05023110501407793,0.2530920827277675,0.04973317417437283,0.24935512202273294,-0.025029471343885362,0.23358290574404098,0.010979393722317127,0.00033797013463185573,-4.214493433325082e-5,0.07038267310542938,-0.002975242426562257,1.2152487120580588,0.38070051019339,0.0005545734841109533,0.00010869215501271518,0.0001517627763079827,0.04306259754280904,7.127483473772669e-9,3.5903738507436977e-9,1.1569389724815662e-10,2.2430868602602979e-13,1.1219889047008176e-13,0.4422372687226411,0.2091025644502566,1.0021470725817518
0.0274,1.0049466948489592,-0.05023092969499234,0.2530920757850814,0.04973313385437212,0.24935513354707933,-0.025029410941415656,0.23365162503751458,0.01098559664063963,0.0003379711124448031,-4.213550469052671e-5,0.07038261280221218,-0.0029758354732562467,1.2153481523330831,0.380041020105014,0.0005537906563445092,0.00010869237588514409,0.00015021726269986277,0.04306157810196939,7.5959275370171e-9,3.591152303580882e-9,1.1482365518259456e-10,2.3885717017295304e-13,1.1222322341825589e-13,0.44231635843958383,0.20858470552987188,1.0021471196718956
0.0275,1.0049467215655574,-0.05023075462103598,0.2530920688330276,0.04973309377412694,0.24935514501139636,-0.025029350659570647,0.23372008558559296,0.010991776136126657,0.00033797208880822013,-4.2126085912747405e-5,0.07038255256900722,-0.0029764278387301875,1.2154260751641512,0.37938426637931394,0.0005529961399299543,0.00010869259503408283,0.00014866347561065505,0.043060586177394784,8.05041949882745e-9,3.5919715942521912e-9,1.1376629617867048e-10,2.5296534476429177e-13,1.1224883323364007e-13,0.4423936406084724,0.20807868196947993,1.0021471656858227
0.0276,1.004946748108778,-0.050230579799010903,0.2530920618733058,0.04973305393174101,0.24935515641771294,-0.025029290500037573,0.23378828837898205,0.010997932298722765,0.0003379730637400736,-4.211667800235883e-5,0.07038249240571928,-0.002977019523772852,1.2154824411204854,0.3787312670931014,0.0005521912219070306,0.00010869281245566155,0.000147103637376062,0.04305962315592644,8.490247334257253e-9,3.5928303184422275e-9,1.1247677715192263e-10,2.6661203832795496e-13,1.122756760555723e-13,0.44246869388768156,0.2075872526046014,1.002147210372665
0.0277,1.0049467744864635,-0.05023040523571913,0.25309205490761594,0.049733014325318015,0.2493551677680578,-0.02502923046450367,0.23385623440838774,0.011004065218372503,0.00033797403725833026,-4.2107280961806895e-5,0.07038243231225325,-0.002977610529173012,1.215517210771307,0.3780830403231882,0.0005513771893154799,0.00010869302814601042,0.00014553997033178614,0.04305869042440557,8.914699018360049e-9,3.593727071835594e-9,1.1091005501788924e-10,2.797760793918516e-13,1.1230370802339052e-13,0.442541096935586,0.20711317627075707,1.0021472534815556
0.0278,1.0049468007064564,-0.050230230937962694,0.25309204793765794,0.04973297495296165,0.24935517906445978,-0.025029170554656165,0.23392392466451592,0.011010174985020429,0.00033797500938095696,-4.209789479353753e-5,0.0703823722885139,-0.0029782008557194387,1.2155303446858385,0.3774406041463858,0.0005505553291950442,0.00010869324210125961,0.00014397469681352997,0.043057789369673374,9.323062526189376e-9,3.5946604501168945e-9,1.0902108669210852e-10,2.924362964838908e-13,1.123328852764327e-13,0.4426104284105605,0.20665921180346764,1.0021472947616266
0.0279,1.0049468267765989,-0.05023005691254364,0.2530920409651315,0.0497329358127756,0.24935519030894773,-0.02502911077218229,0.23399136013807248,0.011016261688611096,0.0003379759801259205,-4.2088519499996644e-5,0.0703823123344061,-0.002978790504200904,1.2155218034333015,0.37680497663950596,0.0005497269285854652,0.00010869345431753926,0.00014241003915699596,0.04305692137857107,9.714625832798786e-9,3.59562904897073e-9,1.0676482909011863e-10,3.04571518131982e-13,1.1236316395403681e-13,0.4426762669709797,0.2062281180382538,1.0021473339620106
0.028,1.0049468527047336,-0.050229883166264006,0.25309203399173674,0.04973289690286359,0.2493552015035504,-0.025029051118769283,0.23405854181976332,0.011022325419089062,0.00033797694951118754,-4.207915508363017e-5,0.07038225244983463,-0.002979379475406179,1.215491547582918,0.3761771758793602,0.000548893274526485,0.00010869366479097956,0.00014084821969788668,0.04305608783793985,1.0088676913241792e-8,3.5966314640817042e-9,1.0409623912745795e-10,3.1616057286403323e-13,1.1239450019554081e-13,0.4427381912752185,0.20582265381063633,1.0021473708318405
0.0281,1.0049468784987032,-0.05022970970592583,0.2530920270191733,0.049732858221329286,0.24935521265029664,-0.02502899159610437,0.23412547070029438,0.011028366266398876,0.00033797791755472506,-4.206980154688403e-5,0.07038219263470437,-0.0029799677701240358,1.2154395377039098,0.3755582199427604,0.0005480556540578453,0.00010869387351771065,0.00013929146077190456,0.043055290134620935,1.0444503742571945e-8,3.5976662911344198e-9,1.0097027371966462e-10,3.271822892079541e-13,1.1242685014028266e-13,0.44279577998165154,0.20544557795613588,1.0021474051202484
0.0282,1.0049469041663497,-0.05022953653833114,0.25309202004914133,0.0497328197662764,0.24935522375121527,-0.025028932205874793,0.23419214777037156,0.011034384320485098,0.00033797888427449977,-4.206045889220414e-5,0.0703821328889201,-0.002980555389143246,1.2153657343654987,0.37494912690651805,0.0005472153542192881,0.00010869408049386273,0.00013774198471475216,0.04305452965545552,1.0781394295842781e-8,3.5987321258134787e-9,9.734188978227691e-11,3.376154956916537e-13,1.1246016992760033e-13,0.44284861174865364,0.20509964931027322,1.002147436576367
0.0283,1.0049469297155162,-0.050229363670281996,0.2530920130833404,0.049732781535808616,0.24935523480833507,-0.025028872949767775,0.23425857402070072,0.011040379671292276,0.0003379798496884785,-4.205112712203641e-5,0.07038207321238668,-0.002981142333252581,1.2152700981369067,0.37435091484744487,0.0005463736620505553,0.00010869428571556591,0.00013620201386213194,0.04305380778728482,1.109863654810784e-8,3.5998275638034843e-9,9.316604423083303e-11,3.4743902084304086e-13,1.1249441569683178e-13,0.4428962652345994,0.20478762670856904,1.0021474649493285
0.0284,1.0049469551540446,-0.050229191108580415,0.2530920061234706,0.04973274352802965,0.2493552458236849,-0.02502881382947056,0.23432475044198775,0.01104635240876497,0.000337980813814628,-4.204180623882678e-5,0.07038201360500893,-0.0029817286032408122,1.2151525895873556,0.37376460184235244,0.0005455318645913887,0.00010869448917895038,0.00013467377054974635,0.04305312591695005,1.1395518474420674e-8,3.6009512007890393e-9,8.839769398087101e-11,3.56631693190025e-13,1.1252954358731499e-13,0.4429383190978637,0.20451226898654407,1.002147489988266
0.0285,1.0049469804897777,-0.05022901886002844,0.25309199917123176,0.049732705741043166,0.2493552567992935,-0.02502875484667037,0.2343906780249386,0.011052302622847735,0.00033798177667091503,-4.203249624502115e-5,0.07038195406669165,-0.0029823141998967114,1.215013169286067,0.37319120596805244,0.0005446912488815303,0.00010869469088014633,0.00013315947711329805,0.04305248543129239,1.1671328049834796e-8,3.602101632454746e-9,8.299179594792945e-11,3.6517234126051456e-13,1.1256550973838791e-13,0.44297435199682117,0.204276334979719,1.0021475114423117
0.0286,1.004947005730558,-0.050228846931428116,0.2530919922283236,0.049732668172952896,0.24935526773718975,-0.025028696003054445,0.23445635776025914,0.01105823040348512,0.00033798273827530647,-4.2023197143065464e-5,0.07038189459733969,-0.0029828991240090502,1.2148517978022633,0.37263174530135657,0.0005438531019607219,0.00010869489081528387,0.0001316613558884894,0.04305188771715307,1.1925353249403757e-8,3.6032774544852074e-9,7.69033070475464e-11,3.7303979358241886e-13,1.126022702893885e-13,0.44300394258984666,0.2040825835236146,1.0021475290605981
0.0287,1.0049470308842277,-0.05022867532958147,0.2530919852964463,0.049732630821862515,0.24935527863940238,-0.025028637300310016,0.23452179063865528,0.011064135840621683,0.00033798369864576915,-4.2013908935405626e-5,0.07038183519685788,-0.0029834833763666,1.2146684357051662,0.37208723791907644,0.0005430187108687055,0.00010869508898049321,0.00013018162921102296,0.04305133416137329,1.2156882048181095e-8,3.6044772625650256e-9,7.008718419526011e-11,3.802128786836469e-13,1.1263978137965474e-13,0.44302666953531483,0.20393377345375152,1.0021475425922577
0.0288,1.0049470559586298,-0.05022850406129055,0.25309197837729935,0.04973259368587572,0.24935528950796032,-0.025028578740124312,0.23458697765083292,0.011070019024201978,0.00033798465780026976,-4.200463162448757e-5,0.07038177586515106,-0.002984066957758133,1.2144630435639971,0.37155870189802365,0.0005421893626452228,0.00010869528537190448,0.00012872251941660123,0.043050826150794266,1.2365202421220351e-8,3.6056996523788043e-9,6.249838430660875e-11,3.866704250921078e-13,1.126779991485246e-13,0.4430421114916005,0.20383266360565055,1.0021475517864231
0.0289,1.004947080961606,-0.05022833313335738,0.253091971472583,0.04973255676309621,0.24935530034489226,-0.025028520324184574,0.23465191978749797,0.011075880044170561,0.00033798561575677506,-4.19953652127572e-5,0.07038171660212401,-0.0029846498689724203,1.2142355819479789,0.3710471553150099,0.0005413663443300157,0.00010869547998564787,0.0001272862488409267,0.04305036507225719,1.2549602343575061e-8,3.6069432196111455e-9,5.409186429713062e-11,3.923912613357105e-13,1.1271687973533601e-13,0.4430498471170783,0.20378201281483238,1.002147556392227
0.029,1.004947105896391,-0.05022816254836112,0.25309196458296035,0.04973252005207456,0.24935531115106088,-0.02502846205299211,0.23471661805690697,0.011081718992064452,0.00033798657252346454,-4.198610969367989e-5,0.07038165740768819,-0.00298523211081243,1.2139867182206197,0.370554227622532,0.0005405522595325331,0.00010869567287816894,0.00012587688336222142,0.043049952346624946,1.2708997906588891e-8,3.6082041059590394e-9,4.49456467261873e-11,3.973416505014368e-13,1.1275630237116354e-13,0.44305273920408145,0.2037774814398858,1.0021475573851122
0.0291,1.0049471307449065,-0.0502279922891745,0.2530919577042972,0.04973248355355128,0.24935532192193288,-0.025028403921530405,0.2347810734783661,0.011087535960405185,0.00033798752806320063,-4.1976865019068404e-5,0.0703815982817877,-0.0029858136841264178,1.2137202655287531,0.3700835359982914,0.0005397546118131322,0.00010869586437298286,0.000124505067952418,0.043049588574555514,1.2841338045224122e-8,3.609468628614214e-9,3.565960104169762e-11,4.0145326056432904e-13,1.1279583836544643e-13,0.44306684814722824,0.2037848552486439,1.0021475607368246
0.0292,1.004947155505205,-0.05022782235320463,0.2530919508360825,0.04973244726687785,0.24935533265705478,-0.02502834592888796,0.23484528690967227,0.011093331027033918,0.00033798848237304255,-4.196763117200988e-5,0.07038153922434658,-0.0029863945896838615,1.2134373867384554,0.36963535863942515,0.0005389745983569934,0.00010869605456546825,0.00012317221442962456,0.04304927284265944,1.294694792526622e-8,3.6107338728325283e-9,2.6335189823996314e-11,4.0473531470502155e-13,1.1283539647081969e-13,0.4430938944087156,0.20379899046194075,1.0021475671619193
0.0293,1.0049471801783167,-0.05022765274057222,0.25309194397847495,0.0497324111911277,0.24935534335672657,-0.02502828807491678,0.2349092591911982,0.011099104268209238,0.00033798943545636977,-4.195840814138452e-5,0.07038148023528487,-0.0029869748282432967,1.2131387772970414,0.36920950580858464,0.0005382124624116408,0.00010869624351099608,0.00012187837437597328,0.043049004130761646,1.3026458331065493e-8,3.6119986419643667e-9,1.6990243648219705e-11,4.0720719630895606e-13,1.1287493928342912e-13,0.4431333034554156,0.2038195868125165,1.0021475765239103
0.0294,1.0049472047652719,-0.050227483451398006,0.2530919371316329,0.049732375325374216,0.2493553540212482,-0.025028230359468856,0.2349729911633164,0.011104855760189726,0.00033799038731656167,-4.1949195916072585e-5,0.07038142131452255,-0.0029875544005632587,1.212825132651825,0.36880578776842177,0.0005374684472245982,0.00010869643126493725,0.00012062359937359656,0.043048781418687024,1.308050004697226e-8,3.6132617393601157e-9,7.642593089504133e-12,4.0888828876157444e-13,1.1291442939942047e-13,0.4431845007542005,0.20384634403311114,1.0021475886863118
0.0295,1.0049472292671011,-0.050227314485802754,0.2530919302957149,0.04973233966869082,0.24935536465091962,-0.025028172782396194,0.2350364836663996,0.011110585579233974,0.000337991337956998,-4.193999448495429e-5,0.0703813624619796,-0.0029881333074022855,1.2124971482501203,0.3684240147815882,0.0005367427960433902,0.00010869661788266271,0.00011940794100462668,0.043048603686260525,1.310970385733683e-8,3.6145219683701613e-9,-1.6899312770140464e-12,4.097979754483184e-13,1.1295382941493952e-13,0.4432469117719427,0.20387896185646484,1.0021476035126382
0.0296,1.0049472536848345,-0.050227145843907174,0.25309192347087955,0.0497323042201509,0.24935537524604082,-0.02502811534355079,0.23509973754082042,0.011116293801600561,0.0003379922873810581,-4.193080383690987e-5,0.07038130367757606,-0.0029887115495189124,1.212155519539242,0.3680639971107355,0.0005360357521155407,0.00010869680341954337,0.00011823145085119588,0.043048469913307054,1.3114700546509518e-8,3.615778132344889e-9,-1.098949887619884e-11,4.0995563975462965e-13,1.1299310192613203e-13,0.4433199619755143,0.20391714001531763,1.0021476208664035
0.0297,1.0049472780195023,-0.050226977525832,0.2530919166572853,0.049732268978827876,0.24935538580691177,-0.02502805804278464,0.23516275362695147,0.011121980503548075,0.00033799323559212163,-4.1921623960819564e-5,0.0703812449612319,-0.0029892891276716758,1.2118009419665043,0.36772554501851545,0.0005353475586885737,0.00010869698793095021,0.00011709418049543655,0.04304837907965153,1.3096120898840636e-8,3.6170290346346846e-9,-2.0238279132913256e-11,4.093806650659501e-13,1.1303220952914376e-13,0.44340307683178787,0.20396057824240957,1.0021476406111223
0.0298,1.0049473022721351,-0.050226809531697995,0.2530919098550907,0.049732233943795154,0.24935539633383239,-0.025028000879949743,0.23522553276516533,0.011127645761335103,0.0003379941825935681,-4.191245484556361e-5,0.07038118631286709,-0.0029898660426191117,1.2114341109792217,0.3674084687675796,0.0005346784590100136,0.00010869717147225414,0.0001159961815194809,0.04304833016511888,1.3054595698680498e-8,3.618273478589934e-9,-2.9418441472021283e-11,4.0809243476772154e-13,1.130711148201205e-13,0.44349568180763543,0.20400897627048073,1.0021476626103083
0.0299,1.0049473264437632,-0.05022664186162588,0.2530919030644543,0.049732199114126116,0.2493554068271027,-0.0250279438548981,0.23528807579583472,0.011133289651220225,0.0003379951283887768,-4.1903296480022236e-5,0.07038112773240167,-0.002990442295119756,1.211055722024708,0.3671125786205798,0.0005340286963273845,0.00010869735409882609,0.0001149375055054613,0.043048322149534,1.2990755730379418e-8,3.619510267561023e-9,-3.851215531838659e-11,4.061103322453856e-13,1.13109780395208e-13,0.44359720236992944,0.2040620338322712,1.0021476867274761
0.03,1.0049473505354167,-0.050226474515736357,0.2530918962855346,0.04973216448889419,0.2493554172870226,-0.02502788696748171,0.2353503835593322,0.011138912249462028,0.0003379960729811275,-4.1894148853075674e-5,0.07038106921975561,-0.0029910178859321452,1.2106664705502779,0.36683768484016754,0.0005333985138882101,0.00010869753586603697,0.00011391820403551,0.04304835401272184,1.2905231778287705e-8,3.620738204898336e-9,-4.7501590096872806e-11,4.034537408843841e-13,1.13148168850552e-13,0.443707063985542,0.204119450660521,1.0021477128261396
0.0301,1.0049473745481263,-0.05022630749415022,0.25309188951849004,0.04973213006717277,0.2493554277138921,-0.025027830217552567,0.2354124568960304,0.011144513632319102,0.0003379970163739997,-4.188501195360416e-5,0.07038101077484894,-0.002991592815814815,1.2102670520032457,0.36658359768899457,0.0005327881549400152,0.00010869771682925776,0.00011293832869175928,0.043048424734507304,1.2798654626755678e-8,3.621956093952261e-9,-5.6368915232343624e-11,4.001420440701589e-13,1.1318624278229833e-13,0.4438246921213456,0.20418092648797026,1.0021477407698136
0.0302,1.004947398482922,-0.050226140796988165,0.2530918827634792,0.049732095848035264,0.24935543810801114,-0.02502777360496267,0.235474296646302,0.011150093876050027,0.00033799795857077276,-4.1875885770487924e-5,0.07038095239760163,-0.0029921670855263026,1.2098581618309256,0.36635012742971257,0.0005321978627303235,0.00010869789704385935,0.00011199793105634143,0.04304853329471531,1.267165506013364e-8,3.6231627380731824e-9,-6.509630014966303e-11,3.961946251881516e-13,1.132239647865927e-13,0.4439495122442125,0.20424616104735902,1.002147770422012
0.0303,1.0049474223408343,-0.05022597442437095,0.2530918760206607,0.04973206183055508,0.24935544846967975,-0.025027717129564028,0.23553590365051966,0.011155653056913392,0.00033799889957482636,-4.1866770292607215e-5,0.07038089408793366,-0.0029927406958251434,1.209440495480632,0.36613708432497327,0.0005316278805066592,0.00010869807656521273,0.00011109706271138884,0.043048678673170776,1.2524863862771919e-8,3.624356940611486e-9,-7.3665914273694e-11,3.9163086762380416e-13,1.132612974595809e-13,0.4440809498210148,0.20431485407142733,1.002147801646249
0.0304,1.0049474461228933,-0.0502258083764193,0.25309186929019295,0.049732028013805614,0.24935545879919782,-0.025027660791208623,0.2355972787490559,0.011161191251167778,0.00033799983938954004,-4.185766550884225e-5,0.07038083584576507,-0.0029933136474698733,1.2090147483996792,0.36594427863742834,0.0005310784515165465,0.00010869825544868877,0.00011023577523903374,0.04304885984969863,1.2358911819020815e-8,3.6255375049175576e-9,-8.20599270293006e-11,3.864701547625583e-13,1.132982033974087e-13,0.44421843031862496,0.20438670529291528,1.0021478343060386
0.0305,1.0049474698301297,-0.05022564265325395,0.2530918625722344,0.04973199439686029,0.24935546909686537,-0.025027604589748464,0.23565842278228344,0.011166708535071774,0.0003380007780182932,-4.1848571408073266e-5,0.07038077767101583,-0.0029938859412190293,1.208581616035381,0.3657715206297293,0.0005305498190075093,0.00010869843374965843,0.0001094141202214084,0.043049075804123774,1.2174429713230648e-8,3.6267032343417834e-9,-9.026050784134641e-11,3.8073186998985594e-13,1.1333464519622183e-13,0.44436137920391516,0.20446141444456295,1.0021478682648957
0.0306,1.0049474934635736,-0.05022547725499563,0.25309185586694377,0.04973196097879248,0.24935547936298227,-0.025027548525035543,0.23571933659057484,0.011172204984883962,0.0003380017154644654,-4.1839487979180505e-5,0.07038071956360593,-0.002994457577831147,1.2081417938350527,0.3656186205645279,0.000530042226227072,0.00010869861152349265,0.00010863214924064518,0.04304932551627115,1.1972048329751726e-8,3.6278529322345483e-9,-9.824982613469514e-11,3.744353966911385e-13,1.1337058545216611e-13,0.44450922194375775,0.20453868125911037,1.0021479033863339
0.0307,1.0049475170242554,-0.0502253121817651,0.2530918491744794,0.04973192775867562,0.24935548959784865,-0.02502749259692186,0.2357800210143028,0.01117768067686293,0.0003380026517314362,-4.183041521104419e-5,0.07038066152345537,-0.0029950285580647618,1.2076959772460079,0.36548538870447583,0.0005295559164227588,0.00010869878882556236,0.00010788991387887627,0.04304960796596565,1.1752398452934359e-8,3.6289854019462386e-9,-1.060100513342107e-10,3.676001182518478e-13,1.1340598676138727e-13,0.4446613840050251,0.20461820546929763,1.002147939533868
0.0308,1.0049475405132053,-0.05022514743368308,0.253091842495,0.04973189473558311,0.24935549980176433,-0.025027436805259422,0.2358404768938399,0.01118313568726726,0.00033800358682258507,-4.182135309254456e-5,0.07038060355048419,-0.0029955988826784116,1.207244861715561,0.3653716353122249,0.0005290911328420934,0.00010869896571123848,0.00010718746571823408,0.04304992213303222,1.1516110867128872e-8,3.6300994468272403e-9,-1.1352335286475624e-10,3.6024541805742605e-13,1.134408117200311e-13,0.4448172908545893,0.20469968680786485,1.0021479765710115
0.0309,1.0049475639314538,-0.050224983010870305,0.25309183582866385,0.04973186190858834,0.24935550997502928,-0.02502738114990022,0.23590070506955882,0.011188570092355542,0.00033800452074129154,-4.181230161256184e-5,0.07038054564461234,-0.0029961685524306316,1.2067891426910264,0.36527717065042653,0.0005286481187326004,0.00010869914223589198,0.00010652485634085088,0.04305026699729577,1.1263816356685576e-8,3.631193870227939e-9,-1.2077190015119564e-10,3.523906794933147e-13,1.1347502292424337e-13,0.44497636795932277,0.20478282500755204,1.002148014361279
0.031,1.004947587280031,-0.05022481891344751,0.2530918291756297,0.04973182927676473,0.24935552011794357,-0.025027325630696255,0.23596070638183217,0.01119398396838636,0.00033800545349093523,-4.180326075997629e-5,0.07038048780575983,-0.002996737568079958,1.2063295156197187,0.3652018049817326,0.0005282271173418036,0.00010869931845489373,0.00010590213732885894,0.043050641538581215,1.0996145705954777e-8,3.6322674754987208e-9,-1.2773786261839264e-10,3.440552859449557e-13,1.1350858297016983e-13,0.44513804078609776,0.2048673198010993,1.0021480527681852
0.0311,1.0049476105599675,-0.05022465514153543,0.253091822536056,0.04973179683918567,0.24935553023080703,-0.025027270247499518,0.23602048167103254,0.011199377391618293,0.00033800638507489554,-4.1794230523668114e-5,0.07038043003384664,-0.0029973059303849267,1.2058666759489518,0.36514534856879466,0.0005278283719172274,0.00010869949442361473,0.00010531936026439056,0.04305104473671348,1.0713729699286792e-8,3.63331906598997e-9,-1.344034096912108e-10,3.352586207977906e-13,1.1354145445395622e-13,0.44530173480178653,0.20495287092124664,1.0021480916552437
0.0312,1.0049476337722936,-0.05022449169525481,0.2530918159101011,0.04973176459492457,0.24935554031391974,-0.025027215000162018,0.23608003177753256,0.011204750438309933,0.000338007315496552,-4.1785210892517554e-5,0.0703803723287928,-0.0029978736401040746,1.20540131912604,0.3651076116742644,0.0005274521257063956,0.00010869967019742587,0.00010477657672957802,0.04305147557151747,1.041719912103193e-8,3.6343474450520736e-9,-1.4075071079451387e-10,3.260200674372613e-13,1.1357359997174835e-13,0.44546687547326136,0.20503917810073416,1.0021481308859688
0.0313,1.0049476569180396,-0.050224328574726376,0.2530918092979238,0.04973173254305485,0.24935555036758159,-0.02502715988853575,0.23613935754170495,0.011210103184719863,0.0003380082447592841,-4.177620185540486e-5,0.07038031469051827,-0.0029984406979959373,1.2049341405982976,0.3650884045607936,0.0005270986219568325,0.00010869984583169811,0.00010427383830655365,0.043051933022818116,1.0107184755540498e-8,3.6353514160354168e-9,-1.4676193535316572e-10,3.163590092488092e-13,1.1360498211969197e-13,0.44563288826739467,0.20512594107230198,1.002148170323875
0.0314,1.0049476799982355,-0.05022416578007087,0.25309180269968246,0.049731700682649906,0.24935556039209258,-0.025027104912472706,0.23619845980392223,0.011215435707106671,0.0003380091728664716,-4.1767203401210244e-5,0.07038025711894308,-0.0029990071048190516,1.2044658358130391,0.36508753749103384,0.0005267681039160624,0.00010870002138180236,0.00010381119657744977,0.043052416070440344,9.78431738716284e-9,3.6363297822903856e-9,-1.5241925279202932e-10,3.0629482961787714e-13,1.1363556349393285e-13,0.44579919865105855,0.20521285956869012,1.0021482098324763
0.0315,1.004947703013912,-0.05022400331140903,0.25309179611553556,0.049731669012783135,0.2493555703877527,-0.025027050071824892,0.23625733940455712,0.011220748081728937,0.0003380100998214937,-4.175821551881395e-5,0.07038019961398721,-0.0029995728613319526,1.203997100217579,0.3651048207276368,0.0005264608148316093,0.00010870019690310958,0.00010338870312439858,0.04305292369420906,9.449227800249225e-9,3.6372813471673664e-9,-1.5770483253596918e-10,2.9584691192990553e-13,1.1366530669061677e-13,0.4459652320911253,0.20529963332263865,1.0021482492752871
0.0316,1.0049477259660995,-0.05022384116886158,0.25309178954564177,0.04973163753252794,0.24935558035486186,-0.025026995366444305,0.2363159971839822,0.011226040384845249,0.0003380110256277301,-4.174923819709621e-5,0.07038014217557066,-0.003000137968293177,1.203528629259231,0.3651400645332541,0.0005261769979509971,0.00010870037245099066,0.00010300640952953245,0.04305345487394919,9.102546779149986e-9,3.638204914016744e-9,-1.6260084400984855e-10,2.8503463957033674e-13,1.1369417430588947e-13,0.44613041405446746,0.20538596206688764,1.0021482885158217
0.0317,1.004947748855828,-0.05022367935254927,0.2530917829901595,0.049731606240957744,0.24935559029372004,-0.025026940796182943,0.2363744339825701,0.011231312692714194,0.0003380119502885603,-4.174027142493727e-5,0.07038008480361342,-0.0030007024264612613,1.2030611183853102,0.36519307917053756,0.0005259168965217501,0.00010870054808081658,0.00010266436737498368,0.04305400858948564,8.744905108215463e-9,3.6390992861889042e-9,-1.670894566385308e-10,2.738773959246134e-13,1.1372212893589674e-13,0.446294170007957,0.20547154553417718,1.002148327417594
0.0318,1.004947771684128,-0.050223517862592826,0.2530917764492473,0.049731575137145934,0.2493556002046272,-0.025026886360892803,0.2364326506406935,0.011236565081594353,0.0003380128738073638,-4.173131519121734e-5,0.07038002749803551,-0.003001266236594741,1.2025952630431302,0.3652636749021387,0.0005256807537913926,0.00010870072384795826,0.00010236262824288453,0.043054583820643345,8.376933571795919e-9,3.639963267034233e-9,-1.711528398468802e-10,2.623945643781757e-13,1.137491331767843e-13,0.4464559254184664,0.2055560834572473,1.0021483658441186
0.0319,1.00494779445203,-0.05022335669911299,0.25309176992306365,0.04973154422016593,0.24935561008788334,-0.025026832060425885,0.23649064799872493,0.011241797627744313,0.0003380137961875201,-4.172236948481667e-5,0.07037997025875692,-0.003001829399452153,1.2021317586800058,0.3653516619907093,0.0005254688130074487,0.0001087008998077866,0.00010210124371536734,0.043055179547247226,7.999262954241719e-9,3.6407956599031167e-9,-1.7477316305975982e-10,2.506055283164671e-13,1.13775149624698e-13,0.44661510575286784,0.2056392755688381,1.0021484036589094
0.032,1.004947817160564,-0.05022319586223051,0.25309176341176715,0.04973151348909113,0.24935561994378838,-0.025026777894634186,0.23654842689703712,0.011247010407422663,0.0003380147174324088,-4.171343429461549e-5,0.0703799130856976,-0.0030023919157920334,1.201671300743251,0.365456850698901,0.0005252813174174421,0.00010870107601567259,0.00010188026537456436,0.04305579474912219,7.61252403990312e-9,3.6415952681459397e-9,-1.7793259570203388e-10,2.3852967112492753e-13,1.138001408757835e-13,0.44677113647803374,0.20572082160168967,1.002148440725481
0.0321,1.0049478398107605,-0.0502230353520661,0.25309175691551633,0.04973148294299493,0.24935562977264233,-0.025026723863369706,0.23660598817600265,0.011252203496887983,0.00033801563754540936,-4.1704509609494034e-5,0.07037985597877762,-0.003002953786372918,1.20121458468018,0.3655790512893654,0.0005251185102688973,0.00010870125252698712,0.00010169974480260791,0.04305642840609316,7.217347613130494e-9,3.6423608951130894e-9,-1.8061330719856557e-10,2.2618637618900064e-13,1.1382406952618666e-13,0.4469234430608362,0.20580042128854203,1.0021484769073472
0.0322,1.0049478624036499,-0.05022287516874049,0.25309175043446963,0.04973145258095075,0.24935563957474513,-0.02502666996648444,0.23666333267599418,0.011257376972398859,0.0003380165565299013,-4.169559541833253e-5,0.07037979893791692,-0.0030035150119533424,1.2007623059381076,0.36571807402475437,0.0005249806348093385,0.00010870142939710113,0.00010155973358163026,0.043057079497985054,6.8143644582740935e-9,3.64309134415495e-9,-1.8279746697421895e-10,2.1359502689412642e-13,1.1384689817205322e-13,0.4470714509681476,0.20587777436213525,1.0021485120680227
0.0323,1.004947884940262,-0.05022271531237445,0.2530917439687856,0.04973142240203199,0.24935564935039675,-0.02502661620383039,0.23672046123738433,0.01126253091021388,0.00033801747438926417,-4.168669171001123e-5,0.07037974196303554,-0.0030040755932918438,1.2003151599643478,0.3658737291677194,0.0005248679342862895,0.00010870160668138556,0.00010146028329376375,0.0430577470046228,6.404205359684266e-9,3.6437854186219086e-9,-1.8446724445385743e-10,2.0077500662574757e-13,1.1386858940952892e-13,0.4472145856668403,0.20595258055520946,1.002148546071021
0.0324,1.004947907421628,-0.05022255578308868,0.2530917375186228,0.04973139240531205,0.2493556590998971,-0.025026562575259554,0.2367773747005457,0.011267665386591626,0.00033801839112687746,-4.167779847341034e-5,0.07037968505405344,-0.0030046355311469574,1.1998738422062147,0.36604582698091215,0.0005247806519472749,0.00010870178443521136,0.00010140144552114065,0.04305842990583131,5.987501101711346e-9,3.6444419218643495e-9,-1.8560480906234467e-10,1.8774569876930666e-13,1.1388910583475954e-13,0.44735227262378646,0.20602453960050468,1.0021485787798574
0.0325,1.004947929848778,-0.05022239658100394,0.2530917310841397,0.049731362589864325,0.24935566882354623,-0.025026509080623933,0.23683407390585093,0.011272780477790687,0.00033801930674612075,-4.166891569741012e-5,0.07037962821089062,-0.003005194826277221,1.1994390481110229,0.36623417772698447,0.0005247190310398184,0.00010870196271394944,0.00010138327184589325,0.0430591271814355,5.564882468705592e-9,3.6450596572326594e-9,-1.8619233022454445e-10,1.7452648671024369e-13,1.1390841004389087e-13,0.4474839373058584,0.206093351230761,1.0021486100580455
0.0326,1.0049479522227418,-0.05022223770624096,0.25309172466549484,0.04973133295476225,0.2493556785216441,-0.02502645571977552,0.23689055969367268,0.011277876260069646,0.00033802022125037346,-4.166004337089078e-5,0.07037957143346711,-0.0030057534794411685,1.1990114731260868,0.36643859166858783,0.0005246833148114442,0.00010870214157297074,0.00010140581385015386,0.04305983781126029,5.136980245017376e-9,3.6456374280772246e-9,-1.8621197736532036e-10,1.611367538340023e-13,1.1392646463306866e-13,0.4476090051799284,0.20615871517871845,1.0021486397690995
0.0327,1.0049479745445502,-0.05022207915892047,0.2530917182628467,0.049731303499079206,0.2493556881944906,-0.025026402492566317,0.23694683290438356,0.011282952809687087,0.0003380211346430152,-4.165118148273258e-5,0.07037951472170287,-0.0030063114913973384,1.1985918126987207,0.366658879068374,0.0005246737465096767,0.0001087023210676462,0.00010146912311605477,0.04306056077513061,4.7044252149969534e-9,3.6461740377484295e-9,-1.8564591990953606e-10,1.4759588352602249e-13,1.1394323219843865e-13,0.44772690171286883,0.20622033117711713,1.0021486677765334
0.0328,1.0049479968152333,-0.05022192093916321,0.25309171187635393,0.049731274221888604,0.24935569784238573,-0.025026349398848322,0.2370028943783562,0.0112880102029016,0.00033802204692742543,-4.164233002181573e-5,0.07037945807551792,-0.003006868862904265,1.1981807622762386,0.36689485018899476,0.0005246905693820397,0.00010870250125334674,0.00010157325122572829,0.043061295052871366,4.2678481629946635e-9,3.6466682895966608e-9,-1.8447632728205522e-10,1.3392325917174678e-13,1.1395867533614665e-13,0.4478370523715519,0.2062778989586971,1.0021486939438622
0.0329,1.0049480190358218,-0.05022176304708992,0.25309170550617494,0.04973124512226385,0.2493557074656295,-0.025026296438473532,0.23705874495596327,0.011293048515971762,0.0003380229581069837,-4.163348897702048e-5,0.07037940149483225,-0.0030074255947204853,1.197779017305955,0.3671463152931016,0.0005247340266760574,0.00010870268218544331,0.00010171824976130669,0.04306203962430749,3.82787987336085e-9,3.6471189869723034e-9,-1.826853689077416e-10,1.20138264156618e-13,1.1397275664233839e-13,0.4479388826228499,0.20633111825619843,1.0021487181345994
0.033,1.0049480412073455,-0.05022160548282132,0.25309169915246826,0.04973121619927836,0.2493557170645218,-0.02502624361129395,0.23711438547757732,0.011298067825156164,0.00033802386818506953,-4.162465833722705e-5,0.07037934497956584,-0.0030079816876045357,1.197387273235184,0.3674130846433464,0.0005248043616392542,0.00010870286391930682,0.0001019041703049223,0.04306279346926389,3.3851511304457667e-9,3.647524933225744e-9,-1.8025521421145864e-10,1.0626028186607602e-13,1.1398543871315967e-13,0.4480318179336351,0.2063796888023612,1.0021487402122597
0.0331,1.004948063330835,-0.050221448246478166,0.25309169281539245,0.04973118745200551,0.24935572663936267,-0.025026190917161566,0.23716981678357105,0.01130306820671339,0.0003380247771650625,-4.1615838091315694e-5,0.07037928852963872,-0.0030085371423149514,1.1970062255112404,0.36769496850238054,0.0005249018175191539,0.00010870304651030822,0.00010213106443870737,0.04306355556756548,2.94029271859979e-9,3.647884931707368e-9,-1.7716803261807036e-10,9.230869568556462e-14,1.1399668414475621e-13,0.44811528377077986,0.2064233103299255,1.0021487600403571
0.0332,1.0049480854073207,-0.050221291338181186,0.25309168649510605,0.04973115887951873,0.249355736190452,-0.025026138355928384,0.23722503971431708,0.01130804973690203,0.000338025685050342,-4.160702822816662e-5,0.07037923214497087,-0.0030090919596102695,1.196636569581438,0.3679917771328559,0.0005250266375632808,0.00010870323001381845,0.00010239898374479423,0.04306432489903719,2.493935422173166e-9,3.6481977857675606e-9,-1.7340599355243994e-10,7.830288900052347e-14,1.1400645553327383e-13,0.4481887056011563,0.20646168257163133,1.002148777482406
0.0333,1.0049481074378328,-0.050221134758051116,0.2530916801917675,0.04973113048089142,0.24935574571808983,-0.025026085927446404,0.237280055110188,0.01131301249198066,0.00033802659184428767,-4.159822873666008e-5,0.07037917582548228,-0.003009646140249026,1.1962790008930915,0.36830332079742417,0.000525179065019159,0.00010870341448520842,0.00010270797980531517,0.043065100443503944,2.0467100255162416e-9,3.6484622987567086e-9,-1.6895126643943126e-10,6.42622451963954e-14,1.140147154748583e-13,0.44825150889163695,0.2064945052602188,1.0021487924019203
0.0334,1.0049481294234017,-0.0502209785062087,0.25309167390553533,0.04973110225519698,0.24935575522257603,-0.02502603363156762,0.23733486381155647,0.011317956548207872,0.00033802749755027905,-4.15894396056763e-5,0.07037911957109295,-0.003010199684989757,1.195934214893515,0.3686294097587369,0.0005253593431343124,0.0001087035999798491,0.00010305810420240249,0.043065881180790654,1.5992473129793603e-9,3.648677274025197e-9,-1.6378602070390838e-10,5.020614765862317e-14,1.140214265656553e-13,0.4483031191090939,0.20652147812842803,1.0021488046624145
0.0335,1.0049481513650578,-0.05022082258277465,0.25309166763656815,0.049731074201508824,0.24935576470421067,-0.025025981468144033,0.2373894666587951,0.011322881981842248,0.0003380284021716955,-4.158066082409552e-5,0.07037906338172288,-0.003010752594590998,1.1956029070300227,0.36896985427944595,0.0005255677151562656,0.00010870378655311139,0.00010344940851818847,0.043066666090722225,1.1521780689127734e-9,3.648841514923412e-9,-1.5789242577073425e-10,3.615397977264659e-14,1.140265514018107e-13,0.44834296172039945,0.20654230090899903,1.002148814127403
0.0336,1.0049481732638312,-0.05022066698786973,0.25309166138502437,0.049731046318900345,0.24935577416329366,-0.025025929437027642,0.23744386449227653,0.011327788869142374,0.00033802930571191666,-4.157189238079797e-5,0.07037900725729208,-0.003011304869811286,1.195285772749929,0.36932446462220275,0.0005258044243325422,0.00010870397426036624,0.0001038819443348054,0.0430674541531236,7.061330776668582e-10,3.6489538248017383e-9,-1.5125265106477334e-10,2.2125124923909475e-14,1.140300525794702e-13,0.448370462192426,0.20655667333467184,1.0021488206603997
0.0337,1.0049481951207524,-0.05022051172161466,0.25309165515106263,0.04973101860644495,0.24935578360012495,-0.025025877538070437,0.23749805815237343,0.011332677286366838,0.00033803020817432203,-4.156313426466388e-5,0.07037895119772052,-0.003011856511409157,1.1949835075005486,0.36969305104965916,0.0005260697139106669,0.00010870416315698455,0.00010435576323438563,0.043068244347819695,2.617431235918611e-10,3.649013007010563e-9,-1.4384886601088834e-10,8.138966497851497e-15,1.140318926947796e-13,0.4483850459920457,0.20656429513818658,1.002148824124919
0.0338,1.0049482169363313,-0.05022035678354669,0.2530916489347178,0.04973099106330037,0.24935579301487387,-0.025025825770965175,0.2375520484706368,0.011337547308969739,0.00033803110956118,-4.155438646336168e-5,0.07037889520292918,-0.0030124075201428163,1.1946969749350071,0.3700747436205188,0.0005263630584726856,0.00010870435330990749,0.00010486950314625402,0.04306903455551838,-1.7962049936146674e-10,3.6490186439066843e-9,-1.3573250692205207e-10,-5.760717414181865e-15,1.1403205874979305e-13,0.4483865576616913,0.20656742847286305,1.002148824923228
0.0339,1.0049482387069075,-0.05022020216855498,0.2530916427350384,0.04973096368934063,0.24935580240666144,-0.02502577413414564,0.23760583616597333,0.011342399002142746,0.00033803200986583915,-4.1545648955112524e-5,0.07037883927284812,-0.0030129578967539464,1.1944279787948098,0.37046349011068685,0.000526677837844318,0.0001087045448474122,0.00010541080156525168,0.04306981466163984,-6.112564513497408e-10,3.6489769637781032e-9,-1.2748209068426116e-10,-1.9354115120072438e-14,1.1403074590346756e-13,0.4483782912753106,0.20658725829261035,1.0021488274856711
0.034,1.0049482604317133,-0.05022004787481785,0.25309163655176414,0.04973093648404541,0.24935581177533217,-0.025025722626960994,0.23765942193024917,0.011347232428629946,0.0003380329090877877,-4.1536921725342003e-5,0.0703787834074047,-0.003013507641960947,1.194176650185433,0.3708575007098206,0.0005270118164642294,0.00010870473777669099,0.00010597573736874232,0.043070582124991985,-1.031668423949292e-9,3.6488906013794502e-9,-1.1924091430385502e-10,-3.259207836463424e-14,1.1402803662770682e-13,0.4483613799353332,0.20662782616981326,1.0021488327279076
0.0341,1.0049482821109335,-0.05021989390158565,0.253091630384861,0.04973090944674694,0.24935582112096932,-0.025025671249054617,0.2377128064644381,0.011352047652007693,0.0003380338072285436,-4.152820476173662e-5,0.07037872760652476,-0.003014056756480497,1.1939427441768389,0.37125627490175067,0.0005273641757749087,0.00010870493207851247,0.00010656303037127315,0.04307133655114129,-1.4408159362657544e-9,3.648760834014937e-9,-1.1102087472670055e-10,-4.5473343815016774e-14,1.1402397085656898e-13,0.44833620542143504,0.20668821626755557,1.002148840531591
0.0342,1.004948303744753,-0.050219740248108685,0.25309162423429515,0.04973088257677748,0.24935583044365636,-0.025025620000069894,0.23776599046951397,0.011356844735852342,0.00033803470428962507,-4.1519498051982895e-5,0.07037867187013416,-0.003014605241029278,1.1937260158389909,0.3716593121703074,0.0005277340972188454,0.00010870512773364529,0.0001071714003873916,0.04307207754565423,-1.838658507404848e-9,3.6485889389887758e-9,-1.0283386889866307e-10,-5.799664813837225e-14,1.140185885241121e-13,0.4483031495132921,0.2067675127489211,1.0021488507783767
0.0343,1.0049483253333564,-0.05021958691363732,0.2530916181000327,0.049730855873469246,0.2493558397434765,-0.025025568879650198,0.23781897464645063,0.011361623743740258,0.00033803560027255,-4.1510801583767354e-5,0.07037861619815877,-0.0030151530963239714,1.193526220241852,0.37206611199932155,0.0005281207622385285,0.000108705324722858,0.00010779956723164485,0.04307280471409729,-2.2251556564721796e-9,3.6483761936051794e-9,-9.46917937656101e-11,-7.016072800184934e-14,1.1401192956439427e-13,0.44826259399058044,0.20686479977699362,1.002148863349919
0.0344,1.004948346876929,-0.05021943389742189,0.25309161198203994,0.04973082933615451,0.2493558490205131,-0.025025517887438925,0.23787175969622185,0.011366384739247793,0.0003380364951788367,-4.1502115344776506e-5,0.07037856059052441,-0.0030157003230812563,1.1933431124553848,0.3724761738726236,0.0005285233522764475,0.00010870552302691928,0.00010844625071858028,0.04307351766203696,-2.6002669025734656e-9,3.648123875168361e-9,-8.660654627340701e-11,-8.196432007260013e-14,1.140040339114736e-13,0.44821492063297597,0.20697916151485693,1.0021488781278725
0.0345,1.004948368375655,-0.05021928119871272,0.25309160588028273,0.04973080296416548,0.24935585827484955,-0.02502546702307945,0.2379243463198015,0.011371127785951304,0.000338037389010003,-4.1493439322696864e-5,0.07037850504715694,-0.003016246922017814,1.1931764475495519,0.3728889972740442,0.0005289410487750915,0.0001087057226265977,0.00010911017066274516,0.043074215995039696,-2.9639517648143416e-9,3.6478332609825316e-9,-7.859002336792063e-11,-9.340616101777418e-14,1.1399494149940816e-13,0.4481605112201549,0.2071096821255948,1.0021488949938917
0.0346,1.0049483898297193,-0.050219128816760134,0.25309159979472734,0.049730776756834426,0.24935586750656918,-0.02502541628621516,0.23797673521816334,0.01137585294742715,0.00033803828176756716,-4.1484773505214955e-5,0.0703784495679822,-0.003016792893850324,1.1930259805943169,0.37330408168741364,0.0005293730331769496,0.00010870592350266189,0.0001097900468786867,0.04307489931867199,-3.3161697623004454e-9,3.6475056283519036e-9,-7.065412199501803e-11,-1.0448498750452113e-13,1.1398469226225604e-13,0.44809974753179294,0.20725544577229096,1.0021489138296318
0.0347,1.0049484112393068,-0.05021897675081449,0.2530915937253399,0.04973075071349357,0.24935587671575524,-0.025025365676489435,0.23802892709228124,0.011380560287251689,0.00033803917345304717,-4.147611788001728e-5,0.07037839415292604,-0.003017338239295467,1.1928914666596417,0.3737209265965628,0.0005298184869245111,0.00010870612563588043,0.00011048459918095235,0.04307556723850033,-3.656880414137489e-9,3.6471422545806903e-9,-6.281073910056448e-11,-1.1519953619999294e-13,1.1397332613407532e-13,0.4480330113475663,0.20741553661802928,1.0021489345167467
0.0348,1.0049484326046025,-0.05021882500012612,0.2530915876720865,0.049730724833475175,0.24935588590249114,-0.02502531519354565,0.23808092264312902,0.011385249869001279,0.000338040064067961,-4.1467472434790366e-5,0.07037833880191433,-0.003017882959069925,1.19277266081549,0.37413903148532196,0.0005302765914602652,0.00010870632900702198,0.00011119254738408927,0.043076219360091185,-3.986043239431087e-9,3.646744416973104e-9,-5.5071771630427514e-11,-1.2554854377133847e-13,1.1396088304892414e-13,0.447960684447151,0.2075890388258935,1.0021489569368915
0.0349,1.004948453925791,-0.05021867356394537,0.2530915816349333,0.049730699116111464,0.2493558950668603,-0.025025264837027206,0.2381327225716805,0.011389921756252273,0.0003380409536138271,-4.145883715722073e-5,0.07037828351487291,-0.0030184270538903776,1.1926693181318244,0.3745578958375219,0.0005307465282267012,0.00010870653359685515,0.00011191261130264485,0.04307685528901104,-4.303617757286949e-9,3.646313392833357e-9,-4.744911653047243e-11,-1.3553074688570963e-13,1.1394740294086053e-13,0.44788314861022294,0.2077750365589675,1.0021489809717206
0.035,1.0049484752030569,-0.05021852244152255,0.2530915756138463,0.049730673560734684,0.24935590420894582,-0.025025214606577466,0.2381843275789095,0.011394576012581035,0.00033804184209216306,-4.145021203499488e-5,0.0703782282917276,-0.003018970524473505,1.1925811936786077,0.3749770191369931,0.0005312274786663084,0.00010870673938614852,0.00011264351075116636,0.043077474630826354,-4.609563486810713e-9,3.6458504594656613e-9,-3.995467074656619e-11,-1.4514488221025609e-13,1.139329257439426e-13,0.44780078561645814,0.20797261398033495,1.0021490065028884
0.0351,1.0049484964365851,-0.05021837163210801,0.2530915696087918,0.049730648166677084,0.24935591332883125,-0.02502516450183983,0.23823573836578987,0.011399212701563915,0.00033804272950448735,-4.1441597055799344e-5,0.0703781731324043,-0.0030195133715359888,1.1925080425258023,0.37539590086756613,0.0005317186242215757,0.00010870694635567073,0.00011338396554420102,0.043078076991103637,-4.903839947108022e-9,3.645356894174229e-9,-3.260033122457575e-11,-1.5438968641212762e-13,1.1391749139222847e-13,0.44771397724553275,0.20818085525307967,1.0021490334120498
0.0352,1.0049485176265607,-0.05021822113495207,0.2530915636197358,0.049730622933270886,0.24935592242659976,-0.02502511452245766,0.23828695563329538,0.011403831886777278,0.00033804361585231777,-4.143299220732062e-5,0.07037811803682881,-0.0030200555957945073,1.1924496197433718,0.37581404051307143,0.0005322191463349925,0.00010870715448619036,0.00011413269549629621,0.04307866197540934,-5.186406657284578e-9,3.6448339742632726e-9,-2.539799491036642e-11,-1.6326389615847585e-13,1.1390113981977615e-13,0.44762310527712246,0.20839884454028548,1.0021490615808593
0.0353,1.0049485387731683,-0.050218070949305096,0.2530915576466444,0.04973059785984836,0.2493559315023349,-0.02502506466807436,0.23833798008239993,0.011408433631797478,0.0003380445011371726,-4.1424397477245245e-5,0.07037806300492702,-0.003020597197965744,1.192405680401279,0.3762309375573397,0.0005327282264490481,0.00010870736375847607,0.00011488842042199919,0.04307922918930996,-5.4572231364460076e-9,3.6442829770370057e-9,-1.835955874980568e-11,-1.7176624811645003e-13,1.1388391096064384e-13,0.4475285514909036,0.20862566600503613,1.0021490908909716
0.0354,1.0049485598765924,-0.05021792107441741,0.25309155168948383,0.04973057294574174,0.24935594055611982,-0.025025014938333298,0.23838881241407728,0.011413018000200871,0.00033804538536056977,-4.141581285325973e-5,0.07037800803662475,-0.003021138178766377,1.1923759795694864,0.3766460914842015,0.0005332450460062316,0.00010870757415329644,0.0001156498601358573,0.04307977823837199,-5.716248903698008e-9,3.64370517979964e-9,-1.1496919688758924e-11,-1.7989547895320178e-13,1.1386584474888953e-13,0.44743069766655214,0.20886040381041543,1.002149121224041
0.0355,1.0049485809370182,-0.05021777150953935,0.25309154574822024,0.04973054819028325,0.24935594958803792,-0.02502496533287786,0.23843945332930125,0.011417585055563817,0.00033804626852402744,-4.140723832305057e-5,0.07037795313184787,-0.0030216785389130885,1.1923602723179567,0.37705900177748725,0.0005337687864490323,0.0001087077856514201,0.00011641573445241775,0.04308030872816187,-5.963443478146208e-9,3.6431018598553873e-9,-4.821974673093547e-12,-1.8765032533588026e-13,1.1384698111857137e-13,0.44732992558374385,0.20910214211950717,1.0021491524617225
0.0356,1.0049486019546305,-0.05021762225392124,0.25309153982281957,0.04973052359280515,0.24935595859817253,-0.025024915851351432,0.23848990352904573,0.01142213486146267,0.0003380471506290637,-4.1398673874304305e-5,0.07037789829052223,-0.003022218279122558,1.1923583137166536,0.3774691679210277,0.0005342986292199394,0.00010870799823361564,0.00011718476318622795,0.04308082026424612,-6.198766378896302e-9,3.6424742945084607e-9,1.653379351324984e-12,-1.9502952393163707e-13,1.1382736000374743e-13,0.447226617022155,0.2093499650953951,1.0021491844856707
0.0357,1.0049486229296136,-0.05021747330681343,0.25309153391324807,0.04973049915263967,0.24935596758660697,-0.025024866493397392,0.2385401637142844,0.011426667481473791,0.00033804803167719654,-4.1390119494707445e-5,0.07037784351257365,-0.003022757400111466,1.192369858835539,0.37787608939865314,0.000534833755761442,0.0001087082118806517,0.00011795566615183511,0.04308131245219118,-6.422177125053936e-9,3.6418237610630714e-9,7.917245438629766e-12,-2.0203181140762193e-13,1.138070213384758e-13,0.44712115376146144,0.20960295690116304,1.0021492171775397
0.0358,1.004948643862153,-0.05021732466746625,0.2530915280194719,0.04973047486911906,0.24935597655342462,-0.025024817258659127,0.23859023458599127,0.011431182979173537,0.00033804891166994415,-4.138157517194651e-5,0.070377788797928,-0.003023295902596494,1.1923946627445763,0.3782792656941944,0.0005353733475160295,0.00010870842657329688,0.00011872716316378651,0.043081784897563556,-6.633635235724759e-9,3.6411515368234335e-9,1.3957726642954e-11,-2.086559244309849e-13,1.1378600505681456e-13,0.4470139175813393,0.20986020169989478,1.0021492504189846
0.0359,1.0049486647524328,-0.050217176335130044,0.2530915221414571,0.04973045074157555,0.24935598549870877,-0.025024768146780018,0.23864011684514005,0.011435681418138263,0.0003380497906088245,-4.1373040893708e-5,0.07037773414651115,-0.003023833787294322,1.1924324805137285,0.37867819629148197,0.0005359165859261909,0.00010870864229231978,0.00011949797403662952,0.04308223720592973,-6.833100230014462e-9,3.640458899093758e-9,1.976292601843211e-11,-2.1490059966887733e-13,1.137643510928218e-13,0.4469052902614644,0.2101207836546741,1.0021492840916597
0.036,1.0049486856006384,-0.05021702830905513,0.25309151627916976,0.049730426769341404,0.2493559944225428,-0.025024719157403445,0.2386898111927046,0.011440162861944329,0.0003380506684953557,-4.136451664767845e-5,0.07037767955824889,-0.0030243710549216294,1.1924830672129578,0.37907238067434623,0.0005364626524344157,0.00010870885901848905,0.00012026681858491135,0.04308266898285616,-7.02053162702868e-9,3.6397471251782577e-9,2.5320946619196846e-11,-2.2076457378844864e-13,1.1374209938055567e-13,0.44679565358151296,0.21038378692858478,1.00214931807722
0.0361,1.0049487064069544,-0.05021688058849187,0.25309151043257605,0.04973040295174885,0.24935600332501,-0.025024670290172794,0.23873931832965875,0.011444627374168093,0.0003380515453310559,-4.135600242154437e-5,0.07037762503306713,-0.003024907706195099,1.1925461779122277,0.37946131832661795,0.0005370107284831929,0.00010870907673257326,0.0001210324166231794,0.04308307983390935,-7.195888945873104e-9,3.639017492381146e-9,3.061989149938264e-11,-2.262465834568502e-13,1.1371928985407417e-13,0.44668538932116086,0.21064829568471063,1.00214935225732
0.0362,1.0049487271715651,-0.05021673317269058,0.25309150460164215,0.04973037928813013,0.24935601220619372,-0.025024621544731444,0.23878863895697625,0.011449075018385909,0.00033805242111744304,-4.134749820299228e-5,0.0703775705708917,-0.0030254437418314097,1.1926215676815006,0.3798445087321276,0.0005375599955150119,0.00010870929541534105,0.0001217934879659809,0.043083469364655756,-7.359131705653378e-9,3.6382712780066337e-9,3.5647863713122605e-11,-2.313453653412319e-13,1.1369596244743544e-13,0.44657487926008405,0.2109133940861354,1.0021493865136137
0.0363,1.004948747894656,-0.0502165860609016,0.2530914987863342,0.04973035577781748,0.2493560210661773,-0.025024572920722778,0.238837773775631,0.011453505858174135,0.0003380532958560353,-4.133900397970868e-5,0.07037751617164845,-0.0030259791625472424,1.1927089915907398,0.3802214513747057,0.0005381096349723615,0.00010870951504756104,0.0001225487524278631,0.043083837180661874,-7.510219425475159e-9,3.6375097593589337e-9,4.039296631455007e-11,-2.3605965610874387e-13,1.1367215709469754e-13,0.44646450517795866,0.21117816629594288,1.0021494207277564
0.0364,1.0049487685764114,-0.05021643925237527,0.25309149298661815,0.04973033242014316,0.2493560299050441,-0.025024524417790184,0.2388867234865968,0.01145791995710913,0.00033805416954835074,-4.133051973938011e-5,0.0703774618352632,-0.003026513969059278,1.192808204709908,0.38059164573818294,0.0005386588282977315,0.0001087097356100018,0.0001232969298233734,0.043084182887494174,-7.649111624444129e-9,3.636734213742259e-9,4.4843302357799265e-11,-2.403881924265371e-13,1.136479137299186e-13,0.44635464885446063,0.2114416964772169,1.0021494547814025
0.0365,1.0049487892170164,-0.05021629274636191,0.2530914872024603,0.04973030921443939,0.24935603872287743,-0.02502447603557704,0.2389354887908475,0.011462317378767253,0.00033805504219590744,-4.1322045469693056e-5,0.07037740756166183,-0.0030270481620841964,1.192918962108968,0.38095459130638964,0.0005392067569336108,0.00010870995708343199,0.00012403673996705898,0.04308450609071914,-7.77576782166593e-9,3.6359459184608213e-9,4.898697489700312e-11,-2.4432971096176144e-13,1.1362327228715668e-13,0.446245692069266,0.2117030687930412,1.0021494885562066
0.0366,1.0049488098166557,-0.050216146542111886,0.2530914814338267,0.04973028616003842,0.24935604751976065,-0.02502442777372673,0.2389840703893569,0.011466698186724859,0.00033805591380022345,-4.1313581158334065e-5,0.07037735335077018,-0.0030275817423386785,1.1930410188578826,0.38130978756315664,0.0005397526023224888,0.0001087101794486202,0.00012476690267346726,0.04308480639590325,-7.890147536246244e-9,3.6351461508188333e-9,5.281208698629584e-11,-2.4788294838156795e-13,1.1359827270046989e-13,0.4461380166020508,0.2119613674064996,1.0021495219338232
0.0367,1.004948830375514,-0.05021600063887551,0.25309147568068346,0.0497302632562725,0.24935605629577703,-0.025024379631882632,0.2390324689830988,0.011471062444558304,0.0003380567843628169,-4.130512679298964e-5,0.07037729920251412,-0.003028114710539405,1.1931741300266148,0.3816567339923143,0.0005402955459068543,0.00010871040268633505,0.00012548613775714546,0.04308508340861298,-7.992210287290724e-9,3.6343361881205074e-9,5.6306741679810725e-11,-2.510466413531066e-13,1.135729549039163e-13,0.44603200423249095,0.21221567648067588,1.002149554795907
0.0368,1.004948850893776,-0.05021585503590314,0.2530914699429967,0.04973024050247386,0.24935606505101,-0.025024331609688134,0.23908068527304704,0.011475410215843949,0.0003380576538852057,-4.1296682361346286e-5,0.07037724511681948,-0.003028647067403056,1.1933180506851273,0.3819949300776933,0.0005408347691291969,0.00010871062677734515,0.00012619316503264082,0.04308533673441482,-8.081915593905026e-9,3.633517307670056e-9,5.945904203168113e-11,-2.5381952654352766e-13,1.13547358831554e-13,0.44592803674026255,0.21246508017865381,1.0021495870241126
0.0369,1.004948871371627,-0.05021570973244509,0.25309146422073253,0.04973021789797475,0.24935607378554278,-0.025024283706786617,0.23912871996017548,0.01147974156415815,0.0003380585223689081,-4.1288247851090544e-5,0.0703771910936121,-0.0030291788136463126,1.1934725359033833,0.38232387530312406,0.0005413694534320058,0.00010871085170241912,0.00012688670431450078,0.04308556597887524,-8.159222975194824e-9,3.6326907867716913e-9,6.225709109604108e-11,-2.5620034061998194e-13,1.1352152441744109e-13,0.44582649590504153,0.2127086626635172,1.0021496185000947
0.037,1.0049488918092513,-0.05021556472775169,0.2530914585138572,0.04973019544210741,0.24935608249945884,-0.025024235922821467,0.2391765737454579,0.011484056553077264,0.00033805938981544217,-4.1279823249908906e-5,0.07037713713281785,-0.0030297099499858545,1.193637340751345,0.38264306915243723,0.0005418987802577701,0.00010871107744232557,0.0001275654754172725,0.04308577074756072,-8.224091950265773e-9,3.6318579027296254e-9,6.46889919270238e-11,-2.581878202496195e-13,1.1349549159563566e-13,0.4457277635065039,0.21294550809834978,1.0021496491055077
0.0371,1.0049489122068338,-0.050215420021073306,0.2530914528223367,0.04973017313420409,0.2493560911928414,-0.025024188257436058,0.23922424732986816,0.011488355246177652,0.0003380602562263259,-4.1271408545487905e-5,0.07037708323436255,-0.003030240477138363,1.193812220298976,0.38295201110946336,0.0005424219310489791,0.00010871130397783308,0.00012822819815550338,0.04308595064603774,-8.276482038223544e-9,3.631019932848071e-9,6.674284757876318e-11,-2.5978070209959107e-13,1.1346930030019579e-13,0.4456322213243258,0.21317470064623545,1.0021496787220066
0.0372,1.0049489325645595,-0.050215275611660254,0.2530914471461372,0.04973015097359701,0.2493560998657739,-0.025024140710273778,0.23927174141438007,0.011492637707035663,0.00033806112160307745,-4.126300372551405e-5,0.07037702939817209,-0.003030770395820518,1.1939969296162387,0.383250200658033,0.0005429380872481219,0.00010871153128971032,0.00012887359234374062,0.043086105279872784,-8.316352758173789e-9,3.6301781544312407e-9,6.840676110539257e-11,-2.6097772283704676e-13,1.1344299046517959e-13,0.445540251138183,0.21339532447025786,1.0021497072312453
0.0373,1.004948952882613,-0.050215131498762874,0.2530914414852248,0.04973012895961843,0.24935610851833956,-0.025024093280978012,0.2393190566999674,0.011496903999227662,0.00033806198594721484,-4.1254608777673856e-5,0.07037697562417228,-0.0030312997067490012,1.1941912237730963,0.38353713728197675,0.0005434464302976878,0.00010871175935872587,0.0001295003777965316,0.04308623425463232,-8.343663629222177e-9,3.629333844783347e-9,6.966883556104574e-11,-2.6177761912913716e-13,1.1341660202464512e-13,0.4454522347277517,0.2136064637335009,1.002149734514879
0.0374,1.004948973161179,-0.050214987681631504,0.25309143583956556,0.04973010709160059,0.2493561171506218,-0.025024045969192138,0.23936619388760402,0.011501154186330003,0.00033806284926025617,-4.124622368965384e-5,0.070376921912289,-0.003031828410640492,1.1943948578395112,0.3838123204651251,0.0005439461416401661,0.00010871198816564834,0.0001301072743284236,0.04308633717588283,-8.358374170474372e-9,3.6284882812086014e-9,7.05171739998562e-11,-2.6217912764301265e-13,1.1339017491265049e-13,0.44536855387270785,0.21380720259904834,1.002149760454562
0.0375,1.0049489934004423,-0.05021484415951648,0.2530914302091258,0.04973008536887572,0.24935612576270394,-0.02502399877455954,0.23941315367826377,0.011505388331919046,0.00033806371154371944,-4.1237848449140526e-5,0.07037686826244807,-0.003032356508211671,1.1946075868854467,0.3840752496913086,0.0005444364027180459,0.00010871221769124638,0.00013069300175396384,0.04308641364919081,-8.36044390103603e-9,3.6276427410112174e-9,7.093987947595748e-11,-2.6218098504582355e-13,1.1336374906325378e-13,0.44528959035272747,0.21399662522998392,1.0021497849319492
0.0376,1.004949013600588,-0.05021470093166813,0.25309142459387146,0.04973006379077608,0.2493561343546693,-0.025023951696723598,0.23945993677292043,0.011509606499571145,0.00033806457279912287,-4.122948304382042e-5,0.07037681467457536,-0.003032884000179219,1.1948291659808654,0.38432542444435785,0.0005449163949738165,0.00010871244791628854,0.0001312562798876997,0.04308646328012273,-8.349832340012817e-9,3.6267985014954068e-9,7.092505504348325e-11,-2.617819280047203e-13,1.1333736441051309e-13,0.4452157259474865,0.21417381578939146,1.002149807828695
0.0377,1.0049490337618008,-0.0502145579973368,0.25309141899376875,0.0497300423566339,0.24935614292660124,-0.025023904735327698,0.2395065438725479,0.011513808752862661,0.0003380654330279845,-4.122112746138003e-5,0.07037676114859673,-0.003033410887259817,1.1950593501957303,0.38456234420810337,0.0005453852998499669,0.00010871267882154348,0.0001317958285441784,0.043086485674245056,-8.3264990065104e-9,3.625956839965382e-9,7.046080375656709e-11,-2.6098069318685344e-13,1.133110608884865e-13,0.44514734243666104,0.21433785844035472,1.002149829026454
0.0378,1.0049490538842654,-0.050214415355772826,0.25309141340878377,0.04973002106578142,0.24935615147858303,-0.02502385789001522,0.23955297567811992,0.01151799515536995,0.0003380662922318223,-4.12127816895059e-5,0.07037670768443802,-0.0030339371701701445,1.1952978946000041,0.38478550846637577,0.0005458422987889865,0.0001087129103877798,0.0001323103675379473,0.043086480437124285,-8.290403419634433e-9,3.625119033725355e-9,6.953522866934253e-11,-2.597760172593732e-13,1.132848784312321e-13,0.44508482159992696,0.21448783734595755,1.0021498484068811
0.0379,1.0049490739681666,-0.050214273006226544,0.2530914078388826,0.049729999917550886,0.2493561600106981,-0.025023811160429555,0.23959923289061036,0.01152216577066937,0.0003380671504121544,-4.120444571588452e-5,0.07037665428202505,-0.003034462849626883,1.1955445542636498,0.38499441670300555,0.0005462865732333647,0.00010871314259576613,0.0001327986166835537,0.043086447174326886,-8.241505098490582e-9,3.624286360079539e-9,6.813643283594316e-11,-2.5816663688943e-13,1.1325885697280799e-13,0.4450285452169604,0.2146228366692837,1.0021498658516304
0.038,1.004949094013689,-0.05021413094794828,0.25309140228403143,0.04972997891127454,0.24935616852302975,-0.025023764546214074,0.239645316210993,0.011526320662337275,0.00033806800757049893,-4.119611952820242e-5,0.0703766009412837,-0.0030349879263467123,1.1957990842566304,0.38518856840182336,0.0005467173046255904,0.00010871337542627105,0.00013325929579554484,0.04308638549141934,-8.179763562184515e-9,3.623460096332146e-9,6.625251931050275e-11,-2.561512887441744e-13,1.1323303644727227e-13,0.4449788950674374,0.21474194057341692,1.0021498812423568
0.0381,1.0049491140210176,-0.05021398918018837,0.25309139674419634,0.04972995804628463,0.24935617701566126,-0.025023718047012165,0.2396912263402417,0.011530459893950025,0.00033806886370837394,-4.118780311414612e-5,0.0703765476621398,-0.0030355124010463135,1.1960612396489088,0.38536746304665964,0.000547133674408153,0.00010871360886006318,0.00013369112468846806,0.043086294993968134,-8.105138329821886e-9,3.622641519787388e-9,6.387159114715459e-11,-2.5372870949075665e-13,1.1320745678868298e-13,0.4449362529310338,0.21484423322144106,1.0021498944607148
0.0382,1.0049491339903371,-0.050213847702197174,0.25309139121934354,0.04972993732191338,0.24935618548867605,-0.02502367166246721,0.2397369639793303,0.01153458352908398,0.0003380697188272974,-4.117949646140212e-5,0.07037649444451924,-0.0030360362744423666,1.196330775510447,0.385530600121345,0.0005475348640235416,0.00010871384287791117,0.0001340928231768706,0.04308617528753973,-8.017588920508367e-9,3.6218319077494783e-9,6.098175140003262e-11,-2.5089763579632734e-13,1.1318215793109826e-13,0.4449010005874257,0.2149287987764399,1.0021499053883591
0.0383,1.0049491539218325,-0.050213706513225,0.253091385709439,0.04972991673749305,0.2493561939421574,-0.02502362539222259,0.23978252982923257,0.011538691631315493,0.0003380705729287876,-4.117119955765695e-5,0.07037644128834782,-0.003036559547251553,1.1966074469112091,0.38567747910971,0.0005479200549142455,0.00010871407746058359,0.0001344631110752998,0.04308602597770063,-7.917074853349609e-9,3.6210325375226284e-9,5.757110312327003e-11,-2.476568043280365e-13,1.1315717980857618e-13,0.44487351981628914,0.21499472140149714,1.0021499139069443
0.0384,1.0049491738156884,-0.0502135656125222,0.253091380214449,0.04972989629235588,0.24935620237618866,-0.02502357923592169,0.2398279245909224,0.011542784264220923,0.0003380714260143624,-4.116291239059712e-5,0.07037638819355141,-0.003037082220190552,1.1968910089211569,0.3858075994955852,0.000548288428522754,0.00010871431258884908,0.00013480070819830295,0.043085846670017296,-7.803555647451288e-9,3.620244686411051e-9,5.3627749371000863e-11,-2.440049517530351e-13,1.1313256235517483e-13,0.44485419239730006,0.21504108525969667,1.002149919898125
0.0385,1.0049491936720898,-0.0502134249993391,0.2530913747343395,0.049729875985834095,0.24935621079085318,-0.025023533193207895,0.23987314896537354,0.011546861491376629,0.00033807227808554,-4.1154634947909144e-5,0.07037633516005587,-0.0030376042939760455,1.1971812166102542,0.3859204607628012,0.0005486391662915561,0.00010871454824347623,0.00013510433436042738,0.04308563697005621,-7.67699082191905e-9,3.6194696317189586e-9,4.913979319735817e-11,-2.399408147384729e-13,1.131083455049523e-13,0.4448434001101345,0.21506697451412224,1.002149923243556
0.0386,1.004949213491192,-0.05021328467290864,0.25309136926907144,0.04972985581728207,0.24935621918622627,-0.02502348726372434,0.2399182036334269,0.011550923374527858,0.00033807312914376793,-4.114636721734402e-5,0.07037628218778778,-0.0030381257693180576,1.1974776919556047,0.3860157101578008,0.0005489715467287872,0.00010871478439483843,0.00013537295161543324,0.04308539682928471,-7.537369290734882e-9,3.618708666032692e-9,4.417965216253342e-11,-2.354650327332061e-13,1.1308456957153235e-13,0.4448397002779566,0.215071374843119,1.002149924321864
0.0387,1.004949233272679,-0.05021314463219471,0.2530913638185211,0.04972983578642251,0.24935622756225292,-0.025023441447114943,0.23996308894305973,0.011554969945145908,0.000338073979189346,-4.113810918774929e-5,0.070376229276686,-0.0030386466468163655,1.197777931144342,0.3860954627837119,0.0005492865384576313,0.00010871502084715779,0.00013560963257379648,0.043085131868179076,-7.385304933916539e-9,3.617963189663621e-9,4.010602992712834e-11,-2.306129213053715e-13,1.1306127674042868e-13,0.4448146699952767,0.21505297125723877,1.0021499308786639
0.0388,1.0049492530165003,-0.05021300487634586,0.2530913583826155,0.04972981589280413,0.24935623591894915,-0.025023395743036407,0.24000780540654207,0.011559001249645116,0.0003380748282231968,-4.112986084751599e-5,0.0703761764266834,-0.003039166927124553,1.1980806873469452,0.3861606848540141,0.0005495845132620808,0.00010871525750256629,0.00013581571469378526,0.043084844770438405,-7.2214898470924705e-9,3.6172341464755364e-9,3.734307274511287e-11,-2.2541163179387832e-13,1.1303849602072033e-13,0.4447620621104142,0.21501429111033613,1.0021499446595459
0.0389,1.00494927272277,-0.050212865404611735,0.25309135296131197,0.04972979613585523,0.24935624425637573,-0.025023350151148177,0.24005235364657848,0.011563017344484007,0.00033807567624663624,-4.1121622184690604e-5,0.0703761236377087,-0.0030396866109326476,1.1983854660828204,0.38621153949144466,0.0005498653359737067,0.00010871549432192339,0.00013599123821532856,0.04308453630751687,-7.04649639391342e-9,3.6165223532178746e-9,3.582027202848389e-11,-2.1987883908514652e-13,1.1301625302428112e-13,0.44468658802153677,0.21495879847940255,1.0021499644303375
0.039,1.004949292391601,-0.05021272621624193,0.2530913475545675,0.049729776515004036,0.2493562525745934,-0.02502330467110969,0.24009673428587358,0.011567018286121108,0.0003380765232609802,-4.111339318731959e-5,0.07037607090969067,-0.0030402056989306714,1.1986917728713729,0.3862481898187404,0.0005501288714240801,0.00010871573126608851,0.00013613624337835536,0.04308420725086866,-6.860896938030078e-9,3.6158286266400703e-9,3.5467119189237675e-11,-2.140322180655944e-13,1.1299457336298478e-13,0.4445929591268121,0.21488995744142947,1.0021499889568655
0.0391,1.0049493120231077,-0.05021258731048608,0.2530913421623396,0.04972975702967887,0.24935626087366292,-0.025023259302580383,0.24014094794713203,0.011571004131014938,0.00033807736926754465,-4.1105173843449395e-5,0.07037601824255808,-0.0030407241918086517,1.1989991132320095,0.38627079895863825,0.0005503749844447721,0.00010871596829592112,0.00013625077042279463,0.04308385837194799,-6.665263843093178e-9,3.6151537834915593e-9,3.6213105639370856e-11,-2.0788944362164152e-13,1.1297348264870509e-13,0.44448588682440815,0.21481123207340838,1.0021500170049569
0.0392,1.0049493316174036,-0.050212448686593754,0.2530913367845853,0.04972973767930798,0.24935626915364503,-0.025023214045219698,0.24018499525305845,0.011574974935624023,0.0003380782142676454,-4.1096964141126495e-5,0.07037596563623966,-0.0030412420902566116,1.199306992684135,0.3862795300338753,0.0005506035398673536,0.00010871620537228064,0.00013633485958857537,0.043083490442209035,-6.4601694727534505e-9,3.614498640521776e-9,3.7987722790879784e-11,-2.0146819063970744e-13,1.1295300649331581e-13,0.4443700825124924,0.2147260864523307,1.0021500473404392
0.0393,1.0049493511746022,-0.050212310343814605,0.2530913314212619,0.04972971846331965,0.2493562774146006,-0.025023168898687068,0.24022887682635755,0.011578930756406883,0.00033807905826259844,-4.108876406839736e-5,0.0703759130906642,-0.003041759394964578,1.1996149167471568,0.3862745461671884,0.0005508144025233959,0.00010871644245602652,0.00013638855111562653,0.04308310423310599,-6.2461861906615874e-9,3.613864014480158e-9,4.072046205576116e-11,-1.9478613400621044e-13,1.1293317050869073e-13,0.44425025758923276,0.21463798465518788,1.0021500787291397
0.0394,1.0049493706948172,-0.05021217228139822,0.2530913260723265,0.04972969938114214,0.24935628565659027,-0.025023123862641935,0.24027259328973385,0.011582871649822045,0.0003380799012537196,-4.1080573613308436e-5,0.07037586060576041,-0.003042276106622575,1.1999223909404797,0.38625601048131464,0.0005510074372444697,0.00010871667950801818,0.0001364118852438771,0.04308270051609303,-6.0238863604683355e-9,3.6132507221161385e-9,4.4340814846011124e-11,-1.8786094860757062e-13,1.129140003067036e-13,0.4441311234527968,0.2145503907589714,1.0021501099368852
0.0395,1.004949390178162,-0.05021203449859421,0.2530913207377363,0.04972968043220374,0.24935629387967487,-0.025023078936743735,0.24031614526589204,0.01158679767232803,0.0003380807432423248,-4.10723927639062e-5,0.07037580818145708,-0.003042792225920627,1.20022892078351,0.38622408609899084,0.0005511825088621464,0.00010871691648911509,0.00013640490221325608,0.04308228006262436,-5.793842345824385e-9,3.6126595801791537e-9,4.8778272573626674e-11,-1.807103093302061e-13,1.1289552149922821e-13,0.4440173915013524,0.21446676884067267,1.0021501397295032
0.0396,1.0049494096247507,-0.05021189699465219,0.2530913154174488,0.04972966161593272,0.24935630208391513,-0.025023034120651915,0.2403595333775367,0.011590708880383362,0.0003380815842297301,-4.10642215082371e-5,0.07037575581768298,-0.0030433077535487606,1.2005340117956536,0.38617893614295407,0.0005513394822079968,0.00010871715336017667,0.00013636764226369243,0.04308184364415416,-5.5566265103804655e-9,3.6120914054186395e-9,5.396232665060405e-11,-1.7335189106053649e-13,1.1287775969813829e-13,0.4439137731330671,0.2143905829772831,1.0021501668728208
0.0397,1.0049494290346968,-0.05021175976882178,0.2530913101114208,0.04972964293175735,0.24935631026937177,-0.025022989414025906,0.24040275824737253,0.011594605330446562,0.00033808242421725114,-4.105605983434761e-5,0.07037570351436681,-0.0030438226901969992,1.2008371694963167,0.38612072373594125,0.0005514782221135922,0.00010871739008206235,0.00013630014563511514,0.04308139203213664,-5.312811217787317e-9,3.6115470145840304e-9,5.982246848893932e-11,-1.658033686849815e-13,1.1286074051530765e-13,0.4438249797461089,0.21432529724579422,1.0021501901326646
0.0398,1.004949448408114,-0.05021162282035258,0.2530913048196098,0.049729624379105906,0.24935631843610565,-0.02502294481652514,0.24044582049810417,0.011598487078976158,0.000338083263206204,-4.104790773028418e-5,0.07037565127143738,-0.003044337036555369,1.201137899404905,0.3860496120006894,0.0005515985934105036,0.00010871762661563158,0.00013620245256745314,0.043080925998025967,-5.062968831695619e-9,3.6110272244247625e-9,6.628818950062981e-11,-1.580824170899592e-13,1.1284448956261003e-13,0.44375572273864533,0.21427437572319746,1.0021502082748623
0.0399,1.0049494677451158,-0.05021148614849421,0.2530912995419729,0.04972960595740666,0.24935632658417742,-0.025022900327809072,0.24048872075243619,0.01160235418243067,0.00033808410119790444,-4.1039765184093304e-5,0.07037559908882343,-0.003044850793313894,1.2014357070408244,0.3859657640599354,0.0005517004609303018,0.00010871786292174381,0.00013607460330063547,0.043080446313276344,-4.80767171575613e-9,3.6105328516902712e-9,7.328898109767108e-11,-1.5020671116188982e-13,1.1282903245191921e-13,0.44371071350884417,0.2142412824864842,1.0021502200652412
0.04,1.0049494870458162,-0.05021134975249627,0.2530912942784673,0.04972958766608788,0.24935633471364793,-0.02502285594753713,0.24053145963307326,0.011606206697268624,0.00033808493819366853,-4.1031632183821406e-5,0.0703755469664537,-0.0030453639611626006,1.2017300979234808,0.3858693430364163,0.0005517836895045581,0.00010871809896125847,0.00013591663807459108,0.04307995374934196,-4.547492233619529e-9,3.6100647131299914e-9,8.075433469206061e-11,-1.421939257871914e-13,1.1281439479510894e-13,0.4436946634548732,0.21422948161264596,1.002150224269628


==> data/untuned_2nd_2mF.csv <==
0.0,1.0067552230867676,-0.04029913889433857,0.20330299948998976,0.058855971513823734,0.20030310784149463,-0.016087480596542345,0.20230451163495683,0.008124112353003966,0.00027215096174116113,-2.1857989940954284e-5,0.0704451141318348,-0.002805774194391405,1.084409521544636,0.4290526993758473,0.0003072643029384323,7.681607573460807e-5,-1.097851263284566e-18,0.054666659327847034,0.0,4.600042785237128e-9,0.0,0.0,1.4375133703866027e-13,0.5652532574498265,0.18668122698804354,1.002910145188458
0.0001,0.9765630275694466,-0.03783065644399118,0.21048194677315044,0.0541008617813421,0.3163710507331427,-0.027542021223399205,0.20252576972046943,0.008136248764120701,0.0002730835192340534,-2.3173999941225185e-5,0.07044549003346376,-0.0028065017264523773,1.0843736698240651,0.4290666573258597,0.00030726445701483626,7.681607573838299e-5,6.958947864733695e-10,0.05466688001839582,5.8889000050159675e-8,4.601292437560211e-9,3.934807193932079e-8,9.250126370473052e-13,1.4376706704998663e-13,0.5657362349106314,0.18669902484450104,1.0170651093234697
0.0002,0.9077368294426933,-0.032186029218983954,0.2484447474342995,0.04090588070612388,0.39569424251966523,-0.038763639299211054,0.20304126681108478,0.008176150795434461,0.00027902532782740484,-2.688139384650226e-5,0.07044688721287734,-0.0028083012524126555,1.083972890810829,0.42913779432480204,0.00030726728048675466,7.681607580922452e-5,1.9209981503458128e-8,0.054669353515777695,4.6515947281568157e-7,4.6240509859754615e-9,1.8487193274568268e-7,1.190447353896933e-11,1.4428391767489483e-13,0.5655984912017952,0.18678507979610265,1.024238198161385
0.0003,0.8348349289725184,-0.02659453283792752,0.31749091147271397,0.022670450201992914,0.4436746281012042,-0.04841638413929644,0.20366275682420493,0.008242072512314276,0.000292111070146531,-3.2445000376872895e-5,0.07044769811305197,-0.002810480680357523,1.0827528057396436,0.42910243451402225,0.0003072715890408627,7.681607592434172e-5,1.1568126700663447e-7,0.05467690762411154,1.1421400797240644e-6,4.703849634332715e-9,2.427509614176259e-7,3.478253800989642e-11,1.465705471245959e-13,0.5641135011867888,0.18697512208013975,1.005224567812044
0.0004,0.7830533206426581,-0.0237381177374094,0.3991934259505824,0.003970934785812556,0.469516864125874,-0.05624429787858436,0.20429092805241722,0.008327347352749691,0.0003114002895296545,-3.917296189857557e-5,0.07044561970359142,-0.0028123943758549294,1.080529457325067,0.429154045928039,0.00030727313413912965,7.681607597757477e-5,3.8442738856593147e-7,0.054690729217045014,1.6530083642464236e-6,4.846797631378864e-9,1.1976018861610432e-7,5.4159861886453526e-11,1.5112173945302362e-13,0.5666207469728802,0.1873575213521542,0.9606661453659142
0.0005,0.7619352519182423,-0.02466386514124726,0.47246481005167595,-0.011273330129760431,0.48305931694411086,-0.06268538104154583,0.20490924810489147,0.008425628054301684,0.0003342075561296106,-4.637904164539119e-5,0.07043927357241837,-0.0028136561942811128,1.0774762978912282,0.43028542155777605,0.00030730254893751244,7.681607672692678e-5,9.195632510858323e-7,0.05470980916071282,1.6870713939362558e-6,5.01812496606605e-9,-7.116847582395844e-8,5.645458349901225e-11,1.568146725993323e-13,0.5836919876338176,0.1885954915411858,0.8943756697607368
0.0006,0.7673002308084902,-0.028671523592668467,0.523694395033133,-0.02108921210587341,0.4921262096753647,-0.0683909416278232,0.20554479245185217,0.008533555274620783,0.00035759844317885894,-5.354224357601147e-5,0.07042871400238405,-0.0028142171228036,1.0739423725413089,0.4336858482029948,0.0003074545912061473,7.681608060680237e-5,1.78717067324373e-6,0.054732042692002686,1.3040837935650164e-6,5.169988649235545e-9,-1.8182675156305364e-7,4.2802323828393667e-11,1.6186439303536938e-13,0.6070670399705542,0.1910074711864132,0.8514038694157277
0.0007,0.787616162864829,-0.03400723150003094,0.550075643154371,-0.02574918157901493,0.5012038319427042,-0.07383810693260308,0.20623129746504562,0.008650852734505103,0.00037948572892495223,-6.040003887432958e-5,0.07041512132802463,-0.0028142986129207504,1.0702302641479584,0.4398539176204638,0.00030786774275713225,7.68160913550046e-5,3.0189784396976016e-6,0.054755589919479056,7.824979044958371e-7,5.274199644189413e-9,-1.768911598181104e-7,2.410557480423104e-11,1.652011548365259e-13,0.6245653880313584,0.19387349587705993,0.8300786706367475
0.0008,0.8109876199015786,-0.038893553933202714,0.557039325876044,-0.02704312518936681,0.5116880251470192,-0.07917686798015405,0.20698892699101093,0.008778875518185134,0.000399006207386135,-6.693202026770234e-5,0.07040008242070635,-0.0028142293524488593,1.0665082564702737,0.4484193606865156,0.00030866993789325614,7.681611273063416e-5,4.623261116906246e-6,0.05477942202027781,3.552277209933153e-7,5.329745210730706e-9,-1.0931848418707383e-7,9.507950831909387e-12,1.668267484345493e-13,0.6437400491294869,0.19797843369801293,0.8155009136091355
0.0009,0.8289858788001686,-0.04217542952905192,0.5537618873243533,-0.027263463748646556,0.5229956065817994,-0.08429281361757386,0.2078203378750226,0.008919157395387728,0.00041629159050783865,-7.32703957594262e-5,0.07038502633423382,-0.002814307917425412,1.0628343492759382,0.458553854341014,0.0003099458496197361,7.681614765262074e-5,6.597476736109467e-6,0.05480318126738734,1.163022252922971e-7,5.351795026564487e-9,-4.186733649312837e-8,2.1559545174960704e-12,1.673556005477798e-13,0.6531671260295177,0.20432431605432505,0.8250414517800623
0.001,0.8389080767735079,-0.04374165784997465,0.5486848991461387,-0.02817038045889722,0.5337278976778627,-0.08895100244482618,0.20871202018557442,0.00907211298183462,0.000432087828902834,-7.959303879684514e-5,0.07037077994714552,-0.0028146891821318135,1.0591945516306642,0.46949149914747657,0.0003117213087233583,7.681619773364352e-5,8.937127433718504e-6,0.05482695106930995,3.820009271765561e-8,5.3584050381962625e-9,1.7440868916468293e-9,3.662492603379763e-13,1.674448842295234e-13,0.6569667526303692,0.20810686134429965,0.8317156426253474
0.0011,0.8418263916450763,-0.044147582950259105,0.5471146390108574,-0.03059098478310045,0.54276244804821,-0.09297863166624963,0.20964526408690673,0.009236823316210487,0.0004471746280016632,-8.602441477994989e-5,0.07035762369046852,-0.0028153953623134753,1.0555519628997936,0.4807532278339257,0.0003139885525923063,7.681626378043894e-5,1.1640507246789984e-5,0.05485095726576526,6.167182657610905e-8,5.362886818407664e-9,2.1007495654861527e-8,1.673340419594774e-12,1.6753315689644256e-13,0.6580670758867692,0.21594896187911158,0.8492307240162833
0.0012,0.8411975437006147,-0.044308223640140115,0.550493700736969,-0.0343397568700016,0.5496646636260215,-0.09634841017384843,0.21060258706702198,0.00941111666900892,0.00046210061858485056,-9.259342625886712e-5,0.07034537712277301,-0.002816340657849453,1.0518658237350291,0.492165042720075,0.0003167199604050368,7.681634608225327e-5,1.4710119339271898e-5,0.054875451929873816,1.255613574320894e-7,5.37209529443197e-9,2.3549043527022174e-8,4.01787827323417e-12,1.6781470912195625e-13,0.6585239397390638,0.21968623122916997,0.8552005993651624
0.0013,0.8403218530930829,-0.04496264199116646,0.5577540847258137,-0.03871393377422006,0.5546495566268649,-0.09917060431253613,0.21157352646889835,0.009592441403143949,0.00047706888816282555,-9.924677947833521e-5,0.07033371168017497,-0.0028174173853645775,1.048112516461801,0.5037246725380341,0.0003198870520294247,7.681644485014976e-5,1.8151515946417086e-5,0.05490058364753954,1.8419995304190082e-7,5.387803932213359e-9,1.5227361183316314e-8,6.018878979155728e-12,1.6832475235653265e-13,0.6593663994450267,0.22791100060004318,0.862599947307037
0.0014,0.8413958406549631,-0.04647376394870368,0.5664320948142056,-0.042841453059231635,0.5583827330322341,-0.10164801907757345,0.2125553346869446,0.009778411125179996,0.000491979040397688,-0.00010587672497361022,0.07032230214732557,-0.0028185388080541095,1.044291009070953,0.515531964255572,0.0003234660841429601,7.68165603554616e-5,2.1971845984118794e-5,0.05492636319887905,2.118099224554072e-7,5.407850955635831e-9,2.6250356162564186e-9,6.912469191262858e-12,1.68979918940174e-13,0.6602178116384683,0.23147493162090807,0.8645249509345547
0.0015,0.8450432393958036,-0.04878551121205774,0.5744073496679829,-0.04615242703506544,0.561551879958156,-0.10397171484519921,0.21355018547309146,0.009967462127130438,0.0005066079722106985,-0.00011238119749013424,0.07031097377460388,-0.002819675414238618,1.0404173039792604,0.5276892693017573,0.0003274412839443019,7.681669302496714e-5,2.6177174070428902e-5,0.05495269605658338,2.0380749474073424e-7,5.428871299570624e-9,-7.908056199559733e-9,6.580801328913496e-12,1.6966242519777992e-13,0.6635700705882768,0.2402638289244318,0.865972266729774
0.0016,0.8505565556569742,-0.0515347689440364,0.5806221109615518,-0.04854267512669275,0.5646347691203897,-0.10626045984374786,0.21456238608568695,0.010159065635908904,0.0005207350030845907,-0.00011869785317219644,0.07029972415733506,-0.0028208552987622646,1.0365154181751957,0.5402552980186981,0.0003318039039107293,7.681684342680861e-5,3.077113831797307e-5,0.054979436998246436,1.728909440628841e-7,5.448002179935235e-9,-1.3241213198331277e-8,5.480395400648394e-12,1.702754811956694e-13,0.6656872077526769,0.2458146988019472,0.8668868168043375
0.0017,0.8569237241637785,-0.0543166924777234,0.584635174205149,-0.050118560170777586,0.5679476577758696,-0.10858417451177488,0.21559575984973706,0.010353112905350537,0.0005341918965711082,-0.0001247915870835995,0.0702886116817306,-0.0028221236974326027,1.032607951514362,0.5532549025822616,0.0003365469049100659,7.681701216376925e-5,3.575605787196901e-5,0.055006448717574395,1.3473690286966626e-7,5.463265438740643e-9,-1.2618177890965801e-8,4.174960943432969e-12,1.707539300106797e-13,0.6677466318403431,0.2521216568516674,0.8700621092209263
0.0018,0.8631552919161469,-0.05686295755011974,0.5871546626793197,-0.05128081972445267,0.5714338484391347,-0.11090777896025815,0.21665111694746225,0.01055009689392684,0.0005469759571084694,-0.00013068751650360393,0.07027775585472297,-0.0028235310527877817,1.0287072051055022,0.5666414171025691,0.00034166315707663894,7.681719981268031e-5,4.1131349957396256e-5,0.055033655443202274,1.013446296411496e-7,5.4749857863836185e-9,-8.821645710903437e-9,3.073312065586512e-12,1.711130638298467e-13,0.6708593460699674,0.2616543015293018,0.8748614013850056
0.0019,0.8685453498426812,-0.05901942976354388,0.5889902975019904,-0.052409445934840634,0.5749705064511775,-0.11318062024391097,0.21772798815884198,0.010750473730296708,0.0005591313074735306,-0.00013642045264765324,0.07026725681573194,-0.002825115576633022,1.0248209731676692,0.5803581784976904,0.00034714395671070204,7.681740690664764e-5,4.6896002536915136e-5,0.055061008836316844,8.007588852756437e-8,5.483996386696142e-9,-4.4836796087355346e-9,2.4076258391554973e-12,1.7138497870590366e-13,0.6716736146266338,0.26506819873173926,0.8767987967754682
0.002,0.8729468184581112,-0.06083291967539304,0.5908555928023536,-0.05374277598829824,0.5783905872700965,-0.11535061798581277,0.21882418101948653,0.010954447420941467,0.0005707534666199637,-0.00014202781693134942,0.07025715926536796,-0.0028268870113308344,1.020950545660267,0.5943490481201356,0.00035297759098886324,7.681763388182766e-5,5.3048486934105624e-5,0.05508850020967309,7.050577346288133e-8,5.491528794944451e-9,-1.4268905769716359e-9,2.1409358551577405e-12,1.7161289094623955e-13,0.6730254223777024,0.2745092589596231,0.8828115217831026
0.0021,0.8766386675546695,-0.06245552594291609,0.5929875844025735,-0.055281521280476496,0.5816116268326144,-0.11740423753400524,0.21993730107065051,0.01116179070166525,0.0005819211076511201,-0.00014752578537100623,0.07024744242034264,-0.0028288292845669314,1.0170953475429532,0.6085834769069611,0.0003591502550520333,7.681788108318515e-5,5.9587259227781877e-5,0.05511613232449329,6.783992491607781e-8,5.498328903652297e-9,8.816967032887957e-11,2.1005409110758292e-12,1.7182116846737097e-13,0.6744884535788677,0.28472710663416706,0.8893189591661472
0.0022,0.8799164985384803,-0.06403792593046735,0.5955576412165765,-0.05700157107731082,0.584568318173705,-0.11933421716237522,0.2210650757332176,0.011372229907459848,0.0005927057140020604,-0.00015292693492437715,0.07023808022521691,-0.0028309248095768997,1.013255093994792,0.6230348366772346,0.0003656480809104285,7.681814885062698e-5,6.651083180789398e-5,0.055143906192614896,6.728666239593092e-8,5.505031733523691e-9,-3.101558213141468e-11,2.1161681523208014e-12,1.7203027349431263e-13,0.6749655824575014,0.2882554143102442,0.8914147513743219
0.0023,0.8831161421246796,-0.06569840629713204,0.5984116786468238,-0.05876584613489716,0.5872823342491643,-0.12116424609382596,0.22220602796503755,0.011585292021213226,0.0006031383373702996,-0.00015822505555842533,0.0702290240624812,-0.0028331512731619097,1.0094314391873958,0.6376961906818682,0.0003724572184722515,7.681843749255677e-5,7.381773222608601e-5,0.05517181092116713,6.453164679689467e-8,5.511678785455483e-9,-1.1031311756982687e-9,2.0440343577265263e-12,1.7224013643831983e-13,0.6758525348942794,0.296891061573428,0.8950306275543833
0.0024,0.8863514069152651,-0.06743873379735082,0.6013106133639938,-0.06046889577522256,0.5898201382130653,-0.12292473787206577,0.2233597965699715,0.01180061117688714,0.0006132124208098923,-0.0001634066286187706,0.07022023994655868,-0.0028354986908389686,1.005629416395821,0.6525682758720518,0.00037956543183363634,7.681874730702161e-5,8.15057845216247e-5,0.05519981443249976,5.8766997731187065e-8,5.517905731472501e-9,-2.4225722743579223e-9,1.8634501604373874e-12,1.7243769817162205e-13,0.6770472061745031,0.3085227560627574,0.8999009940391103
0.0025,0.8896813414269417,-0.06924234707668701,0.6040607208491637,-0.0620339364197971,0.592240736787267,-0.12464150507000923,0.22452610143127769,0.012017882948336948,0.0006229213245990418,-0.0001684602460613451,0.07021170137495412,-0.002837960603904009,1.0018543959028323,0.6676496197761231,0.0003869608228245024,7.681907859600923e-5,8.957266107117785e-5,0.055227882487204484,4.983316984483044e-8,5.523377943481903e-9,-3.4291707749704617e-9,1.574592164768487e-12,1.7261114881701098e-13,0.6776458159712269,0.3143510093976611,0.9023413718044359
0.0026,0.8930708294161238,-0.0710564177112411,0.6065262306810639,-0.06343120833163009,0.5945954183934845,-0.12633311803548347,0.22570485934674234,0.012236912326179118,0.0006322555287021236,-0.00017337739029905065,0.07020339348345796,-0.0028405368104139623,0.9981124748172925,0.6829361825310456,0.00039463210393884496,7.681943166637345e-5,9.801575274264281e-5,0.055255976211162676,3.882402165634924e-8,5.527773604616425e-9,-3.7659490343009275e-9,1.2188787889365408e-12,1.7274950697081592e-13,0.6779915049665748,0.31974233874338936,0.9042197031230822
0.0027,0.8964036143901034,-0.07282488092291627,0.6087426495219924,-0.06471323549076037,0.5968920016036157,-0.12799639495850992,0.22689583245925893,0.012457711953136363,0.0006412189991099212,-0.00017816121138021696,0.07019531914233304,-0.002843232652899618,0.9944090926009663,0.6984142479822877,0.00040256881937204245,7.681980679171251e-5,0.00010683112867080469,0.05528405997450678,2.7477602849303014e-8,5.53103585859078e-9,-3.6023671851479193e-9,8.55188062058394e-13,1.7285129542668074e-13,0.6787505660177123,0.33158057535315044,0.9083441275755905
0.0028,0.8996168334441914,-0.07452622431815084,0.6107732095928278,-0.06592673185546694,0.599124296956325,-0.12962451527476032,0.22809850931101347,0.012680289037640428,0.0006498253081178258,-0.00018281780263651012,0.07018747847039417,-0.0028460500026220147,0.9907486354920424,0.7140678288217399,0.00041076031960187446,7.682020422416673e-5,0.00011601447876643785,0.05531210438938136,1.660362768704871e-8,5.533227372639698e-9,-3.168108373075666e-9,5.099863680681679e-13,1.7291895638677842e-13,0.6795071208844269,0.3433797257733447,0.9124549344562198
0.0029,0.9026476277753851,-0.07613893861879834,0.6126811458717781,-0.0671184110386204,0.6012861137516383,-0.1312106580640459,0.2293123784193053,0.01290465078792334,0.0006580880288873322,-0.00018735325769276336,0.07017987158625155,-0.0028489907305357626,0.987135489653525,0.729880937518845,0.00041919595507678597,7.682062421587654e-5,0.00012556149294597332,0.05534008006839648,7.011738485215796e-9,5.534410824376883e-9,-2.6928591975268866e-9,2.0973753427197554e-13,1.7295493239026356e-13,0.6798453476356702,0.34865542294982504,0.9142929362148036
0.003,0.905479790446177,-0.07767096642295244,0.6145384489347078,-0.0683220195844993,0.6033635694659221,-0.1327470445635362,0.23053672950422255,0.013130781518831647,0.0006660271019224903,-0.0001917750870794872,0.07017249522809077,-0.0028520532262694635,0.9835732756546999,0.7458366249953424,0.0004278648712861525,7.682106700455702e-5,0.00013546764331303764,0.05536796219678797,-1.230528283648368e-9,5.5347197094718496e-9,-2.3840264807406134e-9,-4.49744597849884e-14,1.7296387555520663e-13,0.6798480710527781,0.35360677663360607,0.9157327171959029
0.0031,0.9081561554923955,-0.07915171249218994,0.616368443572611,-0.0695310049385887,0.6053499521859788,-0.1342328496774146,0.23177082338878696,0.013358582069392964,0.000673661319021128,-0.00019608752653512416,0.0701653390710495,-0.002855231484051752,0.9800648817960103,0.7619208708649866,0.0004367562944424061,7.682153276633628e-5,0.00014572738059877836,0.055395729839933995,-8.793385020799101e-9,5.53425231899285e-9,-2.258109390534236e-9,-2.7786393911761625e-13,1.729489443065675e-13,0.6798544015280582,0.36511600230699637,0.9190794311046526
0.0032,0.9107045310287071,-0.08059345762403337,0.618162772550615,-0.07073145119799495,0.6072491938377199,-0.13567150153585653,0.23301409250325544,0.013587934323455944,0.0006810029734957664,-0.00020029190722737543,0.0701583925337425,-0.002858520624443843,0.9766135572794475,0.7781219670681064,0.00044585968107153473,7.68220216610567e-5,0.0001563348654532667,0.05542335966930261,-1.6010714518587357e-8,5.533023832712757e-9,-2.2601816953377653e-9,-5.002256275005695e-13,1.7291051298153103e-13,0.6798617939698228,0.37855595377704315,0.9229875717390712
0.0033,0.9131527251697791,-0.08200848261600532,0.6199130786338479,-0.07190944245982438,0.609065226347058,-0.1370664282690373,0.234265969277885,0.013818720164869245,0.0006880643586589272,-0.00020438956032394208,0.07015164503478451,-0.00286191576800695,0.9732225513070045,0.7944282055450306,0.0004551644876995266,7.682253384856062e-5,0.00016728425852657365,0.05545082835636185,-2.3216399569363962e-8,5.531049430404447e-9,-2.335317163581214e-9,-7.233542487085057e-13,1.728489559172821e-13,0.6798677032863845,0.3892994848507934,0.926111632897177
0.0034,0.9155282349277084,-0.08340876324591166,0.6216107101864667,-0.07305107490092588,0.6108020984435726,-0.13842109504749855,0.23552588821275985,0.014050821420664548,0.0006948576929160488,-0.00020838178592989494,0.07014508600099219,-0.0028654120626936024,0.9698951215637869,0.8108278985644428,0.00046466017178133686,7.682306948885978e-5,0.0001785697224719365,0.05547811252170345,-3.0738005275032616e-8,5.528343281486716e-9,-2.4280463309008854e-9,-9.58315045843722e-13,1.72764613877135e-13,0.6798638542322931,0.3929651109587349,0.9271699850885929
0.0035,0.9178355707372711,-0.08478717835692165,0.6232348739596127,-0.07414735661643504,0.6124695056398362,-0.13974014346270164,0.236793425084944,0.014284130637827075,0.0007013905415510092,-0.00021226851291154385,0.07013870637669942,-0.0028690067036675673,0.9666348831965285,0.8273104528614429,0.0004743364377499667,7.682362873129945e-5,0.00019018513792917714,0.05550518641939658,-3.848030117142846e-8,5.5248675680246574e-9,-2.4701530603597137e-9,-1.2010837311253234e-12,1.72656128962199e-13,0.6795798946730441,0.3983357221731401,0.9283619588582406
0.0036,0.9200663926568453,-0.08613422056635915,0.6247811481086573,-0.07520172696974554,0.6140731109024897,-0.14102511274826598,0.23806820656065672,0.014518582303499946,0.0007076699928608669,-0.00021605112984189923,0.07013250015098033,-0.002872698086795913,0.9634450021840498,0.8438649049785544,0.0004841835578443904,7.682421166341199e-5,0.0002021231916758361,0.055532026336220924,-4.621772882487376e-8,5.520610024363761e-9,-2.4522992448288346e-9,-1.443697321945241e-12,1.725230780696973e-13,0.6789876621912078,0.40953679044116004,0.9308479663209873
0.0037,0.9222181434101803,-0.08744790188983867,0.6262557508206235,-0.07621956201543628,0.6156148018369489,-0.1422760146163091,0.2393498145647462,0.01475411998236025,0.0007137050015119681,-0.00021973209945769237,0.07012646165056619,-0.00287648411135389,0.960328342002671,0.8604796944649011,0.0004941918829294333,7.682481835711967e-5,0.00021437630203166252,0.05555861025343048,-5.386582103109151e-8,5.515589352036816e-9,-2.3899726050566723e-9,-1.6834618070679671e-12,1.7236608265258927e-13,0.6782522408764856,0.4234460314986988,0.9339350358965879
0.0038,0.9242882657210245,-0.0887262343429747,0.6276649002825349,-0.07720623780808615,0.6170964660486293,-0.14349286077894832,0.2406378310220604,0.014990687239085056,0.0007195045221706592,-0.00022331388449565428,0.07012058520218827,-0.00288036267661675,0.9572877661287129,0.877143260869607,0.0005043517638699209,7.682544888434484e-5,0.0002269368873164054,0.055584916152279236,-6.134011058580457e-8,5.5098242525766134e-9,-2.2986608617916526e-9,-1.91768317525799e-12,1.7218576416383442e-13,0.6775387148185794,0.43694116108166015,0.9369301960047972
0.0039,0.9262742023131273,-0.08996722994138175,0.629014814681415,-0.07816713040227408,0.618519991142947,-0.14467566294830123,0.24193183785744748,0.015228227638351449,0.0007250775095032868,-0.00022679894769251618,0.07011486513257786,-0.0028843316818597435,0.9543261380384958,0.8938440437417958,0.0005146535515306784,7.682610331700981e-5,0.00023979736584981383,0.0556109220140212,-6.855613028473591e-8,5.503333427515943e-9,-2.1938517357822012e-9,-2.143667415279801e-12,1.719827440563921e-13,0.6770121681071911,0.44689989492594817,0.9391404750653706
0.004,0.9281756322434345,-0.09116911827303084,0.630317337677452,-0.07910780295512837,0.619887549199718,-0.14582446284656272,0.24323142248088886,0.015466685481338007,0.0007304327276297723,-0.0002301897459813885,0.07010929518022395,-0.002888388980748879,0.951446091026607,0.9105705177357531,0.0005250875986233351,7.682678172699021e-5,0.0002529501735297354,0.05563660724469572,-7.526039922912333e-8,5.496148167234775e-9,-2.019210940660077e-9,-2.3548772258858113e-12,1.717579831939504e-13,0.6768275892630364,0.45032241536328205,0.9398836102900069
0.0041,0.9301552363319506,-0.09234788337164064,0.6319893276268257,-0.08004520546773257,0.6212214376584662,-0.14694170962316422,0.24453657292628295,0.015706055311234878,0.0007355651513047651,-0.00023348823378251173,0.07010382697141838,-0.0028925289017878086,0.9486335014896761,0.9273139563612047,0.0005356445391608933,7.682748416182938e-5,0.0002663886659738603,0.05566205475257977,-6.896673283359307e-8,5.48920324760195e-9,3.5981598317213572e-9,-2.270540087752532e-12,1.7153677486044255e-13,0.6762249096024123,0.45579502736641436,0.9396726669196092
0.0042,0.9321388849112499,-0.09350257213198607,0.6338358099786923,-0.08096923177336991,0.6225118690558044,-0.14802738279909666,0.24584669904516307,0.01594624261004498,0.0007404902518619303,-0.00023669672422090777,0.07009847688025436,-0.002896749956913381,0.9458986865293416,0.944062688522416,0.0005463152836974124,7.682821060665347e-5,0.00028010317394687716,0.05568719545389638,-5.536413139251649e-8,5.482055036342957e-9,1.2688391531160494e-8,-2.0358283435032844e-12,1.713071629862185e-13,0.6749363394058739,0.46749584487018536,0.9392216532922629
0.0043,0.9338776827164191,-0.09461644068271602,0.6352189833058577,-0.08185371510225702,0.6237264351536739,-0.14907925733993138,0.24716078256193158,0.016187093104198913,0.0007452384549131698,-0.00023981793314096944,0.0700933077391079,-0.0029010540939763837,0.943269964710305,0.9608024532192126,0.000557090692242479,7.682896103685577e-5,0.0002940824234005478,0.055711848698209734,-5.340493480455854e-8,5.473267096727989e-9,1.7721018428714665e-8,-2.1000291072803237e-12,1.7103040723815396e-13,0.6733684701430867,0.4817328279638202,0.938672876976526
0.0044,0.9351227344825453,-0.09567274515247925,0.6355010461811272,-0.08267248868461048,0.6248327277140167,-0.1500951082112397,0.24847780520099075,0.0164284525201273,0.0007498401860703853,-0.0002428545763870897,0.07008838238035496,-0.0029054432608276036,0.940775654597267,0.9775189894514199,0.0005679616248056792,7.682973542782962e-5,0.0003083151402866337,0.055735833835084,-8.20414829683848e-8,5.4614029920272415e-9,1.1165574795440899e-8,-2.912429493225917e-12,1.7066776728312468e-13,0.6719278932837165,0.49481393673654384,0.9381686455409561
0.0045,0.9356251449447157,-0.09665474166992462,0.6340441971773066,-0.08339938575064697,0.6257983384987739,-0.15107271037859293,0.24979674868674293,0.016670166584260737,0.0007543258709454786,-0.00024580936980366137,0.07008376363637155,-0.002909919405317828,0.9384440747549287,0.9941980362188628,0.0005789189413965991,7.683053375496829e-5,0.00032279005055689606,0.05575897021408339,-1.6022611578265968e-7,5.445026285510908e-9,-1.4508405097603368e-8,-4.922316615482305e-12,1.7018050278800632e-13,0.6710212002974292,0.503047131277581,0.9378512665541113
0.0046,0.9349113765996501,-0.09752501011061954,0.6305567261208308,-0.08403727276100859,0.6265374599768581,-0.15200489288780378,0.25111582076698913,0.016911968447523774,0.0007587559933684421,-0.0002486869412646576,0.07007957728825859,-0.002914489607629124,0.936306317408032,1.0108298715022335,0.0005899543997821031,7.683135601278839e-5,0.00033749391976128885,0.05578105896614066,-2.848361658953436e-7,5.422264323860661e-9,-5.467655099389733e-8,-8.081660675723795e-12,1.6950314272874765e-13,0.670323693671804,0.5058279592610702,0.9374810065047895
0.0047,0.9319166861255831,-0.09818556042937526,0.6268483585336471,-0.08473782569216255,0.6267176047482117,-0.15285532578316688,0.25242800786132424,0.017152917672696,0.0007633651168231802,-0.00025149927772315526,0.0700762128611005,-0.0029191808025840708,0.9343872220046464,1.027385940681408,0.0006010601930827054,7.683220215248561e-5,0.0003524013260712442,0.05580193230888403,-3.5050786059267594e-7,5.391439781936571e-9,-5.4534996564423876e-8,-9.9790510372463e-12,1.6852582448563185e-13,0.6668283728920911,0.5158301374454123,0.935486159848658
0.0048,0.9273367657108662,-0.09869112634274525,0.6238172150832364,-0.08553469173898244,0.6262642289824213,-0.15360202570119252,0.2537275458984051,0.017392385410017905,0.0007682958806849511,-0.00025424690156252577,0.07007371490009293,-0.002923989304430991,0.9326693962501523,1.0437555723469778,0.0006122185642841507,7.683307183376645e-5,0.00036749158187293363,0.05582168475725927,-3.5810950014504736e-7,5.356325375859588e-9,-2.702227905061655e-8,-1.050552450923831e-11,1.6738741956831445e-13,0.6621131494647203,0.5293231780005533,0.9327951129978556
0.0049,0.9221136540329483,-0.09911848390474769,0.6221040629938714,-0.08643710931096532,0.6251504551094419,-0.15422677656542266,0.2550091927893287,0.017629827542981237,0.0007736677078552249,-0.0002569284771981326,0.07007206898421431,-0.0029289064505818433,0.9311310155024106,1.0598199592103157,0.0006234105740994106,7.68339646857565e-5,0.00038274542816498256,0.05584043891528028,-3.281872061735724e-7,5.32131003443735e-9,3.460548963210363e-9,-9.98926852021272e-12,1.6625877647524705e-13,0.658480123797636,0.5397194112838907,0.9307216976821743
0.005,0.9172911110930441,-0.09955838942802307,0.622264409403553,-0.08743568666038587,0.6233910672661134,-0.15471574086554668,0.2562680519963691,0.017864745359790518,0.000779582334606054,-0.0002595402652663492,0.07007123578686,-0.002933920204356403,0.9297473232477502,1.0754718663968743,0.0006346161029191953,7.68348803061725e-5,0.0003981439621793126,0.05585833561357608,-2.813309670876818e-7,5.29067973400771e-9,1.5231632088245225e-8,-8.77707788509246e-12,1.6530163141233687e-13,0.6574269293016682,0.5426339075655369,0.9301983423898393
0.0051,0.9142400420027279,-0.10016197292074963,0.6237702128209326,-0.08836507605423978,0.6213906372465597,-0.15510653093527416,0.2575052459575136,0.018097331953368576,0.000785916025201987,-0.0002620592260872881,0.07007097579513588,-0.002938996150164033,0.9284799039023836,1.0907457934482432,0.0006458087119070592,7.683581806192935e-5,0.00041367378023210774,0.05587560289138792,-2.3406177373987147e-7,5.26590826378718e-9,1.5434615652924682e-8,-7.347869834947457e-12,1.645360977840044e-13,0.6544537015389839,0.5502959256882787,0.9291636043896051
0.0052,0.9129496230822257,-0.10091805938043268,0.6258024057282509,-0.08914103019549355,0.6194458429728141,-0.15544419139272853,0.25872599061496954,0.018328140895752472,0.0007924834242416072,-0.0002644742560525495,0.07007117278010497,-0.0029441250639498004,0.9273225931184724,1.1057061860447617,0.0006569734772357775,7.683677751419464e-5,0.00042932443465008743,0.05589227239870127,-1.9476649106239612e-7,5.2454254163620626e-9,1.0231375157805674e-8,-6.057226915719185e-12,1.6390495909367208e-13,0.6498818672976431,0.5620775581662596,0.9275725219035403
0.0053,0.9131571864023743,-0.10178336533728076,0.627621502805739,-0.08970982172795505,0.617791779061111,-0.15576899805216743,0.25993544380977646,0.018557702026123734,0.0007991155718351042,-0.00026677832300570726,0.07007175266218078,-0.0029493042022649065,0.9262757980518408,1.1204058210222485,0.0006680979873657409,7.683775828081022e-5,0.0004450853031546616,0.05590833530507309,-1.710393000685646e-7,5.227512736198442e-9,2.314292338256289e-9,-5.226407393834625e-12,1.6335530941020603e-13,0.6454704550457372,0.5734457826207042,0.9260372692232596
0.0054,0.9146000640340106,-0.10271460732150245,0.6284880187336284,-0.09001772329543217,0.616663540127685,-0.15612122672784862,0.2611387633829739,0.0187865451836639,0.0008056435080926674,-0.00026896439479033525,0.07007264136177688,-0.0029545308216605507,0.9253399258583124,1.134897475216521,0.0006791698307573401,7.683875997961797e-5,0.00046094576346723977,0.05592378278006031,-1.7047438177168693e-7,5.210451767762404e-9,-5.624251070355245e-9,-5.176669535720803e-12,1.6283424280247213e-13,0.6429784932513577,0.5798675766728374,0.9251700206403765
0.0055,0.9165629841020322,-0.10361400464067431,0.6277932494380802,-0.09007460727609014,0.6161874644806139,-0.1565298447070392,0.2623411212680448,0.01901520175704631,0.0008119251519485704,-0.0002710345905496873,0.07007383808970871,-0.002959814101665699,0.9245268603085454,1.1492336734260105,0.000690180052327775,7.683978230293626e-5,0.0004768948402636081,0.055938535268472235,-1.9465855285892872e-7,5.191860088389836e-9,-1.0612374118628468e-8,-5.9956500970552724e-12,1.622645467592218e-13,0.6420585481201625,0.5825577555142467,0.9249719740530246
0.0056,0.917767856290452,-0.10433569813919145,0.6258143016481126,-0.09005305388340278,0.6161026910353548,-0.15697175495543889,0.26354359224916846,0.019243764211835834,0.000818003887950058,-0.00027301704368643323,0.07007553101226285,-0.0029651847203195324,0.9238647459392204,1.1634178558398631,0.0007011274061503567,7.68408250837773e-5,0.0004929184158629316,0.05595241140988634,-2.280019013163313e-7,5.169738070298719e-9,-1.1198649042050154e-8,-7.1182462723630275e-12,1.6157644448892717e-13,0.6392119790683871,0.5910260279588679,0.9244142412630078
0.0057,0.9180305528712464,-0.10488375403946146,0.623180775153314,-0.09004922921170795,0.6161782855769191,-0.1574160599877734,0.2647434129514228,0.01947191369392843,0.0008239986987597685,-0.00027493129842363185,0.0700778215844283,-0.0029706507058568665,0.9233558271240049,1.1774089818937852,0.0007120054454451576,7.684188801959253e-5,0.0005090007266188391,0.05596538797639835,-2.6046071430221086e-7,5.144808154157905e-9,-8.334225085907067e-9,-8.209140840641934e-12,1.6079372778248293e-13,0.6355398968986355,0.6019501234995662,0.9236947643782192
0.0058,0.9172148395326362,-0.10526838202000503,0.6205222666289066,-0.09015416921200067,0.6161900017549458,-0.15783233190929638,0.2659377397873117,0.01969932275097869,0.0008300286316263114,-0.000276796210602058,0.07008080537722686,-0.002976218952503376,0.9230011718719434,1.191165104609825,0.0007228074229376145,7.684297080087241e-5,0.0005251259945234437,0.055977448958887364,-2.824412598661958e-7,5.1178861597920566e-9,-3.0355659771052574e-9,-8.950807721785286e-12,1.5994348102179162e-13,0.6323561387363289,0.6114215015254312,0.9230709655908704
0.0059,0.9151844819628426,-0.10549979175934286,0.6184683727501129,-0.09045890983527599,0.6159135932190737,-0.15819014282526167,0.2671237291693393,0.019925663930641248,0.0008362127337982966,-0.0002786306360624867,0.07008457796168034,-0.00298189635448474,0.9228018481920806,1.2046442770100334,0.0007335265913531643,7.684407311810734e-5,0.0005412784415688588,0.05598857834823249,-2.8434980605791515e-7,5.0897879070258345e-9,3.6808645574493618e-9,-9.025720835686405e-12,1.5905278858875574e-13,0.6309745417068886,0.6155316214255523,0.9228002670931725
0.006,0.9125670417274239,-0.10568806403630934,0.6176883277844545,-0.09097161274852769,0.6152148590271195,-0.15846729475059865,0.2682970657214731,0.020150419620545822,0.0008426794291164663,-0.0002804418877108873,0.07008914522599664,-0.0029876711611620936,0.9227400182756507,1.2177894113605654,0.0007441519203307462,7.68451945485546e-5,0.0005574420079259096,0.05599887611749777,-2.6334088931249266e-7,5.062896158728152e-9,9.177129449472207e-9,-8.338388101845738e-12,1.5820105067965968e-13,0.6294002820588925,0.6186936852441794,0.9228660884816544
0.0061,0.9103326844539368,-0.10595515837578567,0.6181565318761915,-0.09157672345956765,0.6142359580095219,-0.15868154251589842,0.26945684892308475,0.020373437428853697,0.0008494133778721731,-0.00028221583843231456,0.07009437049898504,-0.0029935169359755947,0.9227869711765596,1.230588684789055,0.0007546710720434234,7.684633457512528e-5,0.0005736054458976482,0.05600851191481102,-2.2907447174668773e-7,5.039091118310068e-9,1.1600468830127473e-8,-7.2085254511007015e-12,1.5745100298007653e-13,0.6255605095525937,0.6264055824342494,0.9230268015920332
0.0062,0.9088019011042504,-0.10632094776267874,0.6194426846938186,-0.09218412538158186,0.6131653028063642,-0.15886251823391123,0.2706055515911515,0.020594961249905116,0.0008563142321509083,-0.0002839397132144627,0.07010014011875793,-0.0029994198098643016,0.9229288312753213,1.243070253361571,0.0007650756713084594,7.68474927543707e-5,0.0005897603184967643,0.056017565924325295,-1.9040499450562628e-7,5.018292629601845e-9,1.1264729108414515e-8,-5.931297464836896e-12,1.567999899173822e-13,0.620928683744315,0.6357082597014005,0.9232206659762281
0.0063,0.9082950510732591,-0.10680528643037464,0.6211164455608678,-0.09270371213273239,0.6121913016456775,-0.1590398543052709,0.2717456469878383,0.020815235031985926,0.0008632816354633795,-0.00028560073826845543,0.07010634043406279,-0.0030053659166815417,0.9231517260965089,1.2552622782006664,0.0007753573437097633,7.684866864285953e-5,0.0006058981890167733,0.05602611831104534,-1.561861821293803e-7,5.000420209825458e-9,8.484107137843461e-9,-4.8018453228119816e-12,1.5624534501980863e-13,0.6169789002550449,0.643641105747173,0.9233859835800294
0.0064,0.9091324937558574,-0.10742802861225953,0.6227474738008706,-0.09304537733118128,0.6115023627554929,-0.15924318313061128,0.27287960837531017,0.021034502723381962,0.0008702152313202938,-0.00028718613980541647,0.07011285779364718,-0.0030113413902806427,0.9234417831646948,1.2671929204288954,0.0007855077148312439,7.684986179716049e-5,0.00062201062075119,0.05603424923997598,-1.3527175915802288e-7,4.985393376202878e-9,3.572799771924452e-9,-4.115310204783657e-12,1.5578440181558777e-13,0.6151852547057716,0.6472435092731063,0.9234610563492281
0.0065,0.9110309688762216,-0.10811739315000922,0.6236959083823872,-0.09316767443014426,0.6112733334205084,-0.15950246259133644,0.2740120814855821,0.02125329417343555,0.0008769703678430715,-0.00028868896665594626,0.0701196231299172,-0.0030173464808010654,0.9237994109078789,1.2789156502384327,0.0007955223878699454,7.685107185219428e-5,0.0006380908214985811,0.05604195211963676,-1.3354120800984414e-7,4.971591612464965e-9,-1.5544968349290474e-9,-4.068328356263637e-12,1.5536315526491668e-13,0.6144006290671828,0.6495961638360483,0.9237054902916938
0.0066,0.9131289103152014,-0.10874843000768449,0.6237137602449147,-0.0931493896007204,0.6114661857609482,-0.1598157550826741,0.27514634392052406,0.021472041887508942,0.00088348532003833,-0.00029012174935554193,0.07012669290792789,-0.003023399836041829,0.9242409207490375,1.2904657409586975,0.0008054032873547135,7.68522985745837e-5,0.0006541317207152399,0.056049122472660334,-1.4610588945954237e-7,4.956912639137352e-9,-4.734764535714762e-9,-4.498649695398088e-12,1.5491151238440008e-13,0.6123302036150559,0.6558223126893495,0.9243554184303407
0.0067,0.9150760506332942,-0.10929440635140529,0.6230830471549923,-0.09307188299473859,0.611935471591469,-0.16016168768066102,0.27628178103312967,0.021690715343378925,0.0008898104609587084,-0.00029150035719614694,0.07013413509546461,-0.0030295110456266803,0.9247718486384935,1.3018317781735926,0.0008151504620320907,7.685354169827473e-5,0.0006701237520273357,0.05605572052407961,-1.6588585461933033e-7,4.941149796993023e-9,-5.925155388231403e-9,-5.170108988190675e-12,1.544225560150409e-13,0.6097106451706893,0.6636998051158839,0.9251777251412994
0.0068,0.9165242556803552,-0.10972894747625396,0.6220871139914645,-0.09301641566396739,0.6125355927847549,-0.16051885442829508,0.2774177670838035,0.021909282640887966,0.0008959964443051685,-0.00029284065265477944,0.07014201758473092,-0.0030356896541143814,0.9253976822541541,1.3130022160038786,0.0008247639490763189,7.685480095699252e-5,0.0006860573414138918,0.05606170679092008,-1.8580382724615886e-7,4.924102853204058e-9,-5.089749980199047e-9,-5.846627286328989e-12,1.5388958320073e-13,0.6072892341924202,0.6709814317948039,0.9259378312964804
0.0069,0.9171253913062395,-0.11002567867731285,0.621009305633176,-0.0930642486601753,0.6131209512134896,-0.16086584936857407,0.27855367633294975,0.022127711879878536,0.0009020939237786731,-0.000294158498208458,0.07015040826793036,-0.0030419452060636964,0.9261239092739271,1.3239655085703166,0.0008342437856616403,7.685607608446225e-5,0.0007019229148539327,0.05606704179020724,-1.9878253109697927e-7,4.9055715749425355e-9,-2.1926288993377457e-9,-6.2921256415006385e-12,1.533058909853581e-13,0.6058132511385856,0.6754199834052629,0.9264011577677946
0.007,0.9167213000987634,-0.11019092179839211,0.6202459852396816,-0.09328614717260454,0.6135341639433588,-0.16117899793280466,0.2796879157649573,0.022345846218211132,0.0009081775240576298,-0.000295468866742403,0.07015936746030894,-0.0030482829871208887,0.9269516842725056,1.3346987773007741,0.0008435890867949414,7.685736679429868e-5,0.0007177103016112832,0.05607171230234515,-1.9805291262650295e-7,4.8859189255938785e-9,2.198273722575337e-9,-6.280685065937943e-12,1.526835553268544e-13,0.6052717473730839,0.6766454432878142,0.9266250550378555
0.0071,0.9160368824905166,-0.11035858899027082,0.6203495519353956,-0.093656816155029,0.6136869638002702,-0.16144398114033923,0.2808164889278441,0.022563174981050815,0.0009143566115596787,-0.00029677307560338365,0.07016886800005143,-0.0030546856303514977,0.9278610090023124,1.3451532704487856,0.0008527946281265865,7.685867269007773e-5,0.0007334092132282882,0.056075834988541434,-1.8319561849937114e-7,4.867500361613094e-9,5.505455998548132e-9,-5.7977385634845726e-12,1.5210112193209053e-13,0.6032330648181595,0.6806321247355519,0.9275518876874107
0.0072,0.9154300504761137,-0.11056763863634891,0.6211727258380934,-0.09410961926263296,0.6136753360549199,-0.1616768014147995,0.2819399955832261,0.022779724634337636,0.0009205942984865964,-0.00029806175134986803,0.07017882924837861,-0.0030611402732493337,0.9288389372799903,1.3553370651628598,0.0008618568977573876,7.685999339263805e-5,0.0007490139757937801,0.05607948594527112,-1.5960483552754585e-7,4.850768247499366e-9,7.3571203820224805e-9,-5.0230186176173486e-12,1.5157372399872438e-13,0.6001688782368577,0.6866241982686144,0.92894493839117
0.0073,0.9151855914042556,-0.11084283506480379,0.6225003677738165,-0.0945788422908396,0.6136079735006714,-0.16189564693593422,0.2830595458331888,0.022995584702797462,0.0009268394128173732,-0.0002993252350368078,0.07018917003636818,-0.0030676355042476944,0.929874124079288,1.3652643685387014,0.0008707727352540294,7.686132852946685e-5,0.000764519320252552,0.0560827316744697,-1.3288040995182893e-7,4.8359169192689815e-9,7.666485633297935e-9,-4.143171849835504e-12,1.5110789334497387e-13,0.5969155106018382,0.6929862188468807,0.9304239952153226
0.0074,0.9155882926236435,-0.11120894260381292,0.6241173385686066,-0.09499877103507207,0.6135935689308893,-0.16211870588349211,0.28417624977981787,0.02321084471115617,0.0009330407825309994,-0.00030055386771915457,0.07019980919509793,-0.003074159911779877,0.930955224373954,1.3749493876720156,0.0008795389801831968,7.686267772805132e-5,0.0007799199775493969,0.05608563867807271,-1.0862218801302294e-7,4.823140712938243e-9,6.346770512673993e-9,-3.34484488163829e-12,1.5071016178905698e-13,0.5943092848857618,0.6980827414302293,0.9316088462260576
0.0075,0.9169229414829786,-0.11169072558155367,0.6258084990485054,-0.09530369129075349,0.6137408151389373,-0.16236416643722185,0.28529121752519854,0.023425594184139625,0.0009391472356064651,-0.00030173799045185985,0.07021066555564555,-0.003080702084279181,0.9320708931377363,1.3844063296585072,0.0008881524721115745,7.686404061587862e-5,0.0007952106786291077,0.05608827345801565,-9.243001595193028e-8,4.8126339645234426e-9,3.311193780450204e-9,-2.8146843345249597e-12,1.5038706114919167e-13,0.5931865240612887,0.7002783209785389,0.9321192794895637
0.0076,0.9190006907645135,-0.11223080050030224,0.6271192346729074,-0.09546106254370733,0.6141733116954652,-0.1626525332491075,0.2864077085593281,0.023640217873491153,0.0009450571307518828,-0.00030287133349814443,0.07022168252031018,-0.0030872621876874016,0.9332208409831392,1.3936748518637683,0.0008966129772716575,7.686541687941192e-5,0.0008103878904383865,0.056090635630969436,-8.854081032833564e-8,4.803256531037565e-9,-1.063158498850938e-10,-2.6943577624080733e-12,1.5010062291241797e-13,0.5926839174195448,0.7017185865117208,0.9326446529626558
0.0077,0.9212325511213802,-0.11273221456894231,0.6278054104127908,-0.09551998185765428,0.6148888831622332,-0.16298355026959976,0.28752836194036663,0.023855086025528327,0.0009507138044285853,-0.00030396090110402043,0.07023288254768077,-0.0030938533956030804,0.9344158168440143,1.4027859177936168,0.0009049241831760626,7.686680630187368e-5,0.0008254484189472594,0.05609265719077057,-9.455316397776593e-8,4.793438397142304e-9,-2.2690072323496298e-9,-2.904304319542378e-12,1.497985163212017e-13,0.5913533720673527,0.7055368118317208,0.934038989940268
0.0078,0.9234125232770469,-0.11318136548995548,0.6280507223302381,-0.09553313608592019,0.615794801126507,-0.1633422001279923,0.28865269652999037,0.024070180432072943,0.0009561511095719457,-0.0003050168630942133,0.07024430130091568,-0.0031004813503326114,0.9356585932431962,1.4117327811593774,0.0009130882326727799,7.686820864542414e-5,0.0008403870266485896,0.0560943179096949,-1.0605495826386621e-7,4.783084359725521e-9,-3.1980766903590887e-9,-3.2973852420462747e-12,1.4947757500282748e-13,0.5896040099360699,0.7105569028638261,0.9358722234357394
0.0079,0.9253354424399404,-0.11356481060974283,0.6280394947247386,-0.09555318042838555,0.6167982417562556,-0.1637134500181314,0.2897802261852796,0.024285482232887422,0.0009614030318274838,-0.000306049388525242,0.0702559744290185,-0.003107151675396886,0.9369519240735855,1.4205086357409513,0.0009211072641774446,7.686962367214309e-5,0.0008551984724130544,0.05609559767230611,-1.1863373357261141e-7,4.772101915484252e-9,-2.917672193169017e-9,-3.726449437585404e-12,1.4913472260029688e-13,0.5878483728834781,0.7155950008490841,0.937712032697154
0.008,0.9267961438184867,-0.11386910727470526,0.6279560518957815,-0.09563277008493086,0.617806381219449,-0.16408226713386317,0.2909104647633145,0.024500972567734165,0.0009665035568407189,-0.0003070686464536255,0.07026793758099283,-0.003113869994316794,0.938298563228082,1.4291066753182395,0.0009289834161056917,7.687105114411026e-5,0.0008698775151113294,0.05609647636316787,-1.2787703028997575e-7,4.760398561115533e-9,-1.4519417100349563e-9,-4.044345813825382e-12,1.4876688275661129e-13,0.5864990027673593,0.719467247028542,0.9391260969725955
0.0081,0.9275895404134632,-0.11408082666722813,0.6279847579423498,-0.09582455454246876,0.6187263930819167,-0.1644336183771525,0.29204292575886376,0.024716632525444326,0.000971486678698705,-0.00030808480533070124,0.07028022640184811,-0.0031206419286612546,0.939701262795597,1.4375200894297582,0.0009367188264463249,7.687249082339623e-5,0.0008844189133796797,0.05609693387778662,-1.293726044665061e-7,4.747882013038446e-9,1.174734642328575e-9,-4.1039304202412094e-12,1.4837098643883591e-13,0.5859682205417944,0.7209903201952844,0.9396823383349868
0.0082,0.9280131855262055,-0.11426904457165751,0.62847834915414,-0.09613262280219838,0.6194785019301229,-0.16475543912909787,0.29317528601405096,0.02493216891502181,0.000976422569081313,-0.0003091017165232574,0.07029283827035597,-0.0031274598786585448,0.9411509282112677,1.445721183121379,0.0009443128282442927,7.687394241108116e-5,0.0008988166325501504,0.05609702241807106,-1.212820878494982e-7,4.735729006897959e-9,3.6302280601759225e-9,-3.8436061225629795e-12,1.4798627147551034e-13,0.5853883275828746,0.7221559077783777,0.9403486443458602
0.0083,0.9285452176715708,-0.11450810172121692,0.6295361144419338,-0.09650243315695031,0.6200932201159859,-0.1650538962979895,0.29430634588440996,0.025147383784586783,0.0009813294566653017,-0.00031011245140523267,0.07030571276337488,-0.0031343093409132968,0.9426335350426439,1.453697814112824,0.0009517635804181889,7.687540558112745e-5,0.0009130669034457444,0.05609682582781095,-1.0686569001945137e-7,4.725039430531038e-9,4.792279807986086e-9,-3.3718323382392756e-12,1.4764943843795893e-13,0.5839526212288466,0.7250416843094064,0.941998293231613
0.0084,0.9292860856000941,-0.11479862733812914,0.6309799322673413,-0.09689613776660712,0.6206420090178004,-0.16534117655196637,0.29543714297957446,0.02536237841920487,0.0009861671723815984,-0.00031111073757280293,0.07031879703712483,-0.003141184711603456,0.9441436367679374,1.4614646147143675,0.0009590712695816543,7.687688005082436e-5,0.0009271677788778231,0.056096376341365814,-8.945572761883346e-8,4.715703540849193e-9,4.8479884372265614e-9,-2.7997521570313007e-12,1.473568728154154e-13,0.5820665759822278,0.7288326441308258,0.9441653884950946
0.0085,0.9303362380623101,-0.11514125064461701,0.6326316810919729,-0.09727588879105137,0.6211963300138621,-0.16562946655916763,0.2965687149091783,0.02557725410394171,0.000990895547161131,-0.00031209030262214447,0.07033203824782583,-0.003148080386906968,0.9456757868653602,1.4690362172362834,0.0009662360823483301,7.687836553746114e-5,0.0009411173116577482,0.05609570619309521,-7.238451729011214e-8,4.7076115947639394e-9,3.9844524993647706e-9,-2.2385086687002526e-12,1.4710496009711366e-13,0.5801356663455348,0.7327137815850912,0.9463840336391541
0.0086,0.9317961238087542,-0.11553660086290334,0.6343132393774389,-0.0976038383901657,0.6218276444824657,-0.16593095298773233,0.2977020992828551,0.025792112123862922,0.0009954744119348266,-0.000313044874149433,0.07034538355169791,-0.0031549907630017797,0.947224538813124,1.4764272539888461,0.0009732582053318569,7.68798617583271e-5,0.0009549135545968807,0.056094847617358674,-5.898437567575599e-8,4.700653849186788e-9,2.3887705458681902e-9,-1.7992449630073593e-12,1.4689008577228755e-13,0.5785653668212852,0.7358700910146581,0.9481883321666412
0.0087,0.9337661915899613,-0.11598530721521094,0.6358464855853496,-0.09784213872383268,0.6226074138019068,-0.16625782250579957,0.29883833371023877,0.026007053764034137,0.0009998635976336127,-0.0003139681797508447,0.07035878010496106,-0.0031619102360658366,0.9487844460894406,1.48365235728233,0.000980137825145876,7.688136843071147e-5,0.0009685545605065822,0.05609383284851575,-5.2587619418232664e-8,4.694720561029254e-9,2.4804112820425507e-10,-1.593104129713817e-12,1.4670863533017087e-13,0.5777611519119958,0.7374865667619815,0.9491123875804053
0.0088,0.9360895965603107,-0.11645014401215446,0.6370312674411004,-0.09798719901601263,0.6235789308850239,-0.16661686947800194,0.299979013618551,0.026222282961070913,0.001004018164851953,-0.0003148589338868259,0.0703722037139561,-0.003168840621849553,0.9503564332347028,1.4907321910719225,0.0009868768861286687,7.688288531282632e-5,0.0009820387353059964,0.056092655189005726,-5.4342899666233794e-8,4.6891609111369925e-9,-1.7178616436365204e-9,-1.6585097756643557e-12,1.46538943925215e-13,0.5775334193559234,0.7380488105278641,0.9495556728798292
0.0089,0.9382154338315831,-0.11684995579462013,0.6378100957489137,-0.09811092197495613,0.6246834076036581,-0.16699692964979776,0.3011255166984598,0.026438043118810456,0.0010079235684964977,-0.00031572803064785723,0.07038569931093713,-0.0031757964164218686,0.9519520319538856,1.4976834114709638,0.0009934805823554288,7.688441225360055e-5,0.0009953647753559295,0.05609124294263516,-5.971206524398589e-8,4.682794421065285e-9,-2.353473733582721e-9,-1.844361245433953e-12,1.4634165704641565e-13,0.5768098148778892,0.7398935479935969,0.9510654116282841
0.009,0.940116160584515,-0.11719333589214916,0.6383303822780495,-0.09823642483405533,0.6258658655462602,-0.16738900446901878,0.3022771130741585,0.026654261978618837,0.0010116091801533292,-0.00031658034217768615,0.07039927646226317,-0.003182778218682545,0.9535705854848269,1.504498385079723,0.0009999510386037149,7.68859490441697e-5,0.001008530431552707,0.0560895987295523,-6.647303299008748e-8,4.675812589315605e-9,-1.9322556379086307e-9,-2.0765551408775087e-12,1.461231711009124e-13,0.575754425806406,0.7425841280303712,0.9532673905052564
0.0091,0.9417874463929513,-0.11749254088914002,0.6387446417123327,-0.09838414089936923,0.6270728267028528,-0.16778441055895738,0.3034330036118937,0.026870855941399395,0.0010151054675763304,-0.0003174203709298487,0.07041294259541254,-0.0031897859814111603,0.9552108772865363,1.511168700416045,0.0010062902309223016,7.688749547247258e-5,0.0010215334185146494,0.056087728587373493,-7.25593572943201e-8,4.66846100989801e-9,-7.824512935340797e-10,-2.2861684804019733e-12,1.4589168676908148e-13,0.5745855316621903,0.7455640747967548,0.9557061879919145
0.0092,0.9432249608307373,-0.11775982736999126,0.639205388735588,-0.0985745034769568,0.6282508130634582,-0.16817446454290602,0.30459238917791187,0.027087741408055442,0.0010184428985193846,-0.00031825261935788083,0.07042670513786363,-0.003196819657387292,0.9568716908180229,1.5176859459977747,0.001012500135359965,7.688905132644798e-5,0.001034371450860075,0.0560856385537151,-7.590459254646497e-8,4.660985276822558e-9,7.676953626210318e-10,-2.404278282414285e-12,1.4565540473129928e-13,0.5735214119659587,0.7482769124513156,0.9579263825694262
0.0093,0.944424373471718,-0.11800745191910131,0.6398651380316398,-0.09882794587287705,0.6293463466180991,-0.168550483044157,0.3057544706384596,0.027304834779490313,0.0010216519407363746,-0.0003190815899153186,0.0704405715170948,-0.003203879199390519,0.958551809538296,1.5240417103427575,0.0010185827279654807,7.68906163940347e-5,0.001047042243207304,0.05608333466619347,-7.444229313630362e-8,4.653630984099309e-9,2.389940393636862e-9,-2.3619615653213946e-12,1.45422525667942e-13,0.572780346238428,0.7501661651526212,0.9594725527189595
0.0094,0.9453942833886134,-0.11824917066330114,0.6408727253751506,-0.09916253388845059,0.6303089734657539,-0.16890432421970517,0.3069184484586461,0.027522050229256606,0.0010247623049398533,-0.0003199113998773629,0.07045454704421905,-0.0032109641554228336,0.9602496840528927,1.5302276358730404,0.0010245398910135256,7.689219046085197e-5,0.0010595435257133524,0.056080825016733414,-6.627879517640215e-8,4.6466627588318705e-9,3.739724424219443e-9,-2.0960501555046824e-12,1.452018853328965e-13,0.5725572376178147,0.7507331792254888,0.9599454966767007
0.0095,0.9465611013137011,-0.11854182395345403,0.6421927556945505,-0.09951130507546,0.6312079825929535,-0.16924893708635874,0.3080838844200588,0.027739270812696025,0.0010277657752166393,-0.0003207319253973221,0.0704685596194159,-0.0032180605755566883,0.9619529092743923,1.536241958770347,0.0010303703946501377,7.689377323943348e-5,0.001071874117315322,0.05607818504505805,-5.597070411362782e-8,4.6408494052378135e-9,4.086940491066301e-9,-1.7582599792318673e-12,1.450191489391715e-13,0.5722428137679124,0.7514762576295085,0.9608472556106707
0.0096,0.9480756864766082,-0.11889551958037242,0.6436885416255472,-0.09983431537529809,0.6321087648234854,-0.1695956053379565,0.30925137805594943,0.027956539405847625,0.0010306332483157783,-0.00032153631765233226,0.07048255743917513,-0.0032251619878159764,0.963655899778339,1.5420951082116852,0.001036074782431792,7.689536449688775e-5,0.001084034118986904,0.05607544905959606,-4.6776141878732146e-8,4.636249224392593e-9,3.4387875064895147e-9,-1.4571856781606405e-12,1.4487629284907467e-13,0.5715918682410157,0.753014638268349,0.9627141494375507
0.0097,0.9498594210941543,-0.11929130882383832,0.6452589875927689,-0.10012976591444475,0.633033046820768,-0.1699476337494854,0.3104217061397079,0.02817395698752964,0.0010333429378238906,-0.0003223237485598941,0.07049652216144224,-0.0032322689144934523,0.9653589324332914,1.5477987619775593,0.001041655225042864,7.689696404234117e-5,0.0010960236225666818,0.056072615346228497,-3.9280672588839915e-8,4.632532318229685e-9,2.156433520509455e-9,-1.2124285212385721e-12,1.4476234349628388e-13,0.5707519158402434,0.7549996991644792,0.9651231097684574
0.0098,0.9518336873831578,-0.11971024296363367,0.646802998020843,-0.10039585781937982,0.6340025552482191,-0.17030832709593216,0.311595645444724,0.028391624536560293,0.0010358730573275952,-0.0003230933900375082,0.07051043544416276,-0.003239381877881869,0.9670622841078076,1.5533645978484747,0.0010471138931677294,7.689857168492014e-5,0.001107842719893237,0.05606968219083643,-3.4069860361076303e-8,4.629368788682566e-9,6.010465831465666e-10,-1.0435897774132438e-12,1.4466632731447695e-13,0.5698704713687139,0.7570828183403674,0.9676510682145064
0.0099,0.9539198675604378,-0.12013337327954042,0.6482194773343972,-0.10063079221658316,0.6350390167692572,-0.1706809901522837,0.3127739727443877,0.028609643031757812,0.001038201820413512,-0.00032384441400267524,0.07052427894528217,-0.0032465014002739804,0.968766231670446,1.558804293604936,0.0010524529574907644,7.690018723375106e-5,0.0011194915028051526,0.05606664787930091,-3.172926931256602e-8,4.626428737684712e-9,-8.662052555787921e-10,-9.702707156322239e-13,1.4457727073733165e-13,0.5690950496295456,0.7589153738184825,0.9698749563868142
0.01,0.9560393438428131,-0.12054175105134055,0.6494073299580594,-0.10083277023253462,0.6361641580473003,-0.17106892769352677,0.3139574648120886,0.02882811345194043,0.0010403074406682598,-0.00032457599237289573,0.07053803432274597,-0.0032536280039625384,0.9704710519897646,1.564129527027448,0.0010576745886963443,7.690181049796029e-5,0.0011309700631410105,0.05606351069750299,-3.284446356043402e-8,4.623382267169601e-9,-1.8841539456461687e-9,-1.0120726048430882e-12,1.444842001985258e-13,0.568573165425857,0.7601487436212928,0.9713717058964967
0.0101,0.9581052340550246,-0.12091639309281559,0.6502788662834347,-0.10100293203768496,0.6373940666094059,-0.1714744938438396,0.3151468321028301,0.02904713077988318,0.001042170942523063,-0.0003252878353964432,0.07055168614658036,-0.0032607625415997515,0.9721772725020533,1.569351100199532,0.001062781043801419,7.690344128907559e-5,0.0011422784315117986,0.056060267355102535,-3.774357421406307e-8,4.61990607332346e-9,-2.1051447237733973e-9,-1.1800091337003915e-12,1.4437636061152794e-13,0.5684259632097374,0.7604923584322173,0.9718019096603725
0.0102,0.9598924477724983,-0.12124622408233497,0.6510739092775029,-0.10120494386027473,0.6386159762549458,-0.17187848302166409,0.3163410451235726,0.029266619638003453,0.0010438422832952663,-0.0003259913720667086,0.07056528253595772,-0.0032679121077877093,0.9738900590157263,1.5744572597248059,0.0010677762470211979,7.690507947393198e-5,0.0011534153125628537,0.05605688526796833,-4.1077430658173474e-8,4.615962562924879e-9,-1.630613023565679e-9,-1.295681881986893e-12,1.442524900507126e-13,0.5681771439325287,0.760982949901759,0.9726988749817832
0.0103,0.9614008305311824,-0.12154242950518672,0.6519270703979113,-0.10145609382885733,0.6397837760900273,-0.17227333504290154,0.3175392938575886,0.029486491703685988,0.0010453500213215253,-0.00032669020539424624,0.0705788296703106,-0.003275076608142055,0.9756088835419146,1.579440204699381,0.0010726623343404744,7.690672489207772e-5,0.0011643803183206116,0.05605336737871136,-4.105500677074611e-8,4.611775563375621e-9,-7.549016566456905e-10,-1.2993219432449776e-12,1.4412005589780791e-13,0.5676749683008172,0.7619730784914927,0.9745091612745331
0.0104,0.9627273442807911,-0.12181974872241051,0.6528537714468644,-0.10174409699460021,0.6409047993664216,-0.1726605597250042,0.3187413134608951,0.029706703102923126,0.0010466978218956243,-0.00032738262040579,0.07059230501990928,-0.003282252332359027,0.977330439910795,1.5842994886331294,0.0010774405101577316,7.690837736046479e-5,0.001175173668210361,0.056049734063442956,-3.8401153348785536e-8,4.607556522153736e-9,3.036409362407907e-10,-1.2150767246043274e-12,1.4398612540063369e-13,0.5670195173739114,0.763265416590023,0.9768719876516387
0.0105,0.9639689509710377,-0.12209292109504603,0.6538694342265671,-0.10205666840867078,0.6419863793358996,-0.1730416668854242,0.31994683908950905,0.029927209961707186,0.001047889350311346,-0.00032806690212807354,0.070605686055024,-0.0032894355701348623,0.9790514219525436,1.589034665035923,0.0010821119788714528,7.691003669604505e-5,0.0011857955816573893,0.05604600569827438,-3.384072118929611e-8,4.6035168867372765e-9,1.3266663143480007e-9,-1.067093633194616e-12,1.4385776580700973e-13,0.5663108722111202,0.7646626365859545,0.9794265732261163
0.0106,0.9652226125516364,-0.12237668598413295,0.6549894805392241,-0.10238152312223654,0.6430358492502324,-0.17341816634161375,0.321155605899447,0.030147968406030484,0.001048928271862475,-0.0003287413355878305,0.07061895024592509,-0.0032966226111657997,0.9807685234973372,1.593645287417634,0.001086677944880121,7.691170271577047e-5,0.0011962462780869848,0.05604220265931697,-2.8098561089282495e-8,4.599868104604294e-9,2.0958260369301205e-9,-8.795200761455276e-13,1.4374204436475592e-13,0.5656491138717521,0.765967410867892,0.9818121371109821
0.0107,0.9665852909723014,-0.12268578275071097,0.6562293321870402,-0.10270637618646489,0.6440605423611909,-0.17379156791102512,0.32236734904672615,0.030368934561885358,0.001049818251842794,-0.00032940420581179463,0.07063207506288277,-0.0033038097451480765,0.9824784383753523,1.598130909288134,0.0010911396125822194,7.691337523659296e-5,0.0012065259769244356,0.05603834532268202,-2.189952384574908e-8,4.596821623232842e-9,2.3927716632413872e-9,-6.765034605867381e-13,1.4364602832169203e-13,0.5651343234151162,0.7669824118244403,0.9836678984192526
0.0108,0.9681539481827462,-0.1230349507558198,0.6576044109722202,-0.1030189426525233,0.6450677919205463,-0.17416338141111057,0.3235818036873631,0.030590064555264133,0.0010505629555460866,-0.00033005379782669974,0.07064503797616732,-0.0033109932617779304,0.9841778604167655,1.6024910841572952,0.0010954981863762314,7.691505407546445e-5,0.0012166348975950298,0.05603445406448084,-1.5968460255700263e-8,4.594588890100973e-9,1.9991547525360075e-9,-4.821911936479227e-13,1.435767849256379e-13,0.5648665819005209,0.7675103118442042,0.984633076263944
0.0109,0.9699564402417121,-0.12342186550134615,0.6590358687720083,-0.10330509798357136,0.6460869879413327,-0.17453846215221908,0.32479939563711924,0.030811403034803668,0.001051146250113432,-0.0003306874302871687,0.07065781170707316,-0.0033181708283523325,0.9858649162247879,1.6067338271740566,0.0010997551703483526,7.691673905444901e-5,0.0012265738228185886,0.05603054079578629,-1.1615108974626119e-8,4.593086454732459e-9,1.029584916321612e-9,-3.402650253450541e-13,1.4353155365273016e-13,0.5648166652074607,0.7676351232443954,0.9849666681639169
0.011,0.971822411907652,-0.12380331478220044,0.6602753984238505,-0.10355811806452271,0.6471770765883832,-0.1749257907656509,0.3260219018380553,0.0310331771587823,0.0010515166465894078,-0.00033130226409823813,0.07067037014766005,-0.0033253447547512546,0.9875423127096957,1.6108834852150895,0.001103913079082497,7.69184300297103e-5,0.001236344874263202,0.0560265900907392,-1.0490335961048399e-8,4.591556424313823e-9,3.3650346778692193e-10,-3.05860467035415e-13,1.4348509129227944e-13,0.5646710259240524,0.7680397329926484,0.9861754879433544
0.0111,0.9737057802221096,-0.12417529406263433,0.661350992417299,-0.10378799803254904,0.6483216793121758,-0.17532254451943002,0.3272491908985556,0.031255379367164236,0.0010516809296854156,-0.0003318999634348869,0.0706827113788111,-0.0033325156048929394,0.9892106783068857,1.6149407906713027,0.0011079740479066494,7.69201268687814e-5,0.00124594886789388,0.0560225985116565,-1.1779325744260542e-8,4.5899525377691965e-9,-5.6150408160471195e-11,-3.5182726731016564e-13,1.4343586390285977e-13,0.5644402117741836,0.7686809724527814,0.9880912671425226
0.0112,0.9755718271018845,-0.12453686763171781,0.6623094363693283,-0.10400544877009205,0.6494996914588443,-0.17572517218437278,0.3284809973134796,0.03147798521469128,0.0010516498385553584,-0.0003324824366048534,0.0706948347445659,-0.00333968373867513,0.9908704211696543,1.6189048256131022,0.0011119401677829612,7.692182943898825e-5,0.001255386518018886,0.05601856391332523,-1.4527511010240194e-8,4.58828261845299e-9,-1.8627327463003908e-10,-4.463496576723998e-13,1.4338413975860627e-13,0.5641588567883198,0.7694626226228589,0.9904265400441484
0.0113,0.977385834463775,-0.12488709977852096,0.6631975158969123,-0.10422118115959347,0.6506900083745226,-0.17613012253129556,0.32971705557768666,0.03170097025610522,0.001051434112353138,-0.00033305159191587586,0.0707067395889639,-0.0033468495159955673,0.9925219494512977,1.6227746721108938,0.001115813529673584,7.692353760765674e-5,0.001264658538946485,0.05601448415053236,-1.778032444496507e-8,4.586554489719618e-9,-9.176169473127619e-11,-5.576118696252133e-13,1.43330187133654e-13,0.5638615949969261,0.770288464500945,0.9928938409309588
0.0114,0.9791130842245802,-0.12522505479211377,0.6640620166170256,-0.10444590608349504,0.651871525405345,-0.17653384433101477,0.3309571001860361,0.03192431004614786,0.0010510444902326573,-0.00033360933767569254,0.07071842525604465,-0.003354013296751994,0.9941656713051122,1.6265494122350832,0.00111959622454067,7.692525124211282e-5,0.0012737656449849416,0.05601035707806495,-2.0583198734412902e-8,4.58477597492349e-9,1.8948776842633896e-10,-6.537981346717027e-13,1.4327427430213807e-13,0.5635830604304678,0.7710622790851038,0.9952057040856809
0.0115,0.9807188583010987,-0.1255497969615662,0.6649497241466422,-0.10469033442423845,0.6530231378974453,-0.1769327863543467,0.3322008656333873,0.032147980139561,0.0010504917113478185,-0.0003341575821920419,0.07072989108984765,-0.0033611754408421524,0.995801994884394,1.6302281280560766,0.0011232903433463707,7.692697020968237e-5,0.00128270855044252,0.05600618055070999,-2.1981566564561295e-8,4.582954897419022e-9,6.195785517333119e-10,-7.030926843149603e-13,1.4321666953819356e-13,0.5633578871194103,0.7716878473733998,0.9970746637910415
0.0116,0.9821684386101297,-0.12586039057594836,0.6659074241027364,-0.10496517706426539,0.6541237411969574,-0.17732339737210775,0.33344808641459966,0.03237195609108643,0.0010497865148525244,-0.00033469823377266206,0.0707411364344124,-0.003368336308163784,0.9974313283424395,1.63380990164428,0.0011268979770528375,7.692869437769137e-5,0.0012914879696274849,0.0560019524232545,-2.102086062138801e-8,4.581099080560624e-9,1.1606140920801595e-9,-6.736797500580834e-13,1.4315764111595564e-13,0.5632207090942188,0.7720689503638969,0.9982132543297678
0.0117,0.9834576797522911,-0.12615953674504304,0.6669763408984974,-0.10527608645691731,0.6551583361738871,-0.17770317810183803,0.3346984768452104,0.03259620693198584,0.001048938507769257,-0.0003352324025178899,0.07075215607554045,-0.0033754953679149325,0.9990533064380914,1.637293706697559,0.0011304209894497559,7.693042360821672e-5,0.0013001046421159993,0.055997675317242736,-1.7112830100161442e-8,4.579266657307212e-9,1.729227139140624e-9,-5.459426070982768e-13,1.4309913596528062e-13,0.563190063716527,0.7721526920997618,0.9985037881687255
0.0118,0.9848509606470318,-0.12648005543768098,0.6681250740449598,-0.10558133523933881,0.656173599873521,-0.17808018287446772,0.3359517131863862,0.032820659795326425,0.0010479424954702294,-0.0003357535598632823,0.0707629018135553,-0.0033826441118513365,1.000660777896574,1.6406793279164948,0.0011338591473704284,7.693215772327078e-5,0.001308559777232405,0.05599339382948065,-1.3202121183568344e-8,4.5779175558383945e-9,1.8942658823561265e-9,-4.1793472073276744e-13,1.430565092863071e-13,0.5631362310227345,0.7722871333714879,0.9993422331662752
0.0119,0.9863858418799953,-0.12682427876855676,0.6693177650817013,-0.10587105144510935,0.6571863893509028,-0.17845718817938663,0.33720788898589915,0.033045319814932334,0.0010467923432727197,-0.00033625989202704283,0.07077335359535686,-0.0033897803431851437,1.0022523423231096,1.6439707430546535,0.001137213707584459,7.693389659541509e-5,0.0013168548732592736,0.055989117400164275,-1.012219564858418e-8,4.5770614027959325e-9,1.6611073552272097e-9,-3.1743753119709224e-13,1.4303009468842997e-13,0.563035689359691,0.7725382251932571,1.0009081710468655
0.012,0.9880230891049897,-0.1271850478418755,0.6705278862507297,-0.10614749369493202,0.658199795585976,-0.1788345844830173,0.33846717562779005,0.03327021151435613,0.001045483812708407,-0.00033675146775635794,0.07078350224222409,-0.0033969040723635453,1.00382854332423,1.6471725459352002,0.0011404864776609518,7.693564011157367e-5,0.001324991413346691,0.05598484351705787,-7.84790852867342e-9,4.576573635101173e-9,1.1594085442985259e-9,-2.4364272180069174e-13,1.4301574868371384e-13,0.5629040084178868,0.7728670839635468,1.0029591036521281
0.0121,0.9897234679758227,-0.12755520376184237,0.6717289097940538,-0.10641292060950999,0.6592169095586836,-0.17921276225178237,0.3397297444960996,0.03349535941715034,0.0010440126653089691,-0.0003372283557984144,0.0707933385754359,-0.0034040153098337314,1.005389924506466,1.6502893303812989,0.0011436792651690095,7.693738815867047e-5,0.0013329708806447426,0.05598056966792567,-6.354114857300361e-9,4.5763296896754624e-9,5.188264361147156e-10,-1.9574197585300096e-13,1.430093277842234e-13,0.5627567578878117,0.7732348260808338,1.0052525328236936
0.0122,0.9914477441463028,-0.1279275876326626,0.6728943079536819,-0.10666959080954637,0.6602408222489693,-0.17959211195210445,0.3409957669748685,0.03372078804686753,0.0010423746626060846,-0.00033769062490039887,0.07080285341627121,-0.0034111140660428945,1.0069370294763493,1.6533256902161153,0.0011467938776777353,7.69391406236295e-5,0.0013407947583035137,0.05597629334053191,-5.615669667929348e-9,4.576205003440149e-9,-1.3098198277959096e-10,-1.7292697666345655e-13,1.4300668850202326e-13,0.5626095074599559,0.7736025679435956,1.0075459604031938
0.0123,0.9931566832702379,-0.12829504055854127,0.6739975529716224,-0.10691976291574427,0.6612746246367761,-0.17997302405040622,0.34226541444813746,0.03394652192706025,0.0010405655661314317,-0.00033813834380949794,0.07081203758600899,-0.0034182003514382255,1.0084704018404107,1.6562862192628138,0.0011498321227562329,7.69408973933747e-5,0.00134846452947309,0.05597201202264088,-5.607427994024771e-9,4.576075013316581e-9,-6.603597258397267e-10,-1.7438940754149618e-13,1.430036873491781e-13,0.5624778268248093,0.7739314259503094,1.0095968882322588
0.0124,0.994811051001436,-0.1286504036436836,0.675012117089884,-0.10716569554880687,0.6623214077020475,-0.18035588901311025,0.34353885829994724,0.034172585581281036,0.0010385811374166887,-0.00033857158127289843,0.07082088190592813,-0.003425274176466915,1.0099905852051818,1.6591755113445597,0.0011527958079736056,7.694265835483013e-5,0.0013559816773035561,0.055967723202016775,-6.304244869050968e-9,4.575815156226106e-9,-9.39649806521062e-10,-1.993209517965562e-13,1.4299618083775261e-13,0.5623772856728619,0.7741825164994524,1.0111628181525207
0.0125,0.9963716129937055,-0.12898651799229474,0.6759114725504749,-0.10740964732943725,0.6633842624247267,-0.18074109730663923,0.34481626991433856,0.03439900353308246,0.0010364171379935345,-0.0003389904060377868,0.07082937719730756,-0.0034323355515761557,1.0114981231771938,1.6619981602845175,0.0011556867408989567,7.694442339491972e-5,0.0013633476849449987,0.05596342436642389,-7.680975326472327e-9,4.575300869090073e-9,-8.391952382789489e-10,-2.469132927380747e-13,1.4298002547981136e-13,0.5623234536946038,0.7743169559895017,1.0120012520056103
0.0126,0.9978189751876831,-0.1293024940685521,0.6767196387312032,-0.1076569948064861,0.6644520975014664,-0.18112681131037728,0.3460974685245665,0.03462575692335082,0.0010340799627439558,-0.00033939572587468044,0.0708375189732695,-0.0034393842795414752,1.012993241385262,1.6647544071417164,0.0011585066930486108,7.694619240178101e-5,0.0013705637894180832,0.05595911480949983,-9.231896565659759e-9,4.574531830210006e-9,-3.756034200589898e-10,-3.003065627228139e-13,1.429552169052933e-13,0.5623148416962785,0.7743325723507657,1.0122328983988664
0.0127,0.9992138884216472,-0.1296188630856425,0.6776103143685792,-0.10791943117778824,0.6654748706998549,-0.18150509941790777,0.34738118758975267,0.03485269095242821,0.0010316076080534283,-0.0003397905060569224,0.070845314570022,-0.003446418980776841,1.0144747776958671,1.667431109739823,0.0011612570849597536,7.694796527335266e-5,0.0013776305828410518,0.05595480196634746,-9.233032009168057e-9,4.573917697575127e-9,-3.851213721707568e-11,-3.019299753347108e-13,1.4293540996084784e-13,0.5622950254447239,0.7743499883901105,1.0130724278183756
0.0128,1.0005746526911308,-0.1299378645480598,0.6785809531682424,-0.10819413519358256,0.666455794375165,-0.18187642816842017,0.3486673347218901,0.03507979274479754,0.001029001137180262,-0.0003401742529565703,0.07085275237810153,-0.003453438290946214,1.015942121291504,1.6700296858679409,0.00116393915777812,7.69497419110974e-5,0.0013845496203771558,0.05595049046585091,-7.891941466494737e-9,4.573487498192214e-9,1.4256320289743058e-10,-2.5870132740808084e-13,1.4292157958358714e-13,0.5622615382236174,0.7743794195213556,1.014491137467834
0.0129,1.0019129130341398,-0.13025940988537618,0.6796089106054859,-0.1084768777000245,0.6674038955825118,-0.18224217907265072,0.3499559550736183,0.035307066243308344,0.001026257392003621,-0.0003405461147133147,0.07085981880310713,-0.003460440895563988,1.0173947620560078,1.6725532555500568,0.0011665541529002294,7.695152221635347e-5,0.0013913225598944565,0.05594618437998236,-5.619081426082068e-9,4.573223285666079e-9,1.9396201021349467e-10,-1.8431408261414097e-13,1.4291313582534906e-13,0.5622184412265825,0.7744172964574472,1.0163169720260796
0.013,1.003240314488681,-0.1305834105271638,0.6806715421556031,-0.10876342954326951,0.6683282013770103,-0.18260373364133578,0.35124709379757685,0.03553451539081015,0.001023373214402668,-0.00034090523946684605,0.07086650025063788,-0.0034674254801445553,1.0188321898732138,1.6750049388101573,0.0011691033117226016,7.695330609045912e-5,0.0013979510592610166,0.05594188778071399,-2.824908376372256e-9,4.5731071136015385e-9,1.420236946600932e-10,-9.246170462410637e-14,1.4290948873797136e-13,0.5621697956472431,0.7744600499113319,1.0183778761719506
0.0131,1.00456850209276,-0.1309097779029948,0.6817462032938872,-0.10904956156947304,0.6692377388137752,-0.18296247338521152,0.3525407960464053,0.0357621441301525,0.0010203454462565666,-0.000341250775356855,0.07087278312629283,-0.0034743907302023096,1.0202538946269575,1.6773878556722288,0.0011715878756417561,7.695509343475257e-5,0.0014044367763448979,0.05593760474001795,8.012119419253197e-11,4.573121035603403e-9,1.3087666166195124e-11,3.162342890809116e-15,1.4291004837329187e-13,0.562119662679223,0.7745041105959563,1.0205017945842856
0.0132,1.0059091208843833,-0.13123842344244138,0.6828102494956316,-0.10933104462479049,0.6701415349479216,-0.18331977981501424,0.35383710697274323,0.035989956404184925,0.0010171709294444795,-0.0003415818705230318,0.07087865383567103,-0.0034813353312516423,1.021659366201074,1.6797051261602571,0.0011740090860542127,7.695688415057204e-5,0.001410781369014162,0.05593333932986643,2.685550797169976e-9,4.573247105276489e-9,-1.66506665339223e-10,8.88645962593866e-14,1.4291422478314846e-13,0.5620721035161458,0.7745459092242667,1.0225166719419223
0.0133,1.0072738159015573,-0.13156925857507576,0.6838410362361292,-0.1096036495553773,0.6710486168345643,-0.18367703444148023,0.35513607172923023,0.03621795615575695,0.0010138465058455702,-0.00034189767310506704,0.07088409878437153,-0.003488257968806947,1.023048094479399,1.6819598702982292,0.0011763681843564907,7.695867813925579e-5,0.001416986495136871,0.05592909562223161,4.580923944117904e-9,4.573467376225611e-9,-3.7041988992719086e-10,1.5095159181041216e-13,1.4292142801937887e-13,0.5620311793516352,0.7745818765092096,1.024250452923699
0.0134,1.008674232182288,-0.13190219473047005,0.6848159189906737,-0.1098631472073889,0.6719680115288182,-0.1840356187753457,0.3564377354685059,0.03644614732771812,0.0010103690173390019,-0.0003421973312426513,0.0708891043779934,-0.0034951573283826167,1.0244195693457678,1.6841552081101316,0.00117866641194511,7.696047530214201e-5,0.0014230538125810867,0.05592487768908565,5.355784146594106e-9,4.573763902055581e-9,-5.723125976687402e-10,1.757298658726705e-13,1.42931068133821e-13,0.562000951379315,0.7746084431637316,1.0255310822084545
0.0135,1.0101220147645817,-0.13223714333819644,0.6857122532345582,-0.11010530842698074,0.6729087460857985,-0.18439691432734695,0.35774214334320964,0.03667453386291797,0.0010067353058039376,-0.000342479993075475,0.07089365702213568,-0.0035020320954930436,1.0257732806840152,1.6862942596199502,0.0011809050102165903,7.696227554056897e-5,0.001428984979214871,0.05592068960240072,4.59967491615633e-9,4.574118736371216e-9,-7.458453786348919e-10,1.4950595477494496e-13,1.429425551783126e-13,0.5619854807928091,0.774622039900779,1.0261865044750262
0.0136,1.0115820633483723,-0.1325693709291665,0.686524804619723,-0.110334089881289,0.6738675537767939,-0.18476043000835707,0.35904931336243573,0.03690311975278502,0.001002945859056786,-0.00034274613659536593,0.07089775154590236,-0.003508882268484723,1.0271099601464548,1.6883795601448537,0.0011830855682667574,7.696407876814086e-5,0.0014347816082364748,0.05591652777884515,2.579180949286675e-9,4.574452133564249e-9,-8.144042413007149e-10,8.115649854928094e-14,1.429532352401807e-13,0.5619873411438402,0.7746059898919454,1.026452966459007
0.0137,1.0129173107596743,-0.1328853517638649,0.6873074646066101,-0.11057373454846411,0.6748073219994601,-0.18512046489689823,0.36035906757202174,0.03713189305264699,0.000999013585530776,-0.0003429996693376864,0.07090140468968584,-0.0035157108820059796,1.0284331782404772,1.6904105613903173,0.0011852103854714615,7.69658849354479e-5,0.001440445144065823,0.05591237109657227,1.3184179650204765e-9,4.574585440329197e-9,-6.369604766461412e-10,3.8157052768875744e-14,1.4295714651934364e-13,0.5620017827009522,0.7745247576694827,1.0274828503570697
0.0138,1.0141470243474184,-0.13318863193477376,0.6880801678068561,-0.11082389786923287,0.6757239868919293,-0.18547628965700907,0.361671161860406,0.037360823245875564,0.0009949443271822145,-0.000343240658021452,0.07090460908123931,-0.003522516778140913,1.0297425018776103,1.6923865955302333,0.0011872805430913193,7.696769396379813e-5,0.0014459770986492472,0.05590822307231176,8.993183309171064e-10,4.57458787794761e-9,-2.9255154056233255e-10,2.324835232872583e-14,1.4295660045610404e-13,0.5620243508830491,0.7743978140432776,1.0290922756544667
0.0139,1.0153038808545942,-0.13348414827473784,0.6888587748465727,-0.11108199285553634,0.6766167053124899,-0.1858276631683623,0.36298535395138326,0.037589879103813895,0.0009907430745072288,-0.0003434688108907131,0.0709073550858564,-0.003529298429884173,1.031037147418716,1.6943070837825447,0.0011892970205497194,7.696950577142604e-5,0.0014513789936426767,0.05590408938225324,1.2218123024771694e-9,4.57454795754945e-9,1.2339417294652985e-10,3.310424005634652e-14,1.4295455253219174e-13,0.5620508403840508,0.7742488134136788,1.030981345533664
0.014,1.016420557024191,-0.13377683761660197,0.6896591463518715,-0.11134543251931556,0.67748463411943,-0.1861743443106306,0.3643014015687482,0.0378190293978051,0.0009864148180019454,-0.0003436838361895197,0.07090963306883072,-0.0035360543102304067,1.0323163312246553,1.6961714473651937,0.001191260797270052,7.697132027656619e-5,0.0014566523507020398,0.05589997570258636,2.185830135201323e-9,4.574554190264674e-9,5.154482698762702e-10,6.439855877925494e-14,1.429539582293366e-13,0.5620770458978772,0.7741014101810348,1.0328501631771279
0.0141,1.0175297295991983,-0.13407163679321088,0.6904971429488647,-0.11161162987251157,0.678326930171038,-0.18651609196348662,0.3656190624362955,0.038048242899192314,0.000981964548162492,-0.0003438854421619222,0.07091143339545593,-0.003542782892174262,1.0335792696562895,1.6979791074961226,0.0011931728526757065,7.69731373974531e-5,0.0014617986914832648,0.05589588770950077,3.6913020845901696e-9,4.574695087223243e-9,7.881823562226923e-10,1.138051513249664e-13,1.4295777302926848e-13,0.5620987621184486,0.7739792587456947,1.0343988317673245
0.0142,1.0186640753226055,-0.13437348263740934,0.6913886252636636,-0.11187799792706545,0.6791427503256021,-0.18685266500660297,0.36693809427781987,0.03827748837931867,0.0009773972554849956,-0.0003440733370519707,0.07091274643102562,-0.0035494826487103863,1.0348251790744802,1.6997294853932743,0.0011950341661900719,7.697495705232129e-5,0.0014668195376422808,0.055891831079186105,5.638158406144389e-9,4.575059159555117e-9,8.461680379816198e-10,1.779978605209987e-13,1.4296895241371731e-13,0.5621117837396847,0.773906013508007,1.03532745448672
0.0143,1.0198416392109737,-0.13468552044836146,0.6921066770536738,-0.11212291691813478,0.6799345452605788,-0.1871843314001748,0.3682583190361858,0.03850674243222154,0.0009727158375335663,-0.00034424701099184914,0.07091356404216943,-0.0035561522192320014,1.0360591476938728,1.7014201925246193,0.0011968456757268408,7.697677915941304e-5,0.0014717163973217407,0.05588777540340996,-3.2632273133149655e-9,4.575566642282981e-9,-7.668388974470607e-9,1.0937733578348593e-13,1.4298923047426447e-13,0.5620401472330245,0.7738064288398799,1.0336674947890903
0.0144,1.0205130844358468,-0.1349545525073194,0.6908218681644345,-0.11220973385627522,0.6806901119141769,-0.18751124585257387,0.36957947063284313,0.03873594374658515,0.0009679287644549533,-0.0003444062615596173,0.07091399214841464,-0.003562801030438426,1.037342064328625,1.7030510039932507,0.0011986076751044376,7.697860362919317e-5,0.0014764878856371713,0.05588334570172158,-7.162176168980711e-8,4.572059310013651e-9,-2.760278929374439e-8,-1.9464659950737416e-12,1.4291654172640516e-13,0.5622907961433048,0.7735975378133173,1.030199396618132
0.0145,1.019810585238046,-0.13508332415116547,0.6885416192786941,-0.11225761504569735,0.6812513967023147,-0.18781536759054016,0.37089862331460577,0.03896464776479004,0.0009631337251971928,-0.00034455840855328627,0.07091426290605123,-0.00356945263279819,1.038689747003205,1.7046725993011662,0.001200322545723614,7.698043042274385e-5,0.001481127678143057,0.055878440942570065,-1.1895656965528929e-7,4.562164352646427e-9,-1.3213857766928918e-8,-3.92829893001611e-12,1.426043600510612e-13,0.5619875847306216,0.7732899271504476,1.029509067762493
0.0146,1.0178242635678842,-0.13506680597097553,0.686554079761803,-0.11240095426355817,0.6814459389491708,-0.18806813273285106,0.37221099463996515,0.039192272476507264,0.000958467802826349,-0.00034471218977096153,0.07091447579085242,-0.0035761171180149287,1.040088539293009,1.7061991529505398,0.0012019908133365142,7.6982259459731e-5,0.0014856301407557863,0.05587314159646649,-1.2927052588034317e-7,4.549391666688343e-9,3.5146562788703793e-9,-4.344069786950131e-12,1.4217241200229745e-13,0.5616888395863079,0.7729877217510993,1.0288316832231725
0.0147,1.0150726527847125,-0.13495727631898283,0.6855145800823171,-0.11269665486318535,0.681174326944284,-0.1882454783010967,0.37351198005768577,0.03941833122868375,0.0009540458119867261,-0.00034487255554192667,0.07091465105234943,-0.0035827935683970078,1.0415247074724097,1.7075124527755041,0.00120360807198064,7.698409053827373e-5,0.0014899906539575967,0.05586752921608995,-1.1629682479805074e-7,4.537079827102761e-9,7.737155706164206e-9,-3.73380938196964e-12,1.417685337463709e-13,0.5599178059198124,0.7724347770657369,1.0277370169645184
0.0148,1.0122394500464305,-0.1348449749201568,0.6852640396133518,-0.11308498268021042,0.6804993713217914,-0.18834566217248377,0.3747990895806545,0.03964261557599543,0.0009499006053460256,-0.00034503419174893225,0.07091473777195265,-0.0035894692978424387,1.0429889519084055,1.7085775023444805,0.0012051645561402917,7.698592330728722e-5,0.0014942061444522196,0.05586165903677442,-9.770299335257222e-8,4.526351409624041e-9,5.990959193196218e-9,-3.002003474735906e-12,1.4143191644644927e-13,0.5583104157142434,0.7719319651767872,1.026740506522787
0.0149,1.0098743522572935,-0.1348085086026342,0.6854003812011619,-0.11346877087119832,0.6795520732388438,-0.18838066808601903,0.3760712727934156,0.03986505014405216,0.0009460202039554424,-0.00034518664730453065,0.07091467970002721,-0.003596130351418035,1.0444759999790614,1.709403474595897,0.0012066506619082414,7.698775740662517e-5,0.0014982740544981913,0.05585556186058527,-8.521409997049955e-8,4.517279450342932e-9,2.9266630508540235e-9,-2.5768446292686546e-12,1.411551829436874e-13,0.5572339771656034,0.7712170238934091,1.0248937655297965
0.015,1.0080753553814306,-0.1348578971469278,0.6855301217624088,-0.11377407280962769,0.6784801047900589,-0.1883735619800654,0.3773295215335339,0.04008572127775702,0.0009423491824754166,-0.0003453184001010826,0.07091445564895034,-0.0036027711417716043,1.0459865219784132,1.7100196619908195,0.0012080599515229805,7.698959252809543e-5,0.0015021920651879445,0.055849232118050735,-7.997152822521271e-8,4.509124587758808e-9,2.0824655740111666e-10,-2.4360146806521523e-12,1.409080232606591e-13,0.5554762803204902,0.7700496093301195,1.0218782558927124
0.0151,1.0067976134930463,-0.13497837695563078,0.6853520660304991,-0.11395121808308738,0.6774128155492178,-0.18834685548761512,0.37857517010889774,0.040304738061546504,0.0009388301286000976,-0.0003454194908891471,0.07091406117465215,-0.0036093901292309975,1.0475222144914695,1.710450618633956,0.0012093871854414186,7.699142838649745e-5,0.0015059577746692864,0.05584265788393947,-8.05509956691361e-8,4.501165017006632e-9,-1.196354183396982e-9,-2.4930448918038672e-12,1.4066396624401115e-13,0.5547830421761323,0.7695697703801241,1.0207017795698434
0.0152,1.005837457779187,-0.13512569092582075,0.6847502830526604,-0.1139971272448761,0.6764334005479526,-0.1883173605718231,0.3798096642066996,0.04052222101487921,0.0009354150408362537,-0.00034548431134539745,0.07091351503276894,-0.0036159916975910195,1.0490850268482845,1.7107096771714532,0.0012106285075527139,7.69932647230461e-5,0.0015095685768490188,0.055835825556869674,-8.325310013950728e-8,4.492907847919025e-9,-1.159719664454246e-9,-2.6061308399404526e-12,1.4040670901694315e-13,0.5538170074218062,0.7684734432545776,1.0193453795137652
0.0153,1.004989142136681,-0.13526048377506816,0.6838624677087654,-0.11396170513313232,0.6755361601301798,-0.18828589541321772,0.3810336621638413,0.040738240495933,0.0009320934460409728,-0.0003455161871370051,0.07091284853800817,-0.0036225830419654376,1.0506742119883763,1.7107925210278954,0.0012117810020412258,7.699510128816266e-5,0.0015130218209495614,0.055828738073185884,-8.531899980159076e-8,4.484434313715646e-9,-3.1814570066869116e-10,-2.686682933618755e-12,1.4014043260872473e-13,0.5523889699802184,0.7668528015783109,1.0173402859524852
0.0154,1.004096446766337,-0.13535405842221335,0.6828379591121536,-0.11389480093042824,0.6747053893595026,-0.1882506565139134,0.38224756961117445,0.04095284939446341,0.0009288622728122252,-0.0003455195402068496,0.07091208915728014,-0.0036291702657865674,1.0522881980188803,1.7106934963314,0.0012128415765262392,7.699693782647985e-5,0.001516314908272892,0.055821403467907475,-8.496744316840746e-8,4.475912086819077e-9,7.461704552799887e-10,-2.6782721714044334e-12,1.3987177088888376e-13,0.5515994856925481,0.7659568368772912,1.0162317786991584
0.0155,1.003063368837133,-0.13539314952893597,0.6818447051309906,-0.11384606531904683,0.6739110669729439,-0.1882064239481906,0.3834514742789438,0.041166076971901756,0.0009257282252801678,-0.0003455004440583327,0.0709112598210699,-0.003635757915622793,1.0539243482021146,1.7104051904334394,0.0012138068748726704,7.699877407438112e-5,0.0015194452667670409,0.05581383633404308,-8.153363013815419e-8,4.467616173724707e-9,1.4898024345066374e-9,-2.563956171823414e-12,1.3961069921278727e-13,0.5510590522964213,0.7651712832846065,1.0157598995480175
0.0156,1.0019433229579084,-0.13539741395864016,0.6809587361506937,-0.11382802374100807,0.673127201237996,-0.18814896369711087,0.38464512626690506,0.04137789873141811,0.000922703656222282,-0.0003454634540999016,0.07091036379777481,-0.0036423447196385138,1.0555789030093319,1.7099258675901723,0.00121467374459287,7.700060975807989e-5,0.001522411037211068,0.05580605858867661,-7.638105963386477e-8,4.45977094882319e-9,1.8074818738195812e-9,-2.3936193298206035e-12,1.3936462643392665e-13,0.5497297911013758,0.7632367279058813,1.0146032400109646
0.0157,1.0007938758569563,-0.13538440172527713,0.6801758071253534,-0.11383155225930838,0.6723501736629476,-0.1880793952151525,0.38582852022797576,0.04158829142388771,0.0009197906026290259,-0.0003454099226617746,0.07090939907844655,-0.003648928143808089,1.0572489268791898,1.7092596011085914,0.0012154395218198005,7.700244460930358e-5,0.0015252107441778857,0.05579808731606637,-7.051199582013249e-8,4.4524209860435516e-9,1.7985763833275574e-9,-2.2014699714907698e-12,1.39134779074427e-13,0.5482718138394941,0.7611148441372584,1.013334577906831
0.0158,0.9996724842838505,-0.13537162980950568,0.6794915142980129,-0.11384749421281223,0.6715764276272423,-0.18799885274359082,0.3870016518031869,0.04179723184773956,0.0009169910668307257,-0.00034534119398530106,0.07090836365483001,-0.0036555056551832417,1.0589314875674989,1.7084104765768993,0.0012161015439431792,7.700427835980398e-5,0.0015278429127758523,0.05578993958041111,-6.492599365427563e-8,4.445610377002366e-9,1.5626916169981716e-9,-2.021616169011015e-12,1.3892236774684904e-13,0.5473507074427107,0.7597743014802317,1.0125330751606332
0.0159,0.9986316838938198,-0.13537367579708887,0.6788821299403937,-0.11386186411970176,0.6708083205329283,-0.18791006716699074,0.38816460337613373,0.04200469782647554,0.0009143038992336972,-0.0003452576581933783,0.0709072547612642,-0.00366207466351132,1.060623920761586,1.7073840305344121,0.0012166572691665993,7.700611074247052e-5,0.0015303061315982054,0.05578163083767732,-6.043372873308804e-8,4.439333895023485e-9,1.2437167813635866e-9,-1.8810172744616456e-12,1.387269360720663e-13,0.5471001285278861,0.7592234343141623,1.0122566481684283
0.016,0.9976780275568532,-0.13538744900676644,0.678282387508901,-0.11385603565914483,0.6700637667597946,-0.18781912727187317,0.38931778417705765,0.04221069571257287,0.0009117175795183859,-0.00034515732684356335,0.07090607072534061,-0.0036686338725321166,1.0623247768002773,1.7061892068206979,0.00121710545301611,7.700794151138829e-5,0.0015325995590747589,0.055773169421750424,-5.683062208730073e-8,4.433443384607922e-9,1.028359660947345e-9,-1.7703641314362325e-12,1.385433719336934e-13,0.5463341073808123,0.757306771876804,1.0113386503632196
0.0161,0.9967936109802024,-0.13540611306847675,0.677685122863327,-0.11383226475896174,0.6693460521063673,-0.18772723881826672,0.39046149827063237,0.04241525796403487,0.0009092260781747703,-0.0003450407170828457,0.07090481516923106,-0.003675183729539033,1.0640325085665006,1.7048309063080667,0.001217445638194626,7.700977043801075e-5,0.0015347226432387436,0.05576456443857553,-5.380453042809817e-8,4.427898050535478e-9,9.121107901394385e-10,-1.6786679103758508e-12,1.3837038648419635e-13,0.5452707126721473,0.754646050691816,1.0100642808337827
0.0162,0.9959603487442645,-0.13542310162719864,0.6770878272587662,-0.11379419221720065,0.6686571473980913,-0.18763522004819286,0.39159603424326367,0.04261841780812888,0.0009068239862443691,-0.00034490856327200206,0.07090349200262683,-0.0036817247503366534,1.0657455290503586,1.7033136914462184,0.0012176773783537241,7.7011597294241e-5,0.0015366748335580076,0.0557558252400643,-5.106529606472837e-8,4.422667554038414e-9,8.7777050220357e-10,-1.5958551558757033e-12,1.3820705108022726e-13,0.5442493607376957,0.752090524782981,1.0088402952585607
0.0163,0.9951601554294361,-0.135431848327911,0.6764879919503132,-0.11374545883190969,0.6679990234604123,-0.18754388920367304,0.3927216806813573,0.042820208472122256,0.0009045058947687008,-0.00034476159977180927,0.07090210513521919,-0.003688257450729562,1.0674622512419536,1.7016421246848532,0.0012178002271449816,7.701342185198225e-5,0.0015384555795003997,0.05574696117812839,-4.832276130643932e-8,4.417721556348992e-9,9.08139130403443e-10,-1.5118524125309923e-12,1.3805243707843833e-13,0.5436094679132615,0.7504894481740815,1.0080734493159949
0.0164,0.9943763457822986,-0.13542716639878855,0.6758892398576245,-0.11369141816981826,0.6673716367561224,-0.18745338302769726,0.3938386990380859,0.04302066505446881,0.0009022674114270142,-0.00034460095644952833,0.0709006587021694,-0.003694782327703838,1.0691810054149227,1.6998203211561531,0.001217813754687249,7.701524388259448e-5,0.001540064322147529,0.0557379821077083,-4.534050123874639e-8,4.4130450442502476e-9,9.719638572523098e-10,-1.4186487075797654e-12,1.3790613408689336e-13,0.5434641449911444,0.7499979242445913,1.0078904947076366
0.0165,0.9936059802234734,-0.13541224905981558,0.675316710783378,-0.11364125281873269,0.6667668155172848,-0.18736128058902576,0.39494720320232846,0.04321982221650901,0.0009001089655825276,-0.00034442913820625427,0.0708991566466597,-0.0037012993862386703,1.0708998579708429,1.6978507341520603,0.0012177181008595427,7.701706316908017e-5,0.001541500875889175,0.05572889972839227,-4.2215511377027896e-8,4.408686082930582e-9,1.0002695267691774e-9,-1.3204711733349266e-12,1.377698241725797e-13,0.5430549021134441,0.7482465001187588,1.0073500117946763
0.0166,0.992852507503668,-0.13538964982251744,0.6747715795836653,-0.1135945219292083,0.6661828380490293,-0.18726760133827006,0.3960473428104903,0.04341769790154864,0.0008980286973660068,-0.0003442470868865303,0.07089760071034479,-0.003707808132835681,1.0726172340407005,1.6957374415241375,0.0012175140287013376,7.70188795147589e-5,0.0015427656287197607,0.055719723880424316,-3.90293144369509e-8,4.404645326608587e-9,9.945731143734534e-10,-1.2202011156683635e-12,1.376435316092304e-13,0.5424037173550547,0.7454596447857317,1.0064899986967508
0.0167,0.9921192599129843,-0.13536143405885911,0.6742517141721428,-0.11354970318172253,0.6656189924290703,-0.1871727202555165,0.3971392783470067,0.04361430853729385,0.0008960242893035316,-0.00034405553009995136,0.07089599244218235,-0.0037143080533430135,1.0743316052747451,1.6934847557094073,0.0012172023293927808,7.702069272422296e-5,0.0015438590022792576,0.05571046413849899,-3.5844929287441995e-8,4.400915836513098e-9,9.648090226245703e-10,-1.119969098031245e-12,1.3752702096809023e-13,0.5416490189314319,0.7422297852111626,1.005493276152322
0.0168,0.9914095697415233,-0.13532966714080533,0.6737549824624662,-0.11350527425675278,0.665074566735121,-0.18707701232085133,0.398223170296313,0.043809670551450776,0.0008940934239211822,-0.00034385519545611246,0.07089433339113003,-0.0037207986336088104,1.0760414433232262,1.6910969891448915,0.0012167837941140182,7.702250260206458e-5,0.0015447814182076372,0.0557011300773108,-3.272537479742776e-8,4.3974906738729475e-9,9.209116540819608e-10,-1.0219056838747398e-12,1.3742005682040383e-13,0.5409292350580314,0.7391493483607041,1.0045426648998523
0.0169,0.9907267692793865,-0.135296414440321,0.6732792523682919,-0.11345971283477649,0.6645488490448955,-0.18698085251436083,0.3992991791428443,0.044003800371725556,0.0008922337837450386,-0.00034364681056460846,0.07089262510614555,-0.0037272793594812143,1.0777452198363926,1.688578454267613,0.0012162592140451973,7.702430895287606e-5,0.0015455332981448712,0.05569173127155428,-2.9733669835834795e-8,4.39436289991697e-9,8.728154113050571e-10,-9.281414366500157e-13,1.3732240373741588e-13,0.5403827939503085,0.7368107612000087,1.0038209856778033
0.017,0.9900741908166751,-0.135263741329371,0.6728223918032759,-0.11341149659627105,0.6640411274361073,-0.18688461581613128,0.4003674653710362,0.04419671442582433,0.0008904430513011808,-0.00034343110303503417,0.07089086913618659,-0.0037337497168083685,1.079441406464494,1.6859334635145933,0.001215629380366464,7.702611158124964e-5,0.0015461150637309305,0.05568227729592393,-2.6932833271589597e-8,4.391525575874002e-9,8.304546968532907e-10,-8.408069198082389e-13,1.3723382629037108e-13,0.5401481238237192,0.7358064506947289,1.0035110592246377
0.0171,0.9894500210785232,-0.1352307524756557,0.6723810394717258,-0.11336015469906784,0.6635515702118874,-0.18678879894567715,0.4014282149332888,0.04438843273302571,0.0008887181702622015,-0.00034320862233266116,0.07088906738609096,-0.0037402095314133577,1.0811285644015638,1.6831664796129668,0.0012148952566677566,7.702791029178808e-5,0.0015465271831071527,0.05567277720210104,-2.4292140702887628e-8,4.388963776705617e-9,7.984519418262116e-10,-7.58709147040238e-13,1.3715384069442556e-13,0.5400821117663605,0.7351316686375821,1.0033695780713456
0.0172,0.9888482616231842,-0.1351945285897505,0.6719528686955069,-0.11330675027038026,0.6630805983981043,-0.18669369427353713,0.4024816045965687,0.04457897739617164,0.0008870561047969744,-0.00034297975908169695,0.07088722188362433,-0.0037466589876344533,1.0828055648858406,1.6802818109430737,0.0012140585020655632,7.702970491811848e-5,0.0015467707451351455,0.055663238510884505,-2.1712581849020652e-8,4.386660898565851e-9,7.727747419197785e-10,-6.78324941647868e-13,1.3708192551069945e-13,0.539889706158557,0.7331441635931474,1.002954334933614
0.0173,0.988268079584567,-0.13515535779822307,0.6715380323769923,-0.11325170644291001,0.6626274657636629,-0.18659928621701916,0.40352776725418243,0.04476836639969655,0.0008854549412904083,-0.00034274507420443636,0.07088533419732852,-0.003753097978715557,1.084471334500873,1.6772834456669736,0.0012131209425842835,7.703149531162268e-5,0.001546847148882145,0.055653668591269884,-1.9194128254861038e-8,4.384611304123883e-9,7.520695714401155e-10,-5.996959964100826e-13,1.3701790924632622e-13,0.5396056687927319,0.7302101238640457,1.0023413353003459
0.0174,0.9877086692601559,-0.1351135443886141,0.6711366927214988,-0.11319544173740019,0.6621914207900346,-0.18650555813115943,0.40456683562363377,0.04495661770791623,0.0008839127708874035,-0.0003425051295443126,0.07088340589363629,-0.0037595263962192462,1.086124799685612,1.6741753707707774,0.0012120844041062285,7.703328132372269e-5,0.0015467577939761506,0.05564407481348467,-1.673725734937843e-8,4.3828094048711234e-9,7.35004951644385e-10,-5.228820651811898e-13,1.3696162194683795e-13,0.5392663543029821,0.7267050843397559,1.0016090384872927
0.0175,0.987169224947436,-0.13506939264846424,0.6707490119343438,-0.11313837467459402,0.6617717119586903,-0.18641249337099408,0.40559894242242656,0.04514374928514648,0.0008824276847328601,-0.00034226048694475865,0.07088143853898042,-0.0037659441317080982,1.0877648868790082,1.6709615732405947,0.0012109507125137096,7.703506280584054e-5,0.0015465040800451623,0.055634464547756335,-1.4342446561542407e-8,4.381249612298988e-9,7.202494037897491e-10,-4.479429018154954e-13,1.3691289365776663e-13,0.5389081173234054,0.7230045799097562,1.0008359038102073
0.0176,0.986648940943892,-0.13502320686531424,0.6703751522208443,-0.11308092377523463,0.6613675877511016,-0.1863200752915592,0.40662422036806467,0.045329779095703064,0.0008809977739716782,-0.00034201170824920763,0.07087943369979365,-0.0037723510767446906,1.0893905225200122,1.6676460400625355,0.001209721693689038,7.703683960939815e-5,0.0015460874067171793,0.05562484516431237,-1.2010173320322768e-8,4.3799263378988885e-9,7.064714491333709e-10,-3.7493826016731243e-13,1.3687155442464422e-13,0.5385673124880994,0.719484145463526,1.0001003905848422
0.0177,0.9861470115470087,-0.1349752913267048,0.6700152757863175,-0.11302350756006517,0.6609782966487397,-0.18622828724789087,0.4076428021780519,0.04551472510390178,0.0008796211297487574,-0.0003417593553010925,0.07087739294250876,-0.0037787471228915995,1.0910006330475748,1.66423275822271,0.0012083991735145248,7.703861158581753e-5,0.001545509173620201,0.05561522403338024,-9.740915054689088e-9,4.378833993162239e-9,6.923396089324126e-10,-3.039278940909466e-13,1.3683743429300275e-13,0.5382802944311617,0.7165193158905434,0.9994809581269496
0.0178,0.9856626310542708,-0.1349259503201765,0.6696695448360804,-0.11296654454982884,0.6606030871330758,-0.1861371125950253,0.40865482056989205,0.04569860527405843,0.0008782958432089981,-0.0003415039899438464,0.07087531783355852,-0.003785132161711404,1.0925941449006462,1.6607257147072285,0.0012069849778724813,7.704037858652067e-5,0.0015447707803822272,0.05560560852518745,-7.535149193611011e-9,4.37796698958045e-9,6.765224044440365e-10,-2.3497155744070584e-13,1.3681036330837423e-13,0.5380834177866894,0.7144856260802874,0.999056065752282
0.0179,0.9851949942297009,-0.13487548805374397,0.6693381201154336,-0.11291045245431042,0.6602412080303615,-0.18604653491234402,0.4096604082690084,0.0458814375691634,0.0008770200052754127,-0.0003412461739150672,0.0708732099393089,-0.0037915060847191913,1.094169984456047,1.6571288967355282,0.0012054809327407114,7.704214046291712e-5,0.0015438736265732274,0.055596006010305225,-5.3933551113585205e-9,4.377319735803494e-9,6.576903522069658e-10,-1.6812896329812134e-13,1.3679017141836108e-13,0.538012969352182,0.7137572031128778,0.9989039243811271
0.018,0.9847438681209078,-0.13482408234843432,0.6690194472837566,-0.11285468421851161,0.6598923549147531,-0.18595679453607655,0.4106597004271658,0.046063237609802764,0.0008757915514829033,-0.0003409862980843705,0.0708710706603902,-0.003797868747952534,1.0957270880261463,1.6534464915793632,0.0012038890635146249,7.704389706273781e-5,0.0015428192009591497,0.05558642384963793,-3.3177396816090023e-9,4.376883460985314e-9,6.370154775849537e-10,-1.033934339874309e-13,1.367765781643573e-13,0.5380221664179464,0.7131008692585932,0.9988153953406842
0.0181,0.9843091446528912,-0.13477178122187786,0.6687118666889239,-0.11279858864426659,0.6595564052871995,-0.18586812246027815,0.41165280688867756,0.0462440179650239,0.0008746087975062772,-0.0003407245705298643,0.07086890106417985,-0.0038042200804489774,1.0972646995022117,1.6496824247093549,0.0012022117307984134,7.70456482738445e-5,0.0015416095803354748,0.055576867872829054,-1.3085514654646844e-9,4.376649785276872e-9,6.164070021205787e-10,-4.0685748410947966e-14,1.3676931345561708e-13,0.5380466068296941,0.7113567184550088,0.9985801370250591
0.0182,0.983890294590536,-0.13471867898289425,0.668415103774458,-0.11274227315035693,0.6592329464673846,-0.18578053084806967,0.4126398239037641,0.04642379176665274,0.0008734703626106793,-0.0003404612585741484,0.07086670220424426,-0.0038105600742570247,1.0987821950484022,1.6458403347671997,0.0012004512817546985,7.704739400551446e-5,0.0015402470357128207,0.05556734321775397,6.362996022389874e-10,4.376613164504856e-9,5.960206663458098e-10,2.005098967931332e-14,1.3676820420186501e-13,0.5380832534444476,0.7087414915418,0.9982273843402965
0.0183,0.9834867886987275,-0.13466486994030316,0.6681288839838824,-0.11268584515556414,0.6589215657749921,-0.18569403186257202,0.4136208477226458,0.04660257214651524,0.0008723748660612545,-0.0003401966295398226,0.07086447513414978,-0.0038168887214251814,1.1002789508288766,1.6419238603945934,0.001198610063546102,7.704913416702496e-5,0.0015387338381018052,0.05555785502228807,2.5189035866667758e-9,4.376768054495959e-9,5.760122107926131e-10,7.887367653134537e-14,1.3677307731282566e-13,0.5381290691192304,0.7054719293586422,0.9977863721924409
0.0184,0.9830980977423504,-0.13461044840292422,0.6678529327607199,-0.11262941207866978,0.6586218505297056,-0.18560863766690616,0.414595974595543,0.04678037223643735,0.0008713209271231476,-0.00033993095074948647,0.07086222090746276,-0.003823206014001952,1.101754343007793,1.6379366402332318,0.001196690423335246,7.705086866765327e-5,0.0015370722585130465,0.055548408424306736,4.3413505529833715e-9,4.37710891107687e-9,5.565373759929564e-10,1.3583920839313828e-13,1.3678375969822365e-13,0.5381810167110656,0.7017647727452104,0.997286335487537
0.0185,0.9827236924862897,-0.13455550867957702,0.6675869755484934,-0.11257308133845534,0.6583333880512087,-0.18552436042419296,0.4155653007726763,0.046957205168245,0.0008703071650615035,-0.00033966448952574,0.07085994057774961,-0.0038295119440358402,1.1032077477493099,1.6338823129248112,0.0011946947082847523,7.70525974166767e-5,0.001535264567957162,0.05553900856168534,6.105730566353465e-9,4.37763019007428e-9,5.377519024788067e-10,1.9100448151268233e-13,1.3680007826778362e-13,0.538236059076976,0.6978367625411801,0.9967565091316293
0.0186,0.9823630436954307,-0.13450014507908126,0.6673307377907263,-0.11251696035370241,0.6580557656591851,-0.1854412122975533,0.41652892250426593,0.04713308407376416,0.000869332199141467,-0.0003393975131911827,0.07085763519857667,-0.0038358065035753518,1.1046385412175865,1.6297645171110275,0.0011926252655572428,7.705432032337248e-5,0.0015333130374447698,0.05552966057229927,7.81413369194175e-9,4.378326347314882e-9,5.198115307821315e-10,2.444263921379676e-13,1.368218599312301e-13,0.5382911590739851,0.6939046395862263,0.9962261280307623
0.0187,0.982015622134658,-0.13444445191025656,0.6670839449309414,-0.1124611565431925,0.6577885706733186,-0.18535920545010812,0.41748693604053233,0.04730802208482077,0.0008683946486281829,-0.0003391302890684145,0.07085530582351034,-0.0038420896846689907,1.106046099576781,1.6255868914335763,0.0011904844423153388,7.705603729701791e-5,0.0015312199379864876,0.05552036959402391,9.468649994912974e-9,4.379191838625363e-9,5.028720014348974e-10,2.9616183651698614e-13,1.3684893159828778e-13,0.5383432795591157,0.6901851447200243,0.9957244270909809
0.0188,0.9816808985688568,-0.13438852348192257,0.6668463224126615,-0.11240577732570711,0.6575313904132927,-0.18527835204497828,0.418439437631696,0.04748203233324074,0.0008674931327867962,-0.00033886308448003496,0.07085295350611696,-0.0038483614793652617,1.107429798991052,1.6213530745341538,0.0011882745857216626,7.705774824689026e-5,0.001528987540592934,0.05551114076473464,1.1071369540431714e-8,4.380221119832416e-9,4.87089054969073e-10,3.462677108977245e-13,1.3688112017868118e-13,0.5383893833893909,0.6868950187822496,0.9952806412183294
0.0189,0.9813583437629122,-0.13433245410289896,0.6666175956794101,-0.11235093012002784,0.6572838121987911,-0.18519866424528475,0.4193865235279772,0.04765512795085005,0.0008666262708824518,-0.00033859616674864395,0.0708505792999629,-0.0038546218797126694,1.1087890156245586,1.6170667050544563,0.0011859980429388358,7.70594530822668e-5,0.001526618116274726,0.055501979222306846,1.2624382393662718e-8,4.3814086467627295e-9,4.726184319166248e-10,3.948009115281746e-13,1.3691825258213494e-13,0.538426433421834,0.6842510026125772,0.9949240053188526
0.019,0.981047428481709,-0.13427633808200531,0.6663974901747101,-0.11229672234493618,0.6570454233494974,-0.18512015421414837,0.42032828997959637,0.04782732206947463,0.0008657926821802943,-0.0003383298031968412,0.07084818425861455,-0.0038608708777597184,1.1101231256414585,1.6127314216361792,0.0011836571611294805,7.706115171242481e-5,0.001524113936042482,0.0554928901046159,1.4129778619770684e-8,4.382748875242996e-9,4.5961587280952036e-10,4.4181833465632686e-13,1.3696015571837365e-13,0.5384513925134681,0.6824698370506824,0.9946837542985948
0.0191,0.9807476234901323,-0.1342202697280613,0.6661857313420841,-0.11224326141921365,0.6568158111850957,-0.18504283411469005,0.421264833236774,0.04799862782094043,0.000864990985945469,-0.00033806426114722646,0.07084576943563826,-0.0038671084655549134,1.1114315052059112,1.6083508629210188,0.0011812542874562184,7.706284404664154e-5,0.0015214772709068196,0.0554838785495372,1.55896482839203e-8,4.384236261099905e-9,4.4823711817972686e-10,4.873768765301711e-13,1.3700665649712195e-13,0.5384612235213161,0.6817682629362406,0.9945891230636009
0.0192,0.9804584752519847,-0.134164334785932,0.6659818264403347,-0.1121905040558374,0.6565946051285332,-0.1849667511781618,0.4221962520741004,0.04816905830541409,0.0008642197456022739,-0.0003377997744288625,0.07084333589042421,-0.003873334639968946,1.112713485666435,1.6039289533108727,0.0011787920288613407,7.706452998074267e-5,0.0015187105236421708,0.05547495004343264,1.7000488825269855e-8,4.385864563327218e-9,4.3730964907539577e-10,5.313900162877143e-13,1.3705756086438527e-13,0.5385031726994097,0.6814073915579378,0.9945594444708752
0.0193,0.9801797021619204,-0.1341085798613132,0.665785262001901,-0.11213830343062504,0.6563815585846218,-0.18489195146637347,0.42312262417600627,0.04833862392586051,0.0008634778544576306,-0.00033753644972103487,0.07084088440869903,-0.003879549436584991,1.113968664084567,1.5994692589194646,0.001176273049770881,7.706620945043036e-5,0.0015158164859585311,0.05546610868147813,1.8356848260942682e-8,4.387628206315488e-9,4.252692443306303e-10,5.73723290410304e-13,1.3711269559959556e-13,0.5386345272180261,0.6802858934777498,0.9944677190390877
0.0194,0.9799110151942039,-0.1340530404426424,0.6655958343084138,-0.1120866724871656,0.656176438051022,-0.1848184285228455,0.4240440106894537,0.048507333494002935,0.0008627644886533127,-0.00033727436596667746,0.0708384156013893,-0.0038857529073722773,1.1151968650982762,1.5949747061023896,0.0011736996657339676,7.706788243549674e-5,0.0015127979911049444,0.05545735719914243,1.9660353017002372e-8,4.389523048021244e-9,4.1227611264486264e-10,6.144249977637476e-13,1.3717193110520781e-13,0.5388443856689527,0.6784941328871128,0.9943211739698491
0.0195,0.9796521251001591,-0.13399775201868752,0.6654133408843731,-0.11203562491473253,0.6559790099372449,-0.18474617568564577,0.4249604727200585,0.04867519581833883,0.0008620788250729472,-0.00033701360214279005,0.07083593007904186,-0.003891945104320925,1.1163979139421312,1.5904482191001492,0.0011710741908613931,7.706954891586258e-5,0.001509657872055762,0.05544869832810853,2.0912659584509422e-8,4.39154495129538e-9,3.984976933400199e-10,6.535442107891167e-13,1.3723513793195135e-13,0.5391215668644083,0.6761275741885615,0.9941276171352291
0.0196,0.9794027426311105,-0.1339427500782165,0.6652375792542786,-0.11198517440259931,0.6557890406528011,-0.18467518629284216,0.42587207137343647,0.04884221970736563,0.0008614200406001613,-0.00033675423722637264,0.07083342845220345,-0.0038981260794210566,1.1175716358506997,1.5858927221532448,0.0011683989392639483,7.70712088714486e-5,0.0015063989617853336,0.05544013480005937,2.2115424454524275e-8,4.393689778988787e-9,3.841014257380296e-10,6.911300019274815e-13,1.373021866305554e-13,0.5394548896166111,0.6732816817846305,0.9938948564072975
0.0197,0.9791625785383827,-0.13388807010999726,0.6650683469426311,-0.11193533464003944,0.6556062966072015,-0.18460545368250253,0.42677886775520335,0.049008413969580805,0.0008607873121185818,-0.00033649635019442515,0.07083091133142086,-0.0039042958846627926,1.118717856058551,1.5813111395021777,0.0011656762250524255,7.707286228217559e-5,0.0015030240932680104,0.055431669346677925,2.3270304118107373e-8,4.395953393952358e-9,3.6925474916081943e-10,7.272314436199127e-13,1.3737294775174936e-13,0.5398331727377793,0.6700519200778544,0.9936306996581243
0.0198,0.9789313435732999,-0.13383374760279781,0.6649054414739302,-0.1118861193163264,0.6554305442099572,-0.18453697119269477,0.42768092297097493,0.04917378741348181,0.0008601798165118358,-0.0003362400200239475,0.07082837932724086,-0.003910454572036254,1.1198363998002525,1.5767063953874483,0.0011629083623376163,7.707450912796432e-5,0.0014995360994781435,0.05542330469964717,2.4378955066319204e-8,4.398331659036986e-9,3.541251029303163e-10,7.618976083074817e-13,1.3744729184626244e-13,0.5402452350401314,0.6665337534707677,0.9933429547597794
0.0199,0.9787087484871868,-0.13377981804538608,0.6647486603726762,-0.11183754212073369,0.6552615498705789,-0.18446973216148674,0.42857829812636716,0.049338348847566084,0.0008595967306635507,-0.00033598532569193963,0.07082583305021024,-0.003916602193531563,1.1209270923103727,1.5720814140495594,0.0011600976652303126,7.707614938873553e-5,0.0014959378133900837,0.0554150435906501,2.5443033790220134e-8,4.400820437093564e-9,3.388799263684491e-10,7.951775684312565e-13,1.3752508946482397e-13,0.5406798953358858,0.6628226463659054,0.993039429584333
0.02,0.9784945040313678,-0.13372631692653,0.6645978011633695,-0.1117896167425348,0.6550990799985775,-0.1844037299269463,0.4294710543269956,0.04950210708033109,0.0008590372314573534,-0.0003357323461754014,0.07082327311087579,-0.00392273880113884,1.1219897588234804,1.5674391197290114,0.0011572464478413064,7.707778304440999e-5,0.0014922320679781817,0.05540688875136964,2.6464196780870652e-8,4.403415590972984e-9,3.2368665879714477e-10,8.271203964323089e-13,1.376062111581633e-13,0.5411259724372607,0.6590140631658018,0.9927279320038548
0.0201,0.9782883209571671,-0.13367327973499754,0.6644526613705101,-0.11174235687100322,0.6549429010034641,-0.1843389578271414,0.43035925267847625,0.04966507092027429,0.0008585004957768713,-0.0003354811604513327,0.07082070011978425,-0.003928864446848209,1.1230242245741433,1.5627824366663055,0.0011543570242813891,7.707941007490844e-5,0.0014884216962167886,0.055398842913488795,2.7444100529331204e-8,4.40611298352614e-9,3.087127395383309e-10,8.577751647517091e-13,1.3769052747700965e-13,0.5415722851564744,0.6552034682729917,0.9924162698904148
0.0202,0.9780899100159094,-0.13362074195955662,0.664313038518598,-0.1116957761954124,0.6547927792947492,-0.18427540920013988,0.4312429542864248,0.04982724917589313,0.000857985700505731,-0.00033523184749673356,0.07081811468748243,-0.003934979182649788,1.1240303147969304,1.5581142891019435,0.0011514317086613528,7.70810304601517e-5,0.001484509531080255,0.05539090880869051,2.838440152666223e-8,4.408908477603925e-9,2.9412560791393506e-10,8.871909458305275e-13,1.377779089720924e-13,0.5420076523057453,0.6514863260900098,0.9921122511160828
0.0203,0.9778989819589188,-0.1335687390889752,0.6641787301321334,-0.11164988840503587,0.6546484812819441,-0.1842130773840096,0.43212222025645697,0.04998865065568507,0.00085749202252756,-0.0003349844862886038,0.07081551742451711,-0.003941083060533701,1.125007854726409,1.5534376012764266,0.0011484728150919891,7.708264418006047e-5,0.001480498405542932,0.05538308916865777,2.9286756263924178e-8,4.41179793605723e-9,2.8009270324588494e-10,9.154168121098346e-13,1.3786822619414082e-13,0.5424208926972918,0.6479581010193906,0.991823683552929
0.0204,0.9777152475375201,-0.13351730661202124,0.6640495337356165,-0.11160470718914711,0.6545097733745594,-0.18415195571681847,0.4329971116941886,0.050149284168147575,0.0008570186387259852,-0.0003347391558039434,0.07081290894143505,-0.003947176132490068,1.1259566695971484,1.5487552974302559,0.0011454826576840897,7.708425121455551e-5,0.0014763911525791699,0.05537538672507354,3.015282123217753e-8,4.414777221736949e-9,2.6678146485610764e-10,9.425018360307018e-13,1.379613496938842e-13,0.5428008251433322,0.6447142574636687,0.9915583750730234
0.0205,0.9775384175030375,-0.13346648001746267,0.6639252468535475,-0.11156024623701957,0.6543764219821062,-0.18409203753663433,0.4338676897052356,0.05030915852177807,0.0008565647259846337,-0.0003344959350197522,0.07081028984878304,-0.00395325845050901,1.1268765846437163,1.544070301803933,0.001142463550548447,7.708585154355763e-5,0.00147219060516332,0.05536780420962079,3.098425292248266e-8,4.417842197493976e-9,2.543593320665317e-10,9.684950900341972e-13,1.3805715002205187e-13,0.5431362684560846,0.641850259825379,0.9913241335484356
0.0206,0.9773682026067956,-0.13341629479406747,0.6638056670104263,-0.1115165192379268,0.6542481935140952,-0.18403331618152508,0.4347340153952136,0.050468282525074036,0.0008561294611871328,-0.0003342549029130302,0.07080766075710784,-0.003959330066580649,1.1277674251006813,1.539385538637959,0.001139417807795852,7.708744514698755e-5,0.0014678995962697332,0.055360344353982495,3.1782707825900054e-8,4.4209887261792e-9,2.429937441990841e-10,9.93445646561393e-13,1.381554977293731e-13,0.5434160414477679,0.6394615725070559,0.9911287668512357
0.0207,0.9772043136001186,-0.13336678643060357,0.6636905917307535,-0.11147353988114224,0.6541248543800374,-0.18397578498955858,0.43559614986973844,0.05062666498653292,0.0008557120212171095,-0.0003340161384607773,0.07080502227695629,-0.003965391032695107,1.1286290162026114,1.534703932172835,0.001136347743537097,7.708903200476606e-5,0.0014635209588727605,0.05535300988984162,3.2549842433490154e-8,4.424212670643518e-9,2.328521405756927e-10,1.0174025780533587e-12,1.382562633665772e-13,0.5436289629305999,0.6376436599112342,0.9909800828534938
0.0208,0.9770464612343311,-0.13331799041583886,0.6635798185390288,-0.11143132185593939,0.6540061709894437,-0.18391943729880272,0.43645415423442596,0.050784314714652175,0.0008553115829581907,-0.00033377972063999335,0.07080237501887508,-0.003971441400842504,1.1294611831840753,1.530028406649063,0.0011332556718829736,7.70906120968139e-5,0.001459057525946752,0.05534580354888113,3.32873132363134e-8,4.42750989373782e-9,2.241019605182849e-10,1.040414956951165e-12,1.383593174843935e-13,0.5437638517167991,0.6364919864404484,0.9908858894272796
0.0209,0.976894356255215,-0.13326994221241034,0.6634731449565644,-0.11138987884675315,0.6538919097625413,-0.183864266441019,0.43730808959369366,0.05094124051788922,0.0008549273233126279,-0.0003335457283962743,0.07079971959339226,-0.003977481223033989,1.1302637512872953,1.5253618866641885,0.001130143907263541,7.709218540304757e-5,0.0014545121308359333,0.055338728062952605,3.399677176021605e-8,4.430876257659078e-9,2.169098121674365e-10,1.0625317150779602e-12,1.38464530613787e-13,0.5438096054396723,0.6361015249378998,0.990853960653844
0.021,0.9767477272871248,-0.1332226318608003,0.6633703814077971,-0.1113492134222127,0.6537818746488454,-0.18381025464975656,0.4381580106424203,0.05109745055556873,0.0008545585211098401,-0.0003333141778577809,0.07079705652644469,-0.00398351058509231,1.131036621147366,1.5207076378352566,0.0011270151389537234,7.709375190915293e-5,0.0014498881482973983,0.05533178602024211,3.467232970143799e-8,4.43430688933526e-9,2.1018037303386733e-10,1.0835880692572812e-12,1.3857175134003104e-13,0.5438729039596955,0.6358246312509704,0.9908406304868311
0.0211,0.9766064030299472,-0.13317602901007491,0.663271405820129,-0.11130931411009332,0.6536759496841368,-0.1837573787203894,0.4390039547226996,0.05125295075661964,0.0008542047336421664,-0.0003330850294184647,0.07079438613233138,-0.003989529578864058,1.1317799349724906,1.5160681433787508,0.0011238716218813164,7.709531164752333e-5,0.0014451888564941575,0.05532497848319834,3.5308363810590586e-8,4.437797928595046e-9,2.0286361560222718e-10,1.1034260507370177e-12,1.3868085991433911e-13,0.5440489717540463,0.6350544385011592,0.9908035520037383
0.0212,0.9764702431719411,-0.13313013275590843,0.6631761163011098,-0.11127017245790037,0.6535740238262442,-0.18370562243226551,0.43984595663605314,0.051407746573890245,0.0008538655597649953,-0.00033285827145997375,0.07079170869986053,-0.003995538270041292,1.1324938821819268,1.5114452327049097,0.0011207150892126455,7.709686466721915e-5,0.0014404170254872126,0.055318305931486705,3.590582714057347e-8,4.441346613151605e-9,1.9501061044622117e-10,1.1220737716733426e-12,1.3879177001985325e-13,0.5443269190478877,0.6338385830305204,0.9907450185049032
0.0213,0.9763391074013651,-0.13308494219397507,0.6630844109582898,-0.11123178001313928,0.6534759860329961,-0.18365496956473273,0.4406840511840027,0.05156184346022888,0.0008535405983337152,-0.00033263389236395604,0.07078902451784025,-0.004001536724316072,1.133178652194932,1.5068407352239719,0.0011175472741140366,7.709841101730072e-5,0.0014355754253375656,0.05531176884477256,3.646567274428622e-8,4.444950180718106e-9,1.8667242813955462e-10,1.1395593442224282e-12,1.3890439533971556e-13,0.5446958560663816,0.6322247011811084,0.9906673232906633
0.0214,0.9762128554064778,-0.13304045641994905,0.6629961878992183,-0.1111941283233154,0.6533817252622214,-0.18360540389713892,0.4415182731680699,0.051715246868483854,0.0008532294482037149,-0.0003324118805120594,0.07078633387507868,-0.004007525007380458,1.1338344344307638,1.5022564803461755,0.0011143699097518156,7.709995074682843e-5,0.0014306668261062183,0.055305367702721334,3.698885367462845e-8,4.448605869007717e-9,1.7790013925593274e-10,1.155910880540446e-12,1.390186495570681e-13,0.5451448930346905,0.6302604292949773,0.9905727596613566
0.0215,0.976091346875538,-0.1329966745295046,0.6629113452314457,-0.11115720893593412,0.653291130471749,-0.18355690920883197,0.4423486573897762,0.051867962251503474,0.0008529317082303825,-0.00033219222428593177,0.070783637060384,-0.004013503184926509,1.1344614183086796,1.4976942974817598,0.001111184729292308,7.710148390486264e-5,0.001425693997854172,0.055299102984998384,3.747632298449973e-8,4.452310915733607e-9,1.687448143690609e-10,1.1711564927835681e-12,1.3913444635505287e-13,0.5456631401779769,0.627993403714181,0.9904636209173203
0.0216,0.9759744414968041,-0.1329535956183159,0.6628297810625212,-0.11112101339850078,0.6532040906194077,-0.18350946927915965,0.4431752386506434,0.05201999506213606,0.0008526469772691062,-0.00033197491206722103,0.07078093436256432,-0.004019471322646284,1.135059793247937,1.493156016040962,0.0011079934659018395,7.710301054046365e-5,0.0014206597106424276,0.0552929751712691,3.792903372679968e-8,4.4560625586089455e-9,1.5925752405264396e-10,1.1853242931079664e-12,1.3925169941681195e-13,0.546239707721403,0.6254712607807739,0.9903422003588922
0.0217,0.9758619989585349,-0.13291121878205725,0.6627513934999952,-0.11108553325852082,0.653120494663026,-0.18346306788747002,0.4439980517521929,0.052171350753229914,0.0008523748541752749,-0.0003317599322375751,0.0707782260704278,-0.004025429486231843,1.1356297486677935,1.488643465434022,0.0011047978527467365,7.71045307026919e-5,0.0014155667345319882,0.05528698474119888,3.8347938954427845e-8,4.459858035346899e-9,1.494893388803879e-10,1.1984423936698124e-12,1.3937032242548736e-13,0.5468637058901312,0.6227416368368102,0.9902107912864097
0.0218,0.9757538789489891,-0.13286954311640284,0.6626760806514173,-0.11105076006349958,0.653040231560433,-0.1834176888131108,0.44481713149594665,0.052322034777633364,0.0008521149378042769,-0.00033154727317864194,0.07077551247278258,-0.004031377741375246,1.1361714739875066,1.4841584750711774,0.0011015996229933244,7.71060444406077e-5,0.0014104178395838549,0.0552811321744531,3.873399172028386e-8,4.463694583660639e-9,1.394913294259978e-10,1.2105389066252783e-12,1.3949022906422118e-13,0.547524244909324,0.6198521682243441,0.9900716870002105
0.0219,0.9756499411564252,-0.13282856771702684,0.6626037406243371,-0.11101668536094243,0.6529631902694573,-0.1833733158354299,0.4456325126834261,0.052472052588194706,0.0008518668270115004,-0.0003313369232720694,0.07077279385843682,-0.004037316153768552,1.136685158626334,1.4797028743626668,0.001098400509807929,7.710755180327142e-5,0.0014052157958590293,0.055275417950697146,3.9088145077267274e-8,4.467569441263331e-9,1.2931456626317879e-10,1.2216419441305357e-12,1.3961133301615545e-13,0.5482104350041437,0.6168504912854297,0.9899271808006324
0.022,0.975550045269102,-0.13278829167960354,0.662534271526305,-0.11098330069835478,0.6528892597479276,-0.18332993273377515,0.44644423011615275,0.05262140963776226,0.000851630120652334,-0.0003311288708995055,0.07077007051619864,-0.004043244789103819,1.137170992003533,1.4752784927187288,0.0010952022463568759,7.710905283974341e-5,0.001399963373418513,0.05526984254959642,3.941135207827772e-8,4.471479845868146e-9,1.190101199656362e-10,1.2317796183417569e-12,1.397335479644322e-13,0.5489113863997526,0.6137842423621211,0.9897795659880125
0.0221,0.975454050975278,-0.13274871409980718,0.6624675714648702,-0.110950597623242,0.6528183289536728,-0.18328752328749454,0.4472523185956485,0.05277011137918436,0.0008514044175821663,-0.0003309231044425981,0.07076734273487623,-0.00404916371307311,1.1376291635383613,1.4708871595496023,0.0010920065658064913,7.711054759908406e-5,0.0013946633423233081,0.055264406450816296,3.970456577621478e-8,4.475423035188253e-9,1.0862906110707503e-10,1.2409800414151137e-12,1.3985678759219352e-13,0.549616209321313,0.6107010577964727,0.989631135862689
0.0222,0.975361817963212,-0.1327098340733119,0.662403538547583,-0.11091856768310948,0.6527502868445216,-0.1832460712759358,0.4480568129234349,0.052918163265309286,0.0008511893166563854,-0.000330719612282995,0.0707646108032777,-0.00405507299136848,1.1380598626500764,1.4665307042655253,0.0010888152013231005,7.711203613035372e-5,0.0013893184726344158,0.055259110134022175,3.996873922397802e-8,4.479396246936817e-9,9.82224602612012e-11,1.2492713255067775e-12,1.3998096558258142e-13,0.5503140139939877,0.6076485739305385,0.9894841837249992
0.0223,0.9752732059211625,-0.132671650695792,0.662342070881993,-0.11088720242546257,0.652685022378303,-0.18320556047844694,0.44885774790103344,0.053065570748985366,0.00085098441673038,-0.0003305183828023443,0.0707618750102112,-0.0040609726896819924,1.1384632787579356,1.4622109562767363,0.00108562988607303,7.71135184826127e-5,0.0013839315344128381,0.055253954078879425,4.020482547446706e-8,4.48339671882701e-9,8.78413880017197e-11,1.2566815827729208e-12,1.40105995618738e-13,0.5509939106429387,0.6046744271063729,0.9893410028752806
0.0224,0.9751880745373882,-0.13263416306292167,0.6622830665756502,-0.11085649339780669,0.6526224245128454,-0.1831659746743757,0.4496551583299659,0.053212339283060905,0.0008507893166595383,-0.0003303194043822938,0.07075913564448487,-0.004066862873705704,1.138839601281197,1.457929744993474,0.001082452353222605,7.711499470492143e-5,0.0013785052977195766,0.055248938765053456,4.0413777580581474e-8,4.487421688572e-9,7.753691490233579e-11,1.2632389253697152e-12,1.4023179138380525e-13,0.5516450094933284,0.6018262536660297,0.9892038866138708
0.0225,0.9751062835001479,-0.13259737027037516,0.6622264237361043,-0.11082643214764719,0.6525623822059777,-0.18312729764307004,0.45044907901175385,0.05335847432038423,0.000850603615299249,-0.00033012266540449146,0.07075639299490688,-0.004072743609131678,1.1391890196391175,1.4536888998259767,0.0010792843359381512,7.711646484634022e-5,0.001373042532615633,0.05524406467220963,4.059654859522086e-8,4.491468393884955e-9,6.736011153675477e-11,1.2689714654533325e-12,1.4035826656092526e-13,0.5522564207703192,0.5991516899515635,0.9890751282411077
0.0226,0.9750276924977,-0.13256127141382662,0.6621720404709052,-0.11079701022248944,0.652504784415529,-0.18308951316387775,0.45123954474791894,0.05350398131380364,0.0008504269115049004,-0.0003299281542505852,0.07075364735028536,-0.0040786149616519685,1.1395117232509548,1.449490250184483,0.001076127567385995,7.711792895592943e-5,0.0013675460091620087,0.055239332280013355,4.0754091571284814e-8,4.495534072479044e-9,5.7362048478681927e-11,1.2739073151799447e-12,1.4048533483324003e-13,0.5528172546990735,0.5966983723050283,0.9889570210573286
0.0227,0.9749521612183032,-0.13252586558895035,0.6621198148876026,-0.11076821916983887,0.6524495200993277,-0.18305260501614679,0.45202659033998277,0.05364886571616746,0.0008502588041318807,-0.0003297358593022229,0.07075089899942846,-0.004084476996958639,1.139807901535967,1.4453356254792316,0.0010729837807324615,7.711938708274947e-5,0.0013620184974197055,0.05523474206813001,4.088735956167293e-8,4.499615962067435e-9,4.759379630182219e-11,1.2780745867057239e-12,1.4061290988389168e-13,0.5533166215047538,0.5945139370684781,0.9888518583628713
0.0228,0.9748795493502163,-0.13249115189142055,0.6620696450937466,-0.11074005053720079,0.6523964782152025,-0.18301655697922495,0.452810250589467,0.053793132980324,0.0008500988920355786,-0.00032954576894105253,0.07074814823114431,-0.004090329780743748,1.1400777439134107,1.4412268551204608,0.0010698547091438772,7.712083927586064e-5,0.0013564627674497254,0.05523029451622498,4.099730561928478e-8,4.503711300363298e-9,3.810642557988158e-11,1.2815013921868412e-12,1.4074090539602223e-13,0.5537436314125223,0.5926460205839674,0.9887619334580732
0.0229,0.9748097165816979,-0.13245712941691146,0.6620214291968867,-0.11071249587208064,0.6523455477209825,-0.18298135283246017,0.4535905602978933,0.05393678855912157,0.0008499467740713826,-0.000329357871548722,0.07074539533424108,-0.004096173378699355,1.140321439802544,1.4371657685184087,0.0010667420857865674,7.712228558432333e-5,0.00135088158931307,0.05522599010396365,4.1084882797019975e-8,4.5078173250798004e-9,2.8951006886564994e-11,1.2842158437794695e-12,1.4086923505277369e-13,0.5540873946475413,0.5911422591935501,0.988689539643272
0.023,0.9747425226010065,-0.13242379726109724,0.6619750653045731,-0.11068554672198376,0.6522966175744964,-0.18294697635520027,0.45436755426678316,0.05407983790540848,0.000849802049094681,-0.00032917215550687916,0.07074264059752693,-0.004102007856517518,1.1405391786226242,1.4331541950833147,0.001063647643826858,7.71237260571979e-5,0.001345277733070741,0.05522182931101142,4.1151044147778096e-8,4.51193127393011e-9,2.017861079557774e-11,1.2862460536397801e-12,1.4099781253728818e-13,0.5543370214349733,0.5900502892392807,0.9886369702188051
0.0231,0.9746778270964008,-0.1323911545196522,0.6619304515243554,-0.11065919463441555,0.6522495767335728,-0.18291341132679315,0.4551412672976583,0.05422228647203304,0.0008496643159608623,-0.00032898860919717193,0.07073988430980994,-0.004107833279890298,1.1407311497929091,1.4291939642254166,0.0010605731164310744,7.712516074354469e-5,0.0013396539687837398,0.055217812617033665,4.119674272445874e-8,4.516050384627398e-9,1.1840307880625118e-11,1.2876201339239451e-12,1.4112655153270767e-13,0.5544816219999809,0.589417747063213,0.9886065184850105
0.0232,0.9746154916453977,-0.1323591993950994,0.6618874877969875,-0.11063343086517705,0.6522043157549601,-0.18288064092485212,0.45591173386122996,0.05436413967854223,0.000849533179329484,-0.0003288072184957275,0.07073712675537877,-0.0041136497156947505,1.1408975500989926,1.4252869298676134,0.0010575202623085438,7.71265896939837e-5,0.0013340131186470202,0.05521394048750537,4.1222854715515006e-8,4.52017183455987e-9,3.987585183592102e-12,1.288364747009296e-12,1.4125536378083114e-13,0.5545181179230405,0.589264825091166,0.988599296763907
0.0233,0.9745554362451793,-0.13232791067042626,0.6618461255636017,-0.11060824087149165,0.6521607737920242,-0.1828486375533546,0.45667897802413976,0.05450540174523181,0.0008494084191435278,-0.0003286279165412396,0.07073436808437537,-0.0041194572490966825,1.1410387709585286,1.421435074874016,0.0010544910855152956,7.712801300021424e-5,0.0013283587922133726,0.05521021266695594,4.122859236235146e-8,4.52429194869325e-9,-3.344559684561825e-12,1.2884731532104205e-12,1.4138413333271713e-13,0.5545939038605918,0.5890785233257291,0.9885933552315016
0.0234,0.9744976117054196,-0.13229727243004952,0.6618063335959891,-0.11058361316004124,0.6521189140271826,-0.18281738278528106,0.45744301803426535,0.0546460759384964,0.0008492898998462915,-0.0003284506555595469,0.0707316083868189,-0.004125255940110349,1.1411552435940782,1.4176392574881178,0.0010514866871767395,7.712943076205016e-5,0.0013226934506686114,0.05520662798472207,4.121364182582842e-8,4.528408522894831e-9,-1.0185505481789696e-11,1.287942662437419e-12,1.4151279094851584e-13,0.5547630751937286,0.5886626556864638,0.9885800923889296
0.0235,0.9744419615107136,-0.132267275019769,0.6617680717880369,-0.11055953846812565,0.6520786931549892,-0.182786863200423,0.45820387336246465,0.05478616559598892,0.0008491774619457251,-0.0003282754059350167,0.07072884777216563,-0.004131045837890758,1.1412473593520263,1.413900026198853,0.0010485078835271746,7.713084307081844e-5,0.0013170190715543547,0.05520318522885224,4.117823061063925e-8,4.532519932679897e-9,-1.657626986125669e-11,1.286780106505501e-12,1.4164128595401574e-13,0.5550183555943994,0.5880351093022516,0.9885600786921412
0.0236,0.9743884291456563,-0.13223790878538463,0.6617313000336327,-0.11053600753304475,0.6520400678699984,-0.18275706537857184,0.4589615634795953,0.05492567405536233,0.0008490709459497782,-0.00032810213805201647,0.0707260863498719,-0.0041368269915929195,1.1413155095787604,1.4102179294951573,0.0010455554908009005,7.713225001784605e-5,0.0013113376324122206,0.055199883187394966,4.112258622147737e-8,4.536624553563726e-9,-2.255787047612772e-11,1.2849923172298776e-12,1.4176956767500545e-13,0.5553524687345541,0.587213771301974,0.9885338845970862
0.0237,0.9743369580948427,-0.13220916407269637,0.6616959782266636,-0.1105130110920984,0.652002994866764,-0.18272797589951892,0.4597161078565152,0.055064604654269544,0.000848970192366401,-0.00032793082229491346,0.07072332422939402,-0.004142599450371841,1.1413600856206663,1.4065935158659655,0.0010426303252322163,7.713365169445993e-5,0.0013056511107838265,0.055196720648398714,4.104693616303618e-8,4.540720761061604e-9,-2.817132497956769e-11,1.2825861264257585e-12,1.4189758543727348e-13,0.5557581382861416,0.5862165288145129,0.9885020805597141
0.0238,0.9742874918428676,-0.1321810312275041,0.6616620662610173,-0.11049053988258647,0.6519674308398402,-0.1826995813430557,0.46046752596408186,0.055202960730363515,0.0008488750417035432,-0.0003277614290480748,0.0707205615201883,-0.004148363263382531,1.1413814788241303,1.4030273338002126,0.001039733203055422,7.71350481919871e-5,0.0012999614842107898,0.055193696399912,4.095150794000903e-8,4.544806930688808e-9,-3.3457651024741703e-11,1.2795683659083541e-12,1.420252885666084e-13,0.5562280879211113,0.5850612689687495,0.9884652370359746
0.0239,0.9742399738743257,-0.13215350059560776,0.6616295240305807,-0.11046858464180882,0.6519333324837812,-0.18267186828897353,0.4612158372731532,0.055340745621297156,0.0008487853344691545,-0.000327593928695868,0.07071779833171105,-0.004154118479779994,1.141380080535539,1.3995199317868332,0.0010368649405048168,7.71364396017545e-5,0.0012942707302347292,0.0551908092299833,4.083652905708934e-8,4.548881437960621e-9,-3.845786626481429e-11,1.275945867492874e-12,1.4215262638879874e-13,0.5567550413114125,0.5837658788935653,0.9884239244818173
0.024,0.9741943476738124,-0.13212656252280727,0.6615983114292416,-0.11044713610706532,0.651900656493141,-0.18264482331706386,0.4619610612545868,0.05547796266472342,0.000848700911171185,-0.0003274282916226603,0.07071503477341856,-0.004159865148719244,1.1413562821012784,1.396071858314763,0.0010340263538147006,7.713782601508911e-5,0.0012885808263972617,0.055188057926661115,4.07022270189705e-8,4.552942658392323e-9,-4.3212988352950566e-11,1.2717254629945289e-12,1.4227954822963305e-13,0.5573317221289944,0.582348245717842,0.9883787133531923
0.0241,0.9741505567259224,-0.13210020735490255,0.6615683883508869,-0.11042618501565582,0.6518693595624738,-0.1826184330071181,0.4627032173792405,0.05561461519829523,0.0008486216123175844,-0.000327264488212819,0.07071227095476719,-0.0041656033193552865,1.1413104748677352,1.3926836618729368,0.0010312182592193725,7.713920752331789e-5,0.0012828937502400051,0.055185441277993935,4.054882933034589e-8,4.5569889674991974e-9,-4.776403494231543e-11,1.266913984228529e-12,1.4240600341489983e-13,0.5579508540458062,0.5808262565704612,0.9883301741060491
0.0242,0.9741085445152506,-0.13207442543769352,0.6615397146894043,-0.1104057221048802,0.6518393983863335,-0.18259268393892764,0.46344232511797195,0.055750706559665526,0.0008485472784163026,-0.0003271024888507114,0.07070950698521321,-0.0041713330408431285,1.1412430501812953,1.3893558909502897,0.0010284414729531323,7.714058421776781e-5,0.0012772114793045781,0.05518295807203026,4.037656349590891e-8,4.561018740796523e-9,-5.215202368607382e-11,1.2615182630100843e-12,1.4253194127038774e-13,0.5586051607337975,0.5792177985803044,0.9882788771963374
0.0243,0.974068254526392,-0.1320492071169801,0.6615122503386809,-0.11038573811203832,0.6518107296592743,-0.1825675626922839,0.464178403941639,0.055886240086487245,0.0008484777499752893,-0.00032694226392070483,0.07070674297421294,-0.004177054362337782,1.141154399388345,1.3860890940357562,0.0010256968112502796,7.714195618976589e-5,0.0012715359911325975,0.05518060709681858,4.018565702035295e-8,4.565030353799582e-9,-5.6417972237390615e-11,1.255545131154405e-12,1.426573111218852e-13,0.5592873658649172,0.577540758876253,0.9882253930800071
0.0244,0.9740296302439412,-0.13202454273856218,0.6614859551926041,-0.11036622377443002,0.6517833100758504,-0.18254305584697827,0.4649114733210993,0.05602121911641332,0.0008484128675024944,-0.0003267837838071666,0.0707039790312227,-0.004182767332994251,1.141044913835271,1.3828838196182713,0.0010229850903451135,7.714332353063902e-5,0.0012658692632656814,0.055178387140407376,3.997633740837139e-8,4.5690221820236546e-9,-6.06028982494309e-11,1.2490014204767008e-12,1.4278206229518084e-13,0.5599901931111149,0.5758130245871885,0.9881702922130077
0.0245,0.9739926151524936,-0.1320004226482397,0.6614607891450613,-0.1103471698293552,0.6517570963306157,-0.18251914998280214,0.46564155272721064,0.05615564698709668,0.0008483524715058678,-0.0003266270188944641,0.0707012152656988,-0.004188472001967546,1.1409149848684592,1.3797406161867705,0.0010203071264719339,7.714468633171422e-5,0.0012602132732454476,0.05517629699084515,3.974883216465764e-8,4.572992600984022e-9,-6.474781937535926e-11,1.2418939627921827e-12,1.4290614411606318e-13,0.5607063661443397,0.574052482841993,0.988114145051289
0.0246,0.973957152736644,-0.1319768371918126,0.6614367120899397,-0.11032856701411371,0.6517320451181245,-0.182495831679547,0.46636866163083074,0.056289527036190265,0.0008482964024933595,-0.00032647193956696443,0.07069845178709755,-0.004194168418412676,1.1407650038342965,1.3766600322301887,0.0010176637358650404,7.714604468431847e-5,0.0012545699986135142,0.05517433543618041,3.950336879390508e-8,4.576939986195968e-9,-6.889375326834081e-11,1.2342295899160605e-12,1.4302950591032078e-13,0.5614286086365408,0.5722770207695473,0.9880575220508009
0.0247,0.9739231864809869,-0.13195377671508077,0.6614136839211269,-0.1103104060660054,0.6517081131329308,-0.18247308751700414,0.46709281950281734,0.05642286260134701,0.000848244500972919,-0.00032631851620903513,0.07069568870487526,-0.004199856631484648,1.1405953620791687,1.3736426162374609,0.001015055734758732,7.714739867977871e-5,0.0012489414169114988,0.05517250126446162,3.9240174800807105e-8,4.580862713174771e-9,-7.308171758154041e-11,1.2260151336635443e-12,1.4315209700374215e-13,0.5621496442596677,0.5705045254987335,0.988000993667493
0.0248,0.9738906598701177,-0.13193123156384415,0.6613916645325099,-0.11029267772233015,0.6516852570695885,-0.18245090407496503,0.4678140458140282,0.05655565702021985,0.0008481966074524965,-0.0003261667192050433,0.07069292612848824,-0.00420553669033847,1.1404064509494622,1.370688916697522,0.0010124839393873088,7.714874840942193e-5,0.0012433295056810186,0.055170793263737285,3.89594776900571e-8,4.584759157435712e-9,-7.735272996812301e-11,1.217257425849844e-12,1.4327386672211588e-13,0.5628621966856694,0.568752884158433,0.9879451303573149
0.0249,0.9738595163886311,-0.13190919208390264,0.6613706138179763,-0.11027537272038779,0.6516634336226519,-0.1824292679332211,0.46853236003532095,0.05668791363046172,0.0008481525624400417,-0.0003260165189393565,0.0706901641673928,-0.004211208644129151,1.1401986617915636,1.367799482099307,0.00100994916598507,7.71500939645751e-5,0.0012377362424636925,0.0551692102220559,3.8661504966348456e-8,4.5886276944940735e-9,-8.17478080812535e-11,1.2079632982901703e-12,1.4339476439123046e-13,0.5635589895864953,0.5670399838775271,0.9878905025762165
0.025,0.9738296995211221,-0.13188764862105617,0.6613504916714134,-0.11025848179747824,0.651642599486675,-0.1824081656715637,0.46924778163755343,0.05681963576972555,0.0008481122064435043,-0.0003258678857963418,0.07068740293104525,-0.004216872542011699,1.1399723859518587,1.3649748609317507,0.0010074522307863154,7.715143543656518e-5,0.0012321636048011372,0.05516775092746596,3.8346484134374564e-8,4.592466699865136e-9,-8.630796957409696e-11,1.198139582799733e-12,1.435147393368745e-13,0.5642327466340948,0.5653837117848975,0.9878376807801476
0.0251,0.9738011527521856,-0.13186659152110466,0.6613312579867084,-0.11024199569090132,0.6516227113562122,-0.18238758386978426,0.46996033009158333,0.05695082677566428,0.0008480753799708344,-0.0003257207901603666,0.07068464252890191,-0.0042225284331411225,1.1397280147767344,1.3622156016837883,0.0010049939500253442,7.715277291671916e-5,0.0012266135702349713,0.05516641416801596,3.801464269882883e-8,4.596274549064182e-9,-9.107423209981798e-11,1.1877931111937424e-12,1.4363374088483652e-13,0.5648761915004171,0.563801955009426,0.9877872354250576
0.0252,0.9737738195664165,-0.131846011129848,0.6613128726577489,-0.11022590513795692,0.6516037259258172,-0.18236750910767424,0.4706700248682684,0.057081489985930836,0.0008480419235299816,-0.00032557520241579825,0.07068188307041909,-0.00422817636667243,1.1394659396125766,1.3595222528443551,0.001002575139936456,7.715410649636399e-5,0.0012210881163068122,0.05516519873175438,3.766620816440463e-8,4.6000496176064905e-9,-9.608761331158164e-11,1.1769307152874088e-12,1.4375171836090505e-13,0.5654820478574114,0.5623126006799938,0.9877397369668964
0.0253,0.9737476434484098,-0.13182589779308618,0.6612952955784219,-0.11021020087594491,0.6515855998900442,-0.18234792796502494,0.4713768854384664,0.05721162873817817,0.0008480116776288959,-0.00032543109294700404,0.07067912466505309,-0.00423381639176063,1.1391865518057718,1.356895362902386,0.00100019661675395,7.715543626682664e-5,0.0012155892205582776,0.055164103406729725,3.7301408035795356e-8,4.603790281007343e-9,-1.0138913086255285e-10,1.165559226895942e-12,1.4386862109086868e-13,0.5660430393770269,0.5609335359254826,0.987695755861614
0.0254,0.9737225678827603,-0.13180624185661904,0.6612784866426151,-0.1101948736421651,0.6515682899434474,-0.18232882702162784,0.472080931273035,0.057341246370059204,0.0008479844827755271,-0.0003252884321383513,0.07067636742226026,-0.004239448557560728,1.1388902427027063,1.3543354803468155,0.0009978591967121267,7.71567623194341e-5,0.0012101188605309857,0.055163126980990476,3.69204698176944e-8,4.607494914782021e-9,-1.0701980240589652e-10,1.1536854778345528e-12,1.439843984005159e-13,0.5665518897312132,0.559682647874774,0.9876558625651597
0.0255,0.973698536354063,-0.13178703366624656,0.6612624057442156,-0.11017991417391741,0.6515517527805808,-0.18231019285727437,0.472782181842832,0.05747034621922687,0.000847960179477825,-0.0003251471903742072,0.07067361145149685,-0.004245072913227736,1.1385774036497665,1.3518431536665791,0.0009955636960452847,7.715808474551334e-5,0.001204679013766554,0.05516226824258514,3.652362101479515e-8,4.611161894445807e-9,-1.1302064559477757e-10,1.1413162999184507e-12,1.4409899961563533e-13,0.5670013225919192,0.5585778236567494,0.9876206275334833
0.0256,0.9736754923469129,-0.1317682635677686,0.6612470127771107,-0.11016531320850168,0.6515359450959985,-0.18229201205175585,0.47348065661871513,0.05759893162333412,0.0008479386082437397,-0.00032500733803893917,0.0706708568622192,-0.00425068950791666,1.1382484259933383,1.3494189313506115,0.0009933109309877238,7.71594036363913e-5,0.0011992716578066,0.0551615259795622,3.6111089131791e-8,4.61478959551398e-9,-1.194326780823611e-10,1.1284585249628457e-12,1.4421237406201544e-13,0.5673840616310943,0.5576369504002904,0.9875906212225348
0.0257,0.9736533793459048,-0.13174992190698515,0.6612322676351879,-0.11015106148321778,0.6515208235842548,-0.18227427118486378,0.4741763750715421,0.057727005920033866,0.0008479196095812206,-0.0003248688455169146,0.07066810376388365,-0.00425629839078251,1.1379037010798085,1.347063361887848,0.0009911017177737437,7.7160719083395e-5,0.0011938987701927424,0.055160898979970154,3.568310167337535e-8,4.6183763935018226e-9,-1.2629691752181165e-10,1.1151189847829488e-12,1.443244710654448e-13,0.567692830520688,0.5568779152342785,0.9875664140882638
0.0258,0.9736321408356335,-0.13173199902969607,0.6612181302123346,-0.11013714973536558,0.6515063449399034,-0.18225695683638948,0.4748693566721707,0.05785457244697906,0.0008479030239982179,-0.0003247316831925006,0.07066535226594647,-0.004261899610980292,1.1375436202555633,1.3447769937672234,0.0009889368726376437,7.716203117785136e-5,0.001188562328466598,0.05516038603185749,3.523988614424158e-8,4.621920663924615e-9,-1.3365438156629427e-10,1.10130451119397e-12,1.4443523995171196e-13,0.5679203529326493,0.5563186052875954,0.9875485765866199
0.0259,0.9736117203006943,-0.1317144852817013,0.6612045604024378,-0.11012356870224492,0.6514924658574988,-0.1822400555861244,0.47555962089145853,0.057981634541822626,0.0008478886920026815,-0.0003245958214500646,0.07066260247786399,-0.004267493217665016,1.137168574866989,1.342560375477673,0.0009868172118137235,7.716334001108738e-5,0.0011832643101697853,0.05515998592327271,3.4781670049083085e-8,4.625420782297639e-9,-1.4154608786897395e-10,1.087021936011119e-12,1.445446300466055e-13,0.5680593525389276,0.5559769076891226,0.9875376791735528
0.026,0.9735920613232026,-0.13169737097889003,0.6611915181655832,-0.11011030909864686,0.6514791431096539,-0.1822235539998531,0.4762471871878171,0.05810819554101264,0.0008478764543716281,-0.0003244612305882704,0.07065985450888355,-0.004273079260022122,1.136778957440824,1.3404140558171747,0.0009847435528844177,7.716464567472767e-5,0.001178006697935439,0.055159697438099446,3.430870077155047e-8,4.628875121087745e-9,-1.500094309744356e-10,1.0722786935441996e-12,1.4465259057502855e-13,0.5681029169669684,0.5558700629486487,0.9875342691093479
0.0261,0.9735731379077928,-0.1316806400659174,0.6611789843882357,-0.11009735713412928,0.6514663576230997,-0.18220743662705266,0.47693207062636495,0.05823425827236117,0.0008478662363228753,-0.00032432786288061376,0.0706571084038755,-0.004278657790171374,1.136375437526094,1.3383384420608393,0.0009827168463559352,7.716594832926125e-5,0.0011727924079266159,0.055159518229092486,3.382586241861874e-8,4.632281567356766e-9,-1.5823312494929212e-10,1.0572228689851342e-12,1.4475905426865357e-13,0.5681302483480765,0.5558606634941822,0.9875333698168415
0.0262,0.9735549452019839,-0.13166428033194238,0.6611669552698571,-0.11008470292115795,0.6514541065600861,-0.18219169319333706,0.4776142817919987,0.05835982483910428,0.0008478580231644152,-0.0003241956824203852,0.07065436416523452,-0.004284228843939796,1.1359586222928424,1.3363331781030063,0.00098073733115544,7.71672481159976e-5,0.0011676231748678806,0.055159445632837104,3.333688816268852e-8,4.635638972128319e-9,-1.6560309329735253e-10,1.04196808478714e-12,1.4486398426297812e-13,0.5682037439925333,0.5558353878126977,0.987530951567934
0.0263,0.9735374665061454,-0.13164828544200663,0.6611554191766115,-0.11007234121320135,0.6514423774506444,-0.1821763169087418,0.47829383239484624,0.05848489739026534,0.0008478517678982318,-0.00032406467031165665,0.0706516218213544,-0.0042897924484886565,1.1355289064265082,1.334397690037706,0.000978804864520055,7.716854512191769e-5,0.0011624996188662664,0.05515947761925501,3.284191081710655e-8,4.638946909480432e-9,-1.721587294174912e-10,1.0265189343147534e-12,1.4496736729728377e-13,0.5683208100465715,0.5557951279493893,0.9875270997089629
0.0264,0.9735206851206463,-0.13163264906115177,0.6611443644746631,-0.1100602667637281,0.6514311578248061,-0.1821613009833026,0.4789707341450352,0.05860947807486772,0.0008478474235263098,-0.0003239348076584999,0.070648881400629,-0.00429534863097922,1.1350866846125314,1.3325314039589693,0.0009769193036869032,7.716983943400254e-5,0.0011574223600288082,0.055159612158267944,3.2341063195219556e-8,4.6422049534911376e-9,-1.7793942670858233e-10,1.0108800109325116e-12,1.45069190110852e-13,0.5684788526564241,0.5557407759494515,0.9875218995862651
0.0265,0.9735045843458556,-0.1316173648544193,0.6611337795301763,-0.11004847432620671,0.651420435212602,-0.182146638627055,0.47964499875269345,0.05873356904193479,0.000847844943050633,-0.00032380607556498704,0.07064614293145213,-0.004300897418572756,1.1346323515363508,1.330733745960827,0.0009750805058931077,7.71711311392332e-5,0.0011523920184625394,0.05515984721979764,3.1834478110374295e-8,4.645412678238461e-9,-1.8298457856950001e-10,9.950559080049506e-13,1.4516943944296431e-13,0.5686752779683241,0.5556732238580782,0.9875154365461777
0.0266,0.9734891474821427,-0.13160242648685086,0.6611236527093152,-0.11003695865410572,0.6514101971440633,-0.1821323230500345,0.48031663792794843,0.0588571724404899,0.000847844279473186,-0.0003236784551351898,0.07064340644221762,-0.00430643883843053,1.1341663018834058,1.3290041421373096,0.0009732883283757916,7.717242032459068e-5,0.0011474092142744943,0.05516018077376582,3.13222883759175e-8,4.648569657800433e-9,-1.8733357839911831e-10,9.790512188966071e-13,1.4526810203290216e-13,0.568907492128504,0.5555933637204638,0.9875077959350377
0.0267,0.9734743578298767,-0.13158782762348803,0.6611139723782439,-0.1100257145008937,0.6514004311492214,-0.18211834746227676,0.4809856633809281,0.05898029041955643,0.0008478453857959528,-0.00032355192747318006,0.07064067196131926,-0.00431197291771381,1.133688930339136,1.3273420185824478,0.000971542628372078,7.717370707705595e-5,0.0011424745675717072,0.055160610790094225,3.080462680519591e-8,4.651675466255085e-9,-1.9102581959631162e-10,9.628705369720175e-13,1.4536516461994713e-13,0.5691729012831968,0.5555020875818025,0.9874990630991825
0.0268,0.9734601986894262,-0.13157356192937242,0.6611047269031269,-0.11001473662003916,0.6513911247581075,-0.1821047050738174,0.4816520868217601,0.05910292512815773,0.0008478482150209177,-0.00032342647368302973,0.0706379395171509,-0.004317499683583864,1.1332006315889804,1.3257468013902722,0.0009698432631190904,7.717499148361007e-5,0.001137588698461212,0.05516113523870456,3.028162621155629e-8,4.654729677680444e-9,-1.9410069555995364e-10,9.465184555957197e-13,1.454606139433807e-13,0.5694689115786352,0.5554002874872885,0.9874893233849489
0.0269,0.973446653361161,-0.13155962306954555,0.6610959046501285,-0.11000401976501069,0.6513822655007526,-0.1820913890946919,0.4823159199605721,0.059225078715317174,0.0008478527201500653,-0.00032330207486881083,0.07063520913810636,-0.004323019163201957,1.1327018003183786,1.324217916654814,0.0009681900898539515,7.717627363123404e-5,0.0011327522270500432,0.0551617520895186,2.9753419408345382e-8,4.65773186615454e-9,-1.9659759968891878e-10,9.299995681322496e-13,1.4555443674248435e-13,0.5697929291610523,0.5552888554821162,0.9874786621386742
0.027,0.9734337051454499,-0.13154600470904906,0.6610874939854127,-0.10999355868927684,0.6513738409071879,-0.182078392734936,0.48297717450749195,0.05934675333005813,0.0008478588541853794,-0.00032317871213459514,0.07063248085257946,-0.004328531383729358,1.1321928312127696,1.3227547904701036,0.0009665829658137846,7.717755360690887e-5,0.0011279657734452346,0.05516245931245804,2.9220139208909924e-8,4.6606816057554025e-9,-1.9855592538208106e-10,9.13318467946144e-13,1.4564661975653957e-13,0.5701423601766807,0.5551686836114796,0.9874671647066956
0.0271,0.9734213373426622,-0.13153270051292454,0.6610794832751439,-0.10998334814630613,0.6513658385074448,-0.18206570920458523,0.4836358621726473,0.05946795112140396,0.0008478665701288445,-0.00032305636658445464,0.07062975468896404,-0.004334036372327334,1.131674118957593,1.3213568489301715,0.0009650217482357131,7.717883149761558e-5,0.0011232299577538204,0.05516325487744463,2.868191842659666e-8,4.663578470561061e-9,-2.000150660383147e-10,8.964797484019391e-13,1.4573714972482789e-13,0.5705146107717536,0.5550406639205733,0.9874549164353502
0.0272,0.9734095332531669,-0.13151970414621356,0.6610718608854861,-0.10997338288956708,0.6513582458315542,-0.1820533317136751,0.48429199466616585,0.05958867423837804,0.0008478758209824449,-0.00032293501932246116,0.07062703067565387,-0.0043395341561571505,1.131146058238288,1.3200235181290485,0.0009635062943568596,7.718010739033518e-5,0.0011185454000828346,0.05516413675440009,2.8138889874752338e-8,4.666422034649544e-9,-2.010144150564938e-10,8.794880028641722e-13,1.4582601338663083e-13,0.5709070870925034,0.5549056884545911,0.9874420026709749
0.0273,0.9733982761773331,-0.1315070092739577,0.6610646151826038,-0.1099636576725283,0.6513510504095474,-0.18204125347224126,0.48494558369817536,0.059708924830003715,0.0008478865597481649,-0.0003228146514526866,0.07062430884104282,-0.004345024762380078,1.130609043740294,1.3187542241607655,0.0009620364614143475,7.718138137204869e-5,0.0011139127205393115,0.05516510291324615,2.7591186366723677e-8,4.66921187209888e-9,-2.015933658354925e-10,8.62347824697379e-13,1.4591319748122987e-13,0.5713171952851632,0.5547646492587274,0.9874285087599068
0.0274,0.97338754941553,-0.13149460956119857,0.6610577345326613,-0.10995416724865831,0.6513442397714555,-0.1820294676903193,0.48559664097880345,0.05982870504530436,0.0008478987394279885,-0.0003226952440792029,0.0706215892135247,-0.0043505082181573805,1.1300634701490502,1.3175483931193526,0.0009606121066452999,7.718265352973713e-5,0.001109332539230285,0.05516615132390455,2.7038940715857457e-8,4.671947556987101e-9,-2.0179131177418485e-10,8.450638072660975e-13,1.459986887479065e-13,0.5717423414959657,0.5546184383781766,0.9874145200484834
0.0275,0.9733773362681267,-0.13148249867297773,0.6610512073018225,-0.10994490637142566,0.65133780144731,-0.1820179675779448,0.48624517821817803,0.05994801703330335,0.0008479123130239001,-0.0003225767783060819,0.07061887182149332,-0.004355984550650326,1.129509732149996,1.3164054510988417,0.0009592330872868402,7.71839239503815e-5,0.0011048054762627896,0.05516727995629701,2.6482285735500417e-8,4.674628663392235e-9,-2.0164764627144508e-10,8.276405439348639e-13,1.4608247392594223e-13,0.5721799318711438,0.5544679478581327,0.9874001218830417
0.0276,0.9733676200354924,-0.13147067027433681,0.6610450218562519,-0.10993586979429888,0.6513317229671416,-0.18200674634515338,0.4868912071264267,0.06006686294302403,0.0008479272335378842,-0.00032245923523739546,0.07061615669334251,-0.004361453787020182,1.128948224428571,1.315324824193262,0.000957899260576091,7.718519272096283e-5,0.001100332151743859,0.05516848678034528,2.5921354238999288e-8,4.6772547653923104e-9,-2.0120176272614726e-10,8.100826280682148e-13,1.4616453975461856e-13,0.5726273725569304,0.5543140697437899,0.9873853996099184
0.0277,0.9733583840179959,-0.13145911803031735,0.6610391665621137,-0.10992705227074652,0.6513259918609818,-0.18199579720198056,0.48753473941367714,0.060185244923489783,0.0008479434539719247,-0.00032234259597721553,0.07061344385746608,-0.004366915954428217,1.1283793416702141,1.3143059384966451,0.0009566104837501759,7.718645992846213e-5,0.0010959131857805275,0.05516976976597106,2.535627903970082e-8,4.679825437065358e-9,-2.004930545371655e-10,7.923946530306865e-13,1.4624487297321701e-13,0.5730820696995582,0.5541576960803427,0.9873704385754509
0.0278,0.9733496115160069,-0.13144783560596096,0.6610336297855722,-0.10991844855423716,0.6513205956588618,-0.181985113358462,0.48817578679005713,0.060303165123723974,0.0008479609273280061,-0.00032222684162961415,0.07061073334225787,-0.004372371080035695,1.1278034785603648,1.3133482201030215,0.0009553666140462177,7.71877256598604e-5,0.0010915491984798292,0.055171126883096104,2.478719295095176e-8,4.6823402524894045e-9,-1.99560915103374e-10,7.745812121868161e-13,1.4632346032101907e-13,0.5735414294452603,0.5539997189129853,0.9873553241259765
0.0279,0.9733412858298941,-0.13143681666630921,0.6610283998927915,-0.10991005339823931,0.6513155218908127,-0.18197468802463324,0.48881436096569447,0.06042062569274995,0.0008479796066081124,-0.0003221119532986629,0.07060802517611171,-0.004377819191003885,1.127221029784462,1.312451095106422,0.0009541675087013397,7.718899000213867e-5,0.0010872408099487983,0.05517255610164214,2.4214228786098827e-8,4.684798785742483e-9,-1.9844473782364682e-10,7.566468989011396e-13,1.4640028853730622e-13,0.5740028579402693,0.5538410302869117,0.9873401416078319
0.028,0.9733333902600266,-0.13142605487640374,0.6610234652499359,-0.10990186155622154,0.6513107580868657,-0.18196451441052985,0.4894504736507167,0.06053762877959111,0.0008479994448142282,-0.00032199791208843394,0.0706053193874214,-0.004383260314494056,1.126632390027946,1.3116139896008774,0.000953013024952665,7.719025304227795e-5,0.001082988640294469,0.05517405539153089,2.3637519358488803e-8,4.6872006109026205e-9,-1.9718391609685814e-10,7.385963065381947e-13,1.4647534436136002e-13,0.574463761330818,0.5536825222473162,0.9873249763673546
0.0281,0.9733259081067738,-0.13141554390128604,0.6610188142231697,-0.1098938677816524,0.6513062917770518,-0.1819545857261875,0.4900841365552517,0.060654176533270786,0.0008480203949483375,-0.00032188469910299905,0.07060261600458077,-0.004388694477667472,1.1260379539762555,1.3108363296804177,0.0009519030200373168,7.719151486725926e-5,0.001078793309623875,0.05517562272268409,2.305719748146842e-8,4.689545302047846e-9,-1.9581784332188211e-10,7.204340284625177e-13,1.4654861453246195e-13,0.5749215457631395,0.553525086839393,0.9873099137508816
0.0282,0.9733188226705046,-0.1314052774059978,0.661014435178657,-0.10988606682800041,0.6513021104914024,-0.18194489518164172,0.4907153613894271,0.06077027110281236,0.0008480424100124246,-0.0003217722954464302,0.07059991505598362,-0.004394121707685401,1.1254381163148297,1.3101175414390742,0.0009508373511924181,7.719277556406362e-5,0.0010746554380440508,0.05517725606502347,2.2473395968384425e-8,4.6918324332561905e-9,-1.9438591289759282e-10,7.021646580386453e-13,1.4662008578989346e-13,0.5753736173834664,0.5533696161083368,0.98729503910475
0.0283,0.9733121172515884,-0.13139524905558056,0.6610103164825621,-0.10987845344873415,0.6512982017599486,-0.1819354359869281,0.49134415986337066,0.06088591463723919,0.0008480654430084739,-0.0003216606822227992,0.07059721657002382,-0.004399542031709112,1.1248332717291083,1.3094570509708778,0.0009498158756550921,7.719403521967202e-5,0.0010705756456620302,0.05517895338847076,2.188624763258355e-8,4.694061578605681e-9,-1.9292751822286435e-10,6.837927886311138e-13,1.466897448729361e-13,0.5758173823380317,0.5532170020993412,0.9872804377752967
0.0284,0.973305775150394,-0.1313854525150759,0.6610064465010494,-0.10987102239732215,0.6512945531127217,-0.1819262013520822,0.4919705436872101,0.06100110928557465,0.0008480894469384697,-0.00032154984053617795,0.07059452057509517,-0.00440495547689987,1.12422381490453,1.3088542843698587,0.0009488384506624619,7.71952939210655e-5,0.0010665545525848476,0.05518071266294769,2.1295885287412527e-8,4.696232312174349e-9,-1.9148205269657088e-10,6.653230136044594e-13,1.4675757852087142e-13,0.5762502467730681,0.5530681368576007,0.9872661951088592
0.0285,0.9732997796672908,-0.13137588144952542,0.6610028136002829,-0.10986376842723294,0.6512911520797526,-0.18191718448713967,0.49259452457107317,0.061115857196842094,0.0008481143748043961,-0.0003214397514906384,0.07059182709959146,-0.004410362070418943,1.123610140526535,1.3083086677300477,0.0009479049334516508,7.719655175522507e-5,0.0010625927789195374,0.055182531858376,2.0702441746218137e-8,4.698344208040223e-9,-1.9008890971758657e-10,6.467599263232203e-13,1.4682357347298084e-13,0.5766696168348086,0.5529239124283096,0.9872523964517742
0.0286,0.9732941141026477,-0.1313665295239707,0.660999406146427,-0.10985668629193511,0.6512879861910728,-0.1819083786021361,0.49321611422508754,0.0612301605200649,0.0008481401796082374,-0.0003213303961902524,0.07058913617190657,-0.004415761839427599,1.1229926432805621,1.3078196271454756,0.0009470151812597815,7.719780880913173e-5,0.001058690944773133,0.05518440894467741,2.010604982234711e-8,4.700396840281331e-9,-1.8878748268478554e-10,6.281081201519325e-13,1.468877164685459e-13,0.5770728986694859,0.552785220856662,0.9872391271503793
0.0287,0.9732887617568339,-0.13135739040345334,0.6609962125056459,-0.10984977074489717,0.6512850429767133,-0.18189977690710704,0.49383532435938093,0.061344021404266424,0.0008481668143519779,-0.0003212217557390919,0.07058644782043427,-0.004421154811087104,1.1223717178520507,1.307386588710173,0.0009461690513239777,7.719906516976652e-5,0.001054849670252669,0.05518634189177366,1.9506842329146187e-8,4.702389782975705e-9,-1.876171649970419e-10,6.093721884551323e-13,1.4694999424684807e-13,0.5774574984233329,0.5526529541878523,0.9872264725510113
0.0288,0.9732837059302186,-0.13134845775301493,0.6609932210441037,-0.10984301653958768,0.6512823099667053,-0.18189137261208807,0.4944521666840811,0.06145744199847004,0.0008481942320376018,-0.00032111381124122875,0.07058376207356841,-0.004426541012558726,1.1217477589264402,1.3070089785181709,0.0009453664008813622,7.720032092411043e-5,0.0010510695754651792,0.05518832866958647,1.8904952079962115e-8,4.704322610201372e-9,-1.8661735005322978e-10,5.905567245973568e-13,1.470103935471689e-13,0.5778208222425825,0.5525280044670745,0.9872145180000071
0.0289,0.9732789299231709,-0.13133972523769702,0.6609904201279649,-0.1098364184294752,0.6512797746910802,-0.18188315892711482,0.4950666529093158,0.0615704244516991,0.0008482223856670936,-0.0003210065438007348,0.07058107895970281,-0.004431920471003731,1.1211211611891698,1.3066862226634992,0.0009446070871690581,7.720157615914449e-5,0.0010473512805176982,0.05519036724803758,1.8300511888141633e-8,4.7061948960363624e-9,-1.8582743125222328e-10,5.716663219431423e-13,1.4706890110878984e-13,0.5781602762734674,0.5524112637395231,0.9872033488437044
0.029,0.9732744170360598,-0.13133118652254125,0.6609877981233936,-0.10982997116802826,0.6512774246798688,-0.18187512906222283,0.49567879474521265,0.06168297091297698,0.0008482512282424371,-0.000320899934521682,0.07057839850723127,-0.004437293213583386,1.120492319325679,1.3064177472401897,0.0009438909674241885,7.720283096184971e-5,0.0010436954055172596,0.05519245559704871,1.7693654567031465e-8,4.708006214558705e-9,-1.8528680199289658e-10,5.52705573857025e-13,1.4712550367099245e-13,0.5784732666622205,0.5523036240503921,0.9871930504284399
0.0291,0.9732701505692547,-0.13132283527258917,0.660985343396554,-0.1098236695087154,0.6512752474631025,-0.18186727622744775,0.4962886039018994,0.061795083531327046,0.0008482807127656169,-0.0003207939645081423,0.07057572074454765,-0.004442659267458961,1.1198616280214069,1.306202978342272,0.0009432178988838768,7.72040854192071e-5,0.0010401025705708976,0.0551945916865416,1.70845129299784e-8,4.70975613984643e-9,-1.8503485567412376e-10,5.336790737035429e-13,1.471801879730582e-13,0.5787571995550748,0.5522059774448759,0.9871837081005507
0.0292,0.9732661138231244,-0.13131466515288237,0.6609830443136104,-0.1098175082050052,0.6512732305708125,-0.1818595936328251,0.4968960920895038,0.06190676445577266,0.0008483107922386172,-0.0003206886148641875,0.07057304570004574,-0.004448018659791721,1.119229481961793,1.3060413420637775,0.0009425877387852458,7.720533961819769e-5,0.0010365733957856467,0.05519677348643798,1.647321979032916e-8,4.711444245977565e-9,-1.8511098569477902e-10,5.145914148472321e-13,1.4723294075426858e-13,0.5790094810982629,0.5521192159681686,0.9871754072063741
0.0293,0.9732622900980384,-0.13130666982846242,0.6609808892407271,-0.10981148201036618,0.6512713615330299,-0.18185207448839052,0.4975012710181536,0.06201801583533719,0.0008483414196634222,-0.00032058386669388955,0.07057037340211937,-0.0044533714177429325,1.1185962758322767,1.305932264498737,0.0009420003443654189,7.720659364580247e-5,0.0010331085012685406,0.05519899896665958,1.5859907961430492e-8,4.713070107030141e-9,-1.8555458545373646e-10,4.95447190652629e-13,1.4728374875390514e-13,0.5792275174380177,0.5520442316654647,0.9871682330922471
0.0294,0.9732586626943655,-0.13129884296437097,0.6609788665440682,-0.10980558567826688,0.6512696278797859,-0.18184471200417957,0.49810415239797645,0.062128839819044004,0.0008483725480420164,-0.00032047970110132037,0.07056770387916238,-0.004458717568473864,1.117962404318297,1.3058751717411805,0.0009414555728615192,7.720784758900248e-5,0.001029708507126614,0.055201266097128124,1.5244710256629144e-8,4.714633297082187e-9,-1.8640504834987014e-10,4.762509944842706e-13,1.4733259871124935e-13,0.5794087147205722,0.551981916581958,0.9871622711045069
0.0295,0.9732552149124749,-0.1312911782256496,0.660976964589798,-0.10979981396217588,0.6512680171411117,-0.18183749939022786,0.49870474793910013,0.062239238555916454,0.0008484041303763838,-0.00032037609919055175,0.07056503715956855,-0.004464057139145783,1.1173282621052936,1.3058694898851393,0.0009409532815106697,7.720910153477871e-5,0.0010263740334669,0.05520357284776536,1.4627759489271846e-8,4.7161333902117305e-9,-1.8770176778205427e-10,4.570074197066933e-13,1.4737947736558267e-13,0.5795504790921591,0.551933162762843,0.9871576065894907
0.0296,0.9732519300527359,-0.1312836692773398,0.6609751717440808,-0.1097941616155617,0.6512665168470386,-0.18183042985657094,0.49930306935165236,0.062349214194977916,0.0008484361196685087,-0.0003202730420656557,0.07056237327173175,-0.0044693901569199555,1.1166942438787055,1.3059146450246442,0.0009404933275499936,7.72103555701122e-5,0.0010231057003964336,0.05520591718849299,1.4009188472705333e-8,4.7175699604968035e-9,-1.8948413714916303e-10,4.377210596844333e-13,1.474243714561867e-13,0.5796502166990112,0.5518988622533141,0.9871543248935353
0.0297,0.9732487914155175,-0.13127630978448324,0.6609734763730808,-0.10978862339189291,0.6512651145275976,-0.18182349661324446,0.49989912834576083,0.06245876888525175,0.0008484684689203754,-0.00032017051083070406,0.07055971224404578,-0.004474716648957649,1.1160607443239723,1.306010063253725,0.0009400755682166139,7.721160978198396e-5,0.0010199041280222487,0.05520829708923278,1.3389130020276389e-8,4.718942582015435e-9,-1.917915498500704e-10,4.1839650778202843e-13,1.4746726772234286e-13,0.5797053336873614,0.5518799070985652,0.987152511362978
0.0298,0.9732457847649324,-0.13126909368295392,0.6609718686056146,-0.10978319435543982,0.6512637996240448,-0.1818166933420671,0.5004929362242073,0.06256790471510564,0.0008485011381220803,-0.000320068487473036,0.0705570540998815,-0.004480036640921362,1.1154281820986094,1.3061550307999916,0.0009396997632609976,7.721286426157579e-5,0.0010167698449869565,0.05521071032056972,1.2768002163182111e-8,4.72025095695864e-9,-1.9460937506357643e-10,3.9904654056046126e-13,1.4750815683970442e-13,0.5797163015146491,0.5518815009748409,0.9871521492258072
0.0299,0.9732429289221926,-0.13126201925209,0.660970362155618,-0.10977787422431878,0.6512625871455233,-0.1818100206254871,0.5010844984666297,0.06267662288216083,0.0008485341809639533,-0.000319966967854583,0.07055439879556566,-0.004485350136759336,1.1147972005680886,1.306347064010804,0.0009393643701467822,7.721411913558263e-5,0.0010137019407210103,0.055213152442181584,1.2149621863835501e-8,4.721496632426228e-9,-1.972738335250385e-10,3.797813945152197e-13,1.475470863321435e-13,0.5797205756425595,0.5519582536347694,0.9871519902318602
0.03,0.9732402289648238,-0.13125508476199974,0.6609689607664507,-0.10977266200641284,0.651261481279177,-0.18180347762144064,0.5016738220682565,0.06278492475966373,0.0008485676120223016,-0.0003198659471918687,0.07055174631618776,-0.004490657145384984,1.1141681042457978,1.306584685392393,0.000939068402286814,7.721537446314354e-5,0.0010106995662719294,0.055215621106917724,1.1535309423792623e-8,4.7226807074062355e-9,-1.9958274033332225e-10,3.606395496383347e-13,1.47584090297661e-13,0.5797297416651084,0.5521228525270896,0.9871516492635658
0.0301,0.973237681276119,-0.13124828770265903,0.6609676619451806,-0.10976755573252202,0.6512604794489194,-0.1817970619641855,0.5022609153732909,0.06289281191587595,0.0008486014211978856,-0.0003197654180852097,0.07054909666464952,-0.004495957680603588,1.1135410890624229,1.3068669374428006,0.0009388112185304919,7.721663028341357e-5,0.001007762142991583,0.05521811478580594,1.0925272742279475e-8,4.7238038599640425e-9,-2.015432926440983e-10,3.4162755535924723e-13,1.4761918994115839e-13,0.5797435424432953,0.5523706800764159,0.9871511358862771
0.0302,0.973235282239372,-0.13124162556404384,0.6609664631988764,-0.10976255343344644,0.6512595790786636,-0.1817907712879793,0.5028457867259364,0.06300028591905912,0.0008486355983914674,-0.00031966537313492314,0.07054644984385267,-0.00450125175622044,1.112916350948649,1.3071928626600693,0.0009385921777272147,7.721788663554787e-5,0.0010048890922318404,0.05522063194987405,1.0319719718522049e-8,4.724866768165033e-9,-2.031626876130374e-10,3.227519611073977e-13,1.4765240646753715e-13,0.5797617208381202,0.5526971187073628,0.9871504596653484
0.0303,0.9732330282378757,-0.13123509583613008,0.6609653620346061,-0.10975765313998621,0.6512587775923228,-0.18178460322707982,0.5034284444703967,0.06310734833747485,0.0008486701335038078,-0.0003195658049413257,0.07054380585669892,-0.004506539386040821,1.1122940858351626,1.3075615035422412,0.0009384106387263812,7.721914355870153e-5,0.0010020798353445714,0.05522317107014984,9.718858251746391e-9,4.725870110074586e-9,-2.0444812239581002e-10,3.040193163122282e-13,1.4768376108169873e-13,0.5797840197105828,0.5530975508445444,0.9871496301661327
0.0304,0.9732309156549238,-0.13122869600889367,0.6609643559594379,-0.10975285288294143,0.6512580724138101,-0.18177855541574472,0.504008896950875,0.06321400073938475,0.0008487050164356682,-0.0003194667061047345,0.07054116470609004,-0.004511820583870021,1.1116744896526491,1.3079719025873588,0.0009382659603773911,7.722040109202966e-5,0.000999333793681645,0.055225730617661145,9.122896241178489e-9,4.726814563758084e-9,-2.0540679414808703e-10,2.8543617040317907e-13,1.4771327498854466e-13,0.5798101819216832,0.553567358912575,0.9871486569539838
0.0305,0.9732289408738094,-0.13122242357231054,0.6609634424804399,-0.10974815069311213,0.6512574609670385,-0.1817726254882317,0.5045871525115748,0.06332024469305048,0.00084874023708781,-0.00031936806922546623,0.0705385263949277,-0.004517095363513322,1.1110577583317942,1.308423102293464,0.0009381575015296425,7.722165927468736e-5,0.0009966503885949305,0.05522830906343576,8.532041586044346e-9,4.72770080728091e-9,-2.0604590002553903e-10,2.670090728096912e-13,1.4774096939297635e-13,0.5798399503324209,0.5541019253360691,0.9871475495942552
0.0306,0.973227100277826,-0.1312162760163566,0.6609626191046806,-0.10974354460129847,0.6512569406759213,-0.1817668110787985,0.5051632194966998,0.06342608176673359,0.0008487757853609944,-0.00031926988690383803,0.07053589092611366,-0.004522363738776014,1.1104440878032835,1.308914145158599,0.0009380846210325345,7.722291814582975e-5,0.0009940290414362978,0.055230904878501505,7.94650218556997e-9,4.72852951870844e-9,-2.0637263718383668e-10,2.487445729612055e-13,1.4776686549989529e-13,0.5798730678037959,0.5546966325396407,0.9871463176523003
0.0307,0.9732253902502668,-0.13121025083100776,0.660961883339228,-0.1097390326383005,0.6512565089643721,-0.18176110982170282,0.5057371062504533,0.06353151352869575,0.0008488116511559827,-0.00031917215174016666,0.07053325830254963,-0.004527625723463383,1.1098336739978034,1.3094440736808066,0.0009380466777354665,7.722417774461195e-5,0.0009914691735576156,0.05523351653388618,7.366485938981348e-9,4.729301376106062e-9,-2.0639420277865068e-10,2.306492202871624e-13,1.4779098451420298e-13,0.5799092771968081,0.5553468629479045,0.9871449706934728
0.0308,0.9732238071744252,-0.13120434550624002,0.6609612326911504,-0.10973461283491835,0.6512561632563039,-0.18175551935120232,0.5063088211170388,0.06363654154719858,0.0008488478243735366,-0.0003190748563347691,0.07053062852713736,-0.004532881331380716,1.1092267128460391,1.3100119303581288,0.000938043030487837,7.722543811018904e-5,0.0009889702063107541,0.055236142500617605,6.792200745504529e-9,4.730017057539153e-9,-2.061177939656517e-10,2.1272956421700387e-13,1.4781334764080086e-13,0.5799483213724572,0.5560479989854747,0.9871435182831264
0.0309,0.9732223474335947,-0.1311985575320292,0.6609606646675159,-0.1097302832219521,0.6512559009756295,-0.1817500373015547,0.5068783724406597,0.06374116739050366,0.0008488842949144166,-0.0003189779932879622,0.07052800160277854,-0.004538130576333297,1.1086234002786768,1.3106167576886072,0.0009380730381390452,7.722669928171616e-5,0.0009865315610475818,0.05523878124972358,6.2238545043654944e-9,4.730677241073094e-9,-2.0555060790051038e-10,1.949921541801704e-13,1.4783397608459045e-13,0.5799899431917432,0.5567954230769654,0.9871419699866144
0.031,0.9732210074110684,-0.13119288439835128,0.6609601767753929,-0.10972604183020182,0.6512557195462623,-0.1817446613070177,0.5074457685655196,0.06384539262687264,0.0008489210526793847,-0.0003188815552000629,0.07052537753237491,-0.0045433734721264125,1.1080239322264016,1.3112575981702845,0.00093813605953849,7.722796129834839e-5,0.0009841526591199687,0.05524143125223191,5.661655114790256e-9,4.731282604773268e-9,-2.046998417388974e-10,1.7744353960610284e-13,1.4785289105047312e-13,0.5800338855156658,0.5575845176469911,0.9871403353692905
0.0311,0.9732197834901397,-0.1311873235951822,0.6609597665218495,-0.10972188669046763,0.6512556163921156,-0.18173938900184908,0.5080110178358217,0.06394921882456713,0.0008489580875692019,-0.00031878553467138814,0.07052275631882822,-0.004548610032565351,1.1074285046199,1.3119334943012033,0.0009382314535355703,7.722922419924085e-5,0.000981832921879784,0.05524409097917042,5.105810476004816e-9,4.731833826705058e-9,-2.035726926364834e-10,1.6009026992424218e-13,1.4787011374335045e-13,0.5800798912052249,0.5584106651201662,0.987138623996508
0.0312,0.9732186720541021,-0.13118187261249784,0.6609594314139542,-0.10971781583354961,0.6512555889371027,-0.18173421802030643,0.50857412859577,0.06405264755184874,0.0008489953894846298,-0.00031868992430225473,0.07052013796504017,-0.004553840271455397,1.1068373133898575,1.3126434885794054,0.0009383585789796851,7.723048802354865e-5,0.0009795717706788968,0.05524675890156691,4.556528487235184e-9,4.732331584933841e-9,-2.0217635774893918e-10,1.429388945640293e-13,1.4788566536812388e-13,0.5801277031214201,0.5592692479211049,0.9871368454336209
0.0313,0.9732176694862485,-0.13117652894027412,0.6609591689587747,-0.10971382729024784,0.6512556346051362,-0.18172914599664747,0.5091351091895674,0.06415568037697912,0.0008490329483264292,-0.0003185947166929797,0.07051752247391246,-0.004559064202601837,1.1062505544669594,1.313386623502933,0.0009385167947202331,7.72317528104269e-5,0.0009773686268691765,0.05524943349044918,4.014017047707345e-9,4.732776557525002e-9,-2.0051803423193517e-10,1.2599596295490446e-13,1.4789956712969486e-13,0.5801770641252517,0.5601556484744215,0.9871350092459823
0.0314,0.973216772169873,-0.13117129006848702,0.6609589766633798,-0.10970991909136245,0.6512557508201299,-0.18172417056512996,0.5096939679614175,0.06425831886821985,0.0008490707539953618,-0.0003184999044438799,0.07051490984834687,-0.0045642818398099584,1.1056684237818921,1.3141619415698285,0.0009387054596066137,7.72330185990307e-5,0.0009752229118024929,0.05525211321684507,3.478484056647365e-9,4.7331694225439195e-9,-1.9860491924114232e-10,1.0926802452631048e-13,1.4791184023296488e-13,0.5802277170777191,0.5610652492047301,0.9871331249989461
0.0315,0.9732159764882682,-0.1311661534871124,0.6609588520348372,-0.10970608926769351,0.6512559350059969,-0.18171928936001155,0.5102507132555242,0.06436056459383256,0.0008491087963921887,-0.0003184054801552722,0.07051230009124511,-0.004569493196885047,1.105091117265341,1.3149684852781343,0.0009389239324882255,7.723428542851516e-5,0.0009731340468307147,0.05525479655178235,2.9501374132811738e-9,4.733510858055977e-9,-1.9644420993223107e-10,9.276162870768592e-14,1.479225058828354e-13,0.5802794048398224,0.5619934325366455,0.9871312022578658
0.0316,0.9732152788247279,-0.13116111668612623,0.6609587925802154,-0.10970233585004112,0.6512561845866501,-0.18171450001555,0.5108053534160905,0.06446241912207888,0.0008491470654176714,-0.00031831143642747364,0.07050969320550889,-0.004574698287632389,1.1045188308479923,1.3158052971258927,0.0009391715722144676,7.723555333803541e-5,0.000971101453305712,0.05525748196628886,2.429185016834818e-9,4.733801542126555e-9,-1.9404310346087213e-10,7.648332492847285e-14,1.479315852842079e-13,0.5803318702725614,0.5629355808947817,0.9871292505880948
0.0317,0.9732146755625453,-0.13115617715550443,0.6609587958065825,-0.10969865686920535,0.6512564969860029,-0.18170980016600297,0.5113578967873199,0.06456388402122042,0.0008491855509725711,-0.000318217765860801,0.07050708919403993,-0.00457989712585727,1.1039517604605316,1.316671419611145,0.0009394477376347388,7.723682236674652e-5,0.0009691245525793538,0.055260167931392386,1.915834766534338e-9,4.734042152821035e-9,-1.9140879698273642e-10,6.043966261811339e-14,1.479390996419838e-13,0.5803848562369359,0.563887076703753,0.9871272795549867
0.0318,0.9732141630850135,-0.13115133238522286,0.6609588592210067,-0.10969505035598631,0.6512568696279684,-0.18170518744562814,0.5119083517134162,0.0646649608595188,0.0008492242429576488,-0.0003181244610555712,0.07050448805973995,-0.004585089725364978,1.1033901020336443,1.3175658952319347,0.0009397517875984381,7.723809255380362e-5,0.0009672027660035096,0.055262852918120754,1.4102945616056673e-9,4.734233368204797e-9,-1.885484876534942e-10,4.46371912060461e-14,1.4794507016106465e-13,0.5804381055939457,0.5648433023881739,0.987125298723895
0.0319,0.9732137377754262,-0.13114657986525757,0.6609589803305566,-0.10969151434118411,0.6512572999364598,-0.18170065948868333,0.5124567265385827,0.06476565120523563,0.0008492631312736665,-0.0003180315146121012,0.07050188980551074,-0.004590276099960799,1.1028340514980166,1.318487766486303,0.0009400830809549647,7.723936393836183e-5,0.0009653355149300486,0.05526553539750177,9.127723012748856e-10,4.734375866343225e-9,-1.854693726288166e-10,2.908246012171424e-14,1.4794951804635194e-13,0.5804913612045907,0.5657996403726586,0.9871233176601734
0.032,0.9732133960170768,-0.13114191708558434,0.6609591566423,-0.10968804685559884,0.6512577853353902,-0.1816962139294261,0.5130030296070227,0.06486595662663254,0.0008493022058213848,-0.0003179389191307079,0.07049929443425394,-0.004595456263450017,1.1022838047843337,1.3194360758722932,0.0009404409765537173,7.724063655957622e-5,0.0009635222207108401,0.05526821384056325,4.234758847679279e-10,4.734470325301698e-9,-1.821786490643738e-10,1.3782018794556448e-14,1.4795246450274704e-13,0.5805443659298706,0.5667514730818215,0.9871213459291754
0.0321,0.9732131341932582,-0.1311373415361792,0.6609593856633053,-0.10968464593003055,0.6512583232486732,-0.18169184840211422,0.5135472692629397,0.06496587869197114,0.0008493414565015654,-0.0003178466672117082,0.07049670194887134,-0.004600630229637922,1.101739557823282,1.3204098658879466,0.000940824833244095,7.724191045660196e-5,0.0009617623046977539,0.05527088671833298,-5.738678868912707e-11,4.734517423145597e-9,-1.7868351411583697e-10,-1.2575833459840277e-15,1.479539307351515e-13,0.5805968626307854,0.5676941829402767,0.9871193930962545
0.0322,0.9732129486872642,-0.13113285070701802,0.6609596649006405,-0.10968130959527939,0.6512589111002214,-0.18168756054100538,0.5140894538505375,0.06506541896951307,0.0008493808732149695,-0.000317754751455419,0.07049411235226463,-0.004605798012329797,1.1012015065455472,1.3214081790313061,0.0009412340098754965,7.724318566859408e-5,0.0009600551882426589,0.0552735525018388,-5.296078198703449e-10,4.734517837940306e-9,-1.7499116493887624e-10,-1.602979687046858e-14,1.4795393794846679e-13,0.5806485941683348,0.5686231523726387,0.9871174687267644
0.0323,0.9732128358823877,-0.13112844208807672,0.6609599918613741,-0.1096780358821454,0.6512595463139483,-0.1816833479803573,0.5146295917140193,0.06516457902751992,0.0008494204458623584,-0.0003176631644621572,0.07049152564733555,-0.0046109596253309315,1.1006698468818144,1.3224300578004133,0.000941667865297321,7.724446223470777e-5,0.0009584002926974246,0.05527620966210851,-9.929793095496809e-10,4.734472247751204e-9,-1.711087986891626e-10,-3.052807234945505e-14,1.4795250734759433e-13,0.5806993034035188,0.5695337638035219,0.9871155823860585
0.0324,0.9732127921619224,-0.13112411316933126,0.6609603640525742,-0.10967482282142872,0.651260226313767,-0.18167920835442766,0.5151676911975885,0.06526336043425332,0.0008494601643444934,-0.00031757189883223976,0.07048894183698581,-0.00461611508244661,1.1001447747627702,1.3234745446933107,0.0009421257583589672,7.724574019409808e-5,0.0009567970394139206,0.05527885667016989,-1.4472933585011007e-9,4.734381330643672e-9,-1.6704361252236693e-10,-4.474586035350163e-14,1.479496601374356e-13,0.5807487331973373,0.5704213996575405,0.9871137436394904
0.0325,0.9732128139091615,-0.13111986144075755,0.660960778981309,-0.10967166844392941,0.6512609485235908,-0.1816751392974742,0.5157037606454489,0.0653617647579749,0.0008495000185621359,-0.00031748094716598353,0.07048636092411716,-0.0046212643974821175,1.0996264861190999,1.324540682208041,0.0009426070479098343,7.724701958592013e-5,0.000955244849744016,0.05528149199705079,-1.892342067498657e-9,4.734245764683094e-9,-1.6280280359415938e-10,-5.86766114531693e-14,1.4794541752289215e-13,0.5807966264107897,0.5712814423593087,0.9871119620524137
0.0326,0.9732128975073984,-0.13111568439233148,0.6609612341546468,-0.10966857078044757,0.6512617103673328,-0.18167113844375457,0.5162378084018034,0.06545979356694626,0.0008495399984160468,-0.00031739030206370545,0.07048378291163132,-0.004626407584242743,1.0991151768814893,1.3256275128426458,0.0009431110927993212,7.724830044932903e-5,0.0009537431450395803,0.055284114113779,-2.3279175373162855e-9,4.734066227934848e-9,-1.5839356906021117e-10,-7.23137762190152e-14,1.4793980070886537e-13,0.5808427259048763,0.5721092743334409,0.9871102471901818
0.0327,0.9732130393399263,-0.131111579514029,0.6609617270796557,-0.10966552786178331,0.6512625092689064,-0.1816672034275265,0.5167698428108563,0.06555744842942902,0.0008495800938069881,-0.00031729995612572243,0.07048120780243,-0.004631544656533771,1.0986110429806242,1.3267340790951676,0.0009436372518768267,7.724958282347993e-5,0.0009522913466524828,0.055286721491382335,-2.7538118687280364e-9,4.733843398464317e-9,-1.5382310607619242e-10,-8.565080522160035e-14,1.4793283090025676e-13,0.5808867745405968,0.5729002780045515,0.9871086086181485
0.0328,0.9732132357900387,-0.13110754429582605,0.660962255263404,-0.10966253771873671,0.6512633426522243,-0.18166333188304773,0.5172998722168103,0.06565473091368483,0.0008496202946357204,-0.00031720990195235134,0.07047863559941492,-0.00463667562816049,1.0981142803471906,1.327859423463649,0.0009441848839917498,7.725086674752787e-5,0.000950888875934593,0.055289312600888596,-3.1698171625078754e-9,4.733577954336883e-9,-1.4909861179777407e-10,-9.868114903148282e-14,1.479245293019678e-13,0.5809285151789508,0.5736498357972547,0.9871070559016671
0.0329,0.973213483241029,-0.13110357622769855,0.6609628162129599,-0.10965959838210786,0.6512642079412001,-0.1816595214445759,0.5178279049638693,0.06575164258797528,0.0008496605908030055,-0.00031712013214390915,0.07047606630548783,-0.004641800512928184,1.097625084911874,1.3290025884461314,0.0009447533479934896,7.725215226062799e-5,0.0009495351542377801,0.0552918859133256,-3.575725519429767e-9,4.733270573617926e-9,-1.4422728338062712e-10,-1.1139825821922083e-13,1.479149171188999e-13,0.5809676906809385,0.5743533301361649,0.9871055986060915
0.033,0.9732137780761903,-0.1310996727996224,0.6609634074353916,-0.10965670788269685,0.6512651025597468,-0.18165576974636877,0.5183539493962365,0.06584818502056197,0.0008497009722096044,-0.00031703063930071273,0.07047349992355045,-0.00464691932464214,1.09714365260536,1.3301626165406577,0.0009453420027314451,7.725343940193541e-5,0.0009482296029139135,0.05529443989972115,-3.971329040267762e-9,4.732921934372828e-9,-1.3921631798042153e-10,-1.2379558335537528e-13,1.4790401555595465e-13,0.5810040439075594,0.5750061434458964,0.9871042462967748
0.0331,0.9732141166788161,-0.1310958315015735,0.6609640264377674,-0.1096538642513038,0.6512660239317777,-0.18165207442268397,0.5188780138581157,0.06594435977970656,0.0008497414287562786,-0.00031694141602307905,0.0704709364565045,-0.004652032077107645,1.0966701793583349,1.33133855024527,0.0009459502070550148,7.725472821060522e-5,0.0009469716433148629,0.05529697303110307,-4.3564198257957946e-9,4.73253271466697e-9,-1.3407291275282877e-10,-1.358665750105033e-13,1.4789184581803344e-13,0.5810373177198136,0.5756036581510635,0.987103008539071
0.0332,0.9732144954321997,-0.13109204982352785,0.6609646707271556,-0.10965106551872876,0.651266969481206,-0.18164843310777926,0.5194001066937101,0.06604016843367064,0.0008497819503437894,-0.0003168524549113249,0.0704683759072517,-0.004657138784129985,1.096204861101484,1.3325294320580103,0.0009465773198135981,7.725601872579254e-5,0.000945760696792497,0.055299483778499164,-4.7307899767879186e-9,4.732103592565732e-9,-1.2880426485351868e-10,-1.476046837551659e-13,1.4787842911003776e-13,0.5810672549787008,0.5761412566762805,0.9871018948983332
0.0333,0.9732149107196344,-0.13108832525546132,0.660965337810624,-0.10964830971577186,0.6512679366319447,-0.18164484343591236,0.5199202362472233,0.06613561255071583,0.0008498225268728979,-0.0003167637485657673,0.07046581827869379,-0.004662239459514446,1.0957478937654934,1.3337343044769212,0.0009472226998565939,7.725731098665248e-5,0.0009445961846986857,0.05530197061293722,-5.094231594018093e-9,4.731635246134499e-9,-1.2341757143816238e-10,-1.5900336015992117e-13,1.4786378663686904e-13,0.5810935985452209,0.5766143214461618,0.9871009149399154
0.0334,0.9732153589244136,-0.13108465528734986,0.6609660251952413,-0.10964559487323318,0.6512689228079072,-0.18164130304134088,0.5204384108628586,0.06623069369910377,0.0008498631482443656,-0.00031667528958672313,0.07046326357373249,-0.0046673341170663145,1.0952994732810486,1.3349522100000446,0.0009478857060334009,7.725860503234013e-5,0.0009434775283852984,0.055304432005445076,-5.4465367782602926e-9,4.731128353438649e-9,-1.1792002966243085e-10,-1.7005605479532742e-13,1.4784793960342883e-13,0.5811160912803738,0.5770182348853216,0.9871000782291708
0.0335,0.9732158364298308,-0.13108103740916935,0.6609667303880755,-0.10964291902191281,0.6512699254330064,-0.18163780955832265,0.5209546388848197,0.06632541344709605,0.0008499038043589537,-0.00031658707057450925,0.07046071179526951,-0.0046724227705908766,1.0948597955788355,1.3361821911254232,0.0009485656971934181,7.725990090201061e-5,0.0009424041492042041,0.05530686642705052,-5.787497630288556e-9,4.730583592543564e-9,-1.1231883668199405e-10,-1.8075621823194522e-13,1.4783090921461858e-13,0.5811344760451591,0.5773483794183744,0.9870993943314532
0.0336,0.973216339619179,-0.13107746911089577,0.6609674508961948,-0.10964028019261084,0.6512709419311558,-0.1816343606211153,0.5214689286573099,0.06641977336295432,0.0008499444851174236,-0.0003164990841294426,0.07045816294620659,-0.0046775054338934205,1.0944290565895398,1.3374232903510987,0.0009492620321860446,7.726119863481903e-5,0.0009413754685072725,0.055309272348781385,-6.116906250876833e-9,4.7300016415146255e-9,-1.066211896525234e-10,-1.910973010403323e-13,1.4781271667533973e-13,0.5811484957005768,0.5776001374699341,0.987098872812116
0.0337,0.9732168648757518,-0.13107394788250498,0.6609681842266675,-0.10963767641612737,0.6512719697262684,-0.1816309538639765,0.5219812885245328,0.06651377501494017,0.0008499851804205365,-0.0003164113228518401,0.07045561702944546,-0.004682582120779231,1.0940074522438472,1.3386745501751136,0.0009499740698606794,7.726249826992052e-5,0.0009403909076463728,0.05531164824166545,-6.43455474079916e-9,4.729383178417215e-9,-1.008342857296888e-10,-2.0107275379104901e-13,1.4779338319049375e-13,0.5811578931076268,0.5777688914646155,0.9870985232365128
0.0338,0.9732174085828424,-0.13107047121397297,0.6609689278865617,-0.10963510572326247,0.6512730062422576,-0.181627586921164,0.5224917268306919,0.06660741997131525,0.0008500258801690538,-0.0003163237793420187,0.07045307404788785,-0.004687652845053593,1.0935951784724436,1.33993501309551,0.0009507011690667212,7.726379984647014e-5,0.0009394498879733744,0.05531399257673055,-6.740235200829488e-9,4.728728881316714e-9,-9.496532206916168e-11,-2.1067602705465315e-13,1.4777292996498212e-13,0.5811624111273088,0.5778500238270325,0.9870983551699972
0.0339,0.9732179693337373,-0.1310670373397057,0.6609696809306783,-0.10963256677477441,0.6512740505636602,-0.18162425825009046,0.5230002517269089,0.0667007097719653,0.0008500665804984134,-0.0003162364484223591,0.0704505340000896,-0.004692717618205245,1.0931924252654257,1.3412033240022252,0.0009514423409343356,7.726510339880781e-5,0.0009385512490220067,0.05531630351849344,-7.034743281907633e-9,4.728039937018658e-9,-8.913669758885897e-11,-2.1992963703970943e-13,1.477513941492821e-13,0.5811596646659906,0.5778710542926423,0.9870983530776822
0.034,0.9732185534240335,-0.13106364742887855,0.6609704478027791,-0.10963006067686272,0.6512751075263328,-0.1816209694415648,0.523506870068827,0.06679364573594379,0.000850107299263489,-0.00031614933362237094,0.07044799686970202,-0.004697776442717704,1.092799257869702,1.3424771677587686,0.0009521956640043546,7.726640892542689e-5,0.0009376920331182149,0.05531857893075646,-7.321848060417565e-9,4.727319079098922e-9,-8.378954101313144e-11,-2.289426407864874e-13,1.4772886135412664e-13,0.5811415342513425,0.5779529134520399,0.9870984236959277
0.0341,0.9732191610693399,-0.1310603010251456,0.660971228682117,-0.10962758711292432,0.6512761773524348,-0.18161772015023875,0.524011588470272,0.06688622910896348,0.0008501480371545833,-0.00031606243355380065,0.07044546265263253,-0.004702829326290956,1.0924156286918727,1.3437558517183026,0.0009529605202281183,7.726771641439614e-5,0.0009368711695254239,0.055320818473623086,-7.601906861659743e-9,4.726567360527004e-9,-7.894526684545023e-11,-2.377258054850194e-13,1.4770536448902026e-13,0.5811078432258991,0.5781050290648134,0.9870985549229931
0.0342,0.9732197916997295,-0.13105699742679763,0.6609720231975117,-0.10962514555657117,0.6512772596718088,-0.1816145097531345,0.5245144135784952,0.06697846113992766,0.0008501887926453468,-0.00031597574609301194,0.07044293134634688,-0.00470787627739571,1.0920414863666514,1.345038848637667,0.00095373643094672,7.726902585441772e-5,0.0009360878073507835,0.05532302195955027,-7.87489065986859e-9,4.725785640644698e-9,-7.457966054933662e-11,-2.4627873237851514e-13,1.4768093039338015e-13,0.5810592664263535,0.5783243542305122,0.9870987441303795
0.0343,0.9732204447452757,-0.13105373593212544,0.6609728309777838,-0.10962273548141518,0.6512783541142962,-0.1816113376272745,0.5250153520407477,0.06707034307773956,0.0008502295642094306,-0.0003158892691163684,0.07044040294831094,-0.004712917304502687,1.0916767795287508,1.346325631273702,0.000954522917501253,7.727033723419385e-5,0.000935341095701444,0.055325189200995,-8.140770429278453e-9,4.724974778793793e-9,-7.066850758831305e-11,-2.5460102271018204e-13,1.4765558590662345e-13,0.5809964786893983,0.5786078420486865,0.9870989886895872
0.0344,0.9732211196360514,-0.1310505158394197,0.6609736516517529,-0.10962035636106834,0.6512794603097392,-0.18160820314968099,0.5255144105042804,0.06716187617130252,0.0008502703503204849,-0.000315803000500234,0.07043787745599049,-0.004717952416082598,1.0913214568128826,1.347615672383248,0.0009553195012328105,7.727165054242673e-5,0.000934630183684555,0.05532732001041424,-8.399517144123752e-9,4.724135634316077e-9,-6.71875934259009e-11,-2.6269227772323005e-13,1.4762935786816728e-13,0.5809201548517263,0.5789524456188859,0.9870992859721169
0.0345,0.97322181580213,-0.13104733644697125,0.6609744848482396,-0.1096180076691426,0.6512805778879798,-0.18160510569737626,0.5260115956163447,0.06725306166951985,0.0008503111494521609,-0.00031571693812097235,0.07043535486685132,-0.004722981620606161,1.0909754668537606,1.3489084447231448,0.000956125703482486,7.727296576781856e-5,0.0009339542204072667,0.05532941420026494,-8.651101778638852e-9,4.7232690665533425e-9,-6.411270352562234e-11,-2.705520986608671e-13,1.4760227311742889e-13,0.5808309697500305,0.5793551180406603,0.9870996333494696
0.0346,0.973222532673584,-0.13104419705307083,0.6609753301960636,-0.10961568887924988,0.6512817064788596,-0.18160204464738264,0.5265069140241917,0.06734390082129478,0.000850351960078109,-0.00031563107985494717,0.07043283517835926,-0.004728004926544089,1.090638758286097,1.350203421050232,0.0009569410455913725,7.727428289907151e-5,0.000933312354976729,0.05533147158300406,-8.89549530705812e-9,4.722375934847377e-9,-6.141962335099944e-11,-2.7818008676630133e-13,1.4757435849382532e-13,0.5807295982210032,0.5798128124135595,0.9871000281931454
0.0347,0.9732232696804871,-0.13104109695600918,0.660976187324045,-0.10961339946500215,0.6512828457122208,-0.18159901937672238,0.5270003723750724,0.06743439487553064,0.0008503927806719799,-0.00031554542357852233,0.0704303183879801,-0.004733022342367098,1.0903112797446044,1.3515000741213505,0.0009577650489005631,7.727560192488779e-5,0.0009327037365000917,0.05533349197108858,-9.13266870361597e-9,4.7214570985399715e-9,-5.90841383655537e-11,-2.8557584328274237e-13,1.4754564083677378e-13,0.5806167151013376,0.5803224818371334,0.9871004678746451
0.0348,0.973224026252912,-0.13103803545407708,0.6609770558610039,-0.10961113890001134,0.6512839952179053,-0.18159602926241786,0.5274919773162378,0.0675245450811307,0.0008504336097074246,-0.00031545996716806143,0.07042780449317963,-0.004738033876545904,1.0899929798639956,1.3527978766933397,0.0009585972347511516,7.727692283396962e-5,0.000932127514084505,0.055335475176975485,-9.362592942546763e-9,4.720513416972915e-9,-5.708203403280733e-11,-2.9273896945339784e-13,1.4751614698569143e-13,0.5804929952277265,0.5808810794109318,0.9871009497654692
0.0349,0.9732248018209323,-0.13103501184556526,0.6609779354357602,-0.1096089066578894,0.6512851546257546,-0.18159307368149133,0.5279817354949391,0.06761435268699828,0.0008504744456580935,-0.0003153747084999283,0.0704252934914237,-0.004743039537551221,1.0896838072789834,1.3540963015230403,0.0009594371244842309,7.727824561501916e-5,0.0009315828368371187,0.0553374210131217,-9.585238998084908e-9,4.719545749487998e-9,-5.538909581628197e-11,-2.9966906652147743e-13,1.474859037799954e-13,0.5803591134368624,0.5814855582345044,0.9871014712371187
0.035,0.9732255958146208,-0.13103202542876455,0.6609788256771345,-0.1096067022122483,0.6512863235656112,-0.18159015201096515,0.5284696535584275,0.06770381894203666,0.0008505152869976376,-0.00031528964545048674,0.07042278538017806,-0.004748039333853764,1.0893837106242803,1.355394821367292,0.0009602842394408942,7.727957025673862e-5,0.0009310688538650827,0.055339329291984235,-9.800577844464772e-9,4.71855495542701e-9,-5.398110917949964e-11,-3.063657357301892e-13,1.474549380591029e-13,0.5802157445654383,0.5821328714074012,0.987102029661094
0.0351,0.9732264076640506,-0.13102907550196563,0.6609797262139464,-0.10960452503669996,0.6512875016673169,-0.18158726362786157,0.528955738153954,0.06779294509514909,0.0008505561321997074,-0.00031520477589610043,0.07042028015690854,-0.004753033273924248,1.0890926385345987,1.356692908982935,0.0009611381009622349,7.728089674783021e-5,0.0009305847142755471,0.055341199826020024,-1.0008580455920727e-8,4.717541894131742e-9,-5.28338595859823e-11,-3.1282857832274133e-13,1.4742327666243105e-13,0.580063563450147,0.5828199720291718,0.9871026224088957
0.0352,0.9732272367992946,-0.1310261613634593,0.6609806366750159,-0.10960237460485633,0.6512886885607132,-0.18158440790920294,0.5294399959287698,0.06788173239523891,0.0008505969797379536,-0.000315120097713133,0.07041777781908096,-0.004758021366233389,1.0888105396446521,1.357990037126809,0.0009619982303893462,7.72822250769961e-5,0.0009301295671756615,0.05534303242768605,-1.0209217806687183e-8,4.71650742494398e-9,-5.1923132499251675e-11,-3.190571955423433e-13,1.4739094642939697e-13,0.5799032449276811,0.5835438131993661,0.9871032468520243
0.0353,0.9732280826504265,-0.1310232823115363,0.6609815566891635,-0.1096002503903294,0.6512898838756425,-0.18158158423201154,0.5299224335301259,0.06797018209120938,0.0008506378280860273,-0.00031503560877794843,0.0704152783641611,-0.004763003619251902,1.0885373625891526,1.3592856785557543,0.0009628641490633215,7.728355523293852e-5,0.0009297025616725764,0.055344826909439274,-1.0402460870998501e-8,4.715452407205519e-9,-5.122471338282982e-11,-3.250511886322031e-13,1.4735797419941787e-13,0.5797354638347336,0.5843013480175341,0.9871039003619808
0.0354,0.9732289446475187,-0.1310204376444874,0.6609824858852088,-0.10959815186673107,0.6512910872419465,-0.18157879197330967,0.5304030576052735,0.06805829543196382,0.0008506786757175787,-0.0003149513069669103,0.07041278178961477,-0.0047679800414505025,1.0882730560028129,1.3605793060266116,0.0009637353783252538,7.728488720435963e-5,0.0009293028468734414,0.05534658308373666,-1.0588280623089086e-8,4.7143777002581446e-9,-5.071438770023848e-11,-3.308101588355299e-13,1.4732438681191087e-13,0.5795608950079971,0.5850895295832254,0.9871045803102653
0.0355,0.9732298222206448,-0.13101762666060338,0.6609834238919722,-0.10959607850767329,0.6512922982894672,-0.1815760305101196,0.5308818748014635,0.06814607366640546,0.0008507195211062587,-0.0003148671901563823,0.07041028809290778,-0.004772950641299904,1.0880175685203457,1.36187039229622,0.0009646114395162364,7.728622097996164e-5,0.0009289295718854064,0.055348300763035166,-1.07666480371933e-8,4.713284163443648e-9,-5.0367940914999634e-11,-3.3633370739553166e-13,1.4729021110629315e-13,0.5793802132841646,0.5859053109959899,0.9871052840683789
0.0356,0.9732307147998779,-0.13101484865817498,0.6609843703382737,-0.10959402978676804,0.6512935166480464,-0.18157329921946375,0.5313588917659473,0.06823351804343765,0.0008507603627257182,-0.0003147832562227284,0.07040779727150594,-0.0047779154272708235,1.0877708487764641,1.3631584101214202,0.000965491853977363,7.728755654844675e-5,0.0009285818858156214,0.055349979759791786,-1.0937534087545552e-8,4.71217265610382e-9,-5.016115849063513e-11,-3.416214355554178e-13,1.4725547392198182e-13,0.5791940934999286,0.5867456453553774,0.987106009007822
0.0357,0.9732316218152908,-0.131012102935493,0.6609853248529334,-0.10959200517762725,0.6512947419475261,-0.18157059747836432,0.5318341151459759,0.06832062981196367,0.0008508011990496076,-0.0003146995030423121,0.07040530932287503,-0.004782874407833974,1.0875328454058804,1.3644428322590523,0.0009663761430497264,7.728889389851717e-5,0.0009282589377712367,0.05535161988646346,-1.1100909748380211e-8,4.7110440375804505e-9,-5.006982589066688e-11,-3.466729445583965e-13,1.472202020983941e-13,0.5790032104919821,0.5876074857609378,0.9871067525000954
0.0358,0.9732325426969567,-0.13100938879084809,0.660986287064771,-0.10959000415386284,0.6512959738177482,-0.1815679246638436,0.5323075515888004,0.06840741022088678,0.0008508420285515779,-0.0003146159284914973,0.0704028242444809,-0.0047878275914600725,1.0873035070433068,1.3657231314659555,0.0009672638280744197,7.729023301887507e-5,0.0009279598768594016,0.055353220955507154,-1.1256745993931649e-8,4.709899167215327e-9,-5.0069728578616786e-11,-3.514878356476761e-13,1.471844224749471e-13,0.5788082390970178,0.5884877853122208,0.9871075119166993
0.0359,0.973233476874949,-0.13100670552253113,0.6609872566026072,-0.1095880261890868,0.6512972118885547,-0.18156528015292403,0.5327792077416718,0.0684938605191103,0.0008508828497052796,-0.0003145325304466477,0.0704003420337893,-0.004792774986619833,1.087082782323457,1.3669987804989712,0.0009681544303925366,7.729157389822265e-5,0.0009276838521872667,0.05535478277937987,-1.1405013798434274e-8,4.708738904350242e-9,-5.013665201800671e-11,-3.5606571006646585e-13,1.4714816189105803e-13,0.5786098541517286,0.5893834971087762,0.9871082846291349
0.036,0.9732344237793406,-0.13100405242883284,0.6609882330952614,-0.10958607075691107,0.6512984557897874,-0.18156266332262774,0.5332490902518412,0.0685799819555375,0.0008509236609843636,-0.0003144493067841271,0.07039786268826606,-0.004797716601783972,1.0868706198810432,1.3682692521149382,0.0009690474713451703,7.729291652526213e-5,0.0009274300128619816,0.05535630517053853,-1.1545684136122451e-8,4.707564108326983e-9,-5.024638167235856e-11,-3.604061690579738e-13,1.4711144718614395e-13,0.5784087304928073,0.5902915742501541,0.9871090680089024
0.0361,0.9732353828402044,-0.13100142880804394,0.6609892161715544,-0.10958413733094757,0.6512997051512884,-0.18156007354997716,0.53371720576656,0.06866577577907168,0.0008509644608624805,-0.00031436625538029916,0.070395386205377,-0.004802652445423202,1.086666968350778,1.3695340190706975,0.0009699424722734137,7.729426088869568e-5,0.000927197507990696,0.055357787941440126,-1.1678727981230578e-8,4.7063756384873415e-9,-5.037470300519422e-11,-3.6450881386540907e-13,1.4707430519962207e-13,0.5782055429569464,0.5912089698359041,0.9871098594275025
0.0362,0.9732363534876138,-0.13099883395845527,0.6609902054603056,-0.1095822253848083,0.6513009596028994,-0.18155751021199457,0.5341835609330791,0.06875124323861612,0.000851005247813281,-0.00031428337411152767,0.0703929125825879,-0.004807582526008242,1.0864717763673741,1.370792554123089,0.0009708389545183606,7.729560697722552e-5,0.0009269854866805605,0.05535923090454162,-1.1804116307993035e-8,4.705174354173106e-9,-5.04974014800356e-11,-3.683732457319801e-13,1.4703676277090957e-13,0.5780009663808391,0.5921326369655759,0.9871106562564361
0.0363,0.9732373351516419,-0.13099626717835755,0.6609912005903353,-0.10958033439210516,0.6513022187744624,-0.18155497268570225,0.5346481623986495,0.06883638558307413,0.000851046020310416,-0.0003142006608541763,0.07039044181736458,-0.004812506852009803,1.0862849925655444,1.3720443300289522,0.0009717364394211037,7.729695477955383e-5,0.0009267930980387246,0.05536063387229997,-1.1921820090644193e-8,4.703961114726068e-9,-5.059026256040455e-11,-3.719990659008952e-13,1.4699884673942356e-13,0.5777956756011778,0.5930595287387196,0.9871114558672035
0.0364,0.9732383272623616,-0.1309937277660415,0.6609922011904639,-0.1095784638264501,0.6513034822958194,-0.18155246034812247,0.5351110168105225,0.06892120406134898,0.000851086776827536,-0.0003141181134846089,0.07038797390717283,-0.004817425431898603,1.0861065655800015,1.3732888195451283,0.0009726344483227369,7.729830428438278e-5,0.0009266194911723383,0.05536199665717215,-1.2031810303418457e-8,4.702736779488014e-9,-5.0629071709822984e-11,-3.7538587561536363e-13,1.4696058394458125e-13,0.5775903454546555,0.5939865982548849,0.9871122556313054
0.0365,0.9732393292498462,-0.1309912150197979,0.6609932068895109,-0.1095766131614551,0.6513047497968122,-0.18154997257627764,0.5355721308159491,0.06900569992234398,0.0008511275158382918,-0.0003140357298791892,0.07038550884947847,-0.0048223382741453555,1.0859364440454577,1.374525495428456,0.0009735325025643528,7.729965548041464e-5,0.0009264638151885516,0.055363319071615125,-1.2134057920550189e-8,4.701502207800739e-9,-5.058961439181279e-11,-3.785332761185934e-13,1.4692200122579971e-13,0.5773856507779649,0.5949107986136216,0.9871130529202425
0.0366,0.9732403405441687,-0.13098872823791757,0.6609942173162967,-0.10957478187073208,0.6513060209072826,-0.18154750874718997,0.5360315110621805,0.0690898744149624,0.0008511682358163341,-0.00031395350791428085,0.0703830466417473,-0.004827245387220777,1.0857745765966262,1.3757538304357764,0.000974430123487045,7.730100835635152e-5,0.0009263252191945145,0.05536460092808585,-1.2228533916273794e-8,4.700258259006027e-9,-5.044767606989587e-11,-3.814408686537936e-13,1.468831254224962e-13,0.5771822664077989,0.5958290829144794,0.9871138451055154
0.0367,0.9732413605754023,-0.13098626671869118,0.6609952320996415,-0.109572969427893,0.651307295257073,-0.18154506823788177,0.5364891641964677,0.06917372878810751,0.0008512089352353137,-0.0003138714454662477,0.07038058728144511,-0.004832146779595582,1.0856209118682196,1.3769732973239293,0.0009753268324319067,7.730236290089568e-5,0.0009262028522973768,0.05536584203904132,-1.2315209264823643e-8,4.699005792445673e-9,-5.0179042207594104e-11,-3.8410825446417266e-13,1.468439833740878e-13,0.5769808671808502,0.5967384042570083,0.9871146295586247
0.0368,0.9732423887736201,-0.1309838297604096,0.6609962508683651,-0.1095711753065498,0.6513085724760249,-0.18154265042537543,0.536945096866062,0.06925726429068266,0.0008512496125688811,-0.0003137895404114534,0.07037813076603773,-0.004837042459740485,1.0854753984949506,1.3781833688497545,0.0009762221507400311,7.730371910274929e-5,0.0009260958636042886,0.05536704221693848,-1.239405494043412e-8,4.697745667461463e-9,-4.975949826842939e-11,-3.86535034792939e-13,1.4680460191999164e-13,0.5767821279338116,0.5976357157407581,0.9871154036510711
0.0369,0.973243424568895,-0.13098141666136348,0.6609972732512875,-0.10956939898031445,0.6513098521939803,-0.1815402546866932,0.5373993157182142,0.06934048217159108,0.0008512902662906873,-0.0003137077906262618,0.07037567709299095,-0.004841932436126202,1.0853379851115312,1.3793835177700924,0.0009771155997525117,7.730507695061456e-5,0.0009260034022223999,0.055368201274234294,-1.2465041917339614e-8,4.6964787433951885e-9,-4.916482971592357e-11,-3.887208108833017e-13,1.4676500789962496e-13,0.5765867235033758,0.5985179704652787,0.9871161647543552
0.037,0.9732444673913003,-0.13097902671984366,0.660998298877229,-0.10956763992279887,0.6513111340407811,-0.18153788039885735,0.5378518274001755,0.0694233836797361,0.0008513308948743828,-0.00031362619398703657,0.07037322625977056,-0.0048468167172234485,1.0852086203526752,1.3805732168417828,0.0009780067008104414,7.730643643319366e-5,0.0009259246172588603,0.05536931902338573,-1.2528141169774505e-8,4.695205879588639e-9,-4.8370822013598655e-11,-3.906651839784689e-13,1.4672522815240487e-13,0.5763953287262357,0.5993821215301196,0.9871169102399773
0.0371,0.9732455166709092,-0.13097665923414084,0.6609993273750098,-0.10956589760761502,0.6513124176462695,-0.1815355269388902,0.5383026385591972,0.069505970064021,0.0008513714967936186,-0.0003135447483701415,0.07037077826384239,-0.004851695311502938,1.0850872528530946,1.381751938821666,0.0009788949752549136,7.730779753918882e-5,0.0009258586578208202,0.055370395276849775,-1.258332367197318e-8,4.693927935383604e-9,-4.735326062497639e-11,-3.9236775532164965e-13,1.466852895177485e-13,0.5762086184390841,0.600225122034831,0.9871176374794385
0.0372,0.9732465718377946,-0.13097431350254582,0.6610003583734494,-0.10956417150837484,0.6513137026402869,-0.1815331936838141,0.5387517558425303,0.06958824257334906,0.000851412070522045,-0.0003134634516519403,0.07036833310267224,-0.004856568227435386,1.084973831247502,1.3829191564665821,0.0009797799444270217,7.730916025730221e-5,0.0009258046730154292,0.05537142984708337,-1.2630560398170018e-8,4.692645770121875e-9,-4.60879310135788e-11,-3.938281261560523e-13,1.4664521883507309e-13,0.5760272674786138,0.6010439250789625,0.9871183438442392
0.0373,0.9732476323220298,-0.13097198882334932,0.6610013915013685,-0.1095624610986903,0.6513149886526757,-0.18153088001065135,0.5391991858974259,0.06967020245662356,0.0008514526145333127,-0.00031338230170879674,0.0703658907737259,-0.004861435473491509,1.0848683041706104,1.384074342533371,0.000980661129667859,7.731052457623602e-5,0.0009257618119498375,0.05537242254654348,-1.2669822322599411e-8,4.691360243145239e-9,-4.455061864292761e-11,-3.9504589772488564e-13,1.4660504294379568e-13,0.5758519506815174,0.601835483762064,0.98711902670588
0.0374,0.9732486975536877,-0.13096968449484214,0.6610024263875867,-0.10956076585217332,0.6513162753132776,-0.1815285852964242,0.5396449353711349,0.06975185096274783,0.000851493127301073,-0.0003133012964170745,0.07036345127446919,-0.004866297058142021,1.0847706202571326,1.385216969778873,0.0009815380523185183,7.731189048469247e-5,0.000925729223731195,0.0553733731876871,-1.2701080419495737e-8,4.690072213795488e-9,-4.271710897654481e-11,-3.960206712713583e-13,1.4656478868333354e-13,0.5756833428844879,0.6025967511836853,0.9871196834358618
0.0375,0.9732497669628416,-0.13096739981531505,0.6610034626609245,-0.10955908524243588,0.6513175622519345,-0.181526308918155,0.5400890109109088,0.06983318934062512,0.0008515336072989762,-0.00031322043365313745,0.0703610146023679,-0.004871152989857638,1.0846807281417807,1.3863465109599278,0.0009824102337200934,7.731325797137376e-5,0.0009257060574666514,0.055374281582971176,-1.2724305663093378e-8,4.688782541414411e-9,-4.0563187477952426e-11,-3.967520480386787e-13,1.4652448289310374e-13,0.575522118924218,0.6033246804433761,0.9871203114056848
0.0376,0.9732508399795644,-0.13096513408305877,0.6610044999502016,-0.10955741874308988,0.6513188490984885,-0.181524050252866,0.5405314191639985,0.06991421883915874,0.000851574053000673,-0.0003131397112933492,0.07035858075488785,-0.004876003277109073,1.084598576459268,1.387462438833376,0.000983277195213677,7.731462702498207e-5,0.000925691462263357,0.05537514754485266,-1.2739469027626722e-8,4.687492085343798e-9,-3.8064639610672044e-11,-3.972396292700557e-13,1.4648415241252347e-13,0.5753689536374005,0.6040162246406865,0.9871209079868499
0.0377,0.9732519160339294,-0.13096288659636407,0.6610055378842381,-0.10955576582774733,0.6513201354827813,-0.18152180867757958,0.5409721667776551,0.06999494070725197,0.0008516144628798142,-0.00031305912721407356,0.07035614972949483,-0.004880847928367044,1.084524113844307,1.3885642261560571,0.0009841384581403632,7.731599763421961e-5,0.0009256845872284615,0.05537597088578855,-1.2746541487330153e-8,4.686201704925438e-9,-3.519725083822591e-11,-3.9748301620869776e-13,1.4644382408100988e-13,0.5752245218607283,0.604668336875166,0.9871214705508577
0.0378,0.9732529945560097,-0.13096065665352175,0.6610065760918543,-0.10955412597002011,0.6513214210346548,-0.18151958356931802,0.5414112603991298,0.0700753561938081,0.0008516548354100505,-0.0003129786792916743,0.07035372152365466,-0.004885686952102264,1.0844572889316102,1.3896513456848116,0.0009849935438412444,7.731736978778854e-5,0.000925684581469115,0.0553767514182358,-1.2745494016438054e-8,4.684912259501122e-9,-3.1936806624135515e-11,-3.974818100978136e-13,1.4640352473798012e-13,0.5750894984308937,0.6052779702463648,0.9871219964692087
0.0379,0.9732540749758781,-0.13095844355282252,0.6610076142018702,-0.10955249864352022,0.6513227053839512,-0.18151737430510362,0.5418487066756734,0.07015546654773043,0.0008516951690650327,-0.0003128983654025151,0.07035129613483312,-0.00489052035678545,1.0843980503558903,1.3907232701764796,0.0009858419736574146,7.731874347439111e-5,0.0009256905940924672,0.05537748895465136,-1.2736297589184805e-8,4.683624608412639e-9,-2.8259092431922956e-11,-3.9723561218061183e-13,1.4636328122285134e-13,0.5749645581845902,0.6058420778538323,0.9871224831134037
0.038,0.9732551567236082,-0.13095624659255714,0.6610086518431056,-0.10955088332185958,0.6513239881605123,-0.18151518026195865,0.5422845122545374,0.07023527301792223,0.0008517354623184113,-0.00031281818342295974,0.07034887356049604,-0.004895348150887314,1.0843463467518601,1.3917794723879007,0.000986683268929966,7.732011868272948e-5,0.0009257017742056685,0.055378183307492224,-1.2718923179804797e-8,4.6823396110017785e-9,-2.413989372511039e-11,-3.967440237003011e-13,1.4632312037504073e-13,0.5748503759585102,0.6063576127971185,0.9871229278549432
0.0381,0.9732562392292727,-0.13095406507101642,0.661009688644381,-0.10954927947865016,0.65132526899418,-0.18151300081690547,0.5427186837829728,0.07031477685328681,0.0008517757136438372,-0.00031273813122937195,0.07034645379810922,-0.004900170342878574,1.0843021267542325,1.3928194250759154,0.000987516950999993,7.732149540150584e-5,0.0009257172709158684,0.05537883428921534,-1.2693341762532409e-8,4.681058126610331e-9,-1.9554995967219138e-11,-3.9600664590009e-13,1.462830690339654e-13,0.5747476265893464,0.6068215281757734,0.9871233280653278
0.0382,0.9732573219229449,-0.13095189828649106,0.6610107242345162,-0.1095476865875039,0.6513265475147959,-0.18151083534696635,0.5431512279082307,0.07039397930272746,0.0008518159215149611,-0.00031265820669811555,0.07034403684513846,-0.004904986941229946,1.0842653389977197,1.3938426009973637,0.0009883425412085883,7.732287361942241e-5,0.000925736233330217,0.055379441712277676,-1.2659524311602028e-8,4.6797810145800865e-9,-1.448018462177174e-11,-3.950230800231872e-13,1.4624315403904255e-13,0.5746569849137918,0.6072307770893465,0.9871236811160582
0.0383,0.9732584042346979,-0.13094974553727187,0.6610117582423313,-0.10954610412203272,0.6513278233522024,-0.1815086832291636,0.5435821512775622,0.07047288161514746,0.0008518560844054337,-0.0003125784077055542,0.07034162269904956,-0.004909797954412141,1.084235932117035,1.3948484729090855,0.0009891595608968453,7.73242533251814e-5,0.0009257578105558644,0.055380005389136205,-1.2617441801248032e-8,4.678509134252834e-9,-8.891245152289416e-12,-3.9379292731280124e-13,1.462034022296893e-13,0.574579125768539,0.6075823126373878,0.987123984378635
0.0384,0.9732594855946048,-0.1309476061216496,0.6610127902966463,-0.10954453155584862,0.6513290961362413,-0.1815065438405195,0.544011460538218,0.0705514850394501,0.0008518962007889057,-0.0003124987321280516,0.07033921135730832,-0.0049146033908958765,1.0842138547468905,1.3958365135679212,0.000989967531405857,7.732563450748496e-5,0.0009257811516999605,0.05538052513224789,-1.2567065205704813e-8,4.677243344970365e-9,-2.763963022294765e-12,-3.9231578901214087e-13,1.461638404453228e-13,0.5745147239902809,0.6078730879194472,0.9871242352245588
0.0385,0.9732605654327388,-0.13094547933791498,0.6610138200262814,-0.1095429683625635,0.6513303654967543,-0.18150441655805644,0.5444391623374499,0.07062979082453867,0.0008519362691390278,-0.0003124191778419716,0.07033680281738057,-0.0049194032591518685,1.0841990555219991,1.3968061957307105,0.000990765974076717,7.732701715503531e-5,0.0009258054058696551,0.055381000754069695,-1.2508365499206748e-8,4.675984506074466e-9,3.9258763046911486e-12,-3.9059126636441453e-13,1.4612449552536023e-13,0.5744644544157104,0.6081000560350744,0.9871244310253303
0.0386,0.9732616431791726,-0.13094336448435878,0.6610148470600566,-0.10954141401578933,0.6513316310635836,-0.18150230075879664,0.5448652633225086,0.07070780021931647,0.0008519762879294507,-0.00031233974272367794,0.07033439707673209,-0.004924197567650832,1.0841914830770734,1.3977569921542938,0.0009915544102505184,7.732840125653466e-5,0.0009258297221720982,0.05538143206705859,-1.244131365598822e-8,4.6747334769069296e-9,1.1202487365146028e-11,-3.8861896061283097e-13,1.4608539430921875e-13,0.5744289918815201,0.6082601700838192,0.9871245691524501
0.0387,0.9732627182639797,-0.1309412608592718,0.6610158710267922,-0.10953986798913805,0.651332892466571,-0.18150019581976246,0.5452897701406454,0.07078551447268676,0.0008520162556338251,-0.00031226042464953425,0.07033199413282869,-0.00492898632486348,1.0841910860468265,1.3986883755955108,0.0009923323612683545,7.732978680068518e-5,0.0009258532497144398,0.05538181888367154,-1.2365880650283624e-8,4.673491116809545e-9,1.90900846955474e-11,-3.8639847300059897e-13,1.460465636363155e-13,0.5744090112244027,0.6083503831652315,0.9871246469774188
0.0388,0.9732637902338495,-0.130939167846414,0.6610168916348239,-0.1095383298218257,0.6513341494180245,-0.18149810119708545,0.5457126894435674,0.07086293483419964,0.0008520561710517182,-0.0003121812217420067,0.07032959398291921,-0.00493376953905515,1.0841977835676646,1.3995998354703352,0.0009930993393312648,7.733117377051772e-5,0.0009258750645360012,0.055382161152654645,-1.2282168192747682e-8,4.67225832028948e-9,2.7570823920756484e-11,-3.8393259957574833e-13,1.4600803147385623e-13,0.5744041994169935,0.6083707283397116,0.9871246669643626
0.0389,0.9732648609275133,-0.1309370865561964,0.6610179101523908,-0.10953680037608476,0.651335403246193,-0.18149601793991335,0.546134027624232,0.07094006250013361,0.0008520960393852904,-0.000312102137097473,0.07032719662007808,-0.004938547214214735,1.0842109314442079,1.4004913369935994,0.0009938548131210167,7.733256204080872e-5,0.0009258930511040583,0.05538246154514577,-1.219273001400419e-8,4.671036440936467e-9,3.584794289584608e-11,-3.8128426586752644e-13,1.459698406693109e-13,0.574395945267333,0.6083787597435137,0.9871247254830188
0.039,0.973265931129268,-0.13093501743854366,0.6610189271216709,-0.10953528000160886,0.6513366545219244,-0.18149394647368908,0.5465537902039458,0.07101689850253001,0.0008521358628822445,-0.000312023171915649,0.07032480203955763,-0.004943319355612547,1.0842301916757524,1.4013630509042605,0.0009945986607205056,7.733395154532886e-5,0.0009259063415697326,0.05538272160484159,-1.2098655574920675e-8,4.6698259572918326e-9,4.361954878371024e-11,-3.784811179228387e-13,1.4593200638341656e-13,0.5743772531265128,0.6083969474125975,0.9871248580029043
0.0391,0.9732670007967128,-0.13093296035310864,0.6610199425201635,-0.1095337685942393,0.6513379032298267,-0.1814918866757869,0.5469719825567869,0.07109344384681418,0.0008521756414787992,-0.0003119443256973245,0.07032241023817837,-0.004948085969894774,1.0842554408667953,1.4022150793831996,0.000995330870457033,7.73353422591263e-5,0.0009259146677148779,0.05538294192386706,-1.2000068293503153e-8,4.668627021120501e-9,5.089784295796325e-11,-3.755272645530616e-13,1.4589453334929656e-13,0.5743485035937177,0.6084249210202824,0.9871250618257212
0.0392,0.9732680698874473,-0.1309309151595441,0.6610209563253686,-0.1095322660498174,0.6513391493545074,-0.1814898384235811,0.5473886100568336,0.07116969953841133,0.0008522153751111733,-0.0003118655979432896,0.07032002121276076,-0.004952847063707606,1.084286555621835,1.4030475246112992,0.0009960514306579004,7.733673415724927e-5,0.0009259177613213488,0.05538312309434719,-1.1897091587757656e-8,4.667439784187394e-9,5.769502679221954e-11,-3.724268145695721e-13,1.458574263000741e-13,0.574310077268132,0.6084623102398875,0.9871253342531721
0.0393,0.9732691383590705,-0.13092888171750297,0.6610219685147858,-0.10953077226418452,0.651340392880575,-0.18148780159444586,0.5478036780781642,0.07124566658274684,0.0008522550637155855,-0.000311786988154334,0.0703176349601253,-0.00495760264369723,1.0843234125453696,1.4038604887694406,0.000996760329650408,7.733812721474596e-5,0.0009259153541709993,0.055383265708406924,-1.1789848875690184e-8,4.666264398257436e-9,6.402330166009493e-11,-3.691838767837463e-13,1.458206899688725e-13,0.57426235474894,0.6085087447447324,0.9871256725869589
0.0394,0.9732702061691819,-0.130926859886638,0.661022979065915,-0.10952928713318197,0.6513416337926373,-0.18148577606575547,0.5482171919948574,0.07132134598524592,0.0008522947072282551,-0.0003117084958312478,0.07031525147709251,-0.004962352716509837,1.0843658882418965,1.404654074038505,0.0009974575557618582,7.733952140666455e-5,0.0009259071780456838,0.05538337035817126,-1.1678463575306775e-8,4.665101015095551e-9,6.989486893520344e-11,-3.658025600069613e-13,1.4578432908881504e-13,0.5742057166353266,0.6085638542081369,0.9871260741287843
0.0395,0.9732712732753809,-0.13092484952660208,0.6610239879562558,-0.10952781055265105,0.651342872075302,-0.18148376171488417,0.5486291571809911,0.07139673875133391,0.0008523343055854005,-0.0003116301204748208,0.07031287076048286,-0.004967097288791615,1.0844138593159138,1.405428382599374,0.0009981430973195508,7.734091670805322e-5,0.0009258929647272562,0.05538343763576516,-1.1563059104613423e-8,4.663949786466663e-9,7.532192999116076e-11,-3.6228697305059307e-13,1.4574834839302505e-13,0.5741405435264758,0.6086272683034198,0.9871265361803502
0.0396,0.9732723396352667,-0.13092285049704805,0.661024995163308,-0.10952634241843312,0.6513441077131771,-0.18148175841920627,0.5490395790106439,0.07147184588643611,0.000852373858723241,-0.00031155186158584306,0.07031049280711683,-0.004971836367188755,1.08446720237192,1.4061835166329295,0.000998816942650788,7.734231309396021e-5,0.0009258724459975708,0.05538346813331361,-1.1443758881616165e-8,4.662810864135694e-9,8.031668620158136e-11,-3.586412247260185e-13,1.4571275261462574e-13,0.5740672160215722,0.6086986167039012,0.9871270560433593
0.0397,0.9732734052064386,-0.13092086265762867,0.6610260006645714,-0.10952488262636949,0.6513453406908706,-0.18147976605609595,0.549448462857894,0.07154666839597779,0.000852413366577995,-0.00031147371866510425,0.07030811761381496,-0.004976569958347445,1.0845257940144124,1.4069195783200532,0.0009994790800828702,7.734371053943365e-5,0.0009258453536384819,0.055383462442941594,-1.1320686324321016e-8,4.6616843998675685e-9,8.48913389400798e-11,-3.5486942384461443e-13,1.4567754648674047e-13,0.5739861147198002,0.6087775290829001,0.9871276310195136
0.0398,0.9732744699464959,-0.13091888586799688,0.6610270044375458,-0.10952343107230149,0.6513465709929903,-0.18147778450292748,0.5498558140968198,0.07162120728538424,0.0008524528290858816,-0.0003113956912133946,0.07030574517739771,-0.004981298068913875,1.0845895108478896,1.4076366698416267,0.0010001294979430993,7.73451090195218e-5,0.0009258114194318437,0.05538342115677409,-1.1193964850733984e-8,4.6605705454272115e-9,8.905808958027162e-11,-3.509756792177569e-13,1.4564273474249244e-13,0.5738976202203444,0.6088636351137361,0.9871282584105157
0.0399,0.9732755338130381,-0.13091691998780547,0.6610280064597306,-0.10952198765207041,0.6513477986041443,-0.1814758136370751,0.5502616381014995,0.07169546356008073,0.0008524922461831196,-0.0003113177787315038,0.07030337549468554,-0.004986020705534233,1.0846582294768488,1.408334893378531,0.0010007681845587756,7.734650850927282e-5,0.0009257703751595101,0.055383344866936066,-1.1063717878861103e-8,4.659469452579544e-9,9.282913949577114e-11,-3.46964099656823e-13,1.45608322115005e-13,0.5738021131223889,0.6089565644697286,0.9871289355180677
0.04,0.9732765967636643,-0.13091496487670726,0.661029006708626,-0.10952055226151763,0.6513490235089403,-0.18147385333591312,0.5506659402460116,0.07176943822549262,0.0008525316178059277,-0.0003112399807202218,0.07030100856249899,-0.004990737874854707,1.0847318265057884,1.4090143511116477,0.001001395128257201,7.734790898373491e-5,0.0009257219526033357,0.05538323416555251,-1.0930068826708373e-8,4.6583812730894905e-9,9.621669006019373e-11,-3.4283879397318866e-13,1.455743133374014e-13,0.5736999740251185,0.609055946824197,0.9871296596438718
0.0401,0.9732776587559742,-0.1309130203943551,0.6610300051617314,-0.10951912479648446,0.6513502456919864,-0.18147190347681574,0.5510687259044343,0.07184313228704513,0.0008525709438905251,-0.00031116229668033863,0.07029864437765854,-0.004995449583521491,1.0848101785392064,1.409675145221859,0.0010020103173656763,7.734931041795625e-5,0.0009256658835451744,0.05538308964474838,-1.0793141112281829e-8,4.657306158721975e-9,9.923294264715383e-11,-3.3860387097823116e-13,1.4554071314280495e-13,0.5735915835277174,0.6091614118504607,0.9871304280896306
0.0402,0.9732787197475666,-0.13091108640040186,0.6610310017965467,-0.1095177051528122,0.6513514651378906,-0.18146996393715725,0.5514700004508463,0.0719165467501636,0.0008526102243731305,-0.0003110847261126441,0.0702962829369847,-0.005000155838180769,1.084893162181601,1.4103173778900462,0.0010026137402115026,7.735071278698504e-5,0.0009256018997668806,0.055382911896648686,-1.0653058153587476e-8,4.656244261241922e-9,1.0189009863026675e-10,-3.342634394833265e-13,1.4550752626433892e-13,0.5734773222293703,0.6092725892218394,0.9871312381570462
0.0403,0.9732797796960413,-0.13090916275450035,0.6610319965905719,-0.10951629322634221,0.6513526818312606,-0.1814680345943119,0.5518697692593253,0.07198968262027332,0.0008526494591899628,-0.00031100726851792824,0.07029392423729793,-0.005004856645478734,1.0849806540374693,1.4109411512970909,0.0010032053851219812,7.73521160658695e-5,0.0009255297330503085,0.055382701513378395,-1.0509943368631337e-8,4.655195732414254e-9,1.0420035938314713e-10,-3.298216082998514e-13,1.4547475743512657e-13,0.5733575707292615,0.6093891086116524,0.9871320871478211
0.0404,0.9732808385589972,-0.13090724931630338,0.6610329895213061,-0.10951488891291576,0.6513538957567044,-0.18146611532565393,0.55226803770395,0.07206254090279954,0.0008526886482772405,-0.00031092992339698083,0.07029156827541873,-0.005009552012061572,1.0850725307113098,1.4115465676238745,0.001003785240424413,7.735352022965779e-5,0.0009254491151773123,0.055382459087062456,-1.0363920175419437e-8,4.654160724003894e-9,1.0617592627940975e-10,-3.2528248623918285e-13,1.4544241138829123e-13,0.5732327096265752,0.609510599693219,0.9871329723636574
0.0405,0.9732818962940339,-0.13090534594546385,0.6610339805662495,-0.10951349210837424,0.65135510689883,-0.1814642060085576,0.5526648111587987,0.0721351226031676,0.0008527277915711828,-0.0003108526902505919,0.07028921504816761,-0.005014241944575473,1.0851686688076208,1.4121337290512788,0.0010043532944460994,7.73549252533981e-5,0.0009253597779297461,0.055382185209825886,-1.021511199195778e-8,4.653139387775767e-9,1.0782900069266974e-10,-3.206501821126968e-13,1.4541049285695613e-13,0.5731031195204963,0.6096366921398588,0.9871338911062575
0.0406,0.9732829528587507,-0.13090345250163452,0.6610349697029018,-0.10951210270855892,0.6513563152422452,-0.1814623065203971,0.5530600949979498,0.07220742872680275,0.0008527668890080085,-0.0003107755685795513,0.07028686455236503,-0.005018926449666629,1.0852689449308994,1.412702737760185,0.0010049095355143412,7.735633111213865e-5,0.000925261453089464,0.05538188047379363,-1.00636422362524e-8,4.652131875494795e-9,1.0917178399654178e-10,-3.159288047317704e-13,1.4537900657424462e-13,0.5729691810102089,0.6097670156248912,0.9871348406773236
0.0407,0.9732840082107468,-0.1309015688444683,0.6610359569087626,-0.10951072060931118,0.6513575207715582,-0.1814604167385468,0.5534538945954817,0.0722794602791303,0.0008528059405239363,-0.000310698557884649,0.07028451678483151,-0.005023605533981227,1.0853732356856445,1.4132536959314754,0.00100545395195644,7.735773778092762e-5,0.0009251538724383204,0.0553815454710907,-9.909634326309297e-9,4.651138338925903e-9,1.1021647756464097e-10,-3.1112246290777954e-13,1.453479572732799e-13,0.5728312746948976,0.6099011998216355,0.9871358183785582
0.0408,0.9732850623076218,-0.13089969483361796,0.6610369421613319,-0.10950934570647228,0.6513587234713766,-0.18145853654038088,0.5538462153254724,0.07235121826557557,0.0008528449460551854,-0.0003106216576666749,0.07028217174238754,-0.005028279204165456,1.0854814176763532,1.4137867057460312,0.001005986532099697,7.735914523481322e-5,0.0009250367677581695,0.05538118079384206,-9.7532116801345e-9,4.650158929834015e-9,1.1097528277058201e-10,-3.0623526545210124e-13,1.4531734968718537e-13,0.5726897811737468,0.6100388744034115,0.9871368215116635
0.0409,0.9732861151069746,-0.13089783032873642,0.6610379254381091,-0.1095079778958836,0.6513599233263084,-0.18145666580327358,0.5542370625620003,0.07242270369156381,0.0008528839055379744,-0.0003105448674264189,0.07027982942185361,-0.005032947466865505,1.085593367507524,1.4143018693847333,0.0010065072642714127,7.736055344884362e-5,0.0009249098708308652,0.055380787034172665,-9.594497715734034e-9,4.649193799984052e-9,1.1146040098797983e-10,-3.012713211761123e-13,1.452871885490842e-13,0.5725450810459408,0.6101796690435382,0.9871378473783416
0.041,0.9732871665664048,-0.13089597518947643,0.6610389067165944,-0.10950661707338644,0.6513611203209616,-0.18145480440459924,0.5546264416791442,0.07249391756252033,0.0008529228189085221,-0.00031046818666467097,0.07027748982005022,-0.005037610328727564,1.0857089617836546,1.4147992890284644,0.0010070161367988887,7.736196239806702e-5,0.0009247729134382622,0.05538036478420753,-9.433615851113899e-9,4.64824310114094e-9,1.1168403359044937e-10,-2.962347388911887e-13,1.4525747859209978e-13,0.5723975549106645,0.6103232134153354,0.9871388932802954
0.0411,0.9732882166435115,-0.13089412927549088,0.6610398859742871,-0.10950526313482212,0.6513623144399441,-0.181452952221732,0.5550143580509819,0.07256486088387042,0.0008529616861030474,-0.00031039161488222096,0.07027515293379782,-0.005042267796397822,1.0858280771092435,1.4152790668581052,0.001007513138009426,7.736337205753163e-5,0.0009246256273622144,0.0553799146360716,-9.270689504280133e-9,4.647306985069602e-9,1.1165838195160544e-10,-2.911296274087076e-13,1.4522822454935526e-13,0.5722475833671018,0.6104691371921224,0.9871399565192265
0.0412,0.9732892652958944,-0.13089229244643258,0.661040863188687,-0.10950391597603198,0.6513635056678638,-0.1814511091320462,0.5554008170515919,0.07263553466103938,0.0008530005070577693,-0.0003103151515798588,0.07027281875991698,-0.005046919876522468,1.0859505900887878,1.4157413050545382,0.001007998256230326,7.736478240228562e-5,0.000924467744384576,0.055379437181889875,-9.105842093238735e-9,4.646385603534961e-9,1.1139564744506299e-10,-2.8596009554004503e-13,1.4519943115397402e-13,0.5720955470144374,0.6106170700472185,0.9871410343968376
0.0413,0.9732903124811526,-0.13089046456195438,0.6610418383372941,-0.10950257549285732,0.6513646939893287,-0.18144927501291605,0.5557858240550525,0.07270593989945247,0.0008530392817089064,-0.0003102387962583745,0.07027048729522811,-0.005051566575747691,1.0860763773267859,1.416186105798644,0.0010084714797888895,7.73661934073772e-5,0.0009242989962872011,0.055378933013787324,-8.93919703599573e-9,4.645479108301942e-9,1.1090803144443683e-10,-2.807302520965777e-13,1.4517110313907932e-13,0.5719418264518558,0.6107666416539433,0.9871421242148309
0.0414,0.9732913581568855,-0.13088864548170914,0.661042811397608,-0.10950124158113948,0.6513658793889466,-0.18144744974171584,0.5561693844354422,0.07277607760453501,0.0008530780099926778,-0.0003101625484185578,0.07026815853655174,-0.005056207900719682,1.0862053154277358,1.4166135712713046,0.0010089327970124178,7.736760504785457e-5,0.0009241191148519442,0.055378402723888935,-8.77087775055715e-9,4.644587651135466e-9,1.1020773532334195e-10,-2.7544420588968266e-13,1.4514324523779445e-13,0.5717868022785412,0.6109174816856163,0.9871432232749089
0.0415,0.9732924022806924,-0.13088683506534965,0.6610437823471285,-0.10949991413671982,0.6513670618513256,-0.18144563319581977,0.5565515035668391,0.0728459487817123,0.0008531166918453022,-0.00031008640756119887,0.07026583248070839,-0.005060843858084627,1.0863372809961356,1.4170238036534017,0.0010093821962282121,7.736901729876589e-5,0.0009239278318606593,0.05537784690431967,-8.601007654928991e-9,4.64371138380046e-9,1.0930696045539312e-10,-2.701060657307359e-13,1.451158621832427e-13,0.5716308550936784,0.6110692198155568,0.9871443288787736
0.0416,0.9732934448101723,-0.13088503317252878,0.6610447511633553,-0.1094985930554396,0.6513682413610735,-0.18144382525260214,0.5569321868233218,0.0729155544364096,0.0008531553272029986,-0.0003100103731870874,0.07026350912451851,-0.005065474454488719,1.0864721506364827,1.4174169051258168,0.0010098196657635735,7.737043013515938e-5,0.0009237248790952006,0.055377266147204514,-8.429710167117291e-9,4.6428504580618454e-9,1.0821790821420533e-10,-2.6471994043111437e-13,1.4508895870854733e-13,0.5714743654964515,0.6112214857170845,0.9871454383281274
0.0417,0.9732944857029251,-0.13088323966289936,0.6610457178237881,-0.10949727823314019,0.6513694179027981,-0.18144202578943716,0.5573114395789683,0.07298489557405223,0.0008531939160019856,-0.00030993444479701345,0.0702611884648026,-0.005070099696578143,1.0866098009532756,1.4177929778694314,0.0010102451939458033,7.737184353208324e-5,0.0009235099883374223,0.05537666104466845,-8.257108705128047e-9,4.6420050256845456e-9,1.0695277997339337e-10,-2.5928993880219424e-13,1.4506253954683163e-13,0.571317714086045,0.6113739090635184,0.9871465489246727
0.0418,0.9732955249165496,-0.13088145439611423,0.6610466823059264,-0.10949596956566289,0.6513705914611077,-0.18144023468369913,0.5576892672078572,0.07305397320006547,0.0008532324581784822,-0.00030985862189176686,0.07025887049838116,-0.005074719590999091,1.0867501085510118,1.4181521240651274,0.0010106587691022023,7.737325746458565e-5,0.0009232828913691787,0.05537603218883645,-8.083326686967301e-9,4.641175238433486e-9,1.0552377710657222e-10,-2.5382016965535263e-13,1.4503660943121894e-13,0.5711612814616437,0.6115261195281783,0.987147657970112
0.0419,0.9732965624086454,-0.1308796772318262,0.6610476445872706,-0.10949466694884905,0.6513717620206099,-0.1814384518127623,0.5580656750840668,0.07312278831987462,0.0008532709536687073,-0.0003097829039721376,0.07025655522207468,-0.005079334144397751,1.0868929500341897,1.4184944458937856,0.0010110603795600718,7.73746719077148e-5,0.0009230433199723239,0.055375380171833494,-7.908487530641047e-9,4.640361248073587e-9,1.0394310098735664e-10,-2.4831474180196536e-13,1.4501117309483243e-13,0.5710054482224316,0.6116777467843835,0.987148762766147
0.042,0.9732975981368118,-0.13087790802968816,0.66104860464532,-0.10949337027853999,0.6513729295659126,-0.18143667705400088,0.5584406685816753,0.07319134193890496,0.0008533094024088798,-0.0003097072905389155,0.07025424263270365,-0.005083943363420315,1.0870382020073073,1.4188200455362883,0.001011450013646713,7.737608683651889e-5,0.0009227910059287121,0.05537470558578456,-7.732714654155313e-9,4.6395632063697765e-9,1.0222295298936157e-10,-2.427777640534095e-13,1.4498623527079547e-13,0.5708505949675933,0.6118284205054534,0.9871498606144805
0.0421,0.9732986320586482,-0.13087614664935288,0.6610495624575743,-0.109492079450577,0.6513740940816239,-0.18143491028478917,0.5588142530747612,0.07325963506258178,0.0008533478043352184,-0.0003096317810928906,0.07025193272708859,-0.005088547254712968,1.087185741074862,1.419129025173517,0.001011827659689427,7.737750222604613e-5,0.0009225256810201976,0.05537400902281462,-7.55613147551613e-9,4.6387812650869745e-9,1.0037553448620203e-10,-2.37213345221062e-13,1.4496180069223133e-13,0.5706971022963134,0.6119777703647076,0.9871509488168146
0.0422,0.9732996641317536,-0.13087439295047323,0.6610505180015335,-0.10949079436080145,0.6513752555523518,-0.18143315138250138,0.5591864339374026,0.07332766869633038,0.000853386159383942,-0.00030955637513485276,0.07024962550204994,-0.005093145824921901,1.087335443841352,1.419421486986353,0.001012193306015515,7.737891805134469e-5,0.0009222470770286344,0.05537329107504867,-7.378861412729494e-9,4.638015575990106e-9,9.841304685149267e-11,-2.3162559411629856e-13,1.4493787409226328e-13,0.570545350807776,0.6121254260354654,0.9871520246748519
0.0423,0.9733006943137277,-0.13087264679270208,0.6610514712546972,-0.10948951490505462,0.651376413962704,-0.18143140022451182,0.5595572165436781,0.07339544384557607,0.0008534244674912694,-0.0003094810721655919,0.07024732095440825,-0.005097739080693304,1.0874871869112754,1.4196975331556783,0.001012546940952278,7.738033428746276e-5,0.0009219549257358771,0.05537255233461166,-7.201027883801445e-9,4.637266290844095e-9,9.634769145884863e-11,-2.260186195504965e-13,1.4491446020401462e-13,0.5703957211011659,0.6122710171910463,0.9871530854902943
0.0424,0.9733017225621696,-0.13087090803569223,0.661052422194565,-0.10948824097917788,0.6513775692972885,-0.1814296566881947,0.5599266062676658,0.07346296151574411,0.0008534627285934197,-0.00030940587168589795,0.07024501908098395,-0.005102327028673365,1.0876408468891303,1.4199572658623738,0.0010128885528270174,7.738175090944856e-5,0.0009216489589237793,0.0553717933936286,-7.022754306737979e-9,4.636533561413865e-9,9.41916696818845e-11,-2.2039653033503178e-13,1.4489156376060863e-13,0.5702485937756674,0.6124141735047696,0.9871541285648443
0.0425,0.9733027488346787,-0.1308691765390965,0.6610533707986369,-0.10948697247901254,0.6513787215407132,-0.18142792065092425,0.5602946084834441,0.0735302227122598,0.0008535009426266115,-0.0003093307731965608,0.07024271987859759,-0.005106909675508276,1.0877963003794142,1.4202007872873215,0.001013218129967034,7.738316789235026e-5,0.0009213289083741958,0.05537101484422444,-6.844164099545123e-9,4.635817539464338e-9,9.195718289421532e-11,-2.1476343528128117e-13,1.4486918949516858e-13,0.5701043494304647,0.612554524649955,0.9871551512002043
0.0426,0.9733037730888544,-0.13086745216256776,0.6610543170444125,-0.10948570930039991,0.6513798706775862,-0.18142619199007476,0.5606612285650915,0.07359722844054845,0.0008535391095270636,-0.0003092557761983704,0.07024042334406963,-0.0051114870278442205,1.0879534239866255,1.4204281996114032,0.0010135356606996292,7.738458521121608e-5,0.0009209945058689803,0.055370217278524175,-6.665380680228909e-9,4.63511837676044e-9,8.965643246945612e-11,-2.0912344320062176e-13,1.4484734214081775e-13,0.5699633686647427,0.6126917002999217,0.9871561506980765
0.0427,0.9733047952822959,-0.13086573476575883,0.6610552609093916,-0.10948445133918133,0.6513810166925151,-0.18142447058302053,0.5610264718866862,0.07366397970603532,0.0008535772292309951,-0.00030918088019211667,0.07023812947422056,-0.005116059092327393,1.088112094315262,1.4206396050155,0.0010138411333521042,7.738600284109418e-5,0.0009206454831899875,0.05536940128865277,-6.486527466795332e-9,4.634436225067092e-9,8.730161978122148e-11,-2.0348066290442933e-13,1.4482602643067943e-13,0.5698260320776856,0.6128253301279893,0.9871571243601631
0.0428,0.9733058153726025,-0.13086402420832258,0.6610562023710739,-0.10948319849119811,0.6513821595701081,-0.18142275630713572,0.5613903438223065,0.07373047751414573,0.0008536153016746246,-0.0003091060846785895,0.0702358382658709,-0.00512062587560398,1.0882721879698214,1.4208351056804938,0.0010141345362517599,7.738742075703277e-5,0.0009202815721190712,0.05536856746673522,-6.307727877250432e-9,4.63377123614922e-9,8.49049462031266e-11,-1.9783920320408116e-13,1.4480524709787693e-13,0.5696927202684777,0.6129550438074771,0.9871580694881665
0.0429,0.9733068333173736,-0.1308623203499118,0.6610571414069593,-0.1094819506522916,0.6513832992949732,-0.18142104903979467,0.5617528497460307,0.07379672287030495,0.0008536533267941712,-0.0003090313891585788,0.07023354971584111,-0.005125187384320173,1.0884335815548019,1.421014803787266,0.0010144158577258975,7.738883893408005e-5,0.0009199025044380857,0.05536771640489648,-6.129105329600205e-9,4.633123561771746e-9,8.247861310878607e-11,-1.9220317291095314e-13,1.4478500887553352e-13,0.5695638138363037,0.6130804710117048,0.9871589833837893
0.043,0.9733078490742084,-0.13086062305017937,0.6610580779945472,-0.1094807077183031,0.651384435851718,-0.18141934865837156,0.5621139950319372,0.0738627167799383,0.0008536913045258536,-0.0003089567931328746,0.07023126382095171,-0.005129743625122159,1.0885961516747016,1.4211788015166984,0.0010146850861018184,7.73902573472842e-5,0.0009195080119288853,0.055366848695261546,-5.950783241850692e-9,4.632493353699594e-9,8.003482187181504e-11,-1.865766808364225e-13,1.4476531649677245e-13,0.569439693380348,0.6132012414139916,0.9871598633487331
0.0431,0.9733088626007064,-0.13085893216877806,0.6610590121113377,-0.10947946958507393,0.6513855692249506,-0.18141765504024068,0.5624737850541044,0.07392846024847105,0.0008537292348058906,-0.0003088822961022667,0.07022898057802317,-0.0051342946046561274,1.088759774934018,1.4213272010496727,0.0010149422097068235,7.739167597169342e-5,0.000919097826373324,0.055365964929955394,-5.772885032007885e-9,4.631880763697689e-9,7.758577386582812e-11,-1.809638357918651e-13,1.4474617469471707e-13,0.569320739499795,0.613316984687657,0.9871607066847009
0.0432,0.9733098738544669,-0.13085724756536077,0.6610599437348303,-0.10947823614844544,0.6513866993992788,-0.18141596806277627,0.5628322251866105,0.07399395428132849,0.0008537671175705013,-0.000308807897567545,0.07022669998387601,-0.005138840329568268,1.0889243279372496,1.4214601045670698,0.001015187216868214,7.739309478235591e-5,0.0009186716795532563,0.055365065701103,-5.595534118077819e-9,4.631285943530952e-9,7.514367046444033e-11,-1.7536874658865795e-13,1.4472758820249058e-13,0.569207332793829,0.6134273305060205,0.9871615106933948
0.0433,0.9733108827930891,-0.13085556909958032,0.661060872842525,-0.10947700730425895,0.6513878263593108,-0.18141428760335263,0.5631893208035339,0.07405919988393592,0.0008538049527559042,-0.00030873359702949957,0.07022442203533068,-0.00514338080650477,1.0890896872888938,1.4215776142497718,0.001015420095913291,7.739451375431987e-5,0.000918229303250536,0.05536415160082934,-5.41885391806652e-9,4.630709044964308e-9,7.272071304126674e-11,-1.6979552203817792e-13,1.4470956175321633e-13,0.5690998538616348,0.6135319085424015,0.9871622726765168
0.0434,0.9733118893741725,-0.13085389663108954,0.6610617994119212,-0.10947578294835578,0.6513889500896544,-0.1814126135393439,0.563545077278953,0.07412419806171863,0.0008538427402983185,-0.0003086593939889202,0.07022214672920772,-0.005147916042111823,1.0892557295934493,1.4216798322786603,0.0010156408351693557,7.739593286263347e-5,0.0009177704292470177,0.05536322322125938,-5.242967849979984e-9,4.630150219762682e-9,7.03291029699219e-11,-1.6424827095180087e-13,1.4469210008001757e-13,0.5689986833023963,0.6136303484701192,0.9871629899357697
0.0435,0.9733128935553161,-0.1308522300195413,0.661062723420519,-0.10947456297657723,0.6513900705749173,-0.18141094574812447,0.5638994999869459,0.0741889498201019,0.0008538804801339629,-0.0003085852879465968,0.07021987406232758,-0.005152446043035616,1.0894223314554132,1.4217668608346166,0.001015849422963709,7.739735208234492e-5,0.0009172947893245555,0.05536228115451813,-5.067999331824251e-9,4.629609619690994e-9,6.798104162402098e-11,-1.5873110214090408e-13,1.4467520791601764e-13,0.5689042017152984,0.6137222799624935,0.9871636597728554
0.0436,0.9733138952941197,-0.1308505691245884,0.6610636448458179,-0.10947334728476468,0.6513911877997077,-0.18140928410706852,0.5642525943015911,0.07425345616451105,0.0008539181721990562,-0.00030851127840331936,0.07021760403151078,-0.005156970815922337,1.089589369479284,1.4218388020985224,0.0010160458476236526,7.739877138850241e-5,0.0009168021152650035,0.05536132599273054,-4.8940717816053184e-9,4.629087396514172e-9,6.568873037717862e-11,-1.5324812441686342e-13,1.4465888999433974e-13,0.5688167896995254,0.6138073326928436,0.9871642794894764
0.0437,0.9733148945481821,-0.13084891380588368,0.6610645636653177,-0.1094721357687594,0.6513923017486334,-0.1814076284935503,0.564604365596967,0.07431771810037135,0.0008539558164298172,-0.00030843736485987777,0.0702153366335778,-0.005161490367418176,1.0897567202695593,1.4218957582512597,0.0010162300974764873,7.740019075615413e-5,0.0009162921388502158,0.055360358328021594,-4.721308617329213e-9,4.628583701997136e-9,6.346437060300979e-11,-1.478034465910558e-13,1.4464315104810718e-13,0.5687368278542617,0.6138851363344889,0.9871648463873349
0.0438,0.9733158912751031,-0.13084726392307997,0.6610654798565183,-0.10947092832440274,0.6513934124063024,-0.1814059787849441,0.5649548192471519,0.07438173663310811,0.000853993412762465,-0.000308363546817062,0.07021307186534914,-0.005166004704169324,1.0899242604307373,1.4219378314737092,0.001016402160849514,7.740161016034827e-5,0.0009157645918620468,0.05535937875251628,-4.5498332570019664e-9,4.628098687904811e-9,6.132016367512958e-11,-1.4240117747485813e-13,1.4462799581044328e-13,0.5686646967786919,0.6139553205607489,0.9871653577681334
0.0439,0.9733168854324816,-0.13084561933583014,0.6610663933969192,-0.10946972484753602,0.6513945197573227,-0.18140433485862414,0.565303960626224,0.07444551276814661,0.0008540309611332182,-0.00030828982377566184,0.0702108097236453,-0.005170513832821967,1.0900918665673163,1.4219651239467532,0.0010165620260700345,7.740302957613305e-5,0.0009152192060823507,0.05535838785833956,-4.3797691186295725e-9,4.627632506002121e-9,5.926831096715255e-11,-1.3704542587964634e-13,1.446134290144713e-13,0.5686007770720003,0.614017515044943,0.987165810933574
0.044,0.9733178769779174,-0.130843979903787,0.6610673042640203,-0.10946852523400057,0.6513956237863019,-0.1814026965919647,0.5656517951082618,0.07450904751091213,0.0008540684614782957,-0.00030821619523646734,0.07020855020528674,-0.005175017760022296,1.0902594152837937,1.4219777378512732,0.0010167096814653494,7.740444897855662e-5,0.0009146557132929815,0.05535738623761643,-4.211239620218073e-9,4.627185308053989e-9,5.732101385269386e-11,-1.3174030061679767e-13,1.4459945539331455e-13,0.5685454493333713,0.6140713494603907,0.9871662031853591
0.0441,0.9733188658690093,-0.1308423454866034,0.6610682124353212,-0.10946732937963771,0.6513967244778482,-0.18140106386234,0.5659983280673434,0.07457234186682996,0.0008541059137339166,-0.0003081426607002683,0.07020629330709399,-0.005179516492416499,1.0904267831846675,1.4219757753681503,0.0010168451153627599,7.740586834266722e-5,0.0009140738452757936,0.05535637448247184,-4.044368179773463e-9,4.626757245825339e-9,5.549047370536815e-11,-1.2648991049768798e-13,1.4458607968009627e-13,0.5684990941619894,0.6141164534804114,0.987166531825191
0.0442,0.9733198520633569,-0.13084071594393212,0.6610691178883218,-0.10946613718028878,0.6513978218165695,-0.18139943654712432,0.5663435648775473,0.07463539684132542,0.0008541433178362995,-0.0003080692196678547,0.07020403902588751,-0.005184010036650768,1.0905938468744358,1.4219593386782667,0.0010169683160895673,7.7407287643513e-5,0.0009134733338126412,0.0553553531850308,-3.879278215301772e-9,4.626348471081093e-9,5.378889189879043e-11,-1.2129836433369419e-13,1.4457330660793977e-13,0.5684620921570391,0.6141524567783245,0.9871667941547719
0.0443,0.9733208355185596,-0.1308390911354261,0.6610700206005219,-0.10946494853179506,0.6513989157870737,-0.1813978145236919,0.566687510912952,0.07469821343982379,0.0008541806737216633,-0.00030799587164001655,0.07020178735848782,-0.005188498399371289,1.090760482957597,1.4219285299625037,0.0010170792719730727,7.74087068561422e-5,0.0009128539106853783,0.05535432293741827,-3.71609314480903e-9,4.625959135586177e-9,5.222846980657569e-11,-1.1616977093619324e-13,1.445611409099683e-13,0.5684348239177048,0.6141789890274497,0.9871669874758043
0.0444,0.9733218161922166,-0.1308374709207381,0.661070920549421,-0.10946376332999792,0.6514000063739687,-0.18139619766941703,0.5670301715476356,0.07476079266775035,0.0008542179813262268,-0.00030792261611754367,0.0701995383017154,-0.005192981587224253,1.0909265680386482,1.4218834514017427,0.0010171779713405774,7.741012595560297e-5,0.0009122153076758594,0.055353284331759234,-3.5549363863012304e-9,4.625589391105514e-9,5.082140880233859e-11,-1.1110823911656095e-13,1.445495873193052e-13,0.568417670043171,0.6141956799011061,0.9871671090899904
0.0445,0.9733227940419272,-0.130835855159521,0.661071817712519,-0.10946258147073869,0.6514010935618624,-0.1813945858616739,0.5673715521556763,0.07482313553053041,0.000854255240586209,-0.000307849452601226,0.07019729185239075,-0.005197459606855848,1.0910919787220876,1.4218242051768655,0.0010172644025193821,7.741154491694353e-5,0.0009115572565659383,0.05535223796017867,-3.395931357784415e-9,4.625239389404026e-9,4.9579910259694224e-11,-1.0611787768617463e-13,1.4453865056907372e-13,0.568411011132622,0.6142021590726132,0.9871671562990326
0.0446,0.9733237692190775,-0.1308342440188531,0.6610727121940325,-0.1094614030821794,0.6514021774560687,-0.18139297924251935,0.5677116574841915,0.07488524291239759,0.0008542924519762428,-0.0003077763814817401,0.0701950480071381,-0.005201932464016682,1.0912565375439782,1.421751722839608,0.0010173392028156043,7.741296370327216e-5,0.0009108803791125324,0.055351185265327764,-3.2387092193901517e-9,4.624908409797859e-9,4.845911224445658e-11,-1.0118572850896343e-13,1.445283081531701e-13,0.5684109941789727,0.6141944905552239,0.9871671850641263
0.0447,0.9733247420106742,-0.1308326379009197,0.6610736041860351,-0.10946022846932169,0.6514032582438062,-0.1813913781553148,0.5680504913262663,0.07494711551543896,0.00085432961634463,-0.00030770340383187613,0.07019280676257188,-0.005206400163555856,1.0914200895314001,1.4216674803199596,0.0010174034800044184,7.741438228155465e-5,0.0009101860659739916,0.055350128004481296,-3.082576682415039e-9,4.624595017377429e-9,4.737484333609411e-11,-9.628763896500478e-14,1.4451851526793714e-13,0.5684111997869378,0.61416742031243,0.9871672837617261
0.0448,0.9733257124260796,-0.130831036781215,0.6610744936984801,-0.10945905761414458,0.6514043359375805,-0.18138978257528704,0.5683880580178088,0.0750087541482336,0.0008543667337661044,-0.0003076305194903837,0.0701905681156755,-0.005210862711416075,1.091582598795506,1.4215717404108992,0.0010174574232818632,7.7415800644289e-5,0.0009094745334687468,0.05534906652275945,-2.9275595668784372e-9,4.624298955718773e-9,4.6325120381473174e-11,-9.142442599657191e-14,1.4450926390507046e-13,0.5684115476933587,0.6141216151346417,0.9871674507665831
0.0449,0.9733266804713082,-0.1308294406300001,0.6610753807391275,-0.10945789049466945,0.651405410547802,-0.18138819247315308,0.5687243619035369,0.07507015962107261,0.0008544038043060859,-0.0003075577282808712,0.07018833206343636,-0.005215320113554439,1.091744030618167,1.4214647514356185,0.0010175012106959536,7.741721878422729e-5,0.0009087459831126847,0.05534800114948795,-2.7736922758081113e-9,4.624019983064022e-9,4.5308948520181165e-11,-8.659720433859597e-14,1.445005465141709e-13,0.5684120323307713,0.614057808031073,0.9871676834061575
0.045,0.9733276461523748,-0.1308278494175363,0.6610762653157383,-0.10945672708891768,0.651406482084881,-0.18138660781962992,0.5690594073281694,0.07513133274424706,0.0008544408280299944,-0.0003074850300269472,0.07018609860284178,-0.00521977237592805,1.0919043502812555,1.4213467617173092,0.0010175350202947047,7.74186366941217e-5,0.0009080006164216921,0.05534693221399252,-2.6210092122318253e-9,4.623757857655306e-9,4.4325332891805485e-11,-8.180708872600817e-14,1.444923555448394e-13,0.5684126481317119,0.6139767320109383,0.9871679790079106
0.0451,0.9733286094752935,-0.1308262631140848,0.6610771474360726,-0.1094555673749106,0.6514075505592275,-0.18138502858543465,0.5693931986364249,0.07519227432804808,0.00085447780500325,-0.0003074124245522202,0.0701838677308791,-0.005224219504494006,1.0920635230666431,1.421218019579165,0.0010175590301261322,7.742005436672435e-5,0.0009072386349116551,0.0553458600455989,-2.469544779177313e-9,4.623512337734756e-9,4.3373278635933314e-11,-7.705519389373868e-14,1.4448468344667685e-13,0.5684133895287161,0.6138791200834518,0.9871683348993033
0.0452,0.9733295704460793,-0.13082468168990682,0.6610780271078912,-0.10945441133066962,0.651408615981252,-0.18138345474128423,0.5697257401730215,0.07525298518276673,0.0008545147352912723,-0.00030733991168029864,0.07018163944453573,-0.005228661505209411,1.0922215142562017,1.4210787733443766,0.0010175734182382508,7.742147179478738e-5,0.000906460240098461,0.055344784973632793,-2.3193333796723482e-9,4.6232831815445024e-9,4.24517908921521e-11,-7.234263457671897e-14,1.4447752266928414e-13,0.5684142509543202,0.6137657052578279,0.9871687484077962
0.0453,0.9733305290707461,-0.13082310511526354,0.6610789043389544,-0.10945325893421601,0.6514096783613647,-0.18138188625789578,0.5700570362826777,0.07531346611869412,0.0008545516189594812,-0.00030726749123479087,0.07017941374079897,-0.005233098384031361,1.0923782891318037,1.4209292713361374,0.001017578362679076,7.742288897106289e-5,0.0009056656334979956,0.055343707327419944,-2.1704094167446647e-9,4.623070147326676e-9,4.155987480004905e-11,-6.767052550987925e-14,1.4447086566226211e-13,0.5684152268410598,0.6136372205432805,0.98716921686085
0.0454,0.9733314853553088,-0.13082153336041624,0.6610797791370232,-0.10945211016357118,0.6514107377099758,-0.18138032310598617,0.570387091310112,0.07537371794612134,0.0008545884560732965,-0.00030719516303930543,0.07017719061665616,-0.005237530146916958,1.0925338129753204,1.4207697618776391,0.0010175740414966226,7.742430588830303e-5,0.0009048550166261461,0.05534262743628606,-2.0228072934220256e-9,4.622872993323407e-9,4.0696535499211535e-11,-6.303998142815066e-14,1.4446470487521165e-13,0.5684163116214711,0.6134943989490241,0.9871697375859259
0.0455,0.9733324393057817,-0.13081996639562612,0.6610806515098575,-0.1094509649967565,0.6514117940374956,-0.1813787652562726,0.5707159096000428,0.07543374147533947,0.0008546252466981383,-0.00030712292691745084,0.0701749700690947,-0.005241956799823305,1.0926880510686237,1.4206004932920742,0.0010175606327389058,7.742572253925997e-5,0.0009040285909987987,0.05534154562955689,-1.8765614127321964e-9,4.622691477776825e-9,3.9860778129226946e-11,-5.845211706646437e-14,1.444590327577337e-13,0.5684174997280899,0.6133379734842729,0.9871703079104843
0.0456,0.9733333909281795,-0.13081840419115437,0.6610815214652184,-0.10944982341179327,0.6514128473543347,-0.18137721267947204,0.5710434954971887,0.0754935375166396,0.0008546619908994263,-0.0003070507826928356,0.07017275209510192,-0.0052463783487075,1.0928409686935858,1.420421713902635,0.0010175383144539409,7.742713891668584e-5,0.0009031865581318403,0.055340462236558134,-1.7317061777029111e-9,4.622525358929063e-9,3.905160782968249e-11,-5.3908047159750586e-14,1.4445384175942914e-13,0.568418785593452,0.6131686771582411,0.9871709251619865
0.0457,0.9733343402285167,-0.13081684671726224,0.6610823890108659,-0.10944868538670291,0.6514138976709029,-0.1813756653463015,0.5713698533462678,0.07555310688031285,0.0008546986887425804,-0.0003069787301890679,0.07017053669166516,-0.005250794799526643,1.0929925311320785,1.4202336720325137,0.0010175072646897434,7.742855501333273e-5,0.0009023291195411574,0.05533937758661554,-1.5882759913619423e-9,4.622374395022249e-9,3.8268029740165594e-11,-4.940888644294077e-14,1.4444912432989876e-13,0.5684201636500937,0.6129872429801427,0.987171586667893
0.0458,0.9733352872128077,-0.1308152939442109,0.6610832541545608,-0.10944755089950674,0.6514149449976107,-0.18137412322747798,0.5716949874919989,0.07561245037665029,0.0008547353402930205,-0.00030690676922975657,0.07016832385577178,-0.005255206158237836,1.0931427036659735,1.4200366160049023,0.001017467661494328,7.742997082195281e-5,0.0009014564767426364,0.05533829200905482,-1.446305256737025e-9,4.622238344298516e-9,3.7509049000263465e-11,-4.4955749650965154e-14,1.4444487291874355e-13,0.5684216283305508,0.6127944039591924,0.9871722897556647
0.0459,0.9733362318870669,-0.13081374584226166,0.6610841169040639,-0.10944641992822612,0.6514159893448681,-0.18137258629371858,0.5720189022791002,0.075671568815943,0.0008547719456161665,-0.00030683489963850976,0.07016611358440913,-0.005259612430798179,1.093291451577143,1.4198307941429935,0.0010174196829157102,7.74313863352982e-5,0.0009005688312521638,0.0553372058332017,-1.3058283768559225e-9,4.622116964999993e-9,3.67736707495635e-11,-4.054975151875484e-14,1.4444107997556437e-13,0.5684231740673591,0.6125908931046039,0.9871730317527624
0.046,0.9733371742573089,-0.13081220238167565,0.6610849772671351,-0.10944529245088241,0.6514170307230858,-0.1813710545157403,0.5723416020522902,0.0757304630084821,0.000854808504777438,-0.0003067631212389362,0.07016390587456457,-0.005264013623164771,1.0934387401474586,1.4196164547699792,0.0010173635070019047,7.743280154612103e-5,0.0008996663845856268,0.05533611938838191,-1.1668797547463985e-9,4.6220100153688105e-9,3.606090012765305e-11,-3.6192006781241014e-14,1.4443773794996206e-13,0.5684247952930547,0.6123774434255917,0.9871738099866469
0.0461,0.9733381143295483,-0.13081066353271414,0.6610858352515353,-0.10944416844549697,0.6514180691426738,-0.1813695278642601,0.5726630911562873,0.07578913376455867,0.0008548450178422553,-0.00030669143385464415,0.07016170072322545,-0.005268409741294713,1.0935845346587922,1.419393846209052,0.0010172993118009272,7.743421644717345e-5,0.0008987493382589116,0.05533503300392117,-1.0294937934361873e-9,4.6219172536471e-9,3.536974227411935e-11,-3.1883630173353883e-14,1.4443483929153756e-13,0.5684264864401734,0.6121547879313701,0.9871746217847791
0.0462,0.9733390521097995,-0.13080912926563829,0.661086690865025,-0.10944304789009117,0.6514191046140424,-0.1813680063099951,0.57298337393581,0.07584758189446378,0.000854881484876038,-0.00030661983730924223,0.07015949812737908,-0.005272800791145107,1.093728800393016,1.4191632167834038,0.0010172272753607924,7.743563103120759e-5,0.0008978178937879047,0.05533394700914521,-8.937048959530626e-10,4.62183843807699e-9,3.4699202328549805e-11,-2.7625736430024875e-14,1.4443237644989171e-13,0.5684282419412513,0.6119236596311534,0.9871754644746198
0.0463,0.973339987604077,-0.1308075995507094,0.6610875441153649,-0.10944193076268634,0.6514201371476018,-0.18136648982366235,0.573302454735577,0.07590580820848858,0.0008549179059442059,-0.0003065483314263388,0.07015729808401287,-0.005277186778673052,1.0938715026320016,1.4189248148162272,0.0010171475757295159,7.743704529097556e-5,0.0008968722526884927,0.05533286173337975,-7.595474653247595e-10,4.621773326900614e-9,3.404828543053165e-11,-2.341944028618428e-14,1.4443034187462544e-13,0.5684300562288243,0.6116847915341556,0.9871763353836299
0.0464,0.9733409208183954,-0.13080607435818864,0.661088395010315,-0.10944081704130386,0.6514211667537625,-0.1813649783759788,0.5736203379003061,0.07596381351692408,0.0008549542811121792,-0.0003064769160295424,0.07015510059011416,-0.005281567709835649,1.094012606657621,1.4186788886307145,0.0010170603909551127,7.743845921922954e-5,0.0008959126164765625,0.05533177750595053,-6.270559045790498e-10,4.6217216783601005e-9,3.341599671965231e-11,-1.9265856476763484e-14,1.4442872801533962e-13,0.5684319237354281,0.611438916649591,0.9871772318392701
0.0465,0.9733418517587693,-0.13080455365833724,0.6610892435576364,-0.10943970670396506,0.6514221934429345,-0.18136347193766153,0.5739370277747162,0.07602159863006146,0.0008549906104453774,-0.0003064055909424614,0.07015290564267028,-0.005285943590589997,1.094152077751746,1.4184256865500575,0.001016965899085598,7.743987280872163e-5,0.0008949391866680005,0.05533069465618326,-4.962646167436695e-10,4.621683250697581e-9,3.2801341335499007e-11,-1.5166099736692734e-14,1.4442752732163512e-13,0.5684338388935991,0.6111867679866739,0.9871781511690013
0.0466,0.9733427804312128,-0.1308030374214164,0.6610900897650893,-0.10943859972869131,0.6514232172255283,-0.1813619704794275,0.5742525287035256,0.07607916435819174,0.0008550268940092207,-0.00030633435598870435,0.07015071323866859,-0.005290314426893198,1.0942898811962483,1.4181654568974489,0.0010168642781689867,7.7441286052204e-5,0.0008939521647786931,0.05532961351340367,-3.672080048463815e-10,4.621657802155185e-9,3.22033244176591e-11,-1.1121284800903187e-14,1.4442673224311282e-13,0.5684357961358729,0.6109290785546184,0.9871790907002843
0.0467,0.9733437068417407,-0.13080152561768735,0.6610909336404344,-0.10943749609350399,0.651424238111954,-0.18136047397199384,0.5745668450314528,0.07613651151160605,0.0008550631318691286,-0.00030626321099187976,0.07014852337509643,-0.005294680224702352,1.0944259822730003,1.4178984479960808,0.0010167557062532942,7.744269894242872e-5,0.0008929517523245272,0.05532853440693748,-2.399204719149487e-10,4.6216450909750444e-9,3.162095110571996e-11,-7.13252640432595e-15,1.4442633522937365e-13,0.5684377898947856,0.6106665813626388,0.9871800477605799
0.0468,0.9733446309963675,-0.13080001821741133,0.6610917751914319,-0.10943639577642443,0.6514252561126219,-0.18135898238607748,0.5748799811032161,0.07619364090059547,0.0008550993240905211,-0.000306192155775596,0.07014633604894117,-0.005299040989974558,1.0945603462638736,1.4176249081691457,0.0010166403613865358,7.7444111472148e-5,0.0008919381508213892,0.055327457666110434,-1.1443642097710797e-10,4.621644875399289e-9,3.105322653926883e-11,-3.2009392818913083e-15,1.4442632873001842e-13,0.5684398146028732,0.6104000094199494,0.9871810196773491
0.0469,0.9733455529011076,-0.13079851519084953,0.6610926144258427,-0.10943529875547399,0.6514262712379424,-0.1813574956923955,0.5751919412635342,0.07625055333545108,0.0008551354707388183,-0.0003061211901634615,0.07014415125719017,-0.005303396728666919,1.0946929384507398,1.4173450857398353,0.0010165184216167267,7.744552363411394e-5,0.0008909115617851659,0.055326383620248235,9.209744939370388e-12,4.621656913670049e-9,3.0499155857893106e-11,6.723618314693672e-16,1.4442670519464809e-13,0.5684418646926712,0.6101300957357645,0.9871820037780525
0.047,0.9733464725619755,-0.1307970165082632,0.6610934513514273,-0.10943420500867404,0.6514272834983256,-0.18135601386166497,0.5755027298571253,0.07630724962646403,0.0008551715718794399,-0.00030605031397908485,0.07014196899683077,-0.005307747446736534,1.0948237241154715,1.4170592290313424,0.0010163900649918815,7.744693542107865e-5,0.0008898721867317437,0.055325312598676624,1.3098362280674944e-10,4.621680964029456e-9,2.995774420118004e-11,4.486262200825768e-15,1.4442745707286353e-13,0.5684439345967162,0.6098575733192981,0.9871829973901511
0.0471,0.9733473899849857,-0.1307955221399135,0.6610942859759459,-0.1094331145140459,0.6514282929041818,-0.18135453686460282,0.5758123512287079,0.07636373058392532,0.0008552076275778058,-0.0003059795270460744,0.07013978926485029,-0.005312093150140503,1.09495266853994,1.4167675863668594,0.0010162554695600158,7.74483468257943e-5,0.0008888202271770089,0.055324244930721314,2.508508095972662e-10,4.62171678471964e-9,2.9427996708716984e-11,8.239647091246792e-15,1.4442857681426558e-13,0.5684460187475436,0.6095831751797646,0.9871839978411056
0.0472,0.9733483051761529,-0.13079403205606172,0.6610951183071593,-0.10943202724961097,0.6514292994659212,-0.18135306467192613,0.5761208097230004,0.07641999701812612,0.0008552436378993358,-0.0003059088291880387,0.07013761205823613,-0.005316433844835927,1.0950797370060172,1.4164704060695779,0.001016114813369145,7.744975784101302e-5,0.0008877558846368489,0.05532318094570804,3.6877690228315827e-10,4.62176413398273e-9,2.8908918520091302e-11,1.1931401767801332e-14,1.4443005686845516e-13,0.5684481115776897,0.6093076343263779,0.9871850024583768
0.0473,0.9733492181414914,-0.13079254622696904,0.661095948352828,-0.1094309431933906,0.6514303031939545,-0.181351597254352,0.5764281096847214,0.07647604973935748,0.0008552796029094498,-0.0003058382202285862,0.07013543737397561,-0.0053207695367799065,1.0952048947955753,1.4161679364626907,0.0010159682744672837,7.745116845948693e-5,0.0008866793606271495,0.055322120972962525,4.847274978366893e-10,4.62182277006086e-9,2.839951477489024e-11,1.556041149555909e-14,1.444318896850332e-13,0.5684502075196903,0.6090316837683529,0.9871860085694256
0.0474,0.9733501288870159,-0.13079106462289666,0.6610967761207125,-0.10942986232340611,0.6514313040986913,-0.18135013458259733,0.5767342554585891,0.07653188955791049,0.0008553155226735678,-0.0003057676999913253,0.0701332652090561,-0.005325100231929541,1.0953281071904861,1.4158604258693899,0.0010158160309024478,7.745257867396816e-5,0.0008855908566637977,0.0553210653418105,5.986681932300882e-10,4.621892451196159e-9,2.7898790612701185e-11,1.9125561539588695e-14,1.444340677136005e-13,0.5684523010060814,0.6087560565149032,0.9871870135017129
0.0475,0.9733510374187406,-0.13078958721410583,0.6610976016185732,-0.10942878461767891,0.6514323021905424,-0.18134867662737922,0.5770392513893221,0.07658751728407627,0.0008553513972571094,-0.0003056972682998646,0.07013109556046494,-0.005329425936241932,1.0954493394726215,1.4155481226128679,0.0010156582607226516,7.745398847720888e-5,0.0008844905742626802,0.05532001438157767,7.105645854356173e-10,4.621972935630756e-9,2.7405751173111398e-11,2.262573716495983e-14,1.4443658340375797e-13,0.5684543864693988,0.6084814855752433,0.9871880145826994
0.0476,0.9733519437426802,-0.13078811397085777,0.6610984248541709,-0.10942771005423031,0.6514332974799177,-0.18134722335941467,0.577343101821639,0.0766429337281459,0.0008553872267254947,-0.0003056269249778124,0.0701289284251895,-0.005333746655674179,1.0955685569238531,1.4152312750163165,0.001015495141975911,7.74553978619612e-5,0.0008833787149396832,0.05531896842158979,8.203822714255152e-10,4.622063981606783e-9,2.6919401595708234e-11,2.60598236367414e-14,1.4443942920510655e-13,0.5684564583421786,0.6082087039585874,0.9871890091398461
0.0477,0.9733528478648493,-0.1307866448634137,0.6610992458352658,-0.1094266386110817,0.6514342899772279,-0.18134577474942076,0.5776458111002578,0.07669813970041046,0.0008554230111441433,-0.00030555666984877726,0.0701267638002171,-0.005338062396183384,1.0956857248260532,1.4149101314029287,0.0010153268527102407,7.745680682097724e-5,0.0008822554802106936,0.05531792779117256,9.280868481720197e-10,4.62216534736637e-9,2.6438747020079055e-11,2.9426706220002326e-14,1.4444259756724705e-13,0.5684585110569567,0.6079384446741498,0.9871899945006135
0.0478,0.973353749791262,-0.13078517986203483,0.6611000645696187,-0.10942557026625442,0.6514352796928828,-0.1813443307681145,0.5779473835698972,0.07675313601116107,0.0008554587505784756,-0.00030548650273636767,0.0701246016825351,-0.005342373163726645,1.095800808461093,1.4145849400958963,0.0010151535709736561,7.745821534700916e-5,0.0008811210715915978,0.05531689281965172,1.0336439126473918e-9,4.622276791151649e-9,2.5962792585811096e-11,3.272527017981224e-14,1.4444608093978038e-13,0.5684605390462689,0.6076714407311447,0.9871909679924628
0.0479,0.9733546495279334,-0.13078371893698237,0.6611008810649899,-0.10942450499776982,0.6514362666372929,-0.18134289138621285,0.5782478235752756,0.0768079234706888,0.0008554944450939109,-0.0003054164234641921,0.07012244206913089,-0.005346678964261065,1.0959137731108455,1.4142559494184115,0.0010149754748141723,7.74596234328091e-5,0.0008799756905982825,0.055315863836352994,1.1370190618238636e-9,4.622398071204748e-9,2.5490543432491762e-11,3.5954400781239856e-14,1.4444987177230748e-13,0.5684625367426513,0.6074084251387862,0.9871919269428547
0.048,0.9733555470808775,-0.13078226205851753,0.6611016953291401,-0.10942344278364928,0.6514372508208685,-0.18134145657443293,0.5785471354611115,0.07686250288928473,0.0008555300947558693,-0.00030534643185585887,0.07012028495699177,-0.005350979803743742,1.0960245840571818,1.4139234076936666,0.0010147927422798045,7.746103107112917e-5,0.0008788195387466343,0.0553148411706021,1.238177892673695e-9,4.6225289457678e-9,2.502100469970831e-11,3.911298328935477e-14,1.4445396251442916e-13,0.5684644985786399,0.6071501309062887,0.9871928686792498
0.0481,0.973356442456109,-0.13078080919690158,0.6611025073698297,-0.10942238360191414,0.6514382322540198,-0.1813400263034917,0.5788453235721231,0.07691687507723996,0.0008555656996297709,-0.00030527652773497665,0.07011813034310511,-0.005355275688131778,1.0961332065819736,1.4135875632448542,0.001014605551418568,7.74624382547215e-5,0.0008776528175525398,0.05531382515172476,1.3370860021691181e-9,4.622669173082933e-9,2.4553181527048114e-11,4.219990296922573e-14,1.444583456157463e-13,0.5684664189867705,0.6068972910428664,0.9871937905291093
0.0482,0.9733573356596424,-0.13077936032239568,0.6611033171948193,-0.10942132743058577,0.6514392109471571,-0.18133860054410625,0.5791423922530292,0.07697104084484561,0.0008556012597810351,-0.00030520671092515374,0.07011597822445827,-0.0053595666233822725,1.0962396059670934,1.4132486643951665,0.0010144140802784776,7.746384497633826e-5,0.0008764757285318854,0.055312816109046724,1.4337089872823937e-9,4.622818511392281e-9,2.4086079054098445e-11,4.521404508592232e-14,1.4446301352585988e-13,0.5684682923995791,0.6066506385577333,0.9871946898198937
0.0483,0.9733582266974922,-0.13077791540526107,0.6611041248118695,-0.10942027424768552,0.6514401869106906,-0.18133717926699355,0.5794383458485479,0.07702500100239273,0.0008556367752750821,-0.0003051369812499987,0.0701138285980386,-0.005363852615452327,1.0963437474944129,1.4129069594677952,0.001014218506907549,7.746525122873156e-5,0.000875288473200558,0.0553118143718937,1.5280124449857597e-9,4.622976718937971e-9,2.3618702420446647e-11,4.815429490451347e-14,1.444679586943707e-13,0.5684701132496017,0.6064109064601039,0.9871955638790639
0.0484,0.973359115575673,-0.13077647441575896,0.6611049302287407,-0.10941922403123472,0.6514411601550306,-0.1813357624428707,0.579733188703398,0.07707875636017246,0.0008556722461773317,-0.00030506733853311995,0.07011168146083342,-0.005368133670299041,1.096445596445804,1.4125626967859333,0.001014019009353797,7.746665700465353e-5,0.0008740912530744439,0.05531082026959141,1.619961972251456e-9,4.623143553962136e-9,2.315005676568008e-11,5.1019537690068163e-14,1.4447317357087967e-13,0.5684718759693741,0.6061788277591924,0.9871964100340809
0.0485,0.9733600023001989,-0.13077503732415058,0.6611057334531936,-0.10941817675925478,0.6514421306905874,-0.18133435004245466,0.5800269251622975,0.07713230772847585,0.0008557076725532037,-0.000304997782598126,0.07010953680983013,-0.005372409793879514,1.096545118103138,1.4122161246727727,0.0010138157656652364,7.746806229685632e-5,0.0008728842696694299,0.05530983413146557,1.7095231660517416e-9,4.6233187747069065e-9,2.2679147229385997e-11,5.380865870765594e-14,1.4447865060498769e-13,0.5684735749914324,0.605955135464213,0.9871972256124054
0.0486,0.973360886877085,-0.13077360410069716,0.6611065344929883,-0.10941713240976701,0.6514430985277713,-0.1813329420364625,0.5803195595699652,0.077185655917594,0.000855743054468118,-0.0003049283132686253,0.07010739464201604,-0.005376680992150849,1.0966422777482878,1.4118674914515057,0.0010136089538898831,7.746946709809206e-5,0.0008716677245014026,0.055308856286841936,1.7966616233588505e-9,4.6235021394144116e-9,2.2204978951151786e-11,5.65205432223456e-14,1.4448438224629561e-13,0.5684752047483124,0.6057405625843799,0.9871980079414983
0.0487,0.9733617693123454,-0.1307721747156599,0.6611073333558857,-0.10941609096079279,0.6514440636769925,-0.18133153839561122,0.5806110962711193,0.07723880173781801,0.0008557783919874945,-0.0003048589303682263,0.07010525495437854,-0.005380947271070144,1.0967370406631245,1.4115170454453245,0.0010133987520757521,7.747087140111288e-5,0.0008704418190862484,0.055307887065046205,1.881342941145041e-9,4.623693406326783e-9,2.1726557070564702e-11,5.915407649920668e-14,1.4449036094440434e-13,0.5684767596725502,0.6055358421289073,0.9871987543488203
0.0488,0.9733626496119947,-0.13077074913930006,0.6611081300496463,-0.10941505239035347,0.6514450261486613,-0.1813301390906179,0.5809015396104783,0.07729174599943898,0.0008558136851767531,-0.0003047896337205374,0.07010311774390496,-0.005385208636594501,1.0968293721295206,1.4111650349774214,0.0010131853382708586,7.74722751986709e-5,0.000869206754939854,0.055306926795404124,1.963532716382552e-9,4.62389233368615e-9,2.1242886727212108e-11,6.170814380330814e-14,1.4449657914891478e-13,0.5684782341966814,0.6053417071070095,0.9871994621618324
0.0489,0.9733635277820474,-0.13076932734187877,0.6611089245820306,-0.1094140166764704,0.6514459859531879,-0.18132874409219948,0.5811908939327608,0.07734448951274799,0.0008558489341013135,-0.0003047204231491672,0.07010098300758265,-0.005389465094681019,1.0969192374293473,1.4108117083709888,0.0010129688905232174,7.747367848351829e-5,0.000867962733578106,0.055305975807241406,2.043196546043625e-9,4.624098679734645e-9,2.0752973060681352e-11,6.418163039971896e-14,1.445030293094278e-13,0.5684796227532425,0.6051588905279008,0.9872001287079952
0.049,0.973364403828518,-0.13076790929365734,0.661109716960799,-0.10941298379716495,0.6514469431009827,-0.18132735337107309,0.581479163582685,0.07739703308803612,0.0008558841388265958,-0.0003046512984777241,0.07009885074239897,-0.0053937166512868,1.0970066018444768,1.410457313949219,0.001012749586880844,7.747508124840717e-5,0.000866709956516891,0.05530503442988378,2.120300027100517e-9,4.6243122027143965e-9,2.0255821210559692e-11,6.657342155350867e-14,1.4450970387554426e-13,0.568480919774769,0.6049881254007953,0.9872007513147697
0.0491,0.9733652777574212,-0.13076649496489692,0.6611105071937121,-0.10941195373045848,0.6514478976024559,-0.1813259668979557,0.5817663529049696,0.0774493775355945,0.0008559192994180198,-0.0003045822595298166,0.07009672094534125,-0.005397963312368943,1.0970914306567812,1.410102100035304,0.0010125276053917533,7.747648348608967e-5,0.0008654486252720958,0.055304102992656964,2.194808756525463e-9,4.624532660867538e-9,1.9750436316434508e-11,6.888240252974609e-14,1.4451659529686506e-13,0.568482119693797,0.6048301447349073,0.9872013273096166
0.0492,0.9733661495747711,-0.1307650843258588,0.6611112952885306,-0.10941092645437234,0.6514488494680177,-0.18132458464356432,0.5820524662443327,0.07750152366571418,0.0008559544159410052,-0.00030451330612905306,0.07009459361339687,-0.005402205083884549,1.0971736891481323,1.4097463149524363,0.0010123031241039604,7.747788518931791e-5,0.0008641789413596064,0.0553031818248867,2.26668833129072e-9,4.624759812436196e-9,1.9235823517893066e-11,7.11074585935007e-14,1.4452369602299113e-13,0.5684832169428625,0.6046856815394509,0.9872018540199968
0.0493,0.9733670192865825,-0.13076367734680414,0.6611120812530147,-0.10940990194692787,0.6514497987080785,-0.18132320657861606,0.582337507945493,0.07755347228868628,0.000855989488460972,-0.0003044444380990421,0.07009246874355317,-0.005406441971790719,1.0972533426004019,1.409390207023808,0.001012076321065481,7.747928635084406e-5,0.00086290110629531,0.05530227125589869,2.3359043483685243e-9,4.624993415662505e-9,1.871098795452275e-11,7.324747500984137e-14,1.445309985035233e-13,0.5684842059545013,0.6045554688236404,0.9872023287733712
0.0494,0.9733678868988698,-0.13076227399799414,0.6611128650949252,-0.10940888018614645,0.6514507453330485,-0.18132183267382784,0.5826214823531689,0.07760522421480187,0.0008560245170433402,-0.00030437565526339206,0.0700903463327975,-0.005410673982044551,1.0973303562954615,1.4090340245726116,0.00101184737432433,7.748068696342023e-5,0.0008616153215950929,0.055301371615018684,2.402422404731131e-9,4.625233228788592e-9,1.8174934765910817e-11,7.530133704383757e-14,1.4453849518806248e-13,0.5684850811612495,0.6044402395966902,0.9872027488972005
0.0495,0.9733687524176475,-0.1307608742496901,0.6611136468220224,-0.10940786115004943,0.6514516893533379,-0.1813204628999168,0.5829043938120787,0.07765678025435206,0.0008560595017535294,-0.0003043069574457115,0.07008822637811721,-0.005414901120603149,1.0974046955151837,1.408678015922039,0.0010116164619285225,7.748208701979854e-5,0.0008603217887748417,0.0553004832315724,2.466208097350781e-9,4.62547901005659e-9,1.762666909164462e-11,7.726792996055826e-14,1.4454617852620952e-13,0.5684858369956429,0.6043407268678144,0.9872031117189456
0.0496,0.9733696158489302,-0.13075947807215318,0.6611144264420671,-0.10940684481665817,0.6514526307793571,-0.1813190972275999,0.583186246666941,0.07770814121762794,0.0008560944426569597,-0.00030423834446960873,0.07008610887649964,-0.005419123393423611,1.0974763255414401,1.408322429395283,0.0010113837619260737,7.748348651273116e-5,0.0008590207093504431,0.055299606434885545,2.5272270231997167e-9,4.62573051770863e-9,1.7065196071311517e-11,7.914613902507251e-14,1.4455404096756537e-13,0.5684864678902175,0.6042576636462272,0.9872034145660674
0.0497,0.9733704771987324,-0.1307580854356446,0.6611152039628195,-0.10940583116399402,0.6514535696215162,-0.18131773562759418,0.5834670452624741,0.0777593079149206,0.0008561293398190508,-0.0003041698161586924,0.07008399382493218,-0.005423340806463037,1.0975452116561026,1.4079675133155354,0.0010111494523649988,7.748488543497021e-5,0.0008577122848377837,0.05529874155428387,2.5854447792501925e-9,4.62598750998684e-9,1.648952084449876e-11,8.093484950244974e-14,1.4456207496173088e-13,0.5684869682775093,0.604191782941143,0.9872036547660266
0.0498,0.9733713364730684,-0.13075669631042558,0.6611159793920404,-0.10940482017007833,0.6514545058902257,-0.18131637807061668,0.5837467939433965,0.07781028115652111,0.0008561641933052227,-0.0003041013723365709,0.07008188122040214,-0.005427553365678529,1.0976113191410426,1.4076135160059886,0.0010109137112933127,7.748628377926782e-5,0.00085639671675275,0.05529788891909308,2.6408269624744463e-9,4.626249745133352e-9,1.5898648550793743e-11,8.263294665775888e-14,1.445702729583069e-13,0.5684873325900541,0.6041438177617756,0.9872038296462841
0.0499,0.9733721936779529,-0.13075531066675739,0.6611167527374902,-0.10940381181293247,0.6514554395958957,-0.1813150245273844,0.5840254970544266,0.07786106175272059,0.0008561990031808952,-0.0003040330128268527,0.07007977105989688,-0.005431761077027188,1.0976746132781328,1.4072606857898347,0.001010676716759031,7.748768153837612e-5,0.0008550742066112285,0.05529704885863892,2.6933391698447328e-9,4.626516981390298e-9,1.5291584329783704e-11,8.42393157560693e-14,1.445786274068944e-13,0.5684875552603881,0.6041145011173398,0.9872039365343005
0.05,0.9733730488194003,-0.1307539284749012,0.6611175240069294,-0.1094028060705778,0.6514563707489365,-0.18131367496861442,0.584303158940283,0.07791165051381013,0.0008562337695114882,-0.00030396473745314623,0.07007766334040377,-0.0054359639464661115,1.0977350593492448,1.4069092709902664,0.0010104386468101688,7.748907870504726e-5,0.000853744955929106,0.0552962217022471,2.742946998333293e-9,4.626788976999806e-9,1.4667333321056016e-11,8.575284206245006e-14,1.445871307570942e-13,0.5684876307210469,0.6041045660170494,0.9872039727575369


==> data/untuned_2nd_4mF.csv <==
0.0,1.0067552230867676,-0.04029913889433857,0.20330299948998976,0.058855971513823734,0.20030310784149463,-0.016087480596542345,0.20230451163495683,0.008124112353003966,0.00027215096174116113,-2.1857989940954284e-5,0.0704451141318348,-0.002805774194391405,1.084409521544636,0.4290526993758473,0.0003072643029384323,7.681607573460807e-5,-1.097851263284566e-18,0.054666659327847034,0.0,4.600042785237128e-9,0.0,0.0,1.4375133703866027e-13,0.5652532574498265,0.18668122698804354,1.0029101451868592,1.002628620510921,-0.023761495203446628,0.0
0.0001,0.9901125652522862,-0.03895138210136414,0.20733846526229338,0.0562302565817359,0.2617367693743626,-0.022097825856354128,0.20242739633763562,0.008130748811179084,0.00027267717179361496,-2.2584868322867032e-5,0.07044532508229422,-0.0028061754486777978,1.0843993483234593,0.4290622032043936,0.0003072644185653381,7.681607573744657e-5,2.0297256888784408e-10,0.054666784458185035,4.038943361787704e-8,4.600974168988384e-9,2.6174731382054623e-8,6.670597709645366e-13,1.4376398527180675e-13,0.5655458074478524,0.18668795065201743,1.0104514736228951,1.0099194826820137,-0.032780328156468606,0.007061339080904432
0.0002,0.956260924175483,-0.036316594678655105,0.2271930887163875,0.04965331613332284,0.2932966910271634,-0.02656574571854117,0.2026927801488843,0.008150214297116192,0.00027581782183163614,-2.444265594345614e-5,0.07044603912609698,-0.0028070662553601397,1.0842927759251104,0.42909553869764716,0.00030726602611410534,7.68160757779011e-5,5.240489261874648e-9,0.05466809704306491,2.681622526806054e-7,4.614808793715092e-9,1.0000980473679997e-7,7.077378542076296e-12,1.4408756024265286e-13,0.5651843668187558,0.1867218683303781,1.0123068225087255,1.0117308452632439,-0.034143658689040665,0.00831012111265132
0.0003,0.9253600471381062,-0.03439281596035787,0.2602674562579906,0.041579793815720356,0.3066885386047451,-0.029429843634929165,0.20299857333860094,0.00817905523602363,0.00028225626557174525,-2.6977180496012067e-5,0.07044631350021169,-0.0028080171951934472,1.0839863821344369,0.4290498493452848,0.00030726743221500886,7.681607581732466e-5,3.0304894986156115e-8,0.054671877054694194,5.89142148870342e-7,4.657856252826214e-9,1.0861934449625064e-7,1.8329656236472715e-11,1.4535099294867224e-13,0.5645633753775018,0.18675344939637276,1.0008316199220393,1.0003655101195719,-0.03049401168540799,-0.003624616269974496
0.0004,0.9082532019649062,-0.03435243808953411,0.2956155693883326,0.03445474810432322,0.31095375811992976,-0.03118870114653422,0.2033039886687979,0.008213106842310672,0.00029109697938014715,-2.977967209103481e-5,0.07044504923971644,-0.00280872927393058,1.0834497952764404,0.42907154680354576,0.0003072662411254029,7.681607579336108e-5,9.764114846263632e-8,0.05467851105954284,7.850905441891808e-7,4.728332256827936e-9,3.6012720353221325e-8,2.5979884825707576e-11,1.4762887958417819e-13,0.5674383777913768,0.18688682684603114,0.976000145133099,0.9757191395355367,-0.023226295022994187,-0.028851298901883055
0.0005,0.9063117608469592,-0.036241343563364885,0.32339346066674235,0.02986965011497299,0.3121428429130703,-0.032431684110200906,0.20360576504456598,0.008249505300363039,0.00030083818478806326,-3.253267748865797e-5,0.0704417980835195,-0.0028090938561916748,1.0827297074540263,0.42968675812741874,0.00030728053955764937,7.681607615178622e-5,2.2844230581880372e-7,0.05468743804218938,7.52225208107943e-7,4.807036715563528e-9,-4.8165195471727115e-8,2.5151371427005206e-11,1.5025513897617494e-13,0.5748635671416417,0.18732411481773284,0.9536608243374654,0.9534987084273756,-0.01733504799951266,-0.05136305032729019
0.0006,0.914867523193003,-0.039269197457317884,0.3391529227746433,0.028174543981870918,0.31341759313334383,-0.03356399423541682,0.20391505609547958,0.00828708842927808,0.00031017584149693056,-3.5053557714474685e-5,0.07043684786023326,-0.002809175979993409,1.0819060872002961,0.43140142675501,0.0003073587312068643,7.681607814138109e-5,4.3706670384053884e-7,0.054697683992863635,5.457332212097835e-7,4.872914711274176e-9,-9.01660372593305e-8,1.7799616682218933e-11,1.5243840155643063e-13,0.5839478808142713,0.1880627782419168,0.9370279816972514,0.9369313639396494,-0.013443103675925109,-0.06803147019849937
0.0007,0.9274537337206861,-0.04238811654717425,0.34371525644282164,0.02870016922548835,0.31576801278936883,-0.034737808743953234,0.20424301881503576,0.008325901181018065,0.00031838219945711296,-3.7294961208756584e-5,0.07043090781799043,-0.002809135599273537,1.0810514481952755,0.434365043751534,0.0003075642672280769,7.681608349014171e-5,7.30105428622131e-7,0.05470836185077361,2.8635447301208366e-7,4.914507528353719e-9,-8.511774605316453e-8,8.711766225484698e-12,1.5376082785692564e-13,0.5956674584249277,0.18954607621921502,0.9266849038131771,0.9266075781884087,-0.011971115774157028,-0.0782484423921022
0.0008,0.9387811978981847,-0.04478094767071687,0.3411225439429149,0.03026246238746329,0.31888654109604964,-0.03590824986427751,0.20459472307628765,0.008366520189359601,0.00032533151921920766,-3.9311626773953366e-5,0.07042475030189804,-0.002809142995045118,1.0802126741588278,0.43834925299612904,0.00030795322233447534,7.681609386961265e-5,1.1081125323851935e-6,0.05471889587524849,7.315047651001017e-8,4.931810801457277e-9,-5.5756679784125115e-8,1.5834210054187127e-12,1.5424980812713339e-13,0.6030954652933146,0.19176906434192298,0.929192328609997,0.9290835470071791,-0.014182418142639834,-0.07552639054696181
0.0009,0.9462723999004637,-0.04614920061625608,0.3360262018471192,0.03175034177856228,0.32202565131011185,-0.036950021621212165,0.20496818550491153,0.008409419772877262,0.0003313100179026836,-4.120472953335249e-5,0.07041892697698636,-0.00280931016461289,1.0794084242711404,0.44294446454999326,0.00030855729538151443,7.681611045279545e-5,1.5683057891689206e-6,0.05472905514644235,-5.240011460084411e-8,4.932098366414586e-9,-2.3425853830852805e-8,-2.3315283479629326e-12,1.541862977538332e-13,0.6053828841331367,0.19343312484235653,0.9336724474118239,0.9335305232223028,-0.01614724039144104,-0.07094278173001008
0.001,0.9497926226588146,-0.04665989203360355,0.3317530179376061,0.03251951527696329,0.32460256036043916,-0.037769918098001384,0.20535742550678768,0.008454626146426657,0.00033672181960477663,-4.30634435725425e-5,0.07041367770112321,-0.002809669604591379,1.0786372862387963,0.4477805819901117,0.000309382518074187,7.681613382517104e-5,2.1072340857868544e-6,0.05473885498008163,-9.313378684014842e-8,4.92414652317373e-9,9.86665943312155e-10,-3.3653122567968025e-12,1.5387910614957936e-13,0.6068849070324438,0.19593483329228986,0.9419481999588318,0.9417507716416607,-0.019284264089800916,-0.06254527797109519
0.0011,0.950628940886612,-0.04673566925574308,0.32998366176880417,0.03240032569684827,0.3263491553077778,-0.03834092570493308,0.2057554492539017,0.008501750677980192,0.0003419258303358383,-4.4942884732823865e-5,0.07040900429392014,-0.002810194823746824,1.0778873172549353,0.45259754592916007,0.0003104176112803881,7.681616415016954e-5,2.7220159037701894e-6,0.054748440431417605,-7.542635141888791e-8,4.915510337788012e-9,1.3620644688683672e-8,-2.5418444937417237e-12,1.5357777429873357e-13,0.6056739031878228,0.19807845325387552,0.9470542247720389,0.9468284576876995,-0.020639777462917647,-0.05743949933387361
0.0012,0.9504466576426421,-0.04679863008266004,0.3305380805210318,0.03167080198802028,0.32738590711456494,-0.03872052524764243,0.20615742709548152,0.008550114611918477,0.00034708867912399685,-4.684357352498144e-5,0.07040474894386478,-0.0028108267270844857,1.077145183880396,0.4573057601203434,0.00031164125470807384,7.681620130504588e-5,3.4113943420997204e-6,0.054757974617592874,-3.239875876326039e-8,4.909932853467031e-9,1.578270351773912e-8,-9.801001318008852e-13,1.5339643636607364e-13,0.6044203501492722,0.2002893796119394,0.952316409762981,0.9520614532945008,-0.022035219802657772,-0.052177762861115584
0.0013,0.9506210608870252,-0.047155866759664385,0.3325752435507418,0.030727405044264886,0.32796961226952026,-0.03899459795669342,0.20656050052510308,0.00859903066299935,0.00035226112832519745,-4.8741323649998864e-5,0.0704007338239856,-0.0028115081601419686,1.0764008021308482,0.4618966353704576,0.0003130314025205919,7.68162451173438e-5,4.175000072192656e-6,0.05476758125876023,7.146405781599111e-9,4.9088327712925926e-9,1.0874218303524066e-8,3.7224893160588193e-13,1.533720076398837e-13,0.6036567347833189,0.20248324734527418,0.9539203407680511,0.9536635715435212,-0.022131742574151056,-0.050590773975168174
0.0014,0.9516630372442065,-0.047852111876432846,0.3350089286968681,0.029908413865571696,0.3283880459153253,-0.039245326009943356,0.20696471855624177,0.008648049767757645,0.00035736752442474564,-5.0596336613834335e-5,0.07039683780423926,-0.002812209756974485,1.0756520479317229,0.4664374934784942,0.00031457069285000265,7.681629547600391e-5,5.013263860140391e-6,0.054777286743795346,3.0072816698487014e-8,4.910858905898866e-9,3.525728498803023e-9,1.1088562312036472e-12,1.5345208879599382e-13,0.6029613483744898,0.20449051691963235,0.9553857804105634,0.9551273398240506,-0.022220570824735223,-0.04914070676968637
0.0015,0.9536305250953102,-0.04880995623374712,0.33698090949794157,0.02942918801587461,0.32886487813421217,-0.03953208749423726,0.20737104348078256,0.008696918587497788,0.00036231144571361324,-5.237359656877844e-5,0.07039299329973987,-0.002812921804931404,1.074900555189901,0.47100206521048704,0.0003162457002659441,7.681635234479527e-5,5.926634052628472e-6,0.054787071294198846,3.261216595006687e-8,4.914058885891472e-9,-2.2422753829922774e-9,1.1394096863841852e-12,1.5356643833419787e-13,0.6032949483072108,0.20652485693951725,0.9562157135613454,0.9559515304301084,-0.022473681548511697,-0.048285617856339946
0.0016,0.9561251965331178,-0.049864211672921176,0.3382809035166146,0.029260771333895253,0.3294561678710917,-0.039860716761441914,0.20778067566844294,0.008745702111425592,0.0003670295286030174,-5.40621025556783e-5,0.07038921416027695,-0.002813659464083018,1.0741510176268758,0.47563023644372543,0.0003180491161505278,7.681641580603288e-5,6.9150199596865346e-6,0.054796877209130956,2.1866879822529347e-8,4.916917037213902e-9,-5.253291037726688e-9,7.293416858089447e-13,1.5366424050641706e-13,0.603776718368063,0.2094627595559075,0.9574142657950535,0.9571417895383632,-0.02283921270375469,-0.047050736798490436
0.0017,0.9587137880402269,-0.050857622510537506,0.3389074116940135,0.029309824314919474,0.33016581105578596,-0.04022129056230532,0.2081945755249785,0.008794535960522125,0.0003714814922324766,-5.566012114756862e-5,0.07038553093221182,-0.0028144416075786,1.07340808645607,0.4803438340190523,0.0003199749228286863,7.681648596722659e-5,7.978076543787725e-6,0.054806647157457575,6.2487074758208395e-9,4.918349283543005e-9,-5.368961396314128e-9,1.8122382391800946e-13,1.537105056132408e-13,0.603927362449919,0.21059204820267077,0.9581175352317075,0.9578384530604958,-0.023116144893924797,-0.04633094198366514
0.0018,0.9610793384303183,-0.05170480966910219,0.3391219957065383,0.029430621262272368,0.3309326176897658,-0.04058721805618278,0.208612959480875,0.008843592227958646,0.00037567393074922404,-5.717996119495797e-5,0.07038198157622134,-0.002815284186921406,1.0726748566914872,0.48513217829124244,0.00032201797146729237,7.68165629436046e-5,9.114984019484652e-6,0.054816342645482,-7.380049119991509e-9,4.918222084722303e-9,-3.74984161206447e-9,-2.7355027289687526e-13,1.5370338601432617e-13,0.6042418475573023,0.21363787098541148,0.9606591223101374,0.960353136979663,-0.024225717958190267,-0.043737976081460954
0.0019,0.9631188185810887,-0.05240645831178142,0.3392091188345675,0.029514759465115364,0.3316901371524556,-0.040935581312315984,0.20903542132113606,0.008892972538295482,0.00037964005595995335,-5.8637614375661254e-5,0.07037858744542821,-0.0028161927914112828,1.071952356756586,0.48996980318638306,0.0003241723551058523,7.68166468184197e-5,1.0324667319098944e-5,0.054825950420138006,-1.626036984002613e-8,4.91699660179216e-9,-1.6660186794278447e-9,-5.535560988275155e-13,1.5366035676148015e-13,0.6044621527487013,0.21577155094471845,0.9624395717325116,0.962114740022586,-0.025003003433894364,-0.04192153442503563
0.002,0.9648144656544068,-0.0529928067912989,0.33940399215224554,0.02948714033878859,0.3323842832062059,-0.04124961394532554,0.20946140033183835,0.008942730681730146,0.0003834161731219429,-6.004767171484649e-5,0.0703753594231449,-0.0028171680487303653,1.0712408886173195,0.49483107463939263,0.00032643153894127227,7.681673765661566e-5,1.1606030270527298e-5,0.05483546614226486,-1.9423759485134155e-8,4.9152256619360314e-9,-1.6779149579986673e-10,-6.383443203118519e-13,1.536013306575996e-13,0.6043296952406099,0.21723528799876646,0.9635710486706512,0.9632354264762956,-0.02541740731898796,-0.04077921377849563
0.0021,0.9662845547121812,-0.053522882398548466,0.3397476281157027,0.0293659585748072,0.3330080021709239,-0.04153191531423026,0.20989030102173087,0.008992804737791208,0.0003870280583017329,-6.141534221945181e-5,0.07037228445169405,-0.0028182016294762114,1.0705397256941125,0.49970186529905647,0.0003287880580125987,7.681683547333162e-5,1.2958021939390714e-5,0.0548448981377904,-1.905637750645907e-8,4.91331374850648e-9,5.526119655048037e-10,-6.080291903329512e-13,1.5353960128456645e-13,0.6040319712878054,0.22048485891492747,0.9660818239559155,0.965722273945516,-0.02633587087980707,-0.03824454369753983
0.0022,0.9676328947073838,-0.05403844448036889,0.34020991450766336,0.029190292258593924,0.33357106211418014,-0.041790419541565225,0.21032169743090437,0.009043114951642481,0.0003904903735955238,-6.274133465232635e-5,0.07036934624578724,-0.002819285365023052,1.0698483621980766,0.5045761153990231,0.00033123454498723196,7.681694027347055e-5,1.4379656093927575e-5,0.0548542520580541,-1.724805867531532e-8,4.9114475881645746e-9,6.278755310517229e-10,-5.351190096382025e-13,1.534808284134234e-13,0.6037837482853844,0.22319414126119355,0.9681751462227858,0.9677956467445747,-0.027101626474991782,-0.03613129949358831
0.0023,0.9689588842858388,-0.054577543613415436,0.34075106052008636,0.029001570670925843,0.3340854930211524,-0.04203371994455662,0.21075519357416833,0.009093580072201705,0.000393816000782858,-6.4025671988711e-5,0.0703665282833362,-0.0028204112625280576,1.0691663464572356,0.5094490159735823,0.00033376365351750383,7.681705206096469e-5,1.58699582015962e-5,0.054863532896396776,-1.602839773363075e-8,4.909777733056224e-9,2.3648069519149757e-10,-4.894313607158736e-13,1.5342942282414475e-13,0.6037025978124653,0.22410119578971371,0.9687677064695144,0.9683824494926572,-0.027316559840505503,-0.035532706539035584
0.0024,0.970295981854443,-0.055139257356489765,0.3412887556352446,0.02883800953335705,0.33457266937434743,-0.042270936616483644,0.21119066730689273,0.009144138099107189,0.00039700438236813434,-6.526477627398576e-5,0.07036381728174637,-0.0028215751320035108,1.0684938764758778,0.5143242057211318,0.00033636886510720227,7.681717083603485e-5,1.7427993517401064e-5,0.05487273768616506,-1.6234345955685525e-8,4.90817574627049e-9,-2.3681842405769697e-10,-4.959063592214189e-13,1.5338046951845017e-13,0.6034591256666042,0.2268805673479697,0.9702959084035305,0.9698954563273524,-0.027865120716154667,-0.033987710960678805
0.0025,0.9716280407687435,-0.05570629883405031,0.34178844174779766,0.028705589868019334,0.3350419077061739,-0.04250434040497211,0.21162806614698093,0.009194773741574694,0.0004000551453056886,-6.645754789255204e-5,0.07036120767805162,-0.0028227765428168895,1.0678315151444093,0.5192036719475236,0.00033904467268762884,7.68172966046945e-5,1.9052753167352744e-5,0.05488185893187842,-1.757847533108871e-8,4.9065077265358365e-9,-6.25430443053646e-10,-5.421228232875919e-13,1.5332933532356183e-13,0.6031757986821761,0.23011490431664428,0.9720742672541965,0.9716561327381074,-0.02850347751102986,-0.0321898094527971
0.0026,0.9729378135332235,-0.056262242786296934,0.34222417375934194,0.02860674437699096,0.3355004490944457,-0.04273536182862011,0.21206732620877147,0.009245475809433934,0.00040296889704512917,-6.760343466671356e-5,0.07035869457999508,-0.0028240152333716,1.0671798218421418,0.5240886063439856,0.00034178562718919424,7.681742937391891e-5,2.0743216913799254e-5,0.0548908891743574,-1.972682627153263e-8,4.904659014267795e-9,-8.029641590674252e-10,-6.14488209463543e-13,1.5327208461294188e-13,0.6030551583636931,0.23148825493999384,0.9728285745746041,0.972402926206137,-0.028774566479144226,-0.03142720893664627
0.0027,0.9741968560808685,-0.05679038839783559,0.3425980340202821,0.02852930197279698,0.33594867162244074,-0.04296208718440181,0.21250837038204062,0.009296252214256463,0.00040574847632745024,-6.87037428277931e-5,0.07035627601330056,-0.002825291995416037,1.0665394081976276,0.5289780731494581,0.0003445866454800034,7.68175691533144e-5,2.2498318774220735e-5,0.0548998202847383,-2.2039266770948357e-8,4.902558711938822e-9,-7.723456840173714e-10,-6.902679936434624e-13,1.5320645833070635e-13,0.6028772190365346,0.23308774929123854,0.9736164132993109,0.9731813874232644,-0.02909393269776427,-0.030630261494098046
0.0028,0.975392027866828,-0.057288082157727176,0.3429334535758315,0.028458686488328,0.33638189492378895,-0.04318162086910374,0.2129510567346852,0.009347110959191565,0.0004084005986572522,-6.976143568398348e-5,0.07035395060178398,-0.002826606668462448,1.0659106476334714,0.5338682169802877,0.00034744328878193154,7.681771594335117e-5,2.431688082046267e-5,0.054908646992881956,-2.4137008660472206e-8,4.900232664398205e-9,-6.385435471110928e-10,-7.573840075226904e-13,1.5313350347654141e-13,0.6025240949133349,0.23626197754853337,0.9751798948712168,0.9747262591451767,-0.029727721291498158,-0.02904870349126565
0.0029,0.9765226822561676,-0.05775822508841533,0.343245485824671,0.028388033357790894,0.33679755495907665,-0.04339266773082697,0.21339522627402902,0.009398048788340687,0.00041093214822524976,-7.077901374648867e-5,0.07035171547351891,-0.0028279581037314594,1.0652937912514073,0.538755319738107,0.0003503511492651071,7.681786973943712e-5,2.619770920498473e-5,0.05491736552183983,-2.5922601339360457e-8,4.897717972965845e-9,-4.692311438968778e-10,-8.132535188091453e-13,1.5305454467540355e-13,0.6021669136283718,0.23947267558138557,0.9767613398085974,0.9762888804176519,-0.03036879169545017,-0.02744897443685616
0.003,0.9775881726139525,-0.05820371821234369,0.3435491841654816,0.02831047801539253,0.33719308768889006,-0.043593932617672575,0.21384072000739587,0.009449062445805274,0.00041335000922215764,-7.175897752651266e-5,0.07034956775657886,-0.002829345152443701,1.0646890901531703,0.5436356633245486,0.0003533058190996585,7.681803053698004e-5,2.8139610080246612e-5,0.05492597209466341,-2.7298594206869386e-8,4.8950517389616446e-9,-3.3208186992301374e-10,-8.552937952107454e-13,1.529709065522494e-13,0.601976802815923,0.24118157925930242,0.9776030686297278,0.9771205902864676,-0.030710003344724554,-0.026597513839576665
0.0031,0.9785946490863905,-0.05863029460702952,0.34385380656530656,0.02822436804881769,0.3375673798908354,-0.04378523899971496,0.21428737144150384,0.009500141099780842,0.00041566101374416743,-7.270342961905191e-5,0.07034750367090446,-0.002830766072335096,1.064096731841416,0.5485057303702358,0.00035630288891061316,7.681819832876907e-5,3.014138275312962e-5,0.05493446371171707,-2.8325866703707874e-8,4.892273860829963e-9,-2.683947313721849e-10,-8.861731099951762e-13,1.5288394438741052e-13,0.6018422246832439,0.24206779535465167,0.9779600617527624,0.9774730808257249,-0.030855285793469654,-0.026237015108906074
0.0032,0.9795552330749411,-0.059044093558508516,0.34415417392331804,0.028136854638954253,0.3379227091170882,-0.04396837076809675,0.2147350359491572,0.0095512634772081,0.0004178703002255869,-7.361324699353146e-5,0.07034551836403487,-0.0028322186135126474,1.0635168042810805,0.5533632944770179,0.0003593384289309798,7.68183730955374e-5,3.220177805501589e-5,0.054942838565991636,-2.925439010055515e-8,4.889404644505182e-9,-2.520198003021491e-10,-9.143817090156212e-13,1.5279424287588643e-13,0.6014467498985836,0.24464635308094915,0.9789901554366972,0.9784901488362936,-0.031274569572667346,-0.025196888542749967
0.0033,0.9804734602481637,-0.059445433433206754,0.3444470711976335,0.028050266094069062,0.33826069792539204,-0.04414412865767525,0.21518360109332574,0.009602417036815771,0.0004199818813409592,-7.448927011473175e-5,0.07034360816122172,-0.0028337014370060456,1.062949460050686,0.558206639499242,0.00036240886338997615,7.681855481486095e-5,3.431952616320762e-5,0.05495109404326869,-3.013035684127363e-8,4.886444028687398e-9,-2.6446779732417416e-10,-9.41323067067161e-13,1.5270175708747458e-13,0.600934770257432,0.2479845407748353,0.9803237094711887,0.9798068399004904,-0.03181737221683248,-0.023850345989979798
0.0034,0.9813526952930075,-0.05983454689145536,0.3447293799790473,0.027966819617784446,0.3385829433897211,-0.044313289969282035,0.21563295479676242,0.009653589412454403,0.0004219997615812911,-7.533234472566441e-5,0.07034176940974605,-0.0028352132193599777,1.0623948531300977,0.5630340505224192,0.00036551061934094636,7.681874346432723e-5,3.6493357187269573e-5,0.054959227512063946,-3.099613090872241e-8,4.883391751699398e-9,-2.876790937578868e-10,-9.682710879435006e-13,1.5260643667847206e-13,0.6004582805344063,0.2510913286269623,0.9815648228699198,0.9810322592532572,-0.03232254832304284,-0.02259714442405651
0.0035,0.9821963028964208,-0.06021166659358544,0.3449979818583535,0.027888732413722712,0.3388910425840495,-0.044476632003748635,0.2160829849822201,0.009704768237974544,0.0004239279454375895,-7.614331656934107e-5,0.0703399984568889,-0.002836752637119131,1.0618531374991818,0.5678438126320602,0.00036864012383723484,7.68189390215238e-5,3.872200123676647e-5,0.05496723634089312,-3.189407628576059e-8,4.8802475518639655e-9,-3.0359406092291413e-10,-9.964996754383452e-13,1.525082313051759e-13,0.600169275504123,0.2529756868279822,0.9823175946465736,0.9817755121295354,-0.03262895248837623,-0.021837040818441057
0.0036,0.9830063729229124,-0.06057641771292146,0.34525072066446466,0.027817132066927007,0.3391863435618982,-0.04463469351448246,0.2165335818360545,0.00975594283852232,0.00042577040454453986,-7.692310854002432e-5,0.07033829183263306,-0.0028383184965634343,1.0613244775032387,0.5726341910849362,0.0003717938337516766,7.681914146415088e-5,4.10041848590289e-5,0.054975117768791965,-3.283689694886931e-8,4.8770103478540085e-9,-2.988979116210471e-10,-1.0262876336910087e-12,1.5240707466458274e-13,0.6000748267261367,0.25351420173124595,0.9825028483398187,0.9819582509617413,-0.03270718654783536,-0.02164999339989253
0.0037,0.9837803655746299,-0.060926824048693484,0.34549012735976903,0.02774878295144773,0.3394689293338201,-0.044787022061156534,0.21698465251153634,0.009807110002736565,0.0004275307487748294,-7.767295674672488e-5,0.07033664712378003,-0.002839910143403544,1.060809035109537,0.5774034134425534,0.00037496868604365146,7.681935076398303e-5,4.3338591892707065e-5,0.05498286903713218,-3.373034798967931e-8,4.873679606755217e-9,-2.835485788066815e-10,-1.0544045938471807e-12,1.5230296793182198e-13,0.5997323128915738,0.2553424244993298,0.9830766757926389,0.9825239195584833,-0.03295557793973785,-0.02107063255422584
0.0038,0.9845192659566697,-0.06126335118420422,0.34571757514149903,0.027682950488916967,0.339739116950183,-0.04493366743022576,0.21743610892414675,0.00985826350781348,0.00042921237335593536,-7.839392559594312e-5,0.07033506190756661,-0.0028415266506713146,1.0603068931949151,0.5821498053327417,0.00037816200370937556,7.681956688450076e-5,4.5723878511079186e-5,0.054990488340757475,-3.456315855580784e-8,4.870261503845173e-9,-2.619969207652612e-10,-1.0805035121234296e-12,1.5219611446875802e-13,0.59919636474157,0.2582031340867302,0.9839745716752296,0.9834090488798319,-0.03334424809998673,-0.020164078301268602
0.0039,0.9852245387986672,-0.06158672910928559,0.34593414588815447,0.02761928597002622,0.3399972957672297,-0.04507476175328994,0.21788786265623541,0.009909396572968129,0.00043081867150453884,-7.908705242582599e-5,0.07033353371580837,-0.0028431670466364015,1.0598181283639114,0.5868717018777218,0.0003813711205666738,7.681978978876658e-5,4.815870046270221e-5,0.054997973951239586,-3.5335262072977006e-8,4.866762731748815e-9,-2.3726678893633147e-10,-1.1046179330812898e-12,1.5208673107766324e-13,0.598580678962966,0.2614894561118513,0.9850060552722776,0.9844258665241804,-0.03379074407209017,-0.01912264815345521
0.004,0.9858976488302584,-0.061897687813769545,0.3461409214782353,0.02755744068546699,0.3402438551412032,-0.04521043716194888,0.21833982529015192,0.009960502417415593,0.00043235303643732116,-7.975337457452042e-5,0.07033206008032095,-0.002844830359568462,1.0593428172210642,0.5915674381997144,0.0003845933704333712,7.682001943984309e-5,5.064171349613307e-5,0.05500532414015029,-3.604659196690895e-8,4.863189983091088e-9,-2.1238203475943749e-10,-1.126781401282297e-12,1.5197503456081013e-13,0.5979989522426024,0.2645945161930976,0.9859806458684699,0.9853866000899223,-0.03421261289955633,-0.018138659623220085
0.0041,0.9865400607810793,-0.06219695728748804,0.3463389837902412,0.027497065925930788,0.3404791844283462,-0.04534082578780239,0.2187919084082458,0.010011574260370939,0.0004338188613709634,-8.039392938017327e-5,0.07033063853291995,-0.0028465156177371513,1.0588810363709111,0.5962353494209401,0.0003878260871272925,7.68202558007928e-5,5.31715733599287e-5,0.05501253717906132,-3.669708166332578e-8,4.8595499504969286e-9,-1.9036650967412473e-10,-1.1470274612879859e-12,1.5186124172047105e-13,0.5975648812673199,0.2669114399488732,0.9867078627484933,0.9861034771754504,-0.03452740162589336,-0.017404430222997647
0.0042,0.987153239380765,-0.062485267520272975,0.3465294147026722,0.02743781298210911,0.3407036729849015,-0.04546605976245025,0.21924402359286674,0.010062605321049245,0.00043521953952214694,-8.100975418093153e-5,0.07032926660542095,-0.0028482218494121267,1.0584328624179904,0.6008737706636198,0.0003910666044662626,7.682049883467828e-5,5.574693580264601e-5,0.055019611339544444,-3.7286664587949604e-8,4.855849326591278e-9,-1.7424406511993863e-10,-1.1653896576598915e-12,1.517455693589185e-13,0.5973921627239592,0.2678333529975824,0.9869972251970348,0.9863887253791586,-0.03465265729460941,-0.01711227746522231
0.0043,0.9877390626160354,-0.06276323994744473,0.3467122229949714,0.027380144378174574,0.34091795117467094,-0.04558645587102613,0.21969608547665578,0.01011358787050356,0.0004365582864019258,-8.160175463839486e-5,0.07032794179003626,-0.0028499480540897532,1.0579983620805635,0.6054811517976588,0.0003943123285260735,7.682074850301892e-5,5.8366441834668024e-5,0.05502654500578354,-3.7829108688896994e-8,4.8520930300603325e-9,-1.6229868838418677e-10,-1.182313284451349e-12,1.5162816716811748e-13,0.5972406054663142,0.26850407179959795,0.9871552949620209,0.9865442866425345,-0.034725131792952356,-0.01695266500607085
0.0044,0.9882990913342846,-0.06303118536581544,0.34688687400904505,0.02732470643388848,0.3411226525146059,-0.045702343297758796,0.22014802711792064,0.010164515405642961,0.00043783762004633606,-8.217064291963976e-5,0.07032666203435807,-0.0028516933940260438,1.0575775476783538,0.610056287995985,0.0003975611875562914,7.682100475752443e-5,6.102871610745187e-5,0.05503333721788743,-3.8338228287848525e-8,4.848283891784878e-9,-1.5058615371092112e-10,-1.1982166001623974e-12,1.5150911394490484e-13,0.5968315817627537,0.2703141557359476,0.9875818556386333,0.9869640778075544,-0.03492071119359207,-0.016521941265153287
0.0045,0.9888342812894333,-0.06328936998639062,0.347053698089265,0.027271374256451535,0.3413181548219887,-0.04581386047449141,0.22059978783774925,0.010215383069088436,0.000439059887880206,-8.271717181636956e-5,0.0703254255635363,-0.002853457146288783,1.0571704139818083,0.6145980303142095,0.00040081130243676877,7.6821267546484e-5,6.373239055685169e-5,0.055039987234610836,-3.881309026022511e-8,4.844425558049952e-9,-1.390718776395585e-10,-1.213064261913095e-12,1.5138852351313854e-13,0.5962444589270808,0.2729123954082764,0.9881941514832078,0.9875666565262239,-0.03520145074805629,-0.015903669654100203
0.0046,0.9893455881736826,-0.06353806002427446,0.34721302569823376,0.027220022856704554,0.34150483588389235,-0.045921145810228485,0.22105130695741237,0.010266186003617912,0.0004402274373292632,-8.324209413089588e-5,0.07032423060273979,-0.002855238587954378,1.056776955760944,0.6191052298041321,0.00040406079405432807,7.682153681818667e-5,6.647609712007197e-5,0.055046494314714575,-3.92527597432019e-8,4.840521675299467e-9,-1.2772180422457711e-10,-1.2268208742152551e-12,1.512665097029355e-13,0.5955586475920932,0.2759473688585147,0.9889093671162045,0.9882705216978313,-0.03552937934652449,-0.015181473797972246
0.0047,0.9898339676792345,-0.06377752169457115,0.3473651872985533,0.027170527245488373,0.3416830734873899,-0.04602433771397452,0.22150252379818097,0.010316919352009304,0.00044134261581923534,-8.37461626655303e-5,0.07032307537713749,-0.002857036996099237,1.0563971677857775,0.6235767375175529,0.000407307783295792,7.682181252092152e-5,6.925846773431715e-5,0.055052857716959384,-3.965630187395409e-8,4.836575889977331e-9,-1.1650187752045537e-10,-1.2394510415806911e-12,1.5114318634441275e-13,0.5948535583905894,0.2790676541285925,0.989644687158084,0.9889941722216654,-0.0358665258791761,-0.014438977321830075
0.0048,0.9903003754982905,-0.06400802121238486,0.3475105133528262,0.02712276243364382,0.34185324541955436,-0.04612357459473402,0.22195337768132595,0.01036757825704053,0.00044240777077585007,-8.423013022258449e-5,0.07032195811189823,-0.002858851647799767,1.0560310448263268,0.6280114045062718,0.0004105503910479831,7.682209460297758e-5,7.207813433679163e-5,0.055059076700106055,-4.00227817896568e-8,4.832591848527451e-9,-1.053780415816718e-10,-1.2509193685212156e-12,1.510186672676872e-13,0.5942086019553676,0.2819218292604401,0.9903172962293064,0.9896561069970145,-0.036174919236190595,-0.013759803850734343
0.0049,0.9907457673230526,-0.06422982479281977,0.3476493343236544,0.027076603432011723,0.34201572946745873,-0.04621899486151149,0.2224038079281181,0.01041815786148951,0.000443425249624835,-8.469474960437002e-5,0.07032087703219093,-0.002860681820132377,1.0556785816526082,0.6324080818220885,0.00041378673819772395,7.682238301264396e-5,7.493372886469994e-5,0.05506515052291534,-4.0351264627485223e-8,4.828573197393741e-9,-9.431624046270461e-11,-1.2611904595486417e-12,1.5089306630287585e-13,0.5937031889192259,0.2841584722959876,0.9908443789503325,0.9901748249231668,-0.03641658830774743,-0.013227577009745693
0.005,0.9911710988457223,-0.06444319865098008,0.3477819806736404,0.027031925251432904,0.342170903418176,-0.046310736923311446,0.22285375385982834,0.010468653308134164,0.00044439739979191785,-8.514077361319851e-5,0.07031983036318448,-0.0028625267901734733,1.0553397730346394,0.6367656205168029,0.0004170149456318371,7.682267769820969e-5,7.782388325524649e-5,0.055071078444148026,-4.0640815524614505e-8,4.824523583020108e-9,-8.32824182180323e-11,-1.2702289191747826e-12,1.5076649728009565e-13,0.5934167299149623,0.28542616127716525,0.9911431199416225,0.9904688248994112,-0.03655356198402605,-0.012925920423924788
0.0051,0.9915773740186701,-0.06464845607876181,0.34790878879037795,0.0269886349857613,0.3423191473280351,-0.04639894748834016,0.22330315422930383,0.010519059642989555,0.0004453265885076119,-8.556896209957685e-5,0.07031881631595599,-0.0028643858228735524,1.0550146147771475,0.6410828531064201,0.00042023312084106513,7.682297860809838e-5,8.074721851928628e-5,0.055076859703609135,-4.08918476899703e-8,4.82044681467927e-9,-7.231447648549935e-11,-1.2780465375255071e-12,1.5063907937974413e-13,0.5933465704964512,0.2857120535567492,0.9912017208629155,0.9905264516967228,-0.03658119178268548,-0.012866703203436825
0.0052,0.991965690594298,-0.06484610325908743,0.34803006923597596,0.02694681318721194,0.34246079816578323,-0.04648379707735336,0.2237519547008748,0.01056937221852117,0.0004462149343776598,-8.59800178777749e-5,0.07031783329396937,-0.0028662582155599184,1.0547030760203437,0.6453587112112592,0.000423439589157866,7.682328568618355e-5,8.370232738325132e-5,0.05508249385102488,-4.111134756453079e-8,4.816347052006467e-9,-6.177561333897752e-11,-1.2848846654989822e-12,1.5051094390173203e-13,0.5931120364870294,0.2865790476137322,0.9913450669465684,0.9906672161713952,-0.03665220631043207,-0.01272164967888146
0.0053,0.9923367462092691,-0.06503640628062703,0.3481460281283468,0.026906439009189008,0.3425961037178829,-0.04656539878480101,0.22420011752765695,0.010619587922068284,0.00044706396644624496,-8.637448053277947e-5,0.07031688014311789,-0.002868143448975904,1.0544050748430762,0.649592480324381,0.0004266331482842176,7.682359886809458e-5,8.66878827208193e-5,0.055087981107009326,-4.130098144953217e-8,4.8122271548524615e-9,-5.170716493836758e-11,-1.2907976702149758e-12,1.5038218033679115e-13,0.5926891099662586,0.2881424659893834,0.9916035576472381,0.9909210515518933,-0.036780264186635554,-0.012460080013070463
0.0054,0.9926911875598612,-0.06521959134997019,0.34825686171870535,0.026867468488882273,0.3427253047802408,-0.04664385768822019,0.22464760633830436,0.010669703790950088,0.0004478751650752697,-8.675287536656622e-5,0.07031595574543169,-0.00287004102207667,1.0541205254577595,0.6537834785774906,0.00042981263365651984,7.682391808885337e-5,8.970256825700145e-5,0.055093321745733136,-4.146137515225781e-8,4.80808981447428e-9,-4.209245393834349e-11,-1.2958034490458994e-12,1.5025287269469033e-13,0.5921192551753783,0.29024902920487716,0.9919518502156651,0.9912630715023283,-0.0369528104581048,-0.01210763882082825
0.0055,0.9930296613423517,-0.06539588467370648,0.3483627662582667,0.026829857663481515,0.34284864214876365,-0.04671927886514801,0.2250943847614711,0.010719716862485759,0.0004486500106266361,-8.71157276811108e-5,0.07031505898294092,-0.0028719504338173786,1.0538493420768071,0.6579310241022943,0.00043297688071117224,7.682424328348182e-5,9.2745067716809e-5,0.05509851604136701,-4.1593154479991095e-8,4.803937722128946e-9,-3.291480299357923e-11,-1.2999198993641648e-12,1.501231049851985e-13,0.5914439363556284,0.2927454577813876,0.9923646019025902,0.9916683896868114,-0.03715729017164872,-0.011689970716979236
0.0056,0.9933528142530187,-0.06556551245842554,0.3484639379982457,0.026793562570176507,0.3429663566193581,-0.046791767393121554,0.2255404164258113,0.010769624173994493,0.0004493899834622466,-8.74635627783889e-5,0.07031418873767578,-0.0028738711831531915,1.0535914389126335,0.6620344350304977,0.00043612472488457476,7.68245743870018e-5,9.581406482525333e-5,0.05510356426808162,-4.1696945240015407e-8,4.799773569073489e-9,-2.415753475874849e-11,-1.3031649185421839e-12,1.4999296121808464e-13,0.5907046177482488,0.295478472240089,0.9928164699587544,0.9921121197694541,-0.037381148374076224,-0.011232720316347838
0.0057,0.9936612929881394,-0.06572870091071693,0.34856057318985745,0.02675853924615703,0.34307868898793076,-0.046861428349677915,0.22598566495997915,0.01081942276279547,0.0004500965639440034,-8.779690596037619e-5,0.07031334389166642,-0.002875802769039272,1.0533467301776531,0.6660930294938068,0.0004392550016131273,7.68249113344352e-5,9.890824330734566e-5,0.055108466700047654,-4.177337323961412e-8,4.795600046564936e-9,-1.5803971888525233e-11,-1.305556403952369e-12,1.4986252540311754e-13,0.5899427635944793,0.29829479310215545,0.9932821116348978,0.9925693754143675,-0.03761183011219621,-0.010761532233758477
0.0058,0.9939557442439918,-0.06588567623717026,0.3486528680843168,0.026724743728612853,0.3431858800503884,-0.04692836681235418,0.22643009399262867,0.010869109666207877,0.00045077123243380873,-8.811628252904831e-5,0.07031252332694297,-0.00287774469043078,1.0531151300842805,0.6701061256239271,0.0004423665463332295,7.682525406080389e-5,0.00010202628688809725,0.05511322361143579,-4.182306428607062e-8,4.791419845860311e-9,-7.837437037583377e-12,-1.3071122529671311e-12,1.4973188155006616e-13,0.5891998381355597,0.30104114088876127,0.9937361841817615,0.9930152702856629,-0.037836780432817574,-0.01030205108403557
0.0059,0.9942368147168531,-0.06603666464437509,0.34874101893283876,0.02669213205473375,0.3432881706026376,-0.04699268785868745,0.226873667152414,0.010918681921550901,0.0004514154692935648,-8.842221778638096e-5,0.07031172592553561,-0.0028796964462828793,1.0528965528449288,0.6740730415525648,0.0004454581944812812,7.682560250112977e-5,0.00010516687929251943,0.0551178352764167,-4.1846644186668284e-8,4.787235658216642e-9,-2.4125286059666164e-13,-1.3078503629588824e-12,1.496011136686994e-13,0.5885173056127295,0.3035642361210805,0.9941533448500858,0.9934249180474515,-0.038043444382749224,-0.009879921482003525
0.006,0.9945051511030013,-0.06618189233892104,0.34882522198663823,0.026660660261709494,0.3433858014405852,-0.04705449656621481,0.22731634806798923,0.010968136566143726,0.0004520307548851739,-8.871523703434978e-5,0.07031095056947452,-0.00288165753555073,1.052690912672013,0.6779930954114254,0.0004485287814936822,7.682595659043471e-5,0.00010832870424562344,0.055122301969161076,-4.184473874869049e-8,4.783050174890955e-9,7.001257987760977e-12,-1.3077886313000348e-12,1.4947030576878618e-13,0.5879366302672289,0.30571079932028755,0.9945082508906117,0.9937734323638446,-0.03821926700880007,-0.009520788042486765
0.0061,0.9947614000987138,-0.06632158552739766,0.34890567349693025,0.026630284386729864,0.34347901336013775,-0.04711389801247336,0.2277581003680085,0.01101747063730554,0.00045261856957053826,-8.899586557493045e-5,0.07031019614078982,-0.0028836274571894956,1.0524981237779472,0.6818656053322146,0.0004515771428068322,7.68263162637406e-5,0.00011151044547242057,0.05512662396383961,-4.18179737794206e-8,4.778866087140276e-9,1.3906772852815657e-11,-1.3069449553629998e-12,1.493395418600954e-13,0.5874992763402973,0.30732755100755643,0.9947755595540796,0.9940359268989535,-0.03835169335777901,-0.009250295380309704
0.0062,0.9950062084002685,-0.06645597041639457,0.34898256971492975,0.02660096046698463,0.3435680471572019,-0.04717099727500017,0.2281988876811259,0.011066681172355528,0.0004531803937115601,-8.926462871009864e-5,0.07030946152151168,-0.0028856057101543375,1.0523181003751458,0.6856898894466384,0.00045460211385713116,7.682668145606933e-5,0.00011471078669792206,0.055130801534622964,-4.1766975086142015e-8,4.7746860862216325e-9,2.0491969079893476e-11,-1.3053372325201893e-12,1.4920890595239593e-13,0.5872467080731748,0.30826121170406146,0.9949299280912305,0.9941875153168892,-0.03842816847649493,-0.009094088110296765
0.0063,0.9952402211504368,-0.06658527646659897,0.3490561066960429,0.026572646409530172,0.3436531419612474,-0.04722589965669498,0.22863867387702103,0.011115765223646995,0.00045371769902405876,-8.952205134040159e-5,0.07030874560053903,-0.0028875917939595154,1.052150755399314,0.6894652649036568,0.00045760253354502515,7.682705210208412e-5,0.00011792840125583146,0.05513483496526774,-4.1692594174153625e-8,4.770512863549262e-9,2.6795572466549078e-11,-1.3029915865153414e-12,1.490784820606889e-13,0.5871865117061689,0.30847467546639273,0.9949626885234922,0.9942196727691485,-0.03844464200060295,-0.00906089798255093
0.0064,0.9954639747049666,-0.066709734998378,0.3491264505995829,0.026545321674194305,0.34373448630551046,-0.04727869904030756,0.22907743114882334,0.011164720491875533,0.00045423166217929033,-8.976858984903866e-5,0.07030804749343879,-0.0028895852776823533,1.0519959710201516,0.69319118432682,0.0004605774611755277,7.682742813053214e-5,0.00012116192370929552,0.05513872489331545,-4.1597654054902626e-8,4.7663487693632276e-9,3.3034328668960787e-11,-1.3000064046016176e-12,1.4894834358420897e-13,0.5870224779076145,0.3089791133336279,0.9950175969010157,0.9942734462890946,-0.03847458652338503,-0.009004891512008197
0.0065,0.995677834068752,-0.06682950191798369,0.3491937148854716,0.026518961751521422,0.34381221194079,-0.04732946189178974,0.22951514183461466,0.01121354555874908,0.0004547231027210385,-9.000457869113704e-5,0.0703073665846463,-0.0028915858505106353,1.0518536012733073,0.6968673845403095,0.0004635262955284373,7.682780946749756e-5,0.00012441016634686866,0.055142472403505526,-4.1483287997413076e-8,4.762195494441623e-9,3.923189978951713e-11,-1.2964192634697974e-12,1.488185433945121e-13,0.5866969165274875,0.3099802819322826,0.995126574729523,0.9943801717415455,-0.038534018056703756,-0.008893734274861762
0.0066,0.9958821495993416,-0.06694471977114153,0.3492580080137099,0.026493538446466184,0.3438864477860665,-0.047378251501337836,0.22995178887798384,0.011262239068913424,0.00045519281916110054,-9.023034066313755e-5,0.07030670227380006,-0.0028935932128296912,1.051723499583275,0.7004936329117672,0.0004664484637241545,7.682819603942424e-5,0.00012767197772348702,0.055146078609092396,-4.135006165108045e-8,4.758054662417028e-9,4.535365666534943e-11,-1.2922471297871093e-12,1.4868913227246006e-13,0.5862358061296311,0.31139829180389184,0.995280925991463,0.9945313328400205,-0.03861819418952124,-0.008736296197208893
0.0067,0.9960772716542841,-0.067055531103577,0.34931943844429886,0.026469023563983254,0.34395732276032037,-0.04742513115914815,0.23038735522251988,0.011310799667014352,0.00045564161001127355,-9.044619856148095e-5,0.07030605396053863,-0.00289560706502485,1.051605519374549,0.7040696968088348,0.0004693433928830798,7.682858777275608e-5,0.00013094620639408656,0.05514954462333051,-4.11985406653003e-8,4.753927896922029e-9,5.136497013358882e-11,-1.2875069702207818e-12,1.4856016099891452e-13,0.5856651252778887,0.31315325348999046,0.9954719546692845,0.9947184132980389,-0.038722372510799595,-0.008541447205146857
0.0068,0.996263550591128,-0.06716207846101557,0.34937811463723956,0.02644538890902729,0.3440249657825319,-0.04747016415541699,0.23082182381181157,0.011359225997697646,0.0004560702737833545,-9.0652475182608e-5,0.07030542104450048,-0.0028976271074814416,1.0514995140716232,0.7075953435991538,0.0004722105101256136,7.682898459393689e-5,0.0001342317009136033,0.055152871559474265,-4.1029290689468106e-8,4.749816821589207e-9,5.723121103136645e-11,-1.282215751438044e-12,1.4843168035473722e-13,0.5850108525361034,0.31516527753211315,0.9956909647454364,0.9949328968291202,-0.038841810609500926,-0.008318057224772924
0.0069,0.9964413367674219,-0.06726450438918276,0.349434145052533,0.02642260628655295,0.3440895057716814,-0.047513413780340664,0.23125517758944786,0.011407516705609095,0.00045647960898914056,-9.084949332295948e-5,0.07030480292532414,-0.002899653040584794,1.0514053370989922,0.7110703406503656,0.00047504924257215665,7.682938642941057e-5,0.00013752730983697335,0.05515606053077811,-4.084287737297938e-8,4.745723060051144e-9,6.291775019581363e-11,-1.2763904401061238e-12,1.4830374112078984e-13,0.5842989664681185,0.31735447447179516,0.9959292602023675,0.9951662671467834,-0.038971766074587355,-0.008074996182184357
0.007,0.9966109805407142,-0.06736295143380401,0.34948763815018014,0.026400647501514902,0.34415107164674946,-0.04755494332411549,0.2316873994990177,0.01145567043539449,0.00045687041414042883,-9.103757577897618e-5,0.07030419900264812,-0.002901684564720238,1.0513228418811496,0.7144944553301124,0.0004778590173431094,7.6829793205621e-5,0.00014083188171913272,0.05515911265049646,-4.063986636522963e-8,4.7416482359404235e-9,6.83899584640615e-11,-1.2700480028922504e-12,1.481763940779341e-13,0.5835554456377775,0.319640954850571,0.9961781450225269,0.995410007964548,-0.03910749649502098,-0.007821134003478423
0.0071,0.9967728322685537,-0.06745756214060486,0.34953870239018203,0.0263794843588678,0.3442097923267163,-0.04759481607693778,0.23211847248411,0.011503685831699615,0.00045724348774901655,-9.121704534709888e-5,0.07030360867611092,-0.0029037213802731022,1.0512518818425898,0.7178674550060354,0.0004806392615588724,7.683020484901204e-5,0.00014414426511501744,0.05516202903188377,-4.042082331561437e-8,4.737593972889628e-9,7.361320667324127e-11,-1.2632054064636523e-12,1.4804969000703172e-13,0.5828062686089234,0.32194482920997575,0.9964289231883631,0.9956556029959338,-0.03924425945976391,-0.007565340614752393
0.0072,0.9969272423084887,-0.06754847905531076,0.34958744623253973,0.02635908866356632,0.34426579673056223,-0.04763309532900384,0.23254837948831356,0.011551561539170255,0.0004575996283267007,-9.138822482376835e-5,0.07030303134535106,-0.0029057631876287164,1.051192310407807,0.7211891070457764,0.0004833894023398461,7.683062128602756e-5,0.00014746330857956348,0.05516481078819444,-4.0186313873529095e-8,4.733561894531341e-9,7.85528656604841e-11,-1.255879617487558e-12,1.479236796889444e-13,0.5820774139453995,0.3241862080915443,0.9966728986823251,0.9958945359544596,-0.03937731255777826,-0.007316485942103533
0.0073,0.997074561018068,-0.06763584472364723,0.3496339781372542,0.0263394322205651,0.3443192137772677,-0.047669844370509966,0.2329771034552174,0.011599296202452201,0.00045793963438527845,-9.155143700542538e-5,0.07030246641000705,-0.002907809687172409,1.0511439810012948,0.7244591788169772,0.00048610886680643117,7.68310424431114e-5,0.000150787860667707,0.05516745903268291,-3.9936903688369324e-8,4.729553624498143e-9,8.317430626292126e-11,-1.2480876026311965e-12,1.4779841390453385e-13,0.5813948602110492,0.3262852020368116,0.9969013754868619,0.9961182905536452,-0.03950191337802613,-0.007083439911629107
0.0074,0.99721513875484,-0.06771980169133973,0.3496784065643265,0.02632048683481882,0.3443701723858132,-0.04770512649165248,0.23340462732841039,0.01164688846619124,0.00045826430443654683,-9.170700468851072e-5,0.07030191326971742,-0.00290986057928951,1.051106747047548,0.7276774376872791,0.000488797082079028,7.683146824670746e-5,0.00015411676993438398,0.05516997487860361,-3.9673158409530555e-8,4.7255707864226195e-9,8.744289931768392e-11,-1.239846328561796e-12,1.4767394343466177e-13,0.5807845859697158,0.32816192158731233,0.997105657584422,0.9963183505070095,-0.03961331950946964,-0.0068750724494263836
0.0075,0.9973493258763533,-0.06780049250411375,0.3497208399737577,0.02630222431128213,0.34441880147517884,-0.0477390049826277,0.23383093405148142,0.011694336975033153,0.000458574436992303,-9.185525066946519e-5,0.07030137132412068,-0.002911915564365349,1.05108046197106,0.730843651024324,0.0004914534752780372,7.683189862325962e-5,0.00015744888493453044,0.05517235943921097,-3.93956436864083e-8,4.721615003937351e-9,9.132401566190324e-11,-1.2311727619465855e-12,1.4755031906018987e-13,0.5802725697852424,0.3297364772845815,0.9972770489574546,0.996486199528072,-0.03970678854107089,-0.006700253481592632
0.0076,0.9974774727401565,-0.06787805970769478,0.34976138682554864,0.026284616454909697,0.3444652299643452,-0.047771543133631925,0.23425600656801945,0.011741640373623732,0.0004588708305643441,-9.199649774472953e-5,0.0703008399728553,-0.0029139743427852543,1.0510649791963258,0.7339575861957535,0.0004940774735238594,7.683233349921173e-5,0.0001607830542230824,0.055174613827759414,-3.910492516839806e-8,4.717687900674922e-9,9.478302613271049e-11,-1.2220838694527933e-12,1.4742759156197986e-13,0.5798847902214723,0.33092897967015394,0.9974068535884084,0.9966133213303522,-0.039777578061792,-0.0065678529342251156
0.0077,0.9975999297037981,-0.06795264584780832,0.3498001555797005,0.02626763507065618,0.34450958677229254,-0.04780280423486147,0.2346798278216133,0.011788797306608763,0.00045915428366446716,-9.213106871074452e-5,0.07030031861555984,-0.002916036614934556,1.0510601521478389,0.737019010569209,0.0004966685039368948,7.683277280100763e-5,0.00016411812635497598,0.05517673915750337,-3.880156850489535e-8,4.7137911002679135e-9,9.778530156723684e-11,-1.2125966177476481e-12,1.4730581172089344e-13,0.5796472258422489,0.3316595392855646,0.9974863754597323,0.9966911996273693,-0.03982094566059506,-0.006486740733421105
0.0078,0.9977170460774966,-0.06802439331876556,0.3498372542935642,0.026251252118943864,0.34455200040992207,-0.04783285149886316,0.23510238083143883,0.011835806424457432,0.0004594255922218679,-9.225928588113391e-5,0.07029980665384011,-0.0029181020817184945,1.0510658337144165,0.7400276921430473,0.000499225994677949,7.683321645494532e-5,0.0001674529471696373,0.05517873654666611,-3.848614334068285e-8,4.709926222375403e-9,1.0030744084162358e-10,-1.2027282282842464e-12,1.4718503017747422e-13,0.5795804894294175,0.3318634687525019,0.9975083640648854,0.9967127325569417,-0.03983296192261134,-0.006464302476466467
0.0079,0.9978290860989978,-0.06809342341286301,0.3498727616223025,0.026235448659317623,0.34459256707797503,-0.04786173815959836,0.23552365442402248,0.011882666847051608,0.00045968535025512236,-9.238141791186764e-5,0.07029930364243639,-0.002920170497897123,1.0510818490232214,0.7429835076878405,0.0005017495149329299,7.683366438127209e-5,0.0001707863166415404,0.05518060742615011,-3.8159359941808234e-8,4.70609451785203e-9,1.0277726521169598e-10,-1.1925056151832966e-12,1.4706528539953607e-13,0.5794871298238534,0.3320965672225684,0.9975250370376686,0.9967290105954901,-0.03984308075927093,-0.006446884049969229
0.008,0.9979362124122912,-0.0681598177172996,0.3499067265534913,0.026220210802297896,0.34463134577194693,-0.04788949948524166,0.2359436438133041,0.011929378248898491,0.00045993392362644864,-9.24976455883199e-5,0.0702988093079764,-0.0029222417016966052,1.0511080160008568,0.7458865586824551,0.0005042388954229617,7.683411650256818e-5,0.00017411726785154934,0.05518235345043114,-3.782179345781289e-8,4.702296721255099e-9,1.0540215149046519e-10,-1.181949137304672e-12,1.469466000412256e-13,0.5792681421086563,0.3326433315437113,0.9975641457741922,0.9967671929597794,-0.03986681587369403,-0.006406026749877671
0.0081,0.9980385892865445,-0.068223653750944,0.349939200314785,0.026205522691927285,0.3446683965298652,-0.047916169069768914,0.23636234393343217,0.011975940293704147,0.0004601716860522113,-9.260814338641698e-5,0.07029832337077571,-0.0029243155362184423,1.0511441611046208,0.748736973755533,0.0005066939928819649,7.683457274447608e-5,0.00017744492350077319,0.05518397622182407,-3.747392293188864e-8,4.698533550798927e-9,1.0814678919178854e-10,-1.1710733793407087e-12,1.4682899659558157e-13,0.5789393122525948,0.3334643476123233,0.9976228710784435,0.996824527232353,-0.0399024562942187,-0.006344675819319463
0.0082,0.998136380990925,-0.06828500903266488,0.34997023413383815,0.026191368472248424,0.34470377938975727,-0.047941780507156,0.23677974971855514,0.012022352645174648,0.00046039901124877525,-9.271308578208513e-5,0.07029784555115,-0.002926391844564132,1.0511901107918113,0.7515348815357166,0.0005091146640438599,7.683503303263833e-5,0.00018076840629032114,0.05518547734264377,-3.711622740722733e-8,4.694805724697826e-9,1.1097586782952338e-10,-1.1598929259837436e-12,1.467124975556431e-13,0.578516426224438,0.334520201324798,0.9976983937544106,0.9968982609957535,-0.039948291049183036,-0.006265776501422274
0.0083,0.9982297517946004,-0.06834396108133087,0.34999987923830544,0.026177732287303943,0.3447375543896505,-0.047966367391378786,0.23719585610282137,0.012068614967016061,0.000460616272932505,-9.281264725125066e-5,0.07029737556941484,-0.002928470469835175,1.0512456915197255,0.7542804106516473,0.0005115007656425665,7.683549729269738e-5,0.0001840868389213021,0.055186858415205105,-3.6749185927020786e-8,4.691113961166103e-9,1.1385407691752682e-10,-1.1484223619261132e-12,1.465971254144489e-13,0.5780152699929549,0.3357714785775282,0.9977878946060811,0.9969856418325238,-0.04000260916692507,-0.006172274039313776
0.0084,0.9983188659667378,-0.06840058741581065,0.3500281868558413,0.026164598281136455,0.3447697815675723,-0.047989963316413135,0.23761065802037937,0.012114726922934457,0.0004608238448197655,-9.290700226983987e-5,0.07029691314588592,-0.0029305512551330687,1.0513107297456614,0.7569736897319671,0.0005138521544120053,7.683596545029578e-5,0.00018739934409482532,0.05518812104182295,-3.637327753446085e-8,4.687458978418076e-9,1.167461059696562e-10,-1.1366762718601543e-12,1.4648290266503806e-13,0.5774516295269145,0.3371787652669072,0.9978885544374427,0.9970839173252071,-0.0400636996757829,-0.006067113676121642
0.0085,0.9984038877765053,-0.0684549655549729,0.3500552082141006,0.026151950597788593,0.3448005209615501,-0.04801260187623494,0.2380241504053776,0.012160688176635905,0.00046102210062692135,-9.2996325313779e-5,0.07029645800087884,-0.002932634043559314,1.051385051926917,0.7596148474053185,0.0005161686870860964,7.6836437431076e-5,0.00019070504451199993,0.05518926682481218,-3.598898127273936e-8,4.683841494668054e-9,1.1961664449976885e-10,-1.1246692404782033e-12,1.463698518004495e-13,0.5768412907950856,0.33870264728932825,0.9979975540524832,0.9971903350563462,-0.04012985160409461,-0.005953240654973538
0.0086,0.9984849814930696,-0.06850717301768622,0.35008099454073766,0.026139773381302973,0.34482983260961136,-0.048034316664820054,0.23843632819196445,0.012206498391826474,0.0004612114140703373,-9.308079085899435e-5,0.07029600985470924,-0.002934718678215409,1.0514684845207893,0.7622040123003427,0.0005184502203987601,7.683691316068054e-5,0.00019400306287393484,0.05519029736648764,-3.559677618504815e-8,4.680262228130349e-9,1.2243038202172188e-10,-1.112415852472597e-12,1.4625799531372212e-13,0.5762000397662372,0.3403037105411842,0.9981120742551899,0.9973021426084837,-0.04019935398019824,-0.0058336002189971385
0.0087,0.9985623113855987,-0.06855728732281934,0.3501055970634072,0.02612805077572222,0.3448577765497834,-0.04805514127614436,0.23884718631428836,0.012252157232212233,0.00046139215886637815,-9.31605733814122e-5,0.07029556842769273,-0.002936805002202854,1.0515608539845767,0.7647413130456822,0.0005206966110839164,7.68373925647519e-5,0.00019729252188173927,0.05519121426916421,-3.5197141314579046e-8,4.6767218970192755e-9,1.2515200804937265e-10,-1.099930692535672e-12,1.461473556978948e-13,0.5755436624091385,0.3419425409188684,0.9982292958495509,0.997416587564163,-0.040270495832431856,-0.005711137611320113
0.0088,0.9986360417232599,-0.06860538598924089,0.3501290670097638,0.02611676692508896,0.3448844128200937,-0.04807510930418372,0.2392567197064978,0.012297664361499254,0.00046156470873140855,-9.323584735695883e-5,0.07029513344014493,-0.0029388928586231468,1.051661986775577,0.7672268782699788,0.000522907715875486,7.683787556893259e-5,0.00020057254423652237,0.05519201913515676,-3.479055570452389e-8,4.673221219549143e-9,1.277462120965784e-10,-1.0872283453597642e-12,1.4603795544600655e-13,0.574887944692558,0.34357972431877387,0.9983463996395536,0.9975309175059267,-0.04034156618913356,-0.005588798075070129
0.0089,0.9987063367752207,-0.06865154653581954,0.350151455607462,0.026105905973445812,0.34490980145856964,-0.04809425434291401,0.2396649233027412,0.012343019443393602,0.0004617294373817933,-9.330678726156053e-5,0.0702947046123815,-0.0029409820905777874,1.0517717093510872,0.7696608366018746,0.000525083391507389,7.68383620988651e-5,0.00020384225263939313,0.05519271356678017,-3.437749839807452e-8,4.669760913934266e-9,1.3017768367719645e-10,-1.0743233956372113e-12,1.459298170510963e-13,0.5742486725852651,0.34517584663729384,0.9984605664291859,0.9976423800163178,-0.04041085407864139,-0.005469526853374863
0.009,0.9987733608106486,-0.06869584648142392,0.3501728140841565,0.02609545206483541,0.34493400250323863,-0.048112609986311096,0.24007179203716694,0.012388222141601348,0.00046188671853389704,-9.337356757114357e-5,0.07029428166471804,-0.0029430725411682753,1.0518898481684058,0.7720433166700111,0.0005272234947135454,7.683885208019195e-5,0.00020710076979146063,0.05519329916634929,-3.3958448438422774e-8,4.666341698388954e-9,1.3241111230508397e-10,-1.0612304280603495e-12,1.458229630062029e-13,0.5736416320560284,0.3466914937708214,0.9985689770224353,0.9977482226778792,-0.04047664852929343,-0.005356269189361982
0.0091,0.9988372780987111,-0.06873836334492273,0.3501931936675018,0.026085389343300364,0.3449570759921281,-0.04813020982835086,0.24047732084392356,0.012433272119828566,0.0004620369259040846,-9.343636276163423e-5,0.0702938643174702,-0.002945164053496109,1.0520162296848299,0.7743744471030307,0.0005293278822278757,7.683934543855561e-5,0.0002103472183938341,0.05519377753617899,-3.353388486876048e-8,4.6629642911275205e-9,1.344111874940983e-10,-1.0479640273215151e-12,1.4571741580436537e-13,0.5730826090736171,0.3480872516157497,0.9986688122232895,0.9978456930731537,-0.04053723856942775,-0.005251970326159156
0.0092,0.9988982529085757,-0.06877917464518461,0.3502126455851525,0.026075701952883303,0.34497908196326543,-0.048147087463009164,0.24088150465715943,0.012478169041781319,0.00046218043320872066,-9.349534730895881e-5,0.07029345229095359,-0.0029472564706627884,1.0521506803576577,0.7766543565295753,0.0005313964107843002,7.683984209959858e-5,0.0002135807211476225,0.055194150278584146,-3.3104286732279466e-8,4.659629410364278e-9,1.361425987580966e-10,-1.034538778113045e-12,1.456131979386226e-13,0.5725873896068,0.3493237060684718,0.9987572528357364,0.9979320387846845,-0.040590913227382425,-0.0051595755068940576
0.0093,0.9989564495094095,-0.06881835790107825,0.35023122106476323,0.026066374037626856,0.3450000804546781,-0.048163276484261885,0.24128433841102295,0.012522912571165676,0.00046231761416416995,-9.355069568904357e-5,0.07029304530548384,-0.0029493496357698118,1.0522930266441868,0.7788831735782866,0.000533428937116739,7.684034198896338e-5,0.00021680040075393496,0.05519441899587962,-3.2670133072171595e-8,4.656337774313538e-9,1.3757003561093626e-10,-1.020969265127276e-12,1.4551033190201352e-13,0.5721717596243462,0.3503614430253809,0.9988314796637634,0.9980045073950143,-0.04063596153149552,-0.0050820299746943565
0.0094,0.9990120321703806,-0.06885599063147227,0.3502489713339885,0.026057389741573636,0.3450201315043934,-0.04817881048608489,0.24168581703966266,0.012567502371687713,0.0004624488424867972,-9.36025823778148e-5,0.0702926430813766,-0.00295144339191868,1.0524430950017147,0.7810610268778069,0.0005354253179591125,7.684084503229252e-5,0.00022000537991388066,0.05519458529038028,-3.2231902931628664e-8,4.6530901011896124e-9,1.386581875664745e-10,-1.0072700730565443e-12,1.454088401875771e-13,0.5718515050950246,0.3511610483828702,0.9988886735113585,0.9980603464866861,-0.040670672510105095,-0.005022278972687723
0.0095,0.999065165160656,-0.06889215035523534,0.350265947620483,0.026048733208766276,0.3450392951504389,-0.04819372306245405,0.24208593547722693,0.012611938107053492,0.00046257449189296716,-9.365118185119877e-5,0.07029224533894746,-0.002953537582210891,1.0526007118875396,0.7831880450567779,0.0005373854100453406,7.684135115522845e-5,0.00022319478132856857,0.055194650764401,-3.1790075353842544e-8,4.649887109206814e-9,1.393717441385685e-10,-9.934557865931866e-13,1.453087452883522e-13,0.571642411987604,0.3516831080373327,0.9989260151825091,0.9980968036422427,-0.04069333519154923,-0.0049832677440018285
0.0096,0.9991160127494035,-0.06892691459123615,0.3502822011519013,0.026040388583247396,0.3450576314308419,-0.048208047807345236,0.24248468865786424,0.012656219440969087,0.00046269493609904456,-9.369666858512179e-5,0.07029185179851208,-0.0029556320497479437,1.0527657037589588,0.7852643567438417,0.0005393090701093439,7.684186028341373e-5,0.00022636772769910784,0.055194617020256645,-3.1345129382005055e-8,4.646729516579454e-9,1.396753948410756e-10,-9.795409904295398e-13,1.4521006969737783e-13,0.5715602662708535,0.3518882078851617,0.9989406854812031,0.9981111264442272,-0.040702238604166,-0.0049679415317643435
0.0097,0.9991647019518018,-0.06896034864474228,0.3502977714210486,0.02603234196695852,0.345075186737281,-0.04822181294618125,0.24288207400964967,0.012700346247979022,0.0004628104642933112,-9.373919078370103e-5,0.07029146224433407,-0.0029577266635399868,1.0529378787073693,0.7872901545036319,0.0005411962219696568,7.684237233775981e-5,0.00022952331168041396,0.05519448586704085,-3.089690131693286e-8,4.643617882691398e-9,1.397800684916006e-10,-9.655228880359423e-13,1.4511283063254554e-13,0.5715231208698948,0.3519561073239091,0.9989442742414419,0.9981146189772238,-0.04070466020444817,-0.004963930787473479
0.0098,0.9992112845210077,-0.06899248773715633,0.35031267448475295,0.026024585171548875,0.34509197985682866,-0.04823503347101947,0.2432780937253934,0.012744318814368502,0.0004629211944979371,-9.377882948411508e-5,0.07029107658937028,-0.002959821355873163,1.0531170420478317,0.789265806977588,0.0005430469918452284,7.684288724183838e-5,0.00023266082176787197,0.055194259261698964,-3.0444857361152485e-8,4.640552299785261e-9,1.400113391566311e-10,-9.51388326554865e-13,1.4501703056295943e-13,0.5714032086333449,0.3521739205124196,0.9989556904384201,0.9981257279149435,-0.040712388538925774,-0.004951145389269169
0.0099,0.9992558262549772,-0.06902336818759458,0.3503269309997347,0.026017110407799155,0.3451080346981057,-0.048247724850042174,0.24367274888032545,0.012788137337728435,0.0004630272763435909,-9.381566649279622e-5,0.07029069472214691,-0.0029619160563544873,1.0533030282729452,0.7911916891143898,0.0005448615240165512,7.684340492892535e-5,0.00023577972409421913,0.055193938908256045,-2.9989307890555e-8,4.6375328251622e-9,1.403537762789762e-10,-9.371467558880691e-13,1.4492267129388778e-13,0.5712079025162187,0.35252868203904797,0.998974284479935,0.9981438215103418,-0.04072497600324234,-0.004930321271972694
0.01,0.9992983932046929,-0.06905302638512585,0.3503405617030687,0.026009909877408477,0.34512337526233233,-0.04825990258215593,0.2440660405320795,0.012831802014183566,0.00046312886003409227,-9.384978376074447e-5,0.07029031653075453,-0.002964010694441283,1.0534956720825535,0.7930681755412163,0.0005466399624692116,7.684392533235803e-5,0.00023887948561285895,0.055193526508683984,-2.953056987789704e-8,4.634559516850591e-9,1.4078935675814722e-10,-9.228078034951569e-13,1.448297546565931e-13,0.570945603698885,0.35300513167735326,0.9989992565349369,0.998168121459284,-0.04074188114196539,-0.00490235419434478
0.0101,0.999339051421138,-0.06908149871881901,0.3503535873318299,0.02600297578207597,0.3451380255507287,-0.04827158216626736,0.2444579697382894,0.012875313039858656,0.00046322609577326097,-9.388126323895992e-5,0.07028994190328379,-0.002966105199590876,1.053694808176501,0.7948956408852473,0.0005483824511887965,7.684444838547386e-5,0.0002419595732771953,0.05519302376495473,-2.906896029593524e-8,4.631632432878817e-9,1.4130005749365554e-10,-9.083810968357289e-13,1.447382824823378e-13,0.5706247133617136,0.35358800920089434,0.999029806772377,0.9981978494576358,-0.040762562499662425,-0.0048681399151461495
0.0102,0.9993778669552951,-0.06910882157774285,0.3503660286230931,0.02599630032350076,0.34515200956451514,-0.048282779101283056,0.24484853755658884,0.012918670610878454,0.0004633191337649168,-9.391018687844256e-5,0.07028957072782528,-0.002968199501260589,1.0539002712546321,0.7966744597736624,0.0005500891341608926,7.684497402161019e-5,0.0002450194540406318,0.05519243237904019,-2.8604796117426214e-8,4.628751631275252e-9,1.4186785538501244e-10,-8.938762633693858e-13,1.4464825660238437e-13,0.5702536326850735,0.35426205438323,0.9990651353612056,0.998232227201262,-0.040786478620900936,-0.004828574193137525
0.0103,0.9994149058581469,-0.06913503135096621,0.35037790631393295,0.02598987570338198,0.34516535130491177,-0.04829350888610962,0.2452377450446116,0.01296187492336772,0.00046340812421287957,-9.393663663019248e-5,0.07028920289246963,-0.0029702935289077463,1.0541118960167908,0.7984050068336404,0.0005517601553710866,7.684550217410438e-5,0.0002480585948565722,0.05519175405291228,-2.8138394315126617e-8,4.6259171700682756e-9,1.4247472733172925e-10,-8.793029305557293e-13,1.4455967884799522e-13,0.5698407628493338,0.3550120069979195,0.9991044424703734,0.9982704763860287,-0.04081308805024844,-0.0047845527870796324
0.0104,0.9994502341806764,-0.06916016442755794,0.35038924114142456,0.025983694123418756,0.3451780747731389,-0.04830378701965366,0.24562559325999145,0.013004926173451208,0.0004634932173209689,-9.396069444520971e-5,0.07028883828530745,-0.002972387211989673,1.054329517162821,0.8000876566923607,0.0005533956588049654,7.684603277629383e-5,0.00025107646267842,0.055190990488542924,-2.7670071861793074e-8,4.623129107286264e-9,1.4310265023331727e-10,-8.646707258543603e-13,1.444725510504328e-13,0.5693945050348642,0.3558226068185217,0.9991469282688311,0.998311818707801,-0.04084184933227245,-0.004736971455733194
0.0105,0.9994839179738664,-0.06918425719658687,0.3504000538426427,0.025977747785310215,0.34519020397041666,-0.04831362900082178,0.2460120832603621,0.013047824557253675,0.00046357456329300465,-9.398244227449434e-5,0.07028847679442934,-0.0029744804799636928,1.0545529693925677,0.8017227839770031,0.0005549957884481155,7.684656576151591e-5,0.0002540725244595792,0.05519014338790405,-2.720014573018221e-8,4.620387500957597e-9,1.437336009892879e-10,-8.499892767248798e-13,1.4438687504095962e-13,0.568923260422034,0.35667859361859544,0.9991917929255296,0.9983554758624443,-0.040872221011540456,-0.004686725957858933
0.0106,0.9995160232887002,-0.06920734604712182,0.35041036515466234,0.02597202889075549,0.3452017628979653,-0.048323050328520564,0.24639721610335738,0.013090570270899873,0.0004636523123328066,-9.400196206904636e-5,0.07028811830792597,-0.0029765732622871305,1.0547820874058746,0.803310763314747,0.0005565606882861235,7.684710106310799e-5,0.0002570462471534533,0.055189214452967573,-2.6728932893050674e-8,4.617692409110652e-9,1.443495564991524e-10,-8.352682106268892e-13,1.443026526508381e-13,0.5684354301912122,0.35756470717169975,0.9992382366094195,0.9984006695458242,-0.04090366163261998,-0.004634712052217575
0.0107,0.9995466161761598,-0.06922946736823163,0.3504201958145581,0.025966529641453698,0.3452127755570051,-0.048332066501656626,0.246780992846611,0.013133163510514556,0.0004637266146441944,-9.401933577986585e-5,0.0702877627138879,-0.0029786654884173098,1.0550167059025857,0.8048519693327716,0.0005580905023045764,7.684763861440744e-5,0.00025999709771344604,0.055188205385705416,-2.625675032315509e-8,4.615043889773807e-9,1.4493249366242213e-10,-8.205171550199894e-13,1.4421988571133068e-13,0.5679394155227683,0.3584656872513937,0.9992854594894514,0.9984466214538057,-0.04093562974007851,-0.004581825497569843
0.0108,0.9995757626872288,-0.06925065754898513,0.350429566559405,0.02596124223910398,0.34522326594875613,-0.048340693019136564,0.24716341454775675,0.013175604472222482,0.0004637976204309879,-9.403464535795286e-5,0.07028740990040577,-0.002980757087811555,1.0552566595825459,0.806346776658256,0.0005595853744890608,7.684817834875165e-5,0.00026292454309296106,0.0551871178880895,-2.5783914993252093e-8,4.61244200097544e-9,1.4546438937860845e-10,-8.057457373637812e-13,1.441385760536998e-13,0.5674436175970715,0.35936627363123613,0.9993326617345758,0.9984925532822545,-0.040967583878483545,-0.00452896205267646
0.0109,0.9996035288728895,-0.06927095297845114,0.3504384981262778,0.025956158885405457,0.3452332580744387,-0.048348945379866975,0.24754448226442835,0.013217893352148404,0.0004638654798970068,-9.404797275430743e-5,0.0702870597555702,-0.0029828479899271904,1.055501783145599,0.8077955599183801,0.0005610454488251634,7.6848720199478e-5,0.00026582805024540215,0.05518595366209174,-2.5310743876098315e-8,4.609886800743928e-9,1.4592722054722263e-10,-7.909635851178662e-13,1.44058725509208e-13,0.5669564375944912,0.360251206084786,0.9993790435137437,0.998537686727036,-0.040998982592402616,-0.004477017476298151
0.011,0.9996299807841251,-0.06929039004569852,0.3504470112522514,0.025951271782057257,0.3452427759352731,-0.048356839082754476,0.24792419705425955,0.013260030346417078,0.0004639303432460709,-9.405939991992961e-5,0.0702867121674718,-0.0029849381242215405,1.0557519112915894,0.809198693740323,0.0005624708692984708,7.684926409992384e-5,0.0002687070861241729,0.05518471440968406,-2.4837553944450395e-8,4.60737834710765e-9,1.4630296406777603e-10,-7.761803257418453e-13,1.4398033590911762e-13,0.5664862766953966,0.3611052243856024,0.9994238049959057,0.9985812434840157,-0.04102928442640321,-0.004426887527195639
0.0111,0.9996551844719183,-0.0693090051397961,0.3504551266744007,0.02594657313075851,0.3452518435324795,-0.048364389626705646,0.24830255997488415,0.013302015651153258,0.00046399236068199993,-9.406900880581946e-5,0.07028636702420119,-0.00298702742015193,1.0560068787203611,0.8105565527512643,0.00056386177989457,7.684980998342654e-5,0.0002715611176826772,0.05518340183283838,-2.4364662171064946e-8,4.604916698094983e-9,1.4657359683978e-10,-7.614055866953193e-13,1.4390340908469118e-13,0.5660415360801571,0.36191306830724407,0.9994661463500124,0.9986224452490587,-0.04105794792505284,-0.0043794679641296465
0.0112,0.9996792059872519,-0.06932683464981268,0.3504628651298005,0.025942055133208346,0.34526048486727806,-0.048371612510627104,0.24867957208393587,0.013343849462481698,0.00046405168240861366,-9.407688136297701e-5,0.07028602421384898,-0.002989115807175682,1.0562665201317585,0.811869511578383,0.0005652183245990475,7.685035778332353e-5,0.0002743896118743185,0.05518201763352663,-2.3892385528698633e-8,4.602501911734307e-9,1.467210957627458e-10,-7.466489954378899e-13,1.4382794686719112e-13,0.565630616929142,0.36265947762327017,0.9995052677450144,0.9986605137180307,-0.041084431632919,-0.004335654545860898
0.0113,0.999702111381109,-0.06934391496481712,0.3504702473555256,0.025937709991105888,0.34526872394088903,-0.048378523233425445,0.2490552344390485,0.013385531976527155,0.00046410845862973187,-9.408309954240233e-5,0.07028568362450578,-0.002991203214750121,1.0565306702256252,0.8131379448488589,0.0005665406473974901,7.685090743295214e-5,0.0002771920356525007,0.055180563513720714,-2.3421040990108066e-8,4.600134046053997e-9,1.467274377361848e-10,-7.31920179429158e-13,1.4375395108787988e-13,0.5652619204227204,0.3633291921072395,0.9995403693498626,0.9986946705867972,-0.041108194094569214,-0.004296343031150119
0.0114,0.9997239667044722,-0.06936028247387824,0.350477294088651,0.02593352990615027,0.3452765847545326,-0.04838513729400727,0.2494295480978558,0.013427063389414384,0.0004641628395491743,-9.408774529509545e-5,0.07028534514426224,-0.0029932895723325716,1.0567991637018064,0.8143622271898713,0.0005678288922754844,7.685145886564976e-5,0.00027996785597062733,0.05517904117539257,-2.295094552804988e-8,4.597813159082434e-9,1.4657459965960834e-10,-7.172287661287242e-13,1.436814235780199e-13,0.5649438477412618,0.36390695153271124,0.9995706513335074,0.9987241375512231,-0.041128693854570963,-0.004262429178758031
0.0115,0.9997448380083243,-0.0693759735660649,0.35048402606625145,0.025929507080040617,0.3452840913094291,-0.04839147019127917,0.24980251411799148,0.013468443897268138,0.00046421497537076073,-9.409090057205642e-5,0.07028500866120893,-0.002995374809380359,1.0570718352601458,0.8155427332285994,0.0005690832032186173,7.685201201475375e-5,0.00028271653978210223,0.055177452320514096,-2.2482416115280714e-8,4.595539308847994e-9,1.4624455843252776e-10,-7.025843829961902e-13,1.4361036616887367e-13,0.5646848000651354,0.3643774956732442,0.9995953138648996,0.9987481363071744,-0.04114538945749178,-0.004234808747445359
0.0116,0.9997647913436483,-0.0693910246304459,0.3504904640254018,0.025925633714476055,0.3452912676067987,-0.04839753742414777,0.25017413355708934,0.013509673696213174,0.0004642650162983109,-9.409264732428531e-5,0.0702846740634365,-0.0029974588553508055,1.0573485196004877,0.8166798375922226,0.0005703037242124753,7.68525668136015e-5,0.0002854375540403289,0.055175798651057234,-2.2015769724557203e-8,4.5933125533790565e-9,1.4571929095445432e-10,-6.879966574911569e-13,1.4354078069170363e-13,0.5644931785747107,0.3647255643023973,0.9996135571129902,0.9987658885505162,-0.04115773944789915,-0.004214377495972825
0.0117,0.999783892761427,-0.06940547205609007,0.3504966287031769,0.025921902011155712,0.3452981376478615,-0.04840335449151965,0.25054440747278317,0.013550752982374247,0.0004643131125356446,-9.409306750278214e-5,0.07028434123903556,-0.002999541639701237,1.0576290514226765,0.8177739149079205,0.0005714905992426453,7.685312319553039e-5,0.0002881303656987113,0.0551740818689939,-2.1551323328635975e-8,4.5911329507039974e-9,1.449807741248994e-10,-6.734752170732252e-13,1.4347266897777223e-13,0.5643773844503568,0.3649358971937296,0.9996245812467294,0.998776615977114,-0.04116520237036057,-0.004202031183101155
0.0118,0.9998022078372597,-0.06941935206135962,0.3505025406934459,0.025918304198166438,0.3453047252588333,-0.04840893681454251,0.2509133369570512,0.013591681954911354,0.0004643594132098932,-9.40922426760327e-5,0.07028401007690922,-0.003001623092257587,1.0579132648719494,0.8188253414701527,0.0005726439736724878,7.685368109369746e-5,0.00029079444061997175,0.0551723036824234,-2.1089379228032105e-8,4.589000557369504e-9,1.4401389264975575e-10,-6.590292829019994e-13,1.4340603280966505e-13,0.5643443808045485,0.36499530092987875,0.9996277039027271,0.9987796545191008,-0.04116731785657514,-0.004198527545951575
0.0119,0.9998197648098457,-0.06943268610041597,0.350508209240354,0.025914835031924602,0.3453110405546961,-0.04841429320880313,0.2512809256436808,0.013632461037553006,0.00046440398280508157,-9.409022128624081e-5,0.07028368052963777,-0.0030037031741556044,1.0582009698453665,0.819834616582072,0.0005737641084978756,7.685424043411357e-5,0.00029342925860817014,0.05517046610311199,-2.0629342312110305e-8,4.5869152589520805e-9,1.4297648176368386e-10,-6.446431085949201e-13,1.4334086848429894e-13,0.5643161975167824,0.3650139275650995,0.9996292260113501,0.9987811314913054,-0.04116844178037589,-0.004196436785973863
0.012,0.9998365745625678,-0.06944548529962714,0.35051363805120456,0.025911491608153616,0.345317087363157,-0.0484194281468053,0.25164717795051056,0.013673090723117318,0.00046444684625783993,-9.408702850327377e-5,0.07028335257904662,-0.003005781867108876,1.0584920142842895,0.8208022764469073,0.0005748513374165562,7.685480115738394e-5,0.0002960345603128666,0.05516857083047739,-2.0170851421598676e-8,4.5848767221277164e-9,1.4196521356164413e-10,-6.303070741427102e-13,1.4327716550290008e-13,0.5642469246524099,0.3650597107394731,0.9996329672648622,0.9987847618021498,-0.04117120431900052,-0.004191297820869042
0.0121,0.999852659127485,-0.06945776403242301,0.3505188341347519,0.02590827065782989,0.3453228736349209,-0.04842434764685885,0.25201209740317226,0.013713571425535268,0.00046448805371099717,-9.408269674888524e-5,0.07028302618782879,-0.0030078591455013123,1.058786269901509,0.8217288137405129,0.0005759059659517918,7.685536321225335e-5,0.0002986101674861428,0.0551666193212456,-1.9714031613871002e-8,4.582884617885947e-9,1.4097766698399738e-10,-6.16024958692705e-13,1.432149135814739e-13,0.5641399937815668,0.36513038249171925,0.999638742332774,0.9987903656169121,-0.04117546862456308,-0.004183365219570294
0.0122,0.9998680405366565,-0.06946953667223357,0.3505238044997506,0.02590516891192984,0.34532840732069264,-0.048429057727273656,0.2523756875272976,0.013753903558737825,0.000464527655307382,-9.407725844482892e-5,0.07028270131867735,-0.0030099349837168225,1.059083608409815,0.8226147211387428,0.0005769282996268447,7.685592654746654e-5,0.00030115590188008054,0.05516461303214265,-1.9259007946301076e-8,4.580938617216309e-9,1.4001142097110426e-10,-6.018005413922403e-13,1.4315410243602577e-13,0.5639988364743885,0.36522367486055746,0.9996463658845971,0.9987977631008713,-0.0411810978491776,-0.004172893551010797
0.0123,0.9998827408221407,-0.0694808175924887,0.350528556154955,0.025902183101429863,0.3453336963711771,-0.048433564406359556,0.2527379518485184,0.013794087536655963,0.0004645657011898231,-9.407074601285846e-5,0.07028237793428531,-0.0030120093561393163,1.0593839015219981,0.8234604913174509,0.0005779186439649772,7.68564911117683e-5,0.00030367158524676136,0.05516255341989454,-1.8805905476262707e-8,4.5790383911083335e-9,1.390640544633256e-10,-5.876376013886523e-13,1.4309472178256105e-13,0.563826884301011,0.3653373198847072,0.9996556525898418,0.9988067744193054,-0.04118795514495814,-0.0041601373841237315
0.0124,0.9998967820159972,-0.06949162116661838,0.3505330961091196,0.025899309957306386,0.3453387487370791,-0.048437873702426415,0.25309889389246637,0.013834123773220663,0.0004646022415011494,-9.406319187472753e-5,0.07028205599734573,-0.0030140822371527037,1.0596870209508487,0.8242666169524916,0.0005788773044894519,7.68570568539034e-5,0.00030615703933826695,0.05516044194122728,-1.835484926112969e-8,4.57718361055156e-9,1.3813314640102214e-10,-5.735399178292766e-13,1.4303676133708507e-13,0.5636275688315697,0.3654690496028881,0.9996664171180194,0.9988172197374933,-0.041195903664018735,-0.004145351287842277
0.0125,0.9999101861502844,-0.0695019617680525,0.3505374313709987,0.0258965462105358,0.34534357236910346,-0.04844199163378407,0.25345851718477314,0.01387401268236289,0.0004646373263841896,-9.405462845218977e-5,0.07028173547055162,-0.0030161536011408946,1.0599928384091575,0.8250335907197189,0.0005798045867235307,7.685762372261658e-5,0.00030861208590667906,0.05515828005286689,-1.79059643582758e-8,4.575373946535521e-9,1.3721627572455453e-10,-5.595112698614486e-13,1.4298021081560323e-13,0.5634043216362004,0.3656165960538197,0.9996784741386406,0.9988289192207128,-0.041204806558473424,-0.004128789831099613
0.0126,0.9999229752570614,-0.06951185377022104,0.35054156894934685,0.025893888592094527,0.3453481752179549,-0.048445924218742394,0.2538168252510705,0.013913754678013623,0.0004646710059817724,-9.404508816699891e-5,0.07028141631659604,-0.0030182234224877982,1.0603012256097146,0.825761905294987,0.000580700796190476,7.685819166665262e-5,0.0003110365467040793,0.05515606921153937,-1.7459375825074864e-8,4.573609070049751e-9,1.3631102137428362e-10,-5.455554366325049e-13,1.4292505993412088e-13,0.5631605742850385,0.3657776912762215,0.9996916383212167,0.9988416930342429,-0.04121452698043626,-0.004110707582828919
0.0127,0.9999351713683874,-0.06952131154655387,0.3505455158529185,0.025891333832958975,0.3453525652343386,-0.04844967747561122,0.2541738216169903,0.013953350174103835,0.00046470333043672677,-9.403460344090858e-5,0.070281098498172,-0.003020291675577324,1.0606120542653108,0.82645205335415,0.0005815662384135503,7.685876063475626e-5,0.0003134302434825493,0.05515381087397074,-1.7015208718900663e-8,4.571888652083788e-9,1.354149622905701e-10,-5.316761972897808e-13,1.4287129840864339e-13,0.5628997583482198,0.3659500673088131,0.9997057243352583,0.9988553613433616,-0.04122492808202127,-0.004091359111963375
0.0128,0.999946796516321,-0.06953034947048098,0.35054927909046807,0.02588887866410555,0.34535675036895913,-0.048453257422700416,0.25452950980816413,0.013992799584564501,0.00046473434989188127,-9.402320669567248e-5,0.07028078197797256,-0.003022358334793383,1.0609251960887365,0.8271045275730617,0.000582401218916016,7.685933057567231e-5,0.0003157929979941709,0.05515150649688701,-1.6573588097126983e-8,4.570212363627166e-9,1.345256774137747e-10,-5.178773309806119e-13,1.4281891595517615e-13,0.56262530539588,0.366131456190314,0.9997205468502764,0.9988697443133476,-0.04123587301534251,-0.004070998987436161
0.0129,0.9999578727329214,-0.0695389819154323,0.35055286567074995,0.025886519816510665,0.3453607385725214,-0.04845667007831982,0.2548838933502237,0.014032103323326595,0.00046476411449006483,-9.401093035304424e-5,0.07028046671869076,-0.003024423374519883,1.0612405227927815,0.8277198206275767,0.0005832060432211352,7.685990143814549e-5,0.00031812463199102557,0.055149157537014167,-1.613463901712764e-8,4.568579875669418e-9,1.3364074568425818e-10,-5.041626168523347e-13,1.427679022897245e-13,0.5623406469981544,0.36631958995944375,0.9997359205357823,0.9988846621094795,-0.04124722493251402,-0.004049881778180455
0.013,0.9999684220502474,-0.06954722325483774,0.35055628260251864,0.025884254021150733,0.3453645377957303,-0.04845992146077931,0.2552369757688009,0.01407126180432109,0.00046479267437410615,-9.399780683477755e-5,0.07028015268301963,-0.0030264867691407347,1.0615579060902374,0.8282984251935489,0.0005839810168521702,7.68604731709206e-5,0.0003204249672251951,0.05514676545107826,-1.5698486536276423e-8,4.5669908592000815e-9,1.3275774604238132e-10,-4.905358340522845e-13,1.4271824712829384e-13,0.562049214725179,0.3665122006549219,0.9997516600612865,0.9988999348970354,-0.04125884698564985,-0.004028262053129438
0.0131,0.9999784665003582,-0.06955508786212723,0.35055953689452857,0.02588207800900216,0.3453681559892906,-0.0484630175883887,0.2555887605895273,0.014110275441478965,0.00046482007968683397,-9.398386856262609e-5,0.07027983983365219,-0.003028548493039848,1.0618772176938938,0.8288408339468321,0.0005847264453323834,7.686104572274237e-5,0.00032269382544876125,0.05514433169580528,-1.5265255711947117e-8,4.565444985208691e-9,1.318742574285048e-10,-4.770007617277969e-13,1.4266994018688948e-13,0.5617544401470892,0.3667070203154679,0.9997675800963001,0.9989153828412939,-0.04127060232686403,-0.004006394381216289
0.0132,0.9999880281153123,-0.06956259011073072,0.35056263555553413,0.02587998851104135,0.3453716011039073,-0.048465964479457876,0.2559392513380347,0.014149144648731186,0.0004648463805710772,-9.396914795834352e-5,0.07027952813328148,-0.003030608520601132,1.0621983293165413,0.8293475395632808,0.0005854426341850372,7.686161904235559e-5,0.00032493102841380547,0.05514185772792125,-1.4835071601513534e-8,4.563941924684781e-9,1.3098785878298944e-10,-4.635611790262084e-13,1.4262297118151685e-13,0.5614597548340208,0.36690178097980153,0.999783495310334,0.9989308261075334,-0.04128235410827061,-0.0039845333313741895
0.0133,0.999997128927169,-0.06956974437407816,0.3505655855942898,0.025877982258244725,0.3453748810902851,-0.04846876815229668,0.25628845153995494,0.014187869840008731,0.0004648716271696644,-9.395367744368348e-5,0.07027921754460055,-0.003032666826208496,1.0625211126709706,0.8298190347187492,0.0005861298889333937,7.686219307850502e-5,0.0003271363978724096,0.05513934500415216,-1.4408059262349466e-8,4.562481348617887e-9,1.3009612904619587e-10,-4.502208650948545e-13,1.4257732982818127e-13,0.5611685903561092,0.3670942146866421,0.9997992203728993,0.9989460848610323,-0.04129396548198363,-0.003962933472536317
0.0134,1.0000057909679871,-0.06957656502559945,0.35056839401955,0.025876055981588687,0.34537800389912887,-0.048471434625214964,0.25663636472091955,0.014226451429242577,0.00046489586962542457,-9.393748944039969e-5,0.07027890803030243,-0.003034723384245851,1.0628454394699722,0.8302558120890909,0.0005867885151007154,7.686276777993544e-5,0.00032930975557665535,0.05513679498122404,-1.39843437518287e-8,4.561062927997545e-9,1.2919664715848492e-10,-4.369835990810707e-13,1.4253300584288814e-13,0.5608843782834902,0.3672820534747093,0.9998145699535066,0.9989609792670692,-0.04130529960011713,-0.003941849373635851
0.0135,1.0000140362698258,-0.06958306643872453,0.3505710678400692,0.025874206412049648,0.3453809774811435,-0.048473969916522586,0.25698299440656036,0.014264889830363692,0.0004649191580811863,-9.392061637024579e-5,0.07027859955308016,-0.003036778169097106,1.0631711814263363,0.8306583643501605,0.0005874188182102648,7.686334309539156e-5,0.00033145092327862424,0.0551342091158629,-1.3564050127325046e-8,4.559686333813288e-9,1.2828699206021733e-10,-4.2385316013219324e-13,1.424899889416428e-13,0.5606105501862996,0.36746302938272263,0.9998293587216673,0.9989753294909223,-0.04131621961478517,-0.003921535603605973
0.0136,1.0000218868647437,-0.06958926298688335,0.3505736140646018,0.025872430280604014,0.3453838097870338,-0.048476380044529394,0.2573283441225091,0.014303185457303056,0.0004649415426797785,-9.390309065497545e-5,0.07027829207562677,-0.0030388311551461703,1.0634982102528534,0.8310271841778119,0.0005880211037853037,7.68639189736182e-5,0.000333559722730398,0.05513158886479474,-1.314730344621229e-8,4.558351237054653e-9,1.2736474269175382e-10,-4.108333273955578e-13,1.4244826884045064e-13,0.5603505376346727,0.3676348744494016,0.9998434013468921,0.9989889556978702,-0.041326588678101774,-0.00390224673137986
0.0137,1.0000293647848,-0.06959516904350582,0.3505760397019022,0.025870724318228205,0.3453865087675046,-0.04847867102754523,0.2576724173943976,0.01434133872399164,0.00046496307356402985,-9.388494471634236e-5,0.07027798556063532,-0.0030408823167769545,1.0638263976623141,0.8313627642478991,0.0005885956773490947,7.686449536336009e-5,0.00033563597568405843,0.05512893568474558,-1.2734228765864227e-8,4.557057308711175e-9,1.2642747799345514e-10,-3.979278800184999e-13,1.4240783525531698e-13,0.5601077721987452,0.3677953207134658,0.9998565124986919,0.9990016780531914,-0.041336269942181,-0.003884237325890694
0.0138,1.0000364920620533,-0.0696007989820219,0.35057835176072494,0.02586908525589862,0.34538908237326077,-0.04848084888387997,0.2580152177478574,0.014379350044360419,0.00046498380087676923,-9.386621097610015e-5,0.07027767997079883,-0.0030429316283733672,1.0641556153675087,0.8316655972362764,0.0005891428444249002,7.686507221336203e-5,0.0003376795038916871,0.055126251032441426,-1.2324951143654664e-8,4.555804219772387e-9,1.2547277690568202e-10,-3.851405971483558e-13,1.4236867790224724e-13,0.5598856854486529,0.3679421002136348,0.9998685068465777,0.9990133167221641,-0.04134512655913688,-0.0038677619560716536
0.0139,1.000043290728563,-0.0696061671758615,0.35058055724982445,0.025867509824591673,0.3453915385550072,-0.04848291963184345,0.2583567487085203,0.014417219832340367,0.0004650037747608253,-9.384692185600254e-5,0.07027737526881031,-0.0030449790643193187,1.0644857350812276,0.831936175818798,0.0005896629105359825,7.686564947236875e-5,0.00033969012910536564,0.055123536364608296,-1.191959563695739e-8,4.554591641227826e-9,1.2449821836879522e-10,-3.724752579324611e-13,1.4233078649724678e-13,0.5596877089545312,0.3680729449886281,0.9998791990600604,0.999023691870067,-0.04135302168108346,-0.003853075190855919
0.014,1.000049782816388,-0.06961128799845458,0.35058266317795506,0.025865994755283773,0.3453938852634487,-0.04848488928974553,0.25869701380201815,0.014454948501862457,0.0004650230453590269,-9.382710977780316e-5,0.07027707141736284,-0.003047024598998719,1.0648166285162617,0.8321749926713177,0.0005901561812056039,7.686622708912503e-5,0.0003416676730771758,0.0551207931379722,-1.1518287303146195e-8,4.553419244067028e-9,1.2350138132315548e-10,-3.5993564151815143e-13,1.4229415075632095e-13,0.559517274286516,0.36818558707716514,0.9998884038086511,0.9990326236621784,-0.04135981846013478,-0.0038404315991766684
0.0141,1.000055990357587,-0.06961617582323104,0.35058467655387127,0.025864536778951334,0.3453961304492901,-0.04848676387589606,0.2590360165539826,0.014492536466857664,0.00046504166281420274,-9.380680716325571e-5,0.07027676837914942,-0.003049068206795477,1.065148167385401,0.8323825404696898,0.0005906229619570266,7.686680501237563e-5,0.0003436119575591992,0.055118022809259135,-1.1121151199594891e-8,4.552286699279526e-9,1.2247984470912352e-10,-3.47525527052763e-13,1.4225876039547514e-13,0.5593778130147427,0.3682777585179657,0.9998959357618605,0.9990399322637767,-0.041365380048404884,-0.0038300857499670837
0.0142,1.0000619353842188,-0.06962084502362084,0.3505866043863275,0.02586313262657076,0.34539828206323625,-0.0484885494086049,0.25937376049004535,0.014529984141256964,0.0004650596772691817,-9.378604643411381e-5,0.07027646611686313,-0.0030511098620935023,1.0654802234014362,0.8325593118897685,0.000591063558313513,7.686738319086533e-5,0.0003455228043035176,0.05511522683519513,-1.0728312383677257e-8,4.551193677854856e-9,1.214311874670601e-10,-3.352486936836312e-13,1.4222460513071468e-13,0.5592727567093471,0.3683471913497491,0.9999016095891998,0.9990454378401405,-0.04136956959800782,-0.0038222922121603424
0.0143,1.000067639928343,-0.0696253099730539,0.3505884536840782,0.025861779029118466,0.34540034805599196,-0.048490251906181885,0.2597102491358381,0.014567291938991327,0.00046507713886679235,-9.376486001213119e-5,0.07027616459319697,-0.0030531495392767055,1.0658126682771574,0.8327057996074076,0.0005914782757983254,7.686796157333887e-5,0.0003474000350622126,0.05511240667250619,-1.0339895912767104e-8,4.5501398507825535e-9,1.20352988537326e-10,-3.231089205580922e-13,1.4219167467804497e-13,0.5592055369404646,0.36839161761123496,0.9999052399601797,0.9990489605565481,-0.041372250261057626,-0.0038173055546896254
0.0144,1.000073126022018,-0.06962958504496017,0.3505902314558779,0.025860472717570852,0.34540233637826223,-0.04849187738693689,0.2600454860169927,0.014604460273991732,0.00046509409774986375,-9.374328031906149e-5,0.07027586377084398,-0.003055187212728996,1.0661453737253554,0.8328224962984616,0.0005918674199347263,7.686854010854103e-5,0.0003492434715873659,0.05510956377791833,-9.956026844238222e-9,4.549124889052153e-9,1.1924282686028193e-10,-3.1110998682348174e-13,1.4215995875347133e-13,0.559179585278231,0.3684087693411429,0.9999066415443113,0.999050320578278,-0.04137328518966835,-0.003815380346488112
0.0145,1.0000784034929089,-0.0696336787628996,0.35059194090984724,0.025859211643267842,0.34540425051780765,-0.04849342933193737,0.26037947558890784,0.014641489647370807,0.0004651105762809431,-9.372132655158523e-5,0.07027556363323538,-0.003057222868947962,1.0664781965084278,0.8329100014545365,0.0005922313865066632,7.686911873948064e-5,0.00035105297473546213,0.055106699812591496,-9.576809216423083e-9,4.5481483496128155e-9,1.1808033729830291e-10,-2.992556105787535e-13,1.4212944357365306e-13,0.559174814910539,0.3683913256163174,0.9999068666987722,0.9990505394321391,-0.04137344190613359,-0.0038148526360905826
0.0146,1.0000834671470629,-0.06963759121795426,0.350593580531172,0.025857995595782397,0.34540608850418886,-0.04849490763350121,0.26071222304234015,0.01467838062519278,0.0004651265626404654,-9.369899885960761e-5,0.0702752641891542,-0.003059256511407402,1.0668110198597456,0.83296895003605,0.0005925706346101181,7.686969741939854e-5,0.00035282860069415703,0.05510381622835541,-9.202251869838506e-9,4.547209663040699e-9,1.1684274333202086e-10,-2.87546877812528e-13,1.4210011142886175e-13,0.5591595841071086,0.3683328377729888,0.999907581165095,0.9990512339635944,-0.04137393772289725,-0.003813144188634714
0.0147,1.0000883226016284,-0.06964132688528556,0.3505951521426557,0.02585682350133146,0.34540785234304305,-0.0484963141298838,0.26104373247955,0.014715133668865841,0.00046514206962471337,-9.36763073152824e-5,0.07027496542890031,-0.003061288134188386,1.0671437693139463,0.83299982021367,0.0005928855124416766,7.687027611781436e-5,0.00035457046633195755,0.05510091399744808,-8.832337371120355e-9,4.546308369993878e-9,1.1553590463352265e-10,-2.759832727988203e-13,1.4207194795576936e-13,0.5591343472110977,0.3682359255106899,0.9999087650102149,0.999052384777351,-0.04137475927352417,-0.0038103133523639493
0.0148,1.0000929755786596,-0.06964489028740506,0.35059665759966396,0.025855694276442347,0.3454095440784528,-0.04849765068004102,0.2613740079938321,0.014751749238947958,0.00046515711026878554,-9.365326209785062e-5,0.07027466734259499,-0.003063317731272779,1.067476370640994,0.8330030890113751,0.0005931763673083226,7.68708548043382e-5,0.00035627868853164936,0.05509799408925298,-8.467048302546061e-9,4.545444012143985e-9,1.141658819521084e-10,-2.645642742495717e-13,1.420449388220336e-13,0.5590998021244082,0.36810326884410993,0.9999103854960416,0.9990539600487698,-0.041375883838827954,-0.0038064384113119997
0.0149,1.0000974318002103,-0.06964828594682446,0.35059809875756215,0.02585460683764237,0.3454111657545006,-0.04849891914292872,0.2617030536784811,0.014788227795997104,0.00046517169760778107,-9.36298733865533e-5,0.07027436992035947,-0.0030653452966424456,1.0678087496108533,0.8329792334531442,0.0005934435465170401,7.687143344858009e-5,0.0003579533841760178,0.05509505747315358,-8.106367246393091e-9,4.544616131162658e-9,1.1273873603707817e-10,-2.532893608767242e-13,1.42019069695312e-13,0.5590566467489425,0.36793754778793797,0.9999124098844858,0.9990559279532117,-0.04137728869962213,-0.003801597649512576
0.015,1.0001016969883345,-0.06965151838605536,0.3505994774717159,0.025853560101458856,0.34541271941526913,-0.04850012137750278,0.2620308736267917,0.014824569800571254,0.00046518584467679846,-9.360615136063149e-5,0.07027407315231497,-0.0030673708242792506,1.0681408319934882,0.8329287305629552,0.0005936873973748137,7.687201202015014e-5,0.00035959467014784843,0.05509210511853337,-7.750276784938873e-9,4.543824268721525e-9,1.112605276377321e-10,-2.421580113922192e-13,1.4199432624326219e-13,0.5590055789866026,0.36774144235686296,0.9999148054374581,0.9990582566660373,-0.041378951136720285,-0.0037958693509993887
0.0151,1.0001057768650867,-0.06965459212760944,0.3506007955974907,0.02585255298441911,0.3454142071048408,-0.04850125924271904,0.26235747193205866,0.01486077571322838,0.00046519956451093666,-9.358210619932619e-5,0.07027377702858278,-0.0030693943081650564,1.0684725435588627,0.8328520573647872,0.0005939082671886272,7.68725904886584e-5,0.0003612026633299268,0.05508913799477582,-7.398759500460851e-9,4.543067966492227e-9,1.0973731750337019e-10,-2.311697045079978e-13,1.419706941335418e-13,0.5589472967392908,0.36751763256557407,0.999917539416869,0.9990609143626074,-0.041380848430935986,-0.0037893317998061483
0.0152,1.0001096771525206,-0.06965751169399831,0.350602054990252,0.025851584403050454,0.3454156308672982,-0.04850233459753339,0.2626828526875766,0.014896845994526453,0.00046521287014529463,-9.355774808187848e-5,0.07027348153928413,-0.0030714157422817297,1.0688038100769417,0.8327496908826182,0.0005941065032654647,7.687316882371497e-5,0.0003627774806050384,0.05508615707126442,-7.051797975236479e-9,4.542346766146396e-9,1.0817516638329263e-10,-2.2032391893600232e-13,1.419481590338084e-13,0.5588824979089093,0.3672687984287603,0.9999205790846287,0.9990638692182832,-0.04138295786308282,-0.003782063279966567
0.0153,1.0001134035726904,-0.06966028160773365,0.3506032575053655,0.025850653273880204,0.3454169927467238,-0.04850334930090168,0.26300701998664017,0.01493278110502345,0.0004652257746149711,-9.353308718752933e-5,0.07027318667454027,-0.003073435120611134,1.069134557317689,0.8326221081404274,0.0005942824529123106,7.687374699492994e-5,0.00036431923885596874,0.05508316331738264,-6.709374791543198e-9,4.541660209355666e-9,1.0658013502679945e-10,-2.0962013338817388e-13,1.4192670661171966e-13,0.5588118803973602,0.36699761996111097,0.9999238917026478,0.9990670894084249,-0.04138525671397433,-0.003774142075514354
0.0154,1.00011696184765,-0.06966290639132704,0.35060440499819656,0.025849758513435683,0.34541829478720043,-0.048504305211779786,0.2633299779225442,0.014968581505277337,0.0004652382909550649,-9.35081336955198e-5,0.07027289242447245,-0.0030754524371351343,1.0694647110510689,0.8324697861621927,0.0005944364634361488,7.687432497191333e-5,0.00036582805496550335,0.05508015770251396,-6.371472531658443e-9,4.5410078377916736e-9,1.0495828418319072e-10,-1.9905782657645382e-13,1.419063225349331e-13,0.5587361421065457,0.36670677717731487,0.9999274445328367,0.9990705431083939,-0.0413877222644241,-0.003765646470483221
0.0155,1.0001203576994533,-0.06966539056729015,0.3506054993241108,0.025848899038244198,0.3454195390328103,-0.048505204189123546,0.2636517305885832,0.015004247655846095,0.0004652504322006749,-9.348289778509091e-5,0.07027259877920192,-0.003077467685835594,1.069794197047046,0.8322932019718928,0.0005945688821439634,7.687490272427529e-5,0.0003673040458164277,0.055077141196041846,-6.038073777859671e-9,4.540389193126051e-9,1.0331567460176659e-10,-1.8863647721278422e-13,1.4188699247110642e-13,0.558655980938368,0.36639895009206114,0.9999312048371058,0.9990741984935508,-0.041390331795245705,-0.003756654748906879
0.0156,1.0001235968501547,-0.06966773865813462,0.35060654233847366,0.02584807376483307,0.34542072752763614,-0.04850604809188884,0.26397228207805207,0.015039780017287691,0.0004652622113868998,-9.345738963548368e-5,0.07027230572884989,-0.003079480860694378,1.0701229410755841,0.8320928325935066,0.0005946800563427387,7.687548022162584e-5,0.00036874732829152726,0.055074114767349795,-5.70916111242432e-9,4.5398038170304345e-9,1.0165836703182711e-10,-1.7835556400910636e-13,1.4186870208789715e-13,0.5585720947947291,0.36607681872003894,0.9999351398773655,0.9990780237392564,-0.041393062587252706,-0.0037472451948190387
0.0157,1.0001266850218078,-0.0696699551863721,0.35060753589665067,0.025847281609729614,0.3454218623157604,-0.048506838779031544,0.2642916364842453,0.015075179050160101,0.0004652736415488386,-9.343161942593915e-5,0.07027201326353763,-0.0030814919556933517,1.0704508689066474,0.8318691550510122,0.0005947703333394589,7.687605743357507e-5,0.0003701580192735876,0.055071079385821266,-5.384717117629834e-9,4.5392512511764585e-9,9.999242222267238e-11,-1.6821456567736177e-13,1.4185143705296297e-13,0.5584851815775315,0.3657430630759373,0.9999392169155263,0.9990819870208713,-0.04139589192125867,-0.0037374960922534096
0.0158,1.000129627936467,-0.06967204467451422,0.35060848185400745,0.025846521489461153,0.3454229454412657,-0.0485075781095075,0.26460979790045785,0.015110445215021298,0.0004652847357215901,-9.340559733569837e-5,0.07027172137338641,-0.0030835009648143784,1.0707779063102005,0.8316226463683883,0.0005948400604411078,7.68766343297331e-5,0.0003715362356453942,0.05506803602083975,-5.06472437575365e-9,4.5387310372357566e-9,9.832390092360244e-11,-1.5821296092949172e-13,1.4183518303396143e-13,0.5583959391886771,0.3654003631744453,0.999943403213499,0.9990860565137566,-0.04139879707807718,-0.003727485725243704
0.0159,1.0001324313161863,-0.06967401164507261,0.3506093820659094,0.025845792320554995,0.34542397894823457,-0.04850826794227258,0.2649267704199841,0.015145578972429252,0.0004652955069402531,-9.337933354400232e-5,0.07027143004851745,-0.0030855078820393226,1.0711039790562078,0.8313537835696134,0.0005948895849546698,7.687721087970995e-5,0.0003728820942897326,0.05506498564178872,-4.749165469073228e-9,4.538242716879965e-9,9.665886388391745e-11,-1.4835022847743836e-13,1.418199256985502e-13,0.5583050655300681,0.3650513990302519,0.9999476660331932,0.999090200393273,-0.04140175533852179,-0.0037172923778236323
0.016,1.0001351008830195,-0.06967586062055893,0.35061023838772215,0.02584509301953846,0.34542496488074953,-0.04850891013628265,0.265242558136119,0.015180580782941936,0.0004653059682399263,-9.335283823009206e-5,0.070271139279052,-0.0030875127013500494,1.0714290129146329,0.8310630436786661,0.000594919254187129,7.687778705311573e-5,0.0003741957120893883,0.05506192921805166,-4.438022979866006e-9,4.537785831780717e-9,9.500337185291748e-11,-1.38625847033143e-13,1.418056507143868e-13,0.5582132585036069,0.3646988506580464,0.99995197263652,0.9990943868347812,-0.04140474398340607,-0.003706994334026905
0.0161,1.0001376423590207,-0.06967759612348481,0.3506110526748112,0.02584442250293887,0.3454259052828932,-0.048509506550493575,0.2655571651421571,0.015215451107117327,0.0004653161326557087,-9.332612157320862e-5,0.07027084905511131,-0.0030895154167284227,1.0717529336554408,0.830750903719525,0.0005949294154454694,7.68783628195605e-5,0.0003754772059271468,0.05505886771901204,-4.131279490409425e-9,4.537359923609647e-9,9.336348557990261e-11,-1.2903929530854716e-13,1.417923437491289e-13,0.5581212160111955,0.3643453980725178,0.9999562902853899,0.9990985840136425,-0.04140774029354361,-0.0036966698778872335
0.0162,1.0001400614662443,-0.0696792226763619,0.35061182678254194,0.025843779687283533,0.34542680219874794,-0.04851005904386121,0.2658705955313931,0.015250190405513394,0.00046532601322269915,-9.329919375259303e-5,0.07027055936681664,-0.0030915160221563075,1.0720756670485951,0.8304178407161683,0.0005949204160366752,7.687893814865435e-5,0.0003767266926857935,0.05505580211405334,-3.828917582980931e-9,4.536964534038391e-9,9.174526581417292e-11,-1.195900520155924e-13,1.4177999047043413e-13,0.5580296359547359,0.36399372128835505,0.999960586241713,0.9991027601052173,-0.04141072154974796,-0.0036863972934383284
0.0163,1.0001423639267437,-0.06968074480170182,0.35061256256628,0.02584316348909977,0.3454276576723965,-0.048510569475341415,0.2661828533971217,0.015284799138688111,0.00046533562297599635,-9.327206494748631e-5,0.07027027020428923,-0.0030935145116155675,1.0723971388640607,0.8300643316925749,0.0005948926032677307,7.687951301000737e-5,0.0003779442892481141,0.055052733372559025,-3.5309198398579687e-9,4.536599204738583e-9,9.01547733050285e-11,-1.1027759586622024e-13,1.4176857654596005e-13,0.5579392162361306,0.36364650032024737,0.9999648277673998,0.9991068832848663,-0.0414136650328327,-0.0036762548647139
0.0164,1.0001445554625734,-0.06968216702201621,0.3506132618813909,0.025842572824914898,0.34542847374792135,-0.04851103970389008,0.26649394283263766,0.015319277767199452,0.00046534497495069924,-9.324474533712948e-5,0.0702699815576503,-0.0030955108790880676,1.0727172748718012,0.829690853672723,0.0005948463244456198,7.688008737322959e-5,0.000379130112496894,0.055049662463912595,-3.237268843317971e-9,4.536263477381857e-9,8.85980688017694e-11,-1.011014055723719e-13,1.4175808764336427e-13,0.5578506547572816,0.36330641518288365,0.9999689821243609,0.9991109217279505,-0.04141654802361139,-0.003666320875747659
0.0165,1.0001466417957874,-0.06968349385981673,0.3506139265832402,0.025842006611256237,0.34542925246940503,-0.048511471588463036,0.2668038679312356,0.015353626751605388,0.0004653540821819066,-9.32172451007636e-5,0.07026969341702112,-0.003097505118555672,1.0730360008417812,0.8292978836805912,0.0005947819268773266,7.688066120793112e-5,0.0003802842793149187,0.055046590357497524,-2.9479471756384034e-9,4.535956893639848e-9,8.708121305369579e-11,-9.206095984598964e-14,1.4174850943030445e-13,0.5577646494200912,0.3629761458909532,0.9999730165745065,0.9991148436098306,-0.04141934780289761,-0.0036566736105733176
0.0166,1.0001486286484393,-0.069684729837615,0.3506145585271933,0.025841463764651098,0.34542999588093004,-0.04851186698801616,0.2671126327862103,0.015387846552463893,0.0004653629577047172,-9.318957441762965e-5,0.07026940577252293,-0.0030994972240002464,1.0733532425439651,0.8288858987401585,0.0005946997578698355,7.688123448372204e-5,0.0003814069065849737,0.05504351802269727,-2.6629374190966985e-9,4.535678995184191e-9,8.561026681010772e-11,-8.315573739901466e-14,1.4173982757443813e-13,0.5576818981264614,0.36265837245914495,0.9999768983797472,0.9991186171058677,-0.04142204165150492,-0.0036473913532245853
0.0167,1.0001505217425835,-0.0696858794779227,0.35061515956861583,0.025840943201626797,0.34543070602657905,-0.04851222776150533,0.2674202414908563,0.015421937630332939,0.00046537161455423006,-9.31617434669687e-5,0.070269118614277,-0.003101487189403653,1.073668925748317,0.8284553758754029,0.0005946001647301305,7.688180717021242e-5,0.0003824981111898446,0.05504044642889533,-2.3822221559703005e-9,4.5354293236865204e-9,8.419129082030527e-11,-7.438521694338846e-14,1.4173202774342296e-13,0.5576030987782945,0.36235577490214804,0.9999805948019936,0.9991222103914222,-0.041424606850246896,-0.003638552387735173
0.0168,1.000152326800274,-0.06968694730325142,0.3506157315628733,0.025840443838710654,0.34543138495043446,-0.04851255576788639,0.2677266981384684,0.0154559004457705,0.0004653800657655438,-9.313376242802178e-5,0.07026883193240455,-0.0031034750087477574,1.073982976224801,0.8280067921103029,0.0005944834947651956,7.688237923701234e-5,0.0003835580100123168,0.05503737654547518,-2.1057839685366557e-9,4.53520742081847e-9,8.283034583358855e-11,-6.574887719105267e-14,1.4172509560491654e-13,0.5575289492774926,0.3620710332346515,0.999984073103156,0.9991255916418553,-0.0414270206799371,-0.003630234998138792
0.0169,1.0001540495435648,-0.06968793783611281,0.35061627636533116,0.02583996459242999,0.3454320346965789,-0.04851285286611521,0.2680320068223413,0.015489735459334549,0.00046538832437375736,-9.310564148002989e-5,0.07026854571702681,-0.003105460676014425,1.0742953197433815,0.8275406244688375,0.000594350095282015,7.688295065373187e-5,0.0003845867199351759,0.055034309341820284,-1.8336054390732068e-9,4.535012828251675e-9,8.153349259925761e-11,-5.724619685394882e-14,1.4171901682657649e-13,0.5574601475259581,0.3618068274713444,0.9999873005451446,0.9991287290325278,-0.041429260421389114,-0.0036225174684691532
0.017,1.0001556956945103,-0.06968885559901854,0.350616795831355,0.025839504379312116,0.34543265730909495,-0.04851312091514765,0.2683361716357697,0.015523443131583057,0.0004653964034139695,-9.307739080223407e-5,0.07026825995826508,-0.0031074441851855184,1.0746058820740227,0.8270573499749847,0.0005942003135875731,7.688352138998109e-5,0.0003855843578412073,0.05503124578731414,-1.5656691498573884e-9,4.534845087657771e-9,8.030679186661253e-11,-4.8876654644018153e-14,1.417137770760604e-13,0.5573973914255929,0.36156583762691585,0.9999902443898702,0.9991315907388001,-0.041431303355416504,-0.0036154780827599665
0.0171,1.0001572709751638,-0.06968970511448021,0.3506172918163103,0.025839062115884347,0.34543325483206505,-0.048513361773939584,0.2686391966720482,0.015557023923073999,0.00046540431592127915,-9.304902057387534e-5,0.07026797464624056,-0.0031094255302429033,1.074914588986689,0.8265574456527235,0.0005940344969888536,7.688409141537008e-5,0.0003865510406131966,0.05502818685134021,-1.3019576831666646e-9,4.5347037407083915e-9,7.915630438495347e-11,-4.0639729273202823e-14,1.417093620210259e-13,0.557341378878299,0.3613507437160549,0.999992871899243,0.9991341449360334,-0.04143312676283283,-0.003609195125044943
0.0172,1.0001587811075798,-0.06969049090500948,0.3506177661755627,0.025838636718674,0.34543382930957184,-0.04851357730144686,0.2689410860244716,0.015590478294365346,0.00046541207493078516,-9.302054097419476e-5,0.07026768977107452,-0.003111404705168444,1.0752213662513443,0.826041388526032,0.000593852992792841,7.688466069950893e-5,0.00038748688513392924,0.055025133503281975,-1.0424536212784691e-9,4.53458832907517e-9,7.808809090358048e-11,-3.25348994534441e-14,1.4170575732913058e-13,0.5572928077859791,0.3611642257534506,0.9999951503351736,0.9991363597995884,-0.041434707924451676,-0.003603746879357794
0.0173,1.000160231813812,-0.069691217493118,0.35061822076447746,0.0258382271042084,0.34543438278569777,-0.04851376935662536,0.26924184378633453,0.015623806706015072,0.0004654196934775862,-9.299196218243334e-5,0.0702674053228882,-0.0031133817039440044,1.0755261396379536,0.8255096556188891,0.0005936561483065192,7.68852292120077e-5,0.0003883920082861908,0.055022086712522913,-7.871395464702468e-10,4.534498394429744e-9,7.710821217179365e-11,-2.4561643896683505e-14,1.4170294866803204e-13,0.557252376050535,0.3610089637537921,0.9999970469595724,0.9991382035048257,-0.04143602412108661,-0.0035992116297322305
0.0174,1.000161628815915,-0.06969188940131742,0.3506186574384204,0.025837832189014857,0.34543491730452547,-0.04851393979843094,0.2695414740509317,0.015657009618581148,0.0004654271845967812,-9.29632943778321e-5,0.07026712129180285,-0.0031153565205514493,1.0758288349164802,0.8249627239552731,0.0005934443108368723,7.688579692247646e-5,0.00038926652695276667,0.05501904744844651,-5.359980410194404e-10,4.5344334784437455e-9,7.622272893889304e-11,-1.6719441314862575e-14,1.4170092170538788e-13,0.5572207815738691,0.36088763773176846,0.9999985290343498,0.9991396442271065,-0.04143705263355118,-0.0035956676602019624
0.0175,1.0001629778359427,-0.06969251115211933,0.3506190780527568,0.025837450889620688,0.3454354349101375,-0.04851409048581945,0.26983998091155786,0.01569008749262155,0.00046543456132346907,-9.293454773963207e-5,0.0702668376679397,-0.003117329148972644,1.0761293778568892,0.8244010705591627,0.0005932178276908846,7.688636380052532e-5,0.00039011055801644256,0.05501601668043623,-2.8901168720348846e-10,4.534393122788811e-9,7.543770195417876e-11,-9.007770419922685e-15,1.4169966210885578e-13,0.5571987222578835,0.3608029277020687,0.9999995638214163,0.9991406501417914,-0.041437770742658975,-0.0035931932548007015
0.0176,1.0001642845959486,-0.0696930872680354,0.35061948446285235,0.025837082122553208,0.34543593764661634,-0.04851422327774678,0.2701373684615076,0.015723040788694253,0.0004654418366927485,-9.29057324470743e-5,0.07026655444142002,-0.003119299583189451,1.0764276942291442,0.8238251724545363,0.0005929770461755403,7.688692981576431e-5,0.0003909242183600038,0.055012995377875566,-4.6163067299849106e-11,4.534376869136573e-9,7.475919196695091e-11,-1.4261099238058155e-15,1.416991555460933e-13,0.5571868960044802,0.3607575136793819,1.0000001185826823,0.9991411894242412,-0.04143815572922357,-0.003591866697562158
0.0177,1.0001655537378065,-0.06969362162326505,0.3506198781825941,0.025836724947588686,0.3454364271669289,-0.048514339759566365,0.2704336409199337,0.01575586998033693,0.00046544902128282814,-9.287685721714515e-5,0.07026627160417835,-0.0031212678184945686,1.0767237077887328,0.8232355399991322,0.0005927223411006043,7.688749493676385e-5,0.00039170764937897473,0.05500998454869576,1.9246210646575928e-10,4.534384212710969e-9,7.417177550142891e-11,6.023051976428731e-15,1.4169938626084852e-13,0.5571855379412538,0.36074508410683775,1.0000002154959104,0.9991412838601397,-0.04143821751348793,-0.0035915972361098233
0.0178,1.0001667802329797,-0.06969411205788908,0.35062025765873944,0.02583637977533843,0.34543690162844176,-0.04851443898029402,0.27072880335920363,0.015788575627247992,0.0004654561036728317,-9.284791715305743e-5,0.0702659891643619,-0.0031232338622584283,1.077017345690731,0.8226328867443149,0.00059245426966082,7.688805913164436e-5,0.00039246123111912697,0.055006985296476546,4.2602173954647475e-10,4.534414324284676e-9,7.349927310532047e-11,1.331516545491989e-14,1.417003285651791e-13,0.5571910799294453,0.36069196350781474,1.0000002979913727,0.9991413663919775,-0.04143821834664461,-0.003591010962689831
0.0179,1.000167963291367,-0.06969455853839132,0.3506206226597734,0.02583604657842905,0.3454373607338895,-0.04851452090483905,0.2710228598614537,0.015821158183681096,0.0004654630820758159,-9.281891214692137e-5,0.07026570712296425,-0.003125197717329324,1.077308581890849,0.8220176226357233,0.0005921731652939378,7.688862238867968e-5,0.0003931852822802423,0.055003998120868036,6.543812637440439e-10,4.534466722699221e-9,7.270711886675847e-11,2.0446346829289454e-14,1.417019674683711e-13,0.5572023862255652,0.3605835913492937,1.0000004662916457,0.9991415347664607,-0.0414382200463806,-0.003589814897186937
0.018,1.0001691039481246,-0.06969496208805,0.35062097352951616,0.025835725098935086,0.34543780484789494,-0.04851458594581745,0.2713158142501261,0.015853618076902803,0.000465469958855821,-9.27898444737611e-5,0.07026542547791137,-0.0031271593843981518,1.0775973973550872,0.8213900852703824,0.0005918793042240301,7.688918469939083e-5,0.0003938800833711735,0.05500102341441339,8.776084569960312e-10,4.5345410206558834e-9,7.180236413528332e-11,2.7418618983531113e-14,1.4170429085957464e-13,0.5572191602327875,0.3604228105462254,1.000000715981727,0.9991417845666398,-0.04143822256810693,-0.0035880404158562702
0.0181,1.0001702032384099,-0.06969532373014337,0.35062131061178814,0.025835415078931088,0.3454382343350808,-0.048514634515845215,0.271607670348663,0.015885955734179665,0.0004654767363768866,-9.27607164086007e-5,0.07026514422712923,-0.003129118864155806,1.0778837730494455,0.8207506122453165,0.0005915729626751701,7.688974605529884e-5,0.00039454591490077325,0.05499806156965577,1.095771097240009e-9,4.534636830855944e-9,7.079206026043533e-11,3.423400480163878e-14,1.417072866279397e-13,0.5572411053542864,0.3602124640135605,1.0000010426466144,0.9991421113755656,-0.04143822586723462,-0.003585718894952956
0.0182,1.000171262197379,-0.06969564448794963,0.35062163425040965,0.025835116260491585,0.34543864956006964,-0.04851466702753834,0.2718984319805067,0.015918171582778237,0.00046548341700305263,-9.273153022646423e-5,0.07026486336854379,-0.003131076157293181,1.0781676899399235,0.8200995411575502,0.0005912544168714301,7.689030644792466e-5,0.0003951830573778942,0.05499511297913833,1.3089369624135268e-9,4.534753766000683e-9,6.968325859175499e-11,4.089452716760567e-14,1.417109426626163e-13,0.5572679249932362,0.3599553946662498,1.0000014418713044,0.9991425107762889,-0.041438229899174644,-0.00358288171073212
0.0183,1.0001722818601892,-0.06969592538474706,0.3506219447892011,0.025834828385691126,0.34543905088748444,-0.04851468389351281,0.2721881029690995,0.015950266049965082,0.0004654900030983591,-9.270228820237586e-5,0.07026458290008103,-0.003133031264501174,1.0784491289925218,0.819437209604108,0.0005909239430368834,7.689086586878934e-5,0.0003957917913113894,0.05499217803540423,1.5171738304541568e-9,4.534891438791378e-9,6.848301047878263e-11,4.7402208965425714e-14,1.417152468527545e-13,0.5572993225528111,0.35965444541924413,1.000001909240795,0.9991429783518601,-0.04143823461933805,-0.0035795602394488907
0.0184,1.0001732632619968,-0.06969616744381389,0.3506222425719829,0.025834551196604248,0.3454394386819477,-0.04851468552638461,0.2724766871378835,0.015982239563006748,0.0004654964970268457,-9.267299261135963e-5,0.07026430281966688,-0.003134984186470678,1.0787280711732399,0.8187639551820143,0.0005905818173956023,7.689142430941388e-5,0.0003963723972101115,0.05498925713099663,1.7205494792994644e-9,4.53504946192931e-9,6.719836727105861e-11,5.37590730790926e-14,1.417201870875043e-13,0.5573350014361853,0.3593124591874942,1.0000024403400836,0.9991435096853298,-0.04143823998313582,-0.0035757858573583936
0.0185,1.000174207437959,-0.06969637168842834,0.35062252794257526,0.0258342844353055,0.3454398133080822,-0.04851467233876975,0.2727641883103009,0.016014092549169797,0.00046550290115255266,-9.264364572843967e-5,0.07026402312522732,-0.003136934923892589,1.079004497448078,0.818080115488294,0.0005902283161716601,7.689198176131927e-5,0.00039692515558291326,0.05498635065845868,1.9191316868870134e-9,4.535227448115761e-9,6.583638031812334e-11,5.996714239260001e-14,1.4172575125601571e-13,0.557374665046533,0.3589322788859507,1.0000030307541672,0.9991441003597488,-0.04143824594597896,-0.0035715899407157557
0.0186,1.0001751154232315,-0.06969653914186864,0.3506228012447986,0.025834027843869414,0.3454401751305106,-0.048514644743284215,0.27305061030979405,0.016045825435720782,0.00046550921783951955,-9.261424982864005e-5,0.07026374381468832,-0.0031388834774578023,1.0792783887830353,0.8173860281199711,0.0005898637155891292,7.689253821602654e-5,0.00039745034693864734,0.05498345901033354,2.1129882311543685e-9,4.535425010052007e-9,6.440410096951719e-11,6.602843978994164e-14,1.4173192724743876e-13,0.5574180167870284,0.3585167474295644,1.000003676068044,0.9991447459581677,-0.04143825246327851,-0.0035670038657761027
0.0187,1.0001759882529722,-0.06969667082741307,0.35062306282247324,0.025833781164370535,0.3454405245138557,-0.048514603152543995,0.27333595695980506,0.01607743864992626,0.0004655154494517864,-9.258480718698489e-5,0.07026346488597585,-0.0031408298478572123,1.0795497261441132,0.8166820306740703,0.0005894882918720825,7.689309366505665e-5,0.0003979482517861668,0.054980582579164376,2.3021868900391015e-9,4.535641760439331e-9,6.290858057478048e-11,7.194498815511136e-14,1.4173870295092346e-13,0.5574647600608456,0.35806870773328614,1.0000043718667102,0.9991454420636373,-0.04143825949044544,-0.0035620590087945625
0.0188,1.000176826962337,-0.06969676776833984,0.35062331301941957,0.025833544138883408,0.3454408618227402,-0.048514547979165074,0.2736202320837762,0.016108932619052795,0.00046552159835339314,-9.255532007849828e-5,0.07026318633701584,-0.0031427740357817145,1.0798184904973105,0.8159684607476163,0.0005891023212445928,7.689364809993067e-5,0.0003984191506343242,0.05497772175749433,2.4867954414787637e-9,4.535877311979011e-9,6.135687048345372e-11,7.771881037210247e-14,1.4174606625561988e-13,0.5575145982711589,0.35759100271206656,1.0000051137351642,0.9991461842592081,-0.04143826698289078,-0.0035567867460262617
0.0189,1.0001776325864835,-0.06969683098792719,0.350623552179458,0.025833316509482573,0.3454411874217868,-0.04851447963576347,0.2739034395051497,0.016140307770366936,0.00046552766690837957,-9.252579077820431e-5,0.07026290816573429,-0.003144716041922204,1.0800846628086278,0.8152456559376335,0.000588706079930733,7.689420151216957e-5,0.0003988633239919724,0.054974876937866575,2.666881663410927e-9,4.536131277372328e-9,5.97560220450772e-11,8.335192932490885e-14,1.4175400505067802e-13,0.5575672348211425,0.3570864752808566,1.000005897258403,0.9991469681279309,-0.04143827489602553,-0.0035512184537263253
0.019,1.0001784061605672,-0.06969686150945337,0.35062378064640876,0.025833098018242562,0.3454415016756182,-0.048514398534955136,0.27418558304736773,0.016171564531135236,0.00046553365748078565,-9.249622156112707e-5,0.07026263037005714,-0.0031466558669695764,1.0803482240440647,0.8145139538411462,0.0005882998441545755,7.689475389329432e-5,0.0003992810523679641,0.054972048512824244,2.8425133337731547e-9,4.53640326932056e-9,5.8113086609191326e-11,8.884636789752418e-14,1.4176250722524786e-13,0.5576223731139706,0.3565579683546067,1.0000067180214238,0.9991477892528561,-0.041438283185260695,-0.0035453855081498805
0.0191,1.0001791487197456,-0.06969686035619657,0.3506239987640923,0.02583288840723793,0.3454418049488572,-0.04851430508935609,0.2744666665338725,0.016202703328624262,0.0004655395724346512,-9.246661470229069e-5,0.07026235294791035,-0.0031485935116147253,1.080609155169621,0.8137736920551791,0.0005878838901401934,7.689530523482598e-5,0.00039967261627115206,0.05496923687491052,3.0137582305030126e-9,4.5366929005249884e-9,5.6435115525336454e-11,9.420414897394218e-14,1.4177156066847948e-13,0.5576797165528172,0.3560083248482678,1.000007571609224,0.9991486432170344,-0.0414382918060073,-0.0035393192855520546
0.0192,1.0001798612991752,-0.0696968285514351,0.35062420687632884,0.02583268741854321,0.3454420976061264,-0.04851419971158232,0.2747466937881064,0.01623372459010056,0.0004655454141340163,-9.243697247671925e-5,0.07026207589721992,-0.0031505289765485474,1.0808674371512976,0.8130252081767568,0.0005874584941116595,7.689585552828555e-5,0.0004000382962103892,0.05496644241666855,3.180684131538065e-9,4.5369997836868935e-9,5.472916014305299e-11,9.942729543815651e-14,1.417811532695229e-13,0.557738968540857,0.35544038767679076,1.0000084536068017,0.9991495256035168,-0.04143830071367634,-0.003533051162187974
0.0193,1.000180544934013,-0.06969676711844715,0.3506244053269389,0.025832494794232944,0.3454423800120485,-0.04851408281424983,0.2750256686335115,0.016264628742830693,0.0004655511849429206,-9.240729715943683e-5,0.07026179921591176,-0.0031524622624619367,1.0811230509550938,0.8122688398029038,0.0005870239322930465,7.689640476519401e-5,0.0004003783726945282,0.05496366553064149,3.343358814815883e-9,4.537323531507554e-9,5.300227181188125e-11,1.0451783017416103e-13,1.4179127291752813e-13,0.5577998324812636,0.3548569997551261,1.0000093595991533,0.9991504319953537,-0.04143830986367882,-0.003526612514312765
0.0194,1.0001812006594157,-0.06969667708051096,0.3506245944597427,0.02583231027638168,0.34544265253124634,-0.04851395480997458,0.27530359489353007,0.016295416214081218,0.0004655568872254041,-9.237759102546754e-5,0.07026152290191187,-0.003154393370045789,1.081375977547009,0.8115049245306443,0.000586580480908427,7.689695293707237e-5,0.00040069312623242174,0.054960906609372494,3.501850058274018e-9,4.537663756688249e-9,5.126150188136172e-11,1.0947777606594906e-13,1.4180190750164513e-13,0.5578620117772116,0.35426100399822474,1.0000102851712769,0.9991513579755956,-0.04143831921142577,-0.003520034718181553
0.0195,1.0001818295105396,-0.06969655946090479,0.3506247746185607,0.025832133607063948,0.34544291552834255,-0.04851381611137259,0.27558047639160427,0.016326087431118685,0.00046556252334550673,-9.234785634983547e-5,0.07026124695314621,-0.0031563222999909982,1.0816261978930446,0.8107337999570032,0.0005861284161818742,7.689750003544165e-5,0.00040098283733292286,0.05495816604540473,3.656225639850043e-9,4.538020071930261e-9,4.951390170103473e-11,1.1430915599751454e-13,1.4181304491102407e-13,0.5579252098318752,0.35365524332103737,1.0000112259081697,0.9991522991272935,-0.041438328712328165,-0.0035133491500494675
0.0196,1.0001824325225417,-0.06969641528290688,0.3506249461472131,0.025831964528354297,0.3454431693679599,-0.04851366713105985,0.27585631695117635,0.016356642821209657,0.0004655680956672684,-9.231809540756476e-5,0.07026097136754074,-0.0031582490529884614,1.0818736929591994,0.8099558036790049,0.0005856680143374605,7.689804605182285e-5,0.0004012477865048841,0.054955444231281354,3.80655333748152e-9,4.538392089934869e-9,4.776652262044066e-11,1.1901399285285106e-13,1.4182467303481485e-13,0.5579891300484284,0.3530425606385148,1.000012177394829,0.9991532510334978,-0.04143833832179705,-0.0035065871861716326
0.0197,1.0001830107305787,-0.06969624556979544,0.3506251093895204,0.025831802782327266,0.34544341441472104,-0.04851350828165232,0.27613112039568855,0.016387082811620688,0.0004655736065547289,-9.228831047367945e-5,0.07026069614302141,-0.0031601736297290715,1.0821184437114737,0.8091712732936737,0.0005851995515992589,7.689859097773698e-5,0.00040148825425715827,0.0549527415595455,3.952900929106016e-9,4.538779423403349e-9,4.602641598911989e-11,1.2359430951595237e-13,1.4183677976216753e-13,0.5580534758300454,0.3524257988656077,1.000013135216252,0.9991542092772593,-0.0414383479952434,-0.0034997802028031754
0.0198,1.0001835651698072,-0.06969605134484871,0.35062526468930294,0.0258316481110574,0.3454436510332487,-0.04851333997576603,0.27640489054858314,0.01641740782961833,0.0004655790583719282,-9.225850382320365e-5,0.07026042127751421,-0.0031620960309037254,1.0823604311158677,0.8083805463980344,0.0005847233041913419,7.689913480470503e-5,0.00040170452109859815,0.05495005842274035,4.0953361926611e-9,4.539181685036987e-9,4.430063315661274e-11,1.2805212887081228e-13,1.4184935298223216e-13,0.5581179505799005,0.35180780091726677,1.0000140949574363,0.9991551694416285,-0.04143835768807825,-0.003492959576199223
0.0199,1.000184096875384,-0.06969583363134496,0.350625412390381,0.025831500256619237,0.3454438795881657,-0.048513162626016966,0.27667763123330225,0.01644761830246915,0.0004655844534829062,-9.22286777311615e-5,0.07026014676894506,-0.0031640162572033168,1.0825996361383807,0.8075839605891112,0.0005842395483377828,7.689967752424803e-5,0.0004018968675380566,0.054947395213409064,4.233926906084326e-9,4.539598487537058e-9,4.2596225472459696e-11,1.3238947380142416e-13,1.418623805841587e-13,0.558182257701168,0.3511914097084429,1.0000150522033795,0.9991561271096562,-0.04143836735571259,-0.003486156682614902
0.02,1.0001846068824658,-0.0696955934525624,0.3506255528365749,0.02583135896108732,0.34544410044409457,-0.0485129766450211,0.27694934627328816,0.016477714657439697,0.00046558979425170274,-9.219883447257703e-5,0.07025987261523997,-0.0031659343093187416,1.0828360397450136,0.8067818534639288,0.0005837485602626539,7.690021912788695e-5,0.0004020655740843863,0.054944752324094785,4.368740847313265e-9,4.540029443604844e-9,4.09202442862011e-11,1.366083671917819e-13,1.4187585045709723e-13,0.5582461005970221,0.35057946815408686,1.000016002539079,0.9991570778643929,-0.041438376953557426,-0.003479402898305338
0.0201,1.0001850962262093,-0.06969533183177928,0.35062568637170516,0.025831223966536185,0.3454443139656581,-0.04851278244539444,0.27722003949198304,0.016507697321796525,0.00046559508304235773,-9.216897632247438e-5,0.07025959881432486,-0.003167850187940895,1.083069622901766,0.805974562619512,0.0005832506161900284,7.690075960714282e-5,0.0004022109212464401,0.05494213014734067,4.499845794285479e-9,4.540474165941625e-9,3.9279740947377327e-11,1.4071083192587915e-13,1.4188975049019778e-13,0.5583091826706368,0.3499748191691493,1.0000169415495317,0.9991580172888894,-0.041438386437023786,-0.0034727295995256586
0.0202,1.0001855659417713,-0.06969504979227382,0.350625813339592,0.02583109501504038,0.34544452051747915,-0.04851258043975298,0.2774897147128292,0.0165375667228062,0.0004656003222189111,-9.213910555587764e-5,0.07025932536412574,-0.003169763893760671,1.0833003665746377,0.8051624256528847,0.0005827459923439785,7.690129895353666e-5,0.00040233318953307077,0.05493952907568988,4.627309524938536e-9,4.540932267248679e-9,3.768176680552873e-11,1.4469889088770958e-13,1.4190406857261033e-13,0.5583712073251863,0.349380305668581,1.000017864819735,0.9991589409661964,-0.041438395761522674,-0.0034661681625309903
0.0203,1.0001860170643087,-0.0696947483573243,0.35062593408405573,0.025830971848674444,0.34544472046418023,-0.048512371040712696,0.27775837575926876,0.016567323287735268,0.00046560551414540264,-9.210922444781093e-5,0.07025905226256855,-0.003171675427468966,1.0835282517296287,0.8043457801610719,0.0005822349649485775,7.690183715858944e-5,0.00040243265945313103,0.05493694950168558,4.751199817209999e-9,4.5414033602272895e-9,3.613337321019573e-11,1.4857456696126694e-13,1.4191879259348493e-13,0.558431877963845,0.3487987705673327,1.0000187679346868,0.9991598444793645,-0.04143840488246508,-0.003459749963576459
0.0204,1.000186450628978,-0.06969442855020891,0.35062604894891686,0.025830854209512918,0.3454449141703842,-0.04851215466088959,0.278026026454744,0.01659696744385029,0.0004656106611858724,-9.20793352732983e-5,0.07025877950757925,-0.0031735847897566747,1.083753259332739,0.8035249637410979,0.0005817178102278979,7.690237421382219e-5,0.0004025096115154736,0.054934391817870916,4.871584449037436e-9,4.541887057578733e-9,3.464161151091863e-11,1.5233988303054498e-13,1.4193391044197158e-13,0.5584908979897869,0.34823305678035515,1.0000196464793842,0.9991607234114442,-0.04143841375526204,-0.0034535063789171917
0.0205,1.0001868676709356,-0.0696940913942059,0.3506261582779956,0.025830741839630342,0.34544510200071366,-0.048511931712899664,0.27829267062269714,0.016626499618417827,0.0004656157657043602,-9.204944030736386e-5,0.0702585070970838,-0.0031754919813146913,1.0839753703499688,0.8027003139899872,0.0005811948044060127,7.690291011075591e-5,0.0004025643262289514,0.054931856416789056,4.988531198358406e-9,4.54238297200429e-9,3.321353305723792e-11,1.5599686197953716e-13,1.4194941000722032e-13,0.5585479708061865,0.3476860072225992,1.000020496038825,0.9991615733454864,-0.041438422335324535,-0.0034474687848083155
0.0206,1.0001872692253384,-0.06969373791259352,0.35062626241511236,0.02583063448110126,0.34544528431979143,-0.04851170260935889,0.27855831208657034,0.016655920238704425,0.00046562083006490595,-9.201954182503174e-5,0.07025823502900817,-0.0031773970028339117,1.0841945657473178,0.8018721685047645,0.0005806662237069945,7.69034448409116e-5,0.0004025970841024172,0.054929343690983144,5.102107843110475e-9,4.54289071620524e-9,3.185618919869394e-11,1.595475266922373e-13,1.419652791783812e-13,0.5586027998162176,0.34716046480901547,1.000021312198006,0.9991623898645415,-0.04143843057806359,-0.003441668557504956
0.0207,1.0001876563273435,-0.06969336912865001,0.35062636170408745,0.02583053187600021,0.34544546149224015,-0.04851146776288327,0.27882295466980594,0.016685229731976652,0.0004656258566315495,-9.198964210132601e-5,0.07025796330127831,-0.003179299855005231,1.0844108264907861,0.8010408648824541,0.0005801323443549162,7.690397839581027e-5,0.0004026081656447236,0.054926854032996346,5.21238216123121e-9,4.543409902882864e-9,3.0576631284827036e-11,1.6299390005263909e-13,1.4198150584460418e-13,0.5586550884230547,0.3466592724545548,1.0000220905419246,0.9991631685516604,-0.0414384384388902,-0.00343613707326224
0.0208,1.0001880300121075,-0.0696929860656536,0.3506264564887413,0.02583043376640174,0.3454456338826825,-0.04851122758608879,0.2790866021958461,0.016714428525501056,0.00046563084776833077,-9.195974341127077e-5,0.07025769191182021,-0.0031812005385195444,1.0846241335463735,0.8002067407200807,0.0005795934425738506,7.690451076697293e-5,0.00040259785136472355,0.05492438783537181,5.319421930658174e-9,4.543940144738442e-9,2.9381910665177616e-11,1.6633800494473617e-13,1.4199807789503935e-13,0.5587045400298718,0.34618527307416785,1.0000228266555784,0.9991639049898935,-0.04143844587321539,-0.003430905708335295
0.0209,1.0001883913147869,-0.06969258974688254,0.3506265471128942,0.025830339894380383,0.3454458018557413,-0.04851098249159146,0.27934925848813297,0.0167435170465442,0.00046563580583928955,-9.192984802989012e-5,0.07025742085855982,-0.0031830990540677464,1.0848344678800803,0.7993701336146687,0.0005790497945878703,7.690504194592057e-5,0.00040256642177126975,0.05492194549065271,5.423294929328933e-9,4.544481054473253e-9,2.827907868928606e-11,1.695818642525223e-13,1.4201498321883666e-13,0.5587508580398434,0.3457413095828055,1.000023516123965,0.9991645947622917,-0.04143845283645016,-0.003426005838979246
0.021,1.0001887412705386,-0.06969218119561504,0.3506266339203665,0.025830250002010682,0.34544596577603925,-0.04851073289200725,0.2796109273701089,0.016772495722372632,0.00046564073320846597,-9.189995823220815e-5,0.07025715013942312,-0.0031849954023407327,1.0850418104579063,0.7985313811632424,0.0005785016766210483,7.690557192417421e-5,0.00040251415737321497,0.05491952739138219,5.524068935181054e-9,4.545032244788577e-9,2.72751867066927e-11,1.7272750085999123e-13,1.4203220970514623e-13,0.5587937458561434,0.34533022489541837,1.0000241545320816,0.9991652334519056,-0.04143845928400552,-0.003421468841449221
0.0211,1.000189080914519,-0.06969176143512937,0.3506267172549786,0.025830163831367187,0.3454461260081991,-0.04851047919995217,0.27987161266521604,0.016801364980252913,0.00046564563223989975,-9.187007629324897e-5,0.07025687975233603,-0.0031868895840293982,1.085246142245851,0.7976908209628266,0.0005779493648974573,7.690610069325485e-5,0.000402441338679412,0.05491713393010341,5.621811726152096e-9,4.545593328385694e-9,2.6377286066938002e-11,1.7577693765113642e-13,1.42049745243118e-13,0.5588329068819461,0.3449548619269573,1.0000247374649256,0.9991658166417857,-0.04143846517129247,-0.003417326092000346
0.0212,1.000189411281885,-0.06969133148870374,0.35062679746055087,0.02583008112452443,0.3454462829168434,-0.04851022182804219,0.28013131819689663,0.016830125247451602,0.00046565050529763085,-9.184020448803667e-5,0.07025660969522454,-0.0031887815998246373,1.0854474442099153,0.7968487906104459,0.00057739313564117,7.690662824468349e-5,0.0004023482461987136,0.05491476549935953,5.716591080179626e-9,4.546163917965882e-9,2.55924281195623e-11,1.7873219750995169e-13,1.4206757772190206e-13,0.5588680445204257,0.34461806359237307,1.0000252605074942,0.9991663399149828,-0.04143847045372203,-0.003413608966887748
0.0213,1.0001897334077934,-0.06969089237961641,0.35062687488090355,0.025830001623556954,0.345446436866595,-0.048509961188893315,0.28039004778859283,0.016858776951235253,0.0004656553547456991,-9.181034509159533e-5,0.07025633996601462,-0.003190671450417346,1.0856456973160986,0.7960056277031246,0.0005768332650762592,7.690715456998115e-5,0.00040223516043997264,0.05491242249169371,5.80847477520121e-9,4.5467436262304244e-9,2.4927664214105973e-11,1.8159530332043073e-13,1.4208569503064837e-13,0.5588988621747564,0.3443226728066163,1.0000257192447848,0.9991667988545475,-0.0414384750867052,-0.0034103488423665525
0.0214,1.000190048327401,-0.0696904451311456,0.3506269498598571,0.025829925070539304,0.3454465882220765,-0.04850969769512155,0.280647805263747,0.016887320518870423,0.00046566018294814444,-9.178050037894908e-5,0.07025607056263222,-0.003192559136498419,1.085840882530401,0.7951616698378872,0.0005762700294267978,7.690767966066884e-5,0.0004021023619120417,0.05491010529964909,5.897530589154411e-9,4.5473320658806e-9,2.4390045700109407e-11,1.843682779665672e-13,1.4210408505850696e-13,0.5589250632481125,0.3440715324846379,1.000026109261795,0.9991671890435305,-0.041438479025653,-0.003407577094691887
0.0215,1.0001903570758643,-0.06968999076656957,0.3506270227412318,0.025829851207546013,0.3454467373479108,-0.048509431759342865,0.2809045944458012,0.01691575637762367,0.0004656649922690067,-9.1750672625122e-5,0.07025580148300331,-0.0031944446587587514,1.0860329808188223,0.7943172546117583,0.0005757037049168586,7.690820350826753e-5,0.00040195013112377377,0.05490781431576885,5.983826299976794e-9,4.547928849617686e-9,2.3986623927112976e-11,1.8705314433235483e-13,1.421227356946279e-13,0.5589463511436681,0.3438674855413885,1.0000264261435226,0.9991675060649825,-0.041438482225976424,-0.0034053251001188783
0.0216,1.0001906606883402,-0.06968953030916653,0.35062709386884805,0.025829779776651636,0.34544688460872053,-0.04850916379417326,0.2811604191581978,0.016944084954761542,0.00046566978507232593,-9.17208641051382e-5,0.07025553272505386,-0.0031963280178892387,1.0862219731473626,0.7934727196217624,0.0005751345677705143,7.690872610429827e-5,0.00040177874858402147,0.05490554993259612,6.0674296856059286e-9,4.548533590142964e-9,2.3724450244657058e-11,1.8965192530178737e-13,1.4214163482816118e-13,0.5589624292645974,0.3437133748918189,1.0000266654749639,0.9991677455019539,-0.04143848464308649,-0.003403624234902652
0.0217,1.0001909601999854,-0.06968906478221473,0.3506271635865262,0.025829710519930698,0.3454470303691283,-0.04850889421222873,0.28141528322437886,0.01697230667755061,0.0004656745637221419,-9.169107709402176e-5,0.07025526428670982,-0.0031982092145807755,1.086407840482022,0.792628402464924,0.0005745628942118376,7.690924744028201e-5,0.00040158849480163763,0.054903312542674096,6.1484085239793714e-9,4.549145900157715e-9,2.3610576002282042e-11,1.9216664375885832e-13,1.4216077034825682e-13,0.5589730010140747,0.34361204345087987,1.000026822841117,0.9991679029374956,-0.041438486232394205,-0.0034025058752983357
0.0218,1.000191256645956,-0.06968859520899241,0.3506272322380865,0.025829643179457754,0.34544717499375704,-0.04850862342612527,0.28166919046778677,0.01700042197325742,0.0004656793305824945,-9.166131386679677e-5,0.07025499616589717,-0.0032000882495242565,1.0865905637888003,0.7917846407382676,0.0005739889604649014,7.690976750773982e-5,0.000401379650285475,0.0549011025385459,6.226830593034691e-9,4.549765392363217e-9,2.3652052549528305e-11,1.9459932258756146e-13,1.4218013014406488e-13,0.558977769795274,0.34356633413352217,1.0000268938269794,0.9991679739546583,-0.04143848694931057,-0.003402001397561055
0.0219,1.0001915499705178,-0.06968812174191344,0.3506272998136245,0.02582957770517618,0.345447318457842,-0.04850835149029668,0.2819221450353018,0.017028431304877516,0.0004656840855341381,-9.16315747292878e-5,0.07025472836233361,-0.003201965125178277,1.0867701351390595,0.7909418583010249,0.0005734131256777697,7.691028630209894e-5,0.0004011526550905709,0.05489892026937279,6.302491763972861e-9,4.550391511342034e-9,2.3788855644593767e-11,1.9694458717736408e-13,1.4219969691542092e-13,0.5589803026261627,0.34355439811343846,1.000026902477889,0.9991679831081655,-0.04143847500626622,-0.003401869187658459
0.022,1.0001918377226564,-0.06968764255050816,0.350627365523651,0.025829514524178053,0.3454474598834915,-0.04850807764612141,0.2821741513614884,0.01705633516666574,0.0004656888230045377,-9.160185550468243e-5,0.0702544608796781,-0.0032038398478973365,1.086946584790816,0.7901005291885186,0.0005728358231942087,7.69108038334534e-5,0.00040090822500788006,0.05489676577853875,6.37469461270662e-9,4.551023492583568e-9,2.383988408069254e-11,1.9918361625121014e-13,1.4221944694503197e-13,0.5589910329622584,0.3435096885914082,1.0000269253391447,0.9991680083293253,-0.041438418560510455,-0.003401373500877103
0.0221,1.0001921198454375,-0.06968715764347215,0.35062742935200136,0.025829453628481377,0.3454475992492526,-0.0485078018939584,0.28242521274072796,0.01708413392639554,0.00046569354287025357,-9.157215617597157e-5,0.07025419371766453,-0.00320571242017136,1.0871199326899181,0.7892607962999636,0.0005722571944814142,7.691132010952775e-5,0.0004006466497171568,0.05489463899018817,6.443444107997587e-9,4.551661103559722e-9,2.3797930641509004e-11,2.0131667127047533e-13,1.4223937297392027e-13,0.5590102680956972,0.34342954257904534,1.0000269663200891,0.9991680535406189,-0.04143831737620146,-0.0034004849358500785
0.0222,1.0001923964474593,-0.06968666715964682,0.3506274913361035,0.025829394979148126,0.3454477365928106,-0.048507524287765495,0.2826753324063755,0.01711182794508428,0.0004656982453846417,-9.15424770204622e-5,0.07025392687575507,-0.003207582844222451,1.0872901974874003,0.7884227855077266,0.000571677365372814,7.691183513762597e-5,0.0004003681925793627,0.054892539829094755,6.508789411490007e-9,4.552304141778889e-9,2.3666707186537222e-11,2.0334521527068942e-13,1.4225946867128836e-13,0.5590376833241396,0.3433153129964576,1.0000270247289351,0.9991681179788485,-0.04143817316140025,-0.003399218492168825
0.0223,1.0001926676373196,-0.06968617123787361,0.350627551513385,0.025829338537240287,0.34544787195185095,-0.04850724488150058,0.28292451359178594,0.017139417583749317,0.00046570293080105827,-9.151281831546144e-5,0.07025366035341192,-0.003209451122272715,1.0874573978342958,0.7875866226841736,0.0005710964617018354,7.691234892505211e-5,0.00040007311695545924,0.05489046822003226,6.5707796848281334e-9,4.55295240474947e-9,2.344992557527127e-11,2.0527071128738248e-13,1.4227972770633856e-13,0.5590729539452461,0.34316835276375307,1.0000270998738963,0.999168200880816,-0.04143798762416784,-0.003397589169424783
0.0224,1.0001929335236175,-0.06968567001699404,0.35062760992127373,0.025829284263819835,0.34544800536405906,-0.048506963729121534,0.2831727595303143,0.017166903203408024,0.0004657075993728594,-9.148318033827633e-5,0.07025339415009724,-0.0032113172565442554,1.0876215523816395,0.7867524337016714,0.0005705146093019062,7.691286147911016e-5,0.0003997616862064079,0.05488842408777443,6.629464089656218e-9,4.553605689979863e-9,2.3151297667205227e-11,2.0709462235608466e-13,1.423001437482735e-13,0.559115755256678,0.3429900148010397,1.0000271910631862,0.9991683014833237,-0.04143776247256526,-0.003395611967209395
0.0225,1.000193194214951,-0.06968516363584955,0.3506276665971974,0.025829232119948756,0.3454481368671203,-0.04850668088458622,0.28342007345531556,0.017194285165077764,0.0004657122513534012,-9.14535633662139e-5,0.07025312826527323,-0.003213181249259177,1.0877826797804648,0.7859203444325863,0.0005699319340064539,7.691337280710414e-5,0.0003994341636931704,0.054886407357095,6.684891787618513e-9,4.554263794978465e-9,2.277453532183316e-11,2.088184115123259e-13,1.4232071046629556e-13,0.5591657625560956,0.34278165202842537,1.000027297605018,0.9991684190231735,-0.04143749941465355,-0.0033933018851140997
0.0226,1.0001934498199179,-0.06968465223328157,0.3506277215785839,0.025829182066689025,0.3454482664987202,-0.0485063964018525,0.2836664586001446,0.017221563829775903,0.00046571688699603996,-9.142396767658126e-5,0.07025286269840209,-0.003215043102639584,1.0879407986818057,0.7850904807492847,0.0005693485616489058,7.691388291633806e-5,0.0003990908127767082,0.0548844179527677,6.737111940359267e-9,4.554926517253674e-9,2.2323350398649148e-11,2.1044354179163623e-13,1.4234142152960725e-13,0.5592226511411597,0.34254461736601804,1.0000274188076048,0.9991685527371679,-0.04143720015849374,-0.0033906739227303386
0.0227,1.000193700447117,-0.06968413594813161,0.35062777490286084,0.02582913406510263,0.34544839429654395,-0.04850611033487827,0.2839119181981565,0.017248739558519802,0.0004657215065541315,-9.139439354668542e-5,0.07025259744894598,-0.003216902818907579,1.0880959277366966,0.7842629685241329,0.0005687646180626897,7.691439181411593e-5,0.0003987318968179829,0.05488245579956628,6.786173709522734e-9,4.555593654313886e-9,2.1801454757147244e-11,2.1197147622954577e-13,1.42362270607411e-13,0.5592860963095309,0.3422802637339256,1.0000275539791605,0.9991687018621087,-0.04143686641214685,-0.003387743079649552
0.0228,1.0001939462051468,-0.06968361491924108,0.3506278266074561,0.025829088076251543,0.3454485202982771,-0.04850582273762138,0.28415645548270607,0.017275812712326827,0.0004657261102810322,-9.136484125383348e-5,0.07025233251636713,-0.0032187604002852682,1.088248085596171,0.7834379336294978,0.0005681802290812333,7.691489950774176e-5,0.000398357679177956,0.05488052082226447,6.832126256753163e-9,4.5562650036675e-9,2.1212560256821552e-11,2.1340367786158443e-13,1.4238325136890932e-13,0.55935577335887,0.34198994405225613,1.0000277024278978,0.9991688656347983,-0.041436499883673907,-0.0033845243554631813
0.0229,1.0001941872026052,-0.06968308928545149,0.3506278767297974,0.025829044061197747,0.34544864454160495,-0.04850553366403969,0.28440007368714837,0.01730278365221434,0.00046573069843009807,-9.133531107533246e-5,0.07025206790012767,-0.003220615848994756,1.0883972909112631,0.7826155019377453,0.0005675955205379638,7.691540600451955e-5,0.00039796842321758913,0.05487861294563602,6.8750187436948056e-9,4.556940362822915e-9,2.0560378757166132e-11,2.1474160972328224e-13,1.4240435748330465e-13,0.5594313575868376,0.34167501124111754,1.0000278634620308,0.9991690432920386,-0.04143610228113594,-0.0033810327497626655
0.023,1.0001944235480906,-0.06968255918560425,0.35062792530731235,0.025829001981003227,0.3454487670642131,-0.04850524316809109,0.28464277604483834,0.017329652739199713,0.00046573527125468527,-9.130580328848944e-5,0.07025180359968984,-0.0032224691672581443,1.088543562333007,0.7817957993212421,0.0005670106182663092,7.691591131175332e-5,0.00039756439229784383,0.05487673209445466,6.914900331991914e-9,4.557619529288526e-9,1.9848622117675057e-11,2.1598673485016925e-13,1.4242558261979949e-13,0.5595125242910944,0.34133681822061773,1.0000280363897724,0.9991692340706319,-0.041435675312594,-0.003377283262139447
0.0231,1.0001946553502015,-0.06968202475854085,0.35062797237742893,0.02582896179672996,0.3454488879037868,-0.048504951303733446,0.2848845657891309,0.017356420334300304,0.00046573982900814995,-9.127631817061148e-5,0.07025153961451579,-0.0032243203572975393,1.0886869185124366,0.7809789516523546,0.0005664256480996966,7.69164154367471e-5,0.0003971458497796815,0.054874878193494125,6.951820183288739e-9,4.558302300572732e-9,1.9081002197842397e-11,2.1714051627777555e-13,1.4244692044759626e-13,0.5595989487693012,0.3409767179108647,1.000028220519336,0.9991694372073803,-0.04143522068610908,-0.0033732908921849645
0.0232,1.000194882717536,-0.06968148614310275,0.3506280179775748,0.025828923469439928,0.3454490070980115,-0.04850465812492463,0.2851254461533811,0.017383086798533474,0.0004657443719438481,-9.124685599900565e-5,0.07025127594406771,-0.0032261694213350446,1.0888273781005862,0.7801650848034493,0.000565840735871554,7.691691838680488e-5,0.00039671305902406405,0.05487305116752817,6.985827459229532e-9,4.5589884741839314e-9,1.826123085716223e-11,2.1820441704163106e-13,1.4246836463589746e-13,0.5596903063191186,0.3405960632319663,1.0000284151589347,0.9991696519390859,-0.041434740109742234,-0.00336907063949066
0.0233,1.0001951057586922,-0.06968094347813139,0.3506280621451778,0.025828886960195113,0.3454491246845726,-0.048504363685622505,0.28536542037094387,0.0174096524929166,0.00046574890031513596,-9.121741705097896e-5,0.07025101258780782,-0.0032280163615927646,1.088964959748489,0.7793543246468924,0.0005652560074153086,7.691742016923068e-5,0.00039626628339195264,0.05487125094133052,7.016971321458543e-9,4.559677847630521e-9,1.7393019955128592e-11,2.191799001772659e-13,1.4248990885390555e-13,0.5597862722382075,0.3401962071040305,1.0000286196167825,0.9991698775025507,-0.041434235291554475,-0.0033646375036479738
0.0234,1.0001953245822692,-0.06968039690246827,0.3506281049176655,0.02582885223005749,0.3454492407011555,-0.048504068039784944,0.28560449167517404,0.01743611777846704,0.0004657534143753697,-9.118800160383852e-5,0.07025074954519826,-0.003229861180292803,1.0890996821071801,0.7785467970550504,0.0005646715885643882,7.691792079132847e-5,0.000395805786244309,0.054869477439674914,7.045300931620024e-9,4.560370218420898e-9,1.6480081351235618e-11,2.2006842872021003e-13,1.42511546770823e-13,0.5598865218242283,0.3397785024471653,1.000028833201092,0.9991701131345769,-0.04143370793960684,-0.0033600064842483463
0.0235,1.0001955392968644,-0.06967984655495481,0.3506281463324659,0.025828819240089045,0.3454493551854456,-0.04850377124136982,0.28584266329942676,0.01746248301620215,0.00046575791437790533,-9.115860993489134e-5,0.07025048681570123,-0.0032317038796572644,1.0892315638276924,0.77774262790029,0.0005640876051522202,7.691842026040232e-5,0.0003953318309420948,0.054867730587335094,7.070865451358227e-9,4.561065384063461e-9,1.5526126904977356e-11,2.2087146570599348e-13,1.425332720558523e-13,0.5599907303748419,0.33934430218147865,1.0000290552200772,0.9991703580719669,-0.04143315976196035,-0.003355192580883218
0.0236,1.0001957500110765,-0.06967929257443249,0.3506281864270066,0.025828787951351757,0.3454494681751284,-0.048503473344334996,0.2860799384770569,0.01748874856713931,0.00046576240057609903,-9.112924232144453e-5,0.07025022439877894,-0.0032335444619082526,1.089360623561061,0.7769419430549773,0.0005635041830122325,7.691891858375623e-5,0.0003948446808462714,0.054866010309084806,7.0937140423174e-9,4.561763142066607e-9,1.453486847584787e-11,2.215904741701463e-13,1.425550783781959e-13,0.560098573187709,0.33889495922707846,1.000029284981951,0.9991706115515225,-0.04143259246667605,-0.0033502107931440302
0.0237,1.0001959568335037,-0.06967873509974275,0.35062822523871545,0.025828758324907608,0.3454495797078891,-0.048503174402638356,0.2863163204414194,0.017514914792295874,0.00046576687322330687,-9.109989904080512e-5,0.07024996229389356,-0.003235382929267873,1.0894868799583186,0.776144868391479,0.0005629214479778522,7.691941576869417e-5,0.0003943445993178004,0.05486431652969778,7.113895866141798e-9,4.562463289938735e-9,1.3510017923341246e-11,2.222269171481985e-13,1.4257695940705625e-13,0.5602097255604901,0.33843182650407266,1.000029521794927,0.999170872810046,-0.04143200776181495,-0.0033450761206222234
0.0238,1.0001961598727445,-0.06967817426972708,0.3506282628050202,0.025828730321818576,0.3454496898214133,-0.04850287447023776,0.2865518124258693,0.017540982052689218,0.0004657713325728851,-9.107058037028016e-5,0.07024970050050727,-0.0032372192839582284,1.0896103516705005,0.7753515297821614,0.0005623395258825069,7.69199118225202e-5,0.00039383184971764345,0.05486264917394777,7.1314600844756725e-9,4.563165625188241e-9,1.2455287106951511e-11,2.2278225767568014e-13,1.4259890881163588e-13,0.5603238627908461,0.33795625693256925,1.0000297649672185,0.9991711410843397,-0.041431407355438085,-0.0033398035629092367
0.0239,1.000196359237397,-0.06967761022322692,0.35062829916334853,0.025828703903146642,0.3454497985533863,-0.04850257360109109,0.2867864176637615,0.017566950709336688,0.00046577577887818973,-9.104128658717674e-5,0.07024943901808228,-0.003239053528201424,1.08973105734864,0.7745620530993909,0.0005617585425596247,7.69204067525383e-5,0.000393306695406762,0.05486100816660849,7.146455858963271e-9,4.563869945323524e-9,1.1374387886172813e-11,2.2325795878812117e-13,1.4262092026113718e-13,0.5604406601764377,0.3374696034326762,1.0000300138070388,0.9991714156112054,-0.0414307929556065,-0.0033344081195965125
0.024,1.0001965550360599,-0.06967704309908376,0.3506283343511283,0.025828679029953793,0.3454499059414936,-0.04850227184915619,0.28702013938845095,0.017592821123255664,0.00046578021239257684,-9.101201796880189e-5,0.07024917784608076,-0.0032408856642195637,1.0898490156437712,0.7737765642155339,0.0005611786238426327,7.692090056605249e-5,0.0003927693997461178,0.054859393432453704,7.158932351248846e-9,4.564576047852981e-9,1.0271032120499193e-11,2.2365548352105176e-13,1.4264298742476266e-13,0.5605597930149255,0.3369732189245013,1.0000302676226014,0.9991716956274452,-0.041430166270381194,-0.003328904790275491
0.0241,1.0001967473773308,-0.06967647303613901,0.35062836840578715,0.025828655663301996,0.34545001202342046,-0.048501969268390954,0.2872529808332926,0.0176185936554635,0.0004657846333694027,-9.098277479246267e-5,0.07024891698396489,-0.003242715694234751,1.089964245206928,0.7729951890029568,0.0005605998955649586,7.692139327036678e-5,0.00039222022609667213,0.05485780489625713,7.1689387229766495e-9,4.565283730285009e-9,9.148931669424714e-12,2.239762949100017e-13,1.426651039717148e-13,0.5606809366039702,0.3364684563281527,1.0000305257221194,0.9991719803698615,-0.04142952900782321,-0.003323308574537612
0.0242,1.0001969363698087,-0.06967590017323416,0.35062840136475304,0.025828633764253244,0.3454501168368524,-0.04850166591275325,0.2874849452316415,0.017644268666977575,0.00046578904206202344,-9.095355733546616e-5,0.07024865643119686,-0.003244543620469091,1.0900767646891447,0.7722180533340263,0.0005600224835600299,7.692188487278518e-5,0.00039165943781938674,0.05485624248279252,7.176524135790935e-9,4.5659927901280075e-9,8.011798392443457e-12,2.2422185599050128e-13,1.4268726357119605e-13,0.5608037662412325,0.3359566685637382,1.0000307874138064,0.9991722690752565,-0.041428882875993576,-0.0033176344719743167
0.0243,1.0001971221220913,-0.06967532464921068,0.3506284332654536,0.025828613293869516,0.3454502204194748,-0.04850136183620094,0.28771603581685257,0.01766984651881524,0.000465793438723795,-9.092436587511938e-5,0.0702483961872389,-0.0032463694451446874,1.0901865927414551,0.7714452830811086,0.0005594465136612742,7.69223753806117e-5,0.000391087298275223,0.05485470611683361,7.181737751335949e-9,4.566703024890372e-9,6.863344149049496e-12,2.2439362979808037e-13,1.4270945989240887e-13,0.5609279572243732,0.3354392085513658,1.0000310520058755,0.999172560980432,-0.04142822958295333,-0.0033118974821770464
0.0244,1.0001973047427775,-0.06967474660291001,0.3506284641453166,0.025828594213212784,0.3454503228089731,-0.04850105709269191,0.2879462558222807,0.017695327571993866,0.00046579782360807367,-9.089520068872945e-5,0.07024813625155311,-0.0032481931704836453,1.090293748014893,0.7706770041165703,0.0005588721117021191,7.692286480115039e-5,0.0003905040708251427,0.054853195723154134,7.184628731255945e-9,4.567414232080503e-9,5.707280798736859e-12,2.2449307936826902e-13,1.4273168660455576e-13,0.5610531848510528,0.3349174292111434,1.0000313188065404,0.9991728553221904,-0.04142757083676348,-0.0033061126047372403
0.0245,1.000197484340465,-0.06967416617317364,0.3506284940417698,0.025828576483345043,0.34545042404303267,-0.04850075173618401,0.288175608481281,0.017720712187530817,0.0004658021969682156,-9.086606205360337e-5,0.07024787662360174,-0.003250014798708068,1.090398249160493,0.7699133423127775,0.0005582994035159922,7.692335314170519e-5,0.00038991001883010727,0.05485171122652784,7.185246237195176e-9,4.5681262092067945e-9,4.5473202009997025e-12,2.2452166773659726e-13,1.4275393737683917e-13,0.5611791244189323,0.33439268346317913,1.000031587124014,0.9991731513373338,-0.04142690834548508,-0.00330029483924634
0.0246,1.000197661023753,-0.06967358349884298,0.350628522992241,0.02582856006532826,0.34545052415933886,-0.04850044582063512,0.2884040970272082,0.017746000726443455,0.00046580655905757674,-9.083695024704821e-5,0.07024761730284697,-0.00325183433204006,1.0905001148292888,0.7691544235420971,0.0005577285149363208,7.692384040958015e-5,0.0003893054056510783,0.054850252551728464,7.18363943079789e-9,4.568838753777648e-9,3.3871742153320592e-12,2.2448085793859515e-13,1.4277620587846156e-13,0.5613054512256721,0.33386632422758067,1.00003185626651,0.999173448262664,-0.04142624381717914,-0.003294459185295786
0.0247,1.0001978349012388,-0.06967299871875954,0.35062855103415796,0.025828544920224426,0.34545062319557723,-0.04850013940000311,0.2886317246934175,0.017771193549749147,0.00046581091012951335,-9.080786554637104e-5,0.07024735828875098,-0.003253651772701725,1.0905993636723141,0.7684003736768952,0.0005571595717965329,7.69243266120793e-5,0.00038869049464901724,0.05484881962352974,7.179857473708341e-9,4.569551663301459e-9,2.230554701227998e-12,2.2437211300979263e-13,1.4279848577862542e-13,0.5614318405689331,0.3333397044244562,1.000032125542242,0.9991737453349837,-0.04142557895990669,-0.003288620642477019
0.0248,1.0001980060815212,-0.06967241197176474,0.35062857820494836,0.02582853100909551,0.34545072118943293,-0.048499832528245856,0.28885849471326375,0.017796291018465256,0.00046581525043738146,-9.077880822887893e-5,0.07024709958077595,-0.003255467122915168,1.0906960143406033,0.7676513185895383,0.0005565926999300556,7.69248117565066e-5,0.0003880655491848858,0.054847412366705414,7.173949527570777e-9,4.5702647352866255e-9,1.0811735181815976e-12,2.2419689598571982e-13,1.4282077074653325e-13,0.5615579677463759,0.33281417697391347,1.0000323942594225,0.9991740417910946,-0.04142491548172876,-0.0032827942103814786
0.0249,1.0001981746731985,-0.06967182339670007,0.35062860454204003,0.0258285182930035,0.34545081817859163,-0.048499525259321226,0.28908441032010185,0.01782129349360915,0.0004658195802345373,-9.074977857187892e-5,0.07024684117838406,-0.0032572803849024927,1.09079008548519,0.7669073841523928,0.0005560280251703169,7.692529585016612e-5,0.00038743083261964545,0.05484603070602923,7.165964754029451e-9,4.570977767241545e-9,-5.725747431307121e-14,2.2395666990190672e-13,1.4284305445138741e-13,0.5616835080556611,0.3322910947960605,1.0000326617262658,0.999174336867799,-0.04142425509070639,-0.003276994888600607
0.025,1.000198340784869,-0.06967123313240699,0.35062863008286077,0.025828506733010383,0.34545091420073865,-0.04849921764718708,0.2893094747472869,0.017846201336198186,0.00046582389977433694,-9.072077685267806e-5,0.07024658308103753,-0.0032590915608858035,1.0908815957571085,0.7661686962378252,0.000555465673350744,7.692577890036181e-5,0.00038678660831425776,0.054844674566274905,7.155952314728615e-9,4.571690556674616e-9,-1.1810264167619758e-12,2.236528977938833e-13,1.428653305623905e-13,0.5618081367944496,0.33177181081100526,1.0000329272509847,0.9991746298018991,-0.04142359949490059,-0.0032712376767258427
0.0251,1.0001985045251307,-0.06967064131772693,0.35062865486483824,0.025828496290178127,0.3454510092935593,-0.048498909745801295,0.28953369122817374,0.017871014907249738,0.0004658282093101365,-9.069180334858342e-5,0.0702463252881985,-0.0032609006530872047,1.0909705638073928,0.7654353807182019,0.0005549057703047647,7.692626091439773e-5,0.00038613313962968426,0.0548433438722162,7.143961371312519e-9,4.572402901094236e-9,-2.286421449670962e-12,2.2328704269717966e-13,1.4288759274874488e-13,0.561931529260402,0.3312576779388557,1.0000331901417925,0.9991749198301968,-0.041422950402372406,-0.0032655375743486283
0.0252,1.0001986660025823,-0.06967004809150137,0.35062867892540034,0.02582848692556872,0.34545110349473906,-0.04849860160912174,0.2897570629961174,0.017895734567781162,0.0004658325090952921,-9.066285833690208e-5,0.0702460677993292,-0.0032627076637288008,1.091057008287077,0.7647075634658895,0.0005543484418658064,7.692674189957787e-5,0.0003854706899268866,0.05484203854862684,7.130041085425414e-9,4.5731145980088e-9,-3.3697307135459986e-12,2.2286056764732576e-13,1.4290983467965308e-13,0.5620533607511791,0.3307500490997198,1.0000334497069028,0.9991752061894945,-0.041422309521182844,-0.0032599095810604034
0.0253,1.000198825325822,-0.06966945359257179,0.3506287023019746,0.02582847860024414,0.3454511968419634,-0.0484982932911063,0.28997959328447287,0.01792036067880983,0.0004658367993831599,-9.063394209494106e-5,0.07024581061389179,-0.0032645125950326952,1.0911409478471945,0.7639853703532541,0.0005537938138672968,7.692722186320622e-5,0.00038479952256682625,0.05484075852028057,7.114240618711553e-9,4.57382544492671e-9,-4.42724234889301e-12,2.223749356798517e-13,1.4293205002431754e-13,0.5621733065644414,0.33025027721370537,1.0000337052545287,0.9991754881165941,-0.04142167855939296,-0.0032543686964526092
0.0254,1.0001989826034479,-0.06966885795977963,0.35062872503198905,0.02582847127526637,0.34545128937291764,-0.04849798484571281,0.290201285326595,0.017944893601353103,0.00046584108042709596,-9.060505490000744e-5,0.07024555373134847,-0.003266315449220993,1.0912224011387799,0.7632689272526624,0.0005532420121426634,7.692770081258684e-5,0.0003841199009104647,0.05483950371195113,7.0966091328151856e-9,4.574535239356361e-9,-5.455244496217934e-12,2.2183160983028744e-13,1.4295423245194077e-13,0.5622910419978497,0.32975971520092046,1.0000339560928841,0.9991757648482978,-0.04142105922506376,-0.003248929920116686
0.0255,1.0001991379440585,-0.06966826133196634,0.3506287471528713,0.02582846491169739,0.3454513811252871,-0.04849767632689918,0.2904221423558388,0.017969333696428343,0.00046584535248045644,-9.057619702940827e-5,0.07024529715116141,-0.003268116228515797,1.0913013868128671,0.7625583600364807,0.0005526931625253337,7.69281787550237e-5,0.0003834320883187637,0.05483827404841227,7.0771957893805625e-9,4.5752437788061524e-9,-6.450025296026681e-12,2.2123205313416304e-13,1.4297637563172518e-13,0.5624062423490648,0.329279715981473,1.0000342015301817,0.999176035621408,-0.04142045322625629,-0.003243608251644074
0.0256,1.0001992914562523,-0.06966766384797339,0.3506287687020492,0.02582845947059918,0.3454514721367574,-0.048497367788623263,0.29064216760555933,0.017993681325052923,0.0004658496157965976,-9.05473687604506e-5,0.07024504087279282,-0.003269914935139213,1.0913779235204901,0.7618537945770754,0.0005521473908487355,7.692865569782083e-5,0.0003827363481526846,0.0548370694544377,7.056049750051936e-9,4.57595086078448e-9,-7.407872888825213e-12,2.205777286270085e-13,1.4299847323287327e-13,0.5625185829157472,0.32881163247547096,1.0000344408746353,0.9991762996727265,-0.04141986227103157,-0.003238418690626214
0.0257,1.0001994432486272,-0.06966706564664225,0.3506287897169504,0.025828454913033715,0.34545156244501385,-0.04849705928484293,0.2908613643091114,0.0180179368482442,0.00046585387062887527,-9.051857037044151e-5,0.07024478489570486,-0.003271711571313345,1.0914520299126829,0.761155356746813,0.0005516048229462962,7.692913164828224e-5,0.00038203294377318913,0.05483588985480118,7.033220176473557e-9,4.576656282799742e-9,-8.325075415119407e-12,2.1987009934435388e-13,1.4302051892458754e-13,0.5626277389955576,0.3283568176030222,1.000034673434458,0.9991765562390554,-0.04141928806745061,-0.0032333762366545476
0.0258,1.0001995934297818,-0.06966646686681437,0.35062881023500275,0.025828451200062986,0.3454516520877418,-0.04849675086951604,0.29107973569985,0.01804210062701954,0.0004658581172306458,-9.048980213668807e-5,0.07024452921935975,-0.003273506139260296,1.0915237246404792,0.76046317241806,0.0005510655846514434,7.692960661371193e-5,0.0003813221385412388,0.05483473517427644,7.0087562302896775e-9,4.577359842360338e-9,-9.197921015415205e-12,2.1911062832172918e-13,1.430425063760704e-13,0.562733385886157,0.32791662428423485,1.0000348985178633,0.999176804557197,-0.04141873232357448,-0.003228495889320514
0.0259,1.0001997421083142,-0.06966586764733121,0.3506288302936339,0.025828448292748968,0.34545174110262666,-0.04849644259660048,0.29129728501113017,0.018066173022396305,0.0004658623558552652,-9.04610643364973e-5,0.07024427384321964,-0.003275298641202171,1.0915930263549134,0.7597773674631828,0.0005505298017976045,7.693008060141394e-5,0.000380604195817795,0.05483360533763724,6.982707073144547e-9,4.578061336974662e-9,-1.0022697830218542e-11,2.1830077859466444e-13,1.4306442925652437e-13,0.5628351988852057,0.32749240543921665,1.0000351154330644,0.9991770438639537,-0.04141819674746417,-0.0032237926482155546
0.026,1.0001998893928226,-0.06966526812703423,0.35062884993027177,0.02582844615215364,0.3454518295273539,-0.04849613452005412,0.29151401547630684,0.01809015439539187,0.0004658665867560898,-9.043235724717626e-5,0.07024401876674674,-0.0032770890793610745,1.0916599537070193,0.7590980677545478,0.0005499976002182073,7.693055361869224e-5,0.00037987937896381954,0.05483250026965729,6.955121866682419e-9,4.578760564151115e-9,-1.0795694000035344e-11,2.174420131986897e-13,1.4308628123515187e-13,0.5629328532903647,0.3270855139880756,1.0000353234882748,0.999177273396127,-0.04141768304718074,-0.00321928151293111
0.0261,1.0002000353919058,-0.06966466844476489,0.35062886918234404,0.02582844473933899,0.34545191739960895,-0.04849582669383482,0.29172993032873495,0.018114045107023587,0.00046587081018647543,-9.040368114603204e-5,0.07024376398940323,-0.0032788774559591102,1.0917245253478307,0.7584253991645213,0.0005494691057466792,7.693102567285086e-5,0.0003791479513402738,0.054831419895110346,6.926049772547541e-9,4.579457321398094e-9,-1.1513197665371565e-11,2.165357951693349e-13,1.4310805598115544e-13,0.5630260243992945,0.32669730285091975,1.0000355219917079,0.9991774923905196,-0.04141719293078519,-0.00321497748305862
0.0262,1.0002001802141618,-0.06966406873936468,0.35062888808727843,0.025828444015366988,0.34545200475707716,-0.04849551917190045,0.29194503280176953,0.018137845518308826,0.0004658750263997784,-9.037503631037168e-5,0.07024350951065131,-0.003280663773218383,1.0917867599283821,0.75775948756547,0.0005489444442164479,7.693149677119381e-5,0.0003784101763081194,0.05483036413877014,6.895539952384168e-9,4.5801514062239946e-9,-1.2171496966733078e-11,2.155835875421302e-13,1.4312974716373745e-13,0.563114387509656,0.326329124947857,1.000035710251577,0.9991777000839333,-0.04141672810633856,-0.0032108955581895264
0.0263,1.0002003239681887,-0.069663469149675,0.35062890668250274,0.02582844394129962,0.3454520916374439,-0.0484952120082089,0.2921593261287654,0.018161555990264953,0.0004658792356493548,-9.034642301750224e-5,0.07024325532995314,-0.003282448033360996,1.0918466760997072,0.7571004588297601,0.0005484237414609409,7.693196692102511e-5,0.0003776663172283179,0.05482933292541041,6.8636415678365495e-9,4.580842616137217e-9,-1.2766880044625835e-11,2.145868533526055e-13,1.4315134845210046e-13,0.5631976179191098,0.32598233319899517,1.000035887576095,0.9991778957131704,-0.04141629028190189,-0.003207050737915269
0.0264,1.000200466762585,-0.06966286981453737,0.35062892500544485,0.025828444478198872,0.3454521780783946,-0.04849490525671802,0.2923728135430776,0.018185176883909332,0.00046588343818856074,-9.031784154473079e-5,0.07024300144677093,-0.003284230238609055,1.0919042925128402,0.7564484388297582,0.0005479071233135857,7.693243612964875e-5,0.00037691663746183075,0.054828326179804904,6.8304037805489375e-9,4.581530748646158e-9,-1.329563503955577e-11,2.1354705563629096e-13,1.4317285351544689e-13,0.5632753909253165,0.32565828052444235,1.0000360532734762,0.9991780785150329,-0.0414158811655362,-0.003203458021827289
0.0265,1.0002006087059492,-0.0696622708727932,0.3506289430935323,0.025828445587126714,0.34545226411761476,-0.04849459897138569,0.29258549827806113,0.018208708560259326,0.0004658876342707523,-9.028929216936436e-5,0.07024274786056683,-0.003286010391184662,1.0919596278188144,0.7558035534378306,0.0005473947156078099,7.693290440436878e-5,0.0003761614003696197,0.05482734382672736,6.795875752165581e-9,4.582215601259215e-9,-1.3754050092028804e-11,2.1246565742871646e-13,1.431942560229792e-13,0.5633473818259369,0.3253583198443064,1.000036206651933,0.9991782477263231,-0.04141550246530251,-0.0032001324095170263
0.0266,1.0002007499068795,-0.06966167246328399,0.35062896098419305,0.025828447229145134,0.34545234979278966,-0.04849429320616977,0.29279738356707086,0.018232151380332302,0.00046589182414928567,-9.026077516871002e-5,0.07024249457080309,-0.003287788493309923,1.0920127006686648,0.7551659285263438,0.0005468866441770411,7.693337175248917e-5,0.0003754008693126462,0.05482638579095151,6.760106644330735e-9,4.582896971484786e-9,-1.4138413342550865e-11,2.1134412176541212e-13,1.4321554964389993e-13,0.5634132659186316,0.3250838040786954,1.0000363470196794,0.999178402583843,-0.041415155889261854,-0.003197088900575922
0.0267,1.0002008904739739,-0.06966107472485118,0.35062897871485477,0.025828449365316114,0.34545243514160473,-0.04849398801502814,0.2930084726434618,0.01825550570514562,0.000465896008077517,-9.023229082007484e-5,0.07024224157694185,-0.0032895645472069417,1.092063529713425,0.7545356899676641,0.0005463830348547069,7.693383818131394e-5,0.00037463530765187176,0.05482545199725109,6.723145618688646e-9,4.5835746568312686e-9,-1.4445012931627887e-11,2.1018391168190793e-13,1.4323672804741146e-13,0.5634727185010615,0.32483608614771714,1.0000364736849283,0.9991785423243948,-0.04141484314547527,-0.003194342494595416
0.0268,1.0002010305158309,-0.06966047779633625,0.3506289963229452,0.02582845195670163,0.34545252020174544,-0.04849368345191867,0.29321876874058894,0.018278771895716653,0.00046590018630880236,-9.020383940076589e-5,0.0702419888784453,-0.0032913385550978223,1.0921121336041286,0.753912963634158,0.0005458840134742348,7.693430369814712e-5,0.000373864978748258,0.054824542370399854,6.685041836883569e-9,4.5842484548070605e-9,-1.467013699976578e-11,2.089864902137339e-13,1.432577849027163e-13,0.5635254148708871,0.32461651897147964,1.0000365859558935,0.9991786661847807,-0.04141456594200377,-0.0031919081911669497
0.0269,1.000201170141049,-0.06965988181658062,0.35062901384589207,0.025828454964363663,0.3454526050108972,-0.04849337957079923,0.29342827509180724,0.018301950313062754,0.0004659043590964979,-9.017542118809018e-5,0.07024173647477563,-0.0032931105192046694,1.0921585309918103,0.7532978753981922,0.0005453897058690524,7.69347683102927e-5,0.0003730901459627665,0.05482365683517153,6.645844460559754e-9,4.584918162920559e-9,-1.481007368747048e-11,2.0775332039642013e-13,1.4327871387901695e-13,0.5635710303257692,0.32442645547009086,1.0000366831407883,0.9991787734018026,-0.0414143259869084,-0.0031898009898819637
0.027,1.000201309458226,-0.06965928692442579,0.3506290313211233,0.025828458349364196,0.34545268960674524,-0.04849307642562768,0.2936369949304716,0.018325041318201295,0.00046590852669395967,-9.014703645935481e-5,0.07024148436539505,-0.003294880441749586,1.0922027405275032,0.7526905511321328,0.0005449002378725872,7.69352320250547e-5,0.00037231107265635875,0.05482279531633986,6.605602651361453e-9,4.585583578680163e-9,-1.486111113524792e-11,2.0648586526549657e-13,1.432995086455158e-13,0.5636092401633686,0.32426724856365874,1.0000367645478254,0.9991788632122629,-0.04141412498825017,-0.0031880358903318986
0.0271,1.0002014485759612,-0.0696586932587132,0.3506290487860665,0.025828462072765204,0.3454527740269752,-0.048492774070361906,0.293844931489937,0.018348045272149643,0.0004659126893545439,-9.011868549186682e-5,0.0702412325497657,-0.0032966483249546774,1.0922447808622422,0.7520911167083464,0.0005444157353182669,7.693569484973714e-5,0.0003715280221899963,0.054821957738678574,6.5643655709329155e-9,4.586244499594269e-9,-1.4819537483604015e-11,2.051855878564933e-13,1.4332016287141539e-13,0.5636397196813456,0.3241402511722911,1.0000368294852189,0.9991789348529636,-0.04141396465409012,-0.003186627892108194
0.0272,1.0002015876028518,-0.06965810095828433,0.35062906627814955,0.025828466095628673,0.34545285830927236,-0.04849247255895977,0.2940520880035584,0.018370962535925156,0.00046591684733160666,-9.00903685629333e-5,0.07024098102734981,-0.0032984141710420477,1.092284670647061,0.7514996979991994,0.0005439363240395189,7.693615679164401e-5,0.0003707412579246408,0.05482114402696143,6.522182380918393e-9,4.5869007231712734e-9,-1.4681640873044706e-11,2.038539512049403e-13,1.4334067022591817e-13,0.5636621441773613,0.3240468162160961,1.0000368772611818,0.9991789875607068,-0.041413846692489285,-0.003185591994802292
0.0273,1.0002017266474965,-0.0696575101619806,0.35062908383480007,0.025828470379016588,0.34545294249132213,-0.04849217194537914,0.2942584677046909,0.018393793470545202,0.0004659210008785041,-9.006208594986126e-5,0.07024072979760955,-0.003300177982233801,1.0923224285329936,0.7509164208770581,0.0005434621298697708,7.693661785807933e-5,0.0003699510432212537,0.054820354105962144,6.479102242962137e-9,4.5875520469195775e-9,-1.4443709444075899e-11,2.0249241834636758e-13,1.433610243782266e-13,0.5636761889490762,0.3239882966151815,1.0000369071839277,0.9991790205722947,-0.041413772811508674,-0.0031849431980056327
0.0274,1.0002018658184937,-0.06965692100864353,0.3506291014934459,0.02582847488399092,0.34545302661080995,-0.04849187228357789,0.2944640738266892,0.018416538437027147,0.0004659251502485923,-9.003383792995778e-5,0.07024047886000712,-0.003301939760752041,1.0923580731710734,0.7503414112142891,0.0005429932786424503,7.693707805634711e-5,0.0003691576414407966,0.05481958790045447,6.4351743187084e-9,4.588198268347576e-9,-1.4102031337203543e-11,2.0110245231630524e-13,1.4338121899754315e-13,0.5636815292941512,0.3239660452896554,1.0000369185616698,0.9991790331245295,-0.04141374471920934,-0.003184696501309656
0.0275,1.0002020048565776,-0.06965633321821309,0.35062911916705264,0.025828479678236815,0.3454531105773955,-0.04849157345927352,0.29466890984278243,0.018439197823345826,0.00046592929485683666,-9.00056238305466e-5,0.07024022821457972,-0.003303699509714722,1.0923916755359004,0.7497746540549919,0.0005425298201210019,7.693753741590068e-5,0.00036836147842403443,0.054818844792925,6.390412819783364e-9,4.588839206346073e-9,-1.3709361244079128e-11,1.996856931107454e-13,1.4340124845787383e-13,0.5636835646347245,0.32396107694296755,1.00003692256469,0.9991790378117692,-0.041413728288002764,-0.0031845675172564366
0.0276,1.000202143277937,-0.06965574624565014,0.350629136692197,0.025828484897648076,0.34545319422279885,-0.04849127525218368,0.2948729789301062,0.018461771984360168,0.00046593343360603094,-8.99774423799154e-5,0.07023997786173439,-0.0033054572326721987,1.0924233333527882,0.7492159749256435,0.0005420716890878051,7.69379959776623e-5,0.00036756296050811964,0.054818123829672896,6.344797793987986e-9,4.589474799541164e-9,-1.3345271497943574e-11,1.9824330478842357e-13,1.434211108928979e-13,0.5636903367934964,0.3239447969746916,1.000036935860044,0.9991790534006355,-0.04141367320732709,-0.0031841358503813754
0.0277,1.0002022810848008,-0.06965516009331064,0.35062915406962814,0.025828490539289563,0.34545327754802946,-0.048490977662148584,0.29507628365915584,0.01848426120685822,0.0004659375665064156,-8.994929354896557e-5,0.07023972780113068,-0.0033072129319162732,1.0924530718184946,0.7486653372651839,0.0005416188759548284,7.693845375194678e-5,0.0003667622016551043,0.05481742477010383,6.298347066818802e-9,4.590105028152008e-9,-1.3009720157782009e-11,1.967758352916728e-13,1.4344080568483675e-13,0.563701767080282,0.32391731906804994,1.0000369583004087,0.99917907971207,-0.04141358024023338,-0.00318340726790955
0.0278,1.0002024182835076,-0.06965457476820734,0.3506291713014849,0.025828496599042832,0.345453360555528,-0.04849068069087989,0.2952788265965894,0.01850666577719721,0.00046594169357759893,-8.992117731916427e-5,0.07023947803242173,-0.0033089666097284383,1.0924809155315172,0.7481227058939893,0.0005411713718049128,7.693891074881606e-5,0.0003659593137011478,0.054816747379669836,6.251078820789286e-9,4.590729872437689e-9,-1.2702014290839532e-11,1.952838290588947e-13,1.4346033221673903e-13,0.5637177106135209,0.3238789915120449,1.0000369896013466,0.9991791164125691,-0.04141345056510131,-0.0031823910047942923
0.0279,1.0002025548803968,-0.06965399027735301,0.3506291883899062,0.025828503072789433,0.34545344324773514,-0.048490384340089225,0.2954806103090648,0.018528985981734376,0.0004659458148391892,-8.989309367197858e-5,0.07023922855526073,-0.003310718268390189,1.0925068890903542,0.7475880456324357,0.0005407291677209005,7.693936697833208e-5,0.00036515440848240916,0.05481609142382295,6.203011238412913e-9,4.591349312657296e-9,-1.2421460964361239e-11,1.9376783052849083e-13,1.434796898716534e-13,0.5637380225116538,0.32383016259567915,1.0000370294784213,0.9991791631686294,-0.041413285360310546,-0.0031810962959889313
0.028,1.000202690881807,-0.06965340662776047,0.3506292053370307,0.02582850995641092,0.3454535256270915,-0.048490088611488194,0.2956816373632401,0.018551222106826935,0.00046594993031079444,-8.986504258887556e-5,0.07023897936930083,-0.0033124679101830157,1.0925310170935028,0.7470613213008993,0.0005402922547856326,7.693982245055677e-5,0.0003643475978350475,0.054815456668015204,6.1541625022031606e-9,4.591963329069914e-9,-1.2167367245592243e-11,1.9222838413886286e-13,1.4349887803262838e-13,0.5637625578931204,0.32377118060795484,1.0000370776471956,0.9991792196467469,-0.04141308580424075,-0.0031795323764467966
0.0281,1.0002028262940774,-0.06965282382644246,0.3506292221449975,0.025828517245788843,0.3454536076960376,-0.04848979350678846,0.2958819103257734,0.01857337443883213,0.0004659540400120231,-8.983702405132238e-5,0.07023873047419521,-0.0033142155373884134,1.0925533241394614,0.746542497719756,0.0005398606240819513,7.694027717555209e-5,0.00036353899359522227,0.054814842877698625,6.104550794673503e-9,4.592571901934629e-9,-1.1939040201777638e-11,1.906660343284124e-13,1.4351789608271274e-13,0.563791171876361,0.3237023938378746,1.000037133823233,0.9991792855134187,-0.0414128530752716,-0.0031777084811212197
0.0282,1.0002029611235475,-0.06965224188041177,0.35062923881594527,0.025828524936804757,0.3454536894570141,-0.04848949902770163,0.2960814317633226,0.018595443264107184,0.00046595814396248325,-8.980903804078609e-5,0.07023848186959702,-0.003315961152287875,1.092573834826727,0.7460315397093822,0.0005394342666926978,7.694073116337996e-5,0.0003627287075990925,0.05481424981832524,6.054194298337413e-9,4.5931750115105265e-9,-1.1735786900162527e-11,1.8908132553554103e-13,1.4353674340495504e-13,0.5638237195798158,0.3236241505744407,1.0000371977220959,0.9991793604351406,-0.04141258835178276,-0.0031756338449655305
0.0283,1.0002030953765557,-0.0696516607966812,0.35062925535201306,0.025828533025340217,0.3454537709124618,-0.04848920517593933,0.29628020424254575,0.018617428869009325,0.00046596224218178314,-8.978108453873381e-5,0.07023823355515944,-0.003317704757162894,1.0925925737537985,0.7455284120901536,0.0005390131737007139,7.694118442410233e-5,0.00036191685168281726,0.0548136772553471,6.003111195708367e-9,4.593772638056696e-9,-1.1556914407992005e-11,1.874748021986504e-13,1.4355541938240394e-13,0.5638600561219249,0.3235367991066556,1.0000372690593482,0.9991794440784091,-0.041412292812153896,-0.003173317702933059
0.0284,1.0002032290594414,-0.06965108058226349,0.35062927175533937,0.025828541507276773,0.3454538520648212,-0.048488911953213205,0.296478230330101,0.01863933153989578,0.00046596633468953103,-8.975316352663263e-5,0.07023798553053562,-0.0033194463542949616,1.0926095655191728,0.7450330796824467,0.0005385973361888411,7.694163696778113e-5,0.00036110353768255575,0.05481312495421623,5.951319669299837e-9,4.594364761832219e-9,-1.1401729792511168e-11,1.8584700875614203e-13,1.43573923398108e-13,0.5639000366211284,0.32344068772352175,1.0000373475505528,0.9991795361097209,-0.04141196763476467,-0.003170769289977135
0.0285,1.0002033621785436,-0.06965050124417146,0.3506292880280634,0.02582855037849597,0.3454539329165329,-0.048488619361234865,0.29667551259264624,0.018661151563123788,0.0004659704215053351,-8.972527498594966e-5,0.07023773779537872,-0.0033211859459655723,1.0926248347213476,0.7445455073066374,0.0005381867452399213,7.694208880447828e-5,0.0003602888774344673,0.05481259268038465,5.898837901625303e-9,4.594951363096186e-9,-1.1269540120965133e-11,1.8419848964641762e-13,1.43592254835116e-13,0.5639435161958664,0.32333616471404153,1.0000374329112727,0.9991796361955722,-0.04141161399799476,-0.0031679978410510895
0.0286,1.0002034947402014,-0.06964992278941787,0.35062930417232385,0.025828559634879376,0.3454540134700376,-0.04848832740171595,0.2968720535968396,0.018682889225050577,0.0004659745026488035,-8.969741889815198e-5,0.07023749034934193,-0.0033229235344562195,1.0926384059588214,0.7440656597831016,0.0005377813919367958,7.694253994425575e-5,0.000359472982774711,0.054812080199304405,5.845684075198238e-9,4.595532422107682e-9,-1.1159652460598985e-11,1.8252978930787872e-13,1.4361041307647644e-13,0.5639903499645789,0.3232235783672173,1.000037524857071,0.9991797440024592,-0.04141123308022384,-0.0031650125911082527
0.0287,1.0002036267507535,-0.0696493452250155,0.35062932019025944,0.02582856927230853,0.34545409372777597,-0.048488036076368084,0.297067855909339,0.018704544812033368,0.0004659785781395445,-8.96695952447067e-5,0.07023724319207839,-0.003324659122048395,1.0926503038300914,0.7435935019322156,0.0005373812673623064,7.69429903971755e-5,0.000358655965539446,0.0548115872764275,5.7918763725321155e-9,4.596107919125792e-9,-1.1071373878657829e-11,1.80841452178927e-13,1.4362839750523801e-13,0.5640403930457061,0.3231032769720516,1.0000376231035109,0.9991798591968787,-0.041410826059831554,-0.003161822775101954
0.0288,1.0002037582165393,-0.06964876855797712,0.35062933608400937,0.025828579286664988,0.34545417369218856,-0.04848774538690291,0.29726292209680255,0.0187261186104294,0.0004659826479971664,-8.964180400708094e-5,0.07023699632324126,-0.003326392711023593,1.0926605529336557,0.7431289985743557,0.0005369863625992948,7.694344017329939e-5,0.00035783793756483145,0.054811113677206015,5.737432976140411e-9,4.596677834409604e-9,-1.1004011442386765e-11,1.79134022697964e-13,1.436462075044493e-13,0.5640935005576883,0.3229756088175468,1.0000377273661554,0.999179981445327,-0.041410394115197605,-0.0031584376279855247
0.0289,1.0002038891438978,-0.06964819279531553,0.35062935185571215,0.02582858967383031,0.34545425336571606,-0.04848745533503204,0.29745725472588824,0.0187476109065959,0.00046598671224127734,-8.961404516674174e-5,0.07023674974248376,-0.0033281243036633068,1.092669177868012,0.7426721145298978,0.0005365966687306025,7.694388928268944e-5,0.0003570190106870267,0.054810659167091935,5.682372068536601e-9,4.5972421482182025e-9,-1.0956872219030893e-11,1.7740804530339135e-13,1.43663842457159e-13,0.5641495276189653,0.32284092219270527,1.000037837360568,0.9991801104143004,-0.04140993842470163,-0.0031548663847122942
0.029,1.000204019539168,-0.06964761794404349,0.3506293675075068,0.025828600429686037,0.345454332750799,-0.04848716592246711,0.29765085636325406,0.018769021986890098,0.0004659907708914856,-8.958631870515629e-5,0.07023650344945898,-0.0033298539022490288,1.0926762032316577,0.7422228146192177,0.0005362121768390712,7.694433773540754e-5,0.00035619929674219074,0.054810223511537325,5.626711832234155e-9,4.5978008408106755e-9,-1.0929263275835314e-11,1.7566406443361064e-13,1.436813017464157e-13,0.5642083293479776,0.3226995653865295,1.0000379528023113,0.9991802457702955,-0.04140946016672331,-0.0031511182802355926
0.0291,1.0002041494086888,-0.0696470440111738,0.35062938304153213,0.025828611550113727,0.34545441184987813,-0.04848687715091974,0.2978437295755581,0.01879035213766922,0.00046599482396739926,-8.95586246037916e-5,0.07023625744382014,-0.0033315815090622517,1.0926816536230914,0.7417810636626919,0.0005358328780075425,7.694478554151565e-5,0.00035537890756648285,0.0548098064759942,5.570470449746556e-9,4.598353892446108e-9,-1.0920491680045131e-11,1.739026245270235e-13,1.4369858475526806e-13,0.564269760863165,0.32255188668802187,1.000038073406949,0.9991803871798085,-0.04140896051964232,-0.003147202549508751
0.0292,1.0002042787587997,-0.06964647100371922,0.350629398459927,0.025828623030994934,0.3454544906653941,-0.048486589022101574,0.2980358769294583,0.0188116016452905,0.00046599887148862667,-8.953096284411485e-5,0.07023601172522037,-0.0033333071263844695,1.0926855536408102,0.7413468264806964,0.0005354587633188581,7.69452327110757e-5,0.0003545579549960621,0.054809407825914605,5.5136661035872756e-9,4.598901283383587e-9,-1.092986449890544e-11,1.7212427002203164e-13,1.4371569086676472e-13,0.5643336772829679,0.3223982343861848,1.000038198890044,0.999180534309336,-0.041408440661838304,-0.0031431284274850988
0.0293,1.0002044075958392,-0.06964589892869254,0.35062941376483026,0.025828634868211214,0.34545456919978734,-0.04848630153772423,0.2982273009916128,0.018832770796111162,0.0004660029134747759,-8.950333340759307e-5,0.07023576629331287,-0.0033350307564971745,1.092687927883312,0.7409200678936072,0.0005350898238558596,7.694567925414962e-5,0.0003537365508670878,0.05480902732675054,5.456316976269786e-9,4.599442993882199e-9,-1.095668879966134e-11,1.703295453570365e-13,1.437326194639543e-13,0.5643999337258261,0.3222389567700207,1.000038328967159,0.9991806868253741,-0.04140790177169096,-0.003138905149117967
0.0294,1.0002045359261467,-0.06964532779310652,0.35062942895838073,0.025828647057644108,0.3454546474554987,-0.048486014699499334,0.29841800432867954,0.018853859876488445,0.00046600694994545534,-8.94757362756934e-5,0.07023552114775077,-0.0033367524016818606,1.092688800949095,0.7405007527218005,0.0005347260507013885,7.694612518079937e-5,0.000352914807015719,0.05480866474395408,5.3984412503075646e-9,4.599979004201029e-9,-1.1000271649557934e-11,1.6851899497043976e-13,1.4374936992988538e-13,0.5644683853101801,0.32207440212853194,1.000038463353858,0.9991808443944196,-0.041407345027579937,-0.003134541949360685
0.0295,1.0002046637560609,-0.06964475760397397,0.3506294440427173,0.02582865959517518,0.34545472543496875,-0.04848572850913852,0.29860798950731654,0.018874869172779567,0.0004660109809202731,-8.944817142988293e-5,0.07023527628818725,-0.0033384720642200207,1.0926881974366562,0.7400888457856523,0.0005343674349382866,7.694657050108689e-5,0.00035209283527811493,0.05480831984297723,5.340057108214087e-9,4.600509294599164e-9,-1.1059920115840322e-11,1.66693163300643e-13,1.4376594164760668e-13,0.5645388871544696,0.321904918750721,1.0000386017657033,0.9991810066829686,-0.041406771607884904,-0.0031300480631665834
0.0296,1.0002047910919214,-0.06964418836830764,0.35062945901997883,0.02582867247668598,0.3454548031406381,-0.04848544296835343,0.2987972590941819,0.01889579897134177,0.00046601500641883754,-8.942063885162878e-5,0.07023503171427549,-0.003340189746393148,1.0926861419444944,0.7396843119055388,0.0005340139676493956,7.694701522507411e-5,0.00035127074749043494,0.054807992389272045,5.2811827325028245e-9,4.601033845335691e-9,-1.113494126575361e-11,1.6485259478604786e-13,1.4378233400016683e-13,0.5646112943771352,0.32173085492559034,1.0000387439182585,0.9991811733575178,-0.041406182690985546,-0.0031254327254889927
0.0297,1.0002049179400667,-0.06964362009312035,0.3506294738923041,0.025828685698058053,0.34545488057494744,-0.04848515807885567,0.2989858156559336,0.01891664955853228,0.0004660190264607566,-8.9393138522398e-5,0.07023478742566863,-0.003341905450482734,1.0926826590711065,0.7392871159018362,0.0005336656399175568,7.694745936282295e-5,0.0003504486554888379,0.05480768214829052,5.2218363056872574e-9,4.601552636669696e-9,-1.1224642166542884e-11,1.62997833865056e-13,1.437985463706144e-13,0.5646854620966166,0.3215525589421423,1.0000388895270864,0.9991813440845633,-0.04140557945526151,-0.0031207051712812428
0.0298,1.0002050443068362,-0.06964305278542482,0.350629488661832,0.025828699255172956,0.3454549577403373,-0.04848487384235688,0.2991736617592296,0.01893742122070832,0.0004660230410656387,-8.936567042365773e-5,0.07023454342201983,-0.003343619178770274,1.0926777734149908,0.7388972225949201,0.000533322442825612,7.694790292439536e-5,0.0003496266711094831,0.05480738888548471,5.162036010280857e-9,4.602065648860264e-9,-1.1328329885453257e-11,1.6112942497606893e-13,1.4381457814199803e-13,0.5647612454313542,0.32137037908937927,1.0000390383077504,0.9991815185306018,-0.04140496307909247,-0.0031158746354966634
0.0299,1.0002051701985688,-0.06964248645223388,0.3506295033307014,0.025828713143912246,0.34545503463924837,-0.04848459026056869,0.299360799970728,0.018958114244227126,0.00046602705025309215,-8.933823453687506e-5,0.0702342997029823,-0.00334533093353726,1.0926715095746449,0.7385145968051671,0.0005329843674564031,7.694834591985328e-5,0.00034880490618852984,0.05480711236630666,5.1018000287970985e-9,4.602572862166482e-9,-1.1445311489729825e-11,1.5924791255748828e-13,1.438304286973664e-13,0.5648384994997879,0.32118466365630377,1.0000391899758136,0.9991816963621294,-0.041404334740858105,-0.0031109503530885856
0.03,1.0002052956216032,-0.06964192110056026,0.3506295179010511,0.02582872736015747,0.34545511127412126,-0.048484307335202724,0.29954723285708684,0.018978728915445924,0.0004660310540427249,-8.931083084351707e-5,0.07023405626820915,-0.0033470407170651854,1.0926638921485663,0.738139203352953,0.0005326514048927714,7.694878835925866e-5,0.00034798347256213716,0.054806852356208365,5.0411465437494575e-9,4.603074256847436e-9,-1.1574894046617682e-11,1.5735384104771572e-13,1.438460974197681e-13,0.564917079420358,0.3209957609319181,1.000039344246839,0.9991818772456428,-0.04140369561893807,-0.003105941559010339
0.0301,1.0002054205822792,-0.0696413567374168,0.35062953237502015,0.025828741899790186,0.3454551876473967,-0.04848402506797061,0.2997329629849641,0.01899926552072195,0.00046603505245414536,-8.92834593250509e-5,0.07023381311735359,-0.0033487485316355437,1.0926549457352532,0.7377710070586541,0.0005323235462175586,7.694923025267345e-5,0.0003471624820664643,0.05480660862064189,4.980093737651409e-9,4.603569813162214e-9,-1.171638462336194e-11,1.554477548851528e-13,1.438615836922518e-13,0.5649968403115045,0.3208040192052248,1.0000395008363898,0.9991820608476383,-0.04140304689171204,-0.0031008574882152545
0.0302,1.0002055450869354,-0.06964079336981624,0.3506295467547471,0.02582875675869194,0.3454552637615152,-0.04848374346058399,0.29991799292101784,0.019019724346412428,0.0004660390455069617,-8.925611996294363e-5,0.07023357025006877,-0.0033504543795298265,1.0926446949332036,0.7374099727426464,0.0005320007825136064,7.694967161015955e-5,0.0003463420465376704,0.05480638092505926,4.918659793016427e-9,4.604059511369901e-9,-1.1869090287207695e-11,1.535301985082011e-13,1.4387688689786612e-13,0.5650776372916677,0.32060978676522617,1.0000396594600294,0.9991822468346123,-0.041402389737559685,-0.0030957073756566617
0.0303,1.0002056691419108,-0.06964023100477139,0.3506295610423709,0.025828771932744292,0.34545533961891745,-0.04848346251475447,0.3001023252319061,0.01904010567887459,0.00046604303322078216,-8.922881273866236e-5,0.07023332766600782,-0.0033521582630295283,1.0926331643409148,0.7370560652253061,0.0005316831048637565,7.695011244177892e-5,0.0003455222778119147,0.054806169034912505,4.856862892357988e-9,4.6045433317295834e-9,-1.2032318105400042e-11,1.516017163552623e-13,1.4389200641965967e-13,0.5651593254792875,0.32041341190092476,1.0000398198333205,0.9991824348730612,-0.041401725334860674,-0.0030905004562878915
0.0304,1.0002057927535444,-0.06963966964929498,0.3506295752400305,0.025828787417828784,0.34545541522204404,-0.0484831822321937,0.3002859624842868,0.019060409804465665,0.0004660470156152149,-8.920153763367418e-5,0.07023308536482396,-0.0033538601844161423,1.0926203785568847,0.7367092493270091,0.0005313705043508502,7.695055275759351e-5,0.0003447032877253563,0.054805972715653656,4.794721218189566e-9,4.605021254500347e-9,-1.2205375145184086e-11,1.4966285286473802e-13,1.4390694164068113e-13,0.5652417599928042,0.32021524290132286,1.0000399816718262,0.9991826246294815,-0.04140105486199466,-0.003085245965062273
0.0305,1.0002059159281755,-0.06963910931039982,0.3506295893498647,0.025828803209826976,0.34545549057333563,-0.0484829026146133,0.30046890724481806,0.01908063700954288,0.0004660509927098681,-8.917429462944619e-5,0.07023284334617032,-0.00335556014597116,1.092606362179611,0.7363694898681314,0.0005310629720577296,7.695099256766523e-5,0.0003438851881141544,0.054805791732734734,4.732252953024636e-9,4.605493259941278e-9,-1.2387568473804924e-11,1.477141524750298e-13,1.4392169194397907e-13,0.5653247959506578,0.32001562805542294,1.0000401446911098,0.9991828157703693,-0.04140037949734132,-0.0030799531369331374
0.0306,1.0002060386721432,-0.06963854999509868,0.35062960337401233,0.025828819304620422,0.34545556567523295,-0.0484826236637249,0.30065116208015785,0.01910078758046347,0.00046605496452435,-8.914708370744551e-5,0.07023260160970007,-0.003357258149976076,1.0925911398075918,0.7360367516690496,0.0005307604990672359,7.695143188205603e-5,0.00034306809081446817,0.05480562585160778,4.669476279376672e-9,4.605959328311463e-9,-1.2578205158507657e-11,1.4575615962453925e-13,1.4393625671260215e-13,0.5654082884712884,0.3198149156522274,1.0000403086067347,0.9991830079622215,-0.04139970041928033,-0.0030746312068538144
0.0307,1.0002061609917863,-0.06963799171040436,0.35062961731461223,0.02582883569809067,0.34545564053017647,-0.048482345381240126,0.3008327295569643,0.01912086180358466,0.000466058931078269,-8.91199048491392e-5,0.0702323601550664,-0.003358954198712383,1.0925747360393245,0.7357109995501393,0.000530463076462211,7.695187071082786e-5,0.0003422521076624568,0.054805474837724834,4.606409379759149e-9,4.606419439869988e-9,-1.2776592266537396e-11,1.4378941875166797e-13,1.4395063532959906e-13,0.5654920926731364,0.3196134539807387,1.0000404731342636,0.9991832008715341,-0.04139901880619135,-0.003069289409777634
0.0308,1.000206282893444,-0.06963743446332961,0.35062963117380325,0.025828852386119275,0.3454557151406069,-0.04848206776887061,0.30101361224189527,0.019140859965263685,0.0004660628923912331,-8.909275803599441e-5,0.07023211898192243,-0.0033606482944615735,1.0925571754733074,0.7353921983317768,0.0005301706953254966,7.695230906404266e-5,0.00034143735049427953,0.05480533845653792,4.543070436685544e-9,4.606873574875941e-9,-1.2982036865139222e-11,1.4181447429481769e-13,1.4396482717801834e-13,0.5655760636746416,0.3194115913299592,1.0000406379892597,0.9991833941648038,-0.04139833583645406,-0.003063936980657928
0.0309,1.000206404383455,-0.06963687826088723,0.3506296449537243,0.025828869364587788,0.3454557895089649,-0.04848179082832797,0.3011938127016089,0.01916078235185777,0.00046606684848285066,-8.906564324947823e-5,0.07023187808992137,-0.003362340439505142,1.0925384827080376,0.7350803128343383,0.000529883346739934,7.695274695176236e-5,0.0003406239311460954,0.05480521647349906,4.479477632669332e-9,4.6073217135884064e-9,-1.3193846021558245e-11,1.398318706923899e-13,1.4397883164090866e-13,0.5656600565942443,0.3192096759888914,1.0000408028872865,0.9991835875085268,-0.041397652688448104,-0.003058583154448025
0.031,1.0002065254681587,-0.06963632311008999,0.35062965865651424,0.025828886629377764,0.345455863637691,-0.04848151456132386,0.3013733335027632,0.019180629249724145,0.0004660707993727298,-8.903856047105772e-5,0.07023163747871636,-0.0033640306361245797,1.0925186823420134,0.7347753078781997,0.0005296010217883652,7.695318438404889e-5,0.0003398119614540637,0.05480510865406031,4.415649150223985e-9,4.60776383626647e-9,-1.341132680303957e-11,1.3784215238278625e-13,1.439926481013187e-13,0.5657439265503846,0.31900805624653755,1.0000409675439066,0.9991837805691995,-0.04139697054055317,-0.003053237166101255
0.0311,1.000206646153894,-0.06963576901795067,0.3506296722843118,0.025828904176370755,0.34545593752922593,-0.048481238969569886,0.30155217721201627,0.019200400945220044,0.00046607474508047873,-8.90115096822e-5,0.07023139714796056,-0.003365718886601382,1.0924977989737323,0.7344771482837371,0.0005293237115536314,7.695362137096421e-5,0.0003390015532543436,0.054805014763673686,4.351603171862981e-9,4.60819992316922e-9,-1.3633786276828289e-11,1.358458638044083e-13,1.4400627594229703e-13,0.5658275286615024,0.31880708039190025,1.0000411316746836,0.9991839730133185,-0.04139629057114892,-0.003047908250570949
0.0312,1.0002067664470002,-0.06963521599148205,0.3506296858392558,0.02582892200144831,0.3454560111860103,-0.048480964054777684,0.301730346396026,0.019220097724702692,0.0004660786856257057,-8.89844908643722e-5,0.07023115709730715,-0.0033674051932170396,1.0924758572016924,0.7341857988713266,0.0005290514071185747,7.695405792257025e-5,0.0003381928183830942,0.05480493456779122,4.287357880099792e-9,4.608629954555741e-9,-1.3860531510169503e-11,1.3384354939565774e-13,1.4401971454689231e-13,0.5659107180460382,0.3186070967139819,1.0000412949951802,0.9991841645073801,-0.04139561395861503,-0.003042605642810438
0.0313,1.000206886353816,-0.06963466403769691,0.35062969932348537,0.025828940100491984,0.34545608461048477,-0.04848068981865888,0.3019078436214504,0.019239719874529323,0.000466082621028019,-8.895750399904139e-5,0.07023091732640929,-0.003369089558253047,1.0924528816243912,0.7339012244613444,0.0005287840995660364,7.695449404892893e-5,0.0003373858686764747,0.05480486783186495,4.2229314574478925e-9,4.60905391068512e-9,-1.4090869570308326e-11,1.3183575359493605e-13,1.4403296329815317e-13,0.5659933498224319,0.31840845350178476,1.00004145722096,0.9991843547178807,-0.04139494188133115,-0.0030373385777730504
0.0314,1.0002070058806807,-0.06963411316360803,0.35062971273913907,0.025828958469383333,0.34545615780509,-0.04848041626292511,0.30208467145494755,0.01925926768105716,0.0004660865513070268,-8.893054906767466e-5,0.07023067783492015,-0.0033707719839908973,1.0924288968403268,0.7336233898741665,0.0005285217799788583,7.695492976010222e-5,0.0003365808159706444,0.0548048143213469,4.158342086420765e-9,4.609471771816444e-9,-1.432410752448983e-11,1.2982302084064505e-13,1.4404602157912824e-13,0.5660752791091237,0.3182114990443114,1.0000416180675855,0.9991845433113168,-0.041394275517676965,-0.003032116290412118
0.0315,1.000207125033933,-0.06963356337622818,0.3506297260883559,0.025828977104003906,0.3454562307722664,-0.048480143389287994,0.30226083246317553,0.01927874143064344,0.00046609047648233715,-8.890362605173914e-5,0.0702304386224929,-0.0033724524727120828,1.0924039274479966,0.7333522599301692,0.0005282644394398819,7.695536506615203e-5,0.00033577777210176235,0.05480477380168911,4.093607949531873e-9,4.609883518208798e-9,-1.455955243995915e-11,1.2780589557118609e-13,1.4405888877286618e-13,0.5661563610245535,0.3180165816305642,1.0000417772506205,0.9991847299541846,-0.04139361604603213,-0.0030269480156809698
0.0316,1.0002072438199126,-0.06963301468257016,0.3506297393732747,0.02582899600023525,0.34545630351445483,-0.048479871199459165,0.30243632921279234,0.01929814140964539,0.0004660943965735585,-8.88767349327019e-5,0.07023019968878066,-0.003374131026698097,1.0923779980458985,0.7330877994497284,0.000528012069031949,7.695579997714031e-5,0.00033497684890598767,0.054804746038343614,4.028747229294696e-9,4.610289130121269e-9,-1.4796511383961364e-11,1.257849222249609e-13,1.4407156426241556e-13,0.5662364506871618,0.31782404954954546,1.0000419344856277,0.9991849143129808,-0.041392964644776334,-0.0030218429885329368
0.0317,1.0002073622449577,-0.06963246708964672,0.35062975259603424,0.02582901515395893,0.3454563760340959,-0.048479599695150255,0.302611164270456,0.019317467904420238,0.000466098311600299,-8.884987569203005e-5,0.07022996103343666,-0.0033758076482304335,1.0923511332325304,0.7328299732532201,0.0005277646598379011,7.6956234503129e-5,0.00033417815821947975,0.05480473079676243,3.963778108222717e-9,4.610688587812943e-9,-1.503429142374156e-11,1.2376064524037127e-13,1.4408404743082507e-13,0.5663154032153884,0.3176342510902578,1.0000420894881705,0.9991850960542017,-0.04139232249228922,-0.0030168104439213493
0.0318,1.0002074803154082,-0.06963192060447068,0.3506297657587734,0.025829034561056483,0.34545644833363015,-0.048479328878072894,0.30278534020282444,0.01933672120132521,0.0004661022215821668,-8.882304831119071e-5,0.07022972265611403,-0.003377482339590585,1.09232335760639,0.7325787461610206,0.0005275222029405799,7.695666865418007e-5,0.00033338181187839757,0.0548047278423976,3.898718768829399e-9,4.611081871542906e-9,-1.5272199626544878e-11,1.2173360905581846e-13,1.440963376611433e-13,0.5663930737276737,0.3174475345417035,1.0000422419738115,0.9991852748443435,-0.04139169076695047,-0.0030118596167995368
0.0319,1.0002075980376024,-0.06963137523405477,0.3506297788636311,0.025829054217409476,0.3454565204154983,-0.0484790587499387,0.30295885957655583,0.019355901586717548,0.0004661061265387702,-8.879625277165098e-5,0.07022948455646594,-0.003379155103060044,1.0922946957659754,0.7323340829935059,0.0005272846894228269,7.69571024403554e-5,0.0003325879217189004,0.05480473694070116,3.833587393628225e-9,4.611468961570245e-9,-1.5509543059616375e-11,1.197043581097044e-13,1.4410843433641896e-13,0.5664693173424575,0.31726424819288507,1.0000423916581145,0.9991854503499029,-0.04139107064713975,-0.0030069997421208303
0.032,1.00020771541788,-0.06963083098541181,0.3506297919127461,0.025829074118899457,0.345456592282141,-0.04847878931245931,0.3031317249583081,0.019375009346954474,0.00046611002648971737,-8.87694890548779e-5,0.07022924673414555,-0.0033808259409203044,1.0922651723097836,0.7320959485710521,0.0005270521103674841,7.695753587171696e-5,0.0003317965995771473,0.05480475785712514,3.768402165132663e-9,4.611849838154046e-9,-1.5745628790201187e-11,1.176734368404304e-13,1.441203368397006e-13,0.5665439891781803,0.3170847403328048,1.0000425382566425,0.9991856222373762,-0.041390463311236726,-0.0030022400548385597
0.0321,1.0002078324625794,-0.06963028786555456,0.35062980490825735,0.02582909426140798,0.3454566639359987,-0.048478520567346355,0.3033039389147393,0.019394044768393213,0.00046611392145461654,-8.874275714233864e-5,0.07022900918880602,-0.003382494855452859,1.0922348118363132,0.7318643077140352,0.0005268244568573927,7.695796895832669e-5,0.00033100795728929766,0.054804790357121554,3.7031812658561966e-9,4.612224481553395e-9,-1.597976388554438e-11,1.1564138968639837e-13,1.4413204455403688e-13,0.5666169443532818,0.3169093592504652,1.000042681484958,0.9991857901732597,-0.041389869937621074,-0.0029975897899060552
0.0322,1.00020794917804,-0.06962974588149581,0.3506298178523037,0.025829114640816588,0.3454567353795122,-0.04847825251631146,0.3034755040125074,0.019413008137391007,0.00046611781145307595,-8.871605701550027e-5,0.07022877192010053,-0.003384161848939201,1.0922036389440617,0.7316391252428316,0.0005266017199753944,7.695840171024652e-5,0.00033022210669151047,0.054804834206142454,3.6379428783122914e-9,4.612592872027378e-9,-1.6211255412891095e-11,1.1360876108600963e-13,1.4414355686247644e-13,0.5666880379862025,0.31673845323486866,1.000042821058625,0.99918595382405,-0.04138929170467245,-0.0029930581822766467
0.0323,1.0002080655706007,-0.06962920504024832,0.3506298307470238,0.025829135253006844,0.3454568066151222,-0.048477985161066245,0.3036464228182706,0.019431899740305073,0.0004661216965047038,-8.868938865582988e-5,0.07022853492768226,-0.003385826923660824,1.0921716782315267,0.731420365977817,0.0005263838908043312,7.69588341375384e-5,0.0003294391596199449,0.05480488916963987,3.572705185014426e-9,4.612954989835082e-9,-1.6439410439486406e-11,1.1157609547766591e-13,1.441548731480679e-13,0.5667571251953823,0.3165723705750176,1.0000429566932059,0.9991861128562434,-0.041388729790770525,-0.0029886544669036645
0.0324,1.0002081816466009,-0.06962866534882489,0.35062984359455673,0.025829156093860293,0.3454568776452691,-0.04847771850332235,0.30381669789868676,0.01945071986349265,0.00046612557662910825,-8.86627520447946e-5,0.07022829821120434,-0.0033874900818992196,1.092138954297206,0.7312079947393678,0.0005261709604270443,7.695926625026426e-5,0.0003286592279107604,0.05480495501306582,3.5074863684760823e-9,4.613310815235593e-9,-1.6663536032575403e-11,1.09543937299769e-13,1.4416599279385993e-13,0.5668240610992614,0.3164114595599144,1.0000430881042643,0.9991862669363363,-0.04138818537429498,-0.0029843878787404396
0.0325,1.0002082974123792,-0.06962812681423829,0.3506298563970412,0.025829177159258497,0.3454569484723938,-0.04847745254479141,0.3039863318204139,0.019469468793310962,0.00046612945184589763,-8.86361471638615e-5,0.07022806177031996,-0.0033891513259358824,1.0921054917395978,0.73100197634786,0.0005259629199263755,7.695969805848603e-5,0.0003278824234001158,0.05480503150187236,3.442304611210723e-9,4.613660328487997e-9,-1.6882939259403214e-11,1.0751283099072018e-13,1.4417691518290113e-13,0.5668887008162801,0.3162560684785615,1.000043215007363,0.9991864157308252,-0.041387659633625465,-0.0029802676527403015
0.0326,1.000208412874275,-0.06962758944350128,0.35062986915661615,0.025829198445083,0.3454570190989366,-0.04847718728718504,0.3041553271501101,0.019488146816117245,0.00046613332217468003,-8.860957399449769e-5,0.07022782560468226,-0.0033908106580523042,1.0920713151571995,0.7308022756236696,0.0005257597603851664,7.696012957226567e-5,0.00032710885792417045,0.0548051184015115,3.3771780957318336e-9,4.6140035098513806e-9,-1.709692718721491e-11,1.0548332098892136e-13,1.4418763969824012e-13,0.566950899464878,0.31610654561996143,1.0000433371180657,0.9991865589062066,-0.041387153747141664,-0.00297630302385658
0.0327,1.000208528038627,-0.06962705324362667,0.3506298818754204,0.02582921994721536,0.34545708952733845,-0.04847692273221487,0.3043236864544335,0.01950675421826872,0.0004661371876350638,-8.858303251817029e-5,0.07022758971394444,-0.003392468080529979,1.092036449148509,0.7306088573871728,0.0005255614728862587,7.696056080166511e-5,0.00032633864331908357,0.05480521547743528,3.3121250045528805e-9,4.61434033958483e-9,-1.7304806883255622e-11,1.0345595173277387e-13,1.4419816572292557e-13,0.5670105121634957,0.3159632392731165,1.000043454151935,0.9991866961289765,-0.041386668893223226,-0.0029725032270426065
0.0328,1.0002086429117747,-0.06962651822162723,0.35062989455559274,0.025829241661537123,0.3454571597600399,-0.04847665888159254,0.30449141230004184,0.019525291286122622,0.00046614104824665704,-8.855652271634635e-5,0.07022735409775961,-0.0033941235956504003,1.092000918312024,0.7304216864587456,0.000525368048512494,7.696099175674629e-5,0.00032557189142101413,0.05480532249509574,3.2471635201873425e-9,4.614670797947431e-9,-1.7505885414770437e-11,1.0143126766067947e-13,1.4420849264000608e-13,0.5670673940305733,0.31582649772702903,1.0000435658245337,0.9991868270656317,-0.041386206250249837,-0.0029688774972517103
0.0329,1.0002087575000567,-0.06962598438451574,0.3506299071992721,0.02582926358392985,0.34545722979948146,-0.04847639573702967,0.3046585072535934,0.01954375830603618,0.00046614490402906806,-8.853004457049303e-5,0.070227118755781,-0.00339577720569506,1.0919647472462426,0.7302407276587642,0.0005251794783467139,7.696142244757113e-5,0.00032480871406612155,0.0548054392199449,3.182311825148699e-9,4.614994865198271e-9,-1.769946984900444e-11,9.940981321103989e-14,1.442186198325303e-13,0.5671214001845507,0.3156966692707016,1.0000436718514258,0.9991869513826684,-0.04138576699660116,-0.0029654350694372222
0.033,1.0002088718098123,-0.06962545173930497,0.3506299198085973,0.025829285710275086,0.34545729964810384,-0.04847613330023789,0.3048249738817462,0.019562155564366624,0.00046614875500190496,-8.850359806207739e-5,0.07022688368766174,-0.003397428912945452,1.0919279605496621,0.7300659458076048,0.0005249957534717601,7.696185288420159e-5,0.0003240492230905648,0.054805565417434796,3.1175881019504158e-9,4.615312521596436e-9,-1.7884867253202754e-11,9.739213282225644e-14,1.4422854668354687e-13,0.5671723857438682,0.3155741021931366,1.000043771948174,0.9991870687465833,-0.04138535231065687,-0.002962185178552472
0.0331,1.0002089858473806,-0.06962492029300771,0.3506299323857072,0.02582930803645439,0.3454573693083477,-0.048475871572928826,0.3049908147511581,0.019580483347471186,0.0004661526011847761,-8.847718317256652e-5,0.07022664889305498,-0.003399078719683069,1.0918905828207806,0.7298973057256433,0.0005248168649704741,7.696228307669961e-5,0.00032329353033050336,0.05480570085301746,3.0530105331059777e-9,4.615623747401011e-9,-1.8061384694610458e-11,9.537877093273106e-14,1.442382725761044e-13,0.5672202058269658,0.3154591447833363,1.0000438658303414,0.9991871788238723,-0.04138496337079661,-0.0029591370595507907
0.0332,1.0002090996191004,-0.06962439005263672,0.35062994493274074,0.02582933055834931,0.34545743878265367,-0.04847561055681411,0.30515603242848716,0.01959874194170709,0.0004661564425972896,-8.845079988342757e-5,0.07022641437161392,-0.0034007266281894043,1.091852638658096,0.7297347722332557,0.0005246428039256977,7.696271303512712e-5,0.00032254174762209604,0.054805845292144925,2.98859730112885e-9,4.6159285228710825e-9,-1.8228329240472677e-11,9.337027198086502e-14,1.4424779689325157e-13,0.5672647155522835,0.3153521453303034,1.000043953213491,0.9991872812810324,-0.04138460135540008,-0.0029562999473855068
0.0333,1.0002092131313107,-0.0696238610252048,0.3506299574518366,0.0258293532718414,0.3454575080734623,-0.04847535025360537,0.30532062948039146,0.019616931633431568,0.0004661602792590538,-8.842444817612759e-5,0.07022618012299171,-0.003402372640745951,1.0918141526601057,0.7295783101508183,0.0005244735614202725,7.696314276954605e-5,0.0003217939868015022,0.054805998500269223,2.924366588532511e-9,4.6162268282657385e-9,-1.83850079580345e-11,9.136718040506013e-14,1.4425711901803695e-13,0.5673057700382619,0.31525345212304007,1.0000440338131864,0.9991873757845596,-0.04138426744284692,-0.002953683077009952
0.0334,1.0002093263903509,-0.06962333321772474,0.35062996994513373,0.025829376172812214,0.34545757718321435,-0.048475090665014244,0.30548460847352904,0.019635052709001854,0.0004661641111896767,-8.839812803213371e-5,0.07022594614684151,-0.003404016759634202,1.0917751494253076,0.7294278842987072,0.00052430912853704,7.696357229001837e-5,0.000321050359704881,0.05480616024284238,2.8603365778304423e-9,4.616518643844064e-9,-1.853072791454101e-11,8.937004064371807e-14,1.4426623833350922e-13,0.5673432244033406,0.31516341345054877,1.0000441073449904,0.9991874620009505,-0.04138396281151682,-0.0029512956833774567
0.0335,1.0002094394025598,-0.06962280663720928,0.3506299824147709,0.0258293992571433,0.34545764611435037,-0.048474831792752346,0.3056479719745579,0.019653105454775173,0.0004661679384087667,-8.837183943291302e-5,0.0702257124428165,-0.0034056589871356508,1.0917356535521998,0.7292834594972983,0.000524149496358842,7.696400160660598e-5,0.00032031097816839164,0.05480633028531644,2.796525451536109e-9,4.616803949865145e-9,-1.8664796177237337e-11,8.737939713524023e-14,1.44275154222717e-13,0.5673769337659601,0.315082377601832,1.000044173524466,0.9991875395967015,-0.041383688639789445,-0.00294914700144135
0.0336,1.0002095521742764,-0.06962228129067123,0.35062999486288704,0.025829422520716214,0.345457714869311,-0.04847457363853132,0.3058107225501361,0.019671090157108752,0.0004661717609359319,-8.834558235993261e-5,0.07022547901056983,-0.00340729932553179,1.0916956896392795,0.729145000566968,0.00052399465596852,7.696443072937083e-5,0.00031957595402819325,0.05480650839314343,2.732951392162994e-9,4.617082726588069e-9,-1.8786519813368552e-11,8.539579431802846e-14,1.4428386606870892e-13,0.5674067532445604,0.31501069286589206,1.0000442320671765,0.9991876082383088,-0.04138344610604445,-0.002947246266154963
0.0337,1.00020966471184,-0.06962175718512335,0.35063000729162097,0.025829445959412507,0.3454577834505369,-0.04847431620406277,0.3059728627669216,0.01968900710235983,0.0004661755787907806,-8.831935679465959e-5,0.07022524584975466,-0.0034089377771041127,1.0916552822850454,0.729012472328092,0.0005238445984489156,7.696485966837487e-5,0.00031884539912044503,0.05480669433177537,2.669632582224564e-9,4.6173549542719204e-9,-1.8895205890179782e-11,8.34197766304841e-14,1.442923732545336e-13,0.5674325379575813,0.3149487075317315,1.000044282688685,0.9991876675922691,-0.04138323638866151,-0.002945602712471625
0.0338,1.0002097770215894,-0.06962123432757844,0.3506300197031116,0.025829469569113736,0.3454578518604687,-0.048474059491058354,0.30613439519157243,0.01970685657688563,0.00046617939199292103,-8.829316271856107e-5,0.07022501296002417,-0.0034105743441341122,1.0916144560879943,0.7288858396010467,0.0005236993148828706,7.696528843368006e-5,0.0003181194252813063,0.05480688786666431,2.6065872042343038e-9,4.617620613175787e-9,-1.899016147491611e-11,8.145188851100905e-14,1.4430067516323972e-13,0.5674541430234634,0.31489676988835263,1.0000443251045548,0.9991877173250786,-0.0413830606660203,-0.0029442255753446673
0.0339,1.0002098891098636,-0.06962071272504927,0.35063003209949767,0.025829493345701445,0.345457920101547,-0.048473803501229686,0.30629532239074664,0.019724638867043384,0.00046618320056196136,-8.826700011310412e-5,0.07022478034103152,-0.0034122090289032824,1.0915732356466243,0.7287650672062082,0.0005235587963532264,7.69657170353483e-5,0.00031739814434693587,0.05480708876326227,2.543833440705678e-9,4.6178796835587556e-9,-1.9070693634822644e-11,7.949267439800462e-14,1.4430877117787583e-13,0.5674714235606467,0.314855228224758,1.0000443590303485,0.9991877571032339,-0.04138292011650047,-0.0029431240897274196
0.034,1.000210000983002,-0.06962019238454861,0.35063004448291807,0.025829517285057196,0.3454579881762124,-0.04847354823628839,0.3064556469311023,0.01974235425919032,0.0004661870045175098,-8.824086895975587e-5,0.07022454799242987,-0.003413841833693115,1.0915316455594337,0.7286501199639523,0.0005234230339428251,7.696614548344153e-5,0.0003166816681534932,0.05480729678702129,2.481389474152166e-9,4.618132145679911e-9,-1.9136109437144485e-11,7.754267872987256e-14,1.4431666068149066e-13,0.5674842346875713,0.3148244308299499,1.00004438418163,0.9991877865932312,-0.04138281591848171,-0.002942307490573212
0.0341,1.0002101126473435,-0.06961967331308926,0.35063005685551174,0.025829541383062534,0.34545805608690566,-0.048473293697946104,0.30661537137929734,0.019760003039683668,0.0004661908038791746,-8.82147692399834e-5,0.0702243159138724,-0.0034154727607851034,1.0914897104249197,0.7285409626946555,0.0005232920187345077,7.696657378802172e-5,0.0003159701085371375,0.054807511703393395,2.4192734870872486e-9,4.618377979798339e-9,-1.918571594912672e-11,7.560244594501463e-14,1.4432434305713276e-13,0.5674924315226771,0.3148047259929307,1.000044400273962,0.999187805461567,-0.04138274925034367,-0.0029417850128353753
0.0342,1.000210224109227,-0.06961915551768397,0.3506300692194174,0.02582956563559902,0.34545812383606733,-0.04847303988791446,0.3067744983019899,0.01977758549488066,0.00046619459866656393,-8.818870093525383e-5,0.07022408410501227,-0.0034171018124607416,1.0914474548415802,0.7284375602186935,0.0005231657418111162,7.696700195915076e-5,0.0003152635773340278,0.054807733277830624,2.3575036620243905e-9,4.6186171661731266e-9,-1.9218820238014468e-11,7.367252048183216e-14,1.443318176878508e-13,0.5674958691844045,0.31479646200270295,1.0000444070229073,0.9991878133747378,-0.04138272129046604,-0.0029415658914672387
0.0343,1.0002103353523786,-0.06961863896606556,0.35063008156856096,0.02582959004947781,0.3454581914185814,-0.048472786792685636,0.306933029755895,0.01979510185398188,0.0004661983888473495,-8.81626639399731e-5,0.07022385256555723,-0.0034187289909434608,1.0914049038406666,0.7283397163511851,0.0005230440553115788,7.696743000716704e-5,0.00031456200056148494,0.0548079611637211,2.2961766016646588e-9,4.6188499067013425e-9,-1.9232548903958937e-11,7.175604169076567e-14,1.4433909087106228e-13,0.5674963645426264,0.3147968327984037,1.0000444101761432,0.9991878171118047,-0.041382707255618864,-0.0029414518430460374
0.0344,1.0002104463327226,-0.06961812357758218,0.3506300938867694,0.02582961464517922,0.34545825882002335,-0.04847253438010136,0.307090966945413,0.019812552250683457,0.00046620217432517163,-8.813665804239977e-5,0.0702236212952938,-0.003420354298308934,1.0913620759480793,0.7282470413263982,0.0005229266379510143,7.696785793984633e-5,0.0003138650364915872,0.054808194939596176,2.235464515334451e-9,4.619076686308392e-9,-1.922249589403846e-11,6.985868560152175e-14,1.4434617773664708e-13,0.567497946872395,0.3147993388143761,1.000044422094097,0.9991878312468114,-0.04138265395602876,-0.002941017740100977
0.0345,1.0002105570496738,-0.0696176093470488,0.35063010617366486,0.025829639422360252,0.34545832604048693,-0.04847228264732582,0.3072483118641941,0.01982993690716686,0.0004662059551034054,-8.811068319898788e-5,0.07022339029391342,-0.0034219777366796024,1.0913189828778178,0.7281594587405308,0.0005228134334580939,7.696828576196678e-5,0.0003131726673855092,0.054808434452975216,2.1753711121717225e-9,4.619297572609239e-9,-1.9189424259220323e-11,6.798058222494071e-14,1.4435308039826514e-13,0.5675007030478071,0.31480370390945517,1.0000444428533417,0.9991878558678221,-0.041382561116329576,-0.002940261599448572
0.0346,1.000210667504116,-0.06961709627183363,0.3506301184294032,0.02582966437997018,0.34545839308055687,-0.04847203159251376,0.3074050665361022,0.019847256049000384,0.0004662097311888017,-8.808473937186474e-5,0.07022315956110405,-0.003423599308180683,1.091275636223664,0.7280769027173157,0.0005227043945632005,7.696871347825056e-5,0.00031248488707443233,0.054808679559488545,2.115894729310792e-9,4.619512618943257e-9,-1.9134253870730646e-11,6.61216842692715e-14,1.4435980052426357e-13,0.5675045897577483,0.31480985948962453,1.0000444721276625,0.9991878905879371,-0.041382430195423675,-0.0029391953032404626
0.0347,1.0002107776969347,-0.06961658434930479,0.3506301306541406,0.025829689516958257,0.3454584599408177,-0.04847178121381989,0.30756123298500143,0.019864509901752342,0.00046621350258811077,-8.805882652315771e-5,0.07022292909655373,-0.0034252190149373953,1.0912320475794013,0.7279993073804852,0.0005225994739967164,7.696914109341984e-5,0.0003118016893895378,0.05480893011476644,2.057033703885968e-9,4.6197218786498216e-9,-1.905790459979552e-11,6.428194444276258e-14,1.4436633978298954e-13,0.5675095636911047,0.3148177369608677,1.000044509590844,0.9991879350202564,-0.04138226265221342,-0.0029378307336282846
0.0348,1.0002108876290146,-0.06961607357683053,0.3506301428480331,0.02582971483227376,0.34545852662185456,-0.04847153150939896,0.3077168132347555,0.019881698690991025,0.0004662172693080833,-8.803294461499412e-5,0.07022269889995048,-0.003426836859074955,1.0911882285388128,0.7279266068537719,0.0005224986244890244,7.696956861219683e-5,0.0003111230681620072,0.05480918597443917,1.9987863730315744e-9,4.619925405068307e-9,-1.896129631764107e-11,6.246131545366303e-14,1.4437269984279018e-13,0.567515581536762,0.31482726772916797,1.0000445549166712,0.9991879887778807,-0.041382059945601166,-0.002936179772763678
0.0349,1.00021099730124,-0.06961556395177897,0.3506301550112367,0.025829740324865947,0.3454585931242518,-0.04847128247740568,0.3078718093092287,0.019898822642284753,0.0004662210313554697,-8.800709360950131e-5,0.07022246897098228,-0.0034284528427185805,1.0911441906956807,0.7278587352609082,0.0005224017987705069,7.696999603930365e-5,0.0003104490172230215,0.05480944699413706,1.9411510738819202e-9,4.62012325153809e-9,-1.884534889549338e-11,6.06597500102213e-14,1.443788823720127e-13,0.5675225999836057,0.314838383200509,1.0000446077789291,0.9991880514739102,-0.0413818235344893,-0.0029342543027982807
0.035,1.0002111067144968,-0.06961505547151832,0.3506301671439073,0.02582976599368409,0.3454586594485945,-0.048471034115994814,0.3080262232322848,0.019915881981201818,0.0004662247887370207,-8.798127346880662e-5,0.07022223930933713,-0.00343006696799349,1.0910999456437884,0.7277956267256266,0.0005223089495715467,7.697042337946254e-5,0.00030977953040376235,0.054809713029490385,1.8841261435713254e-9,4.620315471398544e-9,-1.8710982204578568e-11,5.887720082068632e-14,1.443848890390042e-13,0.5675305757205216,0.3148510147808743,1.0000446678514028,0.9991881227214452,-0.041381554877780155,-0.0029320662058837303
0.0351,1.0002112158696685,-0.06961454813341675,0.3506301792462012,0.025829791837677446,0.34545872559546725,-0.048470786423321054,0.3081800570277877,0.019932876933310528,0.00046622854145948647,-8.795548415503741e-5,0.07022200991470307,-0.0034316792370249,1.0910555049769182,0.7277372153716595,0.0005222200296225261,7.697085063739564e-5,0.000309114601535411,0.05480998393612942,1.82770991923411e-9,4.620502117989044e-9,-1.855911611612275e-11,5.711362059330692e-14,1.4439072151211178e-13,0.5675394654363956,0.3148650938762472,1.0000447348078767,0.9991882021335858,-0.0413812554343761,-0.0029296273641716644
0.0352,1.0002113247676407,-0.06961404193484247,0.3506301913182743,0.02582981785579529,0.34545879156545484,-0.04847053939753916,0.30833331271960157,0.01994980772417919,0.00046623228952961786,-8.792972563032101e-5,0.07022178078676809,-0.003433289651938029,1.0910108802888536,0.7276834353227394,0.000522134991653828,7.697127781782516e-5,0.0003084542244491488,0.05481025956968448,1.7719007380045817e-9,4.6206832446489666e-9,-1.8390670501352007e-11,5.53689620363317e-14,1.4439638145968271e-13,0.5675492258201134,0.3148805518926114,1.000044808322136,0.9991882893234327,-0.04138092666317952,-0.0029269496598137226
0.0353,1.0002114334092982,-0.06961353687316363,0.35063020336028256,0.025829844046986877,0.34545885735914206,-0.048470293036803856,0.30848599233159024,0.0199666745793761,0.00046623603295416525,-8.790399785678477e-5,0.07022155192522023,-0.0034348982148580953,1.0909660831733772,0.7276342207025991,0.0005220537883958347,7.697170492547326e-5,0.00030779839297615706,0.05481053978578584,1.7166969370170656e-9,4.620858904717686e-9,-1.8206565231492474e-11,5.36431778580096e-14,1.4440187055006405e-13,0.5675598135605606,0.31489732023595013,1.0000448880679658,0.999188383904086,-0.04138057002309274,-0.002924044974961542
0.0354,1.0002115417955253,-0.06961303294574842,0.3506302153723822,0.02582987041020148,0.34545892297711356,-0.04847004733926986,0.3086380978876177,0.019983477724469564,0.00046623977173987916,-8.7878300796556e-5,0.07022132332974743,-0.003436504927910315,1.0909211252242716,0.7275895056349708,0.0005219763725789289,7.69721319650621e-5,0.0003071471009476172,0.054810824440063785,1.662096853405869e-9,4.621029151534575e-9,-1.8007720177770225e-11,5.1936220766589175e-14,1.44407190451603e-13,0.5675711853466232,0.314915330312247,1.0000449737191506,0.9991884854886459,-0.04138018697301814,-0.002920925191766761
0.0355,1.0002116499272071,-0.069612530149965,0.3506302273547291,0.025829896944388368,0.34545898841995426,-0.04846980230309191,0.3087896314115479,0.02000021738502789,0.0004662435058935101,-8.78526344117621e-5,0.07022109500003776,-0.003438109793219907,1.0908760180353199,0.727549224243587,0.0005219026969334933,7.697255894131391e-5,0.00030650034219471047,0.05481111338814862,1.6080988243053167e-9,4.621194038439011e-9,-1.7795055211411407e-11,5.0248043470319395e-14,1.444123428326467e-13,0.5675832978671869,0.3149345135274855,1.0000450649494756,0.9991885936902128,-0.04137977897185808,-0.0029176021923810174
0.0356,1.000211757805228,-0.06961202848318161,0.35063023930747944,0.025829923648496796,0.3454590536882488,-0.04846955792642476,0.3089405949272448,0.02001689378661937,0.0004662472354218087,-8.782699866453035e-5,0.0702208669357792,-0.0034397128129120885,1.0908307732003046,0.7275133106521803,0.0005218327141899101,7.697298585895082e-5,0.0003058581105486183,0.054811406485670615,1.5547011868497171e-9,4.621353618770368e-9,-1.756949020364208e-11,4.8578598677448823e-14,1.4441732936154227e-13,0.5675961078111372,0.3149548012876492,1.0000451614327257,0.9991887081218872,-0.04137934747851492,-0.0029140878589559494
0.0357,1.0002118654304735,-0.06961152794276637,0.3506302512307891,0.025829950521476037,0.3454591187825819,-0.04846931420742311,0.30909099045857247,0.020033507154812325,0.00046625096033152543,-8.780139351698811e-5,0.07022063913665975,-0.0034413139891120766,1.0907854023130092,0.727481698984483,0.0005217663770785622,7.697341272269503e-5,0.000305220399840522,0.05481170358826008,1.5019022781733902e-9,4.621507945868022e-9,-1.7331945025688373e-11,4.6927839096226326e-14,1.4442215170663691e-13,0.56760957186736,0.31497612499872135,1.0000452628426855,0.9991888283967691,-0.04137889395189103,-0.002910394073643196
0.0358,1.0002119728038281,-0.0696110285260875,0.3506302631248143,0.025829977562275355,0.34545918370353856,-0.048469071144241704,0.3092408200293948,0.020050057715175044,0.0004662546806294107,-8.777581893126277e-5,0.07022041160236744,-0.00344291332394509,1.090739916967216,0.7274543233642278,0.0005217036383298321,7.697383953726873e-5,0.00030458720390160295,0.0548120045515473,1.4497004354106557e-9,4.621657073071347e-9,-1.7083339548776404e-11,4.529571743490077e-14,1.444268115362777e-13,0.5676236467247412,0.31499841606668566,1.0000453688531403,0.999188954127959,-0.04137841985088876,-0.0029065327185943935
0.0359,1.0002120799261764,-0.06961053023051315,0.350630274989711,0.025830004769844015,0.3454592484517032,-0.048468828735035274,0.30939008566357573,0.020066545693275838,0.0004662583963222152,-8.775027486948162e-5,0.0702201843325903,-0.003444510819536346,1.0906943287567081,0.7274311179151473,0.0005216444506741025,7.697426630739408e-5,0.0003039585165630424,0.05481230923116256,1.3980939956958223e-9,4.621801053719718e-9,-1.6824593644132256e-11,4.368218640172071e-14,1.444313105188119e-13,0.5676382890721664,0.31502160589752554,1.0000454791378748,0.9991890849285572,-0.04137792663441049,-0.002902515675961182
0.036,1.0002121867984033,-0.06961003305341154,0.35063028682563513,0.02583003214313128,0.3454593130276608,-0.04846858697795855,0.3095387893849793,0.02008297131468301,0.0004662621074166894,-8.772476129377202e-5,0.07021995732701627,-0.003446106478011062,1.0906486492752683,0.7274120167609734,0.0005215887668417557,7.697469303779326e-5,0.0003033343316560218,0.054812617482736144,1.347081296163214e-9,4.621939941152511e-9,-1.655662718298206e-11,4.208719870493512e-14,1.4443565032258658e-13,0.5676534555985213,0.3150456258972245,1.0000455933706738,0.9991892204116639,-0.04137741576135856,-0.0028983548278951987
0.0361,1.0002122934213935,-0.0696095369921508,0.3506302986327429,0.02583005968108642,0.3454593774319961,-0.04846834587116626,0.3096869332174694,0.020099334804964862,0.00046626581391958385,-8.769927816626131e-5,0.07021973058533343,-0.0034477003014944563,1.0906028901166793,0.7273969540254392,0.0005215365395631744,7.697511973318848e-5,0.00030271464301172236,0.054812929161898345,1.2966606739471394e-9,4.622073788709099e-9,-1.6280360036551892e-11,4.051070705279255e-14,1.4443983261594887e-13,0.5676691029926917,0.31507040747176596,1.0000457112253223,0.9991893601903796,-0.04137688869063535,-0.002894062056548082
0.0362,1.0002123997960317,-0.06960904204409916,0.35063031041119036,0.025830087382658698,0.3454594416652938,-0.04846810541281314,0.30983451918491,0.020115636389689696,0.000466269515837649,-8.767382544907682e-5,0.07021950410722973,-0.003449292292111746,1.090557062874724,0.7273858638322772,0.0005214877215687412,7.697554639830188e-5,0.00030209944446132566,0.054813244124279466,1.2468304661819187e-9,4.62220264972886e-9,-1.5996712076067873e-11,3.895266415354187e-14,1.44443859067246e-13,0.5676851879435635,0.31509588202713346,1.0000458323756056,0.9991895038778045,-0.04137634688114321,-0.0028896492440714694
0.0363,1.0002125059232032,-0.06960854820662477,0.3506303221611333,0.02583011524679738,0.3454595057281386,-0.04846786560105392,0.3099815493111651,0.020131876294425817,0.00046627321317763533,-8.764840310434591e-5,0.0702192778923932,-0.0034508824519881485,1.0905111791431856,0.7273786803052193,0.0005214422655888388,7.697597303785563e-5,0.0003014887298360128,0.05481356222550978,1.197589010001871e-9,4.622326577551165e-9,-1.5706603172756125e-11,3.741302271543194e-14,1.4444773134482505e-13,0.5677016671400221,0.31512198096931043,1.000045956495308,0.9991896510870388,-0.0413757917917845,-0.0028851282726169995
0.0364,1.0002126118037926,-0.06960805547709582,0.3506303338827281,0.025830143272451728,0.34545956962111546,-0.048467626434043336,0.3101280256200987,0.02014805474474153,0.0004662769059462935,-8.762301109419593e-5,0.07021905194051187,-0.0034524707832488824,1.0904652505158468,0.7273753375679985,0.0005214001243538496,7.697639965657195e-5,0.00030088249296696525,0.05481388332121958,1.1489346425413061e-9,4.622445625515392e-9,-1.5410953197842725e-11,3.589173544671133e-14,1.444514511170332e-13,0.5677184972709536,0.3151486357042804,1.0000460832582145,0.9991898014311831,-0.04137522488146159,-0.002880511024336311
0.0365,1.0002127174386841,-0.0696075638528805,0.3506303455761306,0.025830171458571017,0.34545963334480895,-0.0484673879099361,0.3102739501355748,0.02016417196620514,0.00046628059415037404,-8.75976493807542e-5,0.07021882625127372,-0.0034540572880191653,1.0904192885864898,0.7273757697443474,0.0005213612505941563,7.697682625917302e-5,0.00030028072768536443,0.05481420726703918,1.1008657009345468e-9,4.622559846960916e-9,-1.5110682022553812e-11,3.4388755055629e-14,1.4445502005221765e-13,0.5677356350252435,0.31517577763802695,1.0000462123381106,0.9991899545233376,-0.04137464760907685,-0.0028758093813810413
0.0366,1.0002128228287634,-0.069607073331347,0.3506303572414968,0.025830199804104507,0.3454596968998039,-0.048467150026886965,0.31041932488145724,0.020180228184384943,0.0004662842777966274,-8.757231792614808e-5,0.07021860082436676,-0.003455641968424214,1.0903733049488986,0.7273799109579979,0.0005213255970401414,7.697725285038098e-5,0.0002996834278223915,0.05481453391859883,1.0533805223159028e-9,4.622669295227111e-9,-1.480670951811545e-11,3.2904034250433496e-14,1.4445843981872547e-13,0.5677530370917777,0.31520333817653334,1.0000463434087803,0.9991901099766024,-0.04137406143353262,-0.002871035225902828
0.0367,1.0002129279749146,-0.06960658390986345,0.35063036887898286,0.025830228308001458,0.34545976028668496,-0.04846691278305066,0.31056415188161,0.02019622362484925,0.00046628795689180404,-8.754701669250488e-5,0.07021837565947903,-0.003457224826589246,1.090327311196855,0.7273876953326831,0.0005212931164221876,7.697767943491804e-5,0.0002990905872092279,0.05481486313152884,1.006477443819693e-9,4.622774023653351e-9,-1.449995555575377e-11,3.143752573937372e-14,1.4446171208490384e-13,0.5677706601594419,0.31523124872578323,1.0000464761440095,0.999190267404078,-0.041373467813731274,-0.00286620044005331
0.0368,1.0002130328780225,-0.06960609558579807,0.35063038048874473,0.025830256969211145,0.345459823506037,-0.04846667617658189,0.3107084331598971,0.02021215851316636,0.0004662916314426546,-8.752174564195197e-5,0.07021815075629848,-0.0034588058646394795,1.0902813189241423,0.7273990569921349,0.000521263761470677,7.697810601750635e-5,0.00029850219967705497,0.0548151947614595,9.601548025802374e-10,4.6228740855790125e-9,-1.4191340006694896e-11,2.998918223069849e-14,1.444648385190999e-13,0.5677884609171217,0.31525944069176004,1.000046610217582,0.9991904264188647,-0.04137286820857517,-0.002861316905984125
0.0369,1.0002131375389725,-0.06960560835651906,0.3506303920709385,0.025830285786682828,0.3454598865584448,-0.04846644020563542,0.3108521707401825,0.02022803307490459,0.00046629530145592953,-8.74965047366167e-5,0.07021792611451316,-0.0034603850847001335,1.0902353397245432,0.7274139300600864,0.0005212374849159929,7.697853260286813e-5,0.0002979182590570541,0.054815528664021104,9.144109357318462e-10,4.62296953434347e-9,-1.3881782742164895e-11,2.8558956432656404e-14,1.4446782078966083e-13,0.5678063960537031,0.3152878454804473,1.0000467453032837,0.9991905866340628,-0.04137226407696668,-0.002856396505846912
0.037,1.000213241958649,-0.06960512221939458,0.35063040362572023,0.025830314759365775,0.3454599494444931,-0.04846620486836596,0.31099536664633015,0.02024384753563222,0.00046629896693837944,-8.747129393862639e-5,0.07021770173381107,-0.003461962488896423,1.090189385191841,0.7274322486602697,0.0005212142394885174,7.697895919572551e-5,0.00029733875918040655,0.05481586469484393,8.692441804088408e-10,4.6230604232860976e-9,-1.3572203633389913e-11,2.7146801053496414e-14,1.4447066056493376e-13,0.5678244222580717,0.31531639449782844,1.000046881074899,0.9991907476627726,-0.04137165687780816,-0.002851451121793309
0.0371,1.0002133461379363,-0.06960463717179279,0.35063041515324594,0.02583034388620925,0.34546001216476663,-0.04846597016292826,0.3111380229022041,0.020259602120917576,0.00046630262789675475,-8.744611321010838e-5,0.07021747761388024,-0.003463538079353569,1.090143466919818,0.7274539469164173,0.0005211939779186333,7.697938580080073e-5,0.00029676369387829376,0.054816202709558275,8.246528737455321e-10,4.623146805746273e-9,-1.3263522551596015e-11,2.5752668801467067e-14,1.4447335951326587e-13,0.5678424962191133,0.315345019149887,1.000047017206213,0.9991909091180944,-0.04137104807000197,-0.0028464926359749528
0.0372,1.0002134500777202,-0.06960415321108189,0.3506304266536716,0.025830373166162518,0.3454600747198501,-0.048465736087477035,0.31128014153166816,0.020275297056328946,0.0004663062843378061,-8.742096251319004e-5,0.07021725375440864,-0.0034651118581967857,1.0900975965022572,0.7274789589522618,0.0005211766529367231,7.697981242281591e-5,0.000296193056981897,0.05481654256379443,7.80635352876242e-10,4.623228735063368e-9,-1.2956659368009347e-11,2.437651238481735e-14,1.4447591930300427e-13,0.5678605746257137,0.3153736508426064,1.0000471533710105,0.9991910706131287,-0.04137043911245047,-0.002841532930543483
0.0373,1.000213553778885,-0.06960367033463005,0.3506304381271534,0.025830402598174845,0.34546013711032836,-0.04846550264016701,0.31142172455858647,0.020290932567434642,0.0004663099362682839,-8.739584180999869e-5,0.07021703015508429,-0.0034666838275512926,1.090051785532942,0.7275072188915357,0.0005211622172731692,7.698023906649326e-5,0.0002956268423223976,0.054816884113182675,7.371899549352806e-10,4.623306264576759e-9,-1.2652533953855975e-11,2.3018284511795805e-14,1.4447834160249613e-13,0.5678786141667584,0.3154022209819702,1.0000472892430763,0.9991912317609755,-0.041369831464056026,-0.0028365838876505366
0.0374,1.000213657242315,-0.06960318853980549,0.35063044957384726,0.025830432181195496,0.34546019933678607,-0.04846526981915293,0.3115627740068228,0.020306508879802964,0.00046631358369493873,-8.737075106266167e-5,0.07021680681559521,-0.003468253989542307,1.0900060456056542,0.7275386608579715,0.0005211506236583545,7.698066573655495e-5,0.00029506504373097696,0.054817227213353324,6.943150170569674e-10,4.623379447625822e-9,-1.2352066180362026e-11,2.1677937890651324e-14,1.4448062808008859e-13,0.5678965715311335,0.31543066097396183,1.0000474244961954,0.9991913921747351,-0.04136922658372099,-0.0028316573894477523
0.0375,1.0002137604688959,-0.06960270782397635,0.35063046099390927,0.02583046191417374,0.3454602613998081,-0.04846503762258953,0.3117032919002414,0.020322026219002216,0.0004663172266245212,-8.734569023330633e-5,0.07021658373562938,-0.0034698223462950473,1.0899603883141773,0.7275732189753016,0.0005211418248226613,7.698109243772317e-5,0.00029450765503881643,0.05481757171993663,6.520088763756216e-10,4.623448337549929e-9,-1.2056175918753626e-11,2.035542522963273e-14,1.4448278040412883e-13,0.5679144034077245,0.3154589022245648,1.0000475588041529,0.9991915514675082,-0.04136862593034774,-0.0028267653180867685
0.0376,1.000213863459512,-0.06960222818451083,0.3506304723874954,0.02583049179605884,0.3454603232999791,-0.04846480604863154,0.3118432802627059,0.0203374848106007,0.0004663208650637816,-8.732065928406003e-5,0.07021636091487483,-0.0034713888999347306,1.0899148252522943,0.7276108273672586,0.0005211357734964723,7.698151917472009e-5,0.00029395467007709735,0.05481791748856291,6.10269870025553e-10,4.623512987688459e-9,-1.1765783040256842e-11,1.9050699236988626e-14,1.4448480024296396e-13,0.5679320664854173,0.31548687613976256,1.0000476918407335,0.9991917092523949,-0.04136803096283863,-0.002821919555719223
0.0377,1.000213966215048,-0.06960174961877709,0.3506304837547618,0.025830521825800062,0.3454603850378839,-0.04846457509543367,0.31198274111808044,0.020352884880166726,0.0004663244990194707,-8.729565817705008e-5,0.07021613835301958,-0.003472953652586574,1.0898693680137876,0.7276514201575748,0.0005211324224101702,7.698194595226788e-5,0.00029340608267700106,0.054818264374862445,5.690963351410844e-10,4.623573451380782e-9,-1.1481807416097818e-11,1.7763712620967944e-14,1.4448668926494118e-13,0.5679495174530974,0.3155145141255386,1.000047823279722,0.9991918651424954,-0.041367443140096015,-0.0028171319844967533
0.0378,1.0002140687363887,-0.06960127212414334,0.3506304950958644,0.02583055200234667,0.34546044661410724,-0.04846434476115068,0.31212167649022904,0.02036822665326859,0.0004663281284983389,-8.727068687440383e-5,0.07021591604975162,-0.0034745166063757963,1.0898240281924403,0.7276949314699829,0.0005211317242941373,7.698237277508874e-5,0.00029286188666970885,0.05481861223446553,5.284866088565255e-10,4.623629781966278e-9,-1.120516891750262e-11,1.6494418089819268e-14,1.4448844913840762e-13,0.5679667129996508,0.3155417475878765,1.0000479527949038,0.99919201875091,-0.04136686392102227,-0.0028124144865709984
0.0379,1.0002141710244192,-0.06960079569797772,0.35063050641095933,0.02583058232464793,0.3454605080292338,-0.04846411504393728,0.3122600884030156,0.020383510355474605,0.00046633175350713674,-8.724574533824864e-5,0.07021569400475897,-0.0034760777634276143,1.0897788173820353,0.7277412954282153,0.0005211336318787565,7.698279964790482e-5,0.0002923220758864021,0.054818960923002445,4.884390283061961e-10,4.623682032784319e-9,-1.093678741569738e-11,1.5242768351791464e-14,1.4449008153171038e-13,0.5679836098139632,0.31556850793275965,1.000048080060063,0.9991921696907392,-0.04136629476451975,-0.002807778944093596
0.038,1.000214273080024,-0.06960032033764847,0.3506305177002026,0.02583061279165311,0.3454605692838485,-0.048463885941948205,0.3123979788803041,0.020398736212353063,0.0004663353740526147,-8.722083353071183e-5,0.07021547221772963,-0.003477637125867246,1.0897337471763553,0.7277904461560044,0.0005211380978944101,7.698322657543833e-5,0.0002917866441582622,0.054819310296103485,4.4895193062441455e-10,4.623730257174281e-9,-1.0677582781908214e-11,1.400871611513337e-14,1.4449158811319668e-13,0.5680001645849202,0.3155947265661716,1.0000482047489854,0.9991923175750832,-0.04136573712949082,-0.002803237239216185
0.0381,1.0002143749040884,-0.06959984604052373,0.35063052896375024,0.025830643402311473,0.34546063037853597,-0.0484636574533382,0.31253534994595844,0.020413904449472275,0.0004663389901415234,-8.719595141392074e-5,0.07021525068835159,-0.0034791946958199088,1.0896888291691833,0.7278423177770829,0.0005211450750714809,7.698365356241144e-5,0.00029125558531647045,0.05481966020939895,4.100236529454918e-10,4.623774508475539e-9,-1.0428474887361196e-11,1.2792214088093571e-14,1.4449297055121365e-13,0.5680163340014078,0.31562033489409574,1.0000483265354552,0.9991924620170424,-0.04136519247483783,-0.0027988012540904024
0.0382,1.0002144764974965,-0.06959937280397169,0.35063054020175827,0.025830674155572286,0.3454606913138809,-0.04846342957626198,0.3126722036238427,0.020429015292400543,0.0004663426017806133,-8.717109895000274e-5,0.07021502941631289,-0.00348075047541082,1.089644074954302,0.7278968444151832,0.0005211545161403512,7.698408061354634e-5,0.00029072889319220826,0.05482001051851911,3.7165253240374954e-10,4.623814840027467e-9,-1.0190383603282465e-11,1.1593214978921007e-14,1.4449423051410843e-13,0.5680320747523115,0.3156452643225156,1.0000484450932576,0.999192602629717,-0.04136466225946315,-0.002794482870867887
0.0383,1.0002145778611333,-0.06959890062536052,0.35063055141438276,0.025830705050384813,0.3454607520904683,-0.048463202308874284,0.31280854193782076,0.02044406896670617,0.000466346208976635,-8.714627610108516e-5,0.07021480840130151,-0.0034823044667651993,1.0895994961254944,0.7279539601940377,0.0005211663738314039,7.698450773356516e-5,0.00029020656161665687,0.05482036107909427,3.338369061334983e-10,4.623851305169441e-9,-9.964228800898096e-12,1.0411671495864277e-14,1.4449536967022818e-13,0.5680473435265172,0.3156694462574147,1.0000485600961777,0.9991927390262073,-0.041364147942269155,-0.0027902939717002768
0.0384,1.0002146789958837,-0.06959842950205843,0.35063056260177977,0.02583073608569832,0.34546081270888274,-0.04846297564932984,0.31294436691175664,0.02045906569795746,0.00046634981173633886,-8.712148282929533e-5,0.07021458764300549,-0.0034838566720082616,1.089555104276543,0.728013599237379,0.0005211806008750213,7.698493492719013e-5,0.00028968858442099773,0.054820711746754715,2.965751112690599e-10,4.6238839572408355e-9,-9.750930351434227e-12,9.247536347172305e-15,1.4449638968792006e-13,0.5680620970129107,0.3156928121047765,1.000048671218,0.9991928708196138,-0.04136365098215818,-0.0027862464387392104
0.0385,1.0002147799026326,-0.06959795943143357,0.35063057376410534,0.025830767260462077,0.3454608731697089,-0.04846274959578338,0.3130796805695142,0.02047400571172272,0.00046635341006647554,-8.70967190967606e-5,0.07021436714111282,-0.0034854070932652265,1.089510911001231,0.7280756956689394,0.0005211971500015862,7.698536219914342e-5,0.00028917495543641207,0.054821062377130726,2.598654849447452e-10,4.623912849581026e-9,-9.551408126116931e-12,8.100762241093688e-15,1.444972922355312e-13,0.5680762919003775,0.31571529327058456,1.0000487781325096,0.9991929976230366,-0.04136317283803262,-0.0027823521541363245
0.0386,1.0002148805822646,-0.06959749041085415,0.35063058490151544,0.02583079857362534,0.34546093347353174,-0.048462524146389636,0.31321448493495757,0.020488889233570253,0.0004663570039737956,-8.70719848656083e-5,0.0702141468953115,-0.0034869557326613113,1.0894669278933413,0.7281401836124516,0.0005212159739414811,7.698578955414718e-5,0.0002886656684940813,0.0548214128258526,2.2370636429487313e-10,4.6239380355293874e-9,-9.366581996172332e-12,6.9713018858772756e-15,1.4449807898140875e-13,0.5680898848778034,0.3157368211608222,1.0000488805134915,0.9991931190495762,-0.0413627149687948,-0.002778623000043258
0.0387,1.0002149810356644,-0.06959702243768831,0.35063059601416613,0.025830830024137382,0.34546099362093596,-0.04846229929930334,0.3133487820319506,0.02050371648906835,0.00046636059346504943,-8.704728009796581e-5,0.07021392690528953,-0.003488502592321733,1.0894231665466565,0.728206997191648,0.0005212370254250884,7.698621699692363e-5,0.00028816071742518684,0.05482176294855064,1.8809608645376226e-10,4.623959568425293e-9,-9.197371832826547e-12,5.859107989771912e-15,1.4449875159389987e-13,0.5681028326340745,0.315757327181473,1.0000489780347301,0.9991932347123327,-0.041362278833347116,-0.0027750708586116502
0.0388,1.000215081263717,-0.06959655550930428,0.35063060710221344,0.025830861610947466,0.34546105361250623,-0.048462075052679215,0.31348257388435735,0.02051848770378533,0.00046636417854698767,-8.702260475596043e-5,0.07021370717073495,-0.00349004767437171,1.0893796385549597,0.7282760705302612,0.0005212602571827909,7.698664453219492e-5,0.00028766009606090984,0.054822112600855115,1.5303298855572388e-10,4.62397750160812e-9,-9.044697507305659e-12,4.764133261026197e-15,1.444993117413517e-13,0.5681150918580762,0.3157767427385205,1.0000490703700113,0.9991933442244065,-0.0413618658905919,-0.0027717076119931376
0.0389,1.0002151812673075,-0.0695960896230702,0.3506306181658136,0.025830893333004857,0.34546111344882735,-0.04846185140467201,0.3136158625160417,0.02053320310328949,0.00046636775922636074,-8.699795880171953e-5,0.07021348769133577,-0.00349159098093646,1.0893363555120334,0.7283473377520235,0.0005212856219449711,7.698707216468325e-5,0.0002871637982324319,0.054822461638396325,1.1851540773507908e-10,4.623991888417242e-9,-8.909478890835795e-12,3.686330407889051e-15,1.4449976109211144e-13,0.5681266192386942,0.31579499923794807,1.0000491571931192,0.999193447198898,-0.04136147759943153,-0.002768545142339359
0.039,1.00021528104732,-0.0695956247763543,0.35063062920512234,0.025830925189258825,0.34546117313048413,-0.04846162835343644,0.3137486499508676,0.02054786291314914,0.0004663713355099193,-8.697334219737044e-5,0.07021326846677996,-0.0034931325141412,1.0892933290116609,0.7284207329806675,0.0005213130724420116,7.698749989911077e-5,0.00028667181777093415,0.054822809916804556,8.454168112613921e-11,4.6240027821920346e-9,-8.792635854643042e-12,2.6256521386090836e-15,1.4450010131452618e-13,0.5681373714648146,0.3158120280857393,1.0000492381778388,0.9991935432489075,-0.04136111541876838,-0.0027655953318019523
0.0391,1.0002153806046394,-0.0695951609665247,0.3506306402202959,0.02583095717865863,0.3454612326580613,-0.04846140589712725,0.31388093821269913,0.020562467358932572,0.00046637490740441374,-8.694875490504049e-5,0.07021304949675555,-0.0034946722761111477,1.0892505706476245,0.7284961903399257,0.0005213425614042951,7.69879277401997e-5,0.000286184148507598,0.054823157291710105,5.1110145863222944e-11,4.624010236271874e-9,-8.695088269953514e-12,1.5820511614351351e-15,1.4450033407694311e-13,0.5681473052253226,0.3158277606878776,1.0000493129979553,0.9991936319875351,-0.041360780807504785,-0.0027628700625325557
0.0392,1.0002154799401508,-0.06959469819094961,0.3506306512114903,0.025830989300153543,0.3454612920321435,-0.04846118403389915,0.31401272932540014,0.0205770166662081,0.0004663784749165946,-8.692419688685705e-5,0.07021283078095054,-0.0034962102689715217,1.0892080920137075,0.7285736439535306,0.0005213740415622039,7.698835569267216e-5,0.0002857007842736049,0.05482350361874325,1.8219139080648775e-11,4.624014303996132e-9,-8.617756007993324e-12,5.554801846160432e-16,1.4450046104770938e-13,0.5681563772091046,0.31584212845034654,1.0000493813272535,0.9991937130278815,-0.04136047522454313,-0.0027603812166828072
0.0393,1.0002155790547391,-0.06959423644699722,0.3506306621788615,0.02583102155269282,0.3454613512533156,-0.048460962761906895,0.3141440253128347,0.02059151106054402,0.0004663820380532125,-8.689966810494743e-5,0.07021261231905297,-0.0034977464948475387,1.0891659047036926,0.7286530279452147,0.0005214074656461207,7.698878376125039e-5,0.00028522171890013603,0.054823848753534285,-1.413300208727157e-11,4.624015038704186e-9,-8.561558939988569e-12,-4.541080835995687e-16,1.4450048389517208e-13,0.5681645441050459,0.3158550627791295,1.0000494428395181,0.9991937859830466,-0.04136020012878575,-0.0027581406764043454
0.0394,1.0002156779492888,-0.0695937757320357,0.3506306731225657,0.025831053935225737,0.34546141032216243,-0.048460742079305195,0.31427482819886665,0.02060595076750864,0.0004663855968210179,-8.6875168521439e-5,0.07021239411075081,-0.0034992809558644167,1.0891240203113626,0.7287342764387104,0.0005214427863864282,7.698921195065655e-5,0.0002847469462183729,0.05482419255171351,-4.59479405062179e-11,4.624012493735411e-9,-8.527416937165361e-12,-1.446760934962818e-15,1.4450040428767846e-13,0.5681717626020325,0.31586649508021003,1.0000494972085343,0.999193850466131,-0.04135995697913503,-0.0027561603238488086
0.0395,1.0002157766246849,-0.06959331604343325,0.35063068404275877,0.025831086446701554,0.3454614692392686,-0.0484605219842488,0.31440514000736014,0.020620336012670267,0.0004663891512267613,-8.685069809845908e-5,0.07021217615573208,-0.0035008136541473736,1.0890824504305003,0.7288173235577502,0.000521479956513509,7.69896402656128e-5,0.0002842764600594967,0.0548245348689112,-7.72273390418776e-11,4.62400672242918e-9,-8.516249870749802e-12,-2.422525661225052e-15,1.4450022389357557e-13,0.5681779893889499,0.3158763567595716,1.0000495441080868,0.9991939060902347,-0.04135974723449333,-0.002754452041167834
0.0396,1.0002158750818118,-0.06959285737855803,0.3506306949395968,0.025831119086069537,0.34546152800521895,-0.04846030247489242,0.3145349627621789,0.0206346670215972,0.00046639270127719326,-8.682625679813504e-5,0.07021195845368479,-0.003502344591821627,1.089041206654889,0.7289021034260666,0.0005215189287577452,7.699006871084134e-5,0.0002838102542546888,0.05482487556075765,-1.0797286055993295e-10,4.62399777812487e-9,-8.528977611968e-12,-3.3814495541374585e-15,1.4449994438121063e-13,0.568183181154684,0.3158845792231977,1.0000495832119605,0.9991939524684584,-0.041359572353763,-0.0027530277105130598
0.0397,1.0002159733215545,-0.0695923997347782,0.3506307058132359,0.025831151852278956,0.3454615866205983,-0.04846008354939081,0.3146642984871871,0.02064894401985774,0.0004663962469790643,-8.68018445825942e-5,0.07021174100429695,-0.0035038737710123944,1.0890003005783109,0.7289885501673922,0.00052155965584952,7.699049729106433e-5,0.00028334832263513074,0.054825214482883154,-1.3818616792606536e-10,4.623985714161856e-9,-8.566520032046058e-12,-4.3235799054512e-15,1.4449956741893075e-13,0.5681872945881205,0.3158910938770718,1.0000496141939406,0.9991939892139022,-0.04135943379584642,-0.002751899214036125
0.0398,1.0002160713447983,-0.069591943109462,0.350630716663832,0.02583118474427907,0.3454616450859912,-0.048459865205898685,0.31479314920624857,0.020663167233020193,0.000466399788339125,-8.677746141396391e-5,0.07021152380725655,-0.0035054011938448933,1.088959743794549,0.7290765979054593,0.0005216020905192157,7.699092601100397e-5,0.0002828906590320036,0.054825551490917994,-1.6786892400596292e-10,4.6239705838795124e-9,-8.629797002210089e-12,-5.248964006917648e-15,1.4449909467508315e-13,0.5681902863781452,0.3158958321271774,1.0000496367278116,0.9991940159396664,-0.04135933301964593,-0.0027510784338886673
0.0399,1.0002161691524272,-0.06959148749997755,0.3506307274915412,0.025831217761019147,0.34546170340198257,-0.04845964744257079,0.3149215169432274,0.020677336886652863,0.0004664033253641258,-8.675310725437151e-5,0.07021130686225163,-0.003506926862444342,1.0889195478973868,0.7291661807640006,0.0005216461854972148,7.699135487538243e-5,0.00028243725727648887,0.05482588644049247,-1.9702279166530522e-10,4.623952440617213e-9,-8.719728393686187e-12,-6.157649150287909e-15,1.444985278180149e-13,0.5681921132136438,0.31589872537949804,1.0000496504873586,0.9991940322588514,-0.04135927148406391,-0.0027505772522223243
0.04,1.0002162667453263,-0.06959103290369308,0.3506307382965196,0.025831250901448454,0.34546176156915714,-0.04845943025756183,0.3150494037219875,0.020691453206324057,0.00046640685806081716,-8.672878206594433e-5,0.07021109016897017,-0.0035084507789359576,1.0888797244806063,0.7292572328667485,0.0005216918935139,7.699178388892188e-5,0.00028198811119976787,0.05482621918723687,-2.2564943376978017e-10,4.623931337714334e-9,-8.837234077700474e-12,-7.049682627313347e-15,1.4449786851607318e-13,0.568192731783502,0.3158997050400171,1.0000496551463665,0.9991940377845574,-0.04135925064800271,-0.002750407551188735


==> data/untuned_4th.csv <==
0.0,1.0067552230867673,-0.04029913889433856,0.20330299948998976,0.05885597151382373,0.2003031078414946,-0.01608748059654234,0.2023045116349568,0.008124112353003955,0.0002721509617411612,-2.1857989940954288e-5,0.07044511413183478,-0.0028057741943914045,1.2,0.3031845819520234,0.3031845819520234,0.3031845819520234,0.00043424875019170003,0.00010856218754792502,-2.82176748006915e-18,0.04297853327535038,-8.616464678233624e-29,3.6165204595306228e-9,-4.70197740328915e-37,0.0,1.13016264360332e-13,0.44439803406705025,0.16858709302867939,1.0029101451884412,3.613709417485393e-16
0.0001,0.9994779128435033,-0.039714133396935386,0.2050954675762854,0.05770623063416236,0.22634768505183991,-0.018617961409677218,0.20235852336848847,0.008126996129627364,0.0002723852990963426,-2.2176319469143318e-5,0.07044520777475359,-0.0028059497264838295,1.199959842871768,0.3031871145076071,0.30318708730504745,0.3031856750140581,0.0004342488271234794,0.00010856218754982247,1.0257797056527416e-9,0.04297859557225708,1.7937340241493973e-8,3.617016314762676e-9,1.0824431084087659e-8,3.263153999177091e-13,1.1302417256215027e-13,0.44449502966478327,0.1685936184979751,1.005939314393303,0.012198548638634229
0.0002,0.9858525425317725,-0.03869778201132346,0.21345553930194017,0.05503219866612699,0.23696943041915597,-0.02012469775990564,0.20246858111198243,0.008134766904509138,0.0002737181215075356,-2.2934924527120423e-5,0.07044550296671405,-0.002806310075309253,1.1996233554554785,0.30319776751330124,0.30319773025378893,0.30319383908259007,0.0004342496978712615,0.0001085621875717393,1.7943365866441775e-8,0.042979122570169837,1.0525211695704571e-7,3.6226030146938466e-9,3.78576639855522e-8,2.8149301888572997e-12,1.131578958821572e-13,0.4443889949805315,0.16864709260962496,1.0068071651170092,0.030266298997067176
0.0003,0.9746361639128152,-0.03813089349750379,0.22657854316186063,0.05200290532635298,0.24024219709274347,-0.020883800319820112,0.20259077581911228,0.008145432937698477,0.0002763224530507569,-2.3907771863725706e-5,0.07044557773946196,-0.0028066634023344904,1.198703720291605,0.3032079122491584,0.3032078437198586,0.30320342807739925,0.00043425163072830837,0.00010856218762224368,9.607636536392014e-8,0.04298058202928941,2.2329195945414428e-7,3.639136293333697e-9,3.9406052413745425e-8,6.976133280293716e-12,1.1364665706030077e-13,0.44420363527364365,0.1687786641951087,1.0013170371557516,0.035626132318900626
0.0004,0.9694959917635695,-0.03839386625039211,0.23972559241473265,0.04958398423348363,0.24071872234441216,-0.021264106710865125,0.20271100169270975,0.008157312707205554,0.0002797447068795624,-2.4928955747285112e-5,0.07044500736222498,-0.002806902422123105,1.1971366518371942,0.30326823578008155,0.30326778036628166,0.3032391373671559,0.00043425651134668076,0.00010856218775003254,2.990423798875215e-7,0.04298311089980269,2.948449818807244e-7,3.665665317374483e-9,1.3195312846305647e-8,9.736058784705081e-12,1.1450470088732935e-13,0.44522343948118687,0.16903926127543298,0.9920695902482018,0.03039867893917363
0.0005,0.970154108219274,-0.03937616780967552,0.24925601093937808,0.04828424750976794,0.2407029463414715,-0.02153635275115182,0.2028293768454192,0.008169509858379186,0.0002833709546135125,-2.5887598851563015e-5,0.07044367094280118,-0.0028070056898501245,1.1950645077429594,0.30350167302674574,0.30350034318620733,0.3034012282206019,0.00043427657501566024,0.0001085621882674365,6.857164001635339e-7,0.042986525907566346,2.8687402487606126e-7,3.695394780330543e-9,-1.5781558495922756e-8,9.532427005734296e-12,1.1549239880272106e-13,0.4478353944688267,0.16944124822613457,0.9834111375907411,0.019480047280786485
0.0006,0.9743147149807927,-0.04068529929601555,0.2539272816217549,0.0481018196801969,0.24106457487266067,-0.02182767919517237,0.2029503514236915,0.008181793009311846,0.00028672852141779255,-2.6730844683901146e-5,0.07044173332029423,-0.002807015496834437,1.1927183411976205,0.3040182897522182,0.30401580060075684,0.30380889553562357,0.00043433715451018153,0.00010856218984224531,1.295250862852377e-6,0.042990495728424824,2.1787845087679634e-7,3.7209828583301933e-9,-3.0588155025591825e-8,7.071157437895693e-12,1.1633501682322033e-13,0.4515365116181033,0.17000723041254873,0.9772406071432572,0.007743589448024248
0.0007,0.9794024233836554,-0.041900865000474664,0.254518396574373,0.0486727385819742,0.24187078508891016,-0.02215134858923902,0.2030775838673645,0.008194296068259563,0.0002895983784313735,-2.7456817137917256e-5,0.07043949603079037,-0.0028070011692927234,1.1903101202238302,0.30485187544113224,0.30484825821942124,0.30452514799278285,0.00043446993546959967,0.00010856219335481166,2.1439900929910965e-6,0.04299470467918462,1.2810917496427387e-7,3.7382958674945566e-9,-2.9875932319787324e-8,3.939232639990329e-12,1.1688509398767515e-13,0.45618191019784093,0.170942120102681,0.9745811371636021,-0.0025920754709645496
0.0008,0.9836015958081266,-0.042752293512751935,0.25279500908088276,0.049506975297540765,0.24286104277580528,-0.022463613578795824,0.20321221886852775,0.008207238484233567,0.0002919860981302596,-2.809662251534871e-5,0.07043724890284038,-0.002807025181538942,1.1879775663630538,0.30596067591608006,0.3059561811879058,0.3055347909212836,0.00043470347135215944,0.00010856219967089209,3.2306039724727147e-6,0.042998940517405146,5.209372312448083e-8,3.747084065654416e-9,-2.0268425973393203e-8,1.3938246204776934e-12,1.1714331543230104e-13,0.45890784642961174,0.17198297436629573,0.9763157772211694,-0.005414288107182148
0.0009,0.9862029358731474,-0.043184983303159376,0.25049807910158417,0.050205495150893405,0.243757313926449,-0.022716651166240717,0.20335311970880418,0.00822074001365677,0.00029402682969566034,-2.869198231650059e-5,0.07043517657546595,-0.0028071218274720094,1.1857732984958835,0.3072653493492878,0.3072602826995003,0.3067699315383911,0.00043505649586272725,0.0001085622094672543,4.544157436712264e-6,0.043003115952549194,6.328026459457044e-9,3.749732948060013e-9,-8.754631475801713e-9,-4.915629436317837e-14,1.1720099707397934e-13,0.4601422535252159,0.1728899672220558,0.9785686233449064,-0.005159022832545122
0.001,0.9873422243489058,-0.04330547671753868,0.24876830621037188,0.05056599399211215,0.2444036615661478,-0.022888111184908258,0.20349811248446154,0.008234768297669066,0.0002958798421525238,-2.9276607193057612e-5,0.07043334516622651,-0.002807295431694945,1.1836893126177714,0.3086895290152555,0.308684136327932,0.30815216119375394,0.0004355372208862124,0.00010856222319181927,6.071884755106649e-6,0.043007235707509806,-8.835949777613822e-9,3.749385980860042e-9,1.9789202187650777e-10,-4.4540945147464266e-13,1.1716889609002157e-13,0.46083130835554087,0.17381897533504764,0.9810615188407539,-0.0037270568437478085
0.0011,0.987592032618442,-0.043291416573198536,0.24804671973623924,0.05057827744582035,0.244779200628588,-0.022985185087046462,0.20364503562041805,0.008249174719188112,0.0002976681023217795,-2.9868124022054114e-5,0.07043173275187257,-0.0028075295312378536,1.1816872639822955,0.3101799913801814,0.3101744100696113,0.3096187894587511,0.0004361459015281426,0.0001085622411078298,7.803421736929734e-6,0.043011352544881115,-2.8747101830192947e-9,3.748715083091875e-9,4.7802092060200056e-9,-1.5873293419349845e-13,1.1713620477569808e-13,0.46071927401458523,0.1753012305984704,0.9838773552674401,-0.0006205650119836777
0.0012,0.9875577903037305,-0.04329613734680475,0.2481811634723993,0.050368341622576765,0.24496191013937452,-0.02303620516992482,0.2037925363869711,0.00826376827205884,0.0002994448815170172,-3.0465784936919154e-5,0.07043027291390024,-0.0028078000307636304,1.1797276167560693,0.3117160315701517,0.311710300613738,0.31113852496511085,0.0004368782504095802,0.00010856226336294137,9.732999186733567e-6,0.04301552381019805,1.1952889634187703e-8,3.749103920635251e-9,5.465662100999126e-9,3.865161860913709e-13,1.1714575693128273e-13,0.46065522611162657,0.17615281735195493,0.9853202694588239,0.0009626196487641165
0.0013,0.9876811937128452,-0.04341495597599011,0.24882470254400094,0.050086994023002145,0.24505017624143793,-0.023071922572317594,0.203939953754853,0.008278385298535357,0.0003012206641178362,-3.1060551146495654e-5,0.07042889998577961,-0.002808086432405042,1.1777833145748051,0.3132949807155162,0.3132890708023805,0.3127004693009104,0.00043772942122371767,0.00010856229008337232,1.185752529757708e-5,0.04301978928563886,2.5558557849438308e-8,3.751018775367465e-9,3.614664605496102e-9,8.539958580914641e-13,1.172093564569951e-13,0.4605469652549937,0.17762861686426282,0.9863183919737425,0.001974246879814031
0.0014,0.9881292804767193,-0.04365857149633694,0.24957123622072608,0.049861100685580174,0.24513127313333952,-0.023116244237087826,0.2040873902291715,0.008292932117267636,0.00030296736961382307,-3.1638462720202396e-5,0.0704275682455863,-0.0028083778022098905,1.1758477152061901,0.31492949588520613,0.31492335595072646,0.3143134416030553,0.0004386954892319949,0.00010856232140741977,1.4176085013860558e-5,0.04302415870237799,3.273377117830085e-8,3.753994908572146e-9,1.0244394922905477e-9,1.0832913825550227e-12,1.1730837085876636e-13,0.4607537306760562,0.17870604061377196,0.9866097554002226,0.001694574341037968
0.0015,0.9888640146392227,-0.04398546610455602,0.25017474783009375,0.049744233576097564,0.24524841477459267,-0.02317832761085309,0.20423521922707988,0.008307392037764106,0.000304653501522444,-3.218959570941373e-5,0.07042626110938781,-0.002808673292394286,1.1739288420937055,0.31663224677390506,0.3166258358179488,0.3159900738540591,0.0004397745106351655,0.00010856235751560234,1.6687415025402216e-5,0.043028619055768796,3.298956526707531e-8,3.75733904189511e-9,-1.1031511029896377e-9,1.0730758773468462e-12,1.174181638985301e-13,0.4609970616358786,0.17986330361307024,0.9868951707118946,0.0013241966516701115
0.0016,0.9897573024357197,-0.04433657173358858,0.2505268095543813,0.04973769387462061,0.24541323791945516,-0.023257276655794606,0.2043838366693511,0.008321792258947405,0.0003062544241641403,-3.270877895396302e-5,0.07042497949062711,-0.0028089774237811983,1.1720408591006326,0.3184120488384984,0.3184053494731602,0.31774103987685937,0.00044096575737335173,0.00010856239861563351,1.938932974735083e-5,0.04303314735561361,2.827642538575824e-8,3.760414832659629e-9,-2.1702108651863734e-9,9.010326601362044e-13,1.1751719223078237e-13,0.46147618194937484,0.18131814929111945,0.9874005084635894,0.0007140201806639699
0.0017,0.9906733097819852,-0.04466627290878856,0.25067137907235554,0.04979852732545176,0.24560896367564777,-0.023344400493029976,0.2045334409404531,0.008336182194994896,0.0003077635067776681,-3.319761835235646e-5,0.07042373568493328,-0.0028092966704615606,1.170197715383547,0.32026924547078284,0.3202622632342556,0.31956912544469757,0.0004422691743372537,0.00010856244493075468,2.227777073219068e-5,0.04303771981612031,2.1476573219914576e-8,3.762921376193961e-9,-2.3122636995847028e-9,6.680298645616087e-13,1.1759618954172232e-13,0.4619194462818202,0.18266411851873587,0.9878680281968394,0.00014950755482407932
0.0018,0.9915058178881534,-0.044944493715376524,0.25069031184817725,0.04987824024329832,0.24581394738719342,-0.02343039151766297,0.20468410556103095,0.008350606880144443,0.0003091821475859034,-3.36599275716255e-5,0.07042254209408472,-0.0028096364907474842,1.1684108676865446,0.32220062379976144,0.3221933815568075,0.3214731792145796,0.0004436845974529452,0.00010856249668159404,2.534786646901946e-5,0.04304231599092292,1.509151178167401e-8,3.764734735832868e-9,-1.864447069154646e-9,4.584516401314783e-13,1.1765196646686593e-13,0.4621975628229846,0.1839469978557811,0.9885133158648969,7.96771407524317e-5
0.0019,0.9922273250226833,-0.045173389637226294,0.25067260144414666,0.049942992585182616,0.24601063502578438,-0.023509457956943137,0.20483570711619745,0.008365084852298782,0.0003105214035544099,-3.41008753611789e-5,0.07042140489401792,-0.002809998385912811,1.1666855018998492,0.3241989167046713,0.32419144130277494,0.3234466983097058,0.000445211023264796,0.00010856255406681232,2.8593569351574762e-5,0.04304692435691315,1.0131260276312778e-8,3.765980936345082e-9,-1.2346741542502624e-9,3.0224881154966936e-13,1.176894502975457e-13,0.4625561740203175,0.18560273285977932,0.9893466159321145,-9.355638229674203e-6
0.002,0.9928407274075713,-0.04536506963350313,0.2506849907794958,0.04997285038276874,0.24618759058394316,-0.023578607148358362,0.2049880825651777,0.008379620148063493,0.00031179292586015723,-3.45248885086363e-5,0.07042032612809222,-0.002810381974323473,1.1650244551957036,0.32625672846887055,0.3262490457890651,0.32548247547014014,0.00044684695191954204,0.00010856261727161763,3.20086098755364e-5,0.04305153686399869,6.900768232641454e-9,3.766823665553463e-9,-7.39729585857062e-10,2.0559154128830325e-13,1.1771455704895173e-13,0.4626605566133982,0.18667515036950058,0.989835613535528,7.59462563452555e-5
0.0021,0.9933800127533264,-0.045537923960937504,0.25074459500820495,0.049971685078715994,0.24634445476597025,-0.02363929182156742,0.2051410699813204,0.008394197339270165,0.0003130054989970825,-3.493403128106928e-5,0.07041930183123661,-0.0028107846440075333,1.1634281182367963,0.32836803066477616,0.32836016098182524,0.327574005271865,0.0004485900103339676,0.00010856268645455396,3.5586519618865975e-5,0.04305614909702995,4.843579658592027e-9,3.76740142588006e-9,-4.760431099021528e-10,1.4727888877420953e-13,1.177319004637315e-13,0.4628395503356602,0.18863998733936954,0.9907266739771479,0.00024592877356864986
0.0022,0.993880464814308,-0.0457076518419516,0.2508473188855065,0.04995104971952788,0.24648476064105787,-0.02369424082263365,0.2052945372987392,0.008408797074741327,0.00031416530567622656,-3.532912311066499e-5,0.0704183265235173,-0.0028112034993307213,1.1618967440050163,0.3305279168112498,0.3305198749601727,0.3297158193159944,0.0004504375171893269,0.00010856276176334442,3.9320827597280545e-5,0.04306075684907663,3.2686751976394747e-9,3.767806143723775e-9,-4.379449402823582e-10,1.0275221498782106e-13,1.1774438797225967e-13,0.46288610089478793,0.18947305659571617,0.9910417036475534,0.0002801516611870226
0.0023,0.9943652094094129,-0.045881359928867806,0.25097319950248126,0.04992475299556764,0.24661401035587394,-0.023746264186260826,0.20544840855566646,0.008423402907871462,0.0003152749955090736,-3.5709796257932304e-5,0.0704173948046031,-0.0028116362950813835,1.160431386796007,0.3327328717737513,0.33272466932634553,0.3319039974697671,0.0004523864937871189,0.00010856284333154855,4.3204979051259866e-5,0.043065354628963014,1.6420006427110734e-9,3.768055758231999e-9,-5.385804905903475e-10,5.4286807883441644e-14,1.1775239129572094e-13,0.46296648247679995,0.1915861783748669,0.991760146837974,0.0003183339116020402
0.0024,0.994843508401748,-0.04605904430873864,0.25110162691957294,0.0499028295091337,0.24673682232018812,-0.02379722335566939,0.20560264500805253,0.008438004793832056,0.0003163354292356495,-3.607539998143528e-5,0.07041650253556699,-0.002812081723834843,1.159034015328128,0.3349799833593609,0.3349716309896538,0.33413545253176863,0.0004544338296987318,0.00010856293128327559,4.7232267921786954e-5,0.04306993544746051,-2.9890194924014007e-10,3.768125426095074e-9,-6.803375584344546e-10,-6.064102070243377e-15,1.17754901306418e-13,0.4630054889349214,0.1926464556868701,0.9921183272460873,0.0003356909023103807
0.0025,0.9953168884312807,-0.04623759655605699,0.2512171174231904,0.049891042664841005,0.24685633607384538,-0.023848092212411687,0.20575722060357268,0.008452597401170114,0.00031734715574439817,-3.6425481658888336e-5,0.07041564666422467,-0.002812539077089271,1.1577070823535471,0.3372663562241074,0.337257864997893,0.3364072588868195,0.0004565763733328173,0.00010856302573772785,5.139584504903828e-5,0.04307449148432234,-2.6356145153646395e-9,3.767979711900641e-9,-7.869325976744348e-10,-8.010890537192969e-14,1.1775061972449803e-13,0.4630131203124606,0.1942622086919291,0.9925740845525359,0.0002917441924587871
0.0026,0.9957784177778054,-0.04641206536771507,0.25131702148434215,0.0498875274173414,0.24697277007343163,-0.02389840573402979,0.2059121143744966,0.008467182126569942,0.00031831119286078154,-3.676031409904333e-5,0.07041482590847625,-0.0028130083918240117,1.156453371181658,0.3395886477833052,0.33958003034160983,0.33871621919190886,0.00045881080122094856,0.00010856312679915043,5.568842505916902e-5,0.04307901414512935,-5.214645305173727e-9,3.7675900112077615e-9,-8.40733789637922e-10,-1.621550166236037e-13,1.177385973824131e-13,0.46302285504536533,0.19632329450026179,0.9931554573944373,0.00023568491858916096
0.0027,0.9962214344619513,-0.04657826068083327,0.25140157721636003,0.049889313943444195,0.24708584194098604,-0.023947531275867632,0.20606730104563237,0.00848176086298631,0.00031922891957669497,-3.7080379729514736e-5,0.07041403918973407,-0.0028134897215093104,1.1552755766599445,0.3419433192213279,0.3419345896558076,0.34105894251036994,0.000461133749034505,0.00010856323456867489,6.010262186643597e-5,0.043083494909968496,-7.873039297260639e-9,3.766935857766931e-9,-8.385040571749263e-10,-2.4638518031437277e-13,1.1771817607072728e-13,0.4630066369092991,0.19704576953764433,0.9933497233301644,0.00022226862635734283
0.0028,0.9966415834000972,-0.046734477287190976,0.2514757206993085,0.049892380915091024,0.24719458284635645,-0.02399475048645205,0.20622274515584207,0.008496335246481482,0.000320102447535452,-3.7386525045132924e-5,0.07041328565356288,-0.002813982996551801,1.1541759645329,0.34432640706111467,0.3443175804333318,0.34343158260642276,0.0004635416535036786,0.00010856334913385679,6.463073531546503e-5,0.04308792572577822,-1.0472162033772507e-8,3.766016335760383e-9,-8.020751697132339e-10,-3.2817595046128456e-13,1.1768937280943272e-13,0.4629058912846329,0.1990363835524544,0.9938577816838117,0.0002031067194555497
0.0029,0.9970386674265252,-0.04688151133472144,0.251544021362598,0.04989448618362733,0.24729837480349587,-0.024039767371054722,0.2063784043656313,0.00851090454072976,0.00032093418348764716,-3.767960686275702e-5,0.07041256416630852,-0.0028144878255266133,1.1531561955221128,0.34673374874932633,0.3467248403043561,0.3458300146060138,0.0004660306899436204,0.00010856347056492138,6.9264781131147e-5,0.04309229929368635,-1.2961436204118942e-8,3.764843326832283e-9,-7.522325007236459e-10,-4.0607729698692185e-13,1.1765261066828177e-13,0.4628024373425428,0.20108051070630845,0.9943794980329931,0.00018342968819041444
0.003,0.9974130374311091,-0.04702038948690104,0.2516105360332103,0.04989382208850533,0.24739673003379192,-0.02408237362359334,0.20653423595238662,0.00852546758389743,0.0003217265231388977,-3.796044997734187e-5,0.07041187351849419,-0.00281500376755917,1.1522178690481477,0.3491611845799927,0.3491522096476607,0.3482501050239922,0.0004685970101107217,0.00010856359893077563,7.399675738066322e-5,0.04309660839806216,-1.5304436967887875e-8,3.7634292073289996e-9,-7.075296324134758e-10,-4.791079831431471e-13,1.1760832329039835e-13,0.4627540933989305,0.20173756040646917,0.9945389124208551,0.0001789111429632751
0.0031,0.9977673064388879,-0.04715294477832714,0.2516768057641333,0.049890621419156615,0.24748976020314667,-0.024122757523668263,0.20669019769900734,0.008540021406553317,0.00032248169350664697,-3.8229684866254185e-5,0.07041121221721174,-0.0028155301891468073,1.1513621728765655,0.35160458669093203,0.35159556026475264,0.35068770149469847,0.00047123654969245213,0.00010856373428503612,7.881847731559211e-5,0.043100846340556366,-1.752709597487187e-8,3.761787884276915e-9,-6.767430660917668e-10,-5.482819796317125e-13,1.1755696712960101e-13,0.46254979109065675,0.2034920759714053,0.9949233166564262,0.00017584778166598544
0.0032,0.9981038382860729,-0.047280219782196584,0.2517422015124371,0.049885988197215035,0.24757792707082724,-0.024161221374384128,0.20684625428647416,0.008554562907014365,0.0003232014710807981,-3.848771707487767e-5,0.07041057875744208,-0.0028160664989700024,1.1505899744992452,0.35405997736977013,0.3540509141364031,0.35313879304112616,0.00047394500350409304,0.00010856387665971921,8.372156697784645e-5,0.043105006796227724,-1.9662004654757036e-8,3.759927958750243e-9,-6.562220024517559e-10,-6.147363781834663e-13,1.1749880463119143e-13,0.46228685521348084,0.20575012725326794,0.9954180426618443,0.0001719052536205047
0.0033,0.9984247113031245,-0.04740304971680173,0.2518060434935912,0.049880933844253905,0.2476616793585714,-0.024198041157731262,0.207002371378372,0.008569089161870968,0.00032388758304971823,-3.873493960462929e-5,0.07040997166341749,-0.002816612133175622,1.1499021383446912,0.3565233980075589,0.35651431239740555,0.35559939203243857,0.00047671805380296414,0.00010856402608526725,8.869764450009668e-5,0.04310908343961377,-2.17359201900408e-8,3.757857065566401e-9,-6.415174812326402e-10,-6.794080545528739e-13,1.1743406654516077e-13,0.46213849689865644,0.20702420474532418,0.9956971856880914,0.0001696807310014888
0.0034,0.9987315897035998,-0.04752190177314211,0.25186741971420645,0.049876387002912796,0.24774147312007536,-0.024233459791252968,0.20715851659617127,0.008583597514485682,0.00032454165057115074,-3.897171048960724e-5,0.07040938950215664,-0.0028171665731826128,1.1492994969896904,0.3589909214844034,0.35898182773530485,0.3580655481708815,0.000479551337188091,0.00010856418258806888,9.373828721599944e-5,0.04311306996852608,-2.376943796645262e-8,3.75558119654872e-9,-6.280602924270205e-10,-7.429636574640159e-13,1.1736292931596607e-13,0.4619921633117041,0.20782484367397494,0.9958470685413632,0.00016532516802763485
0.0035,0.9990248714195001,-0.04763647068760883,0.2519256968030721,0.04987254605623998,0.24781760326366348,-0.02426754836901603,0.20731466365240625,0.008598086436386496,0.0003251650166842123,-3.919835942390347e-5,0.07040883110325165,-0.0028177294593945044,1.1487825438379262,0.36145871298295384,0.36144962528250696,0.36053341934010746,0.0004824402733695126,0.00010856434616788911,9.883491746076026e-5,0.04311696050063359,-2.5757560989894345e-8,3.753104271356955e-9,-6.129673065862697e-10,-8.051545139941983e-13,1.17285505896935e-13,0.46161631120344687,0.2098659459324745,0.9962278259840799,0.00015406552578390193
0.0036,0.9993048632696355,-0.047746610122698055,0.251980862397649,0.04986926681394746,0.2478902415228909,-0.024300322635065298,0.20747078676126138,0.008612554670188765,0.0003257590324386156,-3.9415261828847294e-5,0.07040829539526683,-0.002818300456146936,1.1483516009242798,0.36392294190548785,0.3639138743693963,0.36299916757574213,0.0004853802194794504,0.00010856451681392866,0.00010397892803329805,0.043120749395766426,-2.768934727087508e-8,3.750431854779103e-9,-5.947251013499804e-10,-8.656119771262096e-13,1.1720196701624584e-13,0.46122964939736333,0.21196575133022041,0.9966195342045363,0.00014248205047852762
0.0037,0.9995718749533148,-0.047852177568296704,0.252032909303031,0.049866403942847394,0.2479595589219306,-0.0243317983089055,0.2076268601234649,0.008627000957766504,0.00032632504979757945,-3.9622793654349584e-5,0.07040778130693401,-0.0028188792275323504,1.1480069896713796,0.36637977740705796,0.3663707440785045,0.3654589546190101,0.0004883665326952346,0.0001085646945153674,0.00010916171189724515,0.04312443101478652,-2.955387379424078e-8,3.747569533598524e-9,-5.718289560299255e-10,-9.239689619946794e-13,1.171124841476435e-13,0.46105543838456525,0.21291172970770617,0.9967959969740185,0.00013726389882969176
0.0038,0.9998262081887213,-0.047953156017387234,0.2520821435243665,0.04986365677857087,0.24802566784110866,-0.024361968923067117,0.20778285801993443,0.008641424141034157,0.0003268644328597879,-3.982135780298917e-5,0.07040728781076991,-0.002819465443352088,1.147748965471729,0.3688253652545511,0.3688163800826248,0.36790891879653465,0.0004913945250029118,0.00010856487925750009,0.0001143746087765013,0.043127999786905846,-3.134040243090442e-8,3.744523955215951e-9,-5.458277093981346e-10,-9.798578695487071e-13,1.1701726769960238e-13,0.46085253625606826,0.21366054877103868,0.9969173239361429,0.0001342573627982837
0.0039,1.0000683529860892,-0.04804978231712776,0.25212898449897797,0.04986083097466754,0.24808865579535072,-0.02439085439551992,0.2079387575771721,0.008655823067490484,0.0003273784116793542,-4.001133068328967e-5,0.07040681400613114,-0.0028200587834310425,1.1475772348766133,0.3712559906431502,0.37124706736320756,0.37034532619634725,0.0004944593625825192,0.00010856507099337611,0.00011960899223371241,0.04313145099431146,-3.3044063203568e-8,3.7413037767839216e-9,-5.191723568185674e-10,-1.0331206814027581e-12,1.1691659301165149e-13,0.4603774366323278,0.21541392443976348,0.9972014135831182,0.00012721749513835406
0.004,1.0002988966366988,-0.04814229997054222,0.252173619718545,0.049857924915860254,0.24814865199621006,-0.02441850752571851,0.20809453720838395,0.008670196495900484,0.00032786814115980323,-4.019305141616993e-5,0.07040635901298964,-0.002820658927168623,1.1474913024625648,0.3736680267727398,0.37365917886893735,0.37276452535946514,0.0004975561832194361,0.00010856526966418386,0.0001248563006466859,0.043134780264398015,-3.466262173505412e-8,3.7379176469202795e-9,-4.919551484985357e-10,-1.0837000123050565e-12,1.1681073088234917e-13,0.45980980763985874,0.21750878373774052,0.9975408319114559,0.00011880655818059117
0.0041,1.0005184264318299,-0.04823095248065453,0.25221623667474713,0.04985493698687185,0.24820578565524004,-0.024444981113117475,0.20825017532677584,0.00868454318502915,0.00032833477620465974,-4.036685912254882e-5,0.07040592195131733,-0.0028212655539642355,1.1474906728061165,0.37605784684320465,0.37604908754849836,0.37516286482690514,0.0005006801246990421,0.00010856547521111165,0.00013010797239322897,0.04313798322456017,-3.6193843648185325e-8,3.734374214242867e-9,-4.642683346453524e-10,-1.131538477003825e-12,1.1669995211025388e-13,0.4593293174051763,0.21928205368882947,0.9978281449176669,0.00011168681425568347
0.0042,1.0007275296627622,-0.0483159833504886,0.2522570228592637,0.049851865572425186,0.248260185983994,-0.024470327957171408,0.20840565034555375,0.008698861893641477,0.00032877947171744843,-4.05330929233452e-5,0.0704055019410862,-0.0028218783432172887,1.1475748504838008,0.37842182405442937,0.3784131663505749,0.3775366931396843,0.0005038263248067164,0.00010856568757534784,0.00013535544585114898,0.043141055502192556,-3.7635494565784165e-8,3.730682127369531e-9,-4.3620416546632994e-10,-1.1765786902472866e-12,1.1658452749392406e-13,0.4591156340547956,0.22007066131689015,0.9979559185982623,0.0001085205256943194
0.0043,1.0009268126636262,-0.04839760183058003,0.25229604603565275,0.049848789212483605,0.248312002482052,-0.024494612804764313,0.20856094119113197,0.008713151352040257,0.0003292033512203501,-4.0692074302305e-5,0.07040509810683593,-0.0028224969757047113,1.1477432920338635,0.3807563134201369,0.3807477700148148,0.3798823383824305,0.0005069898607605867,0.00010856590669543785,0.00014059007479969422,0.04314399274708665,-3.898839088860627e-8,3.726850021220392e-9,-4.079428240513868e-10,-1.2188590235036747e-12,1.1646472775570687e-13,0.4589341950782846,0.2205197005769819,0.9980199343831127,0.00010687134746083154
0.0044,1.0011167613040284,-0.04847592399559344,0.252333274792172,0.04984579938039998,0.2483613740581005,-0.02451789231396856,0.2087160307253092,0.008727410527872227,0.000329607341829509,-4.0844070902607974e-5,0.07040470971150113,-0.002823121181297158,1.1479948628636583,0.383057983555185,0.3830495668129835,0.3821964350168621,0.000510165809072659,0.00010856613247304892,0.00014580356382670783,0.04314679171491657,-4.025440119625248e-8,3.7228867850827208e-9,-3.796315547132539e-10,-1.2584375896059266e-12,1.1634083100364988e-13,0.4584398167267972,0.22174168957432874,0.9981940523607647,0.00010238496828995382
0.0045,1.0012977680865633,-0.048551057326692015,0.25236877673164176,0.049842890802696,0.2484084072343664,-0.024540203015677366,0.20887090338536057,0.008741638560975455,0.00032999229952519944,-4.098934260232211e-5,0.07040433609093064,-0.002823750716045996,1.1483281539954422,0.38532370536375155,0.38531542729655843,0.384475818627133,0.000513349324524722,0.00010856636479227086,0.00015098792727189539,0.04314944976231559,-4.14320308030424e-8,3.7188014709557912e-9,-3.5128461779358133e-10,-1.2952593681510018e-12,1.1621311965262411e-13,0.45776234426962475,0.22341624487429138,0.998432655312942,9.623704876084616e-5
0.0046,1.0014702254045016,-0.04862310933558205,0.2524026196850704,0.04984005802446805,0.24845320847972413,-0.02456158140837242,0.2090255436094648,0.008755834591382126,0.0003303590802561544,-4.112814929209976e-5,0.0704039765810367,-0.0028243853360256765,1.1487417562474804,0.38755034996085846,0.38754222222787754,0.38671732500970313,0.0005165355620405137,0.00010856660353717985,0.0001561351798618154,0.04315196424645722,-4.2519778418239917e-8,3.714603131007426e-9,-3.2291604934179495e-10,-1.3292691242977541e-12,1.1608187612163873e-13,0.4570325370855332,0.2252201595207603,0.9986896903359908,8.961420263227617e-5
0.0047,1.0016345256511123,-0.04869218753396985,0.25243487148346594,0.049837295590812486,0.248495884263048,-0.02458206399053539,0.20917993583580058,0.008769997759124421,0.0003307085399711068,-4.126075086259326e-5,0.07040363051773159,-0.0028250247973106474,1.149234260438037,0.38973478846152765,0.38972682236927864,0.3889177899610322,0.0005197196765437727,0.00010856684859185209,0.00016123733632302623,0.0431543325245149,-4.3516142751108825e-8,3.710300817405445e-9,-2.945398854073215e-10,-1.3604116232050358e-12,1.1594738282970285e-13,0.45638115455328826,0.22683022655762605,0.9989191045262571,8.370304366301164e-5
0.0048,1.001791061219666,-0.04875839943356169,0.25246559995783674,0.04983459804682567,0.2485365410532124,-0.02460168726064794,0.20933406450254663,0.008784127204234524,0.00033104153461878996,-4.138740720445497e-5,0.07040329723692758,-0.0028256688559753582,1.1498042573853764,0.3918738919807808,0.3918660984830997,0.3910740492775802,0.000522896822958237,0.00010856709984036379,0.0001662864113820863,0.043156551953662116,-4.4419622510912965e-8,3.7059035823176687e-9,-2.6617016203958804e-10,-1.3886316300317e-12,1.1580992219582566e-13,0.45593895605165574,0.22792323902877923,0.9990748449800873,7.969018561182028e-5
0.0049,1.001940225019916,-0.048821853953134826,0.2524948744852196,0.049831959510355926,0.2485752851214199,-0.024620487736107255,0.20948791403860753,0.008798222066135222,0.00033135892067373606,-4.1508378555286764e-5,0.07040297607439147,-0.0028263172678742224,1.150450338407021,0.3939645226085631,0.3939569123058771,0.3931829296250819,0.00052606214576834,0.00010856735716689665,0.00017127439952599772,0.043158619878241856,-4.5228769326622115e-8,3.701420502099994e-9,-2.377943911896582e-10,-1.4138775317117296e-12,1.1566977745534787e-13,0.4558114053188298,0.22822716337084956,0.9991180801718686,7.857583949013836e-5
0.005,1.0020823930160792,-0.0488826870015566,0.2525227941108652,0.04982936689553776,0.24861220999771125,-0.02463850035916901,0.2096414700489247,0.008812281548456256,0.0003316614989600178,-4.162391525385172e-5,0.07040266641514235,-0.002826969800657734,1.1511708707755381,0.39600356693172967,0.3959961500268636,0.39524127702846396,0.0005292106851248183,0.00010856762044266126,0.00017619322780980428,0.043160533942276,-4.5943955840767696e-8,3.6968611764326673e-9,-2.089049516178536e-10,-1.4361977991548898e-12,1.1552724969572735e-13,0.45554162639349893,0.22863518808611322,0.9991746184155438,7.711143253212298e-5
0.0051,1.0022178635754497,-0.04894100628065174,0.2525494269190751,0.04982681816464927,0.24864739076389503,-0.02465575483990349,0.20979472171480906,0.008826305057099897,0.0003319498951473466,-4.173421923006391e-5,0.0704023677774351,-0.002827626266495722,1.1519636267296751,0.3979885873155267,0.3979813735523955,0.3972466076180303,0.0005323379306263772,0.00010856788949920314,0.0001810360323530709,0.04316229341373936,-4.656651198646985e-8,3.6922348687395858e-9,-1.795601117167775e-10,-1.4556449560707182e-12,1.1538262913244988e-13,0.4549867028729282,0.22947447718621752,0.9992909151247431,7.409921108396717e-5
0.0052,1.0023469197558244,-0.04899690471189364,0.2525748247588042,0.049824316132944836,0.2486809012839803,-0.024672279976337044,0.20994765881335825,0.0088402920323064,0.00033222470518541196,-4.183948267602092e-5,0.07040207970020809,-0.0028282864857649284,1.1528262872700088,0.3999173136673196,0.39991031232739577,0.3991966050307752,0.000535439516833424,0.00010856816416143994,0.0001857962799611898,0.04316389789628248,-4.7097508461719894e-8,3.6875506102127126e-9,-1.501017808103959e-10,-1.4722447497767686e-12,1.1523619821336225e-13,0.4542410434325903,0.23060224311695074,0.9994471848373793,7.005164186704129e-5
0.0053,1.0024698446149993,-0.04905047521675574,0.2525990394790079,0.049821863615678905,0.24871281542197596,-0.024688104566496036,0.21010027112166998,0.008854241914316012,0.0003324865250239037,-4.193989778382039e-5,0.07040180172239978,-0.002828950278842095,1.153756533397116,0.40178747589447406,0.4017806957967878,0.40108895290369256,0.0005385110783063666,0.0001085684442542894,0.00019046743743955327,0.0431653469935559,-4.753801596450919e-8,3.682817432044012e-9,-1.20871868222674e-10,-1.4860229275905966e-12,1.1508823938631128e-13,0.4533990567479586,0.23187569832410138,0.999623642091366,6.548119160271562e-5
0.0054,1.0025869212107703,-0.04910181071671143,0.25262212292864117,0.049819463428105885,0.2487432070418909,-0.024703257408406808,0.21025254841684182,0.008868154143368973,0.00033273595061251114,-4.2035656745559906e-5,0.07040153338294858,-0.002829617466103963,1.1547520461115737,0.4035968039043556,0.4035902534054946,0.4029213348737764,0.0005415482496056123,0.00010856872960266911,0.00019504297159355342,0.043166640309210164,-4.7889105192829006e-8,3.678044365425446e-9,-9.221228327757771e-11,-1.4970052368297563e-12,1.149390350991437e-13,0.4525551514945056,0.23315205525345764,0.9998005014246157,6.090032701236047e-5
0.0055,1.0026984326009345,-0.04915100413323414,0.25264412695665905,0.049817118385480204,0.24877215000773417,-0.024717767300095717,0.21040448047597143,0.008882028159705534,0.000332973577900924,-4.21269517533371e-5,0.0704012742207929,-0.0028302878679272742,1.1558105064139585,0.40534302760432983,0.40533671459843934,0.40469143457802104,0.0005445466652915683,0.0001085690200314968,0.00019951634922858242,0.043167777446895816,-4.81518468446707e-8,3.6732404415489787e-9,-6.446493529907301e-11,-1.5052174248118025e-12,1.1478886779970636e-13,0.4518037363477045,0.2342885263508079,0.9999579773750417,5.6821514817346255e-5
0.0056,1.0028046618432875,-0.049198148387797264,0.25266510341201676,0.04981483130305626,0.2487997181835147,-0.024731663039589118,0.2105560570761564,0.008895863403565945,0.0003332000028388319,-4.221397499924957e-5,0.07040102377487119,-0.0028309613046887698,1.1569295953048475,0.40702387690176234,0.4070178088205453,0.4063969356534204,0.0005475019599246426,0.00010856931536569013,0.0002038810371500325,0.043168758010263424,-4.832731161802559e-8,3.6684146916065735e-9,-3.7971733611125145e-11,-1.5106852388542903e-12,1.1463801993584603e-13,0.4512392199830282,0.2351423240619406,1.000076284480557,5.37572217390432e-5
0.0057,1.0029058919956257,-0.04924333640187423,0.25268510414366935,0.04981260499608849,0.24882598543324141,-0.024744973424913365,0.21070726799449443,0.008909659315190447,0.0003334158213759244,-4.229691867539493e-5,0.07040078158412183,-0.0028316375967651908,1.1581069937848174,0.40863708170401875,0.4086312655167355,0.4080355217369685,0.0005504097680652426,0.0001085696154301668,0.00020813050216329584,0.04316958160296351,-4.841657021088499e-8,3.6635761467901925e-9,-1.3074587537700007e-11,-1.5134344262747739e-12,1.1448677395540945e-13,0.4509560110759497,0.23557066083264405,1.0001356372790746,5.2219914498821656e-5
0.0058,1.0030024098323393,-0.04928666220987315,0.2527041835925569,0.049810439240279863,0.2488510267091246,-0.02475772732951109,0.21085810276518385,0.008923415322753201,0.0003336216416064129,-4.237597988198423e-5,0.07040054717837338,-0.002832316560587394,1.1593403230781856,0.4101801312653437,0.4101745735245345,0.40960463475173575,0.0005532653982165912,0.00010856992004820851,0.00021225764336545914,0.043170247580641585,-4.841935147877929e-8,3.6587344137955495e-9,1.0626060593106025e-11,-1.5134625592083518e-12,1.143354295881134e-13,0.4508766023660816,0.23562726908134615,1.0001468398619968,5.1927479081504434e-5
0.0059,1.003094451715347,-0.0493282053966128,0.2527223910505821,0.049808326796295634,0.24887490398348278,-0.02476994847414279,0.21100855293081552,0.008937130978583886,0.0003338179740869257,-4.245133082017592e-5,0.0704003201637101,-0.002832998038011993,1.1606267949846283,0.41165081119637364,0.4116455180733586,0.4111020083913384,0.0005560642650942467,0.0001085702290168676,0.00021625582174836165,0.04317075619553403,-4.8334035855795446e-8,3.6538991626335205e-9,3.48799227499385e-11,-1.5107518771519163e-12,1.1418428735755093e-13,0.4505938884125459,0.2357716059502864,1.0001818233465198,5.101121501121409e-5
0.006,1.0031821866523245,-0.049368026032685274,0.2527397592435542,0.049806266624995786,0.24889766131190344,-0.024781655028297975,0.2111586131325356,0.008950806013645512,0.0003340051773685418,-4.252309697198484e-5,0.07040010026337067,-0.0028336819139354328,1.1619634681689246,0.4130482610702675,0.4130432381909283,0.41252673030981296,0.0005588033186407823,0.00010857054211378156,0.000220121351976421,0.043171109694230325,-4.816351256569324e-8,3.6490776076914935e-9,5.955835409045382e-11,-1.5053924453610981e-12,1.140335729249876e-13,0.4501195058719668,0.23601379735865602,1.0002405242138057,4.9473761088432e-5
0.0061,1.003265781479886,-0.04940618355647211,0.2527563202148021,0.049804258125825326,0.2489193421636439,-0.02479286500296484,0.21130827811773276,0.0089644401648546,0.0003341836047701737,-4.259140210727774e-5,0.07039988720460419,-0.002834368074780516,1.1633474023980246,0.4143716787895156,0.41436693122575763,0.413877946584354,0.0005614795796442083,0.00010857085911620168,0.0002238506797407539,0.04317131039981455,-4.7910912904641607e-8,3.644276845261829e-9,8.441571463885608e-11,-1.4974797717113923e-12,1.1388350837470975e-13,0.44949175907997063,0.23633428739914505,1.0003182026230513,4.7439260058462535e-5
0.0062,1.0033454030346445,-0.04944273740635489,0.252772106007655,0.04980230069822921,0.24893999000796135,-0.02480359640913158,0.21145754263379576,0.008978033169127658,0.00033435360961073376,-4.26563699959214e-5,0.0703996807146598,-0.002835056406970045,1.1647756574388775,0.4156202622566081,0.4156157945263604,0.4151548032921563,0.0005640900688925343,0.00010857117980137929,0.00022744025073247705,0.04317136063537081,-4.7579368168809455e-8,3.639503971636889e-9,1.0920636441934919e-10,-1.4871093640782925e-12,1.137343157910036e-13,0.4487489523721837,0.2367135201644435,1.0004101187334535,4.503185466661007e-5
0.0063,1.0034212181532138,-0.049477747020715154,0.2527871486654419,0.04980039374165244,0.2489596483141133,-0.024813867257786407,0.21160640142811338,0.0089915847633812,0.00033451554520913437,-4.2718124407782605e-5,0.07039948052078664,-0.002835746796926824,1.1662452930584337,0.41679320937403525,0.41678902544125057,0.4163564465104146,0.0005666318071737707,0.00010857150394656566,0.0002308865106427073,0.04317126272398318,-4.717200965436573e-8,3.6347660831090338e-9,1.3368466345613764e-10,-1.4743767303372944e-12,1.1358621725815542e-13,0.4479293900842324,0.23713193974724145,1.00051153270421,4.237568765817895e-5
0.0064,1.0034933936722075,-0.04951127183793445,0.2528014802314919,0.04979853665553997,0.24897836055135691,-0.024823695559917505,0.2117548492480742,0.009005094684531742,0.00033466976488428786,-4.277678911272808e-5,0.07039928635023379,-0.002836439131073655,1.1677533690236426,0.41788971804428726,0.41788582131894203,0.41748202231632336,0.0005691018152759273,0.00010857183132901209,0.00023418590516256123,0.04317101898873575,-4.669196865747931e-8,3.6300702759706234e-9,1.5760497177342533e-10,-1.4593773783638914e-12,1.1343943486045145e-13,0.4470713765517429,0.2375699902402289,1.000617704694517,3.959490177847355e-5
0.0065,1.003562096428239,-0.04954337129639434,0.25281513274913403,0.04979672883933679,0.24899617018894954,-0.024833099326513088,0.21190288084106707,0.009018562669495791,0.0003348166219551067,-4.283248788062463e-5,0.0703990979302504,-0.0028371332958333417,1.1692969451014543,0.4189089861698544,0.41890537950794865,0.4185306767870775,0.0005714971139870142,0.00010857216172596991,0.0002373348799831556,0.04317063175271262,-4.6142376474319145e-8,3.6254236465140194e-9,1.807216493954162e-10,-1.4422068160335788e-12,1.13294190682178e-13,0.4462132161103415,0.23800811573609595,1.0007238948635717,3.681363977279827e-5
0.0066,1.0036274932579223,-0.04957410483447638,0.25282813826169726,0.04979496969248789,0.2490131206961485,-0.024842096568561345,0.2120504909544806,0.009031988455189863,0.0003349564697405032,-4.2885344481339e-5,0.07039891498808558,-0.0028378291776286865,1.1708730810588186,0.41985021165322683,0.4198468973567843,0.41950155599987154,0.0005738147240950415,0.00010857249491469038,0.00024032988079560725,0.043170103338997866,-4.552636440105414e-8,3.620833291031582e-9,2.027890563463147e-10,-1.4229605512218507e-12,1.1315070680762127e-13,0.44539321309565455,0.23842676032753257,1.0008253633705713,3.4156044386457424e-5
0.0067,1.0036897509978702,-0.04960353189056212,0.2528405288125108,0.049793258614438236,0.24902925554221111,-0.024850705297050482,0.2121976743357036,0.00904537177853047,0.00033508966155938974,-4.293548268473797e-5,0.07039873725098844,-0.002838526662882493,1.172478836662685,0.4207125923968949,0.42070957221396305,0.42039380603190024,0.0005760516663880189,0.00010857283067242481,0.0002431673532910328,0.04316943607067559,-4.4847063733853233e-8,3.6163063058156723e-9,2.2356155265032474e-10,-1.401734091804202e-12,1.1300920532106755e-13,0.44464967184330834,0.23880636810722883,1.000917370374712,3.1746258364755416e-5
0.0068,1.0037490364846968,-0.04963171190303312,0.25285233644490357,0.04979159500463281,0.24904461819639465,-0.024858943522968698,0.21234442573212473,0.009058712376434122,0.0003352165507306788,-4.29830262606883e-5,0.07039856444620812,-0.002839225638017564,1.1741112716800037,0.4214953263033487,0.42149260142799866,0.4212065729603583,0.0005782049616539568,0.0001085731687764245,0.0002458437431605489,0.04316863227082987,-4.410760576888532e-8,3.611849787158651e-9,2.4279349833165025e-10,-1.378622945656127e-12,1.128699083068031e-13,0.4440208966889291,0.23912738316787477,1.0009951760351918,2.970842445299661e-5
0.0069,1.0038055165550157,-0.04965870431027092,0.25286359320220464,0.04978997826251659,0.24905925212795643,-0.02486682925730419,0.21249073989113273,0.009072009985817335,0.0003353374905732827,-4.302809897905675e-5,0.0703983963009937,-0.0028399259894567024,1.175767445877724,0.42219761127507854,0.4221951823474051,0.4219390028624404,0.0005802716306808651,0.00010857350900394074,0.0002483554960952725,0.043167694262544805,-4.3311121802319334e-8,3.6074708313528782e-9,2.602392534144957e-10,-1.3537226206531202e-12,1.1273303784911416e-13,0.44354519196814324,0.23937024960216047,1.001054040511207,2.816668539648535e-5
0.007,1.00385935804544,-0.049684568550657095,0.25287433112774316,0.049788407787534565,0.24907320080615378,-0.024874380511045156,0.21263661156011635,0.00908526434359662,0.0003354528344061138,-4.3070824609710104e-5,0.07039823254259435,-0.002840627603622712,1.1774444190227966,0.42281864521457463,0.4228165123206962,0.4225902418153412,0.0005822486942567539,0.00010857385113222484,0.00025069905778632017,0.04316662436890447,-4.2460743130324185e-8,3.603176534690716e-9,2.75653177923065e-10,-1.327128624670676e-12,1.12598816032287e-13,0.44326086201657694,0.23951541150277592,1.0010892239619549,2.7245183940526026e-5
0.0071,1.0039107276157928,-0.04970936413940855,0.2528845822612276,0.049786882908995356,0.2490865076544529,-0.024881615309207798,0.21278203549597643,0.009098475187214607,0.00033556293523265117,-4.311132712810983e-5,0.07039807289852021,-0.002841330366799738,1.1791391894935905,0.4233575882038065,0.42335575092179356,0.42315939759097615,0.0005841330854040255,0.0001085741949343955,0.0002528707626670181,0.04316542493952639,-4.155922357580616e-8,3.5989741541257826e-9,2.8887332622614107e-10,-1.2989255638574283e-12,1.1246746986158013e-13,0.44319120238800347,0.23954305856956395,1.0010976432466188,2.7024717150755577e-5
0.0072,1.0039597646377734,-0.04973314412425826,0.2528943739757251,0.049785401671397965,0.24909920898171936,-0.02488854952592606,0.21292700765878514,0.009111642325370916,0.00033566808931631114,-4.314971788382336e-5,0.07039791714045744,-0.0028420341780989217,1.1808477977922338,0.4238134909742121,0.42381194917090853,0.4236454632986116,0.0005859209533028911,0.00010857454011596676,0.00025486628290336086,0.04316409937873953,-4.060276040911351e-8,3.594872579638118e-9,3.0124192860497184e-10,-1.2690088679766043e-12,1.1233927555219588e-13,0.4430952873819147,0.23943846747836764,1.0011056227665822,2.6816605414786197e-5
0.0073,1.0040065533690568,-0.04975594233680581,0.25290372283977774,0.04978396272784077,0.24911132671174668,-0.024895193241956208,0.2130715263496697,0.009124765707342417,0.0003357684756185154,-4.3186067831117035e-5,0.07039776513061764,-0.002842738974031172,1.1825672097362432,0.42418710679910326,0.42418586012671,0.4240491472002802,0.0005876111494175434,0.00010857488643739166,0.0002566854968353983,0.04316265220008011,-3.95916703063136e-8,3.5908762212128416e-9,3.133066607473398e-10,-1.2373933672984713e-12,1.1221437019422405e-13,0.4428876806791656,0.23921208151004653,1.0011228943270682,2.6366150452830148e-5
0.0074,1.0040511715135547,-0.04977778960146709,0.2529126439752731,0.049782565179728684,0.24912288105592142,-0.024901555679080797,0.21321559013769492,0.009137845298730353,0.000335864258834701,-4.322044137284271e-5,0.07039761674212994,-0.002843444696903416,1.184294836790402,0.4244796171171384,0.4244786647054176,0.4243715899618925,0.0005892033494431654,0.0001085752336881265,0.0002583294335330467,0.04316108792916842,-3.852879719702792e-8,3.586988043328655e-9,3.25070964751632e-10,-1.2041669393417236e-12,1.1209284634421422e-13,0.44258230630845,0.23887908420471315,1.001148299537232,2.570356394695354e-5
0.0075,1.004093696775179,-0.04979871674265803,0.2529211525040986,0.04978120812846665,0.24913389222563012,-0.02490764605908236,0.21335919759192554,0.009150881065135962,0.00033595560366030477,-4.325290291185225e-5,0.07039747184812346,-0.0028441512890225824,1.186028090419494,0.42469220336697616,0.42469154382325097,0.4246139322493589,0.0005906972290749414,0.00010857558165762754,0.00025979912206622243,0.04315941109162478,-3.741698501087799e-8,3.5832110104642574e-9,3.365382827162355e-10,-1.1694174616250566e-12,1.1197479655871598e-13,0.44219308829846204,0.23845465910247998,1.0011806800062286,2.48590575792225e-5
0.0076,1.0041342068578414,-0.04981875458479455,0.25292926354814177,0.04977989067545954,0.24914438043225945,-0.024913473603743453,0.21350234728142634,0.00916387297216048,0.00033604267479076395,-4.328351685099752e-5,0.07039733032172736,-0.0028448586926955967,1.1877643820883026,0.4248260469872753,0.42482567839642976,0.4247773147285899,0.0005920924640080551,0.00010857593013535103,0.00026109559150484167,0.043157626213069504,-3.625907767748526e-8,3.5795480870983498e-9,3.4771205673953765e-10,-1.1332328116671636e-12,1.1186031339427897e-13,0.4417339506778957,0.2379539897434596,1.0012188773432136,2.386284303170313e-5
0.0077,1.004172779465454,-0.04983793395229257,0.2529369922292901,0.04977861192211232,0.24915436588719597,-0.024919047534846615,0.2136450377752621,0.00917682098540515,0.00033612563692151547,-4.3312347593130367e-5,0.07039719203607075,-0.002845566850229388,1.1895011232616115,0.42488232941669424,0.42488224934117375,0.4248628780654961,0.0005933887299376903,0.00010857627891075324,0.0002622198709188207,0.0431557378191229,-3.505791912647125e-8,3.576002237709631e-9,3.585957289199256e-10,-1.0957008669867393e-12,1.1174948940745275e-13,0.44121881747544495,0.23739225966776445,1.001261733157341,2.2745131986461565e-5
0.0078,1.004209492301928,-0.04985628566956801,0.25294435366943113,0.04977737096982988,0.24916386880182625,-0.02492437707417439,0.2137872676424975,0.00918972507047121,0.0003362046547479963,-4.3339459541102646e-5,0.07039705686428283,-0.0028462757039308837,1.1912357254042043,0.4248622320938917,0.4248624375737025,0.4248717629259879,0.0005945857025590309,0.00010857662777329048,0.0002631729893780757,0.04315375043540527,-3.3816353287457445e-8,3.572576426776803e-9,3.691927413557864e-10,-1.0569095051024785e-12,1.1164241715478695e-13,0.440661612719804,0.2367846524155071,1.0013080890577668,2.1536136125563924e-5
0.0079,1.0042444230711762,-0.049873840561036775,0.2529513629904523,0.04977616692001713,0.24917290938753686,-0.024929471443509328,0.21392903545219738,0.009202585192959894,0.0003362798929656436,-4.336491709776623e-5,0.07039692467949266,-0.00284698519610701,1.1929655999808642,0.42476693645752617,0.4247674240102358,0.4248051099759757,0.0005956830575672609,0.00010857697651241895,0.00026395597595252313,0.04315166858753695,-3.2537224090065305e-8,3.569273618778565e-9,3.7950653614550736e-10,-1.0169466035330745e-12,1.1153918919283114e-13,0.4400762604396667,0.23614635152680005,1.0013567866536457,2.0266067131076297e-5
0.008,1.0042776494771095,-0.04989062945111479,0.25295803531424116,0.04977499887407901,0.2491815078557144,-0.02493433986463397,0.2140703397734265,0.00921540131847245,0.0003363515162698942,-4.338878466597297e-5,0.07039679535482941,-0.0028476952690646967,1.1946881584563753,0.42459762394625644,0.42459838956699325,0.42466405988137024,0.0005966804706575639,0.00010857732491759499,0.0002645698597120792,0.043149496801138235,-3.1223375463916377e-8,3.566096778193617e-9,3.8954055538747546e-10,-9.759000397972235e-13,1.1143989807813496e-13,0.43947668466372725,0.2354925405417558,1.0014066675541333,1.896513668506485e-5
0.0081,1.00430924922364,-0.04990668316421798,0.2529643857626852,0.049773865933420425,0.24918968441774547,-0.02493899155933086,0.21421117917524954,0.009228173412610109,0.0003364196893561853,-4.341112664857472e-5,0.07039666876342222,-0.0028484058651108693,1.1964008122955205,0.42435547599874096,0.4243565151601945,0.42444975330808177,0.0005975776175251239,0.00010857767277827484,0.0002650156697266601,0.04314723960182943,-2.9877651338632115e-8,3.5630488695006593e-9,3.9929824118007807e-10,-9.338576914136188e-13,1.1134463636724799e-13,0.43887680942067964,0.23483840300048686,1.0014565733683838,1.766355646959567e-5
0.0082,1.0043393000146796,-0.049922032524762246,0.2529704294576719,0.04977276719944629,0.2491974592850167,-0.024943435749382552,0.21435155222673136,0.00924090144097411,0.0003364845769199539,-4.343200744842335e-5,0.07039654477840024,-0.0028491169265524555,1.1981009729630838,0.42404167405363846,0.4240429817060593,0.424163330922021,0.0005983741738651247,0.00010857801988391475,0.00026529443506618215,0.043144901515230864,-2.850289564383399e-8,3.560132857178392e-9,4.087830356217024e-10,-8.909074359009541e-13,1.1125349661671981e-13,0.43829055873921774,0.23419912244310576,1.001505345705553,1.6391538166734862e-5
0.0083,1.0043678795541398,-0.04993670835716351,0.25297618152108886,0.049771701773561536,0.24920485266891457,-0.02494768165657158,0.21449145749693665,0.009253585369165701,0.0003365463436566369,-4.3451491468370715e-5,0.07039642327289257,-0.0028498283956963836,1.1997860519238488,0.4236573995496075,0.42365897012080733,0.4238059333890982,0.00059906981537275,0.00010857836602397101,0.0002654071848005616,0.04314248706696284,-2.7101952309143542e-8,3.5573517057055155e-9,4.179983808107354e-10,-8.471371507779252e-13,1.1116657138310006e-13,0.4377318566480359,0.23358988240972503,1.0015518261747955,1.5179293458548587e-5
0.0084,1.0043950655459328,-0.049950741485837696,0.2529816570748234,0.04977066875717106,0.24921188478082573,-0.024951738502680496,0.2146308935549302,0.00926622516278611,0.00033660515426167144,-4.346964311126866e-5,0.07039630412002837,-0.0028505402148495808,1.2014534606425986,0.42320383392530675,0.4232056613206582,0.4233787013752241,0.0005996642177431839,0.00010857871098789989,0.0002653549479997147,0.04314000078264567,-2.5677665264182237e-8,3.55470837956073e-9,4.2694771884556434e-10,-8.026347135632263e-13,1.1108395322293833e-13,0.4372146271758279,0.23302586644045714,1.0015948563852668,1.4057034027102936e-5
0.0085,1.0044209356939702,-0.04996416273520072,0.2529868712407632,0.049769667251679785,0.24921857583213675,-0.02495561550949184,0.2147698589697768,0.009278820787436581,0.0003366611734304944,-4.3486526779969055e-5,0.07039618719293678,-0.0028512523263189747,1.2031006105841169,0.4226821586193947,0.4226842362218316,0.42288277554630893,0.00060015705667161,0.00010857905456515767,0.00026513875373355777,0.04313744718789966,-2.423287843857154e-8,3.5522058432227355e-9,4.3563449182457656e-10,-7.574880017755503e-13,1.110057346927842e-13,0.4367527943512878,0.23252225807541466,1.0016332779461221,1.305497155446401e-5
0.0086,1.004445567702164,-0.049977002929668495,0.2529918391407956,0.049768696358492646,0.24922494603423423,-0.02495932189878816,0.21490835231054112,0.009291372208718354,0.00033671456585854297,-4.350220687732376e-5,0.07039607236474692,-0.0028519646724114926,1.2047249132131874,0.42209355507053004,0.4220958757405472,0.42231929656826345,0.0006005480078532124,0.0001085793965452006,0.00026475963107200714,0.043134830808345126,-2.2770435761933e-8,3.5498470611702317e-9,4.440621418461589e-10,-7.117848929335939e-13,1.1093200834918729e-13,0.4363602822031098,0.23209424085471,1.0016659324665158,1.220331772269797e-5
0.0087,1.0044690392744258,-0.04998929289365694,0.2529965758968083,0.049767755179014536,0.24923101559850477,-0.024962866892352005,0.21504637214628802,0.009303879392232666,0.0003367654962412541,-4.351674780618463e-5,0.07039595950858794,-0.0028526771954340622,1.206323779994594,0.4214392047173714,0.42144176079302476,0.4216894051069979,0.0006008367469831747,0.00010857973671748493,0.00026421860908497894,0.04313215616960238,-2.129318116388807e-8,3.54763499788192e-9,4.522341110086988e-10,-6.656132645560501e-13,1.108628667486972e-13,0.43605101475998775,0.2317569983184558,1.0016916615556035,1.1532284213870909e-5
0.0088,1.0044914281146673,-0.05000106345158197,0.2530010966306886,0.04976684281465039,0.24923680473633492,-0.024966259711965914,0.21518391704608217,0.009316342303580756,0.0003368141292740647,-4.353021396940353e-5,0.07039584849758898,-0.0028533898376936107,1.2078946223931195,0.42072028899857733,0.42072307229548384,0.42099424182842293,0.000601022949756681,0.00010858007487146698,0.00026351671684238953,0.04312942779729173,-1.9803958574058216e-8,3.545572617836499e-9,4.601538414105834e-10,-6.190609941616126e-13,1.1079840244786354e-13,0.4358389160506158,0.2315257140067645,1.0017093068225402,1.1072082710048939e-5
0.0089,1.0045128119268008,-0.05001234542785951,0.25300541646432406,0.04976595836680511,0.24924233365911128,-0.024969509579412436,0.2153209855789884,0.009328760908363863,0.000336860629652412,-4.3542669769832305e-5,0.07039573920487917,-0.0028541025414970654,1.2094348518735478,0.41993798935280646,0.4199409911641442,0.4202349473984491,0.0006011062918689149,0.000108580410796603,0.00026265498341415515,0.043126650217033505,-1.830561192206499e-8,3.5436628855126697e-9,4.678247751501997e-10,-5.722159592689777e-13,1.1073870800323587e-13,0.435737910103688,0.23141557145974861,1.0017177098764811,1.0852924893298197e-5
0.009,1.0045332563806617,-0.050023165998542424,0.25300954825949185,0.04976510088061514,0.24924761942978044,-0.02497262458080876,0.21545757684892,0.009341135204465719,0.00033690513657588626,-4.355417196557511e-5,0.07039563152332684,-0.0028548152564066526,1.210941654836207,0.41909391707924387,0.41909712871447524,0.41941309372262225,0.0006010867908558967,0.00010858074425666005,0.0002616352336016573,0.04312382876798036,-1.680210017978246e-8,3.5419085662967797e-9,4.747711155931157e-10,-5.252017959144268e-13,1.1068387079788941e-13,0.43572746956171116,0.23135001368078684,1.001719106875476,1.0816874873084835e-5
0.0091,1.0045527793882638,-0.05003353651739174,0.25301349580148014,0.049764269407133015,0.24925266664059723,-0.024975607949458217,0.21559369201454917,0.00935346531350599,0.00033694768805554736,-4.3564744227415106e-5,0.07039552542400548,-0.0028555279629312266,1.2124124439363497,0.41819120519687913,0.41819461930034063,0.41853179137099156,0.0006009664572472449,0.0001085810750134023,0.00026046271201804754,0.043120970484995906,-1.5298917884990942e-8,3.540309975744967e-9,4.795915813114127e-10,-4.781930144946889e-13,1.1063390377225326e-13,0.43570853491689415,0.23106332478812325,1.0017232771379319,1.0710000858010056e-5
0.0092,1.0045714092473825,-0.050043470020541415,0.25301726470920816,0.04976346329612427,0.24925748262725717,-0.02497846352132398,0.2157293316989519,0.009365751324465014,0.00033698834409848124,-4.357441382401338e-5,0.07039542086081026,-0.0028562406376683855,1.213846047722179,0.4172324147188908,0.41723602391067743,0.4175935902367526,0.0006007477010464365,0.00010858140295983715,0.0002591422623653555,0.04311808002803795,-1.3797443868334499e-8,3.5388657899557734e-9,4.823640458087522e-10,-4.3123391678052644e-13,1.1058876549722737e-13,0.4356752827236193,0.2305598543290242,1.0017306007700648,1.0522313406936346e-5
0.0093,1.004589176124518,-0.0500529800616378,0.25302086094864906,0.049762681914456375,0.2492620752152419,-0.024981195296101363,0.21586449643967495,0.009377993321150326,0.00033702716867066614,-4.358320911085104e-5,0.07039531778456629,-0.0028569532561676637,1.2152413705393434,0.4162200331855887,0.4162238299479996,0.41660096694467524,0.0006004329023953735,0.00010858172799660813,0.000257678614336825,0.04311516187480111,-1.2298778371092862e-8,3.5375746553808257e-9,4.832764303423125e-10,-3.8435992988152974e-13,1.1054841337985395e-13,0.43562936269872493,0.2298645806161154,1.0017407144298491,1.0263124120063567e-5
0.0094,1.0046061101861696,-0.050062080194327264,0.25302429048577646,0.0497619246289968,0.24926645223003316,-0.024983807273485682,0.21599918677426533,0.009390191387369476,0.0003370642257380802,-4.359115844340916e-5,0.07039521614609875,-0.0028576657939785983,1.2165973167334923,0.4151565481372832,0.4151605248148213,0.41555639811952994,0.0006000244414359589,0.00010858205002435884,0.0002560764976257006,0.04311222050298007,-1.0804021634545748e-8,3.536435218471749e-9,4.825166561692716e-10,-3.3760648090728914e-13,1.1051280482717526e-13,0.4355724245590497,0.22900248196202241,1.00175325477526,9.941744597591592e-6
0.0095,1.0046222415988368,-0.050070783972256165,0.25302755928656373,0.04976119080661302,0.24927062149711252,-0.024986303453172248,0.21613340324026986,0.009402345606929997,0.00033709957926670144,-4.3598290177168865e-5,0.07039511589623278,-0.0028583782266507264,1.2179127906502745,0.4140444471142842,0.4140485959136566,0.4144623603860867,0.000599524698310095,0.00010858236894373281,0.0002543406419252263,0.04310926039026946,-9.314273899972959e-9,3.5354461256801706e-9,4.802726445468073e-10,-2.9100899696739746e-13,1.1048189724623351e-13,0.43550611802143196,0.2279985366793709,1.0017678584642717,9.5674864397203e-6
0.0096,1.0046376005290192,-0.05007910494907087,0.2530306733169843,0.049760479814172524,0.24927459084196174,-0.024988687834856388,0.21626714637523556,0.009414456063639434,0.0003371332932225082,-4.360463266761125e-5,0.07039501698579353,-0.0028590905297335837,1.219186696635339,0.4128862176569019,0.41289053064701964,0.4133213303691158,0.0005989360531596846,0.00010858268465537363,0.00025247577692864625,0.04310628601436394,-7.830635408654222e-9,3.5346060234577164e-9,4.767323167320982e-10,-2.446029051714452e-13,1.1045564804407094e-13,0.43543209280271017,0.2268777230807865,1.0017841621548593,9.149661246649563e-6
0.0097,1.0046522171432164,-0.050087056678417716,0.2530336385430115,0.04975979101854277,0.2492783680900624,-0.02499096441823341,0.21640041671670918,0.009426522841305325,0.00033716543157147853,-4.361021427021741e-5,0.07039491936560617,-0.0028598026787767065,1.2204179390343344,0.41168434730544634,0.4116888164174244,0.41213578469338724,0.00059826088612663,0.00010858299705992483,0.0002504866323292046,0.043103301852958166,-6.3542064018692535e-9,3.5339135582560133e-9,4.720835939823216e-10,-1.9842363262902244e-13,1.1043401462772978e-13,0.4353519986197226,0.2256650194788947,1.0018018025049973,8.697580618579242e-6
0.0098,1.004666121607928,-0.05009465271394307,0.2530364609306189,0.04975912378659124,0.24928196106689615,-0.024993137202998634,0.21653321480223767,0.00943854602373521,0.0003371960582795906,-4.361506334046845e-5,0.07039482298649581,-0.0028605146493296306,1.22160542219291,0.4104413236002277,0.4104459406273851,0.4109081999836713,0.0005975015773528336,0.00010858330605803001,0.0002483779378201455,0.04310031238374677,-4.886087120897858e-9,3.5333673765266857e-9,4.665143975546561e-10,-1.5250660644972215e-13,1.1041695440425228e-13,0.4352674851893079,0.22438540418632125,1.0018204161726603,8.220556155709228e-6
0.0099,1.0046793440896533,-0.050101906609293305,0.25303914644577974,0.049758477485185415,0.24928537759794478,-0.024995210188847376,0.21666554116936795,0.009450525694736632,0.0003372252373128225,-4.3619208233845474e-5,0.07039472779928765,-0.0028612264169418935,1.2227480504567143,0.40915963408155603,0.4091643906794157,0.40964105286473806,0.0005966605069801984,0.00010858361155033273,0.00024615442309471324,0.04309732208442443,-3.4273778070197313e-9,3.5329661247213618e-9,4.602126487062796e-10,-1.068872537431338e-13,1.1040442478068067e-13,0.43518020222830445,0.22306385551569174,1.0018396398158236,7.727899458239378e-6
0.01,1.004691914754892,-0.050108831918114764,0.2530417010544676,0.04975785148119277,0.2492886255086898,-0.02499718737547495,0.21679739635564693,0.009462461938117133,0.00033725303263715245,-4.3622677305829576e-5,0.07039463375480681,-0.002861937957163031,1.2238447281713962,0.40784176628974145,0.4078466539760304,0.4083368199613578,0.0005957400551506269,0.00010858391343747655,0.0002438208178461519,0.04309433543268578,-1.979178701514675e-9,3.5327084492916673e-9,4.533662686943702e-10,-6.160100161885016e-14,1.1039638316405718e-13,0.4350917994535507,0.22172535177963182,1.0018591100924614,7.22892212636958e-6
0.0101,1.0047038637701438,-0.050115442194053804,0.25304413072265586,0.04975724514148076,0.24929171262461297,-0.024999072762576673,0.21692878089862144,0.009474354837684247,0.00033727950821855855,-4.362549891190185e-5,0.07039454080387844,-0.002862649245542579,1.224894359682605,0.4064902077650941,0.4064952179197432,0.4069979778983006,0.0005947426020060213,0.00010858421162010504,0.00024138185176770564,0.04309135690622548,-5.425900456624076e-10,3.5325929966892276e-9,4.4616317877610583e-10,-1.6683277186461498e-14,1.1039278696142404e-13,0.435003926581885,0.220394871290767,1.0018784636605484,6.7329357602996985e-6
0.0102,1.004715221301908,-0.05012175099075678,0.2530464414163179,0.04975665783291689,0.24929464677119587,-0.025000870349847864,0.21705969533583844,0.00948620447724552,0.000337304728023019,-4.36277014075434e-5,0.07039444889732772,-0.002863360257630074,1.2258958493359893,0.4051074460479239,0.4051125699130683,0.4056270033003365,0.0005936705276882845,0.00010858450599886174,0.0002388422545526186,0.04308839098273818,8.812879192573425e-10,3.5326184133656696e-9,4.3879130020866447e-10,2.78304924444417e-14,1.1039359357982351e-13,0.4349182333301459,0.219097392361723,1.0018973371780597,6.249251960229598e-6
0.0103,1.0047260175166843,-0.05012777186187007,0.2530486391014271,0.04975608892236861,0.24929743577392022,-0.025002584136983832,0.21719014020484476,0.009498010940608492,0.00033732875601651184,-4.362931314823533e-5,0.07039435798597977,-0.002864070968975053,1.226848101477198,0.4036959686785412,0.4037011973585197,0.40422637279223594,0.0005925262123393189,0.00010858479647439024,0.00023620675589413505,0.04308544213991852,2.2913549519647805e-9,3.5327833457726196e-9,4.3143855424922444e-10,7.190488016426684e-14,1.1039876042629777e-13,0.4348363694151718,0.2178578933051254,1.0019153673029697,5.787182326359169e-6
0.0104,1.004736282580972,-0.050133518361040005,0.253050729743957,0.04975553777670341,0.24930008745826768,-0.0250042181236799,0.21732011604318735,0.0095097743115807,0.00033735165616501534,-4.363036248945874e-5,0.07039426802065975,-0.0028647813551270513,1.2277500204518799,0.402258263197256,0.4022635876586116,0.4027985629987688,0.0005913120361010271,0.0001085850829473341,0.00023348008548549907,0.04308251485546117,3.6865108111801766e-9,3.533086440361704e-9,4.242928621549636e-10,1.155044588634233e-13,1.104082449078891e-13,0.434759984553801,0.21670135243359984,1.0019321906932532,5.356038458888274e-6
0.0105,1.004746046661271,-0.05013900404191297,0.2530527193098809,0.04975500376278876,0.2493026096497199,-0.025005776309631383,0.2174496233884131,0.00952149467396969,0.0003373734924345076,-4.3630877786694724e-5,0.07039417895219281,-0.002865491391635606,1.228600510605684,0.4007968171443783,0.4008022282158579,0.40134605054470546,0.0005900303791153116,0.00010858536531833688,0.00023066697301995481,0.043079613607060765,5.065655255623812e-9,3.5335263435845484e-9,4.175421451830599e-10,1.58593801432321e-13,1.1042200443163971e-13,0.4346907284628721,0.21565274805977191,1.001947444006885,4.965131958016781e-6
0.0106,1.0047553399240807,-0.050144242458135306,0.25305461376517224,0.04975448624749213,0.2493050101737585,-0.025007262694533596,0.21757866277806887,0.009533172111582998,0.0003373943287909667,-4.363088739542439e-5,0.07039409073140411,-0.0028662010540502526,1.2293984762842594,0.3993141180602183,0.3993196064327729,0.399871312054816,0.000588683621524075,0.00010858564348804213,0.00022777214819074649,0.04307674287241197,6.427688044015891e-9,3.5341017018927792e-9,4.113743245906916e-10,2.0113748076136708e-13,1.1043999640459185e-13,0.4346302508592235,0.21473705849626729,1.0019607639018397,4.6237744239445745e-6
0.0107,1.0047641925359005,-0.050149247163353367,0.2530564190758045,0.049753984597680996,0.2493072968558652,-0.025008681278081854,0.21770723474970158,0.009544806708228165,0.0003374142292003709,-4.363041967112883e-5,0.0703940033091188,-0.0028669103179205287,1.2301428218332546,0.39781265348508615,0.3978182097118706,0.3983768241538705,0.0005872741434692198,0.00010858591735709344,0.0002248003406911183,0.04307390712920943,7.771508935076686e-9,3.534811161738023e-9,4.0597732163503666e-10,2.4310006974097124e-13,1.1046217823378775e-13,0.4345802014596936,0.21397926205571152,1.0019717870360922,4.341277456871521e-6
0.0108,1.0047726346632304,-0.050154031711213534,0.25305814120775105,0.049753498180222844,0.24930947752152166,-0.025010036059971475,0.21783533984085812,0.009556398547712735,0.0003374332576286982,-4.362950296928914e-5,0.07039391663616203,-0.0028676191587959695,1.2308324515983189,0.3962949109592918,0.396300525455665,0.39686506346663925,0.0005858043250926486,0.00010858618682613438,0.00022175628021431427,0.043071110855147796,9.096017687526469e-9,3.535653369571906e-9,4.01539057573273e-10,2.844461412615429e-13,1.1048850732626964e-13,0.43454222998112096,0.21340433705073023,1.0019801500676169,4.12695265699749e-6
0.0109,1.0047806964725694,-0.05015860965536214,0.2530597861269853,0.049753026361985135,0.2493115599962095,-0.025011331039897774,0.21796297858908545,0.009567947713844243,0.0003374514780419269,-4.362816564538644e-5,0.07039383066335891,-0.002868327552226111,1.2314662699251007,0.3947633780231455,0.3947690410666704,0.39533850661789227,0.0005842765465362641,0.00010858645179580847,0.00021864469645357872,0.04306835852792172,1.040011406008545e-8,3.5366269718460545e-9,3.9824745366257885e-10,3.2514026821348963e-13,1.1051894108907975e-13,0.4345179861403439,0.2130372617939491,1.001985489654389,3.990111624522363e-6
0.011,1.0047884081304173,-0.050162994549445554,0.25306135979948075,0.049752568509835365,0.24931355210541037,-0.02501257021755606,0.21809015153193034,0.009579454290430233,0.0003374689544060351,-4.3626436054901814e-5,0.07039374534153467,-0.0028690354737604907,1.2320431811592494,0.3932205422169573,0.3932262439474007,0.3937996302323999,0.0005826931879419686,0.00010858671216675931,0.00021547031910215577,0.04306565462522585,1.1682697811473897e-8,3.5377306150120945e-9,3.962904311601322e-10,3.651470234872208e-13,1.1055343692926033e-13,0.43450911965420086,0.2129030145979937,1.0019874424543824,3.940065959646006e-6
0.0111,1.0047957861907835,-0.05016719499546456,0.2530628655575253,0.04975212408924138,0.249315458127643,-0.0250137560986068,0.21821685980325317,0.009590918398062497,0.0003374857218208239,-4.362433220806071e-5,0.07039366064377699,-0.0028697429084896435,1.2325623614916639,0.3916700625933099,0.39167579293466365,0.39225208968542624,0.0005810583062551085,0.00010858696785594907,0.00021224043983495387,0.04306300474254303,1.2934248537070978e-8,3.5389608436524577e-9,3.9417686812698e-10,4.0418841930100615e-13,1.1059188848038732e-13,0.43454016562856035,0.21281045185831915,1.00198799786291,3.92604779420999e-6
0.0112,1.0048028325543856,-0.05017121360424287,0.2530643038681198,0.04975169277304908,0.24931727853216407,-0.025014889403053353,0.21834310509327026,0.009602340190092025,0.0003375017843185594,-4.362185958457761e-5,0.0703935765670696,-0.0028704498528593285,1.233024148918152,0.3901155544350245,0.39012130329463235,0.3906995172972537,0.0005793767793214029,0.00010858721888066175,0.0002089630022972953,0.04306041311086492,1.414446395666423e-8,3.5403120854255706e-9,3.9011630918733263e-10,4.419641411871784e-13,1.1063412365762072e-13,0.4346341968107542,0.21253073489112415,1.0019896717314485,3.883803390106753e-6
0.0113,1.0048095578308713,-0.05017505578678136,0.25306567686640924,0.04975127422735431,0.2493190160624398,-0.025015971708040582,0.21846888866308858,0.009613719792531566,0.0003375171644025487,-4.361902950699357e-5,0.07039349309411494,-0.0028711562978147895,1.23342919114768,0.3885591574632327,0.3885649149391876,0.38914407238643206,0.0005776518646236203,0.00010858746529378864,0.00020564313926261127,0.04305788181728602,1.531303718237136e-8,3.541780193758016e-9,3.842316507543412e-10,4.784619227241855e-13,1.1068001280773741e-13,0.4347851230507223,0.21208177073639026,1.0019923584006878,3.815998339987741e-6
0.0114,1.0048159726453565,-0.050178726959475554,0.2530669866905205,0.049750868118176444,0.24932067346597042,-0.025017004592348832,0.21859421177310742,0.009625057331349668,0.0003375318846089049,-4.361585330911585e-5,0.07039341020759012,-0.002871862234290808,1.2337781358858786,0.38700300960898437,0.38700876599031575,0.38758791247774704,0.0005758868173930012,0.0001085877071482316,0.0002022859798524787,0.04305541294672774,1.6439673806897934e-8,3.5433610245161572e-9,3.7664822753790855e-10,5.136698570895192e-13,1.1072942635101734e-13,0.43498681901577807,0.21148178057842343,1.001995948832313,3.7253845078564437e-6
0.0115,1.004822087622957,-0.050182232538721,0.2530682354785809,0.0497504741115349,0.2493222534902559,-0.025017989634758427,0.21871907568372595,0.009636352932514877,0.0003375459674737406,-4.3612342324751684e-5,0.0703933278901722,-0.0028725676532221655,1.2340716308383792,0.3854492488033287,0.3854549945700031,0.3860331950959842,0.0005740848928607865,0.00010858794449689241,0.00019889665318847447,0.043053008584111485,1.7524079422949452e-8,3.5450504335663594e-9,3.6749137424793795e-10,5.475760374606692e-13,1.1078223470774038e-13,0.4352331593732349,0.2107489856015294,1.0020003339880086,3.6147137577163562e-6
0.0116,1.0048279133887899,-0.050185577940913245,0.2530694253687174,0.04975009187344906,0.24932375888279654,-0.0250189284140497,0.2188434816553436,0.009647606721995742,0.00033755943553316875,-4.360850788770832e-5,0.07039324612453836,-0.0028732725455436437,1.2343103237108128,0.38390001297731546,0.38390573880023604,0.38448207776592913,0.000572249346258217,0.00010858817739267295,0.00019548028839217556,0.0430506708143587,1.8565959623231483e-8,3.5468442767749867e-9,3.5688642559433236e-10,5.801685570151274e-13,1.1083830829818649e-13,0.4355180187904065,0.20990160699001417,1.0020054048294598,3.486737953570969e-6
0.0117,1.0048334605679703,-0.05018876858244783,0.253070558499057,0.0497497210699383,0.24932519239109235,-0.025019822509002983,0.21896743094835944,0.009658818825760807,0.0003375723113233022,-4.3604361331792996e-5,0.07039316489336564,-0.002873976902190024,1.2344948622088106,0.38235744006199385,0.38236313680300094,0.3829367180123674,0.0005703834328165335,0.00010858840588847505,0.00019204201458515864,0.043048401722390786,1.956502000044958e-8,3.548738410008402e-9,3.4495871628699463e-10,6.114355089303852e-13,1.1089751754263553e-13,0.4358352719346063,0.2089578659281835,1.0020110523183514,3.344208959423771e-6
0.0118,1.0048387397856153,-0.0501918098797203,0.253071637007727,0.04974936136702204,0.24932655676264356,-0.02502067349839861,0.2190909248231729,0.009669989369778616,0.0003375846173802539,-4.3599913990812966e-5,0.07039308417933117,-0.0028746807140960875,1.234625894038004,0.3808236679884137,0.3808293267002842,0.38139927336008456,0.0005684904077669767,0.00010858863003720052,0.00018858696088900085,0.043046203393129166,2.0520966147309258e-8,3.5507286891329707e-9,3.318335810358282e-10,6.413649863839326e-13,1.1095973286136745e-13,0.4361787934731478,0.20793598360034335,1.0020171674163683,3.1898786392782595e-6
0.0119,1.0048437616668409,-0.0501947072491262,0.2530726630328543,0.04974901243071964,0.24932785474495017,-0.025021482961016903,0.2192139645401831,0.009681118480017719,0.0003375963762401366,-4.3595177198575466e-5,0.07039300396511206,-0.0028753839721966166,1.2347040669040232,0.3793008346876244,0.37930644661407215,0.3798719013338663,0.0005665735263407874,0.00010858884989175123,0.0001851202564252789,0.043044077911495254,2.1433503656516085e-8,3.5528109700150566e-9,3.1763635455073556e-10,6.699450825532615e-13,1.1102482467466209e-13,0.4365424580733446,0.2068541811907995,1.0020236410851953,3.0264988571379204e-6
0.012,1.0048485368367628,-0.05019746610706107,0.25307363871256616,0.04974867392705052,0.24932908908551246,-0.0250222524756382,0.21933655135978938,0.00969220628244666,0.00033760761043906314,-4.359016228888774e-5,0.0703929242333854,-0.0028760866674263936,1.2347300285125,0.37779107809067547,0.37779663466635127,0.37835675945849817,0.0005646360437692063,0.00010858906550502897,0.0001816470303155699,0.04304202736241048,2.230233812077558e-8,3.554981108521024e-9,3.0249237154162045e-10,6.971638906158623e-13,1.1109266340279944e-13,0.4369201404025101,0.20573067988385796,1.0020303642865176,2.8568214770062526e-6
0.0121,1.004853075920498,-0.05020009186992047,0.2530745661849895,0.049748345522034054,0.2493302625318305,-0.025022983621042837,0.21945868654239098,0.009703252903033985,0.00033761834251314646,-4.358488059555704e-5,0.0703928449668283,-0.0028767887907201984,1.2347044265690656,0.3762965361286164,0.37630202897910786,0.3768560052587659,0.0005626812152834744,0.00010858927692993562,0.00017817241168145055,0.04304005383079626,2.31271751327933e-8,3.5572349605172368e-9,2.8652696671838554e-10,7.230095037492265e-13,1.1116311946605935e-13,0.43730571512795785,0.20458370086382446,1.0020372279820196,2.6835983628867438e-6
0.0122,1.0048573895431623,-0.05020258995409992,0.2530754475882515,0.04974802688168964,0.2493313778314044,-0.025023677976011134,0.21958037134838715,0.009714258467748241,0.0003376285949984994,-4.3579343452390596e-5,0.07039276614811786,-0.0028774903330128134,1.2346279087793508,0.3748193467324967,0.37482476767432815,0.37537179625945477,0.0005607122961148323,0.00010858948421937296,0.00017470152964449775,0.04303815940157401,2.39077202852748e-8,3.559568381870059e-9,2.698654747909335e-10,7.474700151308453e-13,1.1123606328472175e-13,0.4376930569170015,0.20343146531500494,1.0020441231333865,2.509581378782883e-6
0.0123,1.004861488329872,-0.050204965775994974,0.2530762850604793,0.04974771767203666,0.24933243773173436,-0.02502433711932343,0.2197016070381772,0.009725223102557972,0.00033763839043123473,-4.357356219319567e-5,0.0703926877599312,-0.0028781912852390208,1.2345011228489866,0.37336164783336595,0.37336698887399883,0.3739062899853507,0.000558732541494521,0.00010858968742624287,0.00017123951332628852,0.04303634615966515,2.4643679170925597e-8,3.561977228445856e-9,2.526332304691681e-10,7.70533517938209e-13,1.1131136527906653e-13,0.4380760404369544,0.20229219442170523,1.0020509407023033,2.3375223886981686e-6
0.0124,1.0048653829057432,-0.05020722475200119,0.25307708073979984,0.04974741755909452,0.24933344498032042,-0.025024962629760058,0.21982239487216035,0.009736146933431729,0.00033764775134746537,-4.356754815177949e-5,0.07039260978494538,-0.0028788916383336014,1.2343247164836042,0.3719255773622736,0.3719308307001061,0.37246164396123915,0.000556745206653781,0.00010858988660344715,0.00016779149184839966,0.0430346161899911,2.5334757382451244e-8,3.5644573561109902e-9,2.34955568462992e-10,7.921881053488093e-13,1.1138889586937361e-13,0.43844854035513015,0.20118410936823125,1.0020575716504547,2.170173256636089e-6
0.0125,1.0048690838958925,-0.05020937229851409,0.2530778367643403,0.04974712620888261,0.24933440232466278,-0.025025556086101346,0.21994273611073586,0.009747030086338055,0.00033765670028330425,-4.3561312661949315e-5,0.07039253220583755,-0.002879591383231337,1.2340993373888351,0.3705132732502692,0.3705184312746363,0.37104001571190576,0.0005547535468238532,0.00010859008180388768,0.00016436259433240806,0.043032971577473274,2.5980660512557302e-8,3.5670046207318275e-9,2.1695782348230806e-10,8.124218705401373e-13,1.1146852547592291e-13,0.43880443133884217,0.20012543133888885,1.0020639069395256,2.010285846600134e-6
0.0126,1.0048726019254355,-0.050211413831929244,0.25307855527222783,0.04974684328742031,0.24933531251226154,-0.025026119067127622,0.22006263201430298,0.009757872687245496,0.0003376652597748641,-4.355486705751238e-5,0.0703924550052848,-0.0028802905108670095,1.2338256332703097,0.3691268734284023,0.36913192871957584,0.36964356276213606,0.0005527608172359784,0.00010859027308046626,0.0001609579498998907,0.0430314144070331,2.6581094153949285e-8,3.569614878174731e-9,1.987653302370198e-10,8.312229066896837e-13,1.1155012451899433e-13,0.43913758805540415,0.19913438151798388,1.0020698375312012,1.8606120225938002e-6
0.0127,1.0048759476194888,-0.050213354768642166,0.2530792384015894,0.04974656846072702,0.2493361782906169,-0.02502665315161922,0.220182083843261,0.009768674862122599,0.00033767345235825787,-4.354822267227593e-5,0.07039237816596425,-0.0028809890121754,1.2335042518336596,0.3677685158277223,0.3677734611569111,0.36827444263671577,0.0005507702731213975,0.00010859046048608472,0.00015758268767242437,0.043029946763592,2.7135763899332755e-8,3.572283984306065e-9,1.8050342343702998e-10,8.485793069749395e-13,1.1163356341886777e-13,0.4394418851721295,0.19822918108982227,1.0020752543871658,1.7239036486205764e-6
0.0128,1.0048791316031687,-0.05021520052504842,0.25307988829055217,0.04974630139482212,0.24933700240722895,-0.025027159918356474,0.22030109285800917,0.009779436736937909,0.00033768130056959834,-4.354139084004722e-5,0.07039230167055296,-0.0028816868780912907,1.2331358407845157,0.3664403383792788,0.3664451667086285,0.3669348128604303,0.000548785169711351,0.0001085906440736449,0.00015424193677158598,0.04302857073207138,2.7644375341413255e-8,3.575007794992194e-9,1.622974377922414e-10,8.644791645733963e-13,1.1171871259582313e-13,0.4397111973563318,0.1974280512387098,1.0020800484691048,1.6029125886839538e-6
0.0129,1.004882164501591,-0.05021695651754355,0.25308050707724317,0.04974604175572503,0.2493377876095978,-0.025027640946119718,0.22041966031894678,0.009790158437659974,0.0003376888269449985,-4.353438289463347e-5,0.07039222550172808,-0.002882384099549463,1.2327210478285093,0.36514447901412134,0.3651491834967144,0.36562683095806536,0.0005468087622370799,0.00010859082389604864,0.0001509408263189525,0.043027288397392664,2.8106634072896314e-8,3.577782166099482e-9,1.4427270801255766e-10,8.789105726625444e-13,1.1180544247014034e-13,0.4399393992753245,0.19674921314895244,1.0020841107387028,1.5003907067874275e-6
0.013,1.0048850569398726,-0.050218628162523093,0.2530810968997896,0.04974578920945511,0.24933853664522357,-0.025028097813689275,0.220537787486473,0.00980084009025734,0.00033769605402057096,-4.352721016984196e-5,0.0703921496421667,-0.0028830806674846983,1.2322605206712713,0.3638830756632994,0.3638876496431552,0.3643526544544066,0.0005448443059298249,0.00010859100000619778,0.0001476844854361008,0.04302610184447728,2.8522245686487485e-8,3.5806029534942933e-9,1.2655456880788155e-10,8.918616244198753e-13,1.1189362346209928e-13,0.44012036559642115,0.19621088800485598,1.0020873321576447,1.4190898669344874e-6
0.0131,1.004887819543129,-0.050220220876382594,0.2530816598963185,0.04974554342203177,0.24933925226160647,-0.02502853209984548,0.2206554756209872,0.009811481820698553,0.00033770300433242885,-4.3519883999479894e-5,0.0703920740745459,-0.0028837765728317788,1.2317549070184328,0.3626582662578625,0.36266270326993716,0.36311444087423955,0.0005428950560208268,0.00010859117245699414,0.00014447804324460768,0.04302501315824663,2.889091577489232e-8,3.5834660130429916e-9,1.0926835488811571e-10,9.033204130228802e-13,1.119831259919799e-13,0.44024797098693524,0.19583129699072632,1.0020896036876157,1.3617619331286242e-6
0.0132,1.0048904629364765,-0.0502217400755176,0.2530821982049568,0.04974530405947439,0.24933993720624656,-0.025028945383368664,0.2207727259828886,0.009822083754952155,0.00033770970041668483,-4.351241571735455e-5,0.0703919987815428,-0.0028844718065254853,1.231204854575625,0.36147218872886017,0.3614764824990467,0.3619143477423499,0.0005409642677413264,0.00010859134130133954,0.00014132662886605013,0.04302402442362216,2.921234993081634e-8,3.586367200611942e-9,9.253940096316391e-11,9.132750316490497e-13,1.1207382048006205e-13,0.4403160901141804,0.19562866129086937,1.0020908162903006,1.3311587693733322e-6
0.0133,1.0048929967800808,-0.050223190800821174,0.25308271377614694,0.04974507079732959,0.24934059397565025,-0.025029339130555956,0.22088953988604032,0.009832646022649848,0.0003377161627647013,-4.3504815874148625e-5,0.07039192374740887,-0.0028851663602187673,1.2306111767348793,0.3603272752348363,0.36033141983025213,0.3607548314658504,0.0005390557252410639,0.00010859150660985096,0.00013823614832333565,0.043023137940310326,2.948635721498198e-8,3.5893016030039346e-9,7.648571668487019e-11,9.217208263898766e-13,1.1216555311473996e-13,0.440333588350915,0.19559683562816615,1.0020910236116856,1.325929630206566e-6
0.0134,1.0048954222136415,-0.050224574538887415,0.25308320688972713,0.04974484343809009,0.24934122285304244,-0.02502971375107843,0.22100591903147784,0.009843168778372916,0.0003377223938086149,-4.349708759765035e-5,0.07039184897027766,-0.002885860232289185,1.229976078972068,0.3592270755720624,0.35923106634034924,0.3596394982591588,0.0005371758286395445,0.00010859166859263392,0.000135216040758617,0.043022356021844,2.9713596044708292e-8,3.5922596192209424e-9,6.111734097876719e-11,9.287051938867524e-13,1.1225802243823588e-13,0.4404007935727127,0.19557566959461414,1.0020912993737976,1.3189978985190963e-6
0.0135,1.0048977414193052,-0.050225892781427216,0.25308367800587406,0.049744621845831415,0.24934182439780136,-0.025030069669698462,0.22112186491995708,0.009853652160331574,0.0003377283981824954,-4.348923400908062e-5,0.07039177444654975,-0.002886553420981701,1.2293014687354973,0.3581723368889681,0.35817616964513793,0.3585691316673644,0.0005353269584567325,0.00010859182741223158,0.0001322693218982003,0.0430216775896093,2.989450519967626e-8,3.5952360089317197e-9,4.6379562915611576e-11,9.342475664895313e-13,1.1235106448809732e-13,0.4405331811784284,0.1955339745967217,1.0020918425977428,1.3053430736927856e-6
0.0136,1.0048999575471862,-0.05022714736415639,0.2530841277712071,0.049744405880934706,0.24934239942149122,-0.02503040741533235,0.22123737898697798,0.009864096302048892,0.00033773418257097815,-4.348125894568935e-5,0.07039170017104382,-0.002887245923873335,1.228589077560147,0.357163308511632,0.35716697933422653,0.35754401152091725,0.0005335106833838164,0.00010859198321109811,0.00012939777266274347,0.0430211010917771,3.002941087050746e-8,3.5982265911879478e-9,3.22190926326608e-11,9.383584591304242e-13,1.124445486892309e-13,0.44072558884596574,0.19547337648969837,1.0020926321010482,1.2854976120480014e-6
0.0137,1.0049020737473966,-0.05022834012279071,0.2530845568323457,0.04974419540378109,0.24934294873567606,-0.025030727516896372,0.2213524626680406,0.00987450133704794,0.0003377397536586986,-4.347316624472647e-5,0.07039162613857855,-0.002887937738541106,1.2278406369809958,0.35620023976613263,0.3562037449972233,0.35656441765026753,0.0005317285721119848,0.00010859213613168765,0.00012660317397290418,0.04302062497651823,3.0118639247823464e-8,3.601227185041311e-9,1.8582640267172304e-11,9.410483867416418e-13,1.1253834446654321e-13,0.44097285425322846,0.19539550112875373,1.0020936467012393,1.259993969905109e-6
0.0138,1.0049040931700501,-0.050229472893046,0.25308496583590917,0.049743990274751695,0.24934347315192024,-0.025031030503306823,0.2214671173986448,0.009884867398851794,0.00033774511813029203,-4.346495974344191e-5,0.0703915523439726,-0.002888628862562032,1.2270578785330244,0.35528337997854853,0.35528671622373675,0.35563062988586547,0.0005299821933324262,0.00010859228631645444,0.00012388730674934046,0.04302024769200356,3.0162516522245835e-8,3.6042336095434912e-9,5.41691595640428e-12,9.42327864255395e-13,1.1263232124494082e-13,0.4412698150781201,0.19530197436909733,1.002094865215843,1.229364603584476e-6
0.0139,1.00490601896526,-0.05023054751063805,0.253085355428517,0.04974379035422768,0.24934397348178786,-0.025031316903479994,0.22158134461429063,0.009895194620983523,0.0003377502826703939,-4.34566432790856e-5,0.07039147878204469,-0.002889319293513133,1.226242533751212,0.3544129784749584,0.35441614260337523,0.354742928058161,0.0005282731157363293,0.00010859243390785266,0.00012125195191271016,0.04301996768640397,3.0161368884396146e-8,3.6072416837461737e-9,-7.331370162385806e-12,9.422074066038952e-13,1.1272634844933042e-13,0.4416113089985442,0.1951944220659387,1.0020962664623856,1.1941419694064691e-6
0.014,1.0049078542831398,-0.05023156581128265,0.25308572625678843,0.04974359550259015,0.24934445053684307,-0.025031587246332157,0.22169514575047805,0.009905483136966197,0.0003377552539636396,-4.344822068890746e-5,0.07039140544761345,-0.002890009028971427,1.2253963341705374,0.35358928458144057,0.35359227372574703,0.3539015919976045,0.0005266029080148824,0.00010859257904833647,0.000118698890383671,0.043019783407890276,3.011552252489595e-8,3.6102472267010406e-9,-1.9715507951940453e-11,9.406975287193524e-13,1.1282029550461852e-13,0.4419921736924046,0.19507447007448747,1.0020978292583933,1.1548585236914537e-6
0.0141,1.0049096022738018,-0.05023252963069561,0.25308607896734286,0.04974340558022025,0.24934490512865007,-0.025031842060779616,0.221808522242707,0.00991573308032289,0.00033776003869466443,-4.343969581015741e-5,0.07039133233549759,-0.0028906980665139343,1.2245210113259812,0.35281254762407377,0.3528153591804605,0.353106901534646,0.0005249731388592742,0.00010859272188036003,0.00011622990308288099,0.04301969330463335,3.002530363436683e-8,3.613246057459774e-9,-3.178878727500154e-11,9.37808745533978e-13,1.1291403183571175e-13,0.4424072468376047,0.19494374424995314,1.0020995324213922,1.1120467227597983e-6
0.0142,1.0049112660873598,-0.05023344080459272,0.2530864142067997,0.049743220447499126,0.24934533806877307,-0.025032081875738642,0.2219214755264775,0.009925944584576673,0.0003377646435481038,-4.343107248008539e-5,0.07039125944051577,-0.0028913864037176727,1.2236182967525226,0.3520830169289364,0.35208564855712404,0.3523591364997356,0.000523385376960693,0.00010859286254637758,0.00011384677093099792,0.04301969582480406,2.989103840343035e-8,3.616233995074058e-9,-4.360449799431179e-11,9.335515719799827e-13,1.1300742686751675e-13,0.44285136611204806,0.19480387044754524,1.0021013547689086,1.0662390229318675e-6
0.0143,1.0049128488739274,-0.050234301168689786,0.2530867326217784,0.04974303996480791,0.24934575016877625,-0.025032307220125546,0.22203400703728957,0.009936117783250618,0.00033776907520859323,-4.342235453594133e-5,0.07039118675748669,-0.002892074038159662,1.2226899219851413,0.3514009418221071,0.3514033914453461,0.35165857672332357,0.0005218411910103279,0.00010859300118884325,0.0001115512748486797,0.043019789416573265,2.971305302270808e-8,3.6192068585955764e-9,-5.521592997261306e-11,9.279365229895775e-13,1.131003500249401e-13,0.44331936919363857,0.1946564745224734,1.002103275118469,1.01796788052803e-6
0.0144,1.004914353783617,-0.05023511255870258,0.25308703485889816,0.049742863992527725,0.24934614224022375,-0.025032518622856593,0.22214611821064303,0.009946252809867795,0.0003377733403607679,-4.341354581497514e-5,0.070391114281229,-0.0028927609674169207,1.2217376185588167,0.35076657162966446,0.35076883743473497,0.35100550203585995,0.000520342149699367,0.00010859313795021125,0.00010934519575658415,0.04301997252811181,2.9491673682821583e-8,3.6221604670760113e-9,-6.667637307264789e-11,9.20974113494973e-13,1.131926707328884e-13,0.4438060937602796,0.19450318232994712,1.0021052722875998,9.677657518686512e-7
0.0145,1.0049157839665424,-0.05023587681034694,0.2530873215647784,0.049742692391039706,0.24934651509467975,-0.025032716612848085,0.222257810482038,0.009956349797951278,0.00033777744568926337,-4.340465015443676e-5,0.07039104200656142,-0.0028934471890664677,1.2207631180085285,0.35018015567768696,0.35018223611489907,0.35040019226779495,0.0005188898217189989,0.00010859327297293577,0.00010723031457536912,0.04302024360759055,2.9227226574392428e-8,3.6250906395670465e-9,-7.803911715715872e-11,9.126748584283805e-13,1.1328425841626824e-13,0.44430637748987484,0.194345619725176,1.002107325093827,9.161650932740973e-7
0.0146,1.0049171425728163,-0.05023659575933864,0.25308759338603865,0.049742525020724994,0.24934686954370847,-0.0250329017190163,0.22236908528697436,0.009966408881024135,0.0003377813978787149,-4.33956713915761e-5,0.07039096992830257,-0.0028941327006853225,1.2197681518692558,0.3496419432922531,0.34964383707544666,0.34984292724957866,0.0005174857757604122,0.00010859340639947097,0.00010520841222569252,0.04302060110318035,2.8920037888042182e-8,3.6279931951203646e-9,-8.935745208888748e-11,9.030492727220103e-13,1.1337498249998624e-13,0.4448150580603279,0.19418541256336955,1.002109412354677,8.636983610647367e-7
0.0147,1.0049184327525527,-0.050237271241393475,0.25308785096929814,0.04974236174196473,0.2493472063988741,-0.025033074470277535,0.22247994406095217,0.009976430192609444,0.00033778520361375786,-4.338661336364311e-5,0.07039089804127119,-0.002894817499850504,1.2187544516759792,0.34915218379944163,0.3491538899059862,0.3493339868116613,0.0005161315805147955,0.00010859353837227103,0.00010328126962821219,0.043021043463052064,2.8570433814392423e-8,3.630863952787649e-9,-1.0068466773057666e-10,8.921078713080738e-13,1.1346471240894902e-13,0.4453269731495425,0.1940241866997374,1.002111512887676,8.108980115609349e-7
0.0148,1.0049196576558637,-0.05023790509222726,0.2530880949611763,0.04974220241514003,0.24934752647174077,-0.025033235395548074,0.2225903882394714,0.009986413866230271,0.00033778886957902776,-4.3377479907887696e-5,0.07039082634028591,-0.002895501584139031,1.2177237489636772,0.348711126525331,0.3487126441961261,0.34887365078449295,0.0005148288046733371,0.00010859366903379016,0.00010145066770358596,0.043021569135376546,2.8178740544064704e-8,3.633698731620583e-9,-1.1207405394496879e-10,8.798611691187814e-13,1.1355331756806314e-13,0.44583696043542215,0.193863567989489,1.0021136055103508,7.582965010830575e-7
0.0149,1.0049208204328635,-0.05023849914755578,0.25308832600829245,0.049742046900632046,0.2493478305738727,-0.0250333850237442,0.22270041925803194,0.00999636003540969,0.0003377924024591599,-4.33682748615598e-5,0.07039075482016544,-0.002896184951127922,1.2166777752673301,0.34831902079599963,0.3483203495354746,0.3484621989985238,0.0005135790169272259,0.0001085937985264825,9.971838737247174e-5,0.04302217656832466,2.774528426768061e-8,3.63649335067085e-9,-1.2357890059480569e-10,8.663196810863443e-13,1.1364066740223522e-13,0.44633985759587047,0.193705182287834,1.0021156690402269,7.064262859514734e-7
0.015,1.0049219242336649,-0.05023905524309483,0.253088544757266,0.0497418950588219,0.24934811951683405,-0.025033523883782206,0.2228100385521338,0.01000626883367077,0.0003377958089387897,-4.335900206190934e-5,0.07039068347572845,-0.002896867598394197,1.215618262121917,0.34797611593752625,0.34797725551364006,0.34809991128420387,0.0005123837859676503,0.00010859392699280227,9.808620955552736e-5,0.043022864210067256,2.727039117586169e-8,3.6392436289901326e-9,-1.352524975428299e-10,8.514939221429733e-13,1.137266313363719e-13,0.44683050230879107,0.19355065544998196,1.0021176822948312,6.558198224865477e-7
0.0151,1.0049229722083812,-0.05023957521456022,0.25308875185471635,0.049741746750090736,0.24934839411218898,-0.02503365250457838,0.222919247557277,0.010016140394536587,0.00033779909570255245,-4.334966534618625e-5,0.07039061230179361,-0.0028975495235148744,1.2145469410624177,0.3476826612759893,0.347683611720231,0.3477870674719835,0.0005112446804857987,0.00010859405457520363,9.655591517341067e-5,0.04302363050877519,2.675438745922952e-8,3.641945385630114e-9,-1.471481346517839e-10,8.35394407220879e-13,1.1381107879537974e-13,0.4473037322520876,0.19340161333114236,1.0021196240916896,6.070095670086469e-7
0.0152,1.0049239675071255,-0.05024006089766773,0.25308894794726283,0.049741601834819696,0.24934865517150173,-0.025033771415049002,0.22302804770896145,0.010025974851530211,0.0003378022694350837,-4.334026855164045e-5,0.0703905412931796,-0.0028982307240669734,1.213465543623812,0.3474389061374674,0.3474396677448557,0.3475239473923127,0.0005101632691728598,0.00010859418141614079,9.512928514677956e-5,0.04302447391261933,2.6197599308405674e-8,3.644594439642478e-9,-1.5931910178440965e-10,8.180316512522725e-13,1.1389387920416533e-13,0.44775438510366367,0.19325968178652483,1.0021214732483288,5.605279758381389e-7
0.0153,1.0049249132800109,-0.05024051412813318,0.25308913368152486,0.04974146017338989,0.24934890350633643,-0.02503388114411037,0.22313644044268718,0.01003577233817471,0.00033780533682101866,-4.3330815515521866e-5,0.07039047044470512,-0.0028989111976275126,1.212375801341079,0.3472450998480391,0.34724567317712246,0.34731083087564163,0.0005091411207200222,0.00010859430765806791,9.38081003962919e-5,0.043025392869770515,2.5600352914011714e-8,3.6471866100789073e-9,-1.7181868880344955e-10,7.994161691693648e-13,1.1397490198763534e-13,0.44817729854142285,0.19312648667133886,1.0021232085822747,5.169075052953896e-7
0.0154,1.004925812677151,-0.05024093674167235,0.25308930970412175,0.049741321626182465,0.2493491399282573,-0.025033982220678767,0.22324442719395415,0.01004553298799316,0.0003378083045449929,-4.332131007508042e-5,0.07039039975118881,-0.0028995909417735112,1.2112794457491987,0.3471014917337829,0.3471018776066398,0.3471479977524205,0.0005081798038184742,0.00010859443344343916,9.25941418426055e-5,0.04302638582839962,2.49629744666692e-8,3.6497177159910847e-9,-1.8470018557164616e-10,7.795584759043664e-13,1.1405401657069632e-13,0.44856731024326885,0.1930036538407941,1.0021248089110542,4.7668061170076486e-7
0.0155,1.0049266688486589,-0.050241330574001056,0.253089476661673,0.04974118605357856,0.24934936524882848,-0.02503407517367048,0.22335200939826233,0.010055256934508632,0.0003378111792916416,-4.331175606756606e-5,0.07039032920744938,-0.002900269954081989,1.2101782083831503,0.3470083311207774,0.3470085306230159,0.34703572785309933,0.0005072808871594047,0.00010859455891470876,9.148919040637828e-5,0.04302745123667749,2.4285790156999723e-8,3.652183576430694e-9,-1.9801688195174133e-10,7.584690863894885e-13,1.1413109237825489e-13,0.4489192578871052,0.19289280915010001,1.0021262530521926,4.4037975137463275e-7
0.0156,1.0049274849446472,-0.05024169746083507,0.2530896352007978,0.049741053315959315,0.24934958027961418,-0.025034160532001797,0.22345918849111168,0.0100649443112442,0.00033781396774560025,-4.3302157330228686e-5,0.07039025880830549,-0.0029009482321299632,1.2090738207779135,0.3469658673351011,0.34696588181585936,0.3469743010081284,0.000506445939434002,0.00010859468421433086,9.049502700826807e-5,0.04302858754277499,2.356912617562483e-8,3.654580010449418e-9,-2.118220678064775e-10,7.361585155569419e-13,1.142059988352176e-13,0.4492279791508355,0.1927955784544662,1.0021275198232171,4.0853738063735937e-7
0.0157,1.0049282641152302,-0.050242039237890224,0.2530897859681156,0.04974092327370584,0.2493497858321786,-0.02503423882458901,0.22356596590800218,0.010074595251722928,0.00033781667659150424,-4.329251770031825e-5,0.07039018854857584,-0.002901625773494455,1.2079680144684681,0.3469743497028327,0.3469741807747783,0.34696399704795783,0.0005056765293334545,0.00010859480948475964,8.961343256893272e-5,0.04302979319486297,2.2813308713166106e-8,3.6569028370989398e-9,-2.2616903299859714e-10,7.126372783389374e-13,1.1427860536649116e-13,0.4494883117123634,0.19271358760910223,1.0021285880416535,3.816859558093111e-7
0.0158,1.0049290095105203,-0.05024235774088229,0.25308992961024585,0.04974079578719929,0.24934998271808584,-0.0250343105803484,0.22367234308443382,0.010084209889467894,0.00033781931251398897,-4.328284101508465e-5,0.07039011842307909,-0.002902302575752481,1.2068625209897936,0.34703402755005053,0.34703367708938127,0.3470050958030377,0.000504974225548951,0.00010859493486844932,8.88461880090301e-5,0.043031066641112295,2.2018663960245073e-8,3.6591478754309436e-9,-2.4111106739084293e-10,6.879158896676849e-13,1.143487813969821e-13,0.44969509324959256,0.19264846246921763,1.0021294365250286,3.60357933210854e-7
0.0159,1.004929724280631,-0.05024265480552707,0.2530900667738079,0.0497406707168208,0.24935017174890015,-0.025034376328196255,0.22377832145590656,0.010093788358002167,0.0003378218821976897,-4.327313111177784e-5,0.0703900484266339,-0.0029029786364810624,1.2057590718768694,0.34714515020283326,0.34714462034927657,0.3470978771038182,0.0005043405967716801,0.00010859506050785404,8.819507424921811e-5,0.04303240632969381,2.1185518107483366e-8,3.6613109444971106e-9,-2.5670146084595616e-10,6.620048644753972e-13,1.14416396351597e-13,0.4498431614404266,0.19260182889002198,1.002130044090868,3.450857691623562e-7
0.016,1.0049304115756754,-0.05024293226754037,0.2530901981054211,0.04974054792295149,0.24935035373618566,-0.025034436597048872,0.2238839024579204,0.010103330790848821,0.00033782439232724195,-4.326339182764773e-5,0.07038997855405901,-0.0029036539532572166,1.2046593986646754,0.34730796698725946,0.34730726014407254,0.3472426207807494,0.0005037772116928302,0.000108595186545428,8.766187221015455e-5,0.04303381070877838,2.031419734550252e-8,3.6633878633491258e-9,-2.7299350322667966e-10,6.34914717694284e-13,1.1448131965524254e-13,0.449927353962769,0.19257531272672485,1.0021303895566986,3.3640191998418346e-7
0.0161,1.0049310742936417,-0.050243191837313544,0.25309032420118777,0.04974042727331422,0.24935052942626337,-0.025034491879188398,0.2239890875352714,0.010112837322101172,0.0003378268490525953,-4.3253626737317616e-5,0.07038990880058205,-0.0029043285238904994,1.2035653819899146,0.34752260360433185,0.3475217224669564,0.347439485731645,0.0005032855785787131,0.00010859531313473388,8.724820259001173e-5,0.04303527790534057,1.9405724839582574e-8,3.665374293753218e-9,-2.899240090236359e-10,6.066758027067715e-13,1.145434157120275e-13,0.4499463184447399,0.19257427451329584,1.0021304674259213,3.3444680139894666e-7
0.0162,1.0049317106219373,-0.0502434328474736,0.25309044471128234,0.04974030877897967,0.2493506983469744,-0.025034541972839226,0.22409387826758143,0.010122308093018418,0.0003378292485335415,-4.324383443231221e-5,0.07038983916906984,-0.0029050023505869,1.202481125944421,0.34778670959450064,0.34778565758149593,0.34768619281352237,0.0005028654620041477,0.00010859544059141532,8.695188339308697e-5,0.043036800411420016,1.8472738789915552e-8,3.6672645078988347e-9,-3.0556078632329755e-10,5.776506899025387e-13,1.1460250378757593e-13,0.4499611088881722,0.1926615311924923,1.0021305290944544,3.329385677343796e-7
0.0163,1.004932320000259,-0.050243655169174124,0.2530905595319537,0.04974019242885843,0.2493508603513674,-0.025034586835952548,0.22419827609832912,0.01013174323395074,0.0003378315895848582,-4.3234014631943e-5,0.0703897696603518,-0.0029056754345174176,1.20140869214839,0.34809816325298387,0.3480969441218932,0.34798065005378215,0.0005025155033467585,0.00010859556907067407,8.676965494841791e-5,0.043038373162176256,1.7521158082911574e-8,3.669057145809756e-9,-3.192613594739222e-10,5.480144224516215e-13,1.1465854076730291e-13,0.449993533889527,0.19285282352338967,1.0021306642900136,3.296320727409612e-7
0.0164,1.0049329032244316,-0.050243859336535586,0.25309066883052966,0.04974007817426766,0.24935101564357282,-0.025034626620580168,0.22430228240906672,0.010141142871110585,0.0003378338738971842,-4.322416844472022e-5,0.07038970027305662,-0.0029063477756181965,1.2003491676814662,0.3484554567627599,0.3484540744239342,0.34832136114638934,0.0005022344803488207,0.00010859569865400951,8.669887107482645e-5,0.04303999293277877,1.6552720975372977e-8,3.6707521688862157e-9,-3.3110401104274207e-10,5.178235417513684e-13,1.1471152547735238e-13,0.4500422156814195,0.19314002332220523,1.0021308672680187,3.2466781246639636e-7
0.0165,1.0049334610902798,-0.050244045883678465,0.2530907727743383,0.04973996596652455,0.24935116442772148,-0.025034661478773867,0.22440589858134635,0.010150507130710423,0.0003378361031611589,-4.321429697915406e-5,0.07038963100581301,-0.0029070193738253763,1.1993036396232946,0.3488570823068072,0.3488555408234052,0.3487068297853086,0.0005020211707526094,0.00010859582942292098,8.67368855911345e-5,0.04304165649839704,1.556916572410221e-8,3.6723495385284474e-9,-3.4116702359698867e-10,4.871345891991308e-13,1.1476145674386822e-13,0.45010577649646477,0.1935150024051562,1.0021311322838886,3.181862829583907e-7
0.0166,1.004933994393627,-0.05024421534472323,0.25309087153070725,0.04973985575694625,0.2493513069079438,-0.02503469156258543,0.22450912599672024,0.010159836138962704,0.00033783827906742143,-4.32044013437547e-5,0.07038956185724966,-0.0029076902290751006,1.1982731950535197,0.34930153206810416,0.34929983565609196,0.3491355596645049,0.0005018743523003996,0.00010859596145890785,8.688105231616398e-5,0.04304336063420055,1.4572230585901622e-8,3.6738492161366835e-9,-3.495286797038943e-10,4.560041061922572e-13,1.148083333929943e-13,0.45018283856727803,0.19396963258845976,1.0021314535930428,3.1032798026464907e-7
0.0167,1.0049345039302988,-0.050244368253790354,0.2530909652669645,0.04973974749684992,0.24935144328837053,-0.025034717024066663,0.22461196603674055,0.010169130022079888,0.0003378404033066107,-4.319448264703233e-5,0.07038949282599523,-0.002908360341303511,1.1972589210517868,0.34978729822962934,0.3497854512577807,0.3496060544779431,0.0005017928027344665,0.00010859609484346948,8.712872506873675e-5,0.04304510211535879,1.3563653817573583e-8,3.675251163111158e-9,-3.5626726193069104e-10,4.2448863412809725e-13,1.148521542508746e-13,0.45027202412647427,0.19449578568833317,1.002131825450901,3.012334004328766e-7
0.0168,1.004934990496119,-0.05024450514500032,0.253091054150438,0.04973964113755276,0.24935157377313227,-0.02503473801526934,0.22471442008295947,0.010178388906274432,0.000337842477569366,-4.318454199749717e-5,0.07038942391067843,-0.0029090297104467505,1.19626190469774,0.35031287297436114,0.3503108799642575,0.35011681791958793,0.0005017752997970853,0.00010859622965810525,8.747725766767476e-5,0.04304687771704123,1.2545173675920478e-8,3.676555340852105e-9,-3.614610528446111e-10,3.926447144040004e-13,1.1489291814365295e-13,0.4503719554066687,0.19508533352099372,1.0021322421128829,2.9104303951077845e-7
0.0169,1.0049354548869118,-0.050244626552473574,0.2530911383484555,0.04973953663037191,0.24935169856635955,-0.025034754688245255,0.2248164895169291,0.010187612917758791,0.0003378445035463264,-4.317458050365938e-5,0.07038935510992794,-0.0029096983364409594,1.1952832330710248,0.35087674848527795,0.35087461411130827,0.3506663536834045,0.0005018206212305309,0.00010859636598431447,8.792400393179985e-5,0.04304868421441736,1.1518528417744676e-8,3.677761710759757e-9,-3.651883350128863e-10,3.6052888841731593e-13,1.1493062389747323e-13,0.45048125464047634,0.19573014790265858,1.002132697834407,2.798973935460596e-7
0.017,1.004935897898502,-0.05024473301033063,0.25309121802834494,0.04973943392662454,0.24935181787218305,-0.025034767195046208,0.22491817572020176,0.01019680218274543,0.000337846482928131,-4.316459927402919e-5,0.0703892864223725,-0.002910366219222282,1.1943239932512852,0.35147741694535833,0.35147514603471913,0.3512531654633574,0.0005019275447770788,0.00010859650390359659,8.8466317679934e-5,0.04305051838265667,1.0485456299848534e-8,3.678870234234348e-9,-3.6752739100274916e-10,3.281976975653925e-13,1.1496527033847943e-13,0.45059854406051253,0.19642210064954505,1.002133186870894,2.67936958586425e-7
0.0171,1.0049363203267134,-0.050244825052691934,0.2530912933574342,0.04973933297762783,0.2493519318947334,-0.025034775687723974,0.2250194800743295,0.010205956827446799,0.000337848417405419,-4.315459941711678e-5,0.07038921784664072,-0.002911033358726859,1.1933852723181668,0.35211337053758063,0.3521109680702761,0.35187575695341156,0.0005020948481790038,0.00010859664349745088,8.910155273089905e-5,0.04305237699692864,9.447695579034487e-9,3.6798808726761115e-9,-3.685565033814312e-10,2.957076832455817e-13,1.1499685629281542e-13,0.4507224458993922,0.19715306357787032,1.0021337034777624,2.5530223067958036e-7
0.0172,1.0049367229673714,-0.05024490321367796,0.2530913645030512,0.04973923373469895,0.24935204083814114,-0.025034780318330355,0.22512040396086463,0.01021507697807536,0.0003378503086688295,-4.314458204143233e-5,0.07038914938136137,-0.0029116997548908337,1.1924681573513143,0.35278310144492336,0.35278057255376527,0.3525326318475319,0.0005023213091785812,0.00010859678484737676,8.982706290351691e-5,0.04305425683240275,8.406984512104889e-9,3.6807935874852805e-9,-3.683539547161648e-10,2.6311538685523195e-13,1.1502538058662505e-13,0.4508515823897305,0.19791490850385163,1.002134241910432,2.421337058732305e-7
0.0173,1.004937106616299,-0.05024496802740919,0.25309143163252373,0.04973913614915504,0.24935214490653698,-0.025034781238917135,0.2252209487613592,0.010224162760843567,0.0003378521584090015,-4.313454825548605e-5,0.07038908102516307,-0.0029123654076503463,1.1915737354303717,0.35348510185036497,0.35348245182097254,0.35322229383968323,0.0005026057055180859,0.00010859692803487355,9.06402020166095e-5,0.04305615466424848,7.36506135586211e-9,3.6816083400620887e-9,-3.669980275741818e-10,2.3047734979169274e-13,1.1505084204605227e-13,0.4509845757641425,0.19869950724370622,1.0021347964243221,2.2857188021508052e-7
0.0174,1.0049374720693218,-0.05024502002800609,0.2530914949131798,0.0497390401723133,0.24935224430405142,-0.025034778601536103,0.22532111585736547,0.010233214301963882,0.00033785396831657427,-4.3124499167788134e-5,0.07038901277667456,-0.0029130303169415408,1.1907030936349847,0.35421786393688387,0.35421509820768415,0.35394324662383037,0.0005029468149397933,0.00010859707314144063,9.15383238889987e-5,0.04305806726763532,6.323664367108529e-9,3.6823250918067704e-9,-3.645670045227145e-10,1.978501134523135e-13,1.1507323949724095e-13,0.45112004825524354,0.19949873161365134,1.0021353612748523,2.1475724975283555e-7
0.0175,1.0049378201222638,-0.050245059749589135,0.2530915545123471,0.04973894575549088,0.24935233923481517,-0.025034772558239052,0.22542090663043557,0.010242231727648758,0.0003378557400821868,-4.311443588684877e-5,0.07038894463452453,-0.002913694482700559,1.1898573190447976,0.3549798798874585,0.354977004049686,0.3546939938939382,0.0005033434151859782,0.0001085972202485774,9.251878233950646e-5,0.04305999141773276,5.28453180264649e-9,3.682943804119558e-9,-3.611391681289948e-10,1.652902192344427e-13,1.1509257176633502e-13,0.45125662209564854,0.20030445342990422,1.002135930717442,2.0083031053420014e-7
0.0176,1.0049381515709492,-0.05024508772627881,0.2530916105973537,0.049738852850004955,0.2493524299029588,-0.02503476326107777,0.22552032246212175,0.010251215164110657,0.00033785747539647837,-4.310435952117816e-5,0.07038887659734165,-0.002914357904863542,1.1890374987394552,0.35576964188506743,0.3557666616827642,0.35547303934397156,0.0005037942839989161,0.00010859736943778316,9.357893118695462e-5,0.043061923889710266,4.249401919278449e-9,3.683464438400685e-9,-3.567928009602549e-10,1.328542085354321e-13,1.1510883767947836e-13,0.4513929195179727,0.20110854450868207,1.0021364990075106,1.8693155860688059e-7
0.0177,1.0049384672112025,-0.050245104492195575,0.25309166333552735,0.049738761407172684,0.24935251651261292,-0.025034750862104046,0.22561936473397615,0.010260164737562034,0.000337859175950088,-4.309427117928649e-5,0.07038880866375462,-0.002915020583366633,1.1882447197986026,0.3565856421126889,0.3565825634427048,0.3562788866678953,0.0005042981991208818,0.00010859752079055732,9.47161242501651e-5,0.04306386145873733,3.220012973806737e-9,3.683886956050385e-9,-3.516061855837268e-10,1.0059862275262997e-13,1.1512203606281492e-13,0.4515275627548311,0.20190287666620219,1.0021370604004776,1.7320149001858128e-7
0.0178,1.004938767838848,-0.05024511058145991,0.25309171289419596,0.04973867137831125,0.24935259926790818,-0.025034735513369672,0.2257180348275509,0.010269080574215347,0.00033786084343365483,-4.308417196968397e-5,0.0703887408323921,-0.0029156825181459738,1.1874800693018843,0.3574263727533015,0.35742320166529373,0.3571100395596743,0.0005048539382941505,0.0001085976743883992,9.59277153479598e-5,0.04306580089998344,2.1981032230337395e-9,3.6842113184688925e-9,-3.4565760456664256e-10,6.85800032833858e-14,1.151321657424885e-13,0.4516591740388389,0.20267932171868175,1.0021376091517624,1.5978060081700748e-7
0.0179,1.0049390542497103,-0.050245106528192286,0.25309175944068746,0.04973858271473781,0.24935267837297515,-0.025034717366926435,0.22581633412439828,0.010277962800283053,0.00033786247953781795,-4.307406300088077e-5,0.07038867310188285,-0.0029163437091377065,1.1867446343289454,0.35829032598988375,0.3582870686863172,0.35796500171327333,0.0005054602792609975,0.0001085978303128082,9.721105829916063e-5,0.04306773898861808,1.185410923761834e-9,3.6844374870564393e-9,-3.3902534047623434e-10,3.685489152504928e-14,1.1513922554464308e-13,0.4517863756026112,0.20342975148233802,1.0021381395167845,1.468093870498643e-7
0.018,1.0049393272396137,-0.05024509286651318,0.2530918031423297,0.049738495367769524,0.24935275403194443,-0.025034696574826133,0.22591426400607037,0.01028681154197761,0.0003378640859532166,-4.3063945381387104e-5,0.0703886054708555,-0.002917004156277973,1.1860395019594305,0.3591759940054139,0.3591726568415612,0.35884227682265735,0.0005061159997636976,0.00010859798864528366,9.85635069225895e-5,0.04306967249981072,1.8367433279339537e-10,3.6845654232132597e-9,-3.3178767587973407e-10,5.479828874969666e-15,1.1514321429542254e-13,0.45190778967876316,0.20414603777338822,1.0021386457509633,1.3442834476485677e-7
0.0181,1.0049395876043823,-0.05024507013054306,0.2530918441664505,0.04973840928872358,0.2493528264489467,-0.025034673289120547,0.22601182585411947,0.010295626925511477,0.0003378656643704898,-4.305382021971316e-5,0.07038853793793877,-0.0029176638595029163,1.1853657592729843,0.3600818689828706,0.36007845846681175,0.3597403685817912,0.0005068198775445263,0.00010859814946732494,9.998241503706833e-5,0.043071598208730855,-8.053682930692311e-10,3.6845950883395872e-9,-3.240228933443736e-10,-2.5488643269504507e-14,1.1514413082097075e-13,0.4520220384999099,0.20482005240804962,1.0021391221097184,1.227779700096897e-7
0.0182,1.004939836139841,-0.0502450388544024,0.2530918826803778,0.049738324428917124,0.24935289582811254,-0.02503464766186147,0.22610902105009764,0.01030440907709711,0.0003378672164802766,-4.3043688624369144e-5,0.07038847050176132,-0.002918322818748677,1.1847244933492518,0.3610064431052321,0.3610029658978548,0.3606577806846396,0.0005075706903457585,0.00010859831286043143,0.00010146513646141897,0.04307351289054796,-1.7799786970235985e-9,3.6845264438356557e-9,-3.1580927543738555e-10,-5.5993983511021613e-14,1.151419739474317e-13,0.4521277442986664,0.20544366720253945,1.002139562848469,1.1199875883206899e-7
0.0183,1.0049400736418137,-0.05024499957221167,0.2530919188514395,0.049738240739667344,0.24935296237357255,-0.025034619845100692,0.22620585097555715,0.010313158122946968,0.0003378687439732164,-4.303355170386523e-5,0.07038840316095189,-0.002918981033951399,1.1841167912678776,0.361948208555477,0.36194467147047654,0.36159301682516753,0.0005083672159096692,0.00010859847890610244,0.00010300902501446332,0.04307541332043153,-2.738418622267359e-9,3.684359451101697e-9,-3.072251047260017e-10,-8.597965045223312e-14,1.151367425009492e-13,0.45222352930764803,0.2060087539730749,1.0021399622226348,1.0223120727969938e-7
0.0184,1.004940300906125,-0.05024495281809136,0.25309195284696345,0.049738158172291394,0.24935302628945735,-0.02503458999089,0.2263023170120501,0.010321874189273507,0.00033787024853994794,-4.3023410566711614e-5,0.07038833591413912,-0.002919638505047223,1.1835437401085065,0.36290565751658377,0.362902067520463,0.3625445806973398,0.0005092082319785337,0.0001085986476858374,0.00010461143451502333,0.043077296273551044,-3.6789498119981414e-9,3.6840940715379463e-9,-2.9834866377745415e-10,-1.1538910269578976e-13,1.1512843530766716e-13,0.4523080157594697,0.20650718453587322,1.002140314487635,9.36158114002859e-8
0.0185,1.0049405187285996,-0.050244899126161924,0.2530919848342775,0.04973807667810645,0.2493530877798976,-0.025034558251281192,0.22639842054112871,0.010330557402289185,0.00033787173187111065,-4.3013266321418514e-5,0.07038826875995174,-0.0029202952319722915,1.1830064269507836,0.3638772821715307,0.36387364638360015,0.3635109759951212,0.0005100925162946271,0.0001085988192811356,0.00010626971878192086,0.04307915852507598,-4.599834009413564e-9,3.6837302665446364e-9,-2.8925823515897485e-10,-1.4416579884434188e-13,1.151170511937295e-13,0.4523798258867467,0.20693083070715165,1.0021406138988893,8.629306724153373e-8
0.0186,1.0049407279050613,-0.050244839030543845,0.2530920149807096,0.04973799620842967,0.2493531470490238,-0.025034524778326045,0.22649416294434518,0.010339207888206461,0.00033787319565734355,-4.3003120076496104e-5,0.07038820169701844,-0.0029209512146627474,1.1825059388743533,0.3648615747032964,0.364857900395674,0.3644907064124768,0.0005110188466002245,0.00010859899377349646,0.00010798123163397782,0.04308099685017583,-5.499332957711246e-9,3.683267997522001e-9,-2.8003210143779605e-10,-1.7225319750053992e-13,1.1510258898528015e-13,0.452437581922094,0.20727156430312751,1.002140854711817,8.0403470851148e-8
0.0187,1.0049409292313347,-0.050244773065357594,0.25309204345358755,0.04973791671457823,0.2493532043009667,-0.025034489724076365,0.2265895456032517,0.01034782577323779,0.00033787464158928566,-4.299297294045458e-5,0.07038813472396789,-0.002921606453054732,1.182043362958861,0.3658570272948592,0.3658533218924708,0.3654822756433712,0.0005119860006376011,0.0001085991712444193,0.00010974332689001619,0.04308280802402007,-6.375708400088847e-9,3.6827072258702733e-9,-2.7074854518114925e-10,-1.995947572670355e-13,1.1508504750846294e-13,0.45247990609812677,0.20752125714001793,1.002141031181837,7.608751827683365e-8
0.0188,1.0049411235032446,-0.05024470176472364,0.25309207042023923,0.0497378381478693,0.2493532597398568,-0.025034453240583926,0.2266845698994004,0.010356411183595631,0.0003378760713575763,-4.298282602180414e-5,0.07038806783942876,-0.002922260947084388,1.1816197862839506,0.3668621321291976,0.3668584032097763,0.3664841873817693,0.0005129927561490318,0.0001085993517754035,0.00011155335836885775,0.04308458882177818,-7.227222079743921e-9,3.682047912989687e-9,-2.614858489562674e-10,-2.2613393674647715e-13,1.1506442558942184e-13,0.45250542064746013,0.20767178103404016,1.0021411375643698,7.348570556629613e-8
0.0189,1.004941311507624,-0.050244625657675346,0.25309209604615435,0.049737760459988616,0.2493533135675067,-0.02503441547843076,0.22677923721506751,0.010364964245549398,0.00033787748663378046,-4.297268041838555e-5,0.0703880010420443,-0.0029229146966972858,1.1812362992228216,0.36787535072794714,0.36787160601427493,0.3674949145993512,0.0005140378529166338,0.00010859953544807656,0.0001134086105438991,0.04308633597217898,-8.05216895335747e-9,3.681290066796716e-9,-2.5232105776264863e-10,-2.518154828589977e-13,1.1504072351733991e-13,0.45251263010590975,0.20771630232056906,1.0021411687856048,7.272280394484925e-8
0.019,1.0049414930854839,-0.05024454472848227,0.2530921203029028,0.04973768364308665,0.2493533657419891,-0.02503437643103369,0.22687354897287396,0.010373485088110307,0.0003378788870827614,-4.296253608537969e-5,0.07038793433198486,-0.0029235677028386546,1.1808939283574413,0.3688924096228474,0.3688886562069638,0.36851018406470026,0.0005151164031351994,0.00010859972232822858,0.0001152999379482781,0.04308804245618842,-8.852143683967144e-9,3.68043864693489e-9,-2.432023776784995e-10,-2.7671050590524393e-13,1.1501409717027563e-13,0.45249008563127796,0.20776657960290867,1.002141181822007,7.24666629805512e-8
0.0191,1.004941667961546,-0.05024445886490224,0.25309214313658907,0.04973760769949107,0.24935341619179377,-0.025034336064654127,0.22696750649012176,0.010381973830623774,0.0003378802721223224,-4.295239277521661e-5,0.07038786770960838,-0.0029242199666003766,1.1805924296146322,0.36991020914285644,0.36990645351520873,0.36952688018439345,0.0005162241990552119,0.00010859991238946882,0.00011722006775429231,0.04308970429618153,-9.628548352063417e-9,3.679499400954492e-9,-2.3406634187577326e-10,-3.0087743214809025e-13,1.1498472671492603e-13,0.4524325891642638,0.2078948046790096,1.0021412150694915,7.18134114395008e-8
0.0192,1.0049418363214098,-0.050244368209404054,0.2530921645872198,0.04973753261370377,0.2493534649643188,-0.02503429441928831,0.2270611110243527,0.010390430587461776,0.0003378816421479622,-4.294225077447669e-5,0.07038780117452875,-0.0029248714885958633,1.1803311308008613,0.37092753142559565,0.3709237798983476,0.37054376926284405,0.0005173592100418539,0.00010860010558031149,0.00011916582872508487,0.04309132061425342,-1.0380959614096953e-8,3.67847572867316e-9,-2.249137791978329e-10,-3.243028520605164e-13,1.1495271837928261e-13,0.452342510704141,0.20809569212169138,1.0021412671575995,7.078997630559733e-8
0.0193,1.0049419983506738,-0.05024427290445653,0.2530921846948013,0.049737458370226625,0.2493535121069624,-0.02503425153493249,0.22715436383310852,0.010398855472996292,0.0003378829975551794,-4.2932110369740306e-5,0.07038773472635984,-0.002925522269438523,1.1801093597225965,0.37194315860868654,0.3719394173157185,0.3715596176044654,0.0005185194054603074,0.00010860030184927074,0.00012113404962379891,0.04309289053249923,-1.1108954126518427e-8,3.677371029908525e-9,-2.1574551848804115e-10,-3.4697335611550283e-13,1.1491817839133687e-13,0.45222222025018366,0.20836395650377354,1.0021413367158731,6.942328456274009e-8
0.0194,1.0049421542349373,-0.05024417309252844,0.2530922034993403,0.049737384953561496,0.2493535576671227,-0.0250342074515829,0.2272472661739309,0.010407248601599296,0.00033788433873947266,-4.29219718475878e-5,0.07038766836471547,-0.0029261723097417655,1.1799264441863049,0.3729558728297502,0.3729521477266592,0.3725731915136703,0.0005197027546757548,0.00010860050114486077,0.00012312155921357742,0.043094413173014025,-1.1812108545778445e-8,3.676188704478224e-9,-2.0656238858976162e-10,-3.688755347860274e-13,1.1488121297908026e-13,0.4520740878016654,0.20869431239807557,1.0021414223738538,6.774026319482844e-8
0.0195,1.0049423041597996,-0.0502440689160886,0.2530922210408431,0.04973731234821028,0.24935360169219795,-0.025034162209235777,0.22733981930436162,0.010415610087642765,0.00033788566609634074,-4.291183549459955e-5,0.07038760208920952,-0.002926821610119,1.1797817119984537,0.3739644562264081,0.3739607530905076,0.37358325729487224,0.0005209072270533783,0.00010860070341559577,0.00012512518625756348,0.04309588765789292,-1.2489999528327686e-8,3.67493215219989e-9,-1.9736521834635694e-10,-3.8999597854507063e-13,1.148419283705043e-13,0.4519004833578602,0.2090814743774169,1.0021415227610835,6.576783918576169e-8
0.0196,1.0049424483108595,-0.050243960517605796,0.2530922373593163,0.04973724053867484,0.24935364422958625,-0.025034115847887378,0.22743202448194239,0.010423940045498683,0.0003378869800212822,-4.2901701597355904e-5,0.07038753589945584,-0.0029274701711836377,1.1796744909655106,0.3749676909362818,0.37496401536660173,0.3745885812524843,0.0005221307919583604,0.00010860090860998991,0.00012714175951890027,0.04309731310923105,-1.3142203730616808e-8,3.673604772891158e-9,-1.8815483660119026e-10,-4.103212778656121e-13,1.1480043079360047e-13,0.451703776918042,0.20952015701461707,1.0021416365071034,6.353293951943912e-8
0.0197,1.004942586873716,-0.050243848039548844,0.2530922524947665,0.049737169509457065,0.24935368532668578,-0.025034068407533923,0.22752388296421494,0.01043223858953902,0.00033788828090979586,-4.2891570442437244e-5,0.07038746979506828,-0.002928117993549087,1.1796041088939428,0.3759643590969924,0.3759607165142794,0.37558792969091975,0.0005233714187558833,0.00010860111667655737,0.00012916810776073082,0.043098688649123494,-1.3768297809096464e-8,3.6722099663696633e-9,-1.7893207219762446e-10,-4.298380232206314e-13,1.1475682647636024e-13,0.4514863384814844,0.21000507488249556,1.0021417622414555,6.106249117976007e-8
0.0198,1.0049427200339687,-0.05024373162438653,0.2530922664872,0.04973709924505882,0.24935372503089476,-0.025034019928171666,0.227615396008721,0.010440505834135758,0.0003378895691573802,-4.288144231642391e-5,0.07038740377566069,-0.002928765077828758,1.1795698935902177,0.3769532428461614,0.3769496384928787,0.37658006891459167,0.0005246270768111291,0.00010860132756381238,0.0001312010597461983,0.043100013399665356,-1.4367858420217328e-8,3.670751132453039e-9,-1.6969775397902231e-10,-4.485328050831089e-13,1.1471122164677514e-13,0.45125053804746146,0.21053094255387186,1.0021418985936807,5.8383421150623726e-8
0.0199,1.0049428479772158,-0.05024361141458765,0.2530922793766235,0.04973702972998198,0.24935376338961118,-0.02503397044979684,0.22770656487300228,0.01044874189366087,0.00033789084515953397,-4.2871317505896266e-5,0.07038733784084691,-0.00292941142463606,1.179571172860803,0.37793312432141,0.3779295632617374,0.3775637652279132,0.0005258957354892803,0.00010860154122026904,0.00013323744423844567,0.04310128648295176,-1.4940462220430016e-8,3.669231670958921e-9,-1.6045271078874742e-10,-4.663922139260227e-13,1.146637225328366e-13,0.450998745615247,0.21109247460156547,1.0021420441933218,5.5522656415929596e-8
0.02,1.004942970889057,-0.050243487552621,0.25309229120304333,0.04973696094872842,0.24935380045023342,-0.02503392001240569,0.22779739081460051,0.010456946882486337,0.00033789210931175573,-4.286119629743469e-5,0.07038727199024084,-0.0029300570345844037,1.1796072745121655,0.3789027856603596,0.3788992727801935,0.3785377849352977,0.0005271753641555192,0.0001086017575944416,0.0001352740900006161,0.0431025070210778,-1.5485685866185202e-8,3.6676549817049434e-9,-1.511977714701625e-10,-4.834028402223532e-13,1.1461443536253613e-13,0.45073333118411474,0.2116843855983959,1.0021421976699196,5.2507123959576896e-8
0.0201,1.0049430889550912,-0.05024336018095539,0.25309230200646615,0.049736892885800035,0.24935383626015947,-0.02503386865599446,0.22788787509105748,0.010465120914984135,0.00033789336200954433,-4.285107897761954e-5,0.07038720622345626,-0.0029307019082871976,1.179677526350773,0.3798610090006318,0.3798575490075848,0.37950089434115825,0.0005284639321750278,0.00010860197663484423,0.00013730782579585263,0.04310367413613859,-1.600310601393354e-8,3.6660244645087396e-9,-1.4193376486663056e-10,-4.9955127444508e-13,1.1456346636386525e-13,0.4504566647533388,0.21230139011718252,1.002142357653016,4.9363750765464936e-8
0.0202,1.0049432023609177,-0.05024322944205961,0.2530923118268984,0.04973682552569869,0.24935387086678767,-0.025033816420559383,0.22797801895991493,0.01047326410552624,0.0003378946036483984,-4.284096583303117e-5,0.07038714054010708,-0.0029313460463578516,1.1797812561830932,0.38080657647984767,0.38080317390324936,0.38045185974990803,0.0005297594089129888,0.00010860219828999109,0.00013933548038729836,0.04310478695022922,-1.649229932012569e-8,3.6643435191879454e-9,-1.326615198215146e-10,-5.148241070671826e-13,1.1451092176481543e-13,0.4501711163221928,0.212938202730745,1.0021425227721528,4.611946381749303e-8
0.0203,1.0049433112921353,-0.05024309547840247,0.2530923207043466,0.04973675885292626,0.24935390431751606,-0.025033763346096707,0.22806782367871445,0.010481376568484633,0.00033789583462381657,-4.2830857150249956e-5,0.07038707493980716,-0.002931989449409777,1.179917791815593,0.38173827023562873,0.3817349294265251,0.3813894474659603,0.0005310597637345842,0.00010860242250839641,0.00014135388253809644,0.04310584458544483,-1.6952842441212304e-8,3.6626155455601963e-9,-1.2338186517817765e-10,-5.292079285616409e-13,1.1445690779337814e-13,0.44987905588995086,0.21358953801190275,1.0021426916568714,4.2801190099560486e-8
0.0204,1.0049434159343429,-0.050242958432452765,0.2530923286788172,0.04973669285198463,0.24935393665974287,-0.02503370947260267,0.22815729050499792,0.010489458418231288,0.00033789705533129747,-4.282075321585625e-5,0.07038700942217031,-0.0029326321180563808,1.18008646105474,0.38265487240559637,0.38265159753674993,0.38231242379372826,0.0005323629660049965,0.00010860264923857435,0.00014335986101138997,0.0431068461638805,-1.738431203364405e-8,3.660843943443124e-9,-1.1409562977998243e-10,-5.426893294014347e-13,1.144015306775449e-13,0.4495828534558866,0.21425011053347526,1.0021428629367137,3.94358565955665e-8
0.0205,1.0049435164731397,-0.05024281844667927,0.2530923357903168,0.04973662750737566,0.24935396794086617,-0.025033654840073506,0.22824642069630696,0.010497509769138182,0.0003378982661663398,-4.281065431643041e-5,0.07038694398681042,-0.002933274052911075,1.1802865917070013,0.3835551651273718,0.38355196019326165,0.3832195550376249,0.0005336669850894077,0.00010860287842903906,0.00014535024457032193,0.04310779080763134,-1.7786284753871555e-8,3.659032112654365e-9,-1.048036424702925e-10,-5.552549000595427e-13,1.1434489664530713e-13,0.449284879019274,0.21491463486828202,1.0021430352412208,3.6050390289410605e-8
0.0206,1.0049436130941252,-0.05024267566355082,0.2530923420788519,0.049736562803601246,0.24935399820828427,-0.025033599488505465,0.22833521551018338,0.010505530735577294,0.00033789946752444213,-4.2800560738552816e-5,0.07038687863334132,-0.0029339152545872675,1.1805175115788447,0.38443793053857644,0.3844347993553983,0.3841096075020636,0.0005349697903530004,0.00010860311002830476,0.00014732186197803543,0.043108677638792454,-1.815833725834549e-8,3.6571834530115535e-9,-9.55067320924706e-11,-5.668912310089451e-13,1.142871119246564e-13,0.44898750257938674,0.21557782558914249,1.002143207199935,3.2671718164991985e-8
0.0207,1.0049437059828978,-0.05024253022553618,0.2530923475844289,0.04973649872516324,0.2493540275093952,-0.025033543457894786,0.2284236762041689,0.010513521431920603,0.0003379006598011033,-4.279047276880381e-5,0.07038681336137687,-0.0029345557236983687,1.1807785484767375,0.3853019507768317,0.3852988969824978,0.3849813474914574,0.0005362693511609568,0.00010860334398488565,0.00014927154199767363,0.043109505779458955,-1.8500046203516505e-8,3.655301364332324e-9,-8.620572748987979e-11,-5.775849127226214e-13,1.1422828274358413e-13,0.448693094135499,0.2162343972688762,1.0021433774423976,2.9326767206209993e-8
0.0208,1.0049437953250573,-0.05024238227510417,0.25309235234705435,0.049736435256563544,0.2493540558915972,-0.025033486788237705,0.2285118040358052,0.010521481972540084,0.000337901843391822,-4.2780390693763766e-5,0.07038674817053094,-0.002935195460857789,1.1810690302071467,0.3861460079797589,0.386143035033898,0.3858335413102197,0.000537563636878459,0.00010860358024729588,0.00015119611339237953,0.043110274351725944,-1.8810988245835264e-8,3.6533892464343107e-9,-7.690145750588299e-11,-5.873225356735513e-13,1.1416851533008182e-13,0.44840402368688437,0.21687906448030267,1.0021435445981501,2.6042464396963895e-8
0.0209,1.004943881306202,-0.050242231954723576,0.25309235640673483,0.04973637238230403,0.2493540834022884,-0.025033429519530467,0.22859960026263407,0.010529412471807713,0.00033790301869209667,-4.2770314800013055e-5,0.07038668306041734,-0.0029358344666789373,1.1813882845765402,0.38696888428497933,0.38696599546893695,0.3866649552627634,0.0005388506168706895,0.00010860381876404963,0.0001530924049252963,0.04311098247768854,-1.9090740041752413e-8,3.6514504991351487e-9,-6.759475098384325e-11,-5.960906903347143e-13,1.1410791591214102e-13,0.4481226612328168,0.21750654179624132,1.0021437072967345,2.2845736721153022e-8
0.021,1.0049439641119315,-0.05024207940686321,0.2530923598034768,0.04973631008688655,0.24935411008886701,-0.02503337169176931,0.2286870661421972,0.01053731304409547,0.0003379041860974261,-4.2760245374132014e-5,0.07038661803064998,-0.002936472741775223,1.1817356393913854,0.3877693618301145,0.38776656024695244,0.38747435565350197,0.0005401282605028306,0.00010860405948366113,0.00015495724535956706,0.04311162927944184,-1.933887824771862e-8,3.649488522252472e-9,-5.828643676712328e-11,-6.038759671790904e-13,1.1404659071775313e-13,0.44785137677257014,0.2181115437895117,1.0021438641676925,1.9763511162676576e-8
0.0211,1.0049440439278445,-0.05024192477399186,0.2530923625772868,0.049736248354813016,0.24935413599873116,-0.02503331334495048,0.22877420293203635,0.01054518380377533,0.00033790534600330896,-4.275018270270103e-5,0.07038655308084268,-0.002937110286760057,1.1821104224581491,0.3885462227527857,0.3885435113272825,0.38826050878684837,0.0005413945371400644,0.00010860430235464451,0.00015678746345833475,0.04311221387908095,-1.955497952018452e-8,3.6475067156039154e-9,-4.897734369908669e-11,-6.106649566796586e-13,1.1398464597490972e-13,0.4475925403054183,0.21868878503293326,1.002144013840565,1.6822714705434075e-8
0.0212,1.0049441209395404,-0.05024176819857833,0.2530923647681712,0.04973618717058528,0.24935416117927903,-0.025033254519070205,0.2288610118896932,0.010553024865219274,0.0003379064988052439,-4.274012707230046e-5,0.07038648821060929,-0.0029377471022468474,1.1825119615832993,0.38929824919061423,0.389295630669265,0.3890221809672159,0.0005426474161475734,0.00010860454732551399,0.00015857988798474257,0.04311273539870098,-1.973862051560078e-8,3.645508479007113e-9,-3.9668300623096206e-11,-6.164442493093988e-13,1.139221879116022e-13,0.4473485218306351,0.21923298009932554,1.0021441549448946,1.4050274333324718e-8
0.0213,1.0049441953326181,-0.05024160982309141,0.25309236641613664,0.04973612651870523,0.2493541856779088,-0.025033195254124743,0.22894749427270952,0.010560836342799276,0.00033790764489872966,-4.2730078769510655e-5,0.07038642341956369,-0.002938383188849005,1.1829395845733033,0.39002422328122155,0.39002170023223776,0.38975813849901775,0.0005438848668905397,0.00010860479434478372,0.00016033134770193356,0.04311319296039703,-1.9889377890418052e-8,3.6434972122797005e-9,-3.036013638251485e-11,-6.212004355412906e-13,1.1385932275582211e-13,0.44712169134749435,0.219738843561508,1.0021442861102223,1.1473117030247835e-8
0.0214,1.0049442672926767,-0.0502414497899999,0.2530923675611896,0.04973606638367475,0.2493542095420186,-0.02503313559011032,0.22903365133862708,0.010568618350887314,0.0003379087846792648,-4.2720038080911984e-5,0.0703863587073197,-0.002939018547179939,1.1833926192346282,0.3907229271622289,0.39072050197553887,0.3904671476866671,0.0005451048587341458,0.00010860504336096793,0.00016203867137305086,0.04311358568626421,-2.0006828301086996e-8,3.641476315239311e-9,-2.1053679820705584e-11,-6.249201058483136e-13,1.137961567355609e-13,0.44691441885527,0.2202010899923001,1.00214440596609,9.118169780102709e-9
0.0215,1.0049443370053153,-0.050241288241772604,0.25309236824333664,0.04973600674999569,0.24935423281900662,-0.025033075567023184,0.2291194843449875,0.010576371003855365,0.0003379099185423481,-4.2710005293084814e-5,0.0703862940734912,-0.0029396531778530595,1.1838703933737416,0.3913931429712577,0.3913908178585062,0.3911479748345771,0.0005463053610435739,0.00010860529432258077,0.00016369868776123752,0.043113912698397636,-2.0090548404058263e-8,3.6394491877035797e-9,-1.1749759781031443e-11,-6.275898507034474e-13,1.1373279607881012e-13,0.44672907435323583,0.22061443396452138,1.0021445131420392,7.012359566788664e-9
0.0216,1.0049444046561329,-0.050241125320878315,0.25309236850258415,0.049735947602169955,0.249354255556271,-0.025033015224859578,0.2292049945493326,0.010584094416075409,0.0003379110468834781,-4.26999806926095e-5,0.07038622951769202,-0.0029402870814817755,1.1843722347971108,0.3920336528459294,0.3920314298404777,0.391799386247161,0.0005474843431840063,0.00010860554717813643,0.00016530822562963666,0.043114173118892395,-2.0140114855782507e-8,3.6374192294901413e-9,-2.449205106855143e-12,-6.291962605796717e-13,1.1366934701356118e-13,0.44656802784066574,0.22097359005099135,1.0021446062676118,5.182613374204955e-9
0.0217,1.0049444704307284,-0.05024096116978584,0.25309236837893867,0.0497358889246994,0.24935427780120997,-0.025032954603615733,0.22929018320920408,0.010591788701919418,0.00033791217009815355,-4.2689964566066414e-5,0.07038616503953606,-0.002940920258679497,1.184897471311203,0.3926432389238652,0.39264111988079115,0.3924201482288318,0.000548639774520625,0.0001086058018761491,0.00016686411374139133,0.04311436606984361,-2.0155104312710384e-8,3.6353898404166297e-9,6.8471553584597266e-12,-6.29725925949966e-13,1.136059157678056e-13,0.44643364931683366,0.22127327282452944,1.0021446839723491,3.655858186251009e-9
0.0218,1.0049445345147012,-0.05024079593096397,0.25309236791240675,0.04973583070208591,0.2493542996012216,-0.0250328937432879,0.2293750515821437,0.010599453975759376,0.0003379132885818731,-4.267995720003591e-5,0.0703861006386371,-0.002941552710059634,1.1854454307224862,0.39322068334268656,0.3932186699387846,0.3930090270840029,0.0005497696244186127,0.00010860605836513295,0.00016836318085964463,0.04311449067334638,-2.0135093431292548e-8,3.6333644203006804e-9,1.613849277155043e-11,-6.291654372873099e-13,1.1354260856953488e-13,0.4463283087810133,0.22150819685795517,1.002144744885793,2.4590209868260692e-9
0.0219,1.0049445970936504,-0.0502406297468815,0.2530923671429948,0.04973577291883137,0.2493543210037041,-0.02503283268387231,0.22945960092569315,0.010607090351967254,0.00033791440273013535,-4.266995888109835e-5,0.07038603631460906,-0.0029421844362355963,1.1860154408374275,0.39376476824001483,0.393762861973796,0.3935647891170875,0.0005508718622431515,0.00010860631659360217,0.00016980225574753964,0.04311454605149581,-2.0079658867979657e-8,3.631346368959927e-9,2.542397828905393e-11,-6.27501385064683e-13,1.134795316467405e-13,0.4462543762324786,0.22167307672408804,1.0021447876374852,1.6190287598294527e-9
0.022,1.0049446583531745,-0.050240462760007244,0.25309236611070957,0.04973571555943765,0.24935434205605572,-0.025032771465365214,0.22954383249739418,0.010614697944915033,0.0003379155129384391,-4.2659969895834103e-5,0.07038597206706575,-0.002942815437820793,1.186606829462494,0.3942742757534714,0.3942724779451632,0.39408620063249855,0.0005519444573594238,0.00010860657651007096,0.00017117816716821947,0.04311453132638702,-1.998837727922236e-8,3.6293390862120042e-9,3.470278306760728e-11,-6.247203597550651e-13,1.1341679122741393e-13,0.4462142216705034,0.22176262699574753,1.0021448108569668,1.1628084891604619e-9
0.0221,1.0049447184476206,-0.05024029509246109,0.25309236484902237,0.04973565861012685,0.24935436279765225,-0.02503271012194162,0.22962774756828366,0.01062227687017566,0.00033791661953596545,-4.264999048804583e-5,0.07038590789567092,-0.0029434457154689777,1.1872184732160063,0.3947478489238525,0.3947461607417892,0.3945718813202868,0.00055298489800296,0.0001086068380301348,0.00017248716696043338,0.04311444595821011,-1.9861018513087777e-8,3.6273470175550773e-9,4.3958556122953615e-11,-6.208143915314653e-13,1.133545262374843e-13,0.4462057203257333,0.221775762460832,1.0021448153606984,1.0802645583317012e-9
0.0222,1.0049447772106745,-0.050240126652886345,0.25309236332408613,0.04973560207566424,0.2493543831856206,-0.02503264862682209,0.22971134747701513,0.010629827249199602,0.0003379177221713847,-4.264002045295952e-5,0.07038584380060155,-0.002944075270237857,1.1878452257559977,0.3951835027790944,0.39518192548062653,0.3950197578630004,0.0005539871619742371,0.00010860710077438825,0.00017372172541892548,0.04311429323525346,-1.9699518807619567e-8,3.625382947241249e-9,5.303901991632796e-11,-6.158381040805984e-13,1.1329313637394211e-13,0.44618729249619243,0.22175004512707172,1.002144821287671,1.0320304715861786e-9
0.0223,1.0049448346082748,-0.05023995742706371,0.25309236152919407,0.04973554595524351,0.24935440321115054,-0.025032586975513922,0.22979463336972414,0.010637349186037249,0.0003379188207738379,-4.2630059748337215e-5,0.07038577978182618,-0.0029447041029953577,1.1884850088690766,0.395581368404975,0.39557990316772806,0.39542992800977156,0.0005549499887032564,0.00010860736458443724,0.00017488084026767923,0.04311407570164903,-1.9505348980860583e-8,3.6234506662435857e-9,6.190217899403934e-11,-6.098360637794311e-13,1.1323274016052253e-13,0.44614911242666805,0.2216967621197135,1.0021448335675875,9.320959405362184e-10
0.0224,1.0049448906730778,-0.05023978744331248,0.25309235947153824,0.049735490244557694,0.24935442288256943,-0.025032525175715574,0.22987760635011947,0.010644842780936444,0.00033791991541402475,-4.262010842140393e-5,0.07038571583920726,-0.0029453322145213618,1.189136824075244,0.3959420274346945,0.39594067529449256,0.39580295843834445,0.0005558734188333071,0.00010860762938037949,0.00017596515175435416,0.0431137952488042,-1.9279602833468214e-8,3.6215512738164085e-9,7.054365940983727e-11,-6.028425277856407e-13,1.1317337195644165e-13,0.4460922303148472,0.22161737906511916,1.002144851862672,7.832098022852118e-10
0.0225,1.0049449454377408,-0.05023961672995191,0.2530923571583108,0.04973543493929984,0.24935444220820455,-0.025032463235125514,0.22996026752191,0.010652308134145024,0.00033792100616264486,-4.2610166519384714e-5,0.07038565197260716,-0.0029459596055957543,1.1897996728945015,0.3962660615014534,0.3962648233523193,0.3961394158264637,0.0005567574930076792,0.00010860789508231275,0.00017697530012660996,0.04311345376812637,-1.9023374166099867e-8,3.6196858692140435e-9,7.895908721747135e-11,-5.948917532569043e-13,1.1311506612091571e-13,0.4460176963584172,0.22151336158965076,1.0021448758351479,5.88120893936549e-10
0.0226,1.0049449989349197,-0.05023944531530129,0.25309235459670393,0.04973538003516303,0.24935446119638327,-0.0250324011614422,0.23004261798880452,0.010659745345910835,0.0003379220930903976,-4.260023408950457e-5,0.07038558818188824,-0.002946586276998418,1.1904725568468502,0.396554052238452,0.39655292883260707,0.3964398668518734,0.000557602251869662,0.00010860816161033472,0.00017791192563210604,0.04311305315102287,-1.8737756779412944e-8,3.617855551690812e-9,8.714408847069112e-11,-5.860179973508993e-13,1.130578570131608e-13,0.44592656075506515,0.22138617531967011,1.002144905147238,3.495780525936203e-10
0.0227,1.0049450511972717,-0.05023927322767989,0.2530923517939098,0.0497353255278403,0.24935447985543288,-0.025032338962364096,0.2301246588545119,0.01066715451648171,0.0003379231762679826,-4.259031117898854e-5,0.07038552446691296,-0.0029472122295092357,1.191154477452291,0.39680658127889096,0.3968055732267549,0.39670487819231826,0.0005584077360625449,0.0001086084288845432,0.0001787756685185021,0.04311259528890114,-1.8423844474064836e-8,3.616061420501038e-9,9.50942892232464e-11,-5.762555172253025e-13,1.1300177899239315e-13,0.4458198737024784,0.22123728588153926,1.0021449394611655,7.033011535980631e-11
0.0228,1.0049451022574536,-0.05023910049540696,0.25309234875712056,0.04973527141302474,0.24935449819368075,-0.02503227664558967,0.2302063912227409,0.010674535746105492,0.0003379242557660994,-4.258039783506163e-5,0.07038546082754367,-0.0029478374639080912,1.1918444362308251,0.39702423025597033,0.3970233380261619,0.3969350165255423,0.0005591739862296177,0.00010860869682503588,0.0001795671690334576,0.04311208207316852,-1.808273105071297e-8,3.614304574899043e-9,1.028053155288862e-10,-5.656385700377919e-13,1.1294686641782883e-13,0.445698685398344,0.2210681589016201,1.0021449784391534,-2.468740806614833e-10
0.0229,1.0049451521481216,-0.05023892714680182,0.2530923454935285,0.049735217686409365,0.24935451621945423,-0.025032214218817378,0.23028781619720037,0.010681889135030024,0.0003379253316554475,-4.257049410494888e-5,0.07038539726364276,-0.002948461980974869,1.1925414347024543,0.39720758080289076,0.397206804722227,0.3971308485292902,0.0005599010430141696,0.00010860896535191052,0.00018028706742463223,0.04311151539523241,-1.7715510310014734e-8,3.612586114139152e-9,1.1027279344136036e-10,-5.542014129460445e-13,1.1289315364868411e-13,0.44556404604034927,0.22088026000627456,1.0021450217434258,-5.992856983668665e-10
0.023,1.0049452009019328,-0.050238753210183715,0.2530923420103256,0.04973516434368728,0.24935453394108056,-0.025032151689745687,0.23036893488159918,0.010689214783503143,0.0003379264040067265,-4.256060003587532e-5,0.07038533377507265,-0.0029490857814894506,1.193244474387179,0.39735721455285256,0.3973565548063492,0.39729294088130634,0.0005605889470594904,0.00010860923438526485,0.00018093600393968541,0.04311089714650018,-1.7323276052627534e-8,3.6109071374756875e-9,1.1749234901441844e-10,-5.419783031077376e-13,1.1284067504417506e-13,0.44541700582618143,0.22067505482186459,1.0021450690362053,-9.841559006529534e-10
0.0231,1.0049452485515435,-0.05023857871387192,0.2530923383147041,0.049735111380551485,0.2493545513668871,-0.025032089066073047,0.2304497483796461,0.010696512791772689,0.0003379274728906359,-4.255071567506596e-5,0.0703852703616957,-0.002949708866231721,1.1939525568050007,0.39747371313905605,0.39747316976992736,0.3974218602593348,0.0005612377390088694,0.0001086095038451966,0.0001815146188262768,0.04311022921837921,-1.690712207920877e-8,3.6092687441629718e-9,1.2445960830180996e-10,-5.290034976805483e-13,1.1278946496351787e-13,0.4452586149535276,0.2204540089747521,1.0021451199797151,-1.3987358504163533e-9
0.0232,1.0049452951296107,-0.0502384036861857,0.2530923344138562,0.049735058792695075,0.24935456850520119,-0.025032026355497936,0.23053025779504996,0.010703783260086502,0.00033792853837787514,-4.254084106974582e-5,0.07038520702337434,-0.002950331235981562,1.1946646834759205,0.3975576581947017,0.39755723110436064,0.39751817334112016,0.0005618474595055963,0.00010860977365180351,0.00018202355233206598,0.043109513502276896,-1.6468142190415853e-8,3.607672033455329e-9,1.3117019735728449e-10,-5.153112538221539e-13,1.127395577659287e-13,0.445089923620075,0.22021858809129902,1.0021451742361787,-1.8402767105536762e-9
0.0233,1.004945340668791,-0.05023822815544435,0.2530923303149741,0.04973500657581111,0.2493545853643502,-0.025031963565718806,0.23061046423151965,0.010711026288692423,0.00033792960053914396,-4.253097626713995e-5,0.0703851437599709,-0.002950952891518859,1.19537985591994,0.39760963135299,0.3976093203010481,0.3975824468044069,0.0005624181491929605,0.00010861004372518332,0.00018246344470471249,0.0431087518896006,-1.600743018690616e-8,3.606118104607082e-9,1.3761974223459184e-10,-5.009358286902313e-13,1.1269098781062371e-13,0.44491198202351084,0.21997025779786727,1.002145231467819,-2.3060296439615464e-9
0.0234,1.0049453852017411,-0.050238052149967134,0.25309232602524984,0.04973495472559263,0.24935460195266138,-0.02503190070443413,0.23069036879276397,0.010718241977838293,0.0003379306594451417,-4.252112131447337e-5,0.07038508057134786,-0.0029515738336234943,1.1960970756570601,0.39763021424712114,0.39763001885138854,0.39761524732693926,0.0005629498487142515,0.00010861031398543378,0.00018283493619187589,0.043107946271757715,-1.5526079869337133e-8,3.6046080568725534e-9,1.438038689874811e-10,-4.859114794424587e-13,1.1264378945681906e-13,0.4447258403615224,0.2197104837208189,1.0021452913368598,-2.793245813536543e-9
0.0235,1.0049454287611175,-0.05023787569807332,0.2530923215518757,0.049734903237732726,0.24935461827846211,-0.02503183777934236,0.23076997258249168,0.010725430427771951,0.00033793171516656803,-4.251127625897109e-5,0.07038501745736754,-0.002952194063075352,1.196815344207282,0.39761998851029573,0.3976199082467811,0.3976171415864617,0.0005634425987127591,0.00010861058435265262,0.00018313866704121575,0.04310709854015562,-1.5025185038366155e-8,3.603142989506067e-9,1.4971820366970202e-10,-4.702724632365129e-13,1.1259799706373092e-13,0.4445325488317968,0.21944073148651577,1.002145353505524,-3.299176382175289e-9
0.0236,1.004945471379577,-0.05023769882808219,0.2530923169020438,0.0497348521079244,0.24935463435007962,-0.025031774798141955,0.2308492767044117,0.010732591738741233,0.0003379327677741224,-4.250144114785814e-5,0.07038495441789236,-0.002952813580654314,1.1975336630906066,0.3975795357757139,0.39757956997862465,0.39758869626071847,0.0005638964398317726,0.00010861085474693755,0.00018337527750039161,0.04310621058620168,-1.4505839494650627e-8,3.601724001761946e-9,1.553583723350042e-10,-4.5405303723007104e-13,1.1255364499057544e-13,0.4443331576320213,0.21916246672131973,1.0021454176360345,-3.8210725127743966e-9
0.0237,1.0049455130897766,-0.05023752156831301,0.2530923120829463,0.04973480133186075,0.24935465017584138,-0.025031711768531386,0.23092828226223275,0.010739726010993985,0.0003379338173385044,-4.249161602835954e-5,0.07038489145278472,-0.002953432387140265,1.1982510338270354,0.3975094376765763,0.3975095855383183,0.397530478027454,0.0005643114127145813,0.00010861112508838635,0.00018354540781706312,0.043105284301303295,-1.3969137038847955e-8,3.6003521928945125e-9,1.6072000103713714e-10,-4.372874585808104e-13,1.1251076759656876e-13,0.44412871695988304,0.21887715505159283,1.002145483390615,-4.356185368230474e-9
0.0238,1.0049455539243723,-0.05023734394708507,0.25309230710177544,0.04973475090523483,0.2493546657640746,-0.025031648698209116,0.2310069903596638,0.010746833344778045,0.00033793486393041356,-4.248180094770033e-5,0.070384828561907,-0.002954050483313089,1.1989664579365695,0.39741027584608324,0.39741053641726104,0.3974430535644129,0.0005646875580044752,0.00010861139529709674,0.00018364969823888983,0.043104321576867846,-1.3416171471615523e-8,3.5990286621580906e-9,1.6579871582985065e-10,-4.2000998444640783e-13,1.1246939924092708e-13,0.4439202770130693,0.21858626210369697,1.002145550431489,-4.90176611144015e-9
0.0239,1.0049455939160217,-0.050237165992717624,0.2530923019657233,0.049734700823739694,0.24935468112310671,-0.025031585594873604,0.23108540210041356,0.010753913840341254,0.0003379359076205494,-4.247199595310554e-5,0.0703847657451216,-0.002954667869952668,1.1996789369392102,0.3972826319174351,0.3972830041068518,0.3973269895493392,0.0005650249163447436,0.00010861166529316646,0.00018368878901353123,0.04310332430430271,-1.2848036593610775e-8,3.5977545088070032e-9,1.7059014276689382e-10,-4.022548719845416e-13,1.1242957428286655e-13,0.4437088879892672,0.21829125350399414,1.002145618420879,-5.455065905299995e-9
0.024,1.0049456330973803,-0.05023698773352995,0.2530922966819821,0.04973465108306839,0.2493546962612649,-0.02503152246622331,0.2311635185881909,0.010760967597931449,0.00033793694847961147,-4.246220109180016e-5,0.07038470300229091,-0.0029552845478388857,1.2003874723549586,0.39712708752383225,0.39712757009848965,0.39718285265997744,0.0005653235283786758,0.00010861193499669321,0.00018366332038864693,0.043102294375015254,-1.2265826205491084e-8,3.596530832095573e-9,1.7508990790201649e-10,-3.8405637835288847e-13,1.1239132708160328e-13,0.44349560008616407,0.21799359487884615,1.0021456870210084,-6.013335912706638e-9
0.0241,1.0049456715011058,-0.050236809197841334,0.2530922912577439,0.04973460167891398,0.2493547111868766,-0.0250314593199567,0.23124134092670462,0.010767994717796473,0.00033793798657829927,-4.245241641100925e-5,0.07038464033327732,-0.002955900517751626,1.2010910657038159,0.3969442242984752,0.39694481588357355,0.39701120957407204,0.0005655834347495618,0.00010861220432777479,0.00018357393261189654,0.04310123368041287,-1.1670634107913867e-8,3.5953587312781237e-9,1.7929363728896814e-10,-3.654487607091258e-13,1.1235469199635348e-13,0.443281463501447,0.217694751854615,1.002145755894101,-6.573827296556688e-9
0.0242,1.0049457091598544,-0.05023663041397104,0.25309228570020104,0.04973455260696953,0.24935472590826913,-0.025031396163772236,0.23131887021966357,0.010774995300184166,0.0003379390219873124,-4.244264195795783e-5,0.07038457773794322,-0.0029565157804707725,1.2017887185057832,0.3967346238745642,0.39673532295350245,0.39681262696936737,0.0005658046761006907,0.0001086124732065089,0.00018342126593093956,0.04310014411190294,-1.1063554101536512e-8,3.594239305608978e-9,1.831969569814984e-10,-3.4646627621093063e-13,1.123197033863333e-13,0.4430675284328032,0.21739619005766267,1.0021458247023793,-7.133791219746757e-9
0.0243,1.004945746106283,-0.050236451410238345,0.2530922800165456,0.04973450386292809,0.2493547404337698,-0.025031333005368382,0.2313961075707766,0.010781969445342364,0.00033794005477735036,-4.2432877779870914e-5,0.07038451521615101,-0.0029571303367762077,1.2024794322808616,0.3964988678852997,0.3964996727996754,0.39658767152360774,0.0005659872930753522,0.00010861274155299327,0.00018320596059343564,0.04309902756089284,-1.0445679987016436e-8,3.5931736543424594e-9,1.8679549303335675e-10,-3.271431820159804e-13,1.1228639561075891e-13,0.44285484507792,0.21709937511435107,1.0021458931080673,-7.69047884517345e-9
0.0244,1.004945782373048,-0.050236272214962505,0.25309227421396974,0.04973445544248273,0.2493547547717059,-0.025031269852443593,0.2314730540837525,0.010788917253518913,0.00033794108501911265,-4.2423123923973524e-5,0.07038445276776308,-0.002957744187447816,1.2031622085490528,0.3962375379638821,0.39623844691349136,0.39633690991453757,0.0005661313263168358,0.00010861300928732567,0.00018292865684704427,0.04309788591878995,-9.818105565011009e-9,3.5921628767328907e-9,1.900848714982929e-10,-3.075137352819516e-13,1.1225480302884645e-13,0.44264446363448445,0.21680577265104206,1.0021459607733876,-8.2411413357334e-9
0.0245,1.0049458179928066,-0.05023609285646283,0.25309226829966563,0.04973440734132648,0.2493547689304048,-0.02503120671269634,0.23154971086230008,0.01079583882496165,0.00033794211278329885,-4.24133804374907e-5,0.07038439039264183,-0.0029583573332654803,1.2038360488303574,0.3959512157435119,0.3959522267863494,0.3960609088199012,0.0005662368164684311,0.00010861327632960381,0.00018258999493942502,0.04309672107700166,-9.181924636177687e-9,3.591208072034595e-9,1.9306071843005615e-10,-2.8761219316652296e-13,1.1222495999981209e-13,0.4424374343001839,0.21651684829409767,1.0021460273605638,-8.783029854323175e-9
0.0246,1.004945852998215,-0.05023591336305856,0.25309226228082543,0.04973435955515242,0.24935478291819385,-0.02503114359382508,0.23162607901012822,0.010802734259918413,0.0003379431381406086,-4.2403647367647465e-5,0.07038432809064964,-0.0029589697750090843,1.2044999546447768,0.39564048285738934,0.39564159390964854,0.3957602349174431,0.0005663038041734275,0.00010861354259992544,0.0001821906151182375,0.043095534926935346,-8.538231001173841e-9,3.5903103395018955e-9,1.9571865988239622e-10,-2.674728128273709e-13,1.1219690088287199e-13,0.4422348072727054,0.2162340676698798,1.002146092531819,-9.313395563839407e-9
0.0247,1.00494588742193,-0.05023573376306899,0.25309225616464137,0.04973431207965361,0.2493547967434003,-0.025031080503528275,0.23170215963094573,0.010809603658637047,0.00033794416116174125,-4.239392476166883e-5,0.0703842658616489,-0.0029595815134585107,1.2051529275123123,0.3953059209387148,0.3953071297747876,0.3954354548849076,0.0005663323300751146,0.00010861380801838831,0.0001817311576311413,0.043094329359998386,-7.888118460656882e-9,3.589470778389115e-9,1.980543219090626e-10,-2.471298514221729e-13,1.121706600372423e-13,0.44203763274973634,0.21595889640475038,1.0021461559493763,-9.8294896271787e-9
0.0248,1.004945921296608,-0.05023555408481338,0.25309224995830554,0.0497342649105231,0.24935481041435154,-0.02503101744950439,0.23177795382846142,0.010816447121365386,0.0003379451819173964,-4.2384212666779836e-5,0.07038420370550202,-0.0029601925493936442,1.205793968952965,0.3949481116206889,0.3949494158731657,0.3950871354000391,0.0005663224348167818,0.0001086140725050901,0.00018121226272579594,0.04309310626759815,-7.232680815284208e-9,3.5886904879505776e-9,2.0006333056380489e-10,-2.2661756610860605e-13,1.1214627182213919e-13,0.4418469609289637,0.21569280012507136,1.0021462172754594,-1.0328563207237669e-8
0.0249,1.0049459546549067,-0.05023537435661102,0.2530922436690102,0.049734218043453945,0.2493548239393749,-0.02503095443945189,0.2318534627063841,0.010823264748351278,0.0003379462004782736,-4.23745111302055e-5,0.07038414162207138,-0.0029608028835943676,1.206422080486736,0.3945676365365117,0.3945690336961818,0.39471584314058195,0.0005662741590417189,0.00010861433598012862,0.000180634570649861,0.04309186754114205,-6.573011865713228e-9,3.5879705674406054e-9,2.0174131190037264e-10,-2.059702140443478e-13,1.1212377059677881e-13,0.4416638420080749,0.21543724445720466,1.0021462761722908,-1.0807867466912918e-8
0.025,1.0049459875294815,-0.05023519460678116,0.25309223730394736,0.04973417147413921,0.2493548373267976,-0.02503089148106923,0.23192868736842268,0.010830056639842553,0.00033794721691507245,-4.236482019917085e-5,0.07038407961121938,-0.002961412516840564,1.2070362636336267,0.39416507731938394,0.394166564735235,0.3943221447842805,0.000566187543393215,0.00010861459836360156,0.000179998721650996,0.04309061507203743,-5.910205412601315e-9,3.5873121161135217e-9,2.030838919725154e-10,-1.8522205238707453e-13,1.1210319072037734e-13,0.441489326184757,0.21519369502751223,1.0021463323020945,-1.126465356910108e-8
0.0251,1.0049460199529898,-0.05023501486364309,0.25309223087030935,0.04973412519827194,0.24935485058494714,-0.025030828582054875,0.23200362891828585,0.01083682289608706,0.0003379482312984924,-4.235513992090091e-5,0.0703840176728084,-0.0029620214499121167,1.2076355199136382,0.3937410156025058,0.39374259048172416,0.39390660700887925,0.00056606262851456,0.00010861485957560668,0.00017930535597686058,0.04308935075169169,-5.24535525660592e-9,3.5867162332236496e-9,2.0408669683398272e-10,-1.6440733829446495e-13,1.1208456655215091e-13,0.4413244636566973,0.21496361746235598,1.002146385327093,-1.1696172676698726e-8
0.0252,1.0049460519580884,-0.050234835155516085,0.2530922243752882,0.049734079211545205,0.24935486372215068,-0.025030765750107292,0.23207828845968256,0.010843563617332633,0.00033794924369923303,-4.234547034262071e-5,0.07038395580670086,-0.0029626296835889095,1.2082188508467713,0.3932960330190778,0.3932976924270483,0.3934697964921225,0.0005658994550490433,0.00010861511953624172,0.00017855511387511428,0.043088076471512214,-4.5795551983844244e-9,3.586184018025313e-9,2.0474535253852412e-10,-1.4356032892419575e-13,1.1206793245131571e-13,0.44117030462158296,0.21474847738809788,1.0021464349095104,-1.2099675952602482e-8
0.0253,1.0049460835774335,-0.050234655510719414,0.2530922178260762,0.049734033509652054,0.24935487674673565,-0.02503070299292494,0.2321526670963216,0.010850278903827119,0.0003379502541879938,-4.233581151155526e-5,0.0703838940127591,-0.0029632372186508263,1.2087852579530276,0.3928307112023002,0.3928324520626065,0.39301227991175464,0.0005656980636399545,0.0001086153781656044,0.0001777486355934167,0.04308679412290638,-3.913899038594228e-9,3.585716569772834e-9,2.0505548513988923e-10,-1.22715281433944e-13,1.1205332277708786e-13,0.44102789927710123,0.21454974043109984,1.0021464807115692,-1.247241455970896e-8
0.0254,1.004946114843682,-0.05023447595757235,0.25309221122986547,0.04973398808828555,0.24935488966702934,-0.025030640318206274,0.23222676593191177,0.01085696885581835,0.0003379512628354743,-4.2326163474929605e-5,0.07038383229084556,-0.0029638440558777497,1.2093337427524085,0.39234563178537346,0.3923474508797977,0.39253462394552,0.000565458494930583,0.00010861563538379246,0.0001768865613794274,0.04308550559728155,-3.2494805778927387e-9,3.5853149877205363e-9,2.0501272069182754e-10,-1.0190645298138719e-13,1.1204077188868358e-13,0.4408982978209392,0.2143688722177238,1.002146522395493,-1.2811639660914767e-8
0.0255,1.0049461457894906,-0.05023429652439417,0.2530922045938482,0.04973394294313875,0.2493549024913591,-0.025030577733649768,0.23230058607016188,0.01086363357355417,0.00033795226971237416,-4.2316526279968755e-5,0.07038377064082263,-0.0029644501960495637,1.2098633067649147,0.391841376401498,0.3918432703700209,0.39203739527116305,0.0005651807895642182,0.00010861589111090366,0.00017596953148080587,0.04308421278604513,-2.5873936169373527e-9,3.584980371122743e-9,2.0461268524808865e-10,-8.116810072420233e-14,1.1203031414531898e-13,0.44078255045078424,0.2142073383743317,1.0021465596235049,-1.3114602419116515e-8
0.0256,1.004946176447516,-0.05023411723950414,0.2530921979252165,0.04973389806990471,0.24935491522805225,-0.02503051524695388,0.23237412861478082,0.01087027315728242,0.0003379532748893928,-4.2306899973897744e-5,0.07038370906255269,-0.0029650556399461515,1.2103729515105475,0.39131852668387423,0.39132049202467506,0.3915211605664281,0.00056486498818415,0.0001086161452670357,0.00017499818614521173,0.04308291758060449,-1.9287319563854563e-9,3.584713819233777e-9,2.0385100486242203e-10,-6.053448182006623e-14,1.1202198390621023e-13,0.44068170736432344,0.2140666045272855,1.002146592057828,-1.3378553997210822e-8
0.0257,1.004946206850415,-0.05023393813122154,0.25309219123116256,0.0497338534642765,0.2493549278854361,-0.02503045286581707,0.23244739466947742,0.010876887707250937,0.00033795427843722977,-4.2297284603941595e-5,0.07038364755589813,-0.002965660388347396,1.2108616785093083,0.3907776642657025,0.3907796973351592,0.3909864865090596,0.0005645111314336676,0.00010861639777228633,0.0001739731656203046,0.043081621872367006,-1.2745893968944967e-9,3.584516431307961e-9,2.0272330558857735e-10,-4.0039853426657484e-14,1.120158155305735e-13,0.440596818759244,0.21394813630294707,1.0021466193606863,-1.3600745558094278e-8
0.0258,1.0049462370308437,-0.050233759227865646,0.25309218451887855,0.04973380912194715,0.24935494047183798,-0.025030390597937803,0.23252038533796043,0.010883477323707565,0.0003379552804265846,-4.228768021732534e-5,0.07038358612072135,-0.0029662644420331815,1.2113284892811982,0.3902193707801832,0.39022146779287237,0.3904339397768019,0.0005641192599560606,0.00010861664854675331,0.00017289511015374396,0.04308032755274007,-6.260597391218486e-10,3.5843893065996192e-9,2.012252134803041e-10,-1.9718472701652522e-14,1.1201184337762495e-13,0.4405289348332332,0.21385339932767838,1.0021466411943019,-1.3778428264663501e-8
0.0259,1.0049462670214597,-0.05023358055775573,0.2530921777955567,0.04973376503860975,0.24935495299558522,-0.02503032845101454,0.23259310172393874,0.01089004210690014,0.0003379562809281569,-4.227808686127399e-5,0.07038352475688474,-0.002966867801783391,1.2117723853462181,0.3896442278605168,0.38964638488921355,0.38986408704739933,0.0005636894143946186,0.00010861689751053436,0.00017176465999318944,0.04307903651313106,1.5763216275077796e-11,3.584333544363074e-9,1.9935235459135188e-10,3.9540319727117683e-16,1.1201010180658072e-13,0.4404791057839782,0.21378385922784138,1.0021466572208988,-1.3908853279815104e-8
0.026,1.0049462968549192,-0.050233402149211064,0.25309217106838905,0.04973372120995733,0.24935496546500513,-0.02503026643274574,0.23266554493112118,0.010896582157076505,0.00033795728001264616,-4.2268504583012576e-5,0.07038346346425069,-0.002967470468377908,1.2121923682243698,0.3890528171399036,0.3890550301155817,0.3892774949985964,0.000563221635392631,0.00010861714458372721,0.00017058245538630062,0.04307775064494735,6.497856686388859e-10,3.5843502438526485e-9,1.971003549754702e-10,2.0267517112436554e-14,1.1201062517665698e-13,0.44044838180916623,0.213740981629798,1.0021466671027,-1.3989271766445692e-8
0.0261,1.0049463265638785,-0.05023322403055092,0.2530921643445679,0.04973367763168296,0.24935497788842506,-0.025030204550829875,0.2327377160632165,0.010903097574484499,0.0003379582777507519,-4.2258933429766126e-5,0.07038340224268158,-0.0029680724425966165,1.212587439435654,0.38844572025154406,0.3884479849633758,0.38867473030813726,0.0005627159635933876,0.00010861738968642962,0.000169349136580737,0.04307647183959632,1.2749138173121897e-9,3.584440504322666e-9,1.944648406864085e-10,3.986361188616684e-14,1.120134478470699e-13,0.44043781310648444,0.21372623215991016,1.0021466705019286,-1.4016934887451878e-8
0.0262,1.004946356106407,-0.05023304616933739,0.25309215761499815,0.049733634305795485,0.24935499025518545,-0.025030142795858523,0.23280961617013451,0.010909588454418312,0.00033795927405473424,-4.2249373321122566e-5,0.07038334109215964,-0.0029686737253179717,1.2129565434593883,0.38782711578506857,0.38782942764167483,0.3880599734097971,0.0005621769981130419,0.00010861763271950404,0.00016807313362835103,0.04307520672359499,1.8885729004029804e-9,3.5846007281292892e-9,1.9160239909218358e-10,5.909805694970075e-14,1.1201845736853821e-13,0.4404458311022684,0.2137051539007125,1.0021466726812664,-1.4018464921642648e-8
0.0263,1.0049463854199314,-0.05023286851516256,0.25309215086601544,0.04973359123635397,0.24935500254938442,-0.025030081153402415,0.23288124619778927,0.010916054882691784,0.0003379602687929544,-4.223982413924309e-5,0.07038328001270265,-0.0029692743174252107,1.2132995055749833,0.3872014385004821,0.38720379265976207,0.3874376770054618,0.0005616102979691744,0.000108617873654081,0.00016676401645965535,0.043073961273152425,2.488697823595907e-9,3.584825214378533e-9,1.8867256324151918e-10,7.790134416084265e-14,1.1202547555377169e-13,0.4404695597751475,0.21364278008509843,1.0021466791300344,-1.4022988860303611e-8
0.0264,1.0049464145089557,-0.050232691071668216,0.253092144098571,0.049733548421891864,0.2493550147722016,-0.025030019624270376,0.2329526070950308,0.010922496945437643,0.000337961261976233,-4.223028588000039e-5,0.07038321900422194,-0.0029698742197014467,1.213616659627445,0.3865695113656552,0.3865719030494082,0.38680867273581626,0.0005610171688911472,0.00010861811251714179,0.00016542383147893805,0.04307273620618375,3.075024290082206e-9,3.585112076368279e-9,1.8566889682615543e-10,9.626563929538349e-14,1.1203444343480123e-13,0.4405081809832567,0.21354125941330904,1.0021466896261637,-1.403035204181291e-8
0.0265,1.004946443377988,-0.05023251384249873,0.2530921373136168,0.04973350586094236,0.24935502692481723,-0.02502995820927196,0.2330236998107107,0.010928914728788762,0.00033796225361539683,-4.222075853927256e-5,0.07038315806662881,-0.0029704734329297888,1.21390833947415,0.38593215718912144,0.38593458168305883,0.38617379208162983,0.0005603989164134588,0.00010861834933566936,0.00016405462475192452,0.04307153224038333,3.647288075498861e-9,3.5854594275848004e-9,1.825849563128539e-10,1.1418311062487652e-13,1.1204530204954612e-13,0.44056087668826843,0.21340274219966152,1.0021467039473344,-1.4040398508066101e-8
0.0266,1.0049464720315349,-0.05023233683129843,0.2530921305121047,0.04973346355203865,0.24935503900841172,-0.02502989690921671,0.23309452529368024,0.01093530831887799,0.0003379632437212731,-4.221124211293764e-5,0.07038309719983456,-0.002971071957893346,1.2141748789724742,0.38529019877941423,0.3852926514331597,0.3855338665236717,0.0005597568460706076,0.00010861858413664663,0.00016265844234434002,0.04307035009344551,4.205224955482855e-9,3.585865381514367e-9,1.79414298168376e-10,1.3164592642087495e-13,1.1205799243592566e-13,0.44062682885185495,0.21322937875847295,1.0021467218712279,-1.4052972300958725e-8
0.0267,1.004946500474104,-0.05023216004171165,0.25309212369498646,0.04973342149371392,0.24935505102416525,-0.025029835724914167,0.2331650844927909,0.010941677801838188,0.0003379642323046887,-4.22017365968737e-5,0.07038303640375049,-0.0029716697953752276,1.2144166119797934,0.38464445894506694,0.38464693517215626,0.3848897275427111,0.0005590922633970913,0.00010861881694705656,0.0001612373303219098,0.04306919048306468,4.7485707056711905e-9,3.586328051643249e-9,1.7615047885948314e-10,1.4864625495493257e-13,1.1207245563185908e-13,0.44070521943568836,0.21302331940406047,1.0021467431755247,-1.4067917462386336e-8
0.0268,1.0049465287102035,-0.050231983477382766,0.25309211686321414,0.049733379684501366,0.24935506297325832,-0.025029774657173882,0.23323537835689423,0.010948023263802219,0.0003379652193764706,-4.21922419869588e-5,0.07038297567828788,-0.0029722669461585425,1.2146338723534833,0.38399576049461337,0.3839982557724944,0.3842422066195175,0.0005584064739274088,0.0001086190477938821,0.00015979333475035933,0.0430680541269352,5.277061101700812e-9,3.5868455514577194e-9,1.7278705485293713e-10,1.651762644986015e-13,1.1208863267526572e-13,0.4407952304014412,0.21278671445074132,1.0021467676379059,-1.4085078034244483e-8
0.0269,1.0049465567443399,-0.050231807141956096,0.25309211001773957,0.04973333812293418,0.2493550748568711,-0.025029713706805404,0.23330540783484144,0.010954344790902942,0.00033796620494744604,-4.218275827907099e-5,0.07038291502335807,-0.002972863411026399,1.2148269939509202,0.38334492623658667,0.38334743610661964,0.3835921352348601,0.000557700783196058,0.00010861927670410617,0.0001583285016954137,0.04306694174275142,5.790431919208724e-9,3.5874159944440466e-9,1.6931758261549925e-10,1.812281233234355e-13,1.1210646460406482e-13,0.4408960437107856,0.2125217142128325,1.002146795036052,-1.4104298058428717e-8
0.027,1.004946584581021,-0.05023163103907599,0.2530921031595147,0.049733296807545554,0.24935508667618403,-0.025029652874618273,0.23337517387548412,0.010960642469273214,0.00033796718902844193,-4.217328546908834e-5,0.07038285443887235,-0.002973459190761908,1.2149963106294805,0.3826927789795205,0.38269529904697774,0.38294034486950806,0.0005569764967375373,0.00010861950370471175,0.0001568448772227984,0.043065854048207744,6.288418933831909e-9,3.588037494088504e-9,1.6573561861393108e-10,1.9679399970098784e-13,1.1212589245617569e-13,0.44100684132539403,0.21223046900465134,1.002146825147644,-1.4125421576834583e-8
0.0271,1.004946612224754,-0.050231455172386794,0.25309209628949136,0.04973325573686867,0.24935509843237733,-0.025029592161422032,0.2334446774276736,0.010966916385045896,0.0003379681716302852,-4.216382355288891e-5,0.070382793924742,-0.002974054286148176,1.2151421562465394,0.38204014153194815,0.38204266746601423,0.3822876670042308,0.0005562349200863451,0.00010861972882268173,0.0001553445073982386,0.043064791760998505,6.77075792120735e-9,3.58870816387736e-9,1.6203471931499407e-10,2.1186606190281173e-13,1.1214685726951758e-13,0.44112680520693853,0.21191512914051483,1.0021468577503625,-1.4148292631357635e-8
0.0272,1.0049466396800466,-0.05023127954553286,0.2530920894086215,0.049733214909436725,0.24935511012663136,-0.025029531568026245,0.23351391944026134,0.010973166624353848,0.000337969152763803,-4.2154372526350774e-5,0.07038273348087835,-0.0029746486979683145,1.2152648646594737,0.3813878367024033,0.3813903642361749,0.38163493311979746,0.0005554773587769793,0.00010861995208499908,0.00015382943828745962,0.043063755598818095,7.237184656972029e-9,3.589426117296888e-9,1.5820844118544975e-10,2.2643647820046044e-13,1.121693000820098e-13,0.44125511731709166,0.2115778449347402,1.0021468926218886,-1.4172755263893421e-8
0.0273,1.0049466669514062,-0.05023110416215852,0.253092082517857,0.049733174323782915,0.24935512176012647,-0.025029471095240435,0.2335829008620988,0.010979393273329929,0.00033797013243982234,-4.2144932385351965e-5,0.0703826731071927,-0.002975242427005431,1.2153647697256589,0.3807366872994191,0.3807392122299052,0.3809829746969773,0.0005547051183439384,0.00010862017351864674,0.00015230171595618676,0.043062746279360846,7.687434916762948e-9,3.5901894678333583e-9,1.5425034069205947e-10,2.404974168654876e-13,1.1219316193157162e-13,0.44139095961752556,0.2112207667016445,1.002146929539903,-1.419865351633749e-8
0.0274,1.00494669404334,-0.05023092902590812,0.2530920756181498,0.04973313397844043,0.24935513333404297,-0.02502941074387416,0.23365162264203734,0.010985596418106997,0.00033797111066917023,-4.213550312577057e-5,0.07038261280359637,-0.002975835474042635,1.2154422053024712,0.3800875161315294,0.380090034319651,0.3803326232165398,0.0005539195043217208,0.00010862039315060766,0.00015076338647014535,0.04306176452032116,8.121244476217057e-9,3.590996328973041e-9,1.50153974301585e-10,2.5404104616944563e-13,1.1221838385612232e-13,0.4415335140699125,0.21084604475554503,1.0021469682820863,-1.4225831430585394e-8
0.0275,1.0049467209603558,-0.05023075414042602,0.25309206871045165,0.049733093871942455,0.24935514484956114,-0.025029350514736964,0.23372008572892844,0.010991776144817915,0.0003379720874626737,-4.212608474348463e-5,0.07038255257000062,-0.0029764278398630357,1.2154975052472867,0.3794411460072676,0.37944365337785785,0.37968471015925404,0.0005531218222448248,0.00010862061100786477,0.0001492164958950607,0.04306081103939339,8.538349110971359e-9,3.591844814202208e-9,1.4591289848078777e-10,2.670595343838881e-13,1.1224490689358119e-13,0.44168196263592485,0.2104558294107588,1.0021470086261197,-1.4254133048532676e-8
0.0276,1.0049467477069605,-0.05023057950935654,0.2530920617957146,0.04973305400282218,0.24935515630786134,-0.025029290408638397,0.2337882910716235,0.010997932539595539,0.00033797306283115964,-4.211667723437222e-5,0.07038249240631678,-0.0029770195252497417,1.2155310034174809,0.37879839973516694,0.3788008922769714,0.3790400670058894,0.0005523133776477482,0.00010862082711740099,0.00014766309029665806,0.04305988655427189,8.938484596662832e-9,3.5927330370071296e-9,1.415206696964292e-10,2.795450497803683e-13,1.1227267208186746e-13,0.44183548727723476,0.210052270981603,1.0021470503496837,-1.428340241207489e-8
0.0277,1.0049467742876617,-0.05023040513634403,0.25309205487489045,0.049733014369612805,0.24935516771012384,-0.025029230426387994,0.23385623961897392,0.011004065688572727,0.0003379740367854552,-4.210728059431139e-5,0.07038243231245613,-0.0029776105309858624,1.2155430336704303,0.378160100123761,0.37816257388943725,0.3783995252372151,0.0005514954760649897,0.0001086210415061993,0.00014610521574066277,0.043058991782651046,9.32138670892846e-9,3.593659110874077e-9,1.3697084441527076e-10,2.914897606304394e-13,1.1230162045890049e-13,0.44199326995551474,0.20963751978239478,1.002147093230459,-1.4313483563107587e-8
0.0278,1.004946800706967,-0.05023023102503286,0.2530920479489312,0.04973297497084752,0.2493551790575291,-0.025029170568795316,0.23392393231983122,0.011010175677882345,0.00033797500933638753,-4.209789481918022e-5,0.07038237228833,-0.0029782008578545073,1.2155339298635106,0.37752706998158336,0.3775295210877012,0.37776391633400036,0.0005506694230310473,0.00010862125420124262,0.00014454491829280012,0.04305812744222522,9.686791223405232e-9,3.5946211492893204e-9,1.322569791040741e-10,3.028858352056548e-13,1.1233169306259951e-13,0.44215449263243695,0.20921372612745132,1.0021471370461268,-1.4344220543526312e-8
0.0279,1.0049468269693835,-0.050230057179067346,0.2530920410187887,0.049732935805059504,0.24935519035125725,-0.025029110836669897,0.23399137012304674,0.011016262593657247,0.0003379759804947834,-4.208851990485675e-5,0.07038231233384967,-0.0029787905066387846,1.2155040258540981,0.3769001321171674,0.3769025567442088,0.3771340717770145,0.0005498365240804195,0.00010862146522951392,0.00014298424401879538,0.04305729425068878,1.0034433915730136e-8,3.5956172657391324e-9,1.273726302296004e-10,3.137254417775679e-13,1.1236283093088382e-13,0.4423183372696737,0.20878304033108971,1.0021471815743674,-1.437545739522662e-8
0.028,1.004946853079419,-0.050229883602091845,0.25309203408541475,0.049732896870781966,0.2493552015924888,-0.02502905123082129,0.2340585539774719,0.011022326522030295,0.00033797695027147,-4.2079155847219056e-5,0.07038225244892646,-0.002979379478121804,1.2154536554995685,0.3762801093390466,0.37628250373140576,0.37651082304702693,0.0005489980847476046,0.00010862167461799611,0.00014142523898437388,0.04305649292573608,1.0364050561540139e-8,3.5966455737097833e-9,1.2231135425861156e-10,3.2400074861773133e-13,1.123949751016727e-13,0.4424839858288972,0.2083476127076271,1.0021472265928622,-1.4407038160104057e-8
0.0281,1.0049468790415805,-0.05022971029775069,0.2530920271497614,0.04973285816654808,0.24935521278240386,-0.025028991752059034,0.23412548483195816,0.011028367549134346,0.0003379779186772742,-4.206980264214518e-5,0.07038219263347167,-0.0029799677730866737,1.2153831526572978,0.37566782445575436,0.3756701849217376,0.37589500162480677,0.0005481554105671008,0.00010862188239367212,0.00013986994925526092,0.0430557241850615,1.0675376936472229e-8,3.597704186687543e-9,1.1706670765786892e-10,3.3370392399769855e-13,1.1242806661288543e-13,0.44265062027177987,0.20790959357138067,1.0021472718792914,-1.443880688005417e-8
0.0282,1.0049469048603759,-0.05022953726968823,0.2530920202127805,0.04973281969089105,0.24935522392218298,-0.025028932401192677,0.23419216363535694,0.01103438576110226,0.0003379788857230233,-4.20604602855132e-5,0.0703821328873966,-0.0029805553923165037,1.2152928511846623,0.3750641002758242,0.37506642318765016,0.37528743899112327,0.0005473098070734061,0.00010862208858352492,0.0001383204208971818,0.0430549887463594,1.0968148816163393e-8,3.5987912181586837e-9,1.11632246894134e-10,3.428271361890229e-13,1.1246204650244127e-13,0.4428174225599939,0.20747113323666755,1.0021473172113364,-1.4470607596972514e-8
0.0283,1.0049469305403123,-0.050229364521548824,0.2530920132754239,0.04973278144234406,0.2493552350130063,-0.025028873179031772,0.23425859133651966,0.0110403812440669,0.00033797985141954405,-4.2051128773201176e-5,0.07038207321061256,-0.002981142336594402,1.2151830849390381,0.3744697596077897,0.374472041401589,0.3746889666267458,0.0005464625798010191,0.00010862229321453745,0.0001367786999758618,0.04305428732732415,1.1242101976250616e-8,3.5999047816094757e-9,1.0600152843416825e-10,3.513625534632577e-13,1.124968558082595e-13,0.4429835746552117,0.20703438201780483,1.002147362366678,-1.4502284352754636e-8
0.0284,1.004946956085897,-0.0502291920569768,0.25309200633864354,0.04973274341944031,0.24935524605605425,-0.025028814086385857,0.23432476888429776,0.011046354084161122,0.00033798081577766356,-4.204180810108716e-5,0.07038201360303083,-0.002981728606703479,1.2150541877778007,0.37388562526018415,0.37388786243599975,0.37410041601244354,0.0005456150342844381,0.00010862249631369266,0.00013524683255702622,0.04305362064565012,1.1496972192370886e-8,3.601042990526191e-9,1.0016810874473298e-10,3.593023440919562e-13,1.1253243556825943e-13,0.44314825851910544,0.20660149022910973,1.002147407122996,-1.4533681189296085e-8
0.0285,1.0049469815016376,-0.050229019879616504,0.25309199940339133,0.04973270562071298,0.24935525705250705,-0.025028755124064484,0.23439069722754266,0.011052304367517788,0.0003379817788082089,-4.2032498265049215e-5,0.07038195406456274,-0.002982314203426843,1.2149064935583265,0.3733125200415412,0.37331470916332804,0.3735226186289859,0.0005447684760581612,0.00010862269790797346,0.00013372686470640037,0.04305298941903167,1.1732495240161175e-8,3.602203958395099e-9,9.412554429259011e-11,3.666386763466714e-13,1.1256872682036034e-13,0.44331065611334747,0.20617460818489938,1.0021474512579724,-1.456464214849241e-8
0.0286,1.0049470067920416,-0.05022884799311229,0.25309199247061914,0.049732668044695276,0.24935526800354516,-0.025028696292877194,0.2344563773151058,0.011058232180269753,0.00033798274052200707,-4.202319926096541e-5,0.07038189459511957,-0.002982899127547603,1.214740336137991,0.37275126676039416,0.3727534044560197,0.372956405957142,0.0005439242106566866,0.00010862289802436282,0.0001322208424897096,0.04305239436516317,1.194840689525847e-8,3.603385798702472e-9,8.786739154450095e-11,3.733637184989565e-13,1.126056706024815e-13,0.44346994939961004,0.20575588619949092,1.0021474945492874,-1.4595011272239161e-8
0.0287,1.0049470319616165,-0.05022867640110849,0.2530919855412788,0.049732630689920364,0.24935527891034878,-0.025028637593633538,0.23452181009583856,0.01106413760854988,0.0003379837009298851,-4.20139110847138e-5,0.07038183519461264,-0.002983483379848868,1.214556049374171,0.3722026882252766,0.3722047711865202,0.3724026094776812,0.0005430835436145128,0.00010862309668984368,0.0001307308119726791,0.04305183620173898,1.2144442933299757e-8,3.60458662493458e-9,8.138720696722696e-11,3.7946963882036493e-13,1.1264320795254218e-13,0.44362532033956553,0.20534747458720148,1.002147536774622,-1.4624632602431888e-8
0.0288,1.0049470570148693,-0.05022850510724946,0.2530919786163224,0.04973259355492147,0.24935528977409827,-0.025028579027143057,0.23458699651859238,0.011070020738491029,0.00033798466004266993,-4.2004633732172445e-5,0.07038177586295324,-0.0029840669611137472,1.2143539671242416,0.371667607244722,0.3716696322272752,0.3718620606713728,0.0005422477804661378,0.00010862329393139895,0.00012925881922103429,0.043051315646453474,1.2320339129922017e-8,3.6058045505776946e-9,7.467854702752972e-11,3.8494860558244984e-13,1.1268127990846167e-13,0.44377595089488614,0.20495152366234826,1.002147577711657,-1.465335018096614e-8
0.0289,1.0049470819563078,-0.050228334115179525,0.2530919716967016,0.04973255663823175,0.249355300595974,-0.0250285205942153,0.23465193753221872,0.011075881656226059,0.0003379856178711887,-4.199536719921941e-5,0.07038171660005267,-0.00298464987212535,1.2141344232455795,0.3711468466272637,0.37114881045073045,0.371335591018986,0.0005414182267460602,0.0001086234897760116,0.00012780691030050035,0.04305083341700102,1.2475831260762236e-8,3.6070376891180863e-9,6.773496819217065e-11,3.8979278705676457e-13,1.1271982750815925e-13,0.44392102302724423,0.20457018373924832,1.002147617138073,-1.4681008049737467e-8
0.029,1.004947106790439,-0.050228163428543054,0.25309196478336843,0.049732519938384415,0.24935531137715622,-0.02502846229565981,0.23471663408556898,0.011081720447887827,0.0003379865744262684,-4.198611148173275e-5,0.07038165740582226,-0.0029852321136667847,1.2138977515955605,0.3706412291814353,0.37064312872933153,0.3708240320012901,0.000540596187988778,0.00010862368425066457,0.00012637713127680263,0.04305039023107598,1.26106551014574e-8,3.6082841540420263e-9,6.055002692791104e-11,3.9399435151486235e-13,1.1275879178955421e-13,0.444059718698312,0.2042056051322188,1.002147654831551,-1.4707450250641418e-8
0.0291,1.0049471315217706,-0.050227993050984375,0.2530919578772748,0.04973248345391265,0.24935532211882525,-0.025028404132286138,0.23478108712749457,0.011087537199609195,0.000337987529718736,-4.197686657559053e-5,0.07038159828017329,-0.0029858136865211606,1.2136442860315606,0.37015157771577023,0.37015340993552415,0.3703282150990544,0.0005397829697287896,0.00010862387738234079,0.00012497152821566647,0.043049986806372724,1.2724546427644483e-8,3.609542058835785e-9,5.311727970151289e-11,3.9754546722829617e-13,1.127981137905658e-13,0.4441912198697618,0.203859938155577,1.002147690569772,-1.4732520825573542e-8
0.0292,1.0049471561548102,-0.05022782298614784,0.25309195097937265,0.049732447183349654,0.2493553328221615,-0.025028346104903825,0.23484529760684697,0.011093331997523022,0.00033798848375941854,-4.19676324766708e-5,0.07038153922301706,-0.002986394591471587,1.2133743604109555,0.369678715038802,0.36968047694175393,0.3698489717930481,0.0005389798775005932,0.00010862406919802324,0.00012359214718281715,0.04304962386058562,1.2817241014960477e-8,3.610809516985635e-9,4.543028297973741e-11,4.0043830246861945e-13,1.1283773454911335e-13,0.44431470850326593,0.20353533312363986,1.0021477241304164,-1.475606381642939e-8
0.0293,1.004947180694065,-0.05022765323767779,0.2530919440906137,0.04973241112522861,0.24935534348834518,-0.02502828821432242,0.23490926647247756,0.011099104927762166,0.0003379894365591432,-4.195840918085165e-5,0.07038148023426488,-0.002986974829301173,1.2130883085911217,0.369223463959064,0.3692251526204665,0.36938713356404057,0.0005381882168386872,0.0001086242597246948,0.00012224103424397992,0.043049302111409025,1.2888474639042361e-8,3.6120846419778453e-9,3.748259322934617e-11,4.026650255073854e-13,1.128775951031161e-13,0.44442936656049664,0.2032339403507247,1.002147755291165,-1.477792326510451e-8
0.0294,1.0049472051440425,-0.05022748380921858,0.25309193721194995,0.04973237527808272,0.2493553541185567,-0.025028230461351466,0.23497299467323776,0.011104856076459488,0.0003379903881287367,-4.1949196684011106e-5,0.07038142131382806,-0.0029875544007930276,1.2127864644294346,0.36878664728508975,0.3687882598441076,0.36894353189280105,0.0005374092932775697,0.00010862444898933846,0.00012092023546488014,0.04304902227653732,1.293798307552712e-8,3.6133655472986884e-9,2.9267766917100595e-11,4.0421780461614725e-13,1.1291763649049336e-13,0.4445343760031263,0.20295791015114856,1.002147783829699,-1.4797943213494452e-8
0.0295,1.0049472295092499,-0.050227314704414536,0.25309193034433336,0.04973233964044515,0.24935536471397632,-0.025028172846800516,0.23503648315797904,0.011110585529747847,0.0003379913384790263,-4.1939994982027256e-5,0.07038136246161787,-0.0029881333067302593,1.212469161783271,0.3683690878254127,0.3683706214851228,0.36851899826009876,0.0005366444123517392,0.00010862463701893713,0.00011963179691124311,0.043048785073664865,1.2965502100051739e-8,3.614650346434434e-9,2.0779360509762283e-11,4.050888080664582e-13,1.1295779974916438e-13,0.4446289187928271,0.2027093928392286,1.002147809523699,-1.4815967703494765e-8
0.0296,1.0049472537941946,-0.05022714592691,0.25309192348871573,0.04973230421084912,0.24935537527578439,-0.025028115371479105,0.23509973287555277,0.011116293373760104,0.00033799228762083894,-4.193080407077815e-5,0.07038130367754568,-0.0029887115478959775,1.212136734510006,0.36797160838856635,0.36797306041595773,0.36811436414670295,0.0005358948795956936,0.00010862482384047378,0.00011837776464879404,0.04304859122048602,1.29707674882532e-8,3.615937152871354e-9,1.201093047409231e-11,4.0527020412987153e-13,1.1299802591704847e-13,0.44471217689127135,0.20249053872928197,1.002147832150846,-1.4831840777000998e-8
0.0297,1.0049472780033843,-0.05022697748034934,0.253091916646049,0.04973226898782781,0.24935538580516126,-0.025028058036196787,0.23516274477481044,0.011121979694629117,0.0003379932355650017,-4.1921623946141845e-5,0.07038124496152272,-0.0029892891250732916,1.2117895164670165,0.3675950317830841,0.3675963995090581,0.3677304610333831,0.0005351620005439315,0.00010862500948093134,0.00011716018474325833,0.04304844143469516,1.2953515015768483e-8,3.6172240800957185e-9,2.9560332768528964e-12,4.0475416107794046e-13,1.1303825603206489e-13,0.4447833322601314,0.20230349813562584,1.0021478514888202,-1.4845406475908704e-8
0.0298,1.0049473021413264,-0.05022680936837688,0.2530919098172851,0.049732233969914406,0.24935539630328718,-0.025028000841763105,0.23522551980460338,0.011127644578487743,0.00033799418232234157,-4.19124546039964e-5,0.07038118631346031,-0.0029898660390453103,1.2114278415116777,0.36724018081749954,0.3672414616368696,0.3673681204009082,0.0005344470807309512,0.00010862519396729275,0.00011598110326036127,0.043048336433986645,1.2913480458234578e-8,3.6185092415937993e-9,-6.391774615194801e-12,4.0353284718221816e-13,1.1307843113213293e-13,0.4448415668610795,0.20215042137257735,1.002147867315303,-1.4856508842113428e-8
0.0299,1.0049473262125284,-0.05022664159463698,0.25309190300337586,0.04973219915564211,0.24935540677134252,-0.025027943788987612,0.23528805891378313,0.011133288111468846,0.00033799512790368553,-4.190329604021989e-5,0.0703811277332698,-0.002990442290595143,1.2110520435013663,0.3669078783003461,0.3669090696718378,0.36702817373004776,0.0005337514256912506,0.00010862537732654093,0.0001148425662658281,0.04304827693605485,1.2850399591288464e-8,3.619790750851867e-9,-1.603893673528933e-11,4.01598430714258e-13,1.1311849225517186e-13,0.444886062655788,0.20203345875445364,1.0021478794079752,-1.486499191751072e-8
0.03,1.0049473502214972,-0.05022647416277397,0.2530918962052732,0.0497321645435441,0.2493554172105076,-0.02502788687867984,0.23535036305120102,0.011138910379705283,0.0003379960723198607,-4.1894148250690365e-5,0.07038106922086244,-0.002991017880505898,1.2106624562934578,0.36659894704015716,0.3666000464864084,0.36671145250157094,0.0005330763409593284,0.00010862555958565885,0.00011374661982538417,0.04304826365859414,1.2764008190567127e-8,3.621066721356193e-9,-2.59918966166691e-11,3.989430799456131e-13,1.1315838043910098e-13,0.4449160016059291,0.20195476059557183,1.0021478875445171,-1.4870699743996134e-8
0.0301,1.0049473741727408,-0.050226307076432206,0.253091889423929,0.04973213013215357,0.24935542762196275,-0.02502783011164935,0.23541243316570856,0.011144511469329915,0.000337997015581694,-4.188501123128589e-5,0.07038101077614954,-0.0029915928095606854,1.2102594137453284,0.36631420984546625,0.36631521495302705,0.36641878819624707,0.0005324231320696826,0.00010862574077162947,0.00011269531000475475,0.04304829731929887,1.2654042031707547e-8,3.6223352665930473e-9,-3.6257097792572704e-11,3.955589631478367e-13,1.1319803672183956e-13,0.4449305656731751,0.20191647721024908,1.00214789150261,-1.4873476363465212e-8
0.0302,1.0049473980674752,-0.05022614033606735,0.25309188265954735,0.04973209592033923,0.24935543800605817,-0.02502777348780994,0.2354742702303152,0.011150091468669365,0.0003379979576930332,-4.187588497103714e-5,0.07038095239904667,-0.0029921670785575875,1.2098444026424084,0.36605463644447894,0.36605554524351125,0.36615118017838855,0.0005317941246844111,0.00010862592100665775,0.0001116918312225268,0.0430483775803352,1.2520805268102156e-8,3.623591671315715e-9,-4.678216449411126e-11,3.9145605078449617e-13,1.1323731363089025e-13,0.4449332111296876,0.20191648390875647,1.0021478923994043,-1.4873262352034406e-8
0.0303,1.004947421894837,-0.05022597393034314,0.25309187590958415,0.04973206190830343,0.24935544836009538,-0.025027717003781726,0.23553587523148456,0.011155650467258875,0.0003379988986320642,-4.186676943398156e-5,0.07038089408948714,-0.0029927406883269404,1.2094226451577206,0.36582109956944614,0.36582191175993717,0.3659095965017344,0.000531194202295431,0.00010862610072076974,0.00011074182401941591,0.04304849992263285,1.236682079632364e-8,3.624822909777051e-9,-5.731611135703478e-11,3.867133019445955e-13,1.1327580363794614e-13,0.44494115086998914,0.201937867334985,1.002147895636746,-1.4870415256702541e-8
0.0304,1.004947445654019,-0.050225807857559944,0.25309186917377746,0.04973202809535456,0.24935545868391096,-0.025027660658916033,0.23559724898472642,0.011161188539092669,0.0003379998383982558,-4.1857664605274835e-5,0.07038083584739459,-0.0029933136396239667,1.208995197366087,0.3656132014830742,0.3656139170576542,0.36569365611196897,0.0005306235976338596,0.00010862627999901628,0.00010984513444506069,0.04304866265850499,1.2193044598604389e-8,3.6260272805509916e-9,-6.781011878801859e-11,3.8135994681437466e-13,1.133134535215908e-13,0.4449560341400194,0.20197795112644598,1.0021479017052355,-1.4865078300577395e-8
0.0305,1.0049474693456162,-0.050225642117371336,0.25309186245218396,0.049731994480664565,0.249355468977695,-0.025027604452945544,0.2356583922904444,0.01116670575679236,0.0003380007769940481,-4.184857047299968e-5,0.07038077767269092,-0.0029938859331960564,1.2085625922641576,0.36543044114088175,0.36543106021230154,0.36550286499337353,0.0005300820328050874,0.00010862645888320222,0.00010900100603082862,0.04304886453045145,1.2000198916335393e-8,3.6272044202406242e-9,-7.824153897932887e-11,3.754178622846954e-13,1.1335025192562274e-13,0.4449775650805042,0.20203593847268075,1.0021479104842397,-1.4857357575003351e-8
0.0306,1.0049474929702245,-0.0502254767094309,0.2530918557448603,0.04973196106340537,0.24935547924163778,-0.02502754838560294,0.2357193059490421,0.011172202192979553,0.0003380017144218813,-4.183948702523879e-5,0.07038071956529805,-0.0029944575697906004,1.2081253628485817,0.3652723174983874,0.36527284029951806,0.3653367291302294,0.0005295692299145048,0.00010862663741513235,0.00010820868230808715,0.043049104280972056,1.178900599090764e-8,3.628353965449035e-9,-8.858772412323181e-11,3.689089252464192e-13,1.133861874938404e-13,0.44500544783216917,0.2021110325632307,1.0021479218531248,-1.484735917132479e-8
0.0307,1.004947516528439,-0.05022531163339225,0.25309184905186316,0.04973192784274895,0.24935548947592948,-0.025027492456620892,0.23577999076092326,0.011177677920275863,0.0003380026506841956,-4.183041425007488e-5,0.0703806615251379,-0.0029950285501549882,1.2076840421160095,0.3651383295111098,0.3651387563949428,0.36519475450681765,0.0005290849110675022,0.00010862681563661161,0.00010746740680820375,0.04304938065256663,1.1560188063712114e-8,3.629475552779314e-9,-9.882602641199393e-11,3.618550125904079e-13,1.1342124887004228e-13,0.4450393865357405,0.2022024365876372,1.002147935691258,-1.4835189180886104e-8
0.0308,1.0049475400208552,-0.05022514688890895,0.2530918423732493,0.049731894817867224,0.24935549968076018,-0.02502743666573209,0.23584044752649141,0.0111831330113029,0.00033800358578343106,-4.182135213559063e-5,0.07038060355213241,-0.00299559887503661,1.2072391630630899,0.3650279761345676,0.36502830757421484,0.36507644710741943,0.0005286287983694705,0.00010862699358944478,0.00010677642306254587,0.04304969238773501,1.1314467376139814e-8,3.630568818834547e-9,-1.089337980378807e-10,3.5427800120752333e-13,1.1345542469802685e-13,0.44507908533194385,0.20230935373544157,1.0021479518780052,-1.4820953695031666e-8
0.0309,1.004947563448068,-0.050224982475634616,0.25309183570907523,0.04973186198793215,0.24935550985632024,-0.02502738101266921,0.2359006770461502,0.01118856753868227,0.00033800451972202804,-4.1812300669868755e-5,0.07038054564620347,-0.0029961685451828555,1.2067912586864729,0.36494075632427947,0.36494099291297327,0.36498131291631614,0.0005282006139258,0.00010862717131543679,0.00010613497460248099,0.043050038228977024,1.1052566169581734e-8,3.631633400217822e-9,-1.188883911931587e-10,3.461997679886272e-13,1.1348870362159257e-13,0.44512424836150516,0.20243098719618524,1.0021479702927336,-1.4804758805105867e-8
0.031,1.0049475868106736,-0.05022481839322283,0.2530918290593977,0.04973182935211568,0.2493555200027997,-0.02502732549716493,0.23596068012030333,0.01119398157503559,0.00033800545250242664,-4.1803259840991964e-5,0.07038048780727306,-0.0029967375613411153,1.2063408619828089,0.3648761690357641,0.364876311486857,0.3649088579177887,0.0005278000798418813,0.00010862734885639242,0.00010554230495937656,0.043050416918792495,1.0775206685428853e-8,3.632668933532227e-9,-1.2866715807009405e-10,3.376421898245811e-13,1.1352107428453794e-13,0.44517457976515024,0.2025665401594095,1.0021479908148097,-1.4786710602453088e-8
0.0311,1.004947610109267,-0.05022465464132717,0.2530918224242733,0.04973179690958974,0.24935553012038877,-0.025027270118951932,0.23602045754935433,0.01119937519298447,0.00033800638412706703,-4.1794229637042936e-5,0.07038043003526306,-0.0029973059242587793,1.2058885059487465,0.36483371322453984,0.3648337623715052,0.3648585880961186,0.000527426918223105,0.00010862752625411654,0.00010499765766460004,0.04305082719968124,1.0483111165072166e-8,3.6336750553808495e-9,-1.3824745086095295e-10,3.2862714360624677e-13,1.1355252533066141e-13,0.4452297836836049,0.20271521581465576,1.0021480133236,-1.476691517841771e-8
0.0312,1.0049476333444434,-0.05022449121960125,0.25309181580375884,0.04973176465952627,0.24935554020927764,-0.02502721487776289,0.23608001013370683,0.011204748465150516,0.0003380073145983894,-4.178521004610441e-5,0.07038037233009539,-0.002997873634683236,1.2054347235809357,0.3648128878461256,0.3648128446425567,0.3648300094355868,0.0005270808511748613,0.00010862770355041401,0.00010450027624951883,0.0430512678141431,1.0177001849902658e-8,3.634651402366777e-9,-1.476066217580016e-10,3.1917650622448595e-13,1.1358304540376146e-13,0.4452895642575951,0.20287621735146535,1.002148037698471,-1.4745478624344117e-8
0.0313,1.0049476565167983,-0.050224328127698635,0.25309180919791086,0.04973173260109725,0.24935555026965656,-0.025027159773330483,0.23613933867376455,0.011210101464155341,0.0003380082439188339,-4.177620105625906e-5,0.07038031469169201,-0.0029984406933618777,1.2049800478760264,0.36481319185603994,0.3648130573756508,0.3648226279204746,0.0005267616008025409,0.00010862788078708971,0.00010404940424550043,0.04305173750467788,9.857600981311313e-9,3.6355976110930973e-9,-1.5672202295350647e-10,3.0931215457015996e-13,1.1361262314763658e-13,0.4453536256278467,0.20304874795937966,1.00214806381879,-1.4722507031576696e-8
0.0314,1.004947679626927,-0.05022416536527293,0.25309180260678604,0.04973170073347458,0.2493555603017156,-0.02502710480538739,0.23619844396993106,0.011215434262620557,0.0003380091720908408,-4.176720265558958e-5,0.07038025711997481,-0.0029990071010420924,1.2045250118306683,0.3648341242098015,0.36483389964642626,0.3648359495350632,0.0005264688892115346,0.00010862805800594844,0.00010364428518391233,0.04305223501378544,9.525630800689152e-9,3.636513318162898e-9,-1.655710066397328e-10,2.990559655341316e-13,1.1364124720608518e-13,0.4454216719350855,0.20323201082793999,1.0021480915639231,-1.4698106491459828e-8
0.0315,1.0049477026754252,-0.050224002931977735,0.2530917960304411,0.04973166905583024,0.24935557030564506,-0.0250270499736663,0.23625732682261003,0.011220746933167774,0.0003380100991168501,-4.17582148321787e-5,0.07038019961486575,-0.0029995728584712713,1.2040701484415108,0.36487518386292883,0.36487487053052226,0.3648694802636338,0.0005262024385072326,0.0001086282352487951,0.00010328416259612195,0.04305275908396559,9.18181354942712e-9,3.6373981601792665e-9,-1.7413092500894803e-10,2.884298160072611e-13,1.1366890622290583e-13,0.4454934073200373,0.2034252091466878,1.002148120813237,-1.4672383095337896e-8
0.0316,1.0049477256628878,-0.05022384082746663,0.2530917894689326,0.049731637567336166,0.24935558028163504,-0.025026995277899883,0.23631598803220502,0.0112260395484186,0.0003380110249993021,-4.174923757410911e-5,0.07038014217628669,-0.003000137966396804,1.2036159907052035,0.36493586977094067,0.3649354691035778,0.36492272609046755,0.0005259619707950256,0.0001086284125574345,0.00010296828001349672,0.04305330845771815,8.826871468916226e-9,3.6382517737452903e-9,-1.823791302534177e-10,2.7745558288041094e-13,1.1369558884189694e-13,0.44556853592342793,0.20362754610516437,1.0021481514460984,-1.4645442934555282e-8
0.0317,1.0049477485899103,-0.05022367905139319,0.2530917829223173,0.049731606267164274,0.24935559022987572,-0.025026940717820814,0.23637442839911968,0.011231312180994648,0.00033801194974063703,-4.17402708694635e-5,0.07038008480415961,-0.0030007024255660803,1.203163071618396,0.3650156808893555,0.36501519444123187,0.3649951929998456,0.0005257472081803039,0.00010862858997367151,0.00010269588096740415,0.04305388187754296,8.461526800547486e-9,3.6390737954640574e-9,-1.9029297456540739e-10,2.661551430444435e-13,1.1372128370685698e-13,0.4456467618859834,0.2038382248929111,1.0021481833418737,-1.461739210045637e-8
0.0318,1.0049477714570882,-0.05022351760341104,0.2530917763906519,0.04973157515448655,0.24935560015055733,-0.025026886293161785,0.2364326487237577,0.01123656490351753,0.00033801287334329493,-4.173131470632459e-5,0.07038002749840643,-0.0030012662367264907,1.2027119241777386,0.3651141161736922,0.3651135456191236,0.3650863869760494,0.0005255578727684583,0.00010862876753931102,0.00010246620898921167,0.04305447808593984,8.086501785711843e-9,3.6398638619386555e-9,-1.9784981013718452e-10,2.545503733902191e-13,1.1374597946158447e-13,0.44572778934842955,0.20405644869946934,1.00214821637993,-1.4588336684385548e-8
0.0319,1.0049477942650171,-0.05022335648317375,0.2530917698739929,0.049731544228474915,0.24935561004387008,-0.025026832003655467,0.23649064980652268,0.011241797788608855,0.0003380137958097161,-4.172236907277507e-5,0.07037997025894904,-0.0030018294006254245,1.2022630813798805,0.3652306745794692,0.36523002171289193,0.3651958140033599,0.0005253936866648791,0.0001086289452961578,0.00010227850761028674,0.04305509582540861,7.702518665800337e-9,3.6406216097721723e-9,-2.0502698916101407e-10,2.4266315080860096e-13,1.1376966474987784e-13,0.4458113224514921,0.20428142071438044,1.0021482504396337,-1.4558382777687195e-8
0.032,1.004947817014292,-0.050223195690334906,0.2530917633723971,0.04973151348830132,0.24935561991000404,-0.025026777849034544,0.23654843244781823,0.011247010908890229,0.0003380147171423406,-4.171343395689766e-5,0.07037991308570939,-0.0030023919180102725,1.201817076221471,0.3653648550622052,0.36536412179817596,0.36532298006605834,0.000525254371974957,0.00010862912328601676,0.00010213202036199681,0.043055733838449115,7.310299682203901e-9,3.6413466755676943e-9,-2.1180186382916327e-10,2.305153521904491e-13,1.1379232821553558e-13,0.4458970653358969,0.20451234412718577,1.0021482854003512,-1.4527636471705693e-8
0.0321,1.0049478397055085,-0.05022303522454812,0.25309175688592117,0.049731482933137706,0.24935562974914954,-0.025026723829031688,0.23660599744804797,0.011252204336983273,0.00033801563734360877,-4.1704509346775036e-5,0.07037985597860942,-0.0030029537896284243,1.2013744416991607,0.3655161565774188,0.36551534495061466,0.36546739114842597,0.0005251396508040825,0.00010862930155069275,0.00010202599077570937,0.043056390867561176,6.910567076313585e-9,3.6420386959283118e-9,-2.1815178633389745e-10,2.1812885442662703e-13,1.1381395850235617e-13,0.44598472214237,0.20474842212742675,1.00214832114145,-1.4496203857785431e-8
0.0322,1.0049478623392614,-0.05022287508546697,0.2530917504146217,0.04973145256215602,0.24935563956149664,-0.02502666994337958,0.23666334560761554,0.011257378145509587,0.0003380165564159606,-4.169559523048992e-5,0.07037979893757103,-0.003003515016227269,1.2009357108095984,0.36568407808062875,0.36568319024584706,0.3656285532347439,0.0005250492452576461,0.00010862948013199061,0.00010195966238279184,0.043057065655244614,6.504043089520316e-9,3.642697307457109e-9,-2.2405410886748353e-10,2.055255344079946e-13,1.1383454425413806e-13,0.44607399701163714,0.20498885790464466,1.0021483575422954,-1.4464191027270786e-8
0.0323,1.0049478849161468,-0.050222715272745036,0.2530917439585553,0.049731422374528204,0.24935564934723556,-0.025026616191810902,0.23672047772692456,0.011262532407090789,0.0003380174743618364,-4.1686691596124994e-5,0.07037974196251612,-0.003004075598554198,1.200501416549434,0.3658681185273535,0.3658671567595122,0.36580597230929346,0.0005249828774410383,0.00010862965907171519,0.00010193227871461168,0.04305775694399926,6.091449963215116e-9,3.6433221467571758e-9,-2.2948618362218727e-10,1.927272690254145e-13,1.1385407411467978e-13,0.44616459408442405,0.20523285464838087,1.002148394482255,-1.4431704071506146e-8
0.0324,1.0049479074367598,-0.05022255578603593,0.25309173751777886,0.04973139236942621,0.24935565910655655,-0.025026562574058338,0.23677739460637878,0.011267667194348486,0.00033801839118367637,-4.167779843176299e-5,0.07037968505336667,-0.0030046355373566013,1.2000720919153176,0.36606777687311187,0.3660667435672492,0.3659991543563558,0.0005249402694596497,0.00010862983841167137,0.00010194308330253639,0.04305846347632495,5.673509938789006e-9,3.6439128504315994e-9,-2.3442536279027464e-10,1.7975593516974933e-13,1.1387253672777974e-13,0.44625621750145683,0.20547961554817679,1.0021484318406952,-1.4398849081835893e-8
0.0325,1.004947929901696,-0.050222396624993226,0.25309173109234884,0.049731362546021965,0.24935566883964969,-0.02502650908985456,0.23683409704638161,0.011272782579904288,0.0003380193068839205,-4.1668915725486583e-5,0.07037962821004455,-0.003005194833381868,1.1996482699038984,0.36628255207342236,0.36628144974469695,0.3662076053602121,0.0005249211434188707,0.00010863001819366395,0.00010199131967793336,0.04305918399472149,5.250945257632912e-9,3.6444690550834666e-9,-2.388489985640124e-10,1.666334097318589e-13,1.1388992073723643e-13,0.4463485714034611,0.20572834379357374,1.0021484694969822,-1.4365732149604408e-8
0.0326,1.00494795231155,-0.050222237789270534,0.25309172468232194,0.049731332903487434,0.24935567854670523,-0.02502645573893224,0.23689058584733685,0.011277878636379808,0.00033802022146500917,-4.1660043465378484e-5,0.07037957143247171,-0.003005753487377388,1.1992304835118262,0.3665119430838036,0.3665107743674946,0.3664308313051434,0.0005249252214240919,0.00010863019845949783,0.00010207623137217008,0.043059917241688714,4.824478161137886e-9,3.6449903973158663e-9,-2.42734443135666e-10,1.5338156960260687e-13,1.1390621478684834e-13,0.4464413599311629,0.2059782425741131,1.0021485073304837,-1.433245936615608e-8
0.0327,1.004947974666918,-0.050222079278521424,0.25309171828775484,0.049731303440994544,0.24935568822791335,-0.025026402521024078,0.23694686180964808,0.011282955436396656,0.0003380211349293824,-4.16511816395214e-5,0.07037951472057008,-0.0030063115000905517,1.1988192657357504,0.36675544885977435,0.3667542165112811,0.3666683381754312,0.0005249522255807039,0.00010863037925097783,0.00010219706191661402,0.04306066195972645,4.394830890694856e-9,3.6454765137318854e-9,-2.460590486975024e-10,1.4002229167285298e-13,1.1392140752041395e-13,0.446534287225288,0.20622851507933623,1.0021485452205654,-1.4299136822835285e-8
0.0328,1.0049479969683952,-0.050221921092399494,0.2530917119087043,0.04973127415771525,0.24935569788346418,-0.025026349435862735,0.23700292573371892,0.011288013052576444,0.00033802204727948057,-4.164233023599803e-5,0.07037945807426157,-0.0030068688722687496,1.198415149572321,0.3670125683568531,0.36701127525169547,0.3669196319553565,0.0005250018779940971,0.00010863056060990882,0.00010235305484263263,0.043061416891334546,3.9627256876948446e-9,3.645927040934611e-9,-2.4880016744178735e-10,1.2657745283346e-13,1.139354875817317e-13,0.4466270574265623,0.2064783644987845,1.0021485830465942,-1.4265870610986411e-8
0.0329,1.004948019216577,-0.05022176323055834,0.2530917055452268,0.0497312450528215,0.249355707513548,-0.025026296483180895,0.23705877841995296,0.011293051557540778,0.0003380229585177437,-4.163348924289107e-5,0.07037940149346812,-0.0030074256046593705,1.198018668018188,0.36728280053055856,0.36728144966437676,0.36718421862920053,0.0005250739007696622,0.00010863074257809565,0.00010254345368159336,0.0430621807790128,3.52888479352887e-9,3.6463416155271327e-9,-2.5093515156078695e-10,1.1306892997529047e-13,1.139484436146001e-13,0.44671937467571154,0.20672699402199926,1.0021486206879366,-1.4232766821953844e-8
0.033,1.0049480414120582,-0.05022160569265155,0.2530916991973791,0.04973121612548523,0.24935571711835489,-0.02502624366271124,0.23711442066875393,0.011298071023911272,0.00033802386864661196,-4.162465864828324e-5,0.07037934497811164,-0.0030079816980098056,1.1976303540700002,0.36756564433640937,0.3675642388249641,0.3674616041812445,0.0005251680160127895,0.00010863092519734317,0.00010276750196486366,0.04306295236526106,3.0940304495878594e-9,3.6467198741125357e-9,-2.5244135324676763e-10,9.95185999892042e-14,1.1396026426281758e-13,0.4468109431134616,0.20697360683852187,1.0021486580239596,-1.419993154708196e-8
0.0331,1.0049480635554349,-0.05022144847833271,0.25309169286521793,0.04973118737487838,0.24935572669807507,-0.025026190974186447,0.2371698532805254,0.011303071524309535,0.0003380247776685256,-4.161583844025722e-5,0.07037928852811405,-0.0030085371530674436,1.1972507407244077,0.36786059872992416,0.36785914180909635,0.36775129459576966,0.0005252839458288697,0.00010863110850945623,0.000103024443223811,0.04306373039257913,2.658884897262866e-9,3.647061453293909e-9,-2.5329612469199537e-10,8.594833976606491e-14,1.1397093817018268e-13,0.4469014668805385,0.2072174061378937,1.0021486949340295,-1.4167470877715149e-8
0.0332,1.0049480856473019,-0.05022129158725542,0.2530916865487998,0.049731158800172905,0.24935573625289878,-0.025026138417339198,0.237225077055671,0.011308053131357182,0.0003380256855859247,-4.1607028606895725e-5,0.07037923214339728,-0.0030090919705796763,1.1968803609780603,0.36816716266662153,0.3681656576924127,0.36805279585705714,0.0005254214123232933,0.0001086312925562397,0.00010331352098980283,0.043064513603466865,2.2241703779448204e-9,3.6473659896743404e-9,-2.534768180887365e-10,7.23800261967324e-14,1.1398045398049382e-13,0.4469906501176679,0.20745759510965608,1.0021487312975133,-1.413549090519779e-8
0.0333,1.0049481076882552,-0.050221135019073264,0.25309168024818157,0.04973113040054075,0.24935574578301614,-0.025026085991902165,0.23728009279459433,0.011313015917675818,0.00033802659240124953,-4.159822913628145e-5,0.07037917582388327,-0.003009646151293892,1.1965197478276075,0.3684848351020201,0.3684832855505521,0.3683656139493881,0.0005255801376014507,0.0001086314773794984,0.00010363397879420663,0.04306530074042407,1.7906091330247366e-9,3.6476331198569164e-9,-2.529607856292571e-10,5.883553617206922e-14,1.1398880033754948e-13,0.4470781969655757,0.20769337694335044,1.0021487669937772,-1.4104097720874267e-8
0.0334,1.0049481296788898,-0.05022097877343983,0.25309167396341975,0.049731102175153856,0.24935575528861736,-0.025026033697608037,0.2373349012976991,0.011317959955887056,0.00033802749811694035,-4.15894400164971e-5,0.07037911956949391,-0.0030101996959574816,1.1961694342696991,0.36881311499163855,0.36881152445915355,0.36868925485704374,0.0005257598437687327,0.0001086316630210372,0.00010398506016838979,0.043066090545950585,1.3589234038936394e-9,3.6478624804447255e-9,-2.517253795058235e-10,4.533674658293808e-14,1.1399596588514814e-13,0.4471638115649879,0.20792395482851808,1.002148801902188,-1.4073397416088966e-8
0.0335,1.004948151619801,-0.05022082285000872,0.25309166769457103,0.049731074123184164,0.2493557647698926,-0.025025981534189487,0.23738950336538886,0.011322885318612506,0.00033802840273543716,-4.1580661235625375e-5,0.07037906338015114,-0.0030107526053178347,1.1958299533009846,0.36915150129099555,0.36914987349385614,0.3690232245643054,0.0005259602529305296,0.00010863184952266097,0.00010436600864371985,0.04306688176254623,9.29835431942458e-10,3.6480537080408556e-9,-2.497479519107016e-10,3.1905534320198865e-14,1.1400193926708826e-13,0.4472471980566302,0.2081485319547004,1.0021488359021125,-1.4043496082186268e-8
0.0336,1.0049481735115842,-0.05022066724843353,0.2530916614416921,0.04973104624380362,0.24935577422703206,-0.025025929501379194,0.2374438997980673,0.01132779207847378,0.0003380293062591802,-4.1571892781748986e-5,0.07037900725577688,-0.003011304880122341,1.1955018379181137,0.36949949295560963,0.3694978317302988,0.36936702905545415,0.000526181087192232,0.00010863203692617452,0.00010477606775156421,0.043067673132710836,5.040674585622389e-10,3.648206439248393e-9,-2.4700585503615793e-10,1.8563776274715068e-14,1.1400670912716836e-13,0.4473280605812285,0.2083663115114387,1.0021488688729172,-1.4014499810510558e-8
0.0337,1.0049481953548347,-0.050220511968367826,0.2530916552048396,0.049731018536184175,0.24935578366022595,-0.02502587759890984,0.23749809139613798,0.011332680308092485,0.0003380302086906097,-4.156313464295063e-5,0.07037895119629307,-0.0030118565211183913,1.195185621117736,0.3698565889409994,0.36985489824412077,0.3697201743147712,0.0005264220686592302,0.00010863222527338274,0.00010521448102329037,0.04306846339894422,8.234172514391383e-11,3.648320310670427e-9,-2.4347644107445833e-10,5.333349337346521e-15,1.1401026410918687e-13,0.4474061032795086,0.2085764966882744,1.0021489006939688,-1.398651469240622e-8
0.0338,1.0049482171501483,-0.050220357009465214,0.2530916489840702,0.04973099099949776,0.24935579306966438,-0.025025825826514102,0.2375520789600046,0.011337550080090237,0.0003380311100321657,-4.1554386807313e-5,0.07037889520162163,-0.003012407529053375,1.1948818358965017,0.37022228820268366,0.3702205721109608,0.3700821663265378,0.0005266829194369151,0.00010863241460609045,0.00010568049199026574,0.043069251303746225,-3.3461952692146703e-10,3.648394958910044e-9,-2.391370622178694e-10,-7.76386960104312e-15,1.1401259285694228e-13,0.44748103029219644,0.20877829067474885,1.0021489312446334,-1.3959646819217635e-8
0.0339,1.00494823889812,-0.05022020237137929,0.25309164277944063,0.049730963632916333,0.2493558024555376,-0.02502577418392466,0.23760586329007077,0.011342401467088642,0.0003380320102862886,-4.1545649262918815e-5,0.07037883927168448,-0.0030129579046746825,1.1945910152510597,0.3705960896961809,0.3705943524064582,0.37045251107503513,0.0005269633616306771,0.00010863260496610255,0.00010617334418385782,0.04307003558961667,-7.460940562429731e-10,3.6484300205703324e-9,-2.3396507065865676e-10,-2.0706003649593982e-14,1.1401368401423305e-13,0.44755254576001785,0.20897089666040342,1.0021489604042786,-1.3934002282289185e-8
0.034,1.0049482605993452,-0.05022004805376363,0.2530916365910075,0.049730936435611835,0.24935581181803582,-0.025025722670874193,0.2376594451867401,0.011347234541709314,0.0003380329094554184,-4.1536921997850765e-5,0.07037878340640352,-0.0030135076487297035,1.19431369217806,0.37097749237700983,0.37097573820625185,0.37083071454454436,0.0005272631173459067,0.00010863279639522384,0.00010669228113543405,0.04307081499905538,-1.1513596214295875e-9,3.6484251322543794e-9,-2.279378185890868e-10,-3.347117591744356e-14,1.1401352622485766e-13,0.44762035382369864,0.20915351783477948,1.0021489880522705,-1.3909687172965256e-8
0.0341,1.0049482822544191,-0.05021989405627183,0.25309163041882743,0.04973090940675621,0.2493558211573491,-0.02502567128709538,0.23771282545041622,0.011352049376573862,0.0003380338075419953,-4.152820500019156e-5,0.07037872760570071,-0.0030140567619658274,1.194050399674152,0.3713659952006891,0.3713642285859807,0.37121628271934665,0.0005275819086879944,0.0001086329889352592,0.00010723654637636185,0.043071588274562186,-1.5496939810902898e-9,3.648379930565273e-9,-2.2103265820142624e-10,-4.6037509513729135e-14,1.1401210813261462e-13,0.4476841586239647,0.20932535738741834,1.0021490140679759,-1.3886807582590232e-8
0.0342,1.0049483038639377,-0.0502197403785575,0.2530916242629571,0.04973088254552139,0.24935583047366774,-0.025025620032320905,0.2377660048815028,0.011356846044303896,0.00033803470454845953,-4.151949825802389e-5,0.07037867186949795,-0.003014605245130446,1.193801670735986,0.37176109712273725,0.371759322621284,0.3716087215837233,0.0005279194577623306,0.00010863318262801348,0.00010780538343800878,0.043072354158636916,-1.9403748938341485e-9,3.6482940521061e-9,-2.132269416879403e-10,-5.838312754759085e-14,1.1400941838130232e-13,0.4477436643015419,0.2094856185078614,1.0021490383307612,-1.3865469602508498e-8
0.0343,1.004948325428496,-0.0502195870202742,0.2530916181234532,0.04973085585107934,0.2493558397671819,-0.02502556890628344,0.2378189842804034,0.011361624617521026,0.00033803560047725124,-4.151080175943047e-5,0.07037861619771718,-0.003015153098970947,1.1935680383602112,0.37216229709867293,0.37216051938780065,0.3720075371219554,0.000528275486674306,0.00010863337751529152,0.00010839803585174216,0.04307311139377939,-2.3226801182701174e-9,3.648167133479949e-9,-2.0449802124089627e-10,-7.048615312816517e-14,1.1400544561471933e-13,0.4477985749971561,0.20963350438565004,1.002149060719993,-1.3845779324064432e-8
0.0344,1.004948346948689,-0.05021943398107554,0.2530916120003724,0.04973082932260199,0.24935584903808172,-0.025025517908715662,0.23787176444752176,0.011366385168846865,0.00033803649533081066,-4.150211549249399e-5,0.0703785605902803,-0.003015700324234722,1.1933500355434772,0.37256909408401484,0.37256731796116965,0.37241223531832424,0.0005286497175293113,0.0001086335736388982,0.00010901374714892955,0.04307385872248944,-2.69588741300726e-9,3.6479988112899068e-9,-1.9482324905255917e-10,-8.232470936459212e-14,1.1400017847666404e-13,0.44784859485153306,0.20976821821032557,1.0021490811150382,-1.3827842838602419e-8
0.0345,1.0049483684251128,-0.05021928126061511,0.2530916058937714,0.04973080295926129,0.24935585828655746,-0.02502546703935026,0.2379243461832614,0.011371127770903024,0.00033803738911157783,-4.149343944529716e-5,0.07037850504710927,-0.0030162469216691605,1.1931481952824339,0.3729809870342816,0.3729792174170301,0.3728223221571109,0.0005290418724327368,0.00010863377104063832,0.00010965176086093839,0.04307459488726689,-3.059274536654562e-9,3.6477887221390617e-9,-1.8417997731519558e-10,-9.38769193660092e-14,1.13993605610935e-13,0.4478934280053987,0.2098889631714294,1.0021490993952635,-1.3811766237466845e-8
0.0346,1.0049483898583622,-0.0502191288585465,0.2530915998037068,0.04973077676022919,0.2493558675127992,-0.025025416297919906,0.23797673028802596,0.01137585249631111,0.0003380382818219931,-4.148477360592268e-5,0.07037844956812599,-0.003016792892021652,1.1929630505737308,0.3733974749049918,0.37339571683102096,0.37323730362259677,0.0005294516734899729,0.0001086339697623168,0.00011031132051913607,0.043075318630611585,-3.4121192478210075e-9,3.647536502630501e-9,-1.7254555822107267e-10,-1.0512090624155383e-13,1.1398571566133062e-13,0.447932778599479,0.20999494245850286,1.0021491154400353,-1.3797655612002093e-8
0.0347,1.0049484112490328,-0.05021897677452329,0.25309159373023526,0.04973075072467762,0.2493558767169972,-0.025025365684157284,0.23802891756221914,0.011380559417692736,0.0003380391734644965,-4.1476117962453256e-5,0.07037839415325237,-0.003017338236039588,1.1927951344140177,0.37381805665166407,0.37381631527878134,0.3736566856990628,0.0005298788428064104,0.00010863416984573844,0.00011099166965489014,0.043076028695023326,-3.753699305115656e-9,3.6472417893673125e-9,-1.59897343962455e-10,-1.1603479310036588e-13,1.1397649727164942e-13,0.4479663507744996,0.21008535926108732,1.0021491291287201,-1.3785617053552544e-8
0.0348,1.0049484325977198,-0.05021882500819909,0.25309158767341355,0.049730724851778534,0.24935588589934163,-0.025025315197795064,0.2380809088062445,0.011385248607669513,0.00033804006404152833,-4.1467472502971585e-5,0.07037833880241035,-0.003017882954470357,1.192644979799944,0.37424223122981704,0.37424051183595025,0.37407997437079044,0.0005303231024874397,0.00010863437133270812,0.00011169205179956797,0.043076723823001956,-4.0832924671474705e-9,3.646904218952584e-9,-1.462126867316104e-10,-1.265967030515822e-13,1.1396593908568986e-13,0.4479938486711864,0.21015941676872413,1.002149140340685,-1.3775756653462583e-8
0.0349,1.0049484539050189,-0.050218673559227475,0.2530915816332982,0.04973069914070388,0.24935589506002265,-0.025025264838565937,0.23813270482050572,0.01138992013886305,0.00033804095355552866,-4.145883721556036e-5,0.07037828351552186,-0.003018427048061349,1.19251311972816,0.3746694975949694,0.37466780557816665,0.37450667562206064,0.0005307841746384513,0.00010863457426503067,0.00011241171048453712,0.04307740275704729,-4.40017649252551e-9,3.6465234279894024e-9,-1.314689387208032e-10,-1.367847592043425e-13,1.1395402974725036e-13,0.4480149764302654,0.2102163181709547,1.0021491489552963,-1.3768180503076592e-8
0.035,1.0049484751715254,-0.05021852242726204,0.2530915756099459,0.04973067359062559,0.24935590419923045,-0.025025214606202578,0.2381843064054064,0.011394574083894958,0.00033804184200893775,-4.145021208830231e-5,0.07037822829250882,-0.0030189705175599547,1.1924000871953144,0.37509935470263983,0.37509769558106965,0.37493629543715484,0.0005312617813648358,0.00010863477868451096,0.00011314988924116497,0.04307806423965916,-4.703629139858755e-9,3.646099053080856e-9,-1.156434521223006e-10,-1.4657708466778427e-13,1.1394075790012947e-13,0.4480294381924623,0.21025526665732033,1.0021491548519208,-1.3762994693738956e-8
0.0351,1.0049484963978341,-0.05021837161195638,0.25309156960341334,0.04973064820071563,0.24935591331715526,-0.025025164500437663,0.23823571436135016,0.01139921051538685,0.0003380427294041958,-4.144159710928011e-5,0.07037817313329316,-0.0030195133637135638,1.1923064151980578,0.37553130150834685,0.37552968092029826,0.375368339800354,0.0005317556447719837,0.00010863498463295383,0.00011390583160081896,0.04307870701333741,-4.992928167756202e-9,3.6456307308300324e-9,-9.871357912836984e-11,-1.5595180255104522e-13,1.1392611218812562e-13,0.44803693809850303,0.21027546541736242,1.0021491579099246,-1.3760305316794058e-8
0.0352,1.004948517584168,-0.05021822111253005,0.253091563613669,0.049730622970217346,0.24935592241389334,-0.02502511452088723,0.23828692947338592,0.011403829504561262,0.0003380436157429436,-4.1432992265704714e-5,0.07037811803779769,-0.0030200555872672155,1.1922323958713887,0.3759640828130466,0.37596250589588,0.375801553647828,0.0005322643450318367,0.00010863519213265554,0.00011467692013153537,0.043079329072845694,-5.26744198764496e-9,3.645119831918836e-9,-8.08733768592267e-11,-1.6488454669307174e-13,1.1391013552728361e-13,0.4480367942399576,0.2102793871100905,1.0021491586318347,-1.3759522316017721e-8
0.0353,1.004948538728381,-0.050218070925488204,0.25309155764012553,0.04973059789886917,0.24935593148894375,-0.025025064666447442,0.238337952387258,0.011408431109955174,0.0003380445010217303,-4.1424397539543936e-5,0.07037806300595253,-0.0030205971889367238,1.1921765519872833,0.3763920885761272,0.37639055624887674,0.37623028088839783,0.0005327796046801925,0.00010863540106348709,0.00011544953554734837,0.04307992451451931,-5.5273950865410764e-9,3.6445785414478204e-9,-6.359950879561729e-11,-1.733462028354359e-13,1.1389320926999806e-13,0.4480263142092182,0.21028895225668134,1.0021491612040314,-1.3755961322701161e-8
0.0354,1.0049485598301435,-0.050217921049512435,0.2530915516826305,0.04973057298613147,0.24935594054225885,-0.02502501493661512,0.23838878375384767,0.01141301539058587,0.00033804538524095495,-4.141581291748314e-5,0.0703780080376858,-0.003021138169425562,1.192138177263142,0.3768140902262955,0.3768126025800577,0.3766532763594965,0.0005332993430417116,0.00010863561136923062,0.00011622044569903643,0.043080492475074166,-5.773037464272757e-9,3.6440102997786587e-9,-4.7161513250241034e-11,-1.8133810000010012e-13,1.1387544103516623e-13,0.44800541159027124,0.2103080301681201,1.0021491663343267,-1.3748858861097846e-8
0.0355,1.0049485808895953,-0.05021777148383578,0.25309154574114284,0.049730548231380296,0.24935594957390878,-0.02502496533103657,0.23843942423779435,0.01141758240672521,0.00033804626840202006,-4.140723838734314e-5,0.07037795313292468,-0.0030216785294382605,1.1921168365046644,0.37722986551551296,0.37722842262472317,0.3770703095724741,0.0005338229681720303,0.00010863582301574267,0.00011698886765859317,0.0430810331447235,-6.004542364563346e-9,3.6434163398364747e-9,-3.154391712368787e-11,-1.8886616829294209e-13,1.1385686935090897e-13,0.44797454417331073,0.21033620301630437,1.0021491739103605,-1.3738370482728701e-8
0.0356,1.0049486019068772,-0.050217622227691355,0.2530915398156219,0.0497305236339917,0.2493559585839639,-0.025024915849358103,0.23848987450373757,0.011422132218645058,0.00033804715050632795,-4.139867393694478e-5,0.0703778982915964,-0.0030222182696793497,1.1921120945175507,0.3776391921957414,0.3776377941181737,0.3774811500386811,0.0005343498881267856,0.00010863603596887978,0.00011775401849801243,0.04308154671368052,-6.222083031136259e-9,3.6427978945463954e-9,-1.6731247316543324e-11,-1.9593633781984185e-13,1.1383753274534715e-13,0.4479341697485301,0.21037305297313194,1.0021491838197747,-1.3724651739114643e-8
0.0357,1.004948622882129,-0.05021747328031222,0.25309153390602657,0.04973049919334171,0.24935596757249437,-0.025024866491226025,0.23854013521631667,0.011426664886617272,0.0003380480315552809,-4.139011955410887e-5,0.07037784351362812,-0.0030227573908533597,1.1921235161074994,0.3780418480189425,0.3780404947957095,0.3778855672694676,0.0005348795109616139,0.00010863625019449844,0.0001185151152892879,0.04308203337215844,-6.425832707714857e-9,3.6421561968335437e-9,-2.7080307293961614e-12,-2.0255453868667778e-13,1.1381746974660162e-13,0.44788474610612333,0.21041816221050047,1.0021491959502096,-1.3707858181776595e-8
0.0358,1.0049486438154906,-0.050217324640931454,0.2530915280123159,0.049730474908806374,0.24935597653957042,-0.02502481725628665,0.23859020704017114,0.011431180470913713,0.00033804891155028125,-4.138157522665623e-5,0.07037778879894704,-0.003023295893664821,1.1921506660802101,0.3784376107370779,0.378436302392631,0.37828333077618387,0.0005354112447321517,0.00010863646565845519,0.00011927137510441322,0.04308249331037045,-6.6159646380225015e-9,3.6414924796230454e-9,1.054120573716507e-11,-2.0872670099932826e-13,1.137967188827933e-13,0.4478267310362839,0.21047111290030765,1.0021492101893066,-1.3688145362235473e-8
0.0359,1.0049486647071024,-0.05021717630878215,0.2530915221344491,0.049730450779761744,0.24935598548526236,-0.025024768144186273,0.23864009063994043,0.011435679031806248,0.0003380497904927314,-4.137304094240769e-5,0.0703777341474804,-0.003023833778818263,1.1921931092413822,0.3788262581021093,0.3788249946442385,0.3786742100701804,0.0005359444974940359,0.00010863668232660657,0.00012002201501538226,0.04308292671852979,-6.7926520657826035e-9,3.640807975840025e-9,2.303193518255451e-11,-2.144587548636731e-13,1.1377531868204297e-13,0.4477605823292056,0.21053148721445125,1.0021492264247063,-1.36656688320122e-8
0.036,1.0049486855571041,-0.05021702828309737,0.25309151627238513,0.04973042680558385,0.24935599440964037,-0.025024719154571214,0.23868978668026392,0.011440160629566732,0.0003380506683840335,-4.1364516689184065e-5,0.07037767955915533,-0.0030243710470182154,1.192250410396715,0.37920756786599846,0.37920634928583247,0.379057974662807,0.0005364786773029027,0.00010863690016480909,0.00012076625209418863,0.04308333378684965,-6.956068234718516e-9,3.6401039184096075e-9,3.477963070618282e-11,-2.1975663038559042e-13,1.137533076724715e-13,0.44768675777508227,0.21059886732482888,1.0021492445440499,-1.3640584142627693e-8
0.0361,1.0049487063656366,-0.05021688056311021,0.2530915104260832,0.04973040298564875,0.2493560033127747,-0.02502467028708777,0.23873929582578118,0.01144462532446703,0.0003380515452255901,-4.1356002454806197e-5,0.07037762503389906,-0.00302490769896921,1.1923221343519084,0.37958131778070714,0.3795801440527133,0.3794343940654144,0.0005370131922143893,0.0001086371191389193,0.00012150330341282617,0.04308371470554326,-7.106386388553639e-9,3.6393815402569175e-9,4.5799765407463896e-11,-2.2462625767095986e-13,1.137307243821998e-13,0.4476057151641075,0.2106728354033383,1.0021492644349783,-1.3613046845602875e-8
0.0362,1.0049487271328394,-0.05021673314805373,0.2530915045955023,0.049730379319332475,0.24935601219473555,-0.025024621541382255,0.23878861874113158,0.011449073176779002,0.00033805242101880335,-4.134749822709489e-5,0.07037757057163879,-0.0030254437353757755,1.1924078459126608,0.3799472855981969,0.3799461566801813,0.3798032377893526,0.0005375474502841318,0.0001086373392147937,0.00012223238604328854,0.04308406966482381,-7.2437797710113424e-9,3.638642074307081e-9,5.610781238580928e-11,-2.290735668256599e-13,1.1370760733934874e-13,0.44751791228647503,0.21075297362187723,1.0021492859851322,-1.358321249245866e-8
0.0363,1.0049487478588528,-0.05021658603716103,0.25309149878060144,0.04973035580601106,0.24935602105559318,-0.025024572917100973,0.23883775609095456,0.011453504246774505,0.00033805329576507573,-4.1339003993870974e-5,0.07037751617230167,-0.0030259791569424432,1.1925071098846722,0.38030524907042945,0.3803041649035368,0.3801642753459719,0.0005380808595677668,0.0001086375603582888,0.00012295271705756945,0.043084398854904525,-7.368421625814994e-9,3.637886753485221e-9,6.571924474063066e-11,-2.331044879555692e-13,1.1368399507203909e-13,0.4474238069323786,0.21083886415234332,1.0021493090821527,-1.3551236634715977e-8
0.0364,1.004948768543817,-0.05021643922966518,0.25309149298133987,0.04973033244506057,0.24935602989541786,-0.025024524413890237,0.23888670853988955,0.011457918594725409,0.0003380541694658095,-4.1330519742955284e-5,0.07037746183581498,-0.0030265139643737425,1.1926194910736416,0.38065498594936664,0.3806539464580803,0.3805172762466226,0.0005386128281209313,0.00010863778253526117,0.00012366351352766268,0.04308470246599862,-7.480485196687993e-9,3.637116810716464e-9,7.464953557134172e-11,-2.3672495116656726e-13,1.136599261083918e-13,0.4473238568920119,0.21093008916663433,1.0021493336136809,-1.3517274823895737e-8
0.0365,1.004948789187872,-0.05021629272479925,0.2530914871976765,0.04973030923585703,0.24935603871427978,-0.025024476031396348,0.238935476752576,0.01146231628090357,0.000338055042122407,-4.1322045462168625e-5,0.07037740756210581,-0.003027048158374203,1.1927445542852686,0.3809962739869699,0.38099527907911207,0.38086201000265507,0.0005391427639992614,0.00010863800571156731,0.0001243639925255619,0.04308498068831929,-7.5801437273537e-9,3.636333478925934e-9,8.291415797735349e-11,-2.399408865645324e-13,1.136354389765277e-13,0.44721851995556855,0.21102623083664784,1.0021493594673574,-1.3481482611518866e-8
0.0366,1.0049488097911579,-0.05021614652179634,0.2530914814295705,0.0497302861777765,0.2493560475122492,-0.02502442776926562,0.23898406139365344,0.01146669736558085,0.0003380559137362706,-4.131358113933183e-5,0.07037735335110143,-0.003027581739648356,1.1928818643252526,0.38132889093520117,0.38132794050193264,0.38119824612541936,0.0005396700752583943,0.00010863822985306376,0.00012505337112326092,0.04308523371207977,-7.667570461535511e-9,3.6355379910387564e-9,9.052858505807954e-11,-2.4275822425534404e-13,1.1361057220456766e-13,0.44710825391324244,0.21112687133428173,1.0021493865308235,-1.344401554910628e-8
0.0367,1.004948830353815,-0.05021600061988952,0.253091475676981,0.049730263270194995,0.24935605628939636,-0.025024379627144353,0.23903246312776122,0.011471061909029112,0.00033805678430880257,-4.130512676226573e-5,0.070377299202729,-0.0030281147089007312,1.1930309859992931,0.3816526145460222,0.3816517084618422,0.38152575412626577,0.0005401941699539662,0.00010863845492560704,0.00012573086639275344,0.043085461727493266,-7.742938642956797e-9,3.6347315799800554e-9,9.750828991293157e-11,-2.4518289434488077e-13,1.1358536432063254e-13,0.4469935165552272,0.2112315928314336,1.0021494146917198,-1.3405029188178898e-8
0.0368,1.0049488508759834,-0.05021585501831187,0.25309146993986686,0.04973024051248859,0.24935606504579147,-0.025024331604678856,0.23908068261953877,0.01147540997152021,0.00033805765384140523,-4.129668231879113e-5,0.07037724511691573,-0.0030286470668358587,1.193191484113089,0.3819672225713943,0.3819663606941412,0.3818443035165447,0.0005407144561416137,0.00010863868089505366,0.0001263956954060331,0.04308566492477296,-7.806421515340929e-9,3.6339154786749567e-9,1.0386874564132143e-10,-2.4722082693902137e-13,1.1355985385284317e-13,0.4468747656717165,0.21133997750000116,1.0021494438376872,-1.3364679080257643e-8
0.0369,1.0049488713578028,-0.05021570971629646,0.2530914642181874,0.04973021790403331,0.24935607378150473,-0.025024283701515437,0.23912872053362558,0.011479741613326015,0.0003380585223354809,-4.128824779672886e-5,0.07037719109358881,-0.003029178814158268,1.1933629234723397,0.38227249276327957,0.38227167493412995,0.38215366380760635,0.0005412303418769735,0.00010863890772726018,0.00012704707523509377,0.043085843494132095,-7.858192322411299e-9,3.633090920048584e-9,1.0962542534266243e-10,-2.488779521436451e-13,1.1353407932932045e-13,0.44675245905290417,0.21145160751188213,1.002149473856367,-1.3323120776863434e-8
0.037,1.004948891799414,-0.05021556471307637,0.25309145851190157,0.049730195444205205,0.2493560824966065,-0.02502423591730041,0.23917657753466115,0.011484056894718384,0.000338059389792432,-4.127982318389975e-5,0.07037713713267542,-0.0030297099515724903,1.1935448688827452,0.38256820287363946,0.382567428917109,0.3824536045108009,0.0005417412352156824,0.00010863913538808308,0.00012768422295192906,0.04308599762578388,-7.898424307891277e-9,3.632259137026063e-9,1.1479380211636607e-10,-2.501602000646306e-13,1.1350807927818525e-13,0.44662705448898377,0.2115660650389742,1.0021495046354,-1.3280509829517192e-8
0.0371,1.0049489122009567,-0.0502154200078847,0.2530914528209685,0.0497301731323803,0.2493560911911669,-0.025024188251680075,0.2392242542872848,0.011488355875969178,0.00033806025621366075,-4.127140846812462e-5,0.07037708323410277,-0.0030302404797830553,1.1937368851500039,0.38285413065443585,0.38285340037837856,0.38274389513747864,0.0005422465442133765,0.00010863936384337893,0.0001283063556285328,0.043086127509941514,-7.927290715504249e-9,3.6314213625325186e-9,1.193893490618454e-10,-2.5107350080785684e-13,1.1348189222755836e-13,0.44649900977014917,0.21168293225317508,1.0021495360624268,-1.323700178973983e-8
0.0372,1.0049489325625713,-0.05021527559995451,0.2530914471453472,0.04973015096793467,0.2493560998652562,-0.025024140704300743,0.23927175145613602,0.011492638617350259,0.0003380611216005697,-4.12630036372243e-5,0.07037702939779807,-0.003030770399494493,1.1939385370798161,0.3831300538576303,0.3831293670532391,0.38302430519899,0.000542745676925693,0.00010863959305900422,0.00012891269033689858,0.043086233336818214,-7.94496478897359e-9,3.630578829493076e-9,1.2342753927851214e-10,-2.5162378447920275e-13,1.1345555670556072e-13,0.44636878268659397,0.21180179132638247,1.0021495680250891,-1.3192752209052279e-8
0.0373,1.0049489528843976,-0.05021513148851888,0.2530914414849968,0.04973012895024432,0.24935610851894463,-0.025024093274808718,0.2393190697058543,0.011496905179133484,0.0003380619859545609,-4.125460867901959e-5,0.07037697562368846,-0.003031299711411333,1.1941493894778803,0.3833957502351845,0.3833951066769909,0.38329460420668493,0.000543238041408268,0.00010863982300081552,0.0001295024441490203,0.04308631529662719,-7.951619772022677e-9,3.6297327708328586e-9,1.269238458657791e-10,-2.5181698118454717e-13,1.1342911124031315e-13,0.44623683102851186,0.21192222443049402,1.002149600411027,-1.3147916638975446e-8
0.0374,1.004948973166576,-0.05021498767281091,0.2530914358398764,0.049730107078685325,0.24935611715230246,-0.02502404596285031,0.23936620970107902,0.011501155621590722,0.0003380628492770368,-4.124622358133134e-5,0.07037692191170118,-0.0030318284162381068,1.1943690071498967,0.38365099753906035,0.3836503969849344,0.383554561671914,0.0005437230457167386,0.0001086400536346693,0.0001300748341368916,0.04308637357958166,-7.947428908374894e-9,3.6288844194769925e-9,1.2989374192305846e-10,-2.516590210297691e-13,1.1340259435993655e-13,0.4461036125860967,0.21204381373740755,1.0021496331078819,-1.3102650631030259e-8
0.0375,1.0049489934092461,-0.05021484415206365,0.25309143020994507,0.049730085352633714,0.24935612576539992,-0.02502399876807183,0.2394131721064497,0.01150539000499383,0.00033806371156939975,-4.123784833198036e-5,0.07037686826176343,-0.0030323565146793434,1.194596954901564,0.3838955735212192,0.38389501571236995,0.3838039471060273,0.000544200097906741,0.00010864028492642213,0.00013062907737250613,0.04308640837589482,-7.932565441753617e-9,3.6280350083506024e-9,1.323527005497623e-10,-2.5115583412074736e-13,1.1337604459255172e-13,0.44596958514954205,0.21216614141902065,1.0021496660032945,-1.305710973673764e-8
0.0376,1.0049490136125487,-0.050214700925510204,0.2530914245951619,0.049730063771465535,0.24935613435830722,-0.025023951690119582,0.2394599575866057,0.01150960838961467,0.00033806457283305216,-4.1229482918787486e-5,0.07037681467380238,-0.0030328840074395733,1.1948327975385817,0.3841292559336231,0.38412874059459795,0.38404253002037514,0.000544668606033912,0.00010864051684193052,0.0001311643909278578,0.04308641987577991,-7.907202615882226e-9,3.6271857703788137e-9,1.3431619484530333e-10,-2.503133505633608e-13,1.1334950046627958e-13,0.44583520650904185,0.2122887896472311,1.0021496989849061,-1.3011449507618501e-8
0.0377,1.0049490337766236,-0.050214557992383634,0.25309141899548576,0.04973004233455682,0.24935614293109457,-0.025023904728639867,0.2395065668061865,0.011513810835725103,0.0003380654330693962,-4.1221127329573525e-5,0.07037676114774523,-0.0030334108952233267,1.1950760998666494,0.3843518225282336,0.38435134936691884,0.38427007992630774,0.000545127978153888,0.000108640749347051,0.00013167999187494017,0.04308640826945011,-7.871513674484102e-9,3.6263379384867496e-9,1.357996979090936e-10,-2.491375004634886e-13,1.1332300050924095e-13,0.44570093445478953,0.21241134059393657,1.0021497319403572,-1.2965825495193769e-8
0.0378,1.004949053901611,-0.05021441535191703,0.25309141341087604,0.04973002104128363,0.24935615148383225,-0.025023857883279006,0.2395530004298316,0.011517997403596991,0.0003380662922798342,-4.1212781552159305e-5,0.07037670768351917,-0.003033937178735134,1.1953264266914663,0.38456305105701233,0.3845626197646328,0.38448636633517547,0.000545577622322306,0.00010864098240764009,0.00013217509728574709,0.04308637374711864,-7.825671861282617e-9,3.6254927455995366e-9,1.3681868284054563e-10,-2.476342139270092e-13,1.1329658324955671e-13,0.44556722677697896,0.21253337643103473,1.0021497647572888,-1.2920393250984358e-8
0.0379,1.004949073987651,-0.05021427300334346,0.2530914078412916,0.04972999989102199,0.2493561600165905,-0.025023811153683292,0.23959925912218039,0.011522168153502193,0.0003380671504657687,-4.120444557436565e-5,0.0703766542810514,-0.0030344628586795245,1.1955833428187321,0.38476271927192107,0.3847623295230404,0.38469115875832843,0.0005460169465948023,0.00010864121598955432,0.00013264892423227222,0.04308631649899873,-7.769850420001154e-9,3.6246514246422985e-9,1.373886227390717e-10,-2.458094210598018e-13,1.1327028721534774e-13,0.4454345412658039,0.21265447933042336,1.0021497973233422,-1.2875308326511188e-8
0.038,1.0049490940348835,-0.050214130945896024,0.25309140228669164,0.04972997888314795,0.24935616852943954,-0.025023764539499043,0.23964534354787229,0.011526323145712572,0.0003380680076286018,-4.11961193840134e-5,0.07037660094026912,-0.0030349879357610293,1.1958464130541455,0.3849506049249215,0.3849502563774419,0.384884226707117,0.0005464453590270134,0.00010864145005865022,0.00013310068978650928,0.04308623671530357,-7.704222594363099e-9,3.623815208540161e-9,1.375249907040841e-10,-2.436690519677454e-13,1.1324415093473486e-13,0.44530333571145786,0.2127742314640001,1.002149829526158,-1.2830726273295187e-8
0.0381,1.0049491140434492,-0.05021398917880778,0.2530913967470351,0.049729958017037564,0.24935617702244958,-0.02502371804037256,0.23969125437154676,0.01153046244049999,0.00033806886376973593,-4.118780296892335e-5,0.07037654766109953,-0.003035512410684178,1.1961152022034063,0.3851264857679753,0.38512617806313776,0.3850653396928914,0.0005468622676745763,0.0001086416845807843,0.00013352961102045205,0.04308613458624638,-7.628961628091817e-9,3.622985330218248e-9,1.372432598349952e-10,-2.412190367567186e-13,1.1321821293583896e-13,0.44517406790413483,0.21289221500366268,1.0021498612533775,-1.2786802642857265e-8
0.0382,1.0049491340134877,-0.05021384770131183,0.2530913912222813,0.04972993729206685,0.2493561854956909,-0.025023671655950156,0.23973699225784326,0.011534586098136306,0.0003380697188905734,-4.117949631691635e-5,0.07037649444346981,-0.0030360362841535004,1.1963892750722136,0.38529013955304425,0.3852898723154283,0.38523426722700205,0.0005472670805931273,0.00010864191952181311,0.00013393490500609423,0.04308601030204038,-7.544240764910703e-9,3.6221630226016853e-9,1.3655890323121736e-10,-2.3846530553260066e-13,1.1319251174678088e-13,0.4450471956340283,0.21300801212130877,1.002149892392641,-1.2743692986718348e-8
0.0383,1.0049491539451394,-0.050213706512641225,0.25309138571238904,0.04972991670761188,0.24935619394923372,-0.02502362538587814,0.2397825578714012,0.011538694178893383,0.00033807057299251665,-4.11711994158132e-5,0.07037644128730715,-0.0030365595568735276,1.196668196466267,0.3854413440320899,0.38544111686961385,0.3853907788207989,0.0005476592058383031,0.00010864215484759316,0.00013431578881542956,0.04308586405289876,-7.45023324854312e-9,3.6213495186155975e-9,1.3548739399216285e-10,-2.3541378840127e-13,1.1316708589568151e-13,0.444923176691332,0.21312120498883613,1.00214992283159,-1.2701552856399351e-8
0.0384,1.0049491738385439,-0.05021356561202906,0.2530913802173176,0.04972989626304867,0.2493562023831483,-0.025023579229802806,0.23982795187686012,0.011542786743043083,0.0003380714260769679,-4.1162912253434736e-5,0.07037638819253876,-0.003037082229548789,1.196951531191266,0.3855798769570741,0.3855796894609949,0.3855346439856324,0.0005480380514657403,0.00010864239052398096,0.00013467147952045172,0.04308569602903476,-7.347112322712461e-9,3.620546051185109e-9,1.3404420521724413e-10,-2.3207041546860604e-13,1.1314197391066168e-13,0.44480246886623986,0.2132313757781424,1.002149952457865,-1.2660537803421199e-8
0.0385,1.004949193693842,-0.05021342499870843,0.253091374737026,0.04972987595775328,0.2493562107975048,-0.025023533187370474,0.23987317493885937,0.011546863850857266,0.00033807227814532944,-4.1154634817601785e-5,0.07037633515909181,-0.0030376043028838146,1.1972388440529096,0.3857055160799584,0.38570536782487175,0.38566563223285283,0.0005484030255310756,0.00010864262651683308,0.00013500119419315452,0.043085506420661564,-7.2350512311420925e-9,3.6197538532353453e-9,1.3224481000587332e-10,-2.2844111684048725e-13,1.1311721431984229e-13,0.44468552994894534,0.21333810666112535,1.0021499811591075,-1.2620803379304806e-8
0.0386,1.0049492135111737,-0.05021328467191238,0.2530913692714732,0.04972985579110175,0.24935621919237352,-0.02502348725822745,0.23991822772203844,0.011550925562607794,0.0003380731291990037,-4.114636709613516e-5,0.07037628218689353,-0.0030381257775831355,1.1975296998568972,0.3858180391527046,0.3858179296965448,0.3857835130738104,0.0005487535360899455,0.000108642862792006,0.00013530414990553166,0.04308529541799239,-7.114223217555397e-9,3.6189741576914306e-9,1.3010468145746288e-10,-2.2453182262279262e-13,1.1309284565134415e-13,0.4445728177296423,0.2134409798096826,1.0021500088229578,-1.2582505135571096e-8
0.0387,1.0049492332906789,-0.050213144630874014,0.2530913638206184,0.049729835762470115,0.2493562275678247,-0.02502344144202004,0.2399631108910367,0.011554971938566527,0.0003380739792393929,-4.11381090768557e-5,0.07037622927587109,-0.0030386466543512805,1.1978236634089283,0.3859172239272744,0.3859171528113144,0.38588805601985543,0.0005490889911979864,0.00010864309931535628,0.0001355795637295768,0.04308506321124047,-6.984801525675767e-9,3.6182081974784908e-9,1.2763929267142529e-10,-2.2034846292140145e-13,1.1306890643328816e-13,0.4444647899985244,0.21353957739571192,1.0021500353370576,-1.2545798623740987e-8
0.0388,1.0049492530324975,-0.050213004874826404,0.2530913583844207,0.04972981587123443,0.24935623592392853,-0.02502339573839455,0.24000782511049368,0.011559003039005327,0.0003380748282678995,-4.11298607475842e-5,0.07037617642595169,-0.003039166933892781,1.1981202995147022,0.3860028481556294,0.38600281490448096,0.38597903058233807,0.0005494087989108354,0.00010864333605274043,0.0001358266527372838,0.043084809990618984,-6.846959399226562e-9,3.6174572055216498e-9,1.248641167471726e-10,-2.1589696784219208e-13,1.1304543519379518e-13,0.4443619045457854,0.213633481591111,1.0021500605890472,-1.25108393953354e-8
0.0389,1.0049492727367701,-0.050212865403002634,0.25309135296283913,0.049729796116770725,0.24935624426075526,-0.02502335014699729,0.24005237104504878,0.011563018924196053,0.00033807567628592577,-4.1121622096141515e-5,0.07037612363706253,-0.003039686616912166,1.1984191729799183,0.38607468958973146,0.3860746937113448,0.38605620627260867,0.0005497123672841287,0.00010864357297001496,0.00013604463400064624,0.04308453594634117,-6.7008700819311766e-9,3.616722414746033e-9,1.2179462678411743e-10,-2.1118326749104394e-13,1.1302247046098606e-13,0.4442646191616189,0.2137222745677775,1.0021500844665676,-1.2477783001875256e-8
0.039,1.004949292403637,-0.05021272621463579,0.2530913475558327,0.04972977649845506,0.24935625257837515,-0.025023304667474565,0.24009674935934147,0.011567019654410572,0.00033807652329487405,-4.111339311034845e-5,0.07037607090913078,-0.0030402057041139666,1.198719848610276,0.38613252598154213,0.3861325669672064,0.3861193526020175,0.0005499991043735031,0.00010864381003303644,0.00013623272459165796,0.043084241268620226,-6.546706817512974e-9,3.6160050580767643e-9,1.1844629588167178e-10,-2.0621329197383534e-13,1.1300005076298165e-13,0.4441733916362188,0.2138055384976092,1.0021501068572598,-1.2446784994881469e-8
0.0391,1.0049493120332376,-0.050212587308958924,0.2530913421633606,0.049729757015663456,0.24935626087685844,-0.025023259299472682,0.2401409607180112,0.01157100528992074,0.0003380773692961466,-4.110517377802584e-5,0.07037601824208366,-0.0030407241962027124,1.1990218912114747,0.3861761350830232,0.38617621240736594,0.3861682390819147,0.0005502684182345952,0.00010864404720766136,0.00013639014158231265,0.04308392614766936,-6.384642849695341e-9,3.6153063684389697e-9,1.1483459713924816e-10,-2.0099297139644543e-13,1.1297821462790283e-13,0.44408867975977856,0.21388285555250375,1.002150127648765,-1.2418000925874965e-8
0.0392,1.0049493316257125,-0.05021244868520514,0.2530913367853818,0.04972973766777197,0.24935626915627535,-0.025023214042637954,0.24018500578569735,0.011574975890998422,0.00033807821429114593,-4.109696408699449e-5,0.07037596563584836,-0.003041242093882934,1.1993248655892135,0.38620529464613623,0.386205407767124,0.3862026352236507,0.0005505197169230414,0.00010864428445974626,0.00013651610204460401,0.0430835907737018,-6.21485142220167e-9,3.614627578757774e-9,1.109750036562592e-10,-1.9552823586475359e-13,1.1295700058387047e-13,0.4440109413224922,0.21395380790435883,1.002150146728724,-1.2391586346376662e-8
0.0393,1.0049493511812015,-0.05021231034260751,0.2530913314218556,0.04972971845415665,0.24935627741669608,-0.02502316889661668,0.24022888522703945,0.011578931517915475,0.00033807905828127415,-4.1088764025075245e-5,0.07037591309035207,-0.0030417593978591608,1.199628336549192,0.3862197824228431,0.3862199307817809,0.3862223105385757,0.0005507524084944786,0.00010864452175514767,0.00013660982305052584,0.04308323533693074,-6.037505778755315e-9,3.613969921958301e-9,1.0688298853211667e-10,-1.8982501548463793e-13,1.129364471590054e-13,0.44394063411455315,0.2140179777250722,1.0021501639847774,-1.2367696807907477e-8
0.0394,1.0049493706998454,-0.05021217228039911,0.25309132607274076,0.049729699374193526,0.2493562856581909,-0.025023123861055173,0.2402725997066769,0.011582872230943765,0.00033807990126793374,-4.1080573580088915e-5,0.07037586060552199,-0.0030422761088359234,1.1999318688971092,0.3862193761651054,0.3862195591866369,0.3862270345380399,0.0005509659010045433,0.0001086447590597221,0.00013667052167207178,0.043082860027569406,-5.8527791630796796e-9,3.613334630965677e-9,1.0257402486623346e-10,-1.8388924036197805e-13,1.129165928814285e-13,0.4438782159261553,0.21407494718654152,1.0021501793045666,-1.2346487861988336e-8
0.0395,1.0049493901817836,-0.05021203449781302,0.25309132073799656,0.04972968042725865,0.24935629388083008,-0.02502307893559974,0.2403161498892491,0.01158679809035515,0.00033808074325252706,-4.1072392739856325e-5,0.07037580818128532,-0.0030427922275177515,1.2002350274386648,0.38620385362488485,0.3862040707169926,0.38621657673339366,0.0005511596025088721,0.00010864499633932608,0.00013669741498123562,0.04308246503583099,-5.6608448188981185e-9,3.612722938705026e-9,9.806358575802135e-11,-1.777268406026522e-13,1.1289747627926063e-13,0.4438241445474923,0.2141242984606645,1.0021501925757321,-1.2328115060140151e-8
0.0396,1.0049494096271565,-0.050211896994082336,0.25309131541758206,0.04972966161272806,0.2493563020846838,-0.02502303411989669,0.2403595364393956,0.011590709156421491,0.00033808158423645626,-4.1064221492198306e-5,0.07037575581756922,-0.003043307754609176,1.2005373769795584,0.38617299255414317,0.3861732431081481,0.38619070663598715,0.0005513329210631014,0.00010864523355981614,0.0001366897200500111,0.04308205055192872,-5.461875989934023e-9,3.6121360781014726e-9,9.336714430689297e-11,-1.7134374631253957e-13,1.1287913588062265e-13,0.4437788777687579,0.21416561371933887,1.0021502036859153,-1.2312733953883847e-8
0.0397,1.0049494290361045,-0.05021175976844012,0.25309131011145625,0.049729642929977794,0.24935631026982233,-0.025022989413592323,0.24040276002175573,0.01159460548941465,0.0003380824242211238,-4.105605982493567e-5,0.07037570351430092,-0.0030438226908147265,1.2008384823254887,0.386126570704842,0.38612685409540404,0.3861491937571707,0.0005514852647228681,0.00010864547068704881,0.0001366466539503919,0.04308161676607581,-5.256045919910784e-9,3.6115752820801426e-9,8.850017361226092e-11,-1.6474588759751952e-13,1.1286161021363543e-13,0.4437428733801458,0.2141984751344623,1.0021502125227568,-1.2300500094740342e-8
0.0398,1.0049494484087669,-0.050211622820119456,0.2530913048195783,0.04972962437838391,0.24935631843631584,-0.025022944816332958,0.24044582130096903,0.011598487149606491,0.000338083263207932,-4.104790772588925e-5,0.0703756512714076,-0.003044337036838933,1.2011379082821558,0.3860643658289431,0.38606468141406053,0.38609180760829453,0.0005516160415438088,0.00010864570768688061,0.00013656743375437176,0.043081163868485456,-5.043527852551756e-9,3.61104178356616e-9,8.347814677353696e-11,-1.5793919456347008e-13,1.1284493780641983e-13,0.4437165891718497,0.2142224648779325,1.0021502189738978,-1.2291569034230557e-8
0.0399,1.0049494677452848,-0.05021148614835342,0.25309129954190723,0.04972960595732244,0.24935632658423465,-0.02502290032776489,0.2404887209416749,0.011602354197268874,0.00033808410119828326,-4.1039765182879865e-5,0.07037559908881647,-0.0030448507933863267,1.2014352196552585,0.3859861556784081,0.38598650279941815,0.38601831770070894,0.0005517246595815599,0.00010864594452516807,0.00013645127653394442,0.043080692049370886,-4.8244950315803435e-9,3.6105368154846503e-9,7.831653689013406e-11,-1.5092959731627103e-13,1.1282915718709668e-13,0.44370048293406333,0.2142371651216472,1.002150222926979,-1.2286096323875411e-8
0.04,1.0049494870457978,-0.050211349752375095,0.2530912942784022,0.049729587666169424,0.24935633471364899,-0.025022855947534436,0.24053145960851277,0.011606206692673657,0.00033808493819357973,-4.103163218372834e-5,0.07037554696645469,-0.003045363961161436,1.2017299812504962,0.3858917180051988,0.38589209598677726,0.38592849354576414,0.0005518105268917581,0.00010864618116776771,0.00013629739936110363,0.0430802014989453,-4.599120700719899e-9,3.610061610760738e-9,7.303081706146387e-11,-1.437230259618004e-13,1.1281430688378688e-13,0.44369501245698034,0.21424215803750407,1.0021502242696414,-1.2284237515195823e-8


==> data/untuned_4th_2mF.csv <==
0.0,1.0067552230867673,-0.04029913889433856,0.20330299948998976,0.05885597151382373,0.20030310784149463,-0.01608748059654234,0.2023045116349568,0.00812411235300396,0.0002721509617411612,-2.1857989940954278e-5,0.07044511413183478,-0.002805774194391405,1.084409521544636,0.42876774769901344,0.42876774769901344,0.42876774769901344,0.0003070602359823664,7.676505899559159e-5,1.175164065696868e-18,0.05466662416977314,1.3463219388809597e-30,4.600039826785922e-9,3.76158192263132e-36,0.0,1.437512445870601e-13,0.5652528939153424,0.1865572992630617,1.0029101451884577,3.9959863389259077e-16
0.0001,0.9765650579876708,-0.03783099017839596,0.2104728220846683,0.05410154085174116,0.3163725331459216,-0.027542305563551334,0.20252577422682305,0.008136246100253123,0.00027308268626103277,-2.3173939301615278e-5,0.07044548917370727,-0.002806501668117423,1.0843716139230741,0.4287818533204538,0.4287816720983372,0.428773080295567,0.0003070604084410152,7.67650589998289e-5,8.085448710298749e-10,0.05466685755938386,6.04968593529164e-8,4.601424012976839e-9,3.951854123378569e-8,9.828147541250763e-13,1.4377034581915459e-13,0.5656488386792525,0.1865687933832679,1.0155515069501877,0.056290281727614126
0.0002,0.9077348359360708,-0.032185866491777196,0.2484431505024098,0.04090595503973821,0.39569462498571706,-0.03876377679818806,0.2030412815136152,0.008176150436668004,0.0002790249467029954,-2.688137774972051e-5,0.07044688724663146,-0.0028083012724500573,1.0839689108448283,0.42885228199783243,0.42885210082844716,0.42882769051582836,0.00030706321296817835,7.676505907023305e-5,1.9616857762991103e-8,0.054669343054853325,4.663017384379802e-7,4.624320189958332e-9,1.8454328919448962e-7,1.1950157059753742e-11,1.4429251096308496e-13,0.5655771735358486,0.1866631195138604,1.0242928945036176,0.16103722718427227
0.0003,0.8348363677687902,-0.026594531746307725,0.3174952383160119,0.022669968141811853,0.44367355644532447,-0.0484161590952644,0.2036627379009614,0.008242073703897356,0.00029211175272114877,-3.244505874483353e-5,0.07044769829542762,-0.00281048070155623,1.0827466660111849,0.4288183226715397,0.42881866180343725,0.4288386597079942,0.00030706753206105776,7.676505918561243e-5,1.1657740835027295e-7,0.05467691072657254,1.142786384630216e-6,4.7042202874183515e-9,2.4242800911442776e-7,3.4804361421525646e-11,1.4658280136625038e-13,0.5641849005680465,0.18688341382259213,1.000277392152128,0.2249349525986543
0.0004,0.783082904764811,-0.023741812495172984,0.39918145409194983,0.0039743084018942386,0.46951972840403544,-0.056243654400714375,0.20429082702472884,0.008327341843886801,0.0003114014436186944,-3.917272348629972e-5,0.07044561681856865,-0.002812393711212896,1.080520905242488,0.4288734833137745,0.4288720839271762,0.42881951555005826,0.00030706911080557813,7.676505923963588e-5,3.860900206171446e-7,0.054690747601336846,1.6523270606872874e-6,4.847241006453287e-9,1.1947042961898957e-7,5.4129970516170396e-11,1.5113667490559498e-13,0.5689515787091591,0.1873766173867204,0.9519952168551814,0.21573694049215433
0.0005,0.7619694829350364,-0.024669007122769326,0.47240302431224174,-0.01126079573562683,0.48307865913654235,-0.0626866856872055,0.20490924850938197,0.008425611673668173,0.0003342019585649333,-4.6377550299885745e-5,0.07043926772174104,-0.0028136547766108365,1.077466720129663,0.4300163560709546,0.43000861572543225,0.4294895662727547,0.0003070988881973317,7.676505999721591e-5,9.222720402218334e-7,0.05470983447526587,1.6862150171780817e-6,5.0183803651058635e-9,-7.021421112941849e-8,5.640550410453315e-11,1.5682168161062035e-13,0.582539474299175,0.1884685243904224,0.9031316931512186,0.16662746034547105
0.0006,0.7672920182613424,-0.028670229619479203,0.5237314680672736,-0.021096379103982443,0.49211340257556574,-0.06838967737900241,0.2055447526883599,0.008533564049228995,0.00035760314587561455,-5.3543249170682085e-5,0.07042871646215877,-0.002814217751187272,1.0739297907668117,0.4334138579555821,0.4333962728469173,0.4320015409745732,0.0003072519342205079,7.676506390591562e-5,1.7906875084283796e-6,0.054732086949390774,1.3042070130159486e-6,5.17050980250688e-9,-1.821548534508703e-7,4.2801383221763206e-11,1.6188179903328117e-13,0.6023306342677401,0.19029472231310698,0.8572962132411197,0.10259930978978551
0.0007,0.7876563825601408,-0.0340144315853886,0.5501021480647088,-0.025751949784418592,0.5011873280364478,-0.07383573017251384,0.20623112746046324,0.008650851904493254,0.000379494667528827,-6.04013122202623e-5,0.07041511872757772,-0.0028142980559868504,1.0702152965029608,0.4395885705909659,0.43956099232042056,0.43714753135808393,0.00030766559834789916,7.676507467101705e-5,3.023827617772427e-6,0.05475564963672538,7.81025266876336e-7,5.274733100843066e-9,-1.7682276946855036e-7,2.4044175844662398e-11,1.6521833932346178e-13,0.6249547270180958,0.19346366977744578,0.8275676875358211,0.044080249773979695
0.0008,0.810988724261771,-0.03889378804331127,0.5570372590557626,-0.02704260870895281,0.5116885190906142,-0.07917694201359171,0.2069889296334071,0.008778874944764831,0.00039900604583850046,-6.693197132775563e-5,0.07040008220487427,-0.0028142292942168285,1.066492357787532,0.4481634233352657,0.4481284164869907,0.44486370782398427,0.000308469545494597,7.676509609328147e-5,4.6296874243680265e-6,0.05477948840636445,3.552286016664825e-7,5.330145352485283e-9,-1.0933211164146484e-7,9.509598069477417e-12,1.6683917330389766e-13,0.643589756573052,0.19782709246485025,0.8156309726474545,0.0033476250613338507
0.0009,0.8290569577299829,-0.042188342193812164,0.5537116512786042,-0.02724784876055722,0.5229984818462332,-0.08429349071573514,0.20782021892626393,0.008919133883222215,0.00041629339295322864,-7.326967933227753e-5,0.07038501659640789,-0.002814305525956075,1.0628160997406848,0.4583084479436086,0.45826922138559123,0.45446226561633896,0.0003097463408357609,7.676513104589691e-5,6.605626038510953e-6,0.054803263133784516,1.1560270646285615e-7,5.352123470104889e-9,-4.1411789828041644e-8,2.1370083461909264e-12,1.673645257239198e-13,0.6546438124156031,0.20409386001773908,0.8231376307253432,-0.012537773783941717
0.001,0.8389086324382756,-0.04374023861417962,0.5486512153904344,-0.02816289337972772,0.5337365764358092,-0.0889528749195531,0.20871210324019582,0.009072105623834613,0.0004320834519662284,-7.959193516874606e-5,0.0703707777644873,-0.0028146887738685934,1.059175106418651,0.46924928713384634,0.469208185194167,0.46513010416535094,0.00031152415208214026,7.676518119497877e-5,8.947148520206944e-6,0.054827041408668724,3.837066938740181e-8,5.35874419869827e-9,1.7058283097428482e-9,3.7373926634518645e-13,1.6745555293792469e-13,0.657329906973088,0.20949352832842896,0.8357818573977631,-0.007090601686355684
0.0011,0.8418419668024212,-0.044149097332036084,0.547068246423892,-0.03057955015321113,0.54277259723555,-0.0929808120680118,0.20964532376956355,0.009236809663683268,0.0004471703027733818,-8.60230766165379e-5,0.0703576193638861,-0.0028153943929871755,1.0555305790633278,0.4805181208143195,0.4804762954504548,0.4762865829223282,0.000313793213055195,7.676524730158557e-5,1.1652594518539036e-5,0.054851060760132055,6.187748955620048e-8,5.363205808279255e-9,2.1102323746109583e-8,1.6823123202405716e-12,1.6754288723933404e-13,0.6583213387780894,0.21416024488923108,0.8457537343228427,0.0007981938042709005
0.0012,0.841161296734328,-0.044297706050577874,0.5504852723138374,-0.03434253249969697,0.5496697705614998,-0.09634931389707936,0.21060274307737134,0.009411129213701895,0.0004620955798398063,-9.259289317703576e-5,0.07034537960506936,-0.002816341775319024,1.0518430692670981,0.4919336055852446,0.49189131942165837,0.48764816474621836,0.0003165270356251567,7.676532968133657e-5,1.4724391388915176e-5,0.05487556516157636,1.2605434369571633e-7,5.372438561353126e-9,2.352595312489156e-8,4.034598627024286e-12,1.6782545716344227e-13,0.6584004701582578,0.22068513619441443,0.8577717495691409,0.014707361627928486
0.0013,0.8403033121193794,-0.044957319446485636,0.5577520763079097,-0.03871603009094393,0.5546515042464573,-0.09917088328935021,0.2115736009110621,0.00959244871777243,0.0004770666249340406,-9.924660588490073e-5,0.07033371308613684,-0.002817417995936644,1.0480877372943793,0.5034985221791259,0.5034555319810791,0.4991513103513221,0.00031969632443623754,7.676542852722735e-5,1.8168198189767477e-5,0.05490071077126559,1.8439928045521937e-7,5.38817896757853e-9,1.5175286566207843e-8,6.026275954198924e-12,1.6833654083434007e-13,0.6593087455119582,0.22733840111744893,0.8625254377587817,0.02068843480574253
0.0014,0.8413774013442474,-0.04647087444411293,0.5664651810285078,-0.042853023305369865,0.5583742410330301,-0.10164543196682004,0.21255531727938054,0.00977843421856808,0.0004919816262408723,-0.00010587816423918653,0.07032230558498369,-0.0028185398045565617,1.0442642061100904,0.5153096820289496,0.5152655865419216,0.5108650502130244,0.0003232778085099995,7.676554412097767e-5,2.1991048022770605e-5,0.0549265042758594,2.1199213982437583e-7,5.40829160778286e-9,2.533266248767493e-9,6.917523980635096e-12,1.6899392472109086e-13,0.660409240977443,0.2319022278203733,0.864594917469354,0.021855439371907502
0.0015,0.8449902004997522,-0.048777705806932886,0.5745036088817507,-0.04618587208945477,0.5615269521582368,-0.1039641160101756,0.21355013158828626,0.009967530309376079,0.0005066155892617876,-0.00011238543869851934,0.07031098370306384,-0.0028196782377469904,1.0403886880133004,0.5274696493815131,0.5274241088442413,0.5228898364229461,0.00032725578881232593,7.676567689089876e-5,2.6198995456096787e-5,0.05495284985260333,2.044058232280054e-7,5.4293948229813235e-9,-8.180550881347567e-9,6.598821898760366e-12,1.6967939422159185e-13,0.6634252341729575,0.24019242852080483,0.8658171397764522,0.0177227500121105
0.0016,0.8505548575345375,-0.051531715877511625,0.5805983705746214,-0.048536663834860834,0.5646425458354608,-0.10626264685101539,0.21456245441452826,0.010159053809462611,0.0005207314550770042,-0.00011869660421910903,0.07029972299381687,-0.0028208552159879915,1.0364855070924475,0.5400483865742002,0.5400012592617395,0.5353113842762802,0.00033162085164805977,7.676582739302e-5,3.079615965725963e-5,0.05497960068071114,1.7301091720218012e-7,5.4483463207865076e-9,-1.3147277945250359e-8,5.4849480174010876e-12,1.7028601665793578e-13,0.6654048108378267,0.24522786176396796,0.8673174954647186,0.014113772681718923
0.0017,0.856970131413306,-0.05433518247065016,0.584644853649499,-0.05011231541961414,0.5679386451092783,-0.10858233490994583,0.2155955715807333,0.010353102497573902,0.0005341986300183819,-0.00012479278751022384,0.07028860808347369,-0.002822121520320819,1.0325754887330965,0.5530513696833712,0.5530027147947169,0.5481557308666695,0.0003363664417203143,7.676599623560416e-5,3.5784046618931e-5,0.05500662986868803,1.339888590493853e-7,5.463727298617194e-9,-1.2620506629219158e-8,4.1491697334191085e-12,1.707683876040567e-13,0.668740885036509,0.25362810616705284,0.8699933597441128,0.007842493539325304
0.0018,0.8631590191477146,-0.0568649500696702,0.587159998061393,-0.0512816036816658,0.5714317235829869,-0.11090721383689145,0.21665109116068304,0.010550098376728953,0.0005469771377564457,-0.0001306878554881675,0.07027775582215467,-0.0028235309128723926,1.028673724345978,0.5664446186954593,0.5663946332828739,0.5614061054330914,0.00034148589437563485,7.676618401431472e-5,4.116265444432203e-5,0.0550338448501289,1.0123806863065403e-7,5.475391387072217e-9,-8.838902533088532e-9,3.069494431169605e-12,1.711257884645966e-13,0.6702328954890464,0.2593410811748499,0.8734841389187233,0.006472263948277963
0.0019,0.8685556993623255,-0.059019926680435424,0.5889628991832054,-0.05239840736774523,0.5749771070771396,-0.11318314506135045,0.21772802897096566,0.01075045340913376,0.0005591287061593779,-0.0001364189927452877,0.07026725430541848,-0.00282511478763685,1.0247860828094777,0.5801694088348593,0.5801183107856563,0.5750093961326221,0.00034696975031077323,7.676639123699231e-5,4.693074679730691e-5,0.05506120898084145,7.999958183533056e-8,5.484342153428166e-9,-4.4123279425053114e-9,2.4060351147684735e-12,1.7139559802128693e-13,0.6723716438046697,0.2677976244125832,0.8788013970659035,0.00470402240945903
0.002,0.8729717340388137,-0.06083259700184078,0.590782498248831,-0.0537141500753575,0.5784083681396496,-0.11535731544829493,0.21882429944551288,0.01095439562526177,0.0005707462157457059,-0.0001420238766330997,0.07025715280003554,-0.002826885100142377,1.0209142660406705,0.5941689966114799,0.5941169651287256,0.5889076516120588,0.00035280651180992506,7.676661834662917e-5,5.308680569489675e-5,0.05508871104903282,7.038410134392273e-8,5.491798380300547e-9,-1.2362564392772264e-9,2.139285947283668e-12,1.7162082511390586e-13,0.6732807256244524,0.2743115535547414,0.883029597182901,0.005571334216864217
0.0021,0.8766440053841844,-0.06245262699112814,0.5929546849997265,-0.05526999947513636,0.5816202322976596,-0.11740729981461147,0.21993737668335678,0.011161770066894136,0.0005819171670908255,-0.00014752391634764714,0.07024744002529237,-0.0028288287611443396,1.0170575059264129,0.6084071440359475,0.6083542854105721,0.6030579279892853,0.0003589825273677787,7.676686570176145e-5,5.96292920781018e-5,0.05511635500534748,6.785850119219244e-8,5.498653799651568e-9,1.684022667973809e-10,2.1024228955012707e-12,1.7183110383855457e-13,0.674411674259918,0.2825710936708602,0.8883947761041262,0.0067367402571945085
0.0022,0.8799169531741484,-0.06403942809853114,0.5955669310385692,-0.05700472370586431,0.584565610208261,-0.11933322354144701,0.2210650469139093,0.01137223540125513,0.0005927070508244812,-0.0001529275276419423,0.07023808072736779,-0.002830924881649378,1.0132155232836886,0.6228619375645758,0.6228082927257913,0.6174312630572051,0.0003654836971853541,7.676713363037581e-5,6.655673662737398e-5,0.05514414183786988,6.722564199640576e-8,5.505431576300263e-9,-5.800904599084153e-11,2.1140381816091835e-12,1.7204282636621018e-13,0.6751396340411038,0.28948984563701236,0.8917822558097794,0.007330356533845048
0.0023,0.8830790675172572,-0.06568452473526175,0.5984340620849598,-0.05878383074251503,0.5872793440710538,-0.12116143998188625,0.22220610883933392,0.011585334511775784,0.0006031370995276441,-0.00015822618007343468,0.07022902865415484,-0.0028331536675712935,1.0093907871190904,0.6375288833455122,0.637474461603468,0.6320189543705719,0.00037229652176228446,7.676742243726493e-5,7.386750588268481e-5,0.05517205555047852,6.49657450333099e-8,5.512061553734018e-9,-1.2023013732709546e-9,2.0588221377377526e-12,1.722522805407612e-13,0.6761748635094207,0.2993427601378886,0.8965990138121454,0.008173190631276181
0.0024,0.8863300365478856,-0.06743097563604677,0.6013242762844704,-0.06047960884700864,0.589818173917041,-0.12292298330917162,0.22335984174955364,0.01180063681655828,0.0006132118081763042,-0.00016340735558642236,0.07022024264088911,-0.0028355000698507614,1.0055872419755094,0.6524073181149375,0.6523521174624006,0.6468180721346027,0.0003794081194239258,7.676773242601593e-5,8.155978118012368e-5,0.05520007096983995,5.8983146687882616e-8,5.518284932737244e-9,-2.492922675743846e-9,1.87110808389502e-12,1.7244966673862852e-13,0.676723964817018,0.30481730434134924,0.8987228832593519,0.007932826543207754
0.0025,0.8896867148718728,-0.06924454415144661,0.6040574929105411,-0.062031339956359635,0.5922411454231082,-0.1246418711037055,0.22452609104669433,0.012017877047330379,0.0006229215022406484,-0.0001684601095726941,0.07021170071382028,-0.002837960239452486,1.001810667104166,0.6674953996063671,0.6674394332571997,0.6618276193576841,0.0003868068787240719,7.67680638981927e-5,8.96310743496578e-5,0.05522815124729941,4.9717796055039655e-8,5.523747968637642e-9,-3.4137344996918204e-9,1.5706221008863477e-12,1.7262269418227004e-13,0.6778483113986993,0.3160980178815467,0.9029486063616913,0.007244262420179577
0.0026,0.893082199737846,-0.07106408632250878,0.6065314524641163,-0.06342937741405058,0.5945925846799989,-0.1263324332058598,0.22570480557079775,0.01223691047808595,0.0006322574519758401,-0.0001733779805082245,0.0702033928807899,-0.0028405360059393734,0.9980672321378194,0.6827873638801968,0.6827306661249345,0.6770438100724804,0.0003944817762342697,7.676841715426147e-5,9.807847308438726e-5,0.05525625688057124,3.860254226735989e-8,5.528164014188989e-9,-3.751434287208982e-9,1.210514750026958e-12,1.7276173389554973e-13,0.6781590753685274,0.3199844928638992,0.9043518536656681,0.0070264850984296
0.0027,0.8964114939763074,-0.07283050532871478,0.6087475637276571,-0.0647123365320087,0.5968896402843517,-0.12799577208094243,0.22689579225451784,0.01245771166860239,0.0006412204989583646,-0.00017816171007631757,0.07019531880971666,-0.0028432320915238386,0.994362615451064,0.6982714042835797,0.6982140285184857,0.6924569135628137,0.00040242216731303234,7.676879248094168e-5,0.00010689843428163342,0.0552843510057921,2.7312107520859714e-8,5.531418211234759e-9,-3.5914516012420495e-9,8.488019148900609e-13,1.728632733527189e-13,0.6787622247458985,0.3302035205500984,0.9078945568954364,0.006508193534647724
0.0028,0.899616352997121,-0.07452615443505711,0.6107741542939409,-0.06592713440244528,0.599124057480909,-0.1296244150922806,0.2280985098399187,0.012680289873576193,0.0006498253770221198,-0.000182817854848173,0.0701874785722542,-0.0028460500346940004,0.9907010760784706,0.7139311959069976,0.7138732006124426,0.7080513418624759,0.0004106173967269808,7.676919012642835e-5,0.00011608656114403942,0.05531240496436928,1.6574669492748465e-8,5.533588612567709e-9,-3.162912376302077e-9,5.087280010508067e-13,1.7293025776002275e-13,0.6794994546887043,0.34269424586508107,0.9122248057482559,0.0058746853547610315
0.0029,0.902645711002251,-0.07613757841673742,0.6126802623550562,-0.067118638390093,0.6012865767334717,-0.13121079611295045,0.22931238931961898,0.012904650741007778,0.0006580876905800922,-0.00018735314157929014,0.07017987169767016,-0.00284899086787273,0.9870867549594458,0.7297503079336379,0.7296917553266846,0.7238112556325029,0.00041905678500825605,7.676961033575914e-5,0.0001256384066227505,0.0553403907929158,7.005087610995685e-9,5.5347629980588314e-9,-2.6919698337258858e-9,2.0962224135912885e-13,1.7296593576105468e-13,0.6799198741220076,0.3498173201646721,0.9146942127309167,0.005513415218831015
0.003,0.9054743153332978,-0.07766546311511904,0.6145314700700232,-0.06832132843925053,0.6033660439057168,-0.13274792584137812,0.23053678207912334,0.013130779962426217,0.0006660252968571212,-0.00019177439406350315,0.07017249545140339,-0.0028520537013208697,0.9835234044597345,0.7457123477087183,0.7456532972876648,0.7397203823296019,0.00042772958367533545,7.677005334035322e-5,0.00013554930814584066,0.055368282785117275,-1.1667027372640374e-9,5.535051197241076e-9,-2.3739084858263728e-9,-4.229005535315181e-14,1.7297419048804725e-13,0.6799985930410489,0.3561507976466042,0.9166583089044666,0.005481001601415838
0.0031,0.9081445447989582,-0.07914008720338314,0.6163540369192746,-0.06952993321244844,0.6053550528934373,-0.13423458906182803,0.23177093495469045,0.013358580587326502,0.0006736574925529273,-0.00019608611681333447,0.07016533960734818,-0.0028552325181464,0.9800139382206974,0.7618030501480807,0.7617435498597162,0.7557635143714523,0.00043662496264638685,7.677051932324229e-5,0.00014581384661605619,0.05539605992964124,-8.616697379140976e-9,5.534557252316062e-9,-2.2368239535042784e-9,-2.7095686725458226e-13,1.729583859821132e-13,0.6801430230114942,0.36879603181268683,0.9205697693424296,0.005428752077071188
0.0032,0.9106932402721241,-0.08058295341087843,0.6181516576791369,-0.07073170635426666,0.6072533207627451,-0.13567274725346698,0.23301419137075766,0.013587936268623384,0.0006809996699266373,-0.0002002908048804632,0.07015839321205074,-0.0028585216386796835,0.9765614965448954,0.7780096992023017,0.7779497927458141,0.7719272281867275,0.00044573217732011465,7.677100846132856e-5,0.00015642651566777935,0.055423699769296286,-1.585888858267399e-8,5.533331444064338e-9,-2.248644878200385e-9,-4.942901846029959e-13,1.72920066115265e-13,0.6801620625519402,0.373399023031197,0.9219378482295789,0.005395920940900601
0.0033,0.9131523803513587,-0.08200726837075935,0.6199094184467149,-0.07190814665772122,0.6090662837152868,-0.13706690988608788,0.2342659860435519,0.013818717141597908,0.0006880637380994667,-0.00020438924813625956,0.07015164490659043,-0.0028619158023599576,0.9731693458575976,0.7943209564983541,0.7942606839783773,0.7881996956931177,0.0004550406386444742,7.677152091610368e-5,0.0001673815250246286,0.05545117889964064,-2.3262282643808327e-8,5.531379275023299e-9,-2.328690240057704e-9,-7.246176437785362e-13,1.728592429632738e-13,0.6799715933073222,0.38384599820853776,0.9246544866966684,0.005225160984294965
0.0034,0.9155323073891543,-0.0834113540000691,0.6216099915676635,-0.07304905553112384,0.6108019290910597,-0.1384212874233731,0.23552587310932893,0.014050816354257381,0.0006948581232792325,-0.00020838178438855261,0.07014508556126033,-0.0028654116946723427,0.9698408603647933,0.8107260923068963,0.8106654936063362,0.8045701324351023,0.00046454013090266023,7.677205682060596e-5,0.00017867248100310583,0.055478472887536476,-3.085210406520829e-8,5.528678547457664e-9,-2.416257217425241e-9,-9.621913043882783e-13,1.7277507536522249e-13,0.6797304962718997,0.39706983783386246,0.9280932228665157,0.005009012076053241
0.0035,0.9178401480390284,-0.08479203193205001,0.6232382764108588,-0.07414655557296965,0.6124678887618051,-0.13973967298546414,0.23679341509923074,0.014284133115523602,0.0007013911235544602,-0.0002122689136206114,0.07013870650512333,-0.0028690062920532547,0.9665794167155561,0.8272142885956983,0.8271534039059651,0.8210277131180915,0.00047422048247326026,7.677261630507988e-5,0.00019029292425279238,0.05550555724493981,-3.8612146069360916e-8,5.525208456023298e-9,-2.4611682351206792e-9,-1.205879324700307e-12,1.726667868437879e-13,0.6796210289955738,0.40300322245203984,0.9296347084294273,0.004911922238015391
0.0036,0.9200738354585096,-0.08614195326130517,0.6247859673840265,-0.07519989182022109,0.6140706349947559,-0.14102450374136258,0.23806819768253343,0.014518585766558493,0.0007076707081704598,-0.0002160516824653959,0.07013250041995563,-0.0028726974226490633,0.9633883908614226,0.8437744572227982,0.8437133285488776,0.8375614797199307,0.0004840716543841999,7.677319949096505e-5,0.00020223618528173007,0.05553240736057277,-4.6400225478685305e-8,5.520953034687432e-9,-2.438579933538681e-9,-1.4504398620596218e-12,1.7253380550235896e-13,0.6792522694658841,0.41006908179767765,0.9312050323994485,0.004776651375953866
0.0037,0.9222262071762772,-0.08745572608340205,0.6262594411111765,-0.07621678584760522,0.6156125448918582,-0.14227563625079426,0.239349811968809,0.014754121648282366,0.0007137055176026689,-0.00021973252297818999,0.0701264618877333,-0.0028764834012329184,0.9602707978502822,0.8603949604459804,0.8603336309266334,0.8541599136637119,0.0004940839407328451,7.677380646119458e-5,0.00021449485253763318,0.05555900038862122,-5.405362639362275e-8,5.515925332665878e-9,-2.3689692566560255e-9,-1.690444639434396e-12,1.7237657953518448e-13,0.6785439227279078,0.4236418250504672,0.9342214530536068,0.004516810836827782
0.0038,0.9242941686953817,-0.08873154819819519,0.6276665282069295,-0.07720365831720602,0.6170950978619504,-0.14349277963806584,0.2406378358118449,0.0149906871529928,0.0007195046866059363,-0.00022331406765485693,0.07012058536199235,-0.0028803621716573828,0.9572295057174777,0.8770641166325496,0.8770026292556614,0.8708113560999856,0.0005042476829821407,7.677443728885658e-5,0.000227061351813716,0.0555853142871484,-6.148551787377242e-8,5.510147018534568e-9,-2.2743847471440394e-9,-1.9231386951415784e-12,1.7219583712510786e-13,0.6779260724912913,0.4354805506077173,0.936852503801763,0.004290166834698435
0.0039,0.9262749335100915,-0.08996792746140685,0.6290152235419333,-0.07816684139568435,0.6185196916962117,-0.14467562486681684,0.24193184566270745,0.015228228616474764,0.0007250773990546568,-0.0002267989705164167,0.07011486528667861,-0.0028843316459388675,0.9542673735828968,0.8937702339107919,0.8937086314265583,0.8875041310470884,0.000514553223710661,7.677509204656581e-5,0.00023992809957009334,0.05561132706333945,-6.861502572832236e-8,5.503640530204234e-9,-2.17752589534338e-9,-2.145956402866952e-12,1.719923309465275e-13,0.6777003465533944,0.4392176477611197,0.9376556266882112,0.004223984610914066
0.004,0.9281716607154104,-0.09116812387372354,0.6303134586064445,-0.0791093978746687,0.619886976834526,-0.145824069012276,0.2432314134930557,0.015466688283708232,0.0007304330806246004,-0.00023018992577950528,0.07010929592727577,-0.0028883891839451715,0.9513869921819397,0.9105018074962715,0.9104401311953926,0.9042266299390127,0.0005249910475448084,7.677577078331636e-5,0.00025308711867251456,0.05563701813289265,-7.546356630801468e-8,5.496436426171706e-9,-2.099282168661121e-9,-2.3596521816953578e-12,1.7176705517241762e-13,0.6768527848208651,0.44893204389047614,0.9395103557346661,0.004097510052153564
0.0041,0.9299902605292891,-0.09233562588755136,0.6315639682593237,-0.08003038374283442,0.6211985811572635,-0.14693899393909507,0.2445361453084199,0.015706001713973235,0.0007355801402358793,-0.0002334890465931668,0.07010387147734666,-0.0028925319898007425,0.9485906742450517,0.9272480338740583,0.9271863237478485,0.9209679115105881,0.0005355518973772352,7.677647351403264e-5,0.00026652990888088765,0.05566236829856721,-8.207959489490323e-8,5.488558268467475e-9,-2.036736910000566e-9,-2.5659815133654935e-12,1.7152074618144454e-13,0.675620676791757,0.4630539479471844,0.9422065918462061,0.0039136528630976586
0.0042,0.9317361824769377,-0.09347317224853047,0.6327684918508487,-0.08092862546031149,0.6224564466421156,-0.14802143773791016,0.24584565445185216,0.01594610385560704,0.0007405267495613852,-0.0002366983268930013,0.07009858614634527,-0.0028967573297241675,0.9458807235180727,0.9439982140425052,0.9439365090180184,0.9377171524268233,0.0005462265423706176,7.677720025098925e-5,0.00028024793443627994,0.055687358396346295,-8.849971207928511e-8,5.480026907867676e-9,-1.9826668595501595e-9,-2.766339014241891e-12,1.712540500948894e-13,0.6747033550362712,0.47356790412152766,0.9442139775499437,0.003776768600913361
0.0043,0.9333923880327637,-0.09458206297407182,0.6336723299240794,-0.08179064574903795,0.6236621310650324,-0.14907246057162837,0.24715955305732737,0.016186928733438723,0.0007452811999649585,-0.00023981972934073587,0.0700934387164456,-0.002901062739245981,0.9432661340766904,0.9607394389545829,0.9606778133244681,0.9544628786328746,0.0005570057620131618,7.677795100233102e-5,0.00029423249580246534,0.05571192805773131,-1.063653447841022e-7,5.470651749425193e-9,-1.0119557739679019e-8,-3.1259677161930982e-12,1.7096527575185823e-13,0.674020124860221,0.47956392019617994,0.9434644225925606,0.0010523176007431636
0.0044,0.9344742137930788,-0.09563245811621945,0.6329026215583837,-0.08255565617927706,0.624782700259529,-0.15009088513543561,0.24847696838736405,0.016428328629493533,0.0007498710243316585,-0.0002428559035209133,0.07008853337021081,-0.002905452401883631,0.9407991854762742,0.9774587216132029,0.9773971257051081,0.9711888405096599,0.0005678802414250104,7.677872573860471e-5,0.0003084715819457878,0.05573574897421148,-1.701979642817058e-7,5.4570144932719356e-9,-2.5228598070234034e-8,-5.0759833752373425e-12,1.7056790307236854e-13,0.6730549714578793,0.4890753186201149,0.9410186509733587,-0.004347506356014785
0.0045,0.9342180196297702,-0.09656352526602133,0.6307440833890953,-0.08326559933946616,0.6256750871076495,-0.1510645406446844,0.2497950283535396,0.01666987962508623,0.000754394698057795,-0.00024581277238134924,0.07008408376785531,-0.002909939413488993,0.9385119168201712,0.9941711624501022,0.9941096595763455,0.9879058143317978,0.0005788418119203922,7.677952444238048e-5,0.00032294856245578473,0.05575861441759101,-2.3773741533985104e-7,5.4365183836355274e-9,-2.136775227925062e-8,-7.501118529202073e-12,1.699353929827829e-13,0.6721051760863908,0.4980354551021208,0.9388652891622796,-0.007494763532746801
0.0046,0.9322789537104217,-0.09733515315820625,0.6280175586078045,-0.0839970966713407,0.6261362682763455,-0.1519693145652568,0.25110883369604614,0.016910949263644053,0.0007590088646895476,-0.00024869805161317727,0.07008028288726174,-0.002914536180255293,0.9364195873925772,1.010811646058099,1.0107505997390094,1.0045792034608447,0.0005898818057397252,7.678034707020306e-5,0.0003376445983770169,0.0557804194230636,-2.8645364389941845e-7,5.410071256492533e-9,-1.1889632029473788e-8,-9.152726498227052e-12,1.6909379300819129e-13,0.6692404140297995,0.5098990238940352,0.9363058030354389,-0.007118618110227998
0.0047,0.9289019680400543,-0.09796001950286203,0.6255565405366086,-0.08480466826835206,0.626015559196762,-0.1527788229297204,0.2524127129335081,0.017150886380102093,0.0007638729489129416,-0.0002515167146944091,0.07007724341315286,-0.0029192466255778086,0.9345210062323163,1.0272784146614522,1.027218183458988,1.0211153570516356,0.0006009865027589355,7.678119343088636e-5,0.00035254014967171294,0.05580115966681991,-3.0895252616747236e-7,5.380070973828476e-9,-2.171565734272027e-9,-9.84892936177007e-12,1.681352846915181e-13,0.6673097466808524,0.5173397286841748,0.9347238707947778,-0.006576725065071639
0.0048,0.9246762010269189,-0.0984880025106193,0.6240236795007672,-0.0857068270975146,0.6252525860932924,-0.15347372525863953,0.2537015884001952,0.017389143409480105,0.0007691109383935468,-0.00025426935900563826,0.07007500603350486,-0.0029240667765460973,0.9328046993017642,1.0434843778045748,1.0434252202907401,1.037421701603142,0.0006121387350378509,7.678206322459945e-5,0.0003676162525400177,0.05582089434387688,-3.042845626597624e-7,5.34920262694954e-9,5.7441607874747145e-9,-9.651859783212967e-12,1.6715360927318945e-13,0.6635940579944792,0.5268683974295926,0.9329156626370437,-0.0030514303494440977
0.0049,0.9204909025651047,-0.0990051611116042,0.6236919188041014,-0.0866628637208381,0.6239417189314655,-0.1540524996600652,0.2549723754557623,0.017625418239787524,0.0007747657522239307,-0.0002569491405745015,0.07007351290582126,-0.0029289824654247214,0.9312490282726181,1.059379060309655,1.0593210939426945,1.0534338500995268,0.0006233181276807852,7.678295603194789e-5,0.00038285572226076284,0.05583974615782304,-2.7912153802408363e-7,5.319920237448939e-9,1.072293331093421e-8,-8.79663852026098e-12,1.6622757119380122e-13,0.6589734492174057,0.5373139097312284,0.9311250419872981,0.0010311033942751627
0.005,0.9171545713654132,-0.09959123509854761,0.6244008463538597,-0.08759081137008967,0.6222997762410079,-0.1545341606866755,0.2562248069656066,0.0178597028697565,0.0007807898667216825,-0.0002595437988672123,0.07007265055176114,-0.002933975732602158,0.9298319447754375,1.0749502676142202,1.0748934802424588,1.069126049107375,0.0006345043453052797,7.678387139225803e-5,0.0003982437147979428,0.05585784172948198,-2.444391568322188e-7,5.293705352816099e-9,1.1829153706682897e-8,-7.636018099298624e-12,1.6540477388544424e-13,0.6562046814487933,0.543710358698665,0.9300677757697592,0.0029345423558043053
0.0051,0.9151917951428273,-0.10029370915369906,0.6256929487451173,-0.0883991179781387,0.6205951363389164,-0.15495085263076572,0.2574609204804461,0.01809221968562324,0.0007870735650501912,-0.0002620399140281356,0.07007229515917267,-0.002939030821822124,0.928536721862049,1.090214728613398,1.0901590085673845,1.0845036787765896,0.0006456788282951416,7.678480885139461e-5,0.0004137671992315056,0.055875276067563644,-2.1213588331371645e-7,5.270940955037609e-9,9.133884020137016e-9,-6.558474816945923e-12,1.6469721072604105e-13,0.6515905054798955,0.554853673921538,0.9283611811280768,0.004194154537821735
0.0052,0.9147078779685835,-0.10111089677011044,0.6269314782214224,-0.08901298346875738,0.6190902951040803,-0.15534094275891797,0.25868456872074413,0.01832336841213041,0.00079346943429816,-0.0002644266348990181,0.0700723461423267,-0.0029441386264737125,0.9273557854419702,1.10521119773212,1.1051563848107329,1.0995984746872396,0.0006568260385090399,7.678576799343106e-5,0.0004294144895095556,0.0558920887475783,-1.9229326160059512e-7,5.250857593061803e-9,3.865383965078646e-9,-5.898328306818709e-12,1.6407898925850868e-13,0.6493689623951902,0.5613231001482618,0.9274728382094262,0.0028637385002875625
0.0053,0.9153567397362884,-0.10199003518691496,0.6275640590246411,-0.08941109831690228,0.6179500190739302,-0.15573456356904547,0.2598999180800738,0.01855357460618727,0.0007998474631258551,-0.00026670127517350854,0.07007276758276573,-0.002949300618490642,0.9262925292980632,1.1199815392386605,1.1199274887727215,1.114451710086243,0.0006679343401576668,7.67867484681539e-5,0.00044517401200659814,0.0559082520208653,-1.8945393721353924e-7,5.231922998859393e-9,-2.072415683975035e-9,-5.806962632449786e-12,1.6349883324151211e-13,0.6464370667856336,0.5701625743909886,0.9262822419430213,0.0005792931825829923
0.0054,0.916531096860099,-0.1028517934930178,0.6272271165492201,-0.08962091983767934,0.6172347885183604,-0.15614939850309356,0.26111051406135044,0.018783197009412403,0.000806117048071656,-0.0002688688449931738,0.07007358037080655,-0.0029545258925460886,0.9253571452539152,1.1345594698343104,1.1345060962586657,1.1291012817863906,0.0006789948171417111,7.678774997354696e-5,0.00046103363765902076,0.055923696034361876,-2.0308340962641268e-7,5.2123971279735135e-9,-6.692983318350954e-9,-6.2666876024692065e-12,1.628985330544255e-13,0.644082498264533,0.5784551781962517,0.9253608512388466,-0.002606769920989148
0.0055,0.9175289720923377,-0.103616301701223,0.6259352510334899,-0.08972426538447378,0.6168594120010653,-0.15658196863735904,0.262317924390523,0.019012385715018024,0.0008122669192205998,-0.00027094371118410715,0.07007486797123991,-0.0029598291931770787,0.924563138599466,1.1489543075457505,1.1489016135627466,1.143564789947414,0.0006900008381605214,7.678877224497327e-5,0.0004769797837249884,0.05593832969883088,-2.2661505399408414e-7,5.1909755131715795e-9,-8.65559199621834e-9,-7.0585053372428055e-12,1.6223439924805783e-13,0.6422976996323616,0.5846417416299755,0.9246923220038197,-0.004828773930666575
0.0056,0.9177727114078934,-0.10422715615232142,0.6239599767868494,-0.08981915678594406,0.6166663103196073,-0.15701636833310992,0.2635220558187127,0.019241113269037345,0.0008183399534703194,-0.0002729438175339014,0.07007673327432276,-0.002965224678584708,0.9239216468186984,1.163155550912698,1.1631036226557474,1.1578404462036804,0.0007009461228852919,7.678981501591204e-5,0.0004929978175892684,0.0559520758382346,-2.5118224087892525e-7,5.1670216789749245e-9,-7.415851754752966e-9,-7.886549664529043e-12,1.6148502432117634e-13,0.6391042894277723,0.5942505718450051,0.9239346752876145,-0.0059688829248204555
0.0057,0.9170408662623624,-0.1046797847216655,0.6218107386949011,-0.08999104789955757,0.6164631885127682,-0.15742798879479084,0.26472087724971155,0.019469139072651718,0.0008244296061325681,-0.00027488663895247964,0.07007926693179888,-0.002970720178314505,0.9234356092320798,1.1771305693522103,1.1770795402978005,1.1719017681081263,0.0007118234916420593,7.6790877982071e-5,0.0005090722072286111,0.05596490709912067,-2.680548747579911e-7,5.14098973951842e-9,-3.6194228779656662e-9,-8.459553254748404e-12,1.6066539324846019e-13,0.6371831588525904,0.5998876617728451,0.9235060389555365,-0.006463341643301527
0.0058,0.9153877837529563,-0.10500431487894461,0.6200177529444664,-0.09029637206362019,0.6160868874524755,-0.15779433318763555,0.2659117882435462,0.019696154561077713,0.0008306342453270424,-0.0002767856842792324,0.07008252754993691,-0.0029763170652347248,0.9231011191706078,1.190841098785715,1.1907911148210732,1.1857134297642988,0.0007226245918362467,7.679196079904639e-5,0.0005251874939135198,0.05597683822910914,-2.7081735959793934e-7,5.113907274013092e-9,1.506352255390559e-9,-8.56306083117658e-12,1.5980963710603397e-13,0.6332346756283564,0.6087302900318423,0.923144209770483,-0.0038204398415501244
0.0059,0.9132521289376874,-0.10527245824478249,0.6189642385027756,-0.09073040996040516,0.6154739027628043,-0.1581052485833715,0.26709240907302007,0.019921863146982296,0.0008370223669307087,-0.0002786449256992474,0.07008650421822991,-0.0029820060105589853,0.922904141282661,1.2042536614458106,1.2042048249474022,1.1992391181097342,0.0007333392494747418,7.679306305469786e-5,0.0005413293291584773,0.05598794686490825,-2.586320983059439e-7,5.087305579638011e-9,6.313667717304945e-9,-8.168741438143212e-12,1.589687425214321e-13,0.6307469708394273,0.6142661093600983,0.9229270943466088,-0.0021416410422816744
0.006,0.9111796614458747,-0.10556178287653002,0.6188505248066404,-0.09125442119101096,0.6146357791086471,-0.15836148425685687,0.2682612403829942,0.020146059112803295,0.0008436245828770131,-0.00028046243076927055,0.07009114643221422,-0.002987773330031781,0.9228273343555313,1.2173463926734671,1.2172987408307576,1.2124514795413335,0.0007439567475298132,7.679418430860646e-5,0.0005574845541292145,0.05599833166434794,-2.34116698882677e-7,5.0626174221946646e-9,9.335735024553098e-9,-7.363407659341314e-12,1.5819044290634536e-13,0.6266991452012629,0.6222854267587071,0.9228767816515315,0.0009714480551797867
0.0061,0.9096958112693566,-0.10593217205042313,0.6195321211349801,-0.09179048002436725,0.6136952959415284,-0.1585812129620187,0.26941879876473307,0.02036875812795858,0.0008503998336295433,-0.000282228733374356,0.0700963566561238,-0.002993602646246357,0.9228526732740711,1.2301229488132905,1.2300764420200523,1.2253464143663235,0.0007544667283302018,7.679532410135141e-5,0.0005736423493522468,0.056008096884482765,-2.0429051700620744e-7,5.040652447945132e-9,9.88095364891544e-9,-6.38087626160738e-12,1.575017401114929e-13,0.6239921525327771,0.6276669293846081,0.9228473489826984,0.0030092918295876758
0.0062,0.9091955582205129,-0.10641952370621148,0.6207061783063541,-0.092256364414125,0.612809734104825,-0.15878880268653053,0.27056671769956864,0.02059010558351907,0.000857274033347926,-0.00028393289734887867,0.0701020307550063,-0.0029994794002571857,0.9229648415075099,1.2426007093799964,1.2425552417603434,1.2379339973402663,0.0007648597964049695,7.679648198364176e-5,0.0005897930491121477,0.05601733083046122,-1.770406492222343e-7,5.021695738897192e-9,7.846155889616802e-9,-5.484045812413813e-12,1.5691215615718906e-13,0.6211215711189818,0.6342642310633797,0.9230182829343793,0.003057640188876042
0.0063,0.9096676359497676,-0.10700103471877963,0.6219417610076187,-0.09260264157916676,0.6121220795021296,-0.15900823789860505,0.27170800242293036,0.02081042769046629,0.0008641464685332765,-0.00028556804027833995,0.07010809593050234,-0.003005398288630208,0.9231582191175506,1.2548133592610702,1.2547688069566154,1.2502447192374557,0.0007751298740596872,7.6797657563807e-5,0.000605928491397852,0.05602606312851574,-1.5807529761746418e-7,5.005014791211465e-9,4.172949374335195e-9,-4.863317920239288e-12,1.5639728196307633e-13,0.6177556846800941,0.6419998654358464,0.9232187107178045,0.00311433082517913
0.0064,0.9109602129417111,-0.10763639422572364,0.6228260047707239,-0.09279925184597886,0.6117495423892858,-0.15925998320958817,0.27284577360191337,0.021030075227216734,0.0008709202515276419,-0.0002871301694365049,0.07011449908033847,-0.0030113578239414117,0.9234307573496991,1.2667957110760624,1.26675195148436,1.2623120845352376,0.0007852721034874436,7.6798850474669e-5,0.000622040689421385,0.05603430156720901,-1.515146538584951e-7,4.9896302661914285e-9,3.039745724124909e-11,-4.6561901440466336e-12,1.5592447351314286e-13,0.6163692526873057,0.6459112532829757,0.9234240329248113,0.0020677335527840876
0.0065,0.9126462148865767,-0.1082591764825804,0.6231318869838559,-0.09287356330031933,0.6117081633317534,-0.15954927247074985,0.27398251134772966,0.021249355330119277,0.0008775377045260693,-0.00028862457462414,0.07012124674713331,-0.003017365335267004,0.92378794391466,1.2785739984908409,1.278530954373165,1.2741658376883507,0.0007952845372420223,7.68000604102098e-5,0.0006381214240331474,0.05604200748725039,-1.5636030946791433e-7,4.974332318361667e-9,-3.2950699366153556e-9,-4.8294580658781365e-12,1.5545338627426075e-13,0.6138790371447905,0.6533114465907215,0.9238562853905583,-0.00036523345708101726
0.0066,0.914237091490862,-0.10880476439050654,0.6228104287875188,-0.09288313050130048,0.6119453480518413,-0.15987040984393297,0.27511976478463535,0.021468481609346984,0.0008839787192526337,-0.0002900618854833122,0.07012837790343181,-0.0030234312997396897,0.9242374473176119,1.290162760685381,1.2901204162501783,1.2858261260895802,0.0008051663833789249,7.680128709028857e-5,0.0006541619273088247,0.05604912849865837,-1.686449134526787e-7,4.9580886565903595e-9,-4.783113111028173e-9,-5.250968275434462e-12,1.54949586806433e-13,0.6125742491916242,0.6571120596808193,0.9242108681587071,-0.0011341840078513737
0.0067,0.9153747508360404,-0.1092401179722859,0.6220599387069359,-0.09289960467124476,0.6123430506794187,-0.1602066524013692,0.27625743183639834,0.021687478257812587,0.0008902756648503909,-0.0002914561213826677,0.07013594995361808,-0.0030295647916803708,0.9247846293542159,1.3015566717907232,1.30151506587051,1.2972934684830966,0.0008149170729299971,7.680253023876071e-5,0.0006701526179343947,0.05605562589122931,-1.8233854119017047e-7,4.940537482906466e-9,-4.193100758315484e-9,-5.7196807409933495e-12,1.544009894223583e-13,0.6100149510227783,0.6645479416909766,0.9249378700117422,-0.0025180668683237556
0.0068,0.9158488331931695,-0.10955866093570082,0.6211948893390926,-0.09298995647972609,0.6127644053041685,-0.16053776027124492,0.27739448781648596,0.021906255931569175,0.0008964857214305099,-0.00029282124027146773,0.07014401826941624,-0.0030357719029287036,0.9254316378071492,1.3127396340893565,1.3126988459402664,1.3085566529816801,0.0008245356400845567,7.680378956901437e-5,0.0006860835558890511,0.05606148048349135,-1.91264979307197e-7,4.921801445737075e-9,-1.8118220653893068e-9,-6.029667294512473e-12,1.538116602797058e-13,0.6088094001353659,0.6675293758992831,0.925316181703236,-0.0023424496535911317
0.0069,0.9157154225993943,-0.1097908831424513,0.6205580683909725,-0.09318993726469581,0.6130996063039205,-0.16084718476574458,0.27852928524746207,0.02212463087016803,0.0009026727347363396,-0.0002941666257392248,0.07015260910942069,-0.0030420518083876654,0.9261742003836125,1.3236891306627592,1.3236492460726823,1.3195949600956647,0.0008340199075690724,7.68050647613077e-5,0.0007019449813596105,0.05606671264254452,-1.9140921573919356e-7,4.902572482833112e-9,1.5057386355268289e-9,-6.046863820202603e-12,1.5320465790214616e-13,0.6056617553319043,0.6745209587479025,0.9263584835855045,-0.0006252298078556663
0.007,0.915243145336208,-0.10999109581618755,0.6204197940064256,-0.09349844755933862,0.6132923811980372,-0.16112655910710422,0.279660224872272,0.022342401659276853,0.0009088859729182234,-0.0002954956153999265,0.07016171211358924,-0.0030483973598890942,0.9270026165818608,1.334384371655573,1.3343454516682078,1.3303862253649885,0.0008433665634138355,7.680635546301353e-5,0.0007177277992225506,0.05607137648133745,-1.8174776532339664e-7,4.88383627805247e-9,4.660004345804883e-9,-5.7369758423251574e-12,1.5261285238646365e-13,0.6042381118496842,0.6776061553612417,0.9268455257521407,0.00020421098055832933
0.0071,0.9147888913916222,-0.11021693435682668,0.6209146642022136,-0.09388560861390555,0.6133441330095876,-0.16137668429312602,0.28078632997677,0.022559423830600743,0.0009151466512072313,-0.0002968063257208393,0.07017128678476876,-0.0030547979009160156,0.9279046198827254,1.3448129233218764,1.3447749874860961,1.3409145309252897,0.0008525717473873692,7.680766130205286e-5,0.0007334238787114977,0.05607554245423023,-1.639113379979139e-7,4.8665219814861565e-9,6.674589025188899e-9,-5.154180228875247e-12,1.520672463930015e-13,0.6012087663989729,0.6834651666911369,0.9280250757834856,0.0024527777710602106
0.0072,0.9147031011252323,-0.11051040792006633,0.6219483020397905,-0.09429305105919066,0.6133321525008254,-0.16161061596619716,0.2819079319781455,0.02277569466157331,0.0009214284503104444,-0.00029809108073670633,0.07018126099529717,-0.003061241123496783,0.9288674737213092,1.354979066465811,1.3549420831642636,1.3511790402040889,0.0008616316361002728,7.680898189700167e-5,0.0007490267516326848,0.05607928489719595,-1.4252153027875245e-7,4.851158297921672e-9,7.0780319731991364e-9,-4.45243969109389e-12,1.5158551054299124e-13,0.5991953913767274,0.6873617592265875,0.9288103877352396,0.003941535510598344
0.0073,0.9152757170845385,-0.11089866175171326,0.6233251528517783,-0.09465714012278413,0.6133593176018031,-0.16184564967111734,0.283026036662884,0.022991291095129537,0.0009276839364741972,-0.0002993407618728181,0.07019155577468217,-0.00306771557422339,0.9298796566426252,1.3648954430405382,1.364859333117203,1.3611872746411187,0.0008705427533001596,7.681031687054415e-5,0.0007645306656863944,0.05608267110893566,-1.229685290056415e-7,4.837983753225107e-9,5.733602969801412e-9,-3.81145944207584e-12,1.5117564580784472e-13,0.5976696511341454,0.6908944320457037,0.9297130751187317,0.0037773502637783235
0.0074,0.9164872770243848,-0.11136062372420573,0.624762993777693,-0.09494440769439053,0.6135148480356368,-0.16209684485871584,0.2841426264638279,0.023206435486991615,0.0009338477854427431,-0.00030055009338443513,0.07020211801931128,-0.003074217844320822,0.9309372345969383,1.3745862016832833,1.3745508766926786,1.3709614825062642,0.0008793039898718744,7.681166589558267e-5,0.0007799310779646412,0.0560857224931966,-1.0883138191745438e-7,4.826482506931582e-9,3.27532300657536e-9,-3.3506487443648565e-12,1.508204964347492e-13,0.5950984009335362,0.6968478607101837,0.9312343269354649,0.0035006574578784234
0.0075,0.9182179532022688,-0.11186257689141918,0.6259976331781286,-0.09513729303452562,0.6138680535552933,-0.16237597731550718,0.2852597360567602,0.023421369263689547,0.0009398585185199146,-0.0003017162480175722,0.07021290953712876,-0.003080747525124346,0.93203888127399,1.3840758745610415,1.38404125105214,1.3805256858586281,0.0008879150655141932,7.681302866440962e-5,0.0007952235730147248,0.05608844450736797,-1.0248678328014106e-7,4.815972188320275e-9,4.863636771844115e-10,-3.1493003119527914e-12,1.5049734903238773e-13,0.593834894906919,0.699776659099055,0.9319835333212116,0.003360355738756063
0.0076,0.9202413705261032,-0.11236032218898687,0.6268264065121819,-0.09524089221432883,0.6144528871562109,-0.16268895460891128,0.28637920998767136,0.023636327996260992,0.0009456676837109654,-0.00030284010237200206,0.07022391394711598,-0.0030873077468334237,0.9331861959806649,1.3933863125328834,1.393352326740567,1.3899030296437285,0.0008963766977348127,7.68144048939008e-5,0.0008104037043107046,0.056090824613978255,-1.0446943002287536e-7,4.805665265626835e-9,-1.7801335689291242e-9,-3.22538105338674e-12,1.501799774303039e-13,0.592533318530877,0.7036697958778139,0.9331981124597024,0.002064178857889022
0.0077,0.9222248533293445,-0.1128096631541941,0.6272544576539363,-0.09530212693498216,0.6152189220871844,-0.1630277043976885,0.2875018442073442,0.023851449112263532,0.0009512708617011961,-0.00030392995672803315,0.07023515729262135,-0.003093906336353866,0.9343842842137806,1.402526011995489,1.4024926442383026,1.3991062090032675,0.0009046910981871744,7.68157943413366e-5,0.0008254665529083216,0.056092828446960126,-1.1152790959239366e-7,4.79491668303836e-9,-2.9196194698505812e-9,-3.470579536976506e-12,1.4984688847982147e-13,0.5911334814599797,0.7078568395930439,0.934504384557824,0.0006701489095088157
0.0078,0.92387599657091,-0.11317805316758699,0.6273707472397286,-0.09537338486563483,0.616093183559156,-0.1633804306694722,0.28862787914768917,0.024066804871861826,0.0009566813851351394,-0.00030499544727093266,0.07024667248215988,-0.0031005506308662157,0.9356375682048549,1.4114966717791695,1.4114639460838634,1.4081412476826647,0.0009128604540088285,7.681719676597623e-5,0.0008404068686065143,0.05609442563867733,-1.1968147352653275e-7,4.78330200928121e-9,-2.5845765328947345e-9,-3.752223415849738e-12,1.4948394051262444e-13,0.5902179361517643,0.7101551585480276,0.9353811666983668,0.000711079242791028
0.0079,0.9251014745022101,-0.1134696657162057,0.6273906189331486,-0.09549570119011816,0.6169878880878179,-0.16373308245327453,0.2897564685332176,0.02428232153084465,0.0009619397969732033,-0.00030604520781036176,0.07025848573362445,-0.0031072432787955613,0.9369461005217652,1.4202873779029186,1.4202553390970616,1.4170000135724048,0.0009208861743145694,7.681861191361858e-5,0.0008552191303280635,0.05609561250275731,-1.2517288132177352e-7,4.771000089940496e-9,-1.072766397106949e-9,-3.945055044895305e-12,1.4909710327162419e-13,0.5882531372804308,0.7150641441412038,0.9372639657998452,0.000849355822448087
0.008,0.9259301887985932,-0.113706392843455,0.6275405836148168,-0.09569442094183109,0.6178284492020931,-0.16407392277072463,0.290886485399489,0.02449787702370646,0.0009670893307167648,-0.0003070855315245638,0.07027060978559084,-0.0031139835300584354,0.9383070066741322,1.4288843193295915,1.4288530174133431,1.425670028902889,0.0009287690055506392,7.682003951567926e-5,0.0008698979170468662,0.05609640339504515,-1.2526705400671662e-7,4.758447908924344e-9,1.0628193614033987e-9,-3.957795172398684e-12,1.487009548442987e-13,0.5872075212699662,0.7176753335027656,0.9382658280295387,0.0009245581835501571
0.0081,0.9264820066733669,-0.11392068883318412,0.6280199578212762,-0.09597856976666864,0.6185620241788307,-0.16439491249528237,0.29201679910575834,0.024713335184025683,0.0009721677859522136,-0.00030812002453699,0.07028304234090615,-0.003120767832221203,0.9397151227058161,1.4372741233450046,1.4372436015261714,1.4341378992371074,0.0009365091347758677,7.682147929052548e-5,0.0008844380798469233,0.05609682689979427,-1.1846195616095735e-7,4.746214379147676e-9,3.157928957424717e-9,-3.740302760572461e-12,1.4831447792800143e-13,0.5855719671074711,0.7208535724640214,0.93974901113602,0.0022149417612700364
0.0082,0.9270207091791252,-0.11415481454609612,0.6288939233165233,-0.09631938263444642,0.6192007864887129,-0.16469890401994008,0.29314679570062785,0.024928593529516704,0.0009771854017760373,-0.0003091455830976131,0.07029574449433194,-0.0031275875300435184,0.9411614216337278,1.4454507866312092,1.44542105539266,1.4423947669971167,0.0009441057608352312,7.682293093201933e-5,0.0008988355250044483,0.056096935965759154,-1.0642017676054952e-7,4.734922679072857e-9,4.5658402736564834e-9,-3.347888828784966e-12,1.4795847922527034e-13,0.5840287980303738,0.7238522973646381,0.9411484399167291,0.003432387013573243
0.0083,0.9278038549484289,-0.11444405285037375,0.6301469847580031,-0.09667831970300088,0.6197831541402292,-0.16499306778755593,0.2942763353407864,0.025143601316838023,0.0009821356023527942,-0.0003101570583444947,0.07030866675226927,-0.0031344335502209303,0.9426368121686381,1.4534143265340074,1.4533853603120555,1.4504372624726125,0.0009515580241533206,7.682439413125505e-5,0.0009130866986551341,0.05609678425998252,-9.181832682998944e-8,4.725046922615735e-9,4.826140545603763e-9,-2.8697111174709247e-12,1.4764880177948213e-13,0.5828873024273012,0.7261691058784763,0.9424126147941938,0.003852410153603675
0.0084,0.9289606371168657,-0.11479503627175631,0.6316248716484788,-0.09701665217875238,0.6203764709483147,-0.16528901811890584,0.29540628172463274,0.025358436266252005,0.0009869829464806286,-0.0003111482709009668,0.07032175598526547,-0.00314129957767318,0.9441350908532797,1.4611771250192498,1.461148874458539,1.4582749474329215,0.0009588658319232388,7.682586859663752e-5,0.0009271892122699584,0.0560964084040707,-7.794651286952819e-8,4.716574278533261e-9,4.020269166506632e-9,-2.4154724469310075e-12,1.4738505973815598e-13,0.5809807944568988,0.730038602953725,0.9445240197557031,0.004553926184031324
0.0085,0.9305512224626067,-0.11520236128462762,0.633143113748568,-0.09730143023599602,0.6210487064776129,-0.16559830052756033,0.29653778364925987,0.02557321787749822,0.0009916857104848356,-0.00031211368979971283,0.07033496335874972,-0.0031481811076542964,0.9456517218398033,1.468754956385223,1.4687273559101315,1.4659214187207805,0.000966029550122204,7.682735404764663e-5,0.0009411409925911512,0.056095834962532086,-6.783410496143568e-8,4.709305502312584e-9,2.4234141993987424e-9,-2.0861512532277515e-12,1.4716065091221817e-13,0.5802892551464436,0.7315006138463337,0.9453406938570856,0.004711122953446343
0.0086,0.9325118854265082,-0.11564288688750089,0.6345132166996884,-0.09751686929008184,0.6218521155188655,-0.16592953160698062,0.2976722097993449,0.02578810938967561,0.0009962014178761425,-0.0003130503033069413,0.0703482548335755,-0.003155077266139011,0.9471853238380248,1.4761659816352801,1.4761389654091022,1.4733942114166332,0.0009730504602274,7.682885022734437e-5,0.0009549402645354952,0.05609507129647001,-6.337208359049105e-8,4.702791782110597e-9,5.558927996847067e-10,-1.9449219235259642e-12,1.4696064866679976e-13,0.5792565205968476,0.7343679585533549,0.9471549860887999,0.0038076050608079636
0.0087,0.9346464451366995,-0.11608259297166718,0.6356443661977677,-0.09767920163787562,0.6227879789413919,-0.16628251869950608,0.29881056264851036,0.02600325580483685,0.0010005083260339576,-0.00031396050943977255,0.07036162665069526,-0.003161991815907845,0.9487382742346806,1.4834233410949795,1.483396866237747,1.4807082751566574,0.0009799310673943348,7.683035691454697e-5,0.0009685851729876705,0.05609410162448068,-6.388269173424279e-8,4.6964907207759915e-9,-1.0264556689308719e-9,-1.969245359918225e-12,1.4676699464258526e-13,0.5781341921728446,0.737484056942243,0.949126675466189,0.002825703358300638
0.0088,0.9367482008841437,-0.11648878235749735,0.6364809390935848,-0.09781088320853408,0.6238443328442268,-0.16665484052200114,0.2999536544589617,0.026218783280798196,0.0010045921233446547,-0.0003148478701796429,0.07037508134143211,-0.0031689290889224155,0.9503133487753516,1.4905377409027296,1.4905117904618435,1.4878765280128181,0.0009866740367815525,7.683187389352908e-5,0.0009820737393873122,0.05609290764341028,-6.81199846651314e-8,4.689899049764706e-9,-1.824516974709934e-9,-2.1176202589279233e-12,1.4656293230567316e-13,0.5777335938443331,0.7385895787050807,0.9498989900786996,0.002591592503369899
0.0089,0.9386407748561184,-0.11684337775161441,0.6370969820744907,-0.0979471037615238,0.6249700085333757,-0.16703767890146382,0.3011014716389166,0.026434723061280616,0.0010084660586496443,-0.0003157186895537187,0.0703886361498956,-0.0031758934797716703,0.9519131164731913,1.497509696767039,1.4974842798676837,1.4949023064426683,0.0009932821892220754,7.683340096019936e-5,0.0009954036032694652,0.056091472089888586,-7.340502187647038e-8,4.682792617867995e-9,-1.6724155508208125e-9,-2.3008453160783417e-12,1.4634100216663009e-13,0.5766584648287786,0.7415453699494604,0.9520861070710932,0.0021574339451436754
0.009,0.940253105569171,-0.11714859235126335,0.6376357237125863,-0.09811682174263471,0.626105285039287,-0.16742112559128916,0.3022534029740083,0.026651023625893316,0.0010121582543970121,-0.0003165787593453694,0.07040230522299211,-0.0031828868002019978,0.9535378518043811,1.5043327315781025,1.5043078733520023,1.5017811446740987,0.0009997578452997698,7.683493790451714e-5,0.0010085722351968157,0.0560897916956144,-7.715179216932224e-8,4.67527070793044e-9,-7.537018718192549e-10,-2.4326645185888826e-12,1.4610452443891304e-13,0.5758151897647975,0.7438637382705588,0.9538015674437667,0.0018169026408114649
0.0091,0.9415544112373461,-0.11741311994295675,0.6382509332003015,-0.09834450679567565,0.6271924986819425,-0.16779573992308489,0.30340870344148924,0.026867612074809963,0.0010156991407294196,-0.0003174332558950773,0.07041609925581599,-0.0031899097574531123,0.9551868837956244,1.5109988790082691,1.510974615937311,1.5085066515849017,0.0010061030898734762,7.683648451210858e-5,0.0010215770854034656,0.05608786898861754,-7.702015061060445e-8,4.6675292474517085e-9,6.509291549235727e-10,-2.435039313253977e-12,1.458600415697032e-13,0.5752518617073388,0.745003702344236,0.9547960226646937,0.0022004825608130355
0.0092,0.9426676519557017,-0.11766404552984105,0.6390593878405821,-0.09862740912171537,0.6282077904648562,-0.16815812899182717,0.3045665672011158,0.027084382791564367,0.001019111861817239,-0.00031828290847443546,0.07043000495017883,-0.0031969583249068087,0.9568557332944453,1.5175002336938903,1.5174765906547116,1.5150702358509764,0.0010123189779279215,7.683804054921988e-5,0.0010344160427018284,0.056085730155902416,-7.263630427527462e-8,4.660002075687137e-9,2.053742918252173e-9,-2.2954904202485164e-12,1.456220346338584e-13,0.5738882694917955,0.7477014919482768,0.9571803655876818,0.0032210750040981774
0.0093,0.9437512605089221,-0.11792827519664706,0.64011527456143,-0.09894942547534785,0.629153259162931,-0.168509279606075,0.3057264902361935,0.02730125695005076,0.0010224065927968095,-0.00031912595764938386,0.07044399588746904,-0.0032040270165533133,0.9585388934841218,1.5238329269897408,1.523809908806225,1.5214664065527608,0.001018406229180318,7.683960577513317e-5,0.0010470874360316105,0.056083407961931585,-6.480042296739995e-8,4.653086305109756e-9,3.0322497998081666e-9,-2.040568774099172e-12,1.4540376587270383e-13,0.5731267132253395,0.7492081910905977,0.9585120771272841,0.003790984484774
0.0094,0.9449756327273645,-0.11823058912743617,0.641426429553393,-0.09928662660599633,0.6300482383760944,-0.16885304839255263,0.3068882179733103,0.02751818084787044,0.0010255838705497847,-0.0003199591198144766,0.07045803768476022,-0.003211109682718985,0.9602304441525745,1.529996336374434,1.5299739251752618,1.527692406815229,0.0010243654069941807,7.6841179945737e-5,0.0010595899073671884,0.056080937898560466,-5.504194444777432e-8,4.647123674285403e-9,3.244442533666565e-9,-1.7212398222742706e-12,1.4521665523217046e-13,0.5724616489907157,0.7505343470662539,0.9598986423598541,0.004033309861633308
0.0095,0.9464308954426702,-0.11857514742686785,0.6428862897761177,-0.09961177931581233,0.6309394467078167,-0.16919748346999486,0.3080522945262449,0.0277352016243289,0.001028620440957321,-0.0003207777629619889,0.07047208995096256,-0.0032182017872279473,0.9619262253258405,1.5359997393719014,1.5359779008171695,1.5337555273661503,0.001030197450987779,7.684276282904477e-5,0.0010719230258909938,0.056078345198395836,-4.5638705037720956e-8,4.642104761112366e-9,2.746310679229341e-9,-1.4134720279077987e-12,1.4506042042610378e-13,0.5712931592386759,0.7528643470669891,0.9623347788718539,0.00445906530716289
0.0096,0.9481571964398577,-0.11895797341579394,0.6443743989264932,-0.0999031165390217,0.6318713751722764,-0.16955008266837096,0.3092194282241159,0.027952392910606045,0.0010314901563772073,-0.00032157797621264504,0.07048611656405604,-0.0032253001808606975,0.9636233082273046,1.541854308136807,1.5418329968132134,1.5396654887754082,0.0010359036250085858,7.684435420197114e-5,0.0010840865268771972,0.056075647629202745,-3.85741819079228e-8,4.637898906052168e-9,1.7151463074087857e-9,-1.1833514166218772e-12,1.4493073628603636e-13,0.570762352168018,0.7539286113636026,0.963450584653894,0.004642769544794345
0.0097,0.9501286633785804,-0.11936508021437871,0.6457608530550042,-0.10014729896489354,0.6328825875491898,-0.16991712139807047,0.3103904913017449,0.0281698575532508,0.0010341649229236552,-0.00032235704195110416,0.07050008830320786,-0.0032324036090505734,0.9653204218280419,1.5475730491621333,1.5475522168331064,1.545434632098936,0.0010414856413345616,7.684595385404103e-5,0.001096080325090025,0.05607285288120275,-3.5321379182791736e-8,4.634230246987098e-9,4.755424830646077e-10,-1.0800624514911222e-12,1.4481843481229598e-13,0.57030376221803,0.755254240990729,0.965052903317337,0.004124443480259459
0.0098,0.9522144487863285,-0.11977346564947271,0.6469839129724901,-0.10035530224128932,0.6339743674251347,-0.17029835867479062,0.3115661163977715,0.028387689575678957,0.0010366311295758853,-0.00032311635034809323,0.0705139987865604,-0.0032395143972551482,0.9670192535132488,1.5531655722109208,1.5531451861763887,1.551073797047069,0.0010469461029323692,7.684756160455807e-5,0.001107904299843886,0.05606995044675583,-3.544062721344987e-8,4.630733510864992e-9,-5.985549903407932e-10,-1.0890173936591806e-12,1.4471135813515693e-13,0.5696126597302722,0.757251986325537,0.9674676235145757,0.003343317699644568
0.0099,0.954279531425253,-0.12016209438792848,0.6480125527993182,-0.10054274287275912,0.6351371380130015,-0.17069175517909746,0.31274675839178984,0.028605964060342843,0.0010388816557579666,-0.0003238581994170351,0.0705278465320365,-0.0032466352037148483,0.9687217156744308,1.5586392275561183,1.5586192730960144,1.5565918564395944,0.001052287707818879,7.68491772772091e-5,0.0011195582185666015,0.05606692836863732,-3.804552499139149e-8,4.627087487284456e-9,-1.193348351081311e-9,-1.1806741420377141e-12,1.4459881502804586e-13,0.569338812185963,0.7580386114194833,0.9684292331179232,0.0030515212530273254
0.01,0.956189759222841,-0.12051502935581997,0.6488756511019865,-0.10073289925598836,0.6363413970704933,-0.17109200998649152,0.313932507948804,0.02882471555811672,0.0010409220703346373,-0.00032458644969398894,0.07054163852302928,-0.00325376906851669,0.9704299454566206,1.563996789434019,1.5639772711359372,1.5619935625743662,0.0010575132798979227,7.68508007033981e-5,0.0011310416474881245,0.05606377318792647,-4.1461621425661835e-8,4.623074299719743e-9,-1.1229213651213772e-9,-1.2992947352647275e-12,1.4447355408125292e-13,0.5688754677669916,0.759259072674831,0.970162459868124,0.002951319057950527
0.0101,0.9579079215953306,-0.12083550572659817,0.6496719188206852,-0.10094383029699926,0.6375477474387325,-0.17149255852462691,0.3151228578356757,0.02904389582024472,0.0010427729328654851,-0.00032530463130156165,0.07055537990772583,-0.0032609166805183656,0.9721440092463327,1.5692339763408099,1.569214907934961,1.567275898304003,0.0010626251303595272,7.685243171173357e-5,0.001142353980653722,0.056060484064732005,-4.401908155109073e-8,4.618784226121219e-9,-5.345202531437105e-10,-1.3892074233901585e-12,1.4433859397029486e-13,0.5682201390812205,0.7609852254841616,0.9726138397959828,0.002809598622500449
0.0102,0.9594240274557878,-0.12113054778626203,0.6505004957311477,-0.10118963507762346,0.6387204313100114,-0.17188753303087603,0.3163172490668581,0.029263446224964015,0.0010444549492879221,-0.0003260156751517844,0.07056907257390187,-0.0032680779379760136,0.9738633129337714,1.5743459858150355,1.5743273868696208,1.5724349756311229,0.001067625384200689,7.685407012751115e-5,0.0011534946276871205,0.05605706422651526,-4.430432162469983e-8,4.614361528551645e-9,3.715055068483317e-10,-1.403234917384567e-12,1.4419875384683173e-13,0.5679320275721517,0.7617386035478527,0.9736875387905531,0.0027546153577708175
0.0103,0.9607869671747599,-0.12141517628172627,0.6514593653024991,-0.101475618640225,0.6398322695640186,-0.17227268132083298,0.3175150225098558,0.029483287068996014,0.0010459887200017705,-0.0003267211602847799,0.07058271107772543,-0.003275251022591,0.975585834264898,1.5793270455952162,1.579308934076018,1.5774651542423157,0.0010725157599096621,7.685571576915026e-5,0.001164463058347038,0.056053525711132035,-4.148270580054051e-8,4.610063549906812e-9,1.2895319336738393e-9,-1.3135553967199523e-12,1.4406262363851523e-13,0.5674386317495367,0.7626362964526235,0.9752390364580428,0.0031816116373819484
0.0104,0.9621099623047952,-0.1217069826138527,0.6525707821774699,-0.10178795309220953,0.6408904874365384,-0.1726495778881279,0.31871585119276175,0.029703364776451212,0.0010473792211180958,-0.0003274192017371295,0.07059627163067618,-0.003282431768160151,0.9773078122832652,1.5841759544425311,1.584158333566929,1.5823639254141082,0.0010772973745355006,7.685736844631827e-5,0.0011752593130690992,0.056049891581258664,-3.6343169964042e-8,4.606145022986737e-9,1.9557497272425176e-9,-1.1464378324855724e-12,1.4393871371061705e-13,0.5666476746117687,0.7640753775675874,0.9777262244277887,0.003866124435610259
0.0105,0.9634983340301112,-0.12202024413142266,0.653830090065781,-0.10211052842187124,0.641910257414049,-0.17302105671926254,0.31991958208241916,0.029923646468517997,0.0010486258058158748,-0.00032810737371444,0.07060972767161573,-0.003289616067065493,0.9790256128068849,1.5888936878049513,1.5888765452168196,1.5871308496568655,0.001081971342494573,7.685902796915397e-5,0.0011858836077448512,0.05604618422598862,-2.9957184424586105e-8,4.6027996535573785e-9,2.1774794237407776e-9,-9.37528358206088e-13,1.438335021466259e-13,0.5662424655309485,0.7648126519424427,0.979000521776846,0.004216727131595713
0.0106,0.965054807100919,-0.12236556227177371,0.6551924511483054,-0.10242247486609526,0.6429198860599366,-0.1733920698606481,0.32112630688098803,0.030144127092377085,0.0010497194291597285,-0.00032878224263745983,0.07062304733832823,-0.003296799631419314,0.9807355557625775,1.5934843266002934,1.5934676333364215,1.5917683106250669,0.0010865387133024765,7.686069414646891e-5,0.0011963364053146838,0.05604242646458154,-2.390320439988655e-8,4.6001478221054545e-9,1.8556905590907836e-9,-7.394441176973111e-13,1.4375102449709318e-13,0.5660196694502634,0.7653346582954256,0.9801118652678477,0.004118595642170399
0.0107,0.9667803823144286,-0.12273623063096518,0.6565722576516615,-0.10271258995647407,0.6439473674957584,-0.1737671532421026,0.3223365290385305,0.030364863891484465,0.001050642610997728,-0.00032944151549146655,0.0706362059201137,-0.003303980878237922,0.9824364707580447,1.5979567693783345,1.597940493217492,1.5962845286743355,0.00109100114338759,7.686236680871381e-5,0.0012066186336173762,0.05603862597641689,-1.9324159161256282e-8,4.598042109056653e-9,1.1708037371067458e-9,-5.903415660776641e-13,1.4368638714567784e-13,0.5655458623365429,0.766444778018849,0.9824752930723435,0.003909905266531485
0.0108,0.9686297582478517,-0.12312062745326566,0.6579012007308362,-0.10297865791983386,0.6450085143890071,-0.17414870333446839,0.3235507248518253,0.030585918430676404,0.0010513815278283783,-0.00033008436830433226,0.07064918698492301,-0.0033111596841325273,0.9841284304681788,1.6023193753286467,1.6023034881267333,1.6006879311178392,0.0010953606390756716,7.686404579791081e-5,0.0012167312166546074,0.05603478280149998,-1.669011237306337e-8,4.59627410927065e-9,3.5118254765502543e-10,-5.059099951663595e-13,1.43632660923148e-13,0.565089751102625,0.7675134366822609,0.9847504509181589,0.0037090091170718285
0.0109,0.9705571339396366,-0.12350707320100042,0.6591110924402048,-0.1032185514843071,0.6461190298646653,-0.17453909715506044,0.32476937074413614,0.030807352367757765,0.0010519223815160963,-0.00033070999123496596,0.07066197418011999,-0.003318335940898721,0.9858115205954362,1.6065805030810052,1.606564980811576,1.6049869522874975,0.001099619210403628,7.686573095618834e-5,0.0012266750784343963,0.05603089689980081,-1.646471616257493e-8,4.594634646430053e-9,-3.741140467690241e-10,-5.016254973674057e-13,1.435828909055247e-13,0.5649137826473724,0.7679280067500596,0.985637016463288,0.0036291421989617456
0.011,0.9724720272803411,-0.12388072724223792,0.6601693616114659,-0.10344118837720702,0.6472765301441881,-0.17493762976304866,0.32599280067178815,0.03102921823776671,0.0010522589035570555,-0.0003313194809695429,0.07067456186574414,-0.003325511064590798,0.9874871029478897,1.6107465230778115,1.6107313508067844,1.6091889139254743,0.0011037792411346865,7.686742213948841e-5,0.001236451069242373,0.05602696034708017,-1.8209096755839602e-8,4.592887689437934e-9,-7.672180147953095e-10,-5.629171804187462e-13,1.4352922064061704e-13,0.5647314975872489,0.7685143528037724,0.9871614216960408,0.0033839369060395708
0.0111,0.9742960891885604,-0.12423454436277301,0.6611194862850219,-0.10366330120302265,0.6484548958618473,-0.17533979526654914,0.32722085580136495,0.031251510784866814,0.0010524009624509406,-0.00033191563728446577,0.07068695396788738,-0.0033326866313910194,0.9891565759432305,1.61481764737502,1.6148028225749063,1.6132954250111389,0.001107843157954261,7.686911921488563e-5,0.001246059802633338,0.05602296485277392,-2.0592247179211673e-8,4.590950079726872e-9,-7.771676384033481e-10,-6.45434602352233e-13,1.4346888424459378e-13,0.5644435743950834,0.7694404990681745,0.9895692527079225,0.0029966298462391736
0.0112,0.9759788203810105,-0.12456596235696543,0.6620137946853896,-0.10389865517433372,0.6496289044979892,-0.17574132884424706,0.32845327359263826,0.03147420860934294,0.0010523603191299172,-0.00033250087603262286,0.07069915225379744,-0.003339863475314,0.9908206812815359,1.618792901062629,1.6187784321976368,1.617306609333135,0.0011118132069526977,7.687082204622764e-5,0.0012555018449449706,0.05601890613287366,-2.2433775753462728e-8,4.588808129513464e-9,-4.2532145412395494e-10,-7.098133184435444e-13,1.4340143298919565e-13,0.5643047748115585,0.7698858581301136,0.9907281297179641,0.002811712327537654
0.0113,0.9775004301905122,-0.12487815795649765,0.6629246469384495,-0.10415903626467779,0.650770890009053,-0.17613767143908263,0.32968961281362885,0.03169726526080255,0.0010521530003807262,-0.00033307745551787937,0.07071115760065512,-0.003347041685777952,0.992479482588401,1.6226691965391393,1.622655098872028,1.6212202274880956,0.00111569145309847,7.68725304955345e-5,0.0012647776809171325,0.05601478402057756,-2.2580939079927044e-8,4.5865420775050015e-9,1.6794332291078718e-10,-7.176360259172574e-13,1.4332954765434517e-13,0.5640971185603461,0.770260536091409,0.9919705396411587,0.0030060251674706127
0.0114,0.9789173266678378,-0.12518259200749587,0.6639000162711215,-0.10444217108712076,0.651871996758063,-0.1765275095362339,0.33092943911982137,0.03192062362991628,0.001051790114439814,-0.00033364533697452953,0.07072295835930596,-0.003354219044737519,0.9941311510179197,1.6264439061323923,1.6264301886565853,1.6250332889358459,0.0011194793375604104,7.687424441731521e-5,0.001273888019536502,0.0560106101115509,-2.093574404984982e-8,4.584339843682171e-9,7.918743129981901e-10,-6.656202817889256e-13,1.43259502566426e-13,0.5637011131441774,0.7709750558860932,0.9943398449513254,0.0033765843805830284
0.0115,0.9802961593625986,-0.12549012157933853,0.6649632367022482,-0.10474125912480156,0.6529330685521016,-0.17691111204181822,0.3321724489120672,0.0321442400226562,0.0010512776386739293,-0.0003342036233477332,0.07073453822231253,-0.0033613928914312734,0.995773542841057,1.630116107982072,1.630102770897436,1.6287441762215007,0.0011231781673924728,7.68759636642113e-5,0.0012828337229555857,0.05600639802818898,-1.7826273430591883e-8,4.582367672247741e-9,1.2683532971446719e-9,-5.646579799391285e-13,1.4319685227243118e-13,0.5633770920104748,0.7715596931270478,0.9962784674078442,0.0036797848203610874
0.0116,0.9817072824443622,-0.12581165297416896,0.6661320750796328,-0.10504828134670598,0.65395733179628,-0.1772891381561456,0.3334183658789685,0.03236807335069861,0.0010506203897125354,-0.0003347511947784011,0.0707458796488675,-0.0033685604263738295,0.9974044068975744,1.6336852441582523,1.633672278288536,1.6323515418141858,0.001126789210700389,7.68776880880421e-5,0.0012916156848455532,0.05600216207186409,-1.3689755512565835e-8,4.5807895987163205e-9,1.424614792542281e-9,-4.2928743769808377e-13,1.431470780216174e-13,0.5632893746466321,0.7717236474630591,0.996899501176868,0.003726924750554376
0.0117,0.9832124807628136,-0.12615242863030937,0.6673673375268449,-0.1053494376008503,0.6549659772298044,-0.17766509919883594,0.3346672731946821,0.0325921247947294,0.001049811315919767,-0.00033528564895543323,0.0707569583662576,-0.003375718737618275,0.9990215767851255,1.6371552790071644,1.637142665608704,1.6358582193907603,0.0011303136463742855,7.687941754262578e-5,0.001300235184171293,0.055997916255061876,-9.63589111203081e-9,4.579656440213572e-9,1.2283964512709133e-9,-2.965248520783356e-13,1.431118891778662e-13,0.5630765264343259,0.7721432281954166,0.9987744826104201,0.0037076659572687536
0.0118,0.9848113172231108,-0.12650813982746528,0.6686135530916723,-0.10563787534600722,0.6559770803795159,-0.17804185372914935,0.33591946002737066,0.032816427689799005,0.0010488399843015712,-0.00033580549964913094,0.07076775575029517,-0.0033828665619916637,1.0006244330917673,1.640532496444789,1.6405202145721072,1.6392700631475023,0.0011337530256069425,7.68811518957404e-5,0.001308693690783421,0.05599366520106261,-6.395154168300429e-9,4.578870106505679e-9,7.978588256263353e-10,-1.907347603438955e-13,1.430880304865204e-13,0.5628141660608581,0.7726604106347553,1.0010856170278626,0.0036839272368770774
0.0119,0.9864963267561236,-0.1268737494710944,0.6698178219732598,-0.10590806976697736,0.6570068826400507,-0.1784219494881575,0.3371752121285754,0.03304101595332666,0.0010476964988402812,-0.00033630947761763015,0.07077825441998986,-0.0033900028499122647,1.0022125414773062,1.643823103689449,1.643811131124361,1.6425929650206512,0.001137108952964428,7.688289101673464e-5,0.0013169926671619634,0.05598941239170846,-4.5967833880372984e-9,4.578323159540035e-9,2.584994881114927e-10,-1.3290084997862695e-13,1.430719348038827e-13,0.5626744971226468,0.7729357354531019,1.0023159617094204,0.003671289803009079
0.012,0.9882332752387946,-0.1272408845956929,0.6709296781830214,-0.10615862992146265,0.6580671135994838,-0.17880715406336026,0.3384348467689254,0.03326593068590729,0.0010463714775457418,-0.0003367969465946865,0.07078844071901406,-0.00339712731394838,1.003786155797132,1.6470335832906453,1.647021899886069,1.6458334730513788,0.0011403832185073238,7.688463478097368e-5,0.0013251335977944776,0.055985157094076934,-4.5807140073565296e-9,4.5778600229167756e-9,-2.184676575848827e-10,-1.3438487796726704e-13,1.4305842809667313e-13,0.5626397924870733,0.7730917227202989,1.0032592334891368,0.0035255192550572223
0.0121,0.989955337359578,-0.12760046418295945,0.6719456815283419,-0.10639853244677745,0.6591492822643047,-0.1791959408580138,0.33969844300895397,0.033491189566609604,0.0010448654759391738,-0.0003372691495297491,0.07079831200863321,-0.0034042408857446887,1.0053465596226794,1.650167240091937,1.6501558346807144,1.648995777859992,0.0011435778924367818,7.688638307946952e-5,0.0013331178340789168,0.0559808921701407,-5.75033814411108e-9,4.577341259748489e-9,-5.011352079242906e-10,-1.7533402089734953e-13,1.4304286817725935e-13,0.5625606481253937,0.7734517583248365,1.0054417152495405,0.003186076825276269
0.0122,0.9916155822566617,-0.1279479276119487,0.6728874043686373,-0.10663692895993193,0.6602392860115583,-0.17958593604842826,0.34096588812510437,0.033716785355698664,0.0010431843356306257,-0.00033772753374948744,0.07080786682814762,-0.0034113441077581294,1.0068946418420297,1.6532250359672556,1.6532139056044428,1.6520816612340221,0.0011466949401506745,7.688813580382829e-5,0.0013409466137348472,0.055976612838954075,-7.368375426882118e-9,4.576708708621424e-9,-5.49378219218807e-10,-2.3117657749991497e-13,1.4302332168536683e-13,0.5624894191126402,0.7737757862167101,1.0074059236637227,0.002880582553198064
0.0123,0.993168181401251,-0.1282790902833972,0.6737795068711412,-0.10688318097921122,0.6613221402260181,-0.17997462900287184,0.34223704819440537,0.033942708190381914,0.0010413345476043617,-0.0003381735996973179,0.07081710401825834,-0.0034184375115882295,1.008431274496996,1.6562076698985249,1.6561968198437318,1.6550926520851974,0.0011497363255262192,7.688989284575782e-5,0.0013486211590330657,0.05597231441380782,-8.667039146155006e-9,4.575911582955447e-9,-3.316756048232753e-10,-2.763245389358101e-13,1.4299810080462077e-13,0.5624628739880938,0.7738665169006197,1.0080102332194445,0.0028213306993753826
0.0124,0.9946046489183783,-0.1285968189159497,0.6746756589235124,-0.10714482102366521,0.6623783417420976,-0.18035885930388534,0.34351153959822034,0.03416891444271488,0.0010393287589009297,-0.00033860878442711664,0.07082602208544829,-0.0034255207947430076,1.0099565293444264,1.659112848527466,1.659102287926625,1.6580270152290673,0.0011527037791451203,7.689165409646665e-5,0.0013561425701750214,0.055967997052299025,-8.850373480616809e-9,4.575021153600896e-9,5.2164869505058824e-11,-2.8424898802585957e-13,1.4296958448551364e-13,0.5623608855047638,0.7740159095615722,1.0094848446384033,0.0029559009645014215
0.0125,0.9959638441434459,-0.12890817928123055,0.6756032247633197,-0.10741959738863896,0.6634038193340619,-0.18073796997818767,0.3447890533904935,0.03439536366274949,0.0010371741961558705,-0.00033903288902685215,0.07083461029484238,-0.003432592206225069,1.0114692686059261,1.6619394236746896,1.66192915711378,1.660883306388264,0.0011555985868259757,7.689341944291365e-5,0.0013635121230887383,0.055963668449974274,-7.925779038574957e-9,4.574156808899761e-9,4.693159524169604e-10,-2.551764372088755e-13,1.42941759993206e-13,0.5622084431583012,0.7742392070068428,1.011688948645907,0.0031570433514690062
0.0126,0.9972876146665053,-0.12921992565271312,0.6765802368230013,-0.10770373301440068,0.6643980490221492,-0.18111186667099866,0.3460693329159301,0.034622021193373737,0.0010348761356265774,-0.0003394454221616964,0.07084285625602844,-0.003439649856066169,1.0129682544626908,1.6646869200473016,1.6646769466579228,1.6636606382690498,0.0011584219881993491,7.689518877134979e-5,0.0013707311449827262,0.05595933694791313,-6.053395620863665e-9,4.573428007069458e-9,8.01098860307332e-10,-1.9442073375858655e-13,1.429182846808563e-13,0.5620815320976754,0.7744251062419648,1.0135239058202927,0.003324498092614063
0.0127,0.9986192780362549,-0.12953887198298877,0.6776229797947529,-0.10799304119547617,0.6653612970909858,-0.18148058028419745,0.3473521297147483,0.03484885319097231,0.0010324394887963053,-0.00033984581947219336,0.07085074715282665,-0.003446691804033854,1.01445220745668,1.6673549730797343,1.6673452863103235,1.666358200132787,0.0011611752082244342,7.689696196769444e-5,0.0013778009721529818,0.05595501114848295,-3.4305625601223917e-9,4.572944118298002e-9,9.29883251195813e-10,-1.0853671565764527e-13,1.4290281309472204e-13,0.5620461687537135,0.7744771344970616,1.0140952419983225,0.0033640463833803477
0.0128,1.0000077087971324,-0.12986966076260498,0.6787084309678181,-0.1082779504671804,0.6663078073952008,-0.18184634594477592,0.34863742818940235,0.03507585258503832,0.0010298609646970992,-0.0003402324389428998,0.0708582641359234,-0.0034537157166549402,1.0159196134209536,1.6699461769334962,1.6699367629551245,1.6689777449207328,0.001163859317033278,7.68987389173132e-5,0.0013847231754002317,0.05595070123757874,-8.286315964732311e-10,4.572758927464113e-9,8.129293920933951e-10,-2.3238861643111388e-14,1.428971487954877e-13,0.5620122682130544,0.7745300074360013,1.0154318147275296,0.0033084949718336734
0.0129,1.0014525044000355,-0.13020957127931207,0.6797990014951844,-0.10855403982115316,0.6672499183067507,-0.18221107167091047,0.34992538964081926,0.03530303804974663,0.0010271342355250642,-0.00034060429326244064,0.07086539273275656,-0.003460720490812538,1.0173701811270306,1.6724650965321193,1.6724559402763544,1.6715235471096297,0.001166475654291821,7.690051951824903e-5,0.0013914994686530602,0.05594640997480999,1.2585343906128086e-9,4.572805562605464e-9,5.310249953409611e-10,4.4992295142089825e-14,1.4289907225712644e-13,0.5619590114143126,0.7746130693405036,1.0175315330051535,0.0032212252620691635
0.013,1.002941314743811,-0.13055471959728315,0.6808620565019965,-0.10881913247866414,0.6681966543097476,-0.18257613705761144,0.3512161658728278,0.035530428351733624,0.0010242540078451228,-0.00034096076186832056,0.07087212067983947,-0.0034677053744334514,1.0188039359141419,1.6749161154654966,1.6749072022775764,1.6739999023719274,0.0011690256508008713,7.690230367143726e-5,0.0013981315486038507,0.05594213816463648,2.5168134027080896e-9,4.5730022355877325e-9,1.765024353091313e-10,8.566951397001685e-14,1.4290586610169507e-13,0.5619131018092602,0.7746846722029067,1.0193415786542348,0.0031459950942324716
0.0131,1.0044603496335487,-0.13090104466829586,0.6818650127215845,-0.10907125618889993,0.6691568231513562,-0.18294288765681688,0.35250991096640405,0.035758042659179694,0.0010212149986042493,-0.00034130125457841446,0.07087843590077063,-0.003474669653589058,1.020220939323812,1.6773036392419032,1.6772949550498408,1.6764111484323643,0.0011715107476203857,7.690409127808761e-5,0.001404621112696542,0.0559378863895519,2.646550569181644e-9,4.573264435045072e-9,-1.556994121256093e-10,8.87874151991852e-14,1.4291472206011927e-13,0.5619007657153255,0.7747053179748218,1.019934396791261,0.0031185984795760366
0.0132,1.0059630037463718,-0.13124144421861583,0.6827909782394885,-0.10931477073218188,0.6701294446072272,-0.18331113307485752,0.3538067386641553,0.035985898305224424,0.0010180152183175873,-0.0003416262256210705,0.07088433277322909,-0.00348161358322332,1.0216221426605574,1.6796313885253167,1.6796229244519518,1.678761516272658,0.0011739326268872465,7.690588224910146e-5,0.0014109698153014344,0.05593364974038577,1.8704641248708314e-9,4.573470170206275e-9,-3.422747967672834e-10,6.17491929982186e-14,1.429215784791907e-13,0.561925537039668,0.7746954280340216,1.021134394184305,0.0030123390276973533
0.0133,1.0074185933177957,-0.13157326509810346,0.6836588444457193,-0.10955596091943881,0.6711037897339795,-0.18367915533462437,0.3551065065485979,0.036213980671668,0.0010146602189901165,-0.00034193667527755386,0.07088980909389676,-0.003488537246205854,1.023008259343185,1.6818998755756565,1.6818916279691833,1.6810521046946942,0.001176292875606375,7.69076765009572e-5,0.001417179151710177,0.055929424675633735,7.339779566549031e-10,4.573589104767104e-9,-3.664425479472078e-10,2.2730871365592717e-14,1.4292542661317038e-13,0.5619666214262181,0.7746790251099774,1.0231246453341232,0.0028361028145747792
0.0134,1.0088096687097994,-0.13189584799821077,0.6844923731449686,-0.1097998474561636,0.6720693358224468,-0.18404526939003027,0.35640901731692,0.03644226740546436,0.001011156582829615,-0.00034223345430120993,0.0708948617469341,-0.0034954404115694407,1.0243796939702987,1.684108975160842,1.6841009443201278,1.6832832339148704,0.0011785929891928117,7.690947394887712e-5,0.00142325058814193,0.05592520953389177,-2.79474808486787e-10,4.57362497676355e-9,-2.467990261243552e-10,-1.2152687755389076e-14,1.4292639408124564e-13,0.5620032570308894,0.7746643983602242,1.0248993841204104,0.0026789501642545833
0.0135,1.0101192915152128,-0.13220862567144054,0.6853157603250982,-0.11005143030181945,0.6730154856213981,-0.18440777839626993,0.35771406998222993,0.036670735670055174,0.0010075109834294799,-0.0003425174134885465,0.0708994876151149,-0.0035023228380135674,1.0257368399730034,1.6862585179042473,1.6862507080345552,1.6854551765334822,0.00118083446018521,7.691127450804386e-5,0.0014291855884980395,0.05592100272097957,-6.855670396118427e-10,4.573583254458677e-9,-3.8212071729075336e-12,-2.6756613744846283e-14,1.429246661526138e-13,0.5620152936413958,0.7746576836848055,1.0255203874671077,0.0026290221054000337
0.0136,1.0113605195960411,-0.13251541942039888,0.6861631306835594,-0.11031275944160689,0.6739324900653659,-0.18476510056009138,0.35902134528719526,0.03689934608308304,0.0010037322035704635,-0.00034278904700820535,0.07090368141720671,-0.0035091835795138847,1.027079395725941,1.6883469633347268,1.6883393789033558,1.6875665024047606,0.0011830185603564475,7.691307809171423e-5,0.0014349855644546219,0.05591680688242475,-1.543073289322637e-10,4.573544748481742e-9,2.647559485523396e-10,-1.007080546595507e-14,1.4292293953126136e-13,0.5620112039280587,0.7745954655587273,1.0265903410074408,0.0027035701065376283
0.0137,1.01256724499757,-0.1328209596912571,0.6870426807714812,-0.11058017763496623,0.6748222143033249,-0.18511743854012275,0.3603306485084252,0.03712807273452817,0.0009998236232456,-0.0003430478430290496,0.07090743197182905,-0.0035160209927738613,1.0284064927989598,1.6903743925137449,1.6903670335096046,1.6896169024013428,0.0011851462983670292,7.691488461266413e-5,0.0014406520682824773,0.055912628232129724,1.1004994661219223e-9,4.573587329141585e-9,4.773930095538999e-10,3.078983167708931e-14,1.4292381597494134e-13,0.5620040034699468,0.774485922670559,1.0284741296776216,0.0028348213007721237
0.0138,1.0137684379061447,-0.1331286091046293,0.6879510378642608,-0.11084940383997943,0.6756897230394522,-0.18546549230293877,0.36164186691739336,0.03735689998919864,0.000995786196610861,-0.0003432931186003333,0.07091072712109894,-0.0035228334872017745,1.029717351356504,1.6923418909100616,1.6923347527726347,1.691607044408078,0.0011872186858573482,7.69166939842449e-5,0.0014461867143825884,0.05590847247719432,2.758156515424008e-9,4.573759766980077e-9,5.86381619329096e-10,8.51441392769728e-14,1.4292892816872512e-13,0.5619973667225947,0.774384955695702,1.030210439961573,0.0029557970779083603
0.0139,1.014993029251311,-0.1334417152477256,0.6888846713792902,-0.1111161448847962,0.6765401285435207,-0.1858099691942072,0.3629548888532483,0.03758581234392656,0.0009916208447782085,-0.0003435241879118136,0.0709135546907305,-0.003529619472213572,1.0310111921231215,1.6942505571483217,1.694243630770546,1.6935376087198344,0.001189236734245042,7.691850611981688e-5,0.00145159111802395,0.05590434532180292,4.496249172171836e-9,4.574110489882789e-9,5.444284971502223e-10,1.4225360936097604e-13,1.429398973782803e-13,0.5619957394261296,0.774345411834341,1.0308761346571722,0.0029991329839617604
0.014,1.0162579451608487,-0.13376108738723994,0.6898235092125866,-0.11137588437443617,0.677382437835001,-0.18615219735979513,0.36426972887522285,0.03781481027273685,0.0009873250237914712,-0.00034374021777133285,0.07091590182665303,-0.0035363775573532606,1.0322874957739185,1.6961030008567304,1.6960962739548893,1.695410816641819,0.0011912014787667533,7.692032093591906e-5,0.001456866990012391,0.05590025093118356,5.887587493879888e-9,4.5746366472081666e-9,3.6253304741288146e-10,1.8787535199464494e-13,1.429566354915774e-13,0.5620441479037805,0.7742182171152342,1.032226319311092,0.002915319730873687
0.0141,1.017553290663934,-0.1340837448774496,0.6907395149139093,-0.11162679240075446,0.6782246280563877,-0.18649339739198512,0.3655865005539911,0.038043907655712576,0.000982894514750304,-0.0003439407100047482,0.07091775811795056,-0.003543106980000201,1.0335464047807406,1.6979029122961689,1.6978963729165821,1.697230272968049,0.0011931140918778006,7.692213835656697e-5,0.001462016099364927,0.0558961894407205,6.6551285781478605e-9,4.5752697097149554e-9,1.1921861354529478e-10,2.1275887637100683e-13,1.4297686412472378e-13,0.5620998602877182,0.7740718311645056,1.033780220806784,0.002818860673253725
0.0142,1.0188632349411062,-0.1344064559502642,0.6916119978672718,-0.11186862988106692,0.679071392403761,-0.18683429779360722,0.36690528181994125,0.038273114309000135,0.0009783266342339443,-0.00034412544881541374,0.0709191149534962,-0.0035498071735092216,1.034788234828385,1.699653496705363,1.699647134222349,1.698999239483511,0.00119497580039576,7.692395830775961e-5,0.001467040179500537,0.05589215990039061,6.675855574451015e-9,4.575941969980764e-9,-1.1164224354661131e-10,2.1278875269819536e-13,1.4299833159139541e-13,0.5621661971288401,0.7739550831642135,1.0348523836996582,0.0026864535406601366
0.0143,1.0201537363998536,-0.13472485082119937,0.6922969645872455,-0.11209354573080096,0.679921412228344,-0.1871747388572652,0.36822608796962797,0.038502432768835894,0.0009736214536788582,-0.0003442947377661293,0.07091996847921106,-0.0035564780542677544,1.0360170456866926,1.7013560715688494,1.701349912756938,1.7007201989728582,0.001196787911152668,7.692578072066628e-5,0.0014719408711495003,0.05588813830177036,-6.302049524713315e-10,4.5765181103195484e-9,-5.831507331239411e-9,1.3510384223812985e-13,1.430183173674409e-13,0.5621648029125821,0.7738217498999242,1.0341014581842245,-0.00023837724717735962
0.0144,1.0209017587186282,-0.13499194656152255,0.6910012245281254,-0.112173110557744,0.6807391615517261,-0.18751104651794887,0.36954836878167086,0.038731773177390655,0.0009687988920691009,-0.0003444504615930108,0.07092042412176368,-0.003563129016798737,1.0372932625620659,1.7030007800457434,1.7029947457767112,1.7023845491218594,0.0011985512380504823,7.69276055166202e-5,0.0014767168807339722,0.0558837525668439,-6.875549195131827e-8,4.573226295020382e-9,-2.7118476167117e-8,-1.8487298812012465e-12,1.4295116575761886e-13,0.5623401269417,0.7736269872891499,1.0307530472864948,-0.00625756147595083
0.0145,1.0202652188987993,-0.13511870202335122,0.6886652842036427,-0.11221820864813135,0.6813616157673247,-0.1878239362655694,0.3708690463139988,0.038960678186888704,0.0009639608275589013,-0.000344600448715352,0.07092071219415645,-0.003569782629412055,1.038634029200453,1.7046348523863932,1.7046289109809691,1.7040239059780624,0.0012002677961372261,7.692943264826595e-5,0.0014813619583256647,0.05587889356341552,-1.1886306900059819e-7,4.563502711606622e-9,-1.2541957042768198e-8,-3.968301844351432e-12,1.4264728684621485e-13,0.5625882207130892,0.7733660149524895,1.0296266918077848,-0.006965595928326671
0.0146,1.0182580197268942,-0.1350928940278966,0.686668417024327,-0.11237175592709399,0.6815983145315861,-0.18808359469810407,0.3721831584507132,0.03918852543343603,0.0009592524422225983,-0.000344754155758835,0.07092094949471096,-0.003576450650147393,1.040026831766723,1.7061794295257096,1.7061740645682335,1.7056093846455767,0.0012019390668163055,7.693126206017178e-5,0.0014858702395086913,0.05587363460424215,-1.2966658866100183e-7,4.550796686105188e-9,2.9639462714182144e-9,-4.361193954888066e-12,1.422178601908026e-13,0.5618922864054234,0.7730423386350294,1.0291698574146593,-0.0050491317761204
0.0147,1.0154619058037166,-0.13497655368106756,0.6855910327174991,-0.11267565132926467,0.6813623672948188,-0.1882674405111666,0.3734860767324714,0.039414827181808006,0.0009547858101557465,-0.0003449153646270722,0.07092114600279945,-0.00358313016883619,1.041457713752167,1.7075168436148485,1.707512373120773,1.7070276857391335,0.001203559945360948,7.69330935339393e-5,0.001490237230884577,0.05586805868641401,-1.1680875578677634e-7,4.5383592383078684e-9,7.729175245764397e-9,-3.749559301913177e-12,1.4180841621974647e-13,0.560397075138911,0.772621826676309,1.0285801724939998,-0.002195558032776636
0.0148,1.0125889002730595,-0.13486133658503976,0.685358744642001,-0.11307832462277076,0.680699259788228,-0.18837089301727286,0.37477487885902316,0.03963932281706611,0.0009506064974257096,-0.0003450794757616626,0.07092125495998458,-0.003589808920099042,1.0429163299533382,1.7086014075469582,1.7085978621683011,1.708205992579319,0.0012051209617220838,7.693492673041187e-5,0.0014944596727422127,0.055862227357852144,-9.845574192967186e-8,4.527633855712583e-9,6.241591010335443e-9,-3.032221799908307e-12,1.414716438293614e-13,0.5582916064412173,0.7718428671026779,1.0265945449509108,-6.923459828297604e-5
0.0149,1.0101326130826962,-0.13481594459134622,0.6855440717568161,-0.11348103876216817,0.6797499312025546,-0.18840864760849238,0.3760488557089552,0.03986196493206789,0.0009466934540240957,-0.000345235109567505,0.07092122295076357,-0.00359647381707581,1.0443984055054463,1.7094474696357156,1.7094447555392296,1.709140532231099,0.0012066128455379633,7.693676129442255e-5,0.001498535077989934,0.05585616533268083,-8.488347926641992e-8,4.5185229348395784e-9,2.892357259759336e-9,-2.5678149580774827e-12,1.4119426415815194e-13,0.5571013083348979,0.7713135034526699,1.0251870532984884,0.0006839917440443375
0.015,1.0083089824068843,-0.13486774942461596,0.6856983657643461,-0.11379406062725152,0.6786740663965126,-0.18840358023492457,0.37730863911526663,0.040082813854124676,0.0009429951531516045,-0.00034536953314464626,0.07092101668925077,-0.0036031165092208673,1.0459036076135082,1.7100839079678942,1.7100819116130468,1.709853975520629,0.0012080282233079057,7.693859690213957e-5,0.0015024611302977304,0.05584987320657125,-7.96811710735343e-8,4.510360239201957e-9,1.22533342318521e-10,-2.4265522854142807e-12,1.4094687864160808e-13,0.5558975260676196,0.7705306539785952,1.0230130152246684,0.00023527522406120594
0.0151,1.0070364572795418,-0.1349948455011013,0.6855231334668497,-0.1139711954114155,0.6776035152831749,-0.18837895492742582,0.37855571809359867,0.04030199446131849,0.0009394505632257819,-0.00034547263918436927,0.07092063498685824,-0.0036097363930869706,1.0474341237791356,1.710535909741555,1.7105345644665775,1.7103744826749683,0.0012093620816042382,7.694043327327469e-5,0.0015062354169527753,0.05584333603165556,-8.069132390580533e-8,4.502376914043488e-9,-1.2504271740110277e-9,-2.495719692952041e-12,1.4070187694924639e-13,0.5546395520383522,0.7693631758896579,1.0203712964114386,-0.0013186196847719972
0.0152,1.006090639461171,-0.13514979642975836,0.6849416314156263,-0.11401941637866318,0.6766102986273941,-0.18834961454431345,0.3797915052807922,0.04051962972522176,0.0009360151135766354,-0.00034554006493720235,0.07092010038607126,-0.003616338810325233,1.0489917810493883,1.710814333652295,1.710813624618384,1.7107180449207677,0.001210610799726448,7.694227015312118e-5,0.0015098553028730884,0.055836540940292216,-8.396007954040832e-8,4.494142410046629e-9,-1.243669526585195e-9,-2.629229746326064e-12,1.4044545533168932e-13,0.5538544939827627,0.768510624242972,1.0190759613159575,-0.002097779629322662
0.0153,1.0052429975918584,-0.13528698594155447,0.6840483834071107,-0.11398242781958261,0.6757082845716469,-0.18831980018982766,0.3810168892318569,0.04073581052716848,0.0009326689391619633,-0.0003455733471404341,0.07091944441967124,-0.0036229312272664477,1.0505766224925916,1.7109179333192395,1.7109178786116275,1.7108874580266407,0.0012117712698156285,7.694410729246937e-5,0.0015133180609583296,0.05582948596925198,-8.620589939683179e-8,4.485618048522906e-9,-3.7605349706515547e-10,-2.715967220931609e-12,1.4017755589769166e-13,0.5529001248775417,0.7674435343654579,1.0175918878397765,-0.002991952704768861
0.0154,1.0043266619406885,-0.13537608487834957,0.6830113994022443,-0.11391551853329437,0.6748777126509455,-0.18828681809503434,0.38223226035022945,0.04095059262495421,0.0009294102651211579,-0.00034557749870377594,0.07091869663814479,-0.00362952028062337,1.052187026071145,1.7108397686501027,1.7108403982298928,1.7108778882073512,0.001212840388677517,7.694594443686468e-5,0.0015166210223568001,0.05582217941971859,-8.556238372808139e-8,4.477003556807765e-9,7.051698447077204e-10,-2.6974423928210897e-12,1.399059835795031e-13,0.5517178785494139,0.7660450587935312,1.0165057478308657,-0.0030073635935996984
0.0155,1.0032941619489004,-0.13541501518302226,0.6819851654096416,-0.1138601237227871,0.6740848313788154,-0.18824471429514641,0.3834375436948994,0.0411639858128428,0.0009262499146747131,-0.00034555870383360776,0.07091787451784987,-0.0036361088345981856,1.053819815169965,1.7105730799694816,1.7105744132247642,1.710682147563047,0.0012138148547410704,7.69477813194232e-5,0.001519761814037181,0.05581463932049176,-8.212093573096434e-8,4.468596088830466e-9,1.5458990399258028e-9,-2.5821921096586826e-12,1.3964120509451124e-13,0.5508813917188833,0.7650456194960427,1.0157441680902193,-0.00299429658418014
0.0156,1.0021627258709513,-0.13541639653693655,0.6810733067136703,-0.1138387893137627,0.6733016072834636,-0.18818879870830976,0.38463255403939745,0.041375977180510955,0.0009231994824253246,-0.00034552210013944005,0.07091698651215367,-0.0036426970278663094,1.0554714356931048,1.7101143639651029,1.7101164032284022,1.7102953093290016,0.0012146913402175626,7.694961766736261e-5,0.0015227383358687242,0.05580688618265172,-7.679139088626106e-8,4.460644366896462e-9,1.916508783082388e-9,-2.4051416685642724e-12,1.393916643249526e-13,0.5495601677904868,0.7632625450277668,1.0146830509497347,-0.0024816390055150046
0.0157,1.0010017167808787,-0.1354028200523288,0.6802945011874101,-0.1138467804380953,0.6725170271031647,-0.18811852417770508,0.3858171621945978,0.04158653540523969,0.0009202652909608097,-0.0003454701355843821,0.0709160311018571,-0.0036492821665554754,1.057138506772919,1.7094659397182033,1.7094686702925037,1.7097178660218424,0.001215466769721844,7.695145320624496e-5,0.0015255489101552628,0.055798939705509976,-7.090082620128803e-8,4.453257445105648e-9,1.8779539640999203e-9,-2.212509806594761e-12,1.3916073009851037e-13,0.5488498369263852,0.7622758356465245,1.0140977959163489,-0.00221839547984098
0.0158,0.999882352565956,-0.13539498926585736,0.6796246697543636,-0.11386751866642937,0.6717316781324453,-0.18803631670038484,0.38699137244796294,0.04179562809178267,0.0009174481930566784,-0.0003454034515902249,0.07091500392942059,-0.003655860924903758,1.0588180869116348,1.708633227162607,1.7086366222192557,1.7089537583260206,0.0012161383621572797,7.695328766475891e-5,0.0015281920741471394,0.05579081701744459,-6.557428723033221e-8,4.4464485863249e-9,1.6038142866053719e-9,-2.0421214490525347e-12,1.389484810735155e-13,0.5479554894992866,0.7606021751862994,1.0131340580148187,-0.002077125333809579
0.0159,0.9988301614765289,-0.135397220102922,0.6790183328811668,-0.1138852558236266,0.6709562299442414,-0.18794657511881965,0.38815544922757816,0.042003251099812705,0.0009147413354586791,-0.00034532118326200333,0.07091390300402364,-0.0036624315264252322,1.0605082129068897,1.707623570826105,1.707627603685295,1.7080100912203213,0.0012167044069788563,7.695512078981134e-5,0.0015306667899580874,0.05578252949022417,-6.104053757276343e-8,4.440134643209775e-9,1.2562956858208291e-9,-1.9002853516918484e-12,1.387519380429509e-13,0.5466750613913693,0.7582060125414017,1.011754284270972,-0.0018748703043149637
0.016,0.9978595628981815,-0.13541029963465506,0.6784325408839323,-0.11388656246889889,0.6702016703599862,-0.18785362696797672,0.38930969459566356,0.042209407261163706,0.0009121370181194145,-0.0003452224341791539,0.07091272739475941,-0.0036689926732323616,1.0622070751358295,1.7064442199520438,1.706448866089699,1.7068941053694389,0.001217163397662453,7.695695233211475e-5,0.0015329720838196841,0.05577408759035712,-5.7352707911741784e-8,4.434226708912516e-9,9.74491827482926e-10,-1.787344208996868e-12,1.3856798356012807e-13,0.5459449704668369,0.7568397377854013,1.010967547177289,-0.0017595459386498065
0.0161,0.9969701835951389,-0.13543067143524032,0.6778337955542012,-0.11386310164891418,0.6694776102299926,-0.18776111568023432,0.39045443924454437,0.04241411051318443,0.0009096272635915053,-0.000345106580237655,0.07091147792518097,-0.0036755438029665408,1.0639130143057247,1.7051018564399334,1.7051070947846712,1.705612732286148,0.0012175141282024504,7.695878204816427e-5,0.0015351070761727586,0.055765500917041244,-5.4361138892273054e-8,4.428642058764772e-9,8.514270013970867e-10,-1.6969929053697696e-12,1.3839379082255099e-13,0.5453610122219356,0.7553332586537923,1.0102541486096264,-0.0017848002249091256
0.0162,0.9961328126569332,-0.13544790839610024,0.6772224750159768,-0.11382130855598059,0.6687863013271075,-0.18766975583959894,0.3915900114544762,0.042617401725548947,0.000907205794189768,-0.00034497436192287514,0.0709101596442021,-0.003682085964451391,1.0656245631979777,1.7036009303007713,1.7036067449516932,1.7041710438896833,0.0012177562232453664,7.696060971097e-5,0.001537071197103388,0.05575677807455835,-5.160108347997369e-8,4.423345344652705e-9,8.467678778082639e-10,-1.6132191501392424e-12,1.382283151671735e-13,0.5444294385528515,0.7529223239055263,1.0091145187151633,-0.001827271099770581
0.0163,0.9953244977957968,-0.13545470065507947,0.6766071851124843,-0.1137693582675429,0.6681268815442816,-0.18757927571221034,0.3927166818023587,0.042819321501950815,0.0009048682134436162,-0.00034482707747591405,0.07090877750335087,-0.0036886200362889546,1.0673401054696974,1.70194524203133,1.7019516208056653,1.7025732497229968,0.0012178893524008234,7.696243509468638e-5,0.001538863921422934,0.055747928610181276,-4.875668256059878e-8,4.418326510864659e-9,9.061979053589293e-10,-1.5254117327846372e-12,1.380713490394413e-13,0.5441165501414945,0.7519617107193266,1.0087379864333783,-0.0018082959213343655
0.0164,0.994532775916074,-0.13544888475067765,0.6760028413538332,-0.11371523702975159,0.6674953768498655,-0.18748851302829286,0.3938346452680937,0.04301990632698073,0.0009026123475143183,-0.0003446665035196216,0.07090733577227629,-0.003695146432356036,1.069057900648024,1.700138047276442,1.7001449783342129,1.700822728200747,0.0012179134788404637,7.69642579802172e-5,0.0015404849520982804,0.05573896297052904,-4.571820215595113e-8,4.413600691393698e-9,9.742918823699445e-10,-1.430341559806829e-12,1.3792349624229332e-13,0.543294143363503,0.7492679327430752,1.0077552769136346,-0.0017212106610901422
0.0165,0.9937565978771595,-0.13543261645848614,0.6754195252389815,-0.11366271623512941,0.666887949284519,-0.18739661612556663,0.3949440559306605,0.04321918283024115,0.0009004367963465257,-0.00034449423406424074,0.07090583732459875,-0.003701664921100777,1.0707761811668883,1.6981828540264379,1.6981903241871394,1.6989228975579145,0.001217828822006422,7.696607815496737e-5,0.0015419342300128838,0.05572989191134366,-4.2541538219751346e-8,4.409183919031529e-9,1.0221530593531783e-9,-1.3302689684448889e-12,1.3778533254228439e-13,0.5424841808144436,0.7466149156052847,1.0067874372400145,-0.0016354431293455817
0.0166,0.9929958258317049,-0.13540835243789923,0.6748664423923428,-0.11361505027977813,0.6663009189270233,-0.1873028152873723,0.3960450665186911,0.04341717660517814,0.0008983401501215864,-0.0003443118196321183,0.07090428489743635,-0.0037081752114148238,1.0724931798998687,1.6960832268850485,1.6960912215788868,1.6968772198696063,0.00121763561339442,7.696789540662707e-5,0.0015432117098363727,0.05572072619392994,-3.929301705331088e-8,4.405091169788823e-9,1.0245800247861988e-9,-1.2277858433150864e-12,1.3765739250496913e-13,0.5422311395133353,0.7457200999631078,1.0064763204400595,-0.0016062144964157006
0.0167,0.9922566293313385,-0.13538012554603066,0.6743442055456389,-0.11357093159797574,0.6657324383297595,-0.18720719618327786,0.3971378247275438,0.04361390409986533,0.0008963206557687264,-0.0003441202876123014,0.07090268007185374,-0.00371467659697888,1.0742072070212834,1.693843295076595,1.693851798282995,1.6946896577157349,0.0012173343375818642,7.696970952980984e-5,0.0015443175736439762,0.05571147624111293,-3.609574940190443e-8,4.401324385522697e-9,9.903428380315868e-10,-1.1272217904528394e-12,1.375397288140982e-13,0.541681616412333,0.7432631695723257,1.0057325346754864,-0.0015237914955572895
0.0168,0.9915433357431871,-0.1353499523367453,0.6738476532146644,-0.11352743861207149,0.6651825705676674,-0.18711048355401985,0.3982224962071316,0.04380937907387582,0.0008943757108329856,-0.0003439201535813621,0.07090102411586524,-0.0037211684834523896,1.075916766068423,1.6914675853323369,1.6914765806292469,1.6923646659612575,0.0012169258484257617,7.69715203306356e-5,0.001545252294038763,0.055702151462265106,-3.3012591607927694e-8,4.3978708001735906e-9,9.383956587039224e-10,-1.030585895460016e-12,1.374319005675139e-13,0.5409755612967847,0.7401063809536291,1.0047768810496562,-0.0014178902493175423
0.0169,0.9908589456523251,-0.13531922722297177,0.6733718853409743,-0.11348205946785084,0.6646514496724408,-0.18701338816011834,0.3992992507512251,0.04400361621065513,0.0008925026076983069,-0.00034371191915501443,0.07089931841932198,-0.0037276503620917536,1.0776203845295584,1.6889606106327177,1.6889700814019883,1.6899067134015477,0.0012164110290383246,7.697332761628285e-5,0.0015460163621923966,0.0556927611307899,-3.00862995593102e-8,4.394716933472128e-9,8.843067055288932e-10,-9.39183322687144e-13,1.3733344981777394e-13,0.5406522723941353,0.7386589928397891,1.0043390218733896,-0.0013694335621882482
0.017,0.9902040841321917,-0.13528802596136466,0.6729118996088772,-0.11343290667205268,0.6641394997346122,-0.18691663116809273,0.4003682657029818,0.04419663168787444,0.0008906984006427232,-0.00034349601112243565,0.0708975645312875,-0.0037341218938558756,1.0793166577166715,1.6863269003557562,1.6863368302433894,1.6873203412351427,0.0012157908851772436,7.697513119772337e-5,0.0015466103545075636,0.0556833141546005,-2.7317922562932004e-8,4.39184663695198e-9,8.42117486720986e-10,-8.52914589500596e-13,1.3724383782918956e-13,0.5403883324526655,0.7369382859750804,1.0039032889849278,-0.0013390858408194278
0.0171,0.9895758634644115,-0.13525512157573497,0.6724658747909528,-0.11338037136306733,0.6636466405718285,-0.1868204775081436,0.40142971024676366,0.0443884459488613,0.0008889603628730047,-0.0003432729562068812,0.07089576433798142,-0.003740583042725475,1.0810043309916078,1.6835707243296034,1.683581097617217,1.6846098860384573,0.0012150667943822383,7.697693090064807e-5,0.0015470351597623518,0.05567381870783789,-2.466520388896998e-8,4.3892474968524e-9,8.127282911637778e-10,-7.703017474536956e-13,1.3716267197496357e-13,0.539872781722627,0.7335772498418465,1.0030521771467662,-0.0012798079992959784
0.0172,0.9889716161169625,-0.13521968372869447,0.672033411961406,-0.11332536144908585,0.6631723694605303,-0.18672499118751795,0.40248374467487436,0.0445790801701715,0.0008872860317695542,-0.00034304337735030255,0.07089391975399331,-0.00374703377902976,1.0826821645248537,1.6806962305384117,1.680707031969514,1.6817795455277316,0.0012142402035588808,7.69787265542588e-5,0.0015472917378388437,0.055664282916564216,-2.2097540074137862e-8,4.386910603011075e-9,7.925665113526826e-10,-6.902932608662599e-13,1.3708967971444965e-13,0.539420794210202,0.7306306021648711,1.002306000485358,-0.0012278386340256098
0.0173,0.988388676531731,-0.13518091444560398,0.6716142410136748,-0.11326883973370197,0.6627161456649009,-0.18663021691249126,0.40353052878871,0.04476855565398192,0.0008856729629831405,-0.00034280790857431787,0.07089203270106119,-0.0037534740737677494,1.0843489172169676,1.6777075583425143,1.6777187731076,1.6788335077517222,0.0012133125617489191,7.698051798773003e-5,0.001547381049038673,0.0556547149148794,-1.9584899073643345e-8,4.384827330648719e-9,7.778093894857756e-10,-6.118623900056739e-13,1.3702459813710539e-13,0.5392932506785381,0.7297247303806095,1.0020855992191207,-0.0012118374829332144
0.0174,0.9878251282356861,-0.13513880348445825,0.6712095978771648,-0.1132121221936839,0.6622769438639967,-0.18653597624409288,0.4045702079065648,0.044956893837293906,0.0008841190930229995,-0.00034256727967380273,0.07089010505134466,-0.003759903868638035,1.0860033872195065,1.6746087069416418,1.6746203203666126,1.6757757934269575,0.0012122854670738982,7.698230503715648e-5,0.0015473042025893958,0.055645122685503534,-1.7115239936282144e-8,4.382993197104028e-9,7.628176692035743e-10,-5.346636609262375e-13,1.36967300498515e-13,0.5390909570168906,0.7275274104416958,1.0016353820004593,-0.001172794537375955
0.0175,0.9872805473290456,-0.13509395042274996,0.6708197629264068,-0.11315551843244638,0.6618539372874963,-0.186442239112333,0.4056029128356417,0.0451441124562209,0.0008826225701056562,-0.0003423220681700801,0.07088813834755085,-0.0037663230232849337,1.087644494412863,1.6714036578365798,1.671415655208213,1.672610382234426,0.0012111607594566898,7.698408755386209e-5,0.0015470626035983827,0.0556355136421781,-1.4695764193055897e-8,4.3814032754239065e-9,7.461079603134277e-10,-4.589801738717846e-13,1.3691763757253366e-13,0.5387648731672913,0.7239854776957707,1.0009096619624658,-0.0011098599211780311
0.0176,0.9867546745782616,-0.13504694002839343,0.6704445727316002,-0.11309908076537245,0.6614464206340234,-0.18634904253375553,0.4066287740092994,0.045330228499071416,0.000881181519005689,-0.0003420728054397715,0.07088613407631177,-0.0037727313862755654,1.0892711758292306,1.6680964129477005,1.6681087795325646,1.669341274334721,0.0012099403007716008,7.698586539097432e-5,0.0015466576897420709,0.05562589511300665,-1.23343760473163e-8,4.380051845745769e-9,7.273203745995596e-10,-3.851020365893353e-13,1.3687543252467682e-13,0.5384470266433883,0.7205330190334542,1.0002022746089179,-0.0010485151198500891
0.0177,0.9862472507497868,-0.1349983570693029,0.6700838638629445,-0.11304286150784514,0.6610536886022008,-0.186256423524904,0.40764792186089643,0.04551525895415403,0.0008797940644976763,-0.000341820022859498,0.07088409372425944,-0.0037791288061770475,1.0908823685008031,1.6646909741953746,1.6647036952398315,1.665972469888435,0.0012086259528929384,7.698763840162047e-5,0.001546090898696898,0.05561627442609269,-1.0038979702414777e-8,4.378933188207033e-9,7.060950238461924e-10,-3.1331935682590194e-13,1.3684050852045994e-13,0.5382694449588294,0.7186041213453661,0.9998070554435929,-0.0010142416189027677
0.0178,0.9857581106064621,-0.1349487230499547,0.6697370717904912,-0.11298668880033265,0.660675146300726,-0.1861644847211245,0.40866048736760907,0.04569922019274645,0.0008784582942709939,-0.00034156420895588475,0.07088201873983146,-0.003785515125475488,1.0924770172110512,1.6611913752078808,1.6612044359793199,1.6625080034362367,0.001207219601247686,7.698940643926337e-5,0.0015453636856214267,0.05560665887231903,-7.816587302677478e-9,4.3780407801348094e-9,6.831168007780005e-10,-2.438673994792639e-13,1.3681266015396624e-13,0.5382402252837702,0.7178045459368005,0.9996733446966068,-0.00100330261224169
0.0179,0.9852869722465073,-0.13489818159663572,0.669402970580712,-0.11293014661319918,0.6603104751723882,-0.18607341669003055,0.4096665932063027,0.04588212675154754,0.0008771723597980321,-0.0003413057037886651,0.07087991040156466,-0.0037918902386766934,1.0940542077963336,1.65760160912429,1.65761499505743,1.6589518819713773,0.0012057233384545588,7.69911693735443e-5,0.001544477785907445,0.0555970550458689,-5.667080243613601e-9,4.377366693679158e-9,6.606704160711568e-10,-1.7670303553013127e-13,1.3679163278489436e-13,0.5381611400770763,0.7152189345971705,0.9992514103558616,-0.0009690628212924296
0.018,0.9848331496041921,-0.13484674642522648,0.6690810380586666,-0.11287332275955524,0.6599592459577212,-0.1859832770142886,0.41066635300024795,0.046063993530287436,0.0008759345876448848,-0.0003410448540785956,0.07087776996085174,-0.003798254105598148,1.0956131254555386,1.653925531747401,1.6539392284408978,1.6553079779791209,0.0012041393640692016,7.699292708727679e-5,0.0015434351256747394,0.055587469046731064,-3.5869207999083808e-9,4.376904337924015e-9,6.390991192628368e-10,-1.1171383416185183e-13,1.367772200358091e-13,0.5380496742474662,0.7115746713389798,0.9986567193472865,-0.0009208039007110605
0.0181,0.9843959454676903,-0.1347944317007343,0.6687707816984276,-0.11281632356250126,0.6596210226925835,-0.18589411811282314,0.4116598801903957,0.04624483546167998,0.0008747433090495642,-0.0003407820085115097,0.07087559867025645,-0.003804606687465641,1.0971529567967426,1.6501669951025542,1.6501809883171632,1.6515801601016462,0.0012024698785078115,7.699467946349093e-5,0.001542237633635764,0.05557790696782805,-1.5725497270331804e-9,4.376647180039127e-9,6.186670298171777e-10,-4.8788513988860485e-14,1.3676921760848016e-13,0.5379324431455021,0.7077419182961948,0.9980312695344847,-0.0008700489163002918
0.0182,0.9839746626251762,-0.1347412515881666,0.6684717089740679,-0.11275925534513778,0.6592953694128343,-0.18580599240455853,0.412647288217697,0.046424667478439006,0.000873596855250084,-0.0003405175157732413,0.07087339778234256,-0.003810947945504964,1.0986728884280217,1.6463298512150912,1.6463441268736676,1.6477722969811328,0.0012007170821865872,7.699642638521688e-5,0.001540887238502974,0.055568374902082406,3.7959221954042403e-10,4.376588687194243e-9,5.996382671983187e-10,1.2184206374401443e-14,1.367674212046774e-13,0.5378360621217464,0.7045908376027827,0.9975170587810601,-0.0008283209338628387
0.0183,0.9835686038648236,-0.13468722025253071,0.6681833273596601,-0.11270222443056527,0.6589818501543324,-0.18571895230841917,0.4136286905231032,0.04660350451327839,0.0008724935574844569,-0.0003402517245496241,0.07087116854967386,-0.0038172778409419094,1.1001721069574526,1.642417952110353,1.6424324962978518,1.64388825725976,0.001198883175521726,7.69981677354848e-5,0.0015393858689888244,0.05555887894241667,2.2730642843410662e-9,4.376722326559108e-9,5.822769508703971e-10,7.131560831349904e-14,1.3677162652617053e-13,0.5377871465267611,0.7029915913927102,0.9972560849506167,-0.0008071430192014108
0.0184,0.9831770924317265,-0.1346324167560011,0.667905291500262,-0.11264539431410527,0.6586799925754695,-0.1856330232114802,0.41460419863596276,0.046781361535014464,0.0008714317886551663,-0.00033998498966258007,0.07086891221583606,-0.003823596337273168,1.1016498114820394,1.638435135364453,1.6384499343337724,1.6399318950245234,0.0011969703917281184,7.69999033987821e-5,0.0015377354896532122,0.055549425126560505,4.1100793835505504e-9,4.377041953628904e-9,5.658164159914557e-10,1.2868633391626336e-13,1.3678164260848605e-13,0.5378037192471317,0.7022741592634787,0.9971631984357179,-0.0007995881399659505
0.0185,0.9827996197333513,-0.13457704732315606,0.6676375001608482,-0.11258894358738193,0.6583893168412892,-0.18554818575697102,0.41557391031467367,0.04695825219226265,0.0008704101590517135,-0.00033971760944094727,0.07086662987154024,-0.003829903419095382,1.1031053469446221,1.6343850788270409,1.6344001189972854,1.6359069037408152,0.0011949811006187875,7.700163327960275e-5,0.0015359383422013377,0.05554001876547283,5.889956651899444e-9,4.377542412838479e-9,5.484201571317123e-10,1.842951476154572e-13,1.3679731055366625e-13,0.5378699317020443,0.699888578169097,0.99686130941594,-0.0007750279018798603
0.0186,0.9824357595170603,-0.1345212287739912,0.667379611171053,-0.11253288843655214,0.658109448274571,-0.18546446492446528,0.4165379173000516,0.04713418888362177,0.000869427355964093,-0.00033944981463564835,0.07086432250312702,-0.003836199082244663,1.1045381458201184,1.6302713668528928,1.6302866347899354,1.631816882931828,0.0011929176892384067,7.700335729523322e-5,0.0015339967974968742,0.05553066471232164,7.613649300194972e-9,4.378218210431741e-9,5.304914277726181e-10,2.381641758622047e-13,1.3681845822028372e-13,0.5379670726237146,0.6963886694807253,0.9964184051668535,-0.0007389953433244648
0.0187,0.9820850860834944,-0.13446507396564106,0.6671312727509239,-0.11247724019252926,0.6578400153171061,-0.18538188745993212,0.41749631130855513,0.047309183985911274,0.0008684820663299639,-0.0003391818346586765,0.07086199109558142,-0.0038424833226527733,1.1059476415289382,1.6260975828297073,1.6261130652456492,1.627665431150473,0.0011907825436467574,7.700507536311237e-5,0.0015319132271262967,0.0555213678149393,9.282189152182073e-9,4.379063832149199e-9,5.12509793251779e-10,2.9031710867716063e-13,1.368449127362932e-13,0.5380767156969336,0.6924383184033335,0.9959184986168989,-0.0006983253518933881
0.0188,0.9817471737332952,-0.13440869575524028,0.6668921331205079,-0.1124220101862266,0.6575806464106854,-0.18530048010934055,0.4184491840566428,0.047483249875950574,0.0008675729770869847,-0.0003389138989220251,0.07085963663388845,-0.003848756136251473,1.1073332674914909,1.6218673101451833,1.6218829938983532,1.623456146949662,0.001188578049903622,7.700678740067908e-5,0.0015296900026760805,0.055512132921158176,1.089660803160551e-8,4.380073763731363e-9,4.94954818906803e-10,3.4077763608097437e-13,1.368765012296495e-13,0.5381804346064925,0.6887014101418919,0.9954456026945172,-0.0006598528151802582
0.0189,0.9814215967671035,-0.13435220699992356,0.6666618404998526,-0.11236720974855757,0.6573309699971002,-0.1852202696186598,0.41939662726077326,0.047656398930559125,0.0008666987751728143,-0.00033864623683768766,0.07085726010303309,-0.0038550175189725243,1.1086944571281865,1.61758413218702,1.6176000042819731,1.6191926288823062,0.0011863065940687825,7.700849332537219e-5,0.0015273294957327003,0.055502964878810616,1.245793776221022e-8,4.3812424909187456e-9,4.783060700752959e-10,3.8956944809430063e-13,1.3691305082830745e-13,0.5382598030371826,0.6858418299013705,0.9950837303281493,-0.0006304126207786993
0.019,0.9811079294855607,-0.1342957205568255,0.666440043109005,-0.1123128502104355,0.6570906145181415,-0.185141282733859,0.4203387326374051,0.04782864352655635,0.0008658581475251117,-0.0003383790778176574,0.07085486248800037,-0.003861267466747689,1.1100306438594345,1.613251632342916,1.6132676799304355,1.6148784755013161,0.0011839705622020203,7.701019305463056e-5,0.0015248340778826319,0.05549386853572898,1.3967210167741092e-8,4.382564499451855e-9,4.6304311209486466e-10,4.3671623473779254e-13,1.3695438866022178e-13,0.5382963946737952,0.6845234628867396,0.9949168944462361,-0.0006168396562823367
0.0191,0.980805708807812,-0.13423930562355763,0.6662263898894945,-0.11225896912273456,0.6568592172402309,-0.185063542074927,0.4212755911991156,0.047999996018217174,0.0008650497896179457,-0.0003381126428871398,0.07085244476608533,-0.0038675059849021458,1.1113412704880241,1.6088734035821093,1.6088896139807594,1.6105172964623569,0.0011815723747095042,7.701188650642773e-5,0.0015222061557012593,0.0554848487028355,1.542449870948533e-8,4.384034287336089e-9,4.486246025642767e-10,4.82226896054528e-13,1.370003435607609e-13,0.5383488628605827,0.6838830606999243,0.9948544708974592,-0.0006118599498837967
0.0192,0.9805144877163918,-0.13418296691558443,0.6660205895288273,-0.11220562947188417,0.656636472021382,-0.18498705266811158,0.4222072821938115,0.048170467464570946,0.0008642725828170667,-0.00033784708872471546,0.07085000777192871,-0.003873733109477413,1.112625929153452,1.6044528345483884,1.604469195280289,1.6061125001101397,0.0011791144854424401,7.701357362104255e-5,0.001519448355929794,0.055475909410055514,1.6829552056965618e-8,4.385646832859717e-9,4.3365258049687567e-10,5.261147880190466e-13,1.370507603969937e-13,0.5385210210311385,0.6818341164700663,0.9946570500538119,-0.000596126969203866
0.0193,0.9802339132284358,-0.13412675759534126,0.665822393182475,-0.11215285535005093,0.6564220950453934,-0.18491181563847242,0.4231338777422187,0.04834006801915353,0.0008635255267883877,-0.0003375825430022556,0.0708475522518915,-0.0038799488785108355,1.1138843014811952,1.5999931421574127,1.6000096409272246,1.6016673219393431,0.0011765992973961986,7.701525435402534e-5,0.00151656339072129,0.05546705419259235,1.8183986527825227e-8,4.387397441485623e-9,4.1834210268960425e-10,5.684290707214807e-13,1.371054921030558e-13,0.5387805080127035,0.6787458264871642,0.9943594856765265,-0.0005724132897349293
0.0194,0.9799636336933882,-0.13407073187353316,0.6656315523465434,-0.11210067013878983,0.6562158025498925,-0.1848378321399834,0.4240554499165393,0.04850880782834399,0.0008628076220499134,-0.00033731913327603776,0.07084507895171843,-0.0038861533299169608,1.1151160696978997,1.5954975417620554,1.5955141664564885,1.5971849958500184,0.0011740292126360664,7.70169286610448e-5,0.0015135539724165199,0.055458286582103895,1.9489448103141012e-8,4.3892814212014936e-9,4.029367103871567e-10,6.092194197920848e-13,1.3716439165449976e-13,0.53909269297823,0.6750303502962808,0.9940014903570519,-0.0005438837112267374
0.0195,0.9797032974606941,-0.13401494396086508,0.6654478185171384,-0.11204909721965589,0.6560173107725079,-0.18476510332661844,0.4249720707889754,0.04867669703852147,0.0008621178691196488,-0.00033705698710234,0.07084258861715421,-0.0038923465016103436,1.1163209160302119,1.5909692487151896,1.5909859874030026,1.5926687557422168,0.0011714066332273304,7.701859649776966e-5,0.0015104228133562556,0.055449610110248064,2.0747582763989977e-8,4.391294079995012e-9,3.876799448342258e-10,6.485355108611188e-13,1.3722731202687834e-13,0.5394229451006706,0.6710998474424787,0.9936227766868378,-0.0005137030334290397
0.0196,0.9794525528797978,-0.13395944806804205,0.6652709431903655,-0.11199815997420408,0.6558263359508673,-0.18469363035235142,0.42588381243172907,0.048843745796065034,0.0008614552685155985,-0.0003367962320374397,0.07084008199394357,-0.0038985284315055328,1.117498522704777,1.5864114783696885,1.586428319301688,1.5881218355159894,0.0011687339612352777,7.702025781986865e-5,0.0015071726258812693,0.05544102830868276,2.1960036491449053e-8,4.393430725853863e-9,3.728153472755045e-10,6.864270195588408e-13,1.372941061957441e-13,0.5397366335529776,0.6673664774708208,0.9932630572573333,-0.0004850360560915855
0.0197,0.9792110483001439,-0.13390429840576912,0.6651006778623305,-0.11194788178398943,0.6556425943225985,-0.18462341437115629,0.42679074691700225,0.04900996424735381,0.0008608188207557675,-0.0003365369956376147,0.0708375598278312,-0.0039046991575170803,1.1186485719482413,1.581827446078425,1.581844377687466,1.5835474690713873,0.0011660135987251945,7.702191258301047e-5,0.001503806122332333,0.05543254470906591,2.3128455266595196e-8,4.395686666765733e-9,3.5858645895568597e-10,7.229436215155088e-13,1.3736462713664978e-13,0.5399991275081036,0.6642423999263692,0.9929620446599875,-0.0004610475789641245
0.0198,0.9789784320711772,-0.13384954918475117,0.6649367740291392,-0.11189828603056691,0.6554658021253297,-0.18455445653700697,0.42769294631699706,0.04917536253876689,0.0008602075263581602,-0.00033627940545914264,0.07083502286456184,-0.003910858717559537,1.119770745987251,1.5772203671942722,1.5772373780952587,1.578948890308462,0.0011632479477623676,7.702356074286384e-5,0.0015003260150502188,0.05542416284305541,2.4254485070505384e-8,4.3980572107183036e-9,3.45236821119463e-10,7.581349923613821e-13,1.3743872782514803e-13,0.540175796139001,0.6621397743541872,0.9927594514862499,-0.0004449024017964057
0.0199,0.9787543521897597,-0.1337952546246299,0.6647789827828781,-0.11184939604516647,0.6552956753288877,-0.1844867580511033,0.42859048277054834,0.04933995082497603,0.0008596203847560348,-0.00033602358922482737,0.07083247185067738,-0.003917007149543382,1.1208647260995417,1.5725934602160083,1.5726105392049914,1.5743293362445898,0.0011604394122543475,7.70252022549061e-5,0.0014967350167554283,0.05541588624830047,2.5339734401590746e-8,4.400537660927475e-9,3.3300212762298103e-10,7.920496417265521e-13,1.3751626110243935e-13,0.5402335830133712,0.6614562259224868,0.9926937357738836,-0.00043966580917577744
0.02,0.9785384402062881,-0.1337414624646648,0.6646270254680617,-0.11180122515369885,0.6551319191273662,-0.18442032289446952,0.4294834317924008,0.0495037396857086,0.0008590563394283536,-0.00033576967533917936,0.07082990757152981,-0.003923144495926746,1.1219301417998593,1.5679501792355703,1.567967315196921,1.5696922766844001,0.0011575905618625335,7.702683706263006e-5,0.0014930359219275824,0.05540771882462679,2.6381484723204478e-8,4.403122978563204e-9,3.2118437618091475e-10,8.246019389767876e-13,1.3759707086257436e-13,0.5403213545726432,0.660879814602284,0.9926544453915924,-0.000436586283610373
0.0201,0.9783304181987302,-0.13368819552694086,0.6644806914059116,-0.11175377448580938,0.6549743131027838,-0.184355144814893,0.43037185266721184,0.049666737696922675,0.000858514594803213,-0.00033551772620829735,0.07082733061311809,-0.0039292708157516254,1.1229668416400298,1.5632934620407426,1.5633106440118536,1.5650406676357043,0.001154703755043596,7.70284651486355e-5,0.001489231637618404,0.05539966320483403,2.7378183588181837e-8,4.4058089581462635e-9,3.0923856042146305e-10,8.557440494937615e-13,1.376810267043439e-13,0.5405395658559512,0.6594467825934726,0.9925567644934458,-0.00042893019053755926
0.0202,0.978130051650211,-0.1336354709436821,0.6643398124004557,-0.11170704627060911,0.6548226709470802,-0.18429121213025101,0.4312557966548948,0.04982895243914161,0.000857994485284201,-0.00033526777902251093,0.07082474146438364,-0.0039353861717136215,1.1239747859976892,1.558625918262935,1.5586431355113302,1.5603771394882346,0.001151781176575515,7.703008651704681e-5,0.0014853250667517517,0.05539172133919029,2.8331176977013436e-8,4.408591902139306e-9,2.972080001420899e-10,8.855186108378078e-13,1.377680129826297e-13,0.5408670437182178,0.6572961776765643,0.9924101711036614,-0.0004174404043270735
0.0203,0.9779371060438556,-0.13358330584711256,0.6642042202557228,-0.11166104273720906,0.6546768063521949,-0.1842285131584208,0.43213531501536256,0.04999039149288878,0.0008574953452749062,-0.0003350198709721498,0.07082214061426785,-0.003941490626508336,1.124953935250474,1.553950157533557,1.5539673995568926,1.5557043226317229,0.0011488250112362697,7.703170117198842e-5,0.0014813191122514833,0.055383895177963674,2.9241810870189912e-8,4.411468113004987e-9,2.8513601514025953e-10,9.13968260569261e-13,1.3785791405231326e-13,0.5412826150143646,0.6545670476320715,0.9922241432464571,-0.0004028597993486532
0.0204,0.9777513468627894,-0.1335317173694562,0.6640737467757414,-0.11161576611472035,0.6545365330100675,-0.1841670362172796,0.4330104590085288,0.050151062438687576,0.0008570165091789171,-0.00033477403924754367,0.07081952855171215,-0.003947584242831371,1.1259042497760203,1.5492687894840194,1.5492860460100821,1.5510248474559005,0.00114583744380384,7.70333091175847e-5,0.0014772166770414576,0.05537618667142229,3.011143124820192e-8,4.414433893205958e-9,2.730659252134359e-10,9.41135636248457e-13,1.379506142682764e-13,0.5417651065993142,0.6513984402405069,0.992008158946051,-0.0003859312499720352
0.0205,0.9775725395901375,-0.1334807226429371,0.6639482237645399,-0.11157121863225401,0.6544016646126375,-0.18410676962470465,0.4338812798943064,0.050310972857061334,0.0008565573113998219,-0.0003345303210390222,0.07081690576565797,-0.003953667083378325,1.1268256899519644,1.5445844237457316,1.54460168473244,1.5463413443504992,0.0011428206590562056,7.703491035796007e-5,0.0014730206640455328,0.05536859776983421,3.094138409154002e-8,4.4174855452048746e-9,2.610410501590839e-10,9.670633754357277e-13,1.3804599798540067e-13,0.5422933453279887,0.6479294032823822,0.9917716962266606,-0.00036739763056695823
0.0206,0.9774004497090251,-0.13343033879977917,0.6638274830261464,-0.11152740251892111,0.654272014851844,-0.18404770169857315,0.43474782893260866,0.05047013032853344,0.0008561170863412093,-0.00033428875353691507,0.07081427274504667,-0.0039597392108448,1.1277182161559423,1.5398996699501035,1.5399169255855079,1.5416564437052513,0.0011397768417713454,7.703650489723894e-5,0.001468733976187567,0.055361130423467554,3.1733015380694874e-8,4.420619371464389e-9,2.4910470977466725e-10,9.917941156914087e-13,1.3814394955856776e-13,0.5428461580553101,0.6442989845382101,0.9915242331125037,-0.0003480018155031591
0.0207,0.977234842702577,-0.13338058297220648,0.6637113563645897,-0.11148432000383267,0.6541473974196271,-0.18398982075676246,0.43561015738334874,0.05062854243362726,0.0008556951684066673,-0.00033404937393155185,0.0708116299788197,-0.003965800687926398,1.1285817887655905,1.5352171377285448,1.5352343784308267,1.536972775909888,0.0011367081767272396,7.703809273954566e-5,0.0014643595163914185,0.055353786582590415,3.2487671096157096e-8,4.423831674447156e-9,2.373002238576502e-10,1.0153704945758345e-12,1.3824435334265928e-13,0.5434023716362008,0.6406462317885024,0.9912752476277982,-0.00032848667915037533
0.0208,0.977075484053919,-0.13333147229244308,0.663599675583898,-0.11144197331609981,0.654027626007926,-0.1839331151171497,0.4364683165064399,0.05078621675286616,0.0008552908919997845,-0.0003338122194132623,0.07080897795591848,-0.00397185157731872,1.1294163681585447,1.5305394367124665,1.5305566531299382,1.5322929713541413,0.0011336168487018675,7.703967388900468e-5,0.001459900187580946,0.0553465681974709,3.320669721841732e-8,4.427118756615826e-9,2.2567091220549701e-10,1.0378351496493398e-12,1.3834709369255694e-13,0.5439408129255828,0.6371101928137719,0.9910342177967618,-0.0003095950958783443
0.0209,0.9769221392461758,-0.13328302389271288,0.6634922724880998,-0.11140036468483354,0.65391251430868,-0.18387757309761218,0.4373223575617954,0.05094316086677353,0.000854903591524149,-0.0003335773271723761,0.07080631716528438,-0.003977891941717366,1.1302219147124413,1.5258691765332772,1.5258863595443837,1.5276196604277428,0.001130505042473209,7.704124834974037e-5,0.0014553588926800077,0.055339477218377106,3.389143972796617e-8,4.430476920433056e-9,2.1426009461567183e-10,1.0592307184722585e-12,1.3845205496314234e-13,0.5444403087783783,0.6338299153945306,0.9908106216436124,-0.00029206994005680356
0.021,0.9767745737624727,-0.13323525490523996,0.6633889788812238,-0.11135949633914494,0.653801876013829,-0.1838231830160271,0.43817233180932835,0.05109938235587272,0.0008545326013833497,-0.0003333447343992229,0.07080364809585885,-0.003983921843817939,1.130998388804917,1.5212089668223878,1.5212261075357045,1.5229554735204245,0.001127374942819243,7.704281612587716e-5,0.0014507385346124613,0.05533251559557713,3.4543244605294296e-8,4.433902468361498e-9,2.031110908856384e-10,1.0795998386049264e-12,1.385591215092972e-13,0.5448796860495099,0.6309444473112907,0.9906139371925679,-0.00027665408605549003
0.0211,0.9766325530859351,-0.1331881824622483,0.6632896265672981,-0.11131937050814504,0.6536955248153123,-0.18376993319027174,0.439018290508952,0.05125488880068709,0.0008541772559809746,-0.0003331144782841324,0.07080097123658328,-0.003989941346316037,1.1317457508136077,1.5165614172112076,1.516578506965442,1.5183030410219183,0.0011242287345179496,7.704437722153944e-5,0.001446042016302166,0.055325685279339065,3.5163457830892277e-8,4.437391702863805e-9,1.9226722081286178e-10,1.098985147607676e-12,1.3866817768590307e-13,0.5452377715938992,0.6285928363445645,0.9904536424678458,-0.0002640904082441423
0.0212,0.9764958426996879,-0.13314182369596197,0.6631940473503513,-0.11127998942094496,0.6535932744050694,-0.1837178119382233,0.4398602849205796,0.051409687781740036,0.0008538368897206123,-0.0003328865960174342,0.0707982870763991,-0.003995950511907264,1.1324639611161493,1.5119291373311474,1.5119461676951378,1.5136649933219555,0.0011210686023473086,7.704593164085159e-5,0.0014412722406729798,0.05531898821993103,3.575342538525075e-8,4.4409409264026324e-9,1.8177180419480573e-10,1.1174292830408428e-12,1.3877910784784168e-13,0.5454933922664685,0.6269141302748644,0.9903392154936643,-0.0002551217809924972
0.0213,0.9763642080868565,-0.13309619573860487,0.6631020730344116,-0.11124135530665569,0.6534949384750398,-0.18366680757775908,0.4406983663041243,0.05156378687955491,0.000853510837005851,-0.0003326611247894581,0.0707955961042477,-0.004001949403287219,1.133152980090178,1.5073147368136162,1.507331699586333,1.5090439608102684,0.0011178967310852988,7.704747938793802e-5,0.0014364321106487608,0.05531242636762112,3.631449324886036e-8,4.4445464414406324e-9,1.7166816082893443e-10,1.1349748824647611e-12,1.3889179634999467e-13,0.5456253749221402,0.6260473768827025,0.9902801342942409,-0.0002504910786702922
0.0214,0.9762374125272368,-0.1330513134764454,0.6630135334425539,-0.11120346869671638,0.6534003293027648,-0.1836169068212861,0.4415325863376093,0.051717193759699825,0.0008531984259709853,-0.000332438096260107,0.07079289881291538,-0.004007938087957333,1.133812760853989,1.502720964578595,1.5027378516850085,1.5044427119079764,0.0011147154160365811,7.704902046422527e-5,0.0014315246491458013,0.05530600178678372,3.684661743819877e-8,4.4482043268888096e-9,1.6197712976675084e-10,1.1516198111974502e-12,1.3900612061806716e-13,0.5456618410634542,0.6258660703347272,0.9902699601045343,-0.0002496980253096792
0.0215,0.9761152567971105,-0.13300717516349797,0.6629282840224588,-0.11116631975400643,0.653309290692291,-0.18356808873073274,0.4423629901573345,0.051869915346561775,0.000852899091251676,-0.00033221750002197705,0.07079019561161483,-0.00401391665104553,1.1344433432431047,1.4981506554587194,1.4981674585901077,1.4998640965236658,0.001111527100630228,7.705055488393692e-5,0.0014265532124833097,0.05529971620870224,3.734469379702042e-8,4.451910340203364e-9,1.526102849539443e-10,1.1671989953243995e-12,1.3912194829683444e-13,0.5458048668239157,0.6252886252766354,0.9902441857081522,-0.00024770514123542453
0.0216,0.9759976108024482,-0.1329637760204655,0.6628462315378465,-0.11112989930100305,0.6532217208152075,-0.18352033587928068,0.4431896105500895,0.052021956842385766,0.0008526124639285892,-0.00033199931670825557,0.07078748676461742,-0.00401988516010165,1.1350449455156384,1.4936055654020164,1.4936222764266394,1.4953098905286457,0.001108333479320666,7.70520827015699e-5,0.0014215205751232172,0.05529356994020817,3.780875288710384e-8,4.455661724431358e-9,1.435255014787055e-10,1.1817128286330365e-12,1.3923919332323497e-13,0.5460670537440014,0.6242300849065778,0.9901969375090669,-0.00024405189628040285
0.0217,0.9758843488722496,-0.13292111183669694,0.6627672861481739,-0.11109419874827431,0.6531375212179538,-0.18347363155104485,0.4440124795045448,0.05217332332941311,0.0008523381876539078,-0.0003317835282724791,0.07078477252717329,-0.00402584368016857,1.135617797857479,1.489087347173408,1.4891039581924246,1.4907817672802772,0.001105136170428269,7.705360397465841e-5,0.0014164294412697578,0.055287563174624875,3.8239553063230715e-8,4.459455875038891e-9,1.3469045573277192e-10,1.1951851518167054e-12,1.3935777437169953e-13,0.5464347971613179,0.6227453760087628,0.9901306671772435,-0.00023892785430337885
0.0218,0.9757753453355155,-0.1328791784015414,0.6626913580128977,-0.11105920950638834,0.6530565934469693,-0.18342795903014014,0.44483162900937107,0.052324019889885096,0.0008520759060798138,-0.00033157011666818406,0.0707820531545325,-0.004031792276289173,1.1361621304545155,1.484597653537816,1.4846141568852849,1.4862814001359212,0.0011019367922734098,7.705511876073665e-5,0.0014112825151271651,0.05528169610527574,3.863785268018278e-8,4.463290187492067e-9,1.2607282410787995e-10,1.2076398055687525e-12,1.3947761011665901e-13,0.5468944924134721,0.6208894253673989,0.9900478263826475,-0.00023252257916311697
0.0219,0.9756704745212459,-0.13283797150434792,0.6626183572914743,-0.11102492298591315,0.6529788390486936,-0.18338330160068136,0.44564709105323874,0.05247405160604303,0.0008518252628584895,-0.00033135906384890694,0.07077932890194512,-0.004037731013506335,1.136678173492637,1.480138137260162,1.48015452550304,1.481810462452938,0.0010987369631764619,7.705662711733877e-5,0.0014060825008996723,0.0552759689254841,3.9004410092741745e-8,4.4671620572569845e-9,1.176402829957664e-10,1.2191006305825233e-12,1.395986192325443e-13,0.5474325348380709,0.6187171597666945,0.9899508667952441,-0.00022502563471838173
0.022,0.9755696107584414,-0.13279748693446558,0.662548194143361,-0.11099133059741689,0.6529041595695658,-0.18333964254678342,0.4464588976248185,0.05262342356012821,0.0008515859016421173,-0.00033115035176818435,0.07077660002466127,-0.004043659956862937,1.1371661571577325,1.4757104511053687,1.4757267170435122,1.4773706275886882,0.0010955383014577985,7.7058129101999e-5,0.0014008321027915128,0.05527038182857334,3.93399836556893e-8,4.471068879799746e-9,1.0936050878816804e-10,1.2295914675513628e-12,1.3972072039378622e-13,0.548035319772721,0.616283505990858,0.9898422400849983,-0.00021662658482793758
0.0221,0.9754726283761024,-0.13275772048124337,0.6624807787280141,-0.11095842375146762,0.6528324565560254,-0.18329696515256125,0.44726708071278076,0.052772140834381955,0.0008513574660828796,-0.0003309439623795527,0.07077386677793099,-0.0040495791714018564,1.1376263116356906,1.4713162478383572,1.471332384504522,1.4729635689005327,0.0010923424254377927,7.705962477225147e-5,0.001395534025006921,0.05526493500786682,3.9645331723807175e-8,4.475008050586451e-9,1.0120117787682142e-10,1.2391361571686177e-12,1.3984383227481567e-13,0.5486892425550296,0.6136433908240979,0.9897243979218756,-0.00020751499335054877
0.0222,0.9753794017032292,-0.13271866793403045,0.6624160212048908,-0.1109261938586334,0.6527636315545117,-0.18325525270212964,0.4480716723057961,0.05292020851104554,0.000851139599832959,-0.0003307398776365486,0.0707711294170044,-0.004055488722165973,1.138058867112401,1.4669571802240502,1.4669731808838906,1.4685909597458324,0.0010891509534368187,7.706111418563039e-5,0.0013901909717501297,0.0552596286566879,3.992121265187707e-8,4.478976965083202e-9,9.312996665346386e-11,1.2477585401276324e-12,1.3996787355006345e-13,0.5493806985226034,0.6108517410506227,0.9895997919758415,-0.00019788042414498042
0.0223,0.975289805068822,-0.1326803250821757,0.6623538317334475,-0.11089463232948238,0.6526975861114642,-0.18321448847960353,0.44887270439253507,0.053067631672360276,0.0008509319465445373,-0.0003305380794927084,0.07076838819713156,-0.004061388674198168,1.138464053773752,1.4626349010273694,1.4626507591794393,1.464254473481948,0.001085965503775249,7.706259739966995e-5,0.0013848056472253734,0.05525446296835993,4.01683847946807e-8,4.4829730187560995e-9,8.511455150983187e-11,1.2554824571217527e-12,1.4009276289396046e-13,0.5500960830130492,0.6079634834546409,0.9894708739168607,-0.00018791244106999678
0.0224,0.9752037128018816,-0.13264268771502835,0.6622941204731412,-0.11086373057458258,0.6526342217733222,-0.18317465576909778,0.44967020896166826,0.05321441540056747,0.0008507341498697974,-0.0003303385499015687,0.07076564337356257,-0.004067279092541316,1.1388421018056334,1.4583510630132366,1.4583667723889884,1.45995578346624,0.0010827876947734577,7.706407447190432e-5,0.0013793807556368848,0.055249438136206294,4.038760650699977e-8,4.486993607071245e-9,7.712260883766221e-11,1.2623317488443244e-12,1.4021841898093753e-13,0.5508217913639739,0.6050335448203608,0.9893400954148989,-0.00017780060798436233
0.0225,0.9751209992314077,-0.13260575162193738,0.6622367975834287,-0.11083348000450212,0.6525734400865251,-0.18313573785472725,0.4504642180018661,0.05336056477790841,0.0008505458534609213,-0.000330141270816666,0.07076289520154752,-0.0040731600422383,1.1391932413939339,1.4541073189465736,1.4541228735103597,1.4556965630560694,0.0010796191447518175,7.706554545986768e-5,0.0013739190011888976,0.05524455435355035,4.057963614361599e-8,4.49103612549474e-9,6.912181502869174e-11,1.2683302559886928e-12,1.4034476048542556e-13,0.5515442189129844,0.602116851931991,0.9892099081399213,-0.0001677344887468416
0.0226,0.9750415386864013,-0.1325695125922518,0.6621817732237664,-0.11080387202980908,0.6525151425975123,-0.1830977180206069,0.45125476350179927,0.05350608488662441,0.0008503667009700914,-0.0003299462241915368,0.07076014393633649,-0.004079031588331997,1.139517702724542,1.449905321592303,1.449920715541374,1.451478485608797,0.001076461472030702,7.706701042109424e-5,0.0013684230880856459,0.055239811813715456,4.074523205931108e-8,4.495097969492683e-9,6.107984647465719e-11,1.2735018192482037e-12,1.4047170608185538e-13,0.5522497609976876,0.5992683315737398,0.9890827637618929,-0.0001579036472161991
0.0227,0.9749652054958624,-0.13253396641532075,0.6621289575536113,-0.11077489806107155,0.6524592308527233,-0.1830605795508515,0.4520418774501383,0.05365098080895677,0.0008501963360494901,-0.0003297533919797176,0.07075738983317954,-0.004084893795865288,1.1398157159833473,1.445746723715346,1.445761951479852,1.4473032244817832,0.0010733162949304843,7.706846941311817e-5,0.0013628957205313627,0.05523521071002499,4.088515260886674e-8,4.4991765345311786e-9,5.296437956729506e-11,1.2778702793162028e-12,1.4059917444465788e-13,0.5529248129556904,0.5965429105298158,0.9889611139507793,-0.00014849764725119905
0.0228,0.9748918739887913,-0.1324991088804932,0.6620782607324205,-0.1107465495088576,0.6524056063985973,-0.18302430572957604,0.4528255918355537,0.053795257627146785,0.0008500344023512998,-0.00032956275613474486,0.0707546331473268,-0.004090746729881051,1.140087511356239,1.4416331780806253,1.441648234323615,1.4431724530323888,0.0010701852317715383,7.706992249347365e-5,0.001357339602730282,0.0552307512358023,4.1000156147064686e-8,4.503269216076325e-9,4.474309069834271e-11,1.281459476886035e-12,1.4072708424826388e-13,0.5535557701245996,0.5939955155844273,0.9888474103765456,-0.00013970605271060654
0.0229,0.9748214184941887,-0.13246493577711826,0.6620295929196501,-0.11071881778373531,0.6523541707815738,-0.18298887984089532,0.453605938646716,0.053938920423435746,0.0008498805435277029,-0.00032937429861015517,0.07075187413402831,-0.004096590455422163,1.1403333190291052,1.437566337453062,1.437581217070484,1.4390878446179747,0.0010670699008742367,7.707136971969485e-5,0.0013517574388866374,0.05522643358437075,4.109100102868662e-8,4.507373409594225e-9,3.638365625953665e-11,1.284293252651046e-12,1.4085535416710425e-13,0.554129027842022,0.5916810735217831,0.9887441047091571,-0.00013171842745318582
0.023,0.9747537133410548,-0.13243144289454498,0.6619828642747573,-0.11069169429627279,0.6523048255480921,-0.18295428516892423,0.45438294987229577,0.054081974280064976,0.0008497344032308815,-0.00032918800135948496,0.07074911304853419,-0.004102425037531508,1.1405533691878358,1.4335478545975788,1.4335625527182805,1.4350510725959014,0.0010639719205589532,7.707281114931598e-5,0.0013461519332046623,0.05522225794905372,4.1158445608514256e-8,4.5114865105509785e-9,2.785375264261368e-11,1.286395447304582e-12,1.4098390287560984e-13,0.5546309814455644,0.5896545111260912,0.9886536486185791,-0.0001247243353377014
0.0231,0.9746886328583898,-0.13239862602212238,0.6619379849571988,-0.11066517045703811,0.6522574722445917,-0.18292050499777768,0.45515665750096357,0.05422442427927576,0.0008495956251130182,-0.0003290038463362708,0.0707463501460945,-0.004108250541251961,1.1407478920183194,1.4295793822790974,1.429593894264825,1.43106381032353,0.0010608929091460613,7.707424683987122e-5,0.0013405257898885903,0.055218224523174556,4.1203248241329316e-8,4.515605914412687e-9,1.912105623931057e-11,1.2877899015399876e-12,1.4111264904821156e-13,0.5550480262728341,0.5879707551815604,0.9885784937747767,-0.00011891334022291778
0.0232,0.9746260513751941,-0.13236648094919953,0.6618948651264313,-0.11063923767659936,0.652212012417512,-0.1828875226115705,0.45592709352138994,0.0543662755033094,0.0008494638528262952,-0.0003288218154940491,0.07074358568195933,-0.004114067031626402,1.1409171177064452,1.4256625732625396,1.4256768947079386,1.4271277311582211,0.001057834484955934,7.707567684889472e-5,0.001334881713142655,0.05521433350005663,4.122616728191349e-8,4.519729016645453e-9,1.0153243441364105e-11,1.288500456050609e-12,1.412415113593402e-13,0.5553665576614376,0.5866847324723989,0.9885210918477155,-0.00011447500596759948
0.0233,0.9745658432204684,-0.13233500346512553,0.6618534149419115,-0.11061388736552463,0.6521683476132922,-0.18285532129441764,0.4566942899222454,0.05450753303440721,0.000849338730022895,-0.0003286418907863564,0.07074081991137876,-0.004119874573697711,1.141061276438102,1.4217990803128273,1.4218132070454423,1.4232445084573353,0.0010547982663089448,7.707710123392071e-5,0.0013292224071710897,0.05521058507302331,4.1227961085048495e-8,4.523853212715375e-9,9.179906405107577e-13,1.2885509515297915e-12,1.4137040848342667e-13,0.5555729709489818,0.5858513697828154,0.9884838945073604,-0.00011159889643051094
0.0234,0.9745078827232128,-0.13230418935924934,0.6618135445630964,-0.11058911093438199,0.6521263793783719,-0.18282388433043395,0.4574582786922005,0.05464820195481047,0.0008492199003549999,-0.0003284640541667293,0.0707380530896029,-0.004125673232508767,1.141180598399179,1.4179905561948827,1.4180044842751576,1.419415815578233,0.001051785871525467,7.707852005248333e-5,0.0013235505761781288,0.05520697943539795,4.120938800551605e-8,4.527975898088556e-9,-8.617025771512054e-12,1.2879652286708806e-12,1.414992590949018e-13,0.5556536614730738,0.5855255938970181,0.9884693534236768,-0.00011047457547041688
0.0235,0.9744520675272865,-0.1322740265530312,0.6617751813695274,-0.11056489549311209,0.6520860285339748,-0.18279319137730002,0.4582190878766784,0.054788286889599226,0.0008491070744094031,-0.00032828826676224477,0.07073528542020076,-0.004131463080246349,1.1412753934450202,1.4142387318389265,1.4142524574322175,1.415643404798496,0.0010487990380410892,7.70799333795292e-5,0.0013178692795226118,0.05520351650485675,4.117091199059955e-8,4.532094025518268e-9,-1.7983482728303286e-11,1.2867568357716762e-12,1.4162796708419467e-13,0.5557007237606861,0.5854109853778497,0.9884657096487944,-0.0001101911026825535
0.0236,0.9743983480570214,-0.13224449632903243,0.6617382909089461,-0.11054122587773332,0.6520472581889771,-0.18276322254332722,0.4589767360945075,0.0549277911897861,0.0008490001130413649,-0.00032811447358698317,0.07073251699454758,-0.0041372441823764716,1.141346105461421,1.4105446860744242,1.4105582053451444,1.4119283742965931,0.001045839056291019,7.7081341318434e-5,0.0013121812770429096,0.05520019520917818,4.111255243274881e-8,4.5362049655388145e-9,-2.6517666978020263e-11,1.2849250575245375e-12,1.4175644901322438e-13,0.5558543686862515,0.5850401734803182,0.9884540288263727,-0.00010928219649886232
0.0237,0.9743466694483367,-0.13221558902565797,0.6617028342928237,-0.1105180927560388,0.6520100262036947,-0.18273396439554823,0.45973124253365705,0.05506671815444472,0.0008488988611043127,-0.00032794264457640474,0.07072974791886685,-0.0041430165878455745,1.141393130113447,1.406908940444549,1.4069222497048686,1.4082712623806766,0.0010429067232851678,7.708274396147176e-5,0.0013064885298336474,0.0551970143005432,4.1034539937181795e-8,4.540307113254746e-9,-3.427987259011753e-11,1.2824773942231622e-12,1.4188465482552674e-13,0.5561064183598202,0.5844318682086213,0.9884348668041453,-0.00010779116445688443
0.0238,0.9742969766866064,-0.13218729505988716,0.6616687725194151,-0.11049548684213868,0.6519742903106364,-0.18270540354593784,0.4604826264063156,0.055205071085006274,0.0008488031630163418,-0.0003277727498775875,0.07072697829972761,-0.004148780345497062,1.1414168624365835,1.4033320139270407,1.4033451096381704,1.4046726047793765,0.0010400028334829718,7.708414140077688e-5,0.0013007929939532392,0.05519397253200315,4.093710756176137e-8,4.544398870158835e-9,-4.13359578190449e-11,1.2794214350813286e-12,1.4201253467478518e-13,0.5564475372137706,0.5836086003399692,0.988408933316633,-0.00010577323229956792
0.0239,0.9742492147572044,-0.13215960484869924,0.6616360665869748,-0.11047339885014314,0.6519400082423106,-0.18267752660647094,0.4612309069246719,0.055342853282901894,0.0008487128631955481,-0.00032760475963760906,0.07072420824369892,-0.00415453550417434,1.1414176974663137,1.3998144254996385,1.3998273042718308,1.4011329372213213,0.0010371281813438679,7.708553372848372e-5,0.001295096625460099,0.05519106865660939,4.082048836435045e-8,4.5484786377438534e-9,-4.775178091925143e-11,1.2757647693128154e-12,1.4214003871468313e-13,0.5568683896804809,0.5825929006515712,0.9883769380983571,-0.00010328362576986105
0.024,0.974203328645504,-0.13213250880907354,0.6616046774937571,-0.11045181949416225,0.6519071377312263,-0.18265032018912228,0.46197610330091465,0.05548006804956278,0.0008486278060600268,-0.0003274386440035475,0.07072143785734984,-0.004160282112720817,1.1413960302381223,1.3963566941400818,1.3963693527326295,1.39765279543514,0.001034283561327293,7.708692103672658e-5,0.001289401380412641,0.05518830142741328,4.068491540281189e-8,4.552544817502576e-9,-5.3593200145186966e-11,1.2715149861314005e-12,1.4226711709890401e-13,0.5573596401923299,0.5814072999206374,0.9883395908838379,-0.00010037757061071197
0.0241,0.9741592633368795,-0.13210599735798936,0.6615745662380167,-0.11043073948830619,0.6518756365098924,-0.18262377090586673,0.46271823474723256,0.05561671868642007,0.0008485478360278736,-0.0003272743731224807,0.07071866724724946,-0.004166020219979893,1.1413522557874936,1.39295933882611,1.3929717741473473,1.3942327151494618,0.0010314697678926843,7.708830341763984e-5,0.0012837092148692798,0.05518566959746618,4.053062173500858e-8,4.556595810927773e-9,-5.892607375130106e-11,1.2666796747508626e-12,1.4239371998113128e-13,0.5579119531816957,0.5800743289243773,0.9882976014075968,-9.71102925650688e-5
0.0242,0.9741169638167045,-0.13208006091242597,0.6615456938180082,-0.11041014954668511,0.6518454623108176,-0.18259786536867909,0.46345732047581434,0.05575280849490494,0.000848472797517184,-0.0003271119171414863,0.0707158965199668,-0.004171749874794977,1.1412867691499111,1.3896228785354623,1.3896350876427639,1.3908732320929156,0.0010286875954994784,7.708968096335783e-5,0.001278022084888429,0.055183171919819446,4.03578404188034e-8,4.56063001951222e-9,-6.381625999204329e-11,1.2612664243849802e-12,1.4251979751504836e-13,0.5585159930809571,0.5786165184400006,0.9882516794041541,-9.353701737587972e-5
0.0243,0.9740763750703529,-0.13205468988936273,0.6615180212319863,-0.11039004038340913,0.651816572866511,-0.1825725901895342,0.4641933796988486,0.05588834077644855,0.0008484025349460534,-0.00032695124620764235,0.07071312578207098,-0.004177471126009475,1.1411999653608595,1.386347832245878,1.3863598123456597,1.3875748819941305,0.0010259378386071121,7.709105376601491e-5,0.0012723419465285025,0.05518080714752444,4.016680451205923e-8,4.564645844748689e-9,-6.832961712186321e-11,1.2552828242475317e-12,1.4264529985433865e-13,0.5591624243224924,0.5770563992447169,0.9882025346080312,-8.971297078609285e-5
0.0244,0.9740374420831984,-0.13202987470577887,0.6614915094782056,-0.11037040271258841,0.651788925909481,-0.18254793198040692,0.46492643162852415,0.05602331883248207,0.000848336892732578,-0.00032679233046802676,0.070710355140131,-0.004183184022466791,1.141092239455823,1.3831347189350964,1.3831464673828158,1.3843382005817353,0.0010232212916750228,7.709242191774545e-5,0.0012666707558479145,0.05517857403363253,3.995774707263894e-8,4.568641688129951e-9,-7.253200339521055e-11,1.2487364635522947e-12,1.4277017715268562e-13,0.5598419113386801,0.5754165021157359,0.9881508767537487,-8.569337853865627e-5
0.0245,0.9740001098406145,-0.13200560577865372,0.6614661195549202,-0.11035122724833309,0.6517624791722366,-0.18252387735327205,0.46565649547702953,0.05615774596443666,0.0008482757152948525,-0.00032663514006971714,0.07070758470071599,-0.004188888613010329,1.1409639864702856,1.379984057580857,1.3799955718810113,1.381163723584359,0.0010205387491626465,7.709378551068376e-5,0.0012610104689050796,0.055176471331195034,3.973090115840542e-8,4.572615951148781e-9,-7.648927706653456e-11,1.2416349315130485e-12,1.4289437956377265e-13,0.5605451185618984,0.5737193578302674,0.9880974155758273,-8.153346637651836e-5
0.0246,0.9739643233279753,-0.13198187352496657,0.6614418124603854,-0.11033250470475328,0.6517371903872867,-0.1825004129201044,0.4663835904565536,0.05629162547374349,0.0008482188470509732,-0.0003264796451597917,0.07070481457039499,-0.004194584946483498,1.1408156014397315,1.3768963671608996,1.3769076449670274,1.3780519867306311,0.0010178910055294208,7.70951446369642e-5,0.0012553630417584116,0.05517449779326336,3.948649982722158e-8,4.576567035297952e-9,-8.026729639028497e-11,1.2339858173435713e-12,1.4301785724128322e-13,0.561262710424526,0.5719874971655211,0.9880428608087884,-7.728846004262718e-5
0.0247,0.9739300275306548,-0.13195866836169673,0.6614185491928553,-0.11031422579595918,0.65171301728714,-0.18247752529287883,0.46710773577928494,0.05642496066183371,0.0008481661324190352,-0.0003263258158853281,0.07070204485573707,-0.004200273071729701,1.140647479399645,1.3738721666529627,1.373883205767644,1.3750035257491802,0.0010152788552347826,7.709649938872113e-5,0.0012497304304663244,0.05517265217288884,3.922477613695024e-8,4.580493342070234e-9,-8.393191962091134e-11,1.2257967102576414e-12,1.4314056033890076e-13,0.5619853513589415,0.5702434508987066,0.9879879221871523,-7.301358527993084e-5
0.0248,0.9738971674340264,-0.13193598070582352,0.6613962907505844,-0.11029638123606086,0.6516899176043054,-0.18245520108357016,0.4678289506574123,0.056557754830138494,0.0008481174158171341,-0.00032617362239340425,0.07069927566331127,-0.004205953037592345,1.1404600153855102,1.370911975034786,1.3709227734096416,1.3720188763686352,0.0010127030927381685,7.709784985808889e-5,0.0012441145910872325,0.05517093322312284,3.894596314545433e-8,4.584393272958404e-9,-8.754900501286326e-11,1.217075199469037e-12,1.4326243901030864e-13,0.562703705797523,0.5685097498070337,0.9879333094454402,-6.876406783137757e-5
0.0249,0.9738656880234641,-0.1319138009743262,0.6613749981318275,-0.11027896173916851,0.6516678490712917,-0.1824334269041532,0.4685472543031244,0.05669001128008902,0.0008480725416633657,-0.000326023034831098,0.0706965070996867,-0.0042116248929148364,1.1402536044328113,1.3680163112841093,1.3680268670198004,1.3690985743176254,0.001010164512499015,7.709919613720182e-5,0.0012385174796795495,0.05516933969701671,3.8650293910596704e-8,4.588265229455231e-9,-9.118441082059027e-11,1.2078288741915368e-12,1.4338344340919034e-13,0.5634084381726492,0.5668089246677119,0.9878797323181728,-6.459513343991546e-5
0.025,0.9738355342843416,-0.13189211958418406,0.6613546323348393,-0.11026195801939226,0.6516467694206076,-0.1824121893666028,0.46926266592860977,0.05682173331311642,0.0008480313543758254,-0.00032587402334548725,0.07069373927143238,-0.0042172886865405775,1.1400286415770327,1.3651856943786709,1.3651960057249004,1.3662431553247794,0.0010076639089767598,7.710053831819428e-5,0.0012329410523016897,0.05516787034762182,3.833800149024025e-8,4.592107613053491e-9,-9.490399529854211e-11,1.1980653236389188e-12,1.435035236892293e-13,0.5640902129166985,0.565163506257951,0.9878279005398711,-6.056200784849257e-5
0.0251,0.9738066512020326,-0.13187092695237643,0.6613351543578739,-0.11024536079084225,0.651626636384762,-0.18239147508289377,0.46997520474605736,0.05695292423065188,0.0008479936983726087,-0.00032572655808364985,0.0706909722851174,-0.004222944467312977,1.139785521853658,1.362420643296211,1.3624307086517227,1.3634531551187266,0.0010052020766308394,7.71018764932006e-5,0.0012273872650120676,0.055166523927989514,3.800931894224785e-8,4.595918825245954e-9,-9.877361670116803e-11,1.1877921370249616e-12,1.4362263000410893e-13,0.5647396944620493,0.5635960253549608,0.9877785238450559,-5.671991680005732e-5
0.0252,0.973778983761911,-0.13185021349588258,0.6613165251991865,-0.1102291607676286,0.6516074076962638,-0.18237127066500095,0.4706848899676556,0.057083587334126565,0.0008479594180718112,-0.00032558060919266366,0.07068820624731083,-0.004228592284075437,1.1395246402981718,1.3597216770144687,1.3597314949270467,1.360729109428096,0.0010027798099206905,7.710321075435517e-5,0.0012218580738690965,0.05516529919117116,3.766447932448239e-8,4.599697267525395e-9,-1.0285913328291775e-10,1.1770169035634438e-12,1.4374071250751267e-13,0.56534754724108,0.5621290127359508,0.9877323119682482,-5.312408603755775e-5
0.0253,0.9737524769493507,-0.13182996963168184,0.6612987058570311,-0.11021334866386151,0.6515890410876217,-0.18235156272489914,0.4713917408055934,0.057213725924971634,0.0008479283578915287,-0.00032543614681960657,0.07068544126458172,-0.004234232185671366,1.139246391946058,1.3570893145111833,1.3570988836776532,1.3580715539815162,0.0010003979033057504,7.71045411937923e-5,0.0012163554349311914,0.05516419489021812,3.730371569480675e-8,4.6034413413845855e-9,-1.0722640329824085e-10,1.1657472124681436e-12,1.438577213531239e-13,0.5659044356861693,0.5607849991781308,0.9876899746439686,-4.982974130394199e-5
0.0254,0.9737270757497253,-0.13181018577675346,0.6612816573296627,-0.11019791519365106,0.6515714942913445,-0.18233233787456324,0.47209577647205925,0.05734334330461826,0.0008479003622498563,-0.00032529314111155635,0.07068267744349914,-0.0042398642209441695,1.1389511718328014,1.354524074764094,1.3545333940303221,1.3554810245076168,0.0009980571512454557,7.710586790364633e-5,0.0012108813042567659,0.055163209778181746,3.6927261111083796e-8,4.6071494483162995e-9,-1.119412850015869e-10,1.1539906529528393e-12,1.4397360669462612e-13,0.5664010242296955,0.5595865154587104,0.9876522216067382,-4.6892108342158207e-5
0.0255,0.9737027251484086,-0.1317908523480768,0.6612653406153356,-0.11018285107110741,0.651554725039941,-0.18231358272596798,0.472797016179242,0.05747244277449758,0.0008478752755648899,-0.00032515156221559106,0.07067991489063216,-0.004245488438737252,1.1386393749938855,1.3520264767509407,1.3520355451118344,1.3529580567350263,0.0009957583481992431,7.710719097605164e-5,0.001205437637904234,0.0551623426081134,3.653534863117643e-8,4.610819989813308e-9,-1.1706963664740543e-10,1.1417548142313094e-12,1.4408831868570272e-13,0.566827977304037,0.5585560923548993,0.9876197625910776,-4.4366412895154565e-5
0.0256,0.9736793701307744,-0.13177195976263115,0.6612497167123046,-0.1101681470103407,0.6515386910659203,-0.18229528389108826,0.4734954791393304,0.05760102763604079,0.0008478529422547249,-0.0003250113802787884,0.07067715371254985,-0.004251104887894019,1.1383113964647946,1.349597039449462,1.3496058560489699,1.350503186392374,0.0009935022886265498,7.710851050314257e-5,0.0012000263919320102,0.05516159213306444,3.6128211312947495e-8,4.614451367368387e-9,-1.2267731649014627e-10,1.129047285517332e-12,1.4420180748003712e-13,0.5671759593415723,0.5577162606439073,0.9875933073315081,-4.230788070587915e-5
0.0257,0.9736569556821968,-0.13175349843739576,0.661234746618824,-0.11015379372546108,0.6515233501017909,-0.1822774279818989,0.4741911845645129,0.05772910119067904,0.000847833206737457,-0.0003248725654482263,0.07067439401582126,-0.0042567136172578755,1.1379676312810134,1.3472362818373977,1.3472448459685087,1.3481169492082887,0.0009912897669868128,7.710982657705345e-5,0.0011946495223985082,0.05516095710608621,3.570608221425992e-8,4.618041982474307e-9,-1.2883018278425854e-10,1.115875656024686e-12,1.443140232313128e-13,0.5674356347746798,0.557089551102944,0.9875735655625502,-4.077173751728027e-5
0.0258,0.973635426788049,-0.13173545878934997,0.6612203913331485,-0.11013978193057868,0.6515086598800617,-0.1822600016103747,0.4748841516669785,0.0578566667398435,0.0008478159134311816,-0.0003247350878709826,0.07067163590701547,-0.004262314675672227,1.1376084744780255,1.3449447228924871,1.3449530339972315,1.3457998809113996,0.0009891215777394688,7.711113928991864e-5,0.0011893089853621424,0.05516043628023009,3.526919439297656e-8,4.621590236623841e-9,-1.35594093784192e-10,1.1022475149671496e-12,1.4442491609321312e-13,0.5675976680357382,0.5566984945092192,0.9875612470187248,-3.9813209072306003e-5
0.0259,0.9736147284367334,-0.13171783123479952,0.6612066118557319,-0.11012610233944521,0.6514945781356906,-0.1822429913882761,0.47557439965845644,0.05798372758491141,0.0008478009067626047,-0.0003245989176923452,0.07066887949269497,-0.004267908111980757,1.137234321116263,1.342722881581158,1.342730939250665,1.3435525172204543,0.0009869985153569134,7.711244873387877e-5,0.0011840067369673832,0.05516002840844673,3.4817781526844085e-8,4.625094531260557e-9,-1.4303476031971405e-10,1.0881704696286539e-12,1.4453443621768477e-13,0.567652739948676,0.5565655925007307,0.9875570604365878,-3.948744245457403e-5
0.026,0.973594829205183,-0.13170060271794654,0.6611933862426865,-0.11011274416395345,0.6514810815046566,-0.18222638366465918,0.47626194391999355,0.058110286536581755,0.00084778809817685,-0.0003244640161867308,0.0706661248291227,-0.004273493973374334,1.136845713691346,1.3405710437705272,1.340578848073953,1.341375167866473,0.000984921308352127,7.711375503727477e-5,0.0011787450387391967,0.05515973152915683,3.435565751123151e-8,4.6285531539353195e-9,-1.503593967740322e-10,1.0737565218025486e-12,1.4464252903215732e-13,0.5676875252189063,0.556540831833749,0.9875558257021193,-3.938565226045834e-5
0.0261,0.9735757201534788,-0.13168376209528912,0.6611807085830105,-0.11009969898162397,0.6514681641128757,-0.18221016867934647,0.4769467954337974,0.05823634572967499,0.0008477774628291357,-0.00032433035110219875,0.07066337192668917,-0.004279072294287083,1.1364431971965498,1.3384888465823896,1.3384963980161404,1.3392674887546394,0.0009828901312719232,7.711505832602414e-5,0.0011735253693033066,0.05515954320546447,3.3886374449424296e-8,4.6319650763414146e-9,-1.5681010775872763e-10,1.0591101510582637e-12,1.4474916136982565e-13,0.5677869272680617,0.5564700759871285,0.9875522973369335,-3.9094777571098745e-5
0.0262,0.9735573813480264,-0.13166730235148094,0.6611685649092961,-0.11008696089511526,0.6514558110247235,-0.18219433878515587,0.4776289666080187,0.05836190742762322,0.0008477689445594253,-0.00032419790149710166,0.07066062082022281,-0.004284643104548795,1.136027181564376,1.3364758307349052,1.336483129894228,1.337229030371808,0.0009809049533449487,7.711635869142258e-5,0.001168348548727741,0.05515946143237718,3.341004972794514e-8,4.635329704284445e-9,-1.6243920135921472e-10,1.0442357385689875e-12,1.448543147195918e-13,0.5679462794241019,0.5563566467670784,0.9875466409887538,-3.8628474209999756e-5
0.0263,0.9735397928552316,-0.1316512164711756,0.6611569412541352,-0.11007452400708574,0.6514440073045752,-0.1821788863349053,0.47830846985080794,0.058486973893858554,0.0008477624872076825,-0.00032406664642979177,0.07065787154455203,-0.004290206433989266,1.1355980767273242,1.3345315369462325,1.3345385845252162,1.3352593432048323,0.0009789657437998494,7.711765622476585e-5,0.0011632153970805262,0.05515948420490246,3.2926800733316726e-8,4.6386464435700124e-9,-1.672989856609085e-10,1.0291376655079064e-12,1.4495797057035781e-13,0.5681609150149864,0.556203865979808,0.987539022305304,-3.80003980006658e-5
0.0264,0.9735229347415005,-0.13163549743902678,0.6611458236501202,-0.1100623824201939,0.6514327380168062,-0.1821638036814127,0.47898531757031587,0.05861154739181312,0.0008477580346138709,-0.0003239365649586218,0.0706551241345052,-0.00429576231243829,1.135156292617895,1.3326555059345309,1.3326623027261073,1.3333579777405657,0.0009770724718652726,7.711895101734966e-5,0.0011581267344296891,0.05515960951804781,3.243674485206173e-8,4.641914700003722e-9,-1.7144176874922385e-10,1.0138203130482077e-12,1.4506011041102572e-13,0.568426167368675,0.5560150554315264,0.9875296069343078,-3.7224204766601334e-5
0.0265,0.973506787073239,-0.13162013823968807,0.6611351981298429,-0.11005053023709817,0.6514219882257918,-0.1821490831774959,0.47965952217469304,0.058735630184918994,0.000847755530617954,-0.000323807636141944,0.07065237862491071,-0.004301310769725661,1.1347022391685893,1.330847278417959,1.3308538253139015,1.3315244844658622,0.0009752251067698638,7.712024316046975e-5,0.001153083380843257,0.055159835366820745,3.193999947070283e-8,4.645133879391173e-9,-1.749198587095755e-10,9.982880623630787e-13,1.4516071573049758e-13,0.5687373698131271,0.5557935369284431,0.9875185605234887,-3.6313550331310826e-5
0.0266,0.9734913299168529,-0.1316051318578131,0.6611250507258954,-0.11003896156045702,0.6514117429959073,-0.18213471717597282,0.4803310960720902,0.05885922453660832,0.0008477549190598958,-0.0003236798390381108,0.07064963505059697,-0.004306851835681172,1.1342363263119069,1.3291063951146762,1.3291126931055997,1.3297584138675749,0.0009734236177422698,7.712153274542186e-5,0.0011480861563892566,0.05516015974622877,3.143668197576271e-8,4.648303387537971e-9,-1.777855636273783e-10,9.82545294625706e-13,1.452597680176754e-13,0.5690898556763022,0.5555426322767673,0.9875060487205707,-3.528209051829873e-5
0.0267,0.9734765433387482,-0.13159047127805554,0.66111536747087,-0.1100276704929289,0.6514019873915282,-0.18212069802966144,0.48100005167065785,0.05898233271031321,0.0008477561437796598,-0.0003235531527054748,0.07064689344639237,-0.0043123855401346195,1.1337589639803483,1.3274323967428416,1.327438446918203,1.3280593164325578,0.0009716679740111365,7.71228198635017e-5,0.0011431358811357147,0.0551605806512794,3.092690975376405e-8,4.651422630249718e-9,-1.800911915880471e-10,9.665963910092765e-13,1.4535724876146132e-13,0.5694789582861601,0.5552656632827079,0.987492237173277,-3.414348115106946e-5
0.0268,0.9734624074053307,-0.131576149485069,0.6611061343973587,-0.11001665113717231,0.6513927064770297,-0.18210701809137958,0.48166640137854666,0.05910495696946574,0.0008477591486172094,-0.00032342755620238834,0.07064415384712527,-0.004317911912915796,1.1332705621064143,1.3258248240206143,1.3258306275687126,1.3264267426476646,0.0009699581448051108,7.7124104606005e-5,0.0011382333751506586,0.05516109607698013,3.0410800191229536e-8,4.6544910133320166e-9,-1.8188905067699663e-10,9.504457326869785e-13,1.454531394507573e-13,0.5699000109706601,0.5549659517524745,0.9874772915293316,-3.2911378053127544e-5
0.0269,0.9734489021830065,-0.13156215946350708,0.6610973375379534,-0.11000589759584567,0.6513838853167874,-0.18209366971394522,0.4823301576039074,0.05922709957749805,0.0008477638774125087,-0.000323303028587204,0.07064141628762413,-0.004323430983854496,1.1327715306226052,1.3242832176661534,1.3242887758741297,1.324860242999749,0.0009682940993528391,7.712538706422753e-5,0.0011333794585021153,0.05516170401833848,2.988847067468187e-8,4.6575079425904715e-9,-1.8323144897964177e-10,9.340977008319988e-13,1.455474215744654e-13,0.5703483470577623,0.5546468194922765,0.9874613774364583,-3.1599437047977426e-5
0.027,0.9734360077381811,-0.13154849419802345,0.6610889629252464,-0.10999540397160744,0.6513755089751763,-0.18208064525017617,0.4829913327548904,0.05934876279784222,0.0008477702740055209,-0.000323179548918274,0.07063868080271726,-0.004328942782780511,1.132262279461421,1.3228071183976176,1.3228124326514548,1.3233593679756641,0.0009666758068829671,7.712666732946497e-5,0.0011285749512581114,0.05516240247036195,2.9360038590643712e-8,4.660472823830683e-9,-1.8417069458139725e-10,9.175566766175239e-13,1.4564007662148765e-13,0.5708192998754258,0.5543115883083227,0.9874446605423804,-3.0221313959123538e-5
0.0271,0.973423704137261,-0.1315351466732717,0.6610809965918297,-0.10998516436711611,0.6513675625165719,-0.18206793705289048,0.4836499392396467,0.059469948893930404,0.00084777828223621,-0.00032305709625395107,0.07063594742723313,-0.004334447339523641,1.1317432185553626,1.3213960669331661,1.3214011387176896,1.3219236680622646,0.0009651032366241419,7.71279454930131e-5,0.0011238206734866744,0.055163189428058056,2.882562132563775e-8,4.663385062858255e-9,-1.84759095567678e-10,9.008270412167414e-13,1.457310860807262e-13,0.5713082027516103,0.5539635800068227,0.9874273064948218,-2.879066461007035e-5
0.0272,0.9734119714466515,-0.13152210987390556,0.6610734245702955,-0.1099751728850301,0.6513600310053496,-0.18205553747490594,0.48430598946632664,0.059590660129194686,0.0008477878459445394,-0.0003229356496525874,0.07063321619600009,-0.004339944683913676,1.1312147578369305,1.3200496039909582,1.3200544348898344,1.3205526937464034,0.0009635763578050094,7.71292216461676e-5,0.0011191174452558305,0.0551640628864343,2.8285336266186674e-8,4.66624406547879e-9,-1.8504896002389876e-10,8.839131758028382e-13,1.4582043144108296e-13,0.5718103890142755,0.5536061163939855,0.9874094809415062,-2.732114482432232e-5
0.0273,0.9734007897327588,-0.13150937678457855,0.6610662328932359,-0.10996542362800792,0.6513528995058848,-0.18204343886904042,0.484959495843081,0.059710898767067165,0.0008477989089704727,-0.00032281518817253566,0.07063048714384652,-0.004345434845780411,1.1306773072386243,1.318767270289153,1.3187718619848905,1.3192459955149338,0.0009620951396542162,7.713049588022424e-5,0.0011144660866336071,0.05516502084049819,2.773930079881314e-8,4.669049237497892e-9,-1.8509259603547434e-10,8.66819461549001e-13,1.4590809419146003e-13,0.5723211919913809,0.5532425192760205,0.9873913495301571,-2.582641042538384e-5
0.0274,0.9733901390619889,-0.13149694038994433,0.6610594075932429,-0.10995591069870797,0.6513461530825528,-0.18203163358811195,0.48561047077806035,0.059830667070979976,0.0008478114151539739,-0.0003226956908721482,0.07062776030560088,-0.00435091785495364,1.1301312766929454,1.3175486065459092,1.317552960819859,1.3180031238547105,0.0009606595514004086,7.713176828647874e-5,0.0011098674176880314,0.05516606128525724,2.718763231003987e-8,4.671799984721163e-9,-1.8494231168781966e-10,8.495502796284182e-13,1.4599405582075949e-13,0.5728359450108861,0.552876110459137,0.9873730779084982,-2.432011723675949e-5
0.0275,0.9733799995007475,-0.13148479367465657,0.6610529347029085,-0.10994662819978876,0.6513397767997288,-0.18202011398493836,0.48625892667941534,0.059949967304365206,0.0008478253083350061,-0.0003225771368097775,0.07062503571609148,-0.004356393741263158,1.1295770761323938,1.3163931534793862,1.316397272211741,1.3168236292525863,0.000959269562272233,7.713303895622682e-5,0.00110532225848713,0.05516718221571895,2.6630448186389532e-8,4.674495712954204e-9,-1.846504150663494e-10,8.321100112142761e-13,1.4607829781788335e-13,0.5733499814007506,0.5525102117495441,0.9873548317242533,-2.281592108195366e-5
0.0276,0.9733703511154406,-0.1314729296233689,0.6610468002548249,-0.1099375702339087,0.6513337557217884,-0.1820088724123376,0.4869048759552966,0.06006880173065498,0.0008478405323535335,-0.0003224595050437759,0.07062231341014674,-0.004361862534538757,1.1290151154894699,1.315300451807743,1.3153043369775368,1.3157070621954154,0.0009579251414983357,7.713430798076422e-5,0.0011008314290989298,0.055168381626890826,2.6067865814384802e-8,4.677135828002621e-9,-1.842692142564784e-10,8.145030374797619e-13,1.4616080167173367e-13,0.5738586344889341,0.552148144953451,0.987336776625146,-2.1327477784470815e-5
0.0277,0.973361173972474,-0.13146134122073488,0.6610409902815841,-0.1099287309037263,0.6513280749131067,-0.18199790122312753,0.48754833101385475,0.06018717261328141,0.0008478570310495195,-0.000322342774632496,0.07061959342259508,-0.0043673242646102345,1.1284458046966743,1.3142700422491385,1.3142736959342485,1.3146529731700511,0.0009566262583073632,7.713557545138668e-5,0.0010963957495914581,0.05516965751378039,2.550000258054837e-8,4.679719735672015e-9,-1.8385101734362153e-10,7.967337395980627e-13,1.4624154887121247e-13,0.5743572376033962,0.5517932318770672,0.9873190782588999,-1.9868443167815413e-5
0.0278,0.973352448138254,-0.13145002145140822,0.6610354908157784,-0.10992010431189998,0.6513227194380592,-0.1819871927701261,0.4881893042632405,0.06030508221567659,0.0008478747482629276,-0.00032222692463429014,0.0706168757882649,-0.0043727789613073826,1.127869553686507,1.3133014655217317,1.3133048898988764,1.3136609126633472,0.0009553728819279616,7.71368414593899e-5,0.0010920160400327418,0.05517100787139513,2.4926975871402913e-8,4.68224684176799e-9,-1.8344813241319357e-10,7.788064987423658e-13,1.4632052090522184e-13,0.5748411240720963,0.5514487943266019,0.9873019022732389,-1.8452473055491906e-5
0.0279,0.9733441536791858,-0.1314389633000425,0.6610302878899996,-0.10991168456108823,0.6513176743610212,-0.18197673940615114,0.48882780811160437,0.060422532801272646,0.0008478936278337218,-0.0003221119341075109,0.07061416054198454,-0.0043782266544599956,1.1272867723914688,1.3123942623436822,1.3123974596884216,1.312730431162157,0.0009541649815887775,7.713810609606965e-5,0.0010876931204908075,0.05517243069474258,2.4348903073471103e-8,4.684716552096148e-9,-1.8311286755060935e-10,7.607256960858575e-13,1.4639769926266373e-13,0.5753056272229944,0.551118154108264,0.9872854143158865,-1.709322327100471e-5
0.028,0.9733362706616759,-0.13142815975129143,0.6610253675368402,-0.10990346575394949,0.6513129247463681,-0.18196653348402062,0.4894638549670971,0.06053952663350168,0.0008479136136018654,-0.0003219977821105106,0.07061144771858241,-0.0043836673738978675,1.1266978707440602,1.3115479734331483,1.3115509461198853,1.3118610791533347,0.0009530025265184572,7.713936945272164e-5,0.0010834278110336826,0.055173923978830225,2.3765901573275655e-8,4.687128272462092e-9,-1.8289753084128367e-10,7.424957128017264e-13,1.464730654324403e-13,0.5757460803840496,0.5508046330282632,0.9872697800345662,-1.5804349637858372e-5
0.0281,0.97332877915213,-0.13141760378980855,0.6610207157888918,-0.10989544199314222,0.6513084556584754,-0.18195656735655244,0.4900974572378693,0.06065606597579581,0.0008479346494073222,-0.00032188444770164175,0.07060873735288692,-0.004389101149450794,1.1261032586767814,1.31076213950829,1.3107648900102682,1.3110524071237342,0.0009518854859456471,7.714063162064161e-5,0.0010792209317293938,0.055175485718665575,2.317808875733923e-8,4.689481408671424e-9,-1.8285443037063136e-10,7.241209300631588e-13,1.4654660090345356e-13,0.5761578168832218,0.5505115528928086,0.9872551650770021,-1.4599507979557304e-5
0.0282,0.973321659216954,-0.1314072884002475,0.6610163186787468,-0.1098876073813249,0.6513042521617181,-0.1819468333765645,0.4907286273320715,0.06077215309158713,0.0008479566790900559,-0.0003217719099392568,0.07060602947972648,-0.0043945280109485675,1.1255033461221327,1.3100363012872653,1.3100388321765717,1.310303965560208,0.0009508138290989936,7.714189269112526e-5,0.001075073302645968,0.05517711390925615,2.258558201218452e-8,4.691775366529747e-9,-1.830358742240672e-10,7.056057290433419e-13,1.4661828716460553e-13,0.5765361700484705,0.5502422355081094,0.9872417350909174,-1.3492354119605962e-5
0.0283,0.9733148909225537,-0.13139720656726195,0.6610121622389972,-0.10987995602115595,0.6513002993204717,-0.18193732389687473,0.4913573776578545,0.060887790244307766,0.0008479796464900299,-0.00032166014788170827,0.07060332413392943,-0.004399947988220982,1.1248985430126148,1.3093699994882344,1.3093723134357966,1.3096153049496109,0.0009497875252071429,7.714315275546837e-5,0.0010709857438514323,0.05517880654560946,2.19884987243342e-8,4.694009551842666e-9,-1.8349417048700604e-10,6.86954490915463e-13,1.4668810570479828e-13,0.5768764732077551,0.5500000026803747,0.9872296557240362,-1.2496543881508808e-5
0.0284,0.9733084543353353,-0.13138735127550555,0.6610082325022352,-0.10987248201529388,0.6512965821991117,-0.181928031270301,0.4919837206233688,0.06100297969738982,0.0008480034954472082,-0.0003215491405873485,0.0706006213503242,-0.004405361111097833,1.124289259280728,1.3087627748293553,1.308764874604944,1.308985975778796,0.0009488065434987414,7.714441190496663e-5,0.0010669590754138134,0.055180561622732986,2.1386956280310937e-8,4.696183370415783e-9,-1.8428162724486273e-10,6.681715968527083e-13,1.4675603801293383e-13,0.5771740596890355,0.5497881762158141,0.9872190926240819,-1.1625733088770264e-5
0.0285,0.9733023295217044,-0.1313777155096319,0.6610045155010527,-0.10986517946639711,0.6512930858620132,-0.1819189478496612,0.49260766863676514,0.0611177237142654,0.0008480281698015541,-0.0003214388671145299,0.07059792116373918,-0.004410767409408914,1.1236759048589726,1.308214168028788,1.3082160565010148,1.3084155285346168,0.0009478708532024356,7.71456702309158e-5,0.0010629941174011388,0.055182377135634265,2.078107206663745e-8,4.6982962280546984e-9,-1.8545055258305198e-10,6.492614280282664e-13,1.4682206557791427e-13,0.577424262820271,0.5496100779206365,0.9872102114387783,-1.0893577564894852e-5
0.0286,0.9732964965480672,-0.13136829225429458,0.6610009972680418,-0.10985804247712412,0.6512897953735518,-0.18191006598777326,0.4932292341061941,0.06123202455836663,0.0008480536133930316,-0.0003213293065216051,0.07059522360900276,-0.004416166912984019,1.1230588896798492,1.3077237198046907,1.30772539994101,1.3079035137039274,0.0009469804235468718,7.71469278246116e-5,0.0010590916898814353,0.05518425107932079,2.0170963469836408e-8,4.7003475305650175e-9,-1.8705325458698868e-10,6.302283656153237e-13,1.4688616988864158e-13,0.5776224159294214,0.5494690296010514,0.9872031778158491,-1.0313733133386996e-5
0.0287,0.9732909354808291,-0.13135907449414735,0.6609976638357948,-0.10985106515013335,0.6512866957981026,-0.1819013780374551,0.49384842943980634,0.0613458844931256,0.0008480797700616038,-0.00032122043786692646,0.07059252872094333,-0.004421559651652942,1.1224386236758583,1.3072909708752232,1.3072924457419308,1.3074494817735811,0.0009461352237606965,7.714818477734977e-5,0.0010552526129227293,0.05518618144880008,1.955674787643049e-8,4.702336683752342e-9,-1.8914204134208761e-10,6.110767907870675e-13,1.4694833243401786e-13,0.5777638523444463,0.549368353063268,0.9871981574030178,-9.899855617751152e-6
0.0288,0.9732856263863965,-0.1313500552138437,0.6609945012369038,-0.10984424158808326,0.6512837722000412,-0.18189287635152462,0.49446526704575244,0.061459305781974435,0.000848106583647235,-0.0003211122402088464,0.07058983653438929,-0.004426945655245479,1.1218155167795,1.306915461958544,1.3069167347207782,1.307052983230432,0.0009453352230725558,7.714944118042599e-5,0.0010514777065930485,0.05518816623907964,1.893854267294238e-8,4.704263093422275e-9,-1.9176922093376363e-10,5.918110847166849e-13,1.4700853470294514e-13,0.5778439053933051,0.5493113701134954,0.9871953158480081,-9.665600841491779e-6
0.0289,0.9732805503697389,-0.13134122739473938,0.6609914962474582,-0.10983756593754757,0.6512810104611728,-0.1818845533910605,0.4950797591896204,0.06157229066974109,0.000848134000936154,-0.0003210046926469607,0.07058714708200556,-0.004432324953211403,1.1211899963637904,1.3065966822679222,1.3065977561403403,1.3067135175667215,0.0009445803627301417,7.71506971287625e-5,0.0010477677912718569,0.0551902033395189,1.8316656679224763e-8,4.706126187024463e-9,-1.9494402136583654e-10,5.724408088418072e-13,1.4706675882212606e-13,0.577861710722161,0.5493028879714045,0.9871946930104403,-9.613818407330091e-6
0.029,0.9732757084994047,-0.13133258498161704,0.6609886498921406,-0.10983103392056172,0.651278412067243,-0.18187640450359527,0.49569191499571774,0.061684840954807675,0.0008481620252996434,-0.0003208977779768155,0.07058446035533018,-0.004437697565435536,1.12056271823443,1.306333191634818,1.3063340691181453,1.3064296604738284,0.0009438700016759977,7.715195276296193e-5,0.001044123374398683,0.05519228906926027,1.7694384757149586e-8,4.7079260122401285e-9,-1.980001829861278e-10,5.530563648035041e-13,1.4712300569176598e-13,0.5778759333280699,0.5493683305230596,0.987194353624451,-9.577973353430869e-6
0.0291,0.9732710999241084,-0.13132412427300053,0.6609859617226137,-0.10982464284999317,0.6512759767438656,-0.18186842667801909,0.4963017429353042,0.061796958266849535,0.0008481906545508141,-0.00032079148555527303,0.07058177635095074,-0.004443063507337805,1.1199340617462785,1.3061237837888113,1.3061244671831398,1.3062002109319308,0.0009432034489564954,7.715320816198732e-5,0.001040544233668614,0.05519442099577808,1.7073081769342555e-8,4.709663043569585e-9,-2.00699997982454e-10,5.336957409328458e-13,1.4717728992505542e-13,0.5779072070914231,0.5495122306619903,0.9871936073563485,-9.499154459067344e-6
0.0292,0.9732667189800925,-0.131315841888575,0.6609834278324889,-0.10981839005306573,0.6512737003964143,-0.18186061664149641,0.4969092520208201,0.06190864429528744,0.0008482198728358681,-0.00032068580541290366,0.07057909507561656,-0.004448422795425788,1.1193042936199975,1.3059675091916356,1.305968000879971,1.3060242210294355,0.0009425801300351602,7.715446338083986e-5,0.001037030050328761,0.05519659731329826,1.6453008859877293e-8,4.7113377160436114e-9,-2.03050842966039e-10,5.143673400151906e-13,1.4722962512006686e-13,0.577954507445466,0.5497298740433804,0.9871924786547893,-9.37994392831221e-6
0.0293,0.9732625600036002,-0.1313077344480257,0.6609810443153772,-0.10981227285700323,0.6512715789302633,-0.18185297112119167,0.4975144512647056,0.06201990072954225,0.0008482496643010084,-0.0003205807275802777,0.07057641653607703,-0.004453775446207064,1.1186736805762483,1.3058634183050235,1.3058637207532864,1.3059007428547496,0.0009419994703755175,7.715571847452082e-5,0.0010335805056262358,0.055198816216046775,1.5834427172827463e-8,4.712950464692976e-9,-2.050600945481068e-10,4.950795648358974e-13,1.4728002487487292e-13,0.5780168098234435,0.5500165463224129,0.9871909919684295,-9.222923965238178e-6
0.0294,0.973258617330874,-0.13129979857103788,0.6609788072648902,-0.10980628858902947,0.6512696082507861,-0.18184548684426932,0.49811734967940113,0.062130729259034755,0.000848280013092437,-0.0003204762420879655,0.07057374073908146,-0.00445912147618921,1.1180424893356917,1.3058105615907083,1.3058106773477334,1.3058288284962798,0.0009414608954410928,7.715697349803136e-5,0.0010301952808081493,0.05520107589824958,1.5217597852266712e-8,4.7145017245484544e-9,-2.0673512933988115e-10,4.758408181803253e-13,1.4732850278754611e-13,0.5780930896586013,0.5503675331542713,0.9871891717459252,-9.030676773917947e-6
0.0295,0.9732548852981568,-0.13129203087729668,0.6609767127746385,-0.10980043457636825,0.6512677842633569,-0.18183816053789387,0.4987179562773467,0.06224113157318576,0.0008483109033563571,-0.00032037233896653743,0.07057106769137922,-0.004464460901879809,1.1174109866189894,1.305807989510424,1.3058079212079585,1.3058075300424339,0.0009409638306954114,7.715822850637274e-5,0.0010268740571216135,0.05520337455413263,1.4602782042268693e-8,4.7159919306408186e-9,-2.0808332395258588e-10,4.566595028338333e-13,1.4737507245615896e-13,0.5781823223841844,0.5507781201941389,0.9871870424359327,-8.805784558424225e-6
0.0296,0.9732513582416915,-0.13128442798648737,0.6609747569382339,-0.10979470814624344,0.6512661028733493,-0.18183098892922978,0.4993162800709828,0.0623511093614161,0.0008483423192389706,-0.0003202690082465639,0.07056839739971967,-0.004469793739786436,1.1167794391468029,1.3058547525259028,1.3058545028786102,1.3058358995816182,0.0009405077016019991,7.715948355454619e-5,0.0010236165158137396,0.05520571037792187,1.3990240886907043e-8,4.717421518000843e-9,-2.0911205499744496e-10,4.375440215817801e-13,1.4741974747878414e-13,0.5782834834334382,0.551243593097199,0.9871846284871082,-8.550829522829703e-6
0.0297,0.9732480304977209,-0.13127698651829509,0.660972935849287,-0.1097891066258788,0.6512645599861373,-0.18182396874544146,0.49991233007274943,0.062460664313146556,0.0008483742448864804,-0.00032016623995861524,0.07056572987085212,-0.004475120006416671,1.116148113639793,1.3059499010988784,1.3059494729043344,1.30591298920224,0.000940091933624381,7.716073869755287e-5,0.001020422338131639,0.05520808156384326,1.3380235530255455e-8,4.7187909216592995e-9,-2.0982869908568207e-10,4.1850277720952555e-13,1.4746254145349412e-13,0.5783955482396075,0.5517592375186349,0.9871819543481077,-8.268393871207106e-6
0.0298,0.9732448964024877,-0.13126970309240504,0.6609712456014093,-0.10978362734249818,0.6512631515070947,-0.18181709671369348,0.500506115295087,0.06256979811779798,0.0008484066644450889,-0.00032006402413326174,0.07056306511152596,-0.0044804397182780925,1.1155172768186215,1.3060924856910836,1.3060918818297798,1.306037850992707,0.000939715952226083,7.716199399039405e-5,0.0010172912053224234,0.05521048630612275,1.277302711638756e-8,4.7201005766469626e-9,-2.1024063282852123e-10,3.995441725024283e-13,1.475034679783615e-13,0.5785174922359378,0.5523203391136299,0.9871790444675878,-7.961059807629129e-6
0.0299,0.9732419502922347,-0.13126257432850252,0.6609696822882121,-0.10977826762332538,0.6512618733415955,-0.18181036956115026,0.5010976447504358,0.06267851246479111,0.0008484395620609989,-0.00031996235080107387,0.07056040312849056,-0.004485752891878281,1.1148871954039492,1.3062815567642518,1.3062807801995924,1.3062095370414255,0.00093937918287063,7.716324948807092e-5,0.0010142227986332042,0.055212922798986305,1.216887678937701e-8,4.721350917994605e-9,-2.103552328371862e-10,3.806766102458472e-13,1.4754254065145875e-13,0.5786482908556747,0.5529221835373672,0.9871759232942042,-7.631409536168477e-6
0.03,0.9732391865032047,-0.13125559684627264,0.6609682420033061,-0.10977302479558422,0.6512607213950136,-0.18180378401497624,0.501686927451236,0.06278680904354685,0.0008484729218804121,-0.0003198612099926219,0.07055774392849522,-0.004491059543724813,1.1142581361164376,1.306516164780116,1.3065152185584201,1.3064270994368026,0.0009390810510215479,7.716450524558469e-5,0.0010112167993110927,0.055215389236659855,1.156804569329746e-8,4.722542380732999e-9,-2.1017987572290083e-10,3.619084932251414e-13,1.4757977307085851e-13,0.5787869195320626,0.5535600564450305,0.9871726152766136,-7.282025260897849e-6
0.0301,0.9732365993716405,-0.13124876726540063,0.6609669208403028,-0.1097678961864985,0.6512596915727226,-0.1817973368023359,0.5022739724099277,0.06289468954348595,0.000848506728049532,-0.00031976059173847613,0.07055508751828928,-0.004496359690325268,1.1136303656767483,1.3067953602004097,1.30679424745091,1.3066895902672453,0.0009388209821423618,7.71657613179366e-5,0.0010082728886032005,0.05521788381336937,1.0970794972222562e-8,4.723675399892918e-9,-2.0972193809688898e-10,3.432482242256698e-13,1.476151788346333e-13,0.5789323536983475,0.5542292434918028,0.9871691448634717,-6.915489185889953e-6
0.0302,0.973234183233785,-0.1312420822055717,0.6609657148928134,-0.10976287912329206,0.6512587797800966,-0.18179102465039373,0.5028587886389513,0.06300215565402925,0.0008485409647145605,-0.00031966048606920706,0.07055243390462214,-0.004501653348187227,1.1130041508055422,1.3071181934868656,1.3071169174217092,1.306996061621161,0.0009385984016965974,7.716701776012786e-5,0.0010053907477566388,0.055220404723340784,1.0377385770225953e-8,4.724750410505136e-9,-2.0898879657037448e-10,3.2470420603279095e-13,1.476487715408557e-13,0.5790835687877742,0.5549250303328674,0.9871655365034349,-6.53438351521748e-6
0.0303,0.9732319324258808,-0.13123553828647105,0.6609646202544491,-0.10975797093318872,0.6512579819225093,-0.18178484428631417,0.5034413851507471,0.06310920906459754,0.0008485756160217004,-0.00031956088301538486,0.07054978309424313,-0.004506940533818265,1.1123797582234807,1.3074837151012173,1.3074822790154652,1.3073455655869566,0.0009384127351477799,7.716827462715965e-5,0.0010025700580185194,0.055222950160800074,9.788079231381318e-9,4.725767847600425e-9,-2.0798782775458118e-10,3.06284841431865e-13,1.4768056478759823e-13,0.579239540233588,0.5556427026234076,0.9871618146451596,-6.141290452953158e-6
0.0304,0.9732298412841711,-0.13122913212778392,0.6609636330188209,-0.10975316894341226,0.6512572939053348,-0.18177879243726172,0.5040217709577552,0.06321585146461163,0.000848610666117154,-0.00031946177260758007,0.07054713509390159,-0.004512221263725963,1.111757454651225,1.3078909755051975,1.3078893827768252,1.3077371542530392,0.0009382634079594353,7.716953197403324e-5,0.0009998105006359535,0.05522551831997318,9.203136499762302e-9,4.726728146209559e-9,-2.0672640826073306e-10,2.8799853320825043e-13,1.4771057217293346e-13,0.5793992434690343,0.5563775460186071,0.9871580037373018,-5.73879220316968e-6
0.0305,0.9732279041448982,-0.1312228603491955,0.6609627492795402,-0.10974847048118655,0.6512567116339468,-0.18177286583040084,0.5045999550724161,0.06332208454349238,0.0008486460991471242,-0.000319363144876363,0.07054448991034688,-0.0045174955544179,1.111137506809437,1.3083390251605398,1.3083372792504369,1.3081698797078156,0.0009381498455950885,7.717078985574984e-5,0.000997111756856053,0.05522810739508607,8.622818719442547e-9,4.7276317413633116e-9,-2.0521191470005382e-10,2.6985368414730623e-13,1.4773880729493397e-13,0.5795616539273581,0.5571248461736489,0.9871541282285177,-5.32947096993975e-6
0.0306,0.9732261153443054,-0.131216719570391,0.660961965130218,-0.10974387287373537,0.6512562310137193,-0.18176706119289598,0.5051759465071698,0.06342790999066054,0.0008486818992578132,-0.0003192649898523039,0.07054184755032836,-0.004522763422401655,1.110520181418777,1.3088269145289775,1.3088250189809467,1.3086427940396932,0.0009380714735182652,7.717204832731063e-5,0.0009944735079259288,0.05523071558036467,8.047387034495711e-9,4.728479068092454e-9,-2.034517236837674e-10,2.5185869703439146e-13,1.477652837516723e-13,0.5797257470418048,0.5578798887437162,0.9871502125674636,-4.915908957336071e-6
0.0307,0.9732244692186351,-0.13121070641105556,0.6609612766644655,-0.10973937344828251,0.651255847950026,-0.1817613752519116,0.5057497542744566,0.06353332949553693,0.0008487180505954236,-0.00031916729756597314,0.07053920802059536,-0.0045280248841848055,1.1099057451999073,1.309353694072243,1.3093516525130025,1.3091549493370789,0.0009380277171924907,7.717330744371686e-5,0.0009918954350926926,0.055233341070034955,7.477102588995428e-9,4.7292705614277615e-9,-2.014532118230975e-10,2.340219746548644e-13,1.4779001514122097e-13,0.5798904982456196,0.5586379593839926,0.9871462812027955,-4.5006883694313325e-6
0.0308,0.9732229601041303,-0.1312048174908745,0.6609606799758939,-0.10973496953205185,0.651255558348241,-0.18175580473461223,0.5063213873867167,0.0636383447475424,0.0008487545373061579,-0.0003190700580479412,0.07053657132789724,-0.00453327995627493,1.1092944648734884,1.3099184142520701,1.3099162303912513,1.3097053976883792,0.0009380180020812908,7.717456725996973e-5,0.0009893772196034557,0.05523598205832288,6.9122265270153924e-9,4.730006656400006e-9,-1.9922375572926816e-10,2.1635191979408546e-13,1.4781301506165257e-13,0.5800548829720477,0.5593943437496612,0.9871423585831696,-4.086391410298269e-6
0.0309,0.9732215823370338,-0.13119904942953295,0.6609601711581146,-0.10973065845226714,0.651255358113738,-0.18175034636816223,0.5068908548563905,0.06374295743609774,0.0008487913435362187,-0.0003189732613287783,0.07053393747898336,-0.00453852865517961,1.108686607160182,1.310520125530192,1.3105178031603402,1.3102931911820024,0.0009380417536481905,7.717582783107046e-5,0.0009869185427053297,0.05523863673945437,6.353019992629232e-9,4.730687788039962e-9,-1.9677073201350312e-10,1.9885693523741295e-13,1.4783429711103967e-13,0.5802178766543341,0.5601443274959054,0.9871384691572423,-3.6756002840095683e-6
0.031,0.9732203302535885,-0.1311933988467161,0.6609597463047382,-0.10972643753615224,0.6512552431518909,-0.18174499687972617,0.5074581656959182,0.06384716925062377,0.0008488284534318085,-0.0003188768974390548,0.07053130648060305,-0.004543770997406422,1.1080824387806492,1.3111578783683415,1.3111554213649168,1.3109173819063542,0.0009380983973567154,7.717708921202027e-5,0.0009845190856454264,0.055241303307655414,5.799744129910605e-9,4.7313143913784e-9,-1.9410151728702632e-10,1.8154542377020594e-13,1.4785387488745483e-13,0.5803784547257245,0.5608831962779085,0.9871346373736698,-3.2708971946379353e-6
0.0311,0.9732191981900368,-0.13118786236210922,0.6609594015093766,-0.10972230411093095,0.6512552093680736,-0.1817397529964685,0.5080233289177399,0.06395098188054128,0.0008488658511391297,-0.00031878095640934116,0.07052867833950566,-0.004549006999462946,1.107482226455552,1.311830723228252,1.3118281355496282,1.3115770219498424,0.0009381873586703913,7.717835145782039e-5,0.0009821785296708564,0.05524397995715194,5.2526600829331596e-9,4.731886901446096e-9,-1.9122348816106154e-10,1.6442578817782335e-13,1.4787176198897054e-13,0.5805355926194637,0.561606235750854,0.987130887681108,-2.8748643462560727e-6
0.0312,0.9732181804826219,-0.13118243659539747,0.6609591328656403,-0.1097182555038271,0.6512552526676598,-0.1817346114455536,0.508586353534296,0.06405439701527109,0.0008489035208043851,-0.00031868542827020774,0.07052605306244054,-0.004554236677856759,1.1068862369055505,1.3125377105716565,1.3125349962591217,1.3122711634008741,0.0009383080630527432,7.7179614623472e-5,0.000979896556028732,0.055246664882169914,4.712028995770553e-9,4.732405753273821e-9,-1.8814402124683263e-10,1.475064312456243e-13,1.478879720136594e-13,0.5806882657687973,0.5623087315699249,0.9871272445282134,-2.4900839429366847e-6
0.0313,0.9732172714675863,-0.1311771181662661,0.6609589364671411,-0.1097142890420645,0.6512553689560237,-0.18172956895414608,0.5091472485580267,0.06415741634423401,0.000848941446573777,-0.0003185903030522247,0.07052343065615707,-0.004559460049095442,1.106294736851307,1.3132778908602882,1.3132750540380447,1.312998858347856,0.0009384599359672967,7.718087876397636e-5,0.000977672845966164,0.05524935627693528,4.178112012496419e-9,4.732871381892351e-9,-1.8487049315556336e-10,1.3079575575896724e-13,1.4790251855959401e-13,0.5808354496069702,0.5629859693903048,0.987123732363642,-2.1191381887524657e-6
0.0314,0.9732164654811731,-0.13117190369440024,0.6609588084074898,-0.10971040205286696,0.6512555541385389,-0.18172462224941027,0.5097060230013722,0.06426004155685087,0.000848979612593508,-0.0003184955707859626,0.07052081112740458,-0.004564677129686572,1.105707993013482,1.3140503145558806,1.314047359431044,1.3137591588791955,0.0009386424028775773,7.718214393433466e-5,0.0009755070807302644,0.055252052335674005,3.6511702771844653e-9,4.733284222332456e-9,-1.8141028049847788e-10,1.143021645032129e-13,1.4791541522484685e-13,0.5809761195672277,0.5636332348671766,0.98712037563605,-1.7646092877761538e-6
0.0315,0.973215756859625,-0.13116678979948515,0.6609587447802976,-0.1097065918634583,0.6512558041205794,-0.18171976805851073,0.510262685876773,0.06436227434254248,0.0008490180030097805,-0.00031840122150199166,0.07051819448293241,-0.004569887936137729,1.1051262721127375,1.3148540321201665,1.3148509629827674,1.3145511170832995,0.0009388548892471106,7.718341018954811e-5,0.0009733989415681444,0.055254751252612026,3.131464933908274e-9,4.73364470962491e-9,-1.7777075988679963e-10,9.803406026371802e-14,1.4792667560749048e-13,0.5811092510828153,0.5642458136557242,0.987117198794094,-1.4290794440804067e-6
0.0316,0.9732151399391848,-0.13116177310120603,0.6609587416791758,-0.1097028558010623,0.651256114807519,-0.18171500310861188,0.510817246196669,0.06446411639072962,0.0008490566019687971,-0.00031830724523088235,0.07051558072948992,-0.004575092484956491,1.1045498408697345,1.315688094014879,1.3156849152378618,1.315373785048575,0.0009390968205394217,7.718467758461794e-5,0.0009713481097269154,0.055257451221975305,2.619257126741532e-9,4.733953278800488e-9,-1.7395930793175264e-10,8.199984582584276e-14,1.4793631330559752e-13,0.581233819586978,0.5648189914111306,0.9871142262864295,-1.1151308617379522e-6
0.0317,0.9732146090560952,-0.13115685021924808,0.6609587951977355,-0.10969919119290285,0.6512564821047317,-0.1817103241268782,0.5113697129735006,0.06456556939083313,0.0008490953936167605,-0.00031821363200320495,0.07051296987382645,-0.004580290792650437,1.1039789660051345,1.3165515507017518,1.3165482667409747,1.3162262148634287,0.0009393676222180363,7.718594617454538e-5,0.0009693542664536892,0.05526015043798979,2.1148079997579283e-9,4.73421036488996e-9,-1.6998330124456104e-10,6.620792397494719e-14,1.4794434191724048e-13,0.5813488005129609,0.5653480537885791,0.9871114825617132,-8.253457448215131e-7
0.0318,0.9732141585465992,-0.1311520177732965,0.6609589014295879,-0.1096955953662037,0.6512569019175912,-0.1817057278404742,0.511920095219708,0.06466663503227381,0.000849134362099873,-0.0003181203718495297,0.07051036192269138,-0.004585482875727148,1.1034139142395987,1.3174434526425174,1.3174400680367533,1.3171074586162683,0.0009396667197464799,7.718721601433162e-5,0.0009674170929955766,0.05526284709488145,1.6183786970310454e-9,4.734416402924102e-9,-1.6585011643644814e-10,5.0666697496388145e-14,1.479507750404919e-13,0.5814531692940095,0.565828286443253,0.9871089920686011,-5.623062974037543e-7
0.0319,0.9732137827469394,-0.13114727238303656,0.6609590564683442,-0.1096920656481887,0.6512573701514716,-0.1817012109765643,0.5124684019477316,0.06476731500447247,0.0008491734915643371,-0.0003180274548004272,0.07050775688283403,-0.0045906687506941995,1.102854952293788,1.318362850298909,1.3183593696698446,1.3180165683955003,0.0009399935385882778,7.71884871589779e-5,0.0009655362705996897,0.05526553938687621,1.1302303626346094e-9,4.734571827933686e-9,-1.6156713011863846e-10,3.5384569175526954e-14,1.4795562627342436e-13,0.5815459013633688,0.5662549750303356,0.9871067792557496,-3.285947235574175e-7
0.032,0.9732134759933587,-0.13114261066815336,0.6609592564076154,-0.10968859936608165,0.6512578827117466,-0.18169677026231298,0.5130146421700114,0.06486761099684996,0.0008492127661563555,-0.00031793487088646767,0.07050515476100376,-0.004595848434059172,1.1023023468883641,1.3193087941326607,1.3193052221848962,1.3189525962895323,0.0009403475042069555,7.718975966348543e-5,0.0009637114805131395,0.05526822550820004,6.506241406422e-10,4.734677074949484e-9,-1.5714171890235508e-10,2.0369941797720306e-14,1.4795890921411043e-13,0.5816259721542842,0.5666234052050104,0.9871048685718146,-1.2679322735517165e-7
0.0321,0.9732132326220998,-0.13113802924833215,0.660959497341013,-0.10968519384710637,0.6512584355037899,-0.18169240242488469,0.5135588248989879,0.06496752469882701,0.0008492521700221307,-0.00031784261013822145,0.07050255556394991,-0.004601021942329643,1.1017563647439883,1.3202803346055045,1.3202766761265552,1.319914594386771,0.0009407280420660384,7.719103358285541e-5,0.0009619424039830377,0.05527090365307889,1.7982117512754039e-10,4.7347325790022715e-9,-1.5258125939882256e-10,5.631218148329433e-15,1.4796063746062266e-13,0.5816923571000009,0.5669288626224606,0.9871032844654525,4.0515987130249556e-8
0.0322,0.9732130469694058,-0.13113352474325815,0.660959775362148,-0.10968184641848669,0.6512590244329758,-0.18168810419144393,0.5141009591471011,0.0650670577998245,0.0008492916873078651,-0.0003177506625862589,0.07049995929842186,-0.004606189292013194,1.1012172725813216,1.3212765221791742,1.321272782039469,1.3209016147756234,0.0009411345776290522,7.719230897208909e-5,0.0009602287222564957,0.05527357201573873,-2.8191738983578185e-10,4.73473877512282e-9,-1.4789312821926417e-10,-8.823198987288697e-15,1.4796082461103354e-13,0.5817440316337641,0.5671666329378695,0.9871020513853194,1.7075071582616517e-7
0.0323,0.9732129133715193,-0.13112909377261656,0.6609600865646316,-0.10967855440744642,0.6512596454046777,-0.1816838722891551,0.5146410539267915,0.06516621198926323,0.0008493313021597612,-0.0003176590182611504,0.07049736597116892,-0.004611350499617401,1.1006853371210257,1.322296407315403,1.3222925904682847,1.3219127095444967,0.000941566536359522,7.719358588618765e-5,0.0009585701165806251,0.05527622879040548,-7.343304101740807e-10,4.734696098341903e-9,-1.4308470197490399e-10,-2.2984906823774037e-14,1.4795948426341573e-13,0.5817799711888191,0.5673320018064205,0.9871011937800716,2.6132875465985884e-7
0.0324,0.9732128261646829,-0.1311247329560926,0.6609604270420749,-0.10967531514120935,0.6512602943242699,-0.1816797034451828,0.515179118250499,0.06526498895656399,0.0008493709987240217,-0.0003175676671934663,0.07049477558894046,-0.004616505581649844,1.100160825083762,1.3233390404759238,1.3233351519576495,1.3229469307817978,0.0009420233437209736,7.719486438015231e-5,0.0009569662682025372,0.05527887217130512,-1.1771567418136742e-9,4.7346049836902934e-9,-1.381633572769662e-10,-3.684550257576666e-14,1.479566300158417e-13,0.5817991511984109,0.5674202548832967,0.987100736098365,3.096678995586243e-7
0.0325,0.9732127808084307,-0.13112043918352212,0.6609607936809792,-0.1096721261898683,0.6512609679522767,-0.18167559471805927,0.5157151610166095,0.06536339037514365,0.0008494107643208913,-0.0003174766002318433,0.07049218815624039,-0.004621654553658985,1.0996440213309895,1.3244033039077971,1.3243993486338816,1.3240031615441652,0.0009425042950077407,7.719614451107686e-5,0.0009554166865611165,0.05528150014126337,-1.6104766345398777e-9,4.734466024037976e-9,-1.331873217413808e-10,-5.0406727153472263e-14,1.4795228045340214e-13,0.581800983174956,0.5674430195022742,0.9871006661183698,3.179388463419218e-7
0.0326,0.9732127825620516,-0.1311162120872862,0.6609611902682296,-0.10966898751899966,0.6512616704689693,-0.18167154636190236,0.5162491896611056,0.06546141768550759,0.0008494506139432758,-0.00031738581645941944,0.07048960365821506,-0.0046267974218560295,1.099135263627397,1.3254869075266398,1.325482888754027,1.3250791045382906,0.000943007716550886,7.719742633428936e-5,0.0009539194245939289,0.05528410950367014,-2.036929576841527e-9,4.734281146772492e-9,-1.2857849341864905e-10,-6.374667316210864e-14,1.4794649625913224e-13,0.5817886517275569,0.5675324332333865,0.9871006925952593,3.2411302859560406e-7
0.0327,0.9732128321354768,-0.1311120509012962,0.6609616173489965,-0.10966589860952206,0.6512624025178075,-0.18166755783829266,0.5167812112389655,0.0655590722247237,0.0008494905496963916,-0.00031729531362566357,0.0704870220895238,-0.004631934194587608,1.0986346262453341,1.3265887749266385,1.3265846955093898,1.3261736778534663,0.0009435327624352956,7.719870986053413e-5,0.0009524733074990639,0.0552866991171837,-2.4570164780594656e-9,4.734051563386565e-9,-1.2440860835858397e-10,-7.688044973862629e-14,1.4793931537634156e-13,0.5817635188417063,0.5677146685505214,0.9871007465581579,3.366967292544536e-7
0.0328,0.9732129283750031,-0.13110795447512813,0.6609620741501786,-0.10966285858522402,0.651263163316742,-0.18166362810949394,0.5173112329170051,0.06565635534096433,0.0008495305684164449,-0.00031720508830454226,0.07048444344858977,-0.004637064881631024,1.0981421359141963,1.3277081576643017,1.3277040204310377,1.3272861287495636,0.0009440788303023773,7.71999950937685e-5,0.0009510774525362778,0.0552892683012815,-2.87060244493249e-9,4.733778216467829e-9,-1.2065179623026852e-10,-8.980432602343467e-14,1.47930767241058e-13,0.58172621782414,0.567985133427908,0.9871008266472909,3.5537285965518415e-7
0.0329,0.9732130701269266,-0.13110392165835769,0.6609625598986749,-0.1096598665698941,0.6512639520837242,-0.18165975613776983,0.5178392618620397,0.06575326838240192,0.0008495706669396412,-0.0003171151370700224,0.07048186773383609,-0.004642189492763587,1.0976578193633786,1.328844307296138,1.3288401150500382,1.3284157044864524,0.0009446453177935385,7.720128203794996e-5,0.0009497309769653271,0.055291816375441,-3.2775525841993995e-9,4.733462048603916e-9,-1.1728218670278572e-10,-1.0251457115694328e-13,1.4792088128930953e-13,0.5816773819815942,0.568339235839775,0.9871009315028832,3.798243311345078e-7
0.033,0.9732132562375438,-0.13109995130056082,0.6609630738213845,-0.1096569216873208,0.6512647680367046,-0.18165594088538406,0.5183653052408854,0.06584981269720888,0.0008496108421021866,-0.00031702545649607057,0.07047929494368593,-0.004647308037762602,1.0971817033222764,1.3299964753786564,1.3299922308974592,1.3295616523240048,0.000945231622550187,7.720257069703586e-5,0.000948432998045968,0.05529434265913965,-3.677732002599077e-9,4.7331040023824615e-9,-1.1427390944521788e-10,-1.1500745427956428e-13,1.4790968695712414e-13,0.5816176446208051,0.5687723837603516,0.98710105976516,4.0973405502914195e-7
0.0331,0.973213485553151,-0.1310960422513133,0.6609636151452064,-0.10965402306129267,0.6512656103936345,-0.1816521813146004,0.5188893702203577,0.06594598963355765,0.0008496510907402871,-0.0003169360431566536,0.07047672507656244,-0.004652420526405377,1.0967138145202857,1.3311639134683653,1.3311596195043685,1.3307232195220906,0.0009458371422137304,7.720386107498365e-5,0.0009471826330379572,0.0552968464718549,-4.071005806870294e-9,4.7327050203911e-9,-1.1160109412664816e-10,-1.2727924453170633e-13,1.4789721368052988e-13,0.5815476390485085,0.5692799851638666,0.9871012100743464,4.447849426757968e-7
0.0332,0.9732137569200447,-0.13109219336019098,0.6609641830970392,-0.10965116981559823,0.6512664783724645,-0.18164847638768242,0.5194114639672722,0.0660418005396206,0.0008496914096901484,-0.00031684689362573805,0.0704741581308888,-0.0046575269684692175,1.0962541796868008,1.3323458731217737,1.3323415324018335,1.331899653340581,0.0009464612744255766,7.720515317575073e-5,0.0009459789992010507,0.055299327133064194,-4.457239103751933e-9,4.732266045217461e-9,-1.0923787041615888e-10,-1.3932621105378154e-13,1.478834908955546e-13,0.5814679985714405,0.5698574480245491,0.9871013810706674,4.846599054111911e-7
0.0333,0.9732140691845215,-0.13108840347676975,0.6609647769037824,-0.10964836107402605,0.6512673711911457,-0.18164482506689394,0.5199315936484449,0.06613724676357016,0.0008497317957879766,-0.00031675800447729087,0.0704715941050881,-0.004662627373731431,1.0958028255512178,1.33354160589539,1.3335372211209224,1.3330902010393466,0.0009471034168271326,7.720644700329452e-5,0.000944821213795005,0.055301783962244985,-4.836296999982792e-9,4.731788019449182e-9,-1.0715836798283305e-10,-1.5114462298619938e-13,1.4786854803822635e-13,0.5813793564963372,0.570500180316628,0.9871015713943482,5.290418545720367e-7
0.0334,0.9732144211928777,-0.13108467145062544,0.6609653957923349,-0.10964559596036459,0.651268288067629,-0.18164122631449867,0.5204497664306911,0.06623232965357873,0.0008497722458699774,-0.0003166693722852785,0.07046903299758356,-0.004667721751969325,1.0953597788429321,1.3347503633457234,1.3347459371927028,1.3342941098782588,0.0009477629670598066,7.720774256157242e-5,0.0009437083940795769,0.055304216278874725,-5.2080446023016734e-9,4.731271885673894e-9,-1.0533671649575354e-10,-1.6273074946936948e-13,1.4785241454457308e-13,0.5812823461299348,0.5712035900143321,0.9871017796856137,5.776137014950441e-7
0.0335,0.9732148117914095,-0.1310809961313339,0.6609660389895956,-0.10964287359840247,0.6512692282198653,-0.18163767909276018,0.5209659894808267,0.06632705055781875,0.0008498127567723568,-0.00031658099362366784,0.07046647480679827,-0.004672810112960204,1.0949250662913386,1.335971397029282,1.335966932148243,1.335510627117188,0.0009484393227650059,7.720903985454183e-5,0.0009426396573145221,0.05530662340243087,-5.572347017447455e-9,4.7307185864792316e-9,-1.0374704562400278e-10,-1.740808596437038e-13,1.478351198506227e-13,0.5811776007789693,0.5719630850918906,0.9871020045846893,6.300583575169342e-7
0.0336,0.9732152398264133,-0.13107737636847086,0.6609667057224632,-0.10964019311192814,0.6512701908658056,-0.18163418236394227,0.5214802699656672,0.0664214108244626,0.0008498533253313208,-0.0003164928650664254,0.07046391953115541,-0.004677892466481376,1.094498714625833,1.3372039585025746,1.3371994575186095,1.3367390000160047,0.0009491318815841381,7.721033888616017e-5,0.0009416141207595974,0.05530900465239087,-5.929069352158913e-9,4.730129064452827e-9,-1.0236348503666381e-10,-1.851912226496112e-13,1.478166933924033e-13,0.5810657537501766,0.5727740735235323,0.9871022447317999,6.860587339744137e-7
0.0337,0.973215704144186,-0.13107381101161233,0.6609673952178371,-0.10963755362473017,0.6512711752234007,-0.18163073509030866,0.5219926150520287,0.06651541180168272,0.0008498939483830753,-0.00031640498318751816,0.07046136716907814,-0.004682968822310149,1.0940807505758103,1.3384472993221102,1.3384427648348713,1.3379784758345805,0.0009498400411586112,7.721163966038487e-5,0.0009406309016745593,0.05531135934823217,-6.278076713174925e-9,4.7295042621823165e-9,-1.0116016440281917e-10,-1.9605810762750355e-13,1.477971646059428e-13,0.5809474383502928,0.5736319632834864,0.9871024987671705,7.452977422042046e-7
0.0338,0.9732162035910236,-0.13107029891033403,0.6609681067026162,-0.1096349542605971,0.6512721805106017,-0.18162733623412305,0.5225030319067263,0.06660905483765149,0.0008499346227638261,-0.00031631734456091267,0.07045881771898961,-0.004688039190223827,1.0936712008706662,1.3397006710443975,1.3396961056280954,1.339228301832785,0.0009505631991298326,7.721294218117331e-5,0.0009396891173191639,0.05531368680943221,-6.6192342072342675e-9,4.72884512225533e-9,-1.0011121339155177e-10,-2.0667778371778975e-13,1.4777656292726914e-13,0.5808232878860543,0.5745321623459817,0.9871027653310265,8.074582935430123e-7
0.0339,0.9732167370132226,-0.13106683891421186,0.6609688394036993,-0.10963239414331745,0.6512732059453593,-0.18162398475764913,0.5230115276965761,0.06670234128054135,0.0008499753453097791,-0.0003162299457605757,0.07045627117931294,-0.004693103579999719,1.0932700922397958,1.340963325225945,1.3409587314293503,1.3404877252704908,0.0009513007531392099,7.721424645248292e-5,0.0009387878849531676,0.05531598635546846,-6.952406941075817e-9,4.7281525872595045e-9,-9.919076167194425e-11,-2.1704652006088175e-13,1.4775491779241034e-13,0.5806939356641968,0.5754700786852471,0.9871030430635926,8.722232993275603e-7
0.034,0.9732173032570797,-0.13106342987282169,0.6609695925479856,-0.10962987239667976,0.6512742507456247,-0.1816206796231506,0.5235181095883936,0.06679527247852472,0.0008500161128571404,-0.0003161427833604739,0.07045372754847133,-0.004698162001415132,1.092877451412595,1.3422345134232616,1.3422298937697033,1.3417559934075671,0.0009520521008281511,7.721555247827111e-5,0.000937926321836327,0.055318257305818366,-7.277460021438376e-9,4.727427599782472e-9,-9.83729389130794e-11,-2.2716058579718906e-13,1.4773225863739434e-13,0.5805600149914566,0.5764411202755119,0.9871033306050944,9.392756708945576e-7
0.0341,0.9732179011688908,-0.13106007063573932,0.6609703653623742,-0.10962738814447257,0.6512753141293488,-0.18161741979289114,0.5240227847489948,0.06688784977977398,0.0008500569222421159,-0.0003160558539345741,0.07045118682488792,-0.00470321446424737,1.0924933051184584,1.3435134871928558,1.343508844180222,1.3430323535038855,0.0009528166398380632,7.72168602624953e-5,0.0009371035452283983,0.05532049897995938,-7.594258555060751e-9,4.726671102411866e-9,-9.763187478404003e-11,-2.370162500671215e-13,1.4770861489824915e-13,0.5804221591745695,0.5774406950910046,0.9871036265957566,1.0082983195807138e-6
0.0342,0.9732185295949527,-0.13105676005254058,0.6609711570737636,-0.10962494051048437,0.6512763953144823,-0.18161420422913452,0.5245255603451949,0.06698007453246156,0.0008500977703009113,-0.00031596915405684284,0.07044864900698584,-0.004708260978273743,1.0921176800867816,1.3447994980912366,1.3447948341919747,1.3443160528193165,0.0009535937678103543,7.721816980911288e-5,0.0009363186723891381,0.055322710697368944,-7.902667648681809e-9,4.725884037735319e-9,-9.69416989539088e-11,-2.466097820110907e-13,1.476840160110027e-13,0.5802810015202718,0.5784642111059544,0.9871039296758043,1.0789741567227527e-6
0.0343,0.9732191873815619,-0.13105349697280136,0.6609719669090534,-0.10962252861850372,0.6512774935189765,-0.18161103189414438,0.52502644354381,0.06707194808475987,0.0008501386538697326,-0.000315882680301247,0.07044611409318825,-0.004713301553271555,1.0917506030469604,1.3460917976749123,1.3460871153360285,1.3456063386137314,0.000954382882386432,7.721948112208127e-5,0.0009355708205783027,0.05532489177752452,-8.202552409040338e-9,4.725067348340467e-9,-9.627654109176854e-11,-2.5593745076950583e-13,1.4765849141168298e-13,0.5801371753352995,0.5795070762945902,0.9871042384854628,1.1509860936573786e-6
0.0344,0.9732198733750144,-0.1310502802460975,0.6609727940951421,-0.10962015159231916,0.6512786079607819,-0.18160790175018443,0.5255254415116556,0.06716347178484133,0.0008501795697847857,-0.0003157964292417531,0.0704435820819183,-0.004718336199018114,1.0913921007283895,1.347389637500392,1.347384939143452,1.3469024581470006,0.0009551833812077036,7.722079420535787e-5,0.0009348591070556484,0.05532704153990355,-8.493777942875203e-9,4.724221976814942e-9,-9.561053086670192e-11,-2.6499552548277845e-13,1.4763207053631797e-13,0.5799913139263886,0.5805646986311412,0.987104551664957,1.224017041721315e-6
0.0345,0.9732205864216069,-0.13104710872200478,0.660973637858929,-0.10961780855571922,0.6512797378578496,-0.18160481275951842,0.5260225614155473,0.06725464698087832,0.0008502205148822766,-0.00031571039745232807,0.07044105297159915,-0.004723364925290727,1.091042199860465,1.348692269124184,1.348687557145312,1.348203658678995,0.0009559946619155771,7.722210906290014e-5,0.0009341826490809315,0.055329159303983494,-8.776209356925214e-9,4.723348865746376e-9,-9.491779794779174e-11,-2.7378027529131846e-13,1.4760478282093562e-13,0.5798440506002753,0.5816324860898362,0.9871048678545121,1.2977499122512716e-6
0.0346,0.9732213253676356,-0.13104398125009908,0.660974497427313,-0.10961549863249241,0.6512808824281306,-0.18160176388441004,0.5265178104223007,0.06734547502104328,0.0008502614859984112,-0.00031562458150693844,0.07043852676065394,-0.0047283877418667,1.0907009271725812,1.3499989441027975,1.349994220872677,1.3495091874695853,0.0009568161221514599,7.722342569866542e-5,0.0009335405639139087,0.055331244389241786,-9.049711757929175e-9,4.722448957722405e-9,-9.417247200412077e-11,-2.822879693355355e-13,1.475766577015639e-13,0.5796960186636954,0.5827058466449039,0.9871051856943531,1.3718676165839568e-6
0.0347,0.9732220890593972,-0.1310408966799563,0.6609753720271928,-0.10961322094642728,0.6512820408895759,-0.18159875408712298,0.5270111956987319,0.06743595725350864,0.0008503024799693952,-0.00031553897797955105,0.07043600344750585,-0.004733404658523339,1.0903683093941343,1.351308913992741,1.3513041818566145,1.3508182917786424,0.0009576471595567599,7.722474411661117e-5,0.0009329319688143361,0.05533329611515589,-9.314150252625953e-9,4.721523195330662e-9,-9.33486827047717e-11,-2.9051487675584123e-13,1.4754772461423085e-13,0.5795478514233853,0.5837801882705737,0.9871055038247054,1.4460530660560954e-6
0.0348,0.9732228763431879,-0.1310378538611522,0.6609762608854678,-0.10961097462131236,0.6512832124601362,-0.18159578232992094,0.5275027244116562,0.06752609502644676,0.0008503434936314348,-0.0003154535834441325,0.070433483030578,-0.004738415685037954,1.0900443732545195,1.352621430350523,1.3526166916281925,1.3521302188660376,0.0009584871717728844,7.722606432069479e-5,0.0009323559810419702,0.055335313801203254,-9.569389947754338e-9,4.7205725211587796e-9,-9.24205597188274e-11,-2.9845726669264486e-13,1.4751801299496433e-13,0.5794001821860808,0.5848509189410742,0.9871058208857936,1.519989172004391e-6
0.0349,0.9732236860653044,-0.13103485164326265,0.660977163229037,-0.10960875878093619,0.6512843963577626,-0.18159284757506763,0.5279924037278896,0.0676158896880301,0.0008503845238207357,-0.0003153683944746497,0.07043096550829356,-0.004743420831187847,1.089729145483132,1.3539357447326525,1.3539310017184785,1.3534442159916409,0.0009593355564412412,7.722738631487367e-5,0.0009318117178565674,0.05533729676686133,-9.815295950053194e-9,4.719597877794392e-9,-9.136223271537046e-11,-3.061114082863579e-13,1.4748755227979243e-13,0.5792536442585181,0.5859134466306347,0.9871061355178432,1.5933588457655678e-6
0.035,0.9732245170720429,-0.13103188887586348,0.660978078284799,-0.10960657254908727,0.651285591800406,-0.1815899487848268,0.5284802408142475,0.06770534258643104,0.000850425567373504,-0.00031528340764506915,0.07042845087907568,-0.004748420106750329,1.0894226528093671,1.355251108695638,1.3552463636585401,1.3547595304153235,0.0009601917112032381,7.722871010310526e-5,0.0009312982965178841,0.05533924433160757,-1.0051733366261328e-8,4.718600207825133e-9,-9.014783136348371e-11,-3.1347357067739017e-13,1.4745637190474302e-13,0.5791088709474334,0.5869631793134841,0.9871064463610792,1.6658449986763352e-6
0.0351,0.9732253682096998,-0.1310289644085306,0.6609790052796531,-0.10960441504955418,0.6512867980060173,-0.18158708492146208,0.5289662428375458,0.06779445506982203,0.0008504666211259455,-0.00031519861952935754,0.0704259391413475,-0.004753413521502704,1.0891249219626207,1.3565667737959883,1.3565620289794458,1.3560754093969565,0.0009610550337002825,7.723003568934695e-5,0.0009308148342856768,0.05534115581491942,-1.0278567303117551e-8,4.717580453838636e-9,-8.875148533225e-11,-3.2054002300615164e-13,1.4742450130584416e-13,0.5789664955595625,0.5879955249638511,0.9871067520557265,1.7371305420734019e-6
0.0352,0.9732262383245714,-0.1310260770908398,0.6609799434404983,-0.10960228540612542,0.6512880141925474,-0.1815842549472372,0.5294504169645999,0.06788322848637543,0.0008505076819142662,-0.0003151140267014818,0.07042343029353218,-0.00475840108522228,1.0888359796722873,1.357881991590212,1.3578772492122626,1.3573911001964105,0.0009619249215737821,7.723136307755613e-5,0.0009303604484197016,0.05534303053627433,-1.0495662867360725e-8,4.716539558422534e-9,-8.714732429075188e-11,-3.2730703441305354e-13,1.4739196991912374e-13,0.5788271514016414,0.5890058915559648,0.9871070512420105,1.8068983872934918e-6
0.0353,0.9732271262629545,-0.13102322577236689,0.6609808919942334,-0.10960018274258954,0.6512892395779474,-0.1815814578244159,0.5299327703622257,0.0679716641842637,0.0008505487465746717,-0.0003150296257354085,0.07042092433405286,-0.004763382807686363,1.0885558526677628,1.359196013634818,1.3591912758880584,1.3587058500735558,0.0009628007724651446,7.723269227169026e-5,0.0009299342561797151,0.05534486781514976,-1.070288516572964e-8,4.71547846416446e-9,-8.530947790807235e-11,-3.337708740385054e-13,1.473588071806098e-13,0.5786914717804066,0.5899896870640543,0.987107342560156,1.8748314456733093e-6
0.0354,0.9732280308711453,-0.1310204093026878,0.6609818501677576,-0.10959810618273505,0.651290473380168,-0.18157869251526185,0.530413310197239,0.06805976351165922,0.0008505898119433683,-0.00031494541320510437,0.07041842126133271,-0.004768358698672262,1.0882845676784423,1.3605080914863148,1.3605033605379016,1.3600189062882642,0.0009636819840157775,7.72340232757067e-5,0.0009295353748254736,0.05534666697102315,-1.090009930496316e-8,4.714398113652049e-9,-8.321207585329387e-11,-3.3992781102291846e-13,1.4732504252633028e-13,0.5785600900025938,0.5909423194623485,0.9871076246503884,1.9406126285495784e-6
0.0355,0.9732289509954402,-0.1310176265313783,0.6609828171879697,-0.10959605485035047,0.6512917148171603,-0.18157595798203877,0.5308920436364551,0.06814752781673443,0.0008506308748565618,-0.0003148613856845361,0.0704159210737949,-0.00477332876795728,1.0880221514337216,1.3618174767012114,1.3618127546928593,1.3613295161004058,0.0009645679538670886,7.72353560935629e-5,0.0009291629216167335,0.05534842732337196,-1.108717039180008e-8,4.713299449472935e-9,-8.08292477954995e-11,-3.457741145067023e-13,1.4729070539231316e-13,0.5784336393749391,0.5918591967250764,0.9871078961529324,2.0039248472590036e-6
0.0356,0.9732298854821355,-0.13101487630801428,0.6609837922817687,-0.10959402786922437,0.6512929631068752,-0.18157325318701031,0.5313689778466902,0.0682349584476617,0.0008506719321504581,-0.0003147775397476704,0.07041342376986251,-0.004778293025318727,1.0877686306629957,1.3631234208360161,1.3631187098839996,1.3626369267698517,0.0009654580796604853,7.723669072921625e-5,0.0009288160138132514,0.05535014819167363,-1.1263963532979252e-8,4.712183414214749e-9,-7.813512340377167e-11,-3.5130605363026815e-13,1.472558252145864e-13,0.5783127532041786,0.5927357268264668,0.9871081557080135,2.064451013138308e-6
0.0357,0.9732308331775278,-0.13101215748217154,0.6609847746760538,-0.10959202436314529,0.6512942174672636,-0.1815705770924403,0.5318441199947596,0.06832205675261349,0.0008507129806612629,-0.0003146938719684741,0.07041092934795877,-0.0047832514805339075,1.0875240320956596,1.364425175447238,1.3644204776423898,1.3639403855564727,0.0009663517590373755,7.723802718662418e-5,0.0009284937686747833,0.055351828895405616,-1.1430343835239491e-8,4.711050950465127e-9,-7.510383234719327e-11,-3.565198975340259e-13,1.47220431429178e-13,0.5781980647970484,0.5935673177407488,0.9871084019558566,2.1218740375242013e-6
0.0358,0.9732317929279135,-0.13100946890342596,0.6609857635977238,-0.10959004345590172,0.6512954771162763,-0.18156792866059232,0.5323174772474791,0.06840882407976218,0.0008507540172251824,-0.0003146103789209138,0.0704084378065068,-0.004788204143380128,1.0872883824611095,1.3657219920913855,1.3657173094990982,1.3652391397201393,0.0009672483896391667,7.723936546974405e-5,0.000928195303461086,0.05535346875404538,-1.1586176405319614e-8,4.709903000811699e-9,-7.170950429484734e-11,-3.614119153583856e-13,1.4718455347211588e-13,0.5780902074602846,0.5943493774421513,0.9871086335366867,2.175876831753393e-6
0.0359,0.973232763579589,-0.13100680942135337,0.6609867582736777,-0.10958808427128221,0.6512967412718645,-0.18156530685373012,0.5327890567716642,0.0684952617772802,0.0008507950386784224,-0.00031452705717895617,0.07040594914392974,-0.004793151023634697,1.0870617084887402,1.3670131223249675,1.3670084569851926,1.366532436520723,0.0009681473691072665,7.724070558253334e-5,0.0009279197354319156,0.05535506708707035,-1.1731326349958469e-8,4.708740507842103e-9,-6.79262689158161e-11,-3.659783762437584e-13,1.4714822077942807e-13,0.5779898145006233,0.5950773139049034,0.987108849090729,2.2261423071626058e-6
0.036,0.9732337439788507,-0.13100417788552962,0.6609877579308145,-0.10958614593307528,0.651298009151979,-0.18156271063411739,0.533258865734131,0.06858137119333994,0.0008508360418571888,-0.00031444390331656806,0.07040346335865076,-0.004798092131074921,1.086844036907947,1.3682978177044927,1.3682931716317401,1.3678195232180939,0.0009690480950830826,7.724204752894943e-5,0.0009276661818470285,0.05535662321395799,-1.1865658775894862e-8,4.70756441414397e-9,-6.372825587918284e-11,-3.7021554933055397e-13,1.4711146278714252e-13,0.5778975192248005,0.5957465351032338,0.9871090472582087,2.2723533750885463e-6
0.0361,0.9732347329719949,-0.13100157314553054,0.6609887617960334,-0.10958422756506948,0.6512992799745707,-0.1815601389640179,0.5337269113016948,0.06866715367611384,0.0008508770235976876,-0.00031436091390771607,0.07040098044909301,-0.004803027475478106,1.0866353944481255,1.3695753297864697,1.3695707049698094,1.3690996470721233,0.0009699499652080227,7.724339131294973e-5,0.0009274337599661812,0.05535813645418576,-1.198903878986764e-8,4.706375662304935e-9,-5.908959485402976e-11,-3.7411970375918334e-13,1.4707430893128718e-13,0.5778139549395521,0.5963524490113719,0.9871092266793507,2.314192946867935e-6
0.0362,0.9732357294053182,-0.130998994050932,0.660989769096233,-0.10958232829105334,0.6513005529575906,-0.18155759080569528,0.5341932006411715,0.06875261057377428,0.0008509179807361246,-0.0003142780855263669,0.07039850041367962,-0.00480795706662156,1.0864358078386709,1.3708449101274072,1.3708403085304675,1.370372055342682,0.0009708523771234941,7.724473693849164e-5,0.00092722158704913,0.05535960612723109,-1.210133149861562e-8,4.7051751949126285e-9,-5.3984415509439866e-11,-3.776871086700566e-13,1.470367886478901e-13,0.5777397549516144,0.5968904636035463,0.9871093859943804,2.3513439338374825e-6
0.0363,0.9732367321251171,-0.1309964394513098,0.6609907790583127,-0.10958044723481539,0.6513018273189896,-0.18155506512141326,0.5346577409193766,0.06883774323449371,0.0008509589101087057,-0.0003141954147464874,0.07039602325083377,-0.004812880914282587,1.0862453038089788,1.372105810283814,1.3721012338447824,1.3716359952896402,0.0009717547284709049,7.724608440953261e-5,0.0009270287803556314,0.055361031552571445,-1.2202402008877621e-8,4.703963954554688e-9,-4.8386847514496333e-11,-3.8091403320358386e-13,1.4699893137297917e-13,0.5776755525677234,0.5973559868539859,0.9871095238435224,2.3834892473339014e-6
0.0364,0.9732377399776877,-0.13099390819623982,0.6609917909091712,-0.10957858352014416,0.6513031022767184,-0.18155256087343555,0.5351205393031259,0.06892255300644451,0.0008509998085516368,-0.0003141128981420441,0.07039354895897862,-0.004817799028238497,1.086063909088444,1.3733572818121988,1.3733527324438222,1.3728907141728697,0.0009726564168916626,7.724743373003e-5,0.0009268544571454418,0.05536241204968428,-1.2292115427392485e-8,4.702742883818744e-9,-4.22710205382811e-11,-3.83796746500176e-13,1.4696076654258236e-13,0.5776219810946152,0.59774442673692,0.9871096388670022,2.410311798693909e-6
0.0365,0.9732387518093266,-0.1309913991352979,0.6609928038757076,-0.10957673627082817,0.6513043770487283,-0.18155007702402587,0.5355816029592351,0.06900704123779912,0.000851040672901124,-0.0003140305322870039,0.07039107753653727,-0.004822711418266594,1.0858916504064626,1.3745985762690702,1.3745940558586545,1.3741354592522406,0.0009735568400271745,7.724878490394126e-5,0.0009266977346783175,0.05536374693804703,-1.237033686089903e-8,4.701512925292431e-9,-3.561106424987778e-11,-3.8633151770024303e-13,1.4692232359272768e-13,0.5775796738390258,0.5980511912265773,0.9871097297050447,2.4314944992542174e-6
0.0366,0.9732397664663303,-0.13098891111805985,0.6609938171848208,-0.10957490461065598,0.6513056508529701,-0.18154761253544788,0.5360409390545198,0.06909120927672992,0.000851081499993373,-0.0003139483137553334,0.07038860898193293,-0.004827618094144186,1.0857285544924293,1.3758289452109371,1.3758244556203467,1.3753694777876238,0.0009744553955188487,7.725013793522378e-5,0.0009265577302140147,0.05536503553713715,-1.2436931416136086e-8,4.700275021563383e-9,-2.838110831836822e-11,-3.885146159441956e-13,1.468836319594431e-13,0.5775492641076911,0.598271688297187,0.9871097949978752,2.446720260351542e-6
0.0367,0.973240782794995,-0.13098644299410156,0.6609948300634098,-0.1095730876634161,0.6513069229073948,-0.1815451663699653,0.5364985547557959,0.06917505847140935,0.0008511222866645899,-0.00031386623912099925,0.07038614329358872,-0.00483251906564858,1.08557464807574,1.3770476401943081,1.377043183259967,1.3765920170388903,0.0009753514810080925,7.725149282783497e-5,0.0009264335610122903,0.055366277166432096,-1.249176419984248e-8,4.699030115219233e-9,-2.0555282412835602e-11,-3.9034231037244396e-13,1.468447210787566e-13,0.5775313852073476,0.5984013259229778,0.9871098333857186,2.455671993322596e-6
0.0368,0.9732417996930328,-0.1309839936412695,0.660995841773971,-0.10957128457541469,0.6513081924674259,-0.1815427375175145,0.5369544572320394,0.06925859017046194,0.0008511630298955659,-0.00031378430504048934,0.07038368046982903,-0.004837414342484096,1.0854299522662763,1.378253903741817,1.3782494812798038,1.377802314976258,0.0009762444819504622,7.725284958459389e-5,0.0009263243132751015,0.0553674711612906,-1.253475830117359e-8,4.69777917155119e-9,-1.21216012065683e-11,-3.9181240788711327e-13,1.4680562110658138e-13,0.5775263280389823,0.5984370796223674,0.9871098448107782,2.4581102326127933e-6
0.0369,0.9732428190580871,-0.1309815636563847,0.660996853652855,-0.10956949585652709,0.6513094609673781,-0.18154032663774652,0.5374086534815226,0.06934180569195057,0.0008512037350990423,-0.00031370251318390554,0.07038122050330146,-0.004842303929836178,1.085294151432304,1.3794466291722687,1.3794422432440703,1.3789992465186491,0.0009771332153378854,7.72542081404244e-5,0.0009262274680020671,0.05536861795907384,-1.2569023406894867e-8,4.6965242767230445e-9,-3.819875677838568e-12,-3.930074592859574e-13,1.4676639778911993e-13,0.5775158943313297,0.5984612567050974,0.9871098990933119,2.4580574967700434e-6
0.037,0.9732438422491958,-0.13097915354741677,0.6609978666541667,-0.10956772192916212,0.6513107294265724,-0.18153793426485423,0.5378611495943133,0.06942470617928553,0.0008512444061607558,-0.0003136208649500397,0.07037876338794485,-0.004847187832878078,1.0851669623689508,1.3806253352730906,1.380620988038048,1.3801823179449912,0.0009780170511598108,7.72555684377771e-5,0.0009261414489920742,0.05536971835411097,-1.2596475475080216e-8,4.695266670902696e-9,3.929650847781061e-12,-3.9397904733811e-13,1.4672709019587073e-13,0.5774899162078988,0.5985214534240876,0.987110034247412,2.4579262021025293e-6
0.0371,0.9732448691257694,-0.13097676303554126,0.6609988806920482,-0.10956596258600412,0.6513119977672783,-0.18153556015586728,0.5383119514360963,0.0695072927317287,0.0008512850427470798,-0.00031353935943888306,0.07037630912062551,-0.004852066058770319,1.0850482609570904,1.3817899010465524,1.3817855945960769,1.3813514037945722,0.000978895792332153,7.725693045150418e-5,0.0009260656984105952,0.05537077277288235,-1.2617232461171887e-8,4.694006821250424e-9,1.1143443090101156e-11,-3.9473119559324276e-13,1.4668771291279054e-13,0.5774490223605707,0.5986162129698127,0.9871102470022382,2.4577195259163713e-6
0.0372,0.9732458995472173,-0.13097439184193377,0.6609998956806417,-0.1095642176197375,0.6513132659117655,-0.18153320406781523,0.5387610648725571,0.06958956644854185,0.0008513256445243884,-0.0003134579957504271,0.07037385769820975,-0.004856938614673415,1.0849379230775957,1.3829402054949231,1.382935941852497,1.3825063786066791,0.0009797692417708253,7.725829415645786e-5,0.0009259996584231025,0.05537178164186839,-1.2631412320612121e-8,4.692745194926507e-9,1.783796576893022e-11,-3.952679276010271e-13,1.46648280525836e-13,0.5773938414812259,0.5987440785327481,0.9871105340869505,2.4574406455176895e-6
0.0373,0.9732469333729495,-0.1309720396877698,0.6610009115340892,-0.10956248682304665,0.6513145337823033,-0.18153086575772767,0.5392084957693803,0.06967152842898681,0.0008513662111590553,-0.0003133767729846633,0.07037140911756394,-0.004861805507747889,1.08483582461134,1.3840761276204727,1.3840719087416482,1.3836471169206004,0.0009806372023917417,7.725965952749024e-5,0.000925942771195069,0.05537274538754947,-1.2639133008843172e-8,4.691482259091225e-9,2.4029683604078668e-11,-3.955932669111348e-13,1.4660880762096383e-13,0.5773250022617452,0.5989035933033687,0.9871108922307092,2.457092738212605e-6
0.0374,0.9732479704623761,-0.130969706294225,0.6610019281665332,-0.1095607699886159,0.6513158013011614,-0.18152854498263424,0.5396542499922511,0.06975317977232544,0.0008514067423174543,-0.0003132956902415828,0.07036896337555437,-0.004866666745154256,1.0847418414391965,1.3851975464254704,1.3851933741978708,1.3847734932756235,0.0009814994771108164,7.726102653945357e-5,0.000925894478891967,0.05537366443640601,-1.2640512481307277e-8,4.690218480904856e-9,2.9735061315355523e-11,-3.9571123707323725e-13,1.4656930878413074e-13,0.5772431333940093,0.5990933004721498,0.9871113181626742,2.456678981307238e-6
0.0375,0.9732490106749064,-0.13096739138247485,0.6610029454921158,-0.10955906690912967,0.6513170683906094,-0.18152624149956448,0.5400983334068543,0.06983452157781951,0.0008514472376659593,-0.00031321474662117724,0.07036652046904736,-0.004871522334053035,1.084655849442039,1.3863043409121858,1.3863002171555046,1.3858853822110362,0.0009823558688439632,7.726239516720002e-5,0.0009258542236792692,0.05537453921491838,-1.2635668693446686e-8,4.68895432752768e-9,3.497056362256993e-11,-3.956258616370061e-13,1.4652979860129347e-13,0.5771488635698991,0.5993117432295662,0.9871118086120051,2.4562025521077085e-6
0.0376,0.9732500538699509,-0.130965094673695,0.6610039634249788,-0.10955737737727232,0.6513183349729168,-0.18152395506554803,0.540540751878875,0.06991555494473088,0.000851487696870944,-0.00031313394122343773,0.07036408039490923,-0.004876372281604745,1.0845777245007402,1.387396390082888,1.387392316548889,1.3869826582661264,0.0009832061805070955,7.726376538558179e-5,0.0009258214477224477,0.05537537014956699,-1.2624719600703647e-8,4.687690266119975e-9,3.9752655245532124e-11,-3.953411641521129e-13,1.4649029165840865e-13,0.5770428214812949,0.5995574647660932,0.9871123603078623,2.455666627920137e-6
0.0377,0.9732510999069188,-0.13096281588906095,0.6610049818792648,-0.10955570118572827,0.6513196009703531,-0.18152168543761443,0.540981511273998,0.06999628097232134,0.0008515281195987823,-0.0003130532731483557,0.07036164315000633,-0.004881216594969905,1.0845073424961735,1.3884735729398467,1.388469551312365,1.3880651959801815,0.0009840502150161277,7.726513716945102e-5,0.0009257955931869755,0.055376157666832224,-1.2607783158520401e-8,4.6864267638420215e-9,4.4097800904050925e-11,-3.9486116816822926e-13,1.4645080254143302e-13,0.5769256358200778,0.5998290082722058,0.9871129699794058,2.455074386050644e-6
0.0378,0.9732521486452207,-0.13096055474974827,0.6610060007691159,-0.10955403812718184,0.651320866305188,-0.18151943237279336,0.5414206174579085,0.07007670075985274,0.000851568505515848,-0.00031297274149592267,0.07035920873120496,-0.004886055281309033,1.0844445793092126,1.3895357684853316,1.389531800380272,1.3891328698924899,0.0009848877752869738,7.726651049365993e-5,0.0009257761022383252,0.05537690219319449,-1.2584977322339196e-8,4.685164287854097e-9,4.8022465317936433e-11,-3.941898972350267e-13,1.4641134583632328e-13,0.5767979352781283,0.6001249169383792,0.9871136343557952,2.45442900380535e-6
0.0379,0.9732531999442658,-0.13095831097693258,0.661007020008674,-0.10955238799431746,0.6513221308996908,-0.1815171956281143,0.5418580762962913,0.07015681540658691,0.0008516088542885148,-0.00031289234536612984,0.07035677713537146,-0.004890888347782647,1.0843893108207303,1.3905828557216118,1.39057894268695,1.3901855545423385,0.0009857186642355474,7.726788533306072e-5,0.0009257624170419691,0.05537760415513416,-1.2556420047602279e-8,4.683903305316483e-9,5.1543113206997836e-11,-3.933313749021767e-13,1.463719361290361e-13,0.5766603485473271,0.6004437339550884,0.987114350166191,2.4537336584903747e-6
0.038,0.9732542536634644,-0.13095608429178937,0.6610080395120814,-0.10955075057981947,0.6513233946761313,-0.18151497496060692,0.5422938936548316,0.07023662601178567,0.0008516491655831567,-0.0003128120838589687,0.07035434835937215,-0.0048957158015512665,1.0843414129116002,1.3916147136509565,1.3916108571667387,1.3912231244690156,0.0009865426847777625,7.726926166250555e-5,0.0009257539797633798,0.05537826397913165,-1.2522229289751897e-8,4.682644283389456e-9,5.467620929104443e-11,-3.9228962471935103e-13,1.4633258800552822e-13,0.5765135043195552,0.6007840025128086,0.9871151141397528,2.452991527411839e-6
0.0381,0.9732553096622261,-0.1309538744154943,0.6610090591934804,-0.10954912567637227,0.6513246575567789,-0.1815127701273008,0.5427280753992142,0.0703161336747108,0.0008516894390661472,-0.0003127319560744305,0.07035192240007333,-0.00490053764977541,1.0843007614626956,1.3926312212756355,1.3926274227539785,1.3922454542118088,0.000987359639829533,7.727063945684662e-5,0.0009257502325680299,0.055378882091667345,-1.248252300423029e-8,4.681387689233297e-9,5.743821828988612e-11,-3.9106867023622117e-13,1.4629331605175633e-13,0.576358031286693,0.6011442658020147,0.9871159230056408,2.4522057878758638e-6
0.0382,0.9732563677999606,-0.13095168106922284,0.6610100789670129,-0.10954751307666026,0.6513259194639033,-0.18151058088522556,0.5431606273951242,0.07039533949462416,0.0008517296744038605,-0.0003126519611125067,0.07034949925434136,-0.004905353899615594,1.0842672323548894,1.3936322575979188,1.3936285183830093,1.393252418310006,0.0009881693323067731,7.727201869093609e-5,0.0009257506176213918,0.05537945891922164,-1.2437419146479709e-8,4.6801339900082845e-9,5.984560492333206e-11,-3.8967253500245864e-13,1.462541348536771e-13,0.5761945581406214,0.601523067013182,0.9871167734930149,2.4513796171885686e-6
0.0383,0.9732574279360782,-0.13094950397415064,0.6610110987468214,-0.10954591257336779,0.651327180319774,-0.18150840699141074,0.5435915555082464,0.07047424457078758,0.0008517698712626701,-0.0003125720980731887,0.07034707891904254,-0.0049101645582323395,1.0842407014690556,1.394617701620075,1.394614022988171,1.3942438913028945,0.0009889715651253963,7.727339933962618e-5,0.0009257545770889383,0.05537999488827494,-1.2387035671942396e-8,4.678883652874697e-9,6.191483391119207e-11,-3.881052425677351e-13,1.4621505899724729e-13,0.576023713573221,0.6019189493367856,0.987117662331035,2.4505161926560736e-6
0.0384,0.9732584899299884,-0.1309473428514532,0.6610121184470478,-0.10954432395917924,0.6513284400466604,-0.18150624820288594,0.5440208656042661,0.07055285000246285,0.0008518100293089501,-0.00031249236605646773,0.07034466139104319,-0.0049149696327861645,1.0842210446860667,1.3955874323443738,1.3955838155038036,1.3952197477297623,0.0009897661412013167,7.727478137776905e-5,0.0009257615531361417,0.05538049042530763,-1.2331490536060602e-8,4.677637144992814e-9,6.366236997327533e-11,-3.863708164817221e-13,1.4617610306842354e-13,0.5758461262763725,0.6023304559633004,0.9871185862488614,2.4496186915845005e-6
0.0385,0.9732595536411013,-0.1309451974223061,0.6610131379818344,-0.109542747026779,0.6513296985668322,-0.1815041042766808,0.5444485635488678,0.07063115688891182,0.0008518501482090742,-0.0003124127641623353,0.07034224666720965,-0.004919769130437586,1.0842081378867963,1.3965413287730848,1.3965377748642467,1.3961798621298975,0.000990552863450448,7.72761647802169e-5,0.0009257709879284746,0.05538094595680009,-1.2270901694276565e-8,4.676394933522915e-9,6.510467782939161e-11,-3.84473280294091e-13,1.461372816531626e-13,0.5756624249419569,0.6027561300832016,0.9871195419756538,2.4486902912799685e-6
0.0386,0.9732606189288265,-0.13094306740788492,0.6610141572653231,-0.10954118156885147,0.6513309558025588,-0.18150197496982484,0.544874655207737,0.07070916632939632,0.000851890227629416,-0.0003123332914907826,0.07033983474440823,-0.004924563058347125,1.0842018569521181,1.3974792699084773,1.397475780003841,1.3971241090425874,0.0009913315347887044,7.727754952182193e-5,0.0009257823236314098,0.05538136190923275,-1.2205387102032538e-8,4.6751574856252796e-9,6.625822219935025e-11,-3.8241665755451365e-13,1.460986093374211e-13,0.5754732382618546,0.6031945148869643,0.9871205262405721,2.447734169048598e-6
0.0387,0.9732616856525741,-0.13094095252936522,0.6610151762116565,-0.109539627378081,0.65133221167611,-0.18149986003934773,0.5452991464465583,0.07078687942317811,0.0008519302672363494,-0.0003122539471418012,0.07033742561950526,-0.0049293514236752965,1.084202077762905,1.3984011347528207,1.398397709856926,1.39805236300712,0.0009921019581319995,7.727893557743628e-5,0.0009257950024104195,0.05538173870908597,-1.2135064714770767e-8,4.673925268460184e-9,6.713946780296071e-11,-3.8020497181266164e-13,1.4606010070715584e-13,0.5752791949279463,0.6036441535650636,0.9871215357727765,2.4467535021965092e-6
0.0388,0.9732627536717537,-0.13093885250792256,0.6610161947349764,-0.10953808424715196,0.6513334661097553,-0.18149775924227904,0.545722043131017,0.0708642972695191,0.0008519702666962483,-0.00031217473021538243,0.07033501928936706,-0.004934134233582622,1.08420867620003,1.3993068023083848,1.3993034433578417,1.3989644985627827,0.0009928639363962475,7.728032292191216e-5,0.0009258084664309762,0.05538207678284017,-1.2060052487933488e-8,4.672698749187912e-9,6.776487936003261e-11,-3.7784224661820623e-13,1.4602177034832345e-13,0.575080923632113,0.6041035893079745,0.9871225673014271,2.445751468029824e-6
0.0389,0.9732638228457753,-0.13093676706473253,0.6610172127494252,-0.10953655196874876,0.6513347190257639,-0.1814956723356483,0.5461433511267977,0.07094142096768105,0.0008520102256754865,-0.00031209563981151754,0.07033261575085993,-0.004938911495229618,1.084221528144367,1.4001961515774388,1.4001928594409283,1.3998603902488636,0.0009936172724973624,7.728171153010177e-5,0.0009258221578585528,0.05538237655697571,-1.1980468376962961e-8,4.671478394968739e-9,6.815092159037536e-11,-3.753325055208193e-13,1.4598363284688068e-13,0.5748790530662352,0.6045713653061722,0.9871236175556837,2.444731243854661e-6
0.039,0.9732648930340491,-0.1309346959209707,0.6610182301691451,-0.10953503033555577,0.6513359703464059,-0.18149359907648524,0.5465630762995857,0.07101825161692582,0.000852050143840438,-0.000312016675030198,0.07033021500085025,-0.004943683215776806,1.084240509476789,1.4010690615622523,1.4010658370405256,1.4007399126046505,0.0009943617693512576,7.728310137685729e-5,0.0009258355188586217,0.05538263845797303,-1.1896430337301423e-8,4.6702646729629455e-9,6.831405921379852e-11,-3.7267977207017227e-13,1.459457027887842e-13,0.5746742119221937,0.6050460247501318,0.9871246832647063,2.4436960069771416e-6
0.0391,0.9732659640959842,-0.13093263879781256,0.6610192469082778,-0.10953351914025737,0.6513372199939503,-0.18149153922181932,0.5469812245150658,0.0710947903165152,0.000852090020857476,-0.0003119378349714152,0.07032781703620429,-0.004948449402384701,1.0842654960781692,1.4019254112650943,1.4019222550909731,1.4016029401694305,0.0009950972298738473,7.728449243703088e-5,0.0009258479915966553,0.05538286291231249,-1.1808056324391115e-8,4.669058050330809e-9,6.827075695011153e-11,-3.6988806981593657e-13,1.4590799475999067e-13,0.5744670288918691,0.6055261108303283,0.9871257611576547,2.4426489347033854e-6
0.0392,0.9732670358909911,-0.1309305954164338,0.661020262880966,-0.10953201817553794,0.6513384678906673,-0.1814894925286802,0.547397801638923,0.07117103816571102,0.0008521298563929751,-0.0003118591187351604,0.0703254218537884,-0.004953210062213823,1.0842963638293812,1.4027650796882347,1.402761992526612,1.4024493474824924,0.0009958234569810457,7.728588468547477e-5,0.0009258590182381265,0.055383050346474505,-1.1715464293674297e-8,4.667858994232612e-9,6.803747951912393e-11,-3.669614223077843e-13,1.4587052334645688e-13,0.5742581326671423,0.6060101667372368,0.9871268479636894,2.4415932043395136e-6
0.0393,0.9732681082784791,-0.13092856549800982,0.6610212780013517,-0.10953052723408184,0.6513397139588257,-0.18148745875409747,0.5478128135368424,0.07124699626377512,0.0008521696501133084,-0.00031178052542142506,0.07032302945046891,-0.0049579652024246915,1.0843329886112978,1.4035879458339429,1.4035849282817807,1.403279009083123,0.000996540253588766,7.728727809704109e-5,0.0009258680409485073,0.05538320118693946,-1.1618772200593201e-8,4.66666797182863e-9,6.763069164064515e-11,-3.6390385309538623e-13,1.4583330313413946e-13,0.5740481519398939,0.6064967356613327,0.9871279404119699,2.440531993191646e-6
0.0394,0.9732691811178587,-0.13092654876371632,0.661022292183577,-0.10952904610857349,0.6513409581206956,-0.18148543765510072,0.548226266074509,0.07132266570996931,0.0008522094016848502,-0.0003117020541302005,0.07032063982311212,-0.004962714830177823,1.0843752463047929,1.4043938887044882,1.4043909412908204,1.4040917995106104,0.0009972474226129229,7.728867264658208e-5,0.0009258745018932708,0.05538331586018775,-1.1518098000590085e-8,4.6654854502791445e-9,6.706685803448477e-11,-3.6071938572841475e-13,1.4579634870899513e-13,0.5738377154020047,0.6069843607930906,0.9871290352316564,2.4394684785659035e-6
0.0395,0.9732702542685393,-0.13092454493472885,0.661023305341784,-0.10952757459169725,0.6513422002985464,-0.18148342898871953,0.5486381651176077,0.07139804760355543,0.0008522491107739742,-0.00031162370396147816,0.07031825296858436,-0.0049674589526337385,1.0844230127907393,1.4051827873021403,1.4051799104880707,1.4048875933042426,0.0009979447669694295,7.729006830894989e-5,0.0009258778432378892,0.05538339479269977,-1.1413559649107183e-8,4.664311896744434e-9,6.636244342045222e-11,-3.574120437565408e-13,1.4575967465698063e-13,0.5736274517453551,0.6074715853229858,0.987130129151909,2.4384058377684055e-6
0.0396,0.9732713275899308,-0.13092255373222295,0.6610243173901151,-0.10952611247613749,0.6513434404146476,-0.1814814325119835,0.5490485165318233,0.07147314304379528,0.0008522887770470541,-0.00031154547401524935,0.07031586888375196,-0.004972197576952953,1.0844761639500102,1.4059545206291684,1.4059517148078713,1.405666265003307,0.0009986320895742004,7.729146505899673e-5,0.0009258775071478351,0.05538343841095591,-1.1305275101586744e-8,4.6631477783847764e-9,6.553391251835701e-11,-3.539858507294362e-13,1.4572329556405261e-13,0.5734179896618263,0.6079569524414936,0.9871312189018875,2.4373472481052737e-6
0.0397,0.9732724009414432,-0.13092057487737419,0.6610253282427123,-0.10952465955457859,0.6513446783912689,-0.18147944798192223,0.549457326182841,0.07154795312995069,0.0008523284001704637,-0.0003114673633915054,0.07031348756548125,-0.004976930710295988,1.0845345756634797,1.406708967687842,1.4067062331845626,1.4064276891470913,0.000999309193343149,7.729286287157476e-5,0.0009258729357885812,0.05538344714143658,-1.1193362313471024e-8,4.661993562360453e-9,6.459773004800873e-11,-3.5044483019677273e-13,1.4568722601616775e-13,0.5732099578432988,0.6084390053390888,0.9871323012107519,2.4362958868826274e-6
0.0398,0.9732734741824863,-0.1309186080913581,0.6610263378137178,-0.10952321561970495,0.6513459141506797,-0.1814774751555653,0.5498645999363458,0.07162247896128349,0.000852367979810577,-0.00031138937119023775,0.07031110901063853,-0.004981658359823361,1.0845981238120201,1.4074460074804305,1.4074433445524843,1.4071717402748836,0.00099997588119219,7.729426172153618e-5,0.0009258635713255998,0.055383421410622156,-1.1077939240202254e-8,4.660849715831741e-9,6.357036072921672e-11,-3.4679300570822154e-13,1.4565148059928286e-13,0.5730039849816533,0.6089162872062467,0.9871333728076623,2.4352549314065876e-6
0.0399,0.97327454717247,-0.13091665309535033,0.6610273460172738,-0.10952178046420093,0.6513471476151494,-0.18147551378994234,0.5502703436580226,0.07169672163705548,0.0008524075156337677,-0.0003113114965114378,0.07030873321609014,-0.004986380532695589,1.0846666842765051,1.4081655190092037,1.4081629278459766,1.4078982929259714,0.0010006319560372362,7.729566158373317e-5,0.0009258488559243637,0.05538336164499304,-1.0959123837222695e-8,4.65971670595892e-9,6.246826928179065e-11,-3.430344008134546e-13,1.4561607389935455e-13,0.5728006997687706,0.6093873412334422,0.9871344304217785,2.434227558983274e-6
0.04,0.9732756197708039,-0.13091470961052634,0.6610283527675221,-0.10952035388075093,0.651348378706948,-0.18147356364208286,0.5506745632135563,0.07177068225652851,0.0008524470073064094,-0.0003112337384550969,0.07030636017870241,-0.004991097236073194,1.0847401329378084,1.4088673812764305,1.4088648619993789,1.4086072216396424,0.0010012772207942022,7.729706243301793e-5,0.0009258282317503452,0.05538326827102963,-1.0837034059974574e-8,4.65859499990227e-9,6.130792042553982e-11,-3.391730390621431e-13,1.455810205023395e-13,0.5726007308965311,0.6098507106111506,0.9871354707822607,2.4332169469188077e-6
0.0401,0.9732766918368981,-0.1309127773580618,0.6610293579786055,-0.10951893566203931,0.6513496073483447,-0.18147162446901657,0.5510772644686321,0.07184436191896439,0.0008524864544948763,-0.00031115609612120625,0.07030398989534165,-0.004995808477116692,1.0848183456768026,1.409551473284381,1.4095490259470318,1.4092984009551843,0.0010019114783790019,7.729846424424263e-5,0.000925801140969017,0.05538314171521231,-1.0711787863900158e-8,4.657485064822068e-9,6.01057788802739e-11,-3.3521294400395896e-13,1.4554633499419447e-13,0.5724047070568159,0.6103049385298468,0.9871364906182688,2.432226272519309e-6
0.0402,0.9732777632301625,-0.1309108560591322,0.6610303615646658,-0.10951752560075045,0.6513508334616089,-0.181469696027773,0.5514784532889349,0.07191776172362493,0.0008525258568655419,-0.0003110785686097575,0.07030162236287418,-0.005000514262986602,1.0849011983743617,1.4102176740353243,1.410215298623275,1.4099717054118854,0.0010025345317075489,7.729986699225947e-5,0.0009257670257458516,0.05538298240402149,-1.0583503204441672e-8,4.6563873678785964e-9,5.887830936580224e-11,-3.311581391885734e-13,1.4551203196087618e-13,0.5722132569415055,0.610748568180006,0.9871374866589627,2.431258713090898e-6
0.0403,0.9732788338100069,-0.13090894543491316,0.661031363439845,-0.10951612348956875,0.6513520569690107,-0.18146777807538172,0.5518781355401494,0.07199088276977197,0.0008525652140847802,-0.0003110011550207417,0.07029925757816634,-0.005005214600843443,1.0849885669113581,1.4108658625315296,1.4108635589624485,1.4106270095490328,0.0010031461836957573,7.730127065192062e-5,0.0009257253282463217,0.05538279076393755,-1.0452298037041372e-8,4.655302376232131e-9,5.7641976601934405e-11,-3.2701264816565813e-13,1.4547812598834127e-13,0.5720270092424808,0.6111801427521034,0.9871384556335027,2.430317445939695e-6
0.0404,0.9732799034358408,-0.1309070452065802,0.6610323635182858,-0.10951472912117857,0.6513532777928193,-0.18146587036887238,0.552276317087961,0.07206372615666734,0.0008526045258189648,-0.00031092385445415056,0.07029689553808442,-0.005009909497847731,1.0850803271686662,1.4114959177752668,1.4114936858988925,1.4112641879059145,0.0010037462372595408,7.730267519807827e-5,0.0009256754906358996,0.055382567221440894,-1.0318290317141513e-8,4.654230557042954e-9,5.641324530847999e-11,-3.227804944848851e-13,1.4544463166254644e-13,0.5718465926516224,0.6115982054366138,0.9871393942710482,2.42940564837182e-6
0.0405,0.9732809719670747,-0.1309051550953089,0.6610333617141299,-0.1095133422882643,0.6513544958553042,-0.18146397266527453,0.5526730037980545,0.07213629298357285,0.0008526437917344697,-0.0003108466660099752,0.07029453623949479,-0.005014598961159988,1.0851763550271583,1.4121077187688051,1.4121055583669464,1.411883115021818,0.0010043344953148139,7.730408060558462e-5,0.0009256169550800579,0.055382312203011916,-1.018159800018432e-8,4.653172377471342e-9,5.52085802052483e-11,-3.184657016959252e-13,1.4541156356944846e-13,0.571672635860811,0.6120012994240126,0.9871402993007599,2.4285264976933943e-6
0.0406,0.973282039263118,-0.13090327482227482,0.6610343579415197,-0.10951196278351032,0.6513557110787352,-0.1814620847216178,0.5530682015361148,0.0722085843497503,0.0008526830114976687,-0.0003107695887882071,0.07029217967926372,-0.005019282997940731,1.0852765263677078,1.412701144514414,1.4126990553009509,1.4124836654360318,0.00100491076077749,7.730548684929184e-5,0.0009255491637442692,0.055382026135131004,-1.004233904161206e-8,4.6521283046775744e-9,5.4044446012049026e-11,-3.140722933484506e-13,1.4537893629500396e-13,0.5715057675619273,0.6123879679047747,0.9871411674517973,2.4276831712105378e-6
0.0407,0.9732831051833806,-0.13090140410865359,0.6610353521145972,-0.109510590399601,0.6513569233853818,-0.18146020629493173,0.553461916167827,0.07228060135446157,0.0008527221847749356,-0.0003106926218888376,0.0702898258542576,-0.0050239616153504784,1.0853807170711889,1.413276074014363,1.4132740556352454,1.4130657136878426,0.0010054748365634829,7.730689390405212e-5,0.000925471558794006,0.05538170944427856,-9.900631396866963e-9,4.651098805821931e-9,5.293730744869148e-11,-3.096042929921324e-13,1.4534676442516968e-13,0.5713466164468521,0.6127567540693754,0.9871419954533205,2.4268788462293707e-6
0.0408,0.9732841695872725,-0.13089954267562065,0.6610363441475045,-0.10950922492922073,0.6513581326975132,-0.18145833714224596,0.5538541535588761,0.07235234509696843,0.0008527613112326441,-0.00031061576441185806,0.0702874747613427,-0.0050286348205497485,1.0854888030184737,1.413832386270922,1.4138304383041702,1.413629134316539,0.0010060265255887066,7.730830174471764e-5,0.000925383582394741,0.055381362556934974,-9.756593021391278e-9,4.650084348064692e-9,5.1903629234985246e-11,-3.050657241766423e-13,1.453150625459023e-13,0.5711958112074661,0.6131062011082895,0.9871427800344895,2.426116700056014e-6
0.0409,0.9732852323342035,-0.1308976902443517,0.661037333954384,-0.10950786616505388,0.6513593389373994,-0.18145647702059006,0.5542449195749469,0.0724238166765327,0.0008528003905371681,-0.0003105390154572599,0.07028512639738535,-0.00503330262069906,1.0856006600904364,1.4143699602863593,1.414368082242065,1.4141738018614083,0.0010065656307690753,7.730971034614058e-5,0.0009252846767119466,0.05538098589958064,-9.610341870627261e-9,4.649085398566135e-9,5.095987609073989e-11,-3.0046061045165227e-13,1.4528384524315853e-13,0.5710539805356499,0.6134348522119921,0.9871435179244644,2.4253999099965873e-6
0.041,0.9732862932835834,-0.13089584653602218,0.6610383214493778,-0.10950651389978484,0.6513605420273096,-0.18145462568699366,0.5546342200817247,0.07249501719241627,0.0008528394223548813,-0.0003104623741250344,0.0702827807592519,-0.005037965022958931,1.0857161641679498,1.4148886750629452,1.4148868663832699,1.4146995908617384,0.0010070919550205027,7.731111968317315e-5,0.0009251742839110954,0.05538057989869596,-9.461995900017143e-9,4.648102424486539e-9,5.012251273576478e-11,-2.957929753668333e-13,1.452531271028951e-13,0.5709217531232845,0.6137412505709586,0.987144205852405,2.4247316533572114e-6
0.0411,0.9732873522948221,-0.13089401127180778,0.6610393065466281,-0.109505167926098,0.6513617418895137,-0.18145278289848632,0.5550220609448941,0.07256594774388088,0.0008528784063521578,-0.000310385839515173,0.07028043784380865,-0.005042622034489881,1.0858351911318875,1.4153884096029492,1.415386669662125,1.415206375856817,0.0010076053012589025,7.731252973066753e-5,0.0009250518461576599,0.05538014498076131,-9.311673065003187e-9,4.647135892986182e-9,4.9408003889869514e-11,-2.910668424718575e-13,1.4522292271106862e-13,0.5707997576622502,0.614023939375664,0.9871448405474714,2.4241151074440067e-6
0.0412,0.9732884092273294,-0.13089218417288395,0.6610402891602768,-0.10950382803667773,0.651362938446281,-0.18145094841209763,0.5554084480301403,0.0726366094301884,0.0008529173421953711,-0.0003103094107276671,0.07027809764792192,-0.0050472736624524285,1.0859576168631224,1.4158690429086405,1.4158673710129699,1.4156940313859319,0.0010081054724001893,7.731394046347589e-5,0.0009249168056171125,0.0553796815722571,-9.159491321027618e-9,4.646186271225347e-9,4.883281427286351e-11,-2.8628623531639584e-13,1.4519324665363588e-13,0.5706886228444282,0.6142814618165832,0.9871454187388237,2.423553449563093e-6
0.0413,0.9732894639405152,-0.13089036496042636,0.6610412692044664,-0.10950249402420839,0.651364131619881,-0.18144912198485721,0.5557933872031484,0.07270700335060065,0.0008529562295508951,-0.00031023308686250795,0.07027576016845806,-0.005051919914007091,1.086083317242528,1.4163304539822885,1.4163288493701451,1.4161624319883708,0.001008592271360276,7.731535185645042e-5,0.0009247686044549262,0.05537919009966374,-9.005568623532694e-9,4.6452540263643094e-9,4.8413408604556305e-11,-2.8145517745012027e-13,1.4516411351655356e-13,0.5705889773616988,0.6145123610841915,0.9871459371556217,2.4230498570205916e-6
0.0414,0.9732905162937893,-0.13088855335561048,0.661042246593339,-0.10950116568137438,0.6513653213325835,-0.18144730337379464,0.556176884329603,0.07277713060437943,0.0008529950680851037,-0.000310156867019687,0.07027342540228336,-0.005056560796314387,1.0862121681509778,1.4167725218261629,1.41677098366799,1.4166114522034212,0.0010090655010550774,7.731676388444329e-5,0.000924606684836573,0.05537867098946159,-8.850022927960669e-9,4.64433962556335e-9,4.8166251604757414e-11,-2.7657769242270253e-13,1.4513553788577835e-13,0.5705014499059429,0.6147151803689639,0.9871463925270254,2.4226075071226225e-6
0.0415,0.9732915661465618,-0.13088674907961198,0.6610432212410365,-0.10949984280086007,0.6513665075066579,-0.18144549233593954,0.5565589452751895,0.07284699229078657,0.0008530338574643706,-0.00031008075029919567,0.07027109334626418,-0.005061196316534836,1.0863440454693447,1.4171951254425328,1.4171936528408453,1.4170409665703714,0.0010095249644005069,7.731817652230673e-5,0.0009244304889275259,0.05537812466813106,-8.692972189753767e-9,4.643443535982748e-9,4.81078079932763e-11,-2.716578037838137e-13,1.4510753434726695e-13,0.5704266691690412,0.6148884628613753,0.9871467815821949,2.422229577175306e-6
0.0416,0.9732926133582421,-0.1308849518536063,0.6610441930617015,-0.10949852517534987,0.6513676900643738,-0.18144368862832144,0.5569395759055926,0.07291658950908392,0.0008530725973550697,-0.0003100047358010252,0.0702687639972668,-0.005065826481828955,1.0864788250785025,1.417598143833668,1.4175967358230503,1.4174508496285085,0.0010099704643124784,7.73195897448929e-5,0.000924239458893257,0.05537755156215255,-8.534534364354258e-9,4.642566224782782e-9,4.8254542489922455e-11,-2.6669953508312587e-13,1.4508011748697608e-13,0.5703652638428743,0.6150307517519013,0.98714710105029,2.421919244484762e-6
0.0417,0.9732936577882405,-0.13088316139876913,0.6610451619694757,-0.10949721259752812,0.6513688689280007,-0.18144189200796998,0.5573187820864974,0.07298592335853327,0.0008531112874235748,-0.00030992882262516705,0.07026643735215757,-0.005070451299357265,1.0866163828593238,1.4179814560018378,1.4179801115489452,1.417840975917121,0.0010104018037069061,7.732100352705399e-5,0.0009240330368992394,0.05537695209800645,-8.374827407204364e-9,4.64170815912373e-9,4.862291981450541e-11,-2.6170690987031007e-13,1.4505330189086242e-13,0.5703178626193232,0.6151405902310165,0.987147347660471,2.421679686357112e-6
0.0418,0.9732946992959666,-0.13088137743627595,0.6610461278785016,-0.10949590486007922,0.6513700440198082,-0.18144010223191473,0.5576965696835888,0.07305499493839644,0.0008531499273362596,-0.00030985300987161255,0.07026411340780282,-0.005075070776280282,1.0867565946926827,1.4183449409493114,1.41834365895287,1.4182112199754962,0.0010108187854997038,7.732241784364218e-5,0.0009238106651109451,0.05537632670217315,-8.213969273746356e-9,4.640869806165874e-9,4.92294046868346e-11,-2.5668395169503846e-13,1.4502710214488267e-13,0.5702850941902684,0.6152165214891964,0.9871475181418976,2.4215140800984755e-6
0.0419,0.9732957377408302,-0.13087959968730234,0.6610470907029212,-0.10949460175568754,0.6513712152620659,-0.18143831905718533,0.558072944562552,0.07312380534793528,0.000853188516759498,-0.0003097772966403531,0.07026179216106886,-0.0050796849197585255,1.0868993364594517,1.4186884776783588,1.4186872569691644,1.4185614563429216,0.0010112212126067856,7.732383266950963e-5,0.0009235717856938469,0.05537567580113305,-8.052077919422452e-9,4.64005163306949e-9,5.0090461826719614e-11,-2.51634684106982e-13,1.4500153283499356e-13,0.5702675872475906,0.6152570887169155,0.98714760922373,2.421425603014973e-6
0.042,0.9732967730652218,-0.1308778279636435,0.6610480504123426,-0.1094933031455766,0.6513723826327669,-0.18143654232085485,0.5584479126009283,0.07319235568804226,0.0008532270555910326,-0.0003097016822919126,0.07025947360867087,-0.0050842937367586456,1.0870444359483662,1.4190120864134539,1.4190109258102823,1.418891700496126,0.0010116089688128372,7.732524797006189e-5,0.0009233158724700013,0.055375000132068086,-7.889232796811689e-9,4.639254029503137e-9,5.119120387636184e-11,-2.4656115893375294e-13,1.4497660614534559e-13,0.5702643551299502,0.6152629011945647,0.987147630102853,2.4213606519218174e-6
0.0421,0.9732978059461085,-0.1308760629024946,0.6610490074662166,-0.10949200951444045,0.6513735466005357,-0.18143477258740343,0.5588214794102597,0.07326064700379965,0.0008532655457744011,-0.00030962616856162757,0.07025715774607778,-0.005088897232321668,1.0871913368096426,1.4193170811163205,1.419315979911061,1.4192032605271785,0.0010119827213758816,7.732666363528075e-5,0.0009230428658359204,0.055374303039379194,-7.725181207834866e-9,4.638476540113933e-9,5.2252095185176996e-11,-2.414485997149903e-13,1.4495230802230905e-13,0.5702608391209182,0.6152523291488934,0.987147693755154,2.4208002083418554e-6
0.0422,0.9732988365630226,-0.13087430464146899,0.6610499619893028,-0.10949072096759187,0.6513747072949474,-0.1814330099769063,0.5591936498329689,0.07332868019833226,0.0008533039878616883,-0.00030955075575187174,0.07025484456983647,-0.0050934954122567495,1.087339849256099,1.4196040111739876,1.4196029687780636,1.4194966842929388,0.0010123427799572486,7.732807962721184e-5,0.0009227528670520337,0.05537358573537857,-7.559917623243375e-9,4.637718874830997e-9,5.320580682083239e-11,-2.36295228157777e-13,1.4492862944684298e-13,0.5702535333702506,0.6152303619799825,0.9871478260152926,2.419635688554102e-6
0.0423,0.9732998649153605,-0.1308725531257461,0.6610509139857383,-0.10948943746464826,0.6513758647241197,-0.18143125443915625,0.559564428617217,0.07339645615824951,0.0008533423819022787,-0.000309475443612096,0.0702525340768388,-0.005098088282755217,1.0874898955830261,1.4198731274549425,1.419872143276137,1.419772222008308,0.0010126892911513634,7.732949592992295e-5,0.0009224459430775665,0.055372848731441396,-7.3935217023820846e-9,4.636980882428273e-9,5.405545128275418e-11,-2.3110366190162064e-13,1.449055656946525e-13,0.570242573096616,0.6151974062678879,0.9871480244353283,2.4178886461072317e-6
0.0424,0.9733008910025192,-0.13087080830050532,0.661051863459661,-0.10948815896522701,0.6513770188961703,-0.18142950592394594,0.5599338205111652,0.07346397577016074,0.0008533807279455569,-0.0003094002318917513,0.07025022626397666,-0.005102675850008398,1.0876413980857145,1.4201246808276744,1.4201237542701282,1.4200301238881872,0.0010130224015526517,7.733091252748187e-5,0.0009221221608717439,0.05537209253894288,-7.226073104595812e-9,4.636262411679703e-9,5.48041410703688e-11,-2.2587651858602717e-13,1.4488311204144257e-13,0.5702280935186824,0.6151538685926655,0.9871482865673215,2.4155806345499214e-6
0.0425,0.9733019148238955,-0.13086907011092597,0.6610528104152087,-0.10948688542894562,0.6513781698192165,-0.18142776438106828,0.5603018302629752,0.07353123992067542,0.0008534190260409076,-0.00030932512034028884,0.07024792112814188,-0.00510725812020762,1.0877942790594552,1.4203589221606712,1.4203580526248845,1.4202706401474776,0.0010133422577555387,7.733232940395645e-5,0.0009217815873937913,0.055371317669258215,-7.057651489229412e-9,4.635563311359228e-9,5.5454988683102484e-11,-2.2061641585050385e-13,1.448612637629183e-13,0.5702102298551183,0.6151001555343715,0.9871486099633315,2.4127332074308455e-6
0.0426,0.9733029363788859,-0.13086733850218743,0.6610537548565186,-0.10948561681542146,0.6513793175013763,-0.1814260297603159,0.5606684626208079,0.07359824949640291,0.0008534572762377156,-0.00030925010870715966,0.07024561866622633,-0.005111835099544211,1.0879484607995396,1.4205761023224224,1.4205752892052532,1.4204940210010804,0.00101364900635445,7.733374654341445e-5,0.0009214242896029339,0.055370524633762574,-6.888336515627738e-9,4.6348834302407925e-9,5.601110662038153e-11,-2.1532597133455783e-13,1.448400161347848e-13,0.5701891173245918,0.6150366736730618,0.9871489921754191,2.409367918298681e-6
0.0427,0.9733039556668875,-0.1308656134194691,0.6610546967877287,-0.10948435308427193,0.6513804619507673,-0.18142430201148166,0.5610337223328248,0.0736650053839526,0.0008534954785853656,-0.00030917519674181465,0.07024331887512188,-0.005116406794209499,1.088103865601258,1.4207764721814156,1.4207757148760811,1.4207005166638964,0.0010139427939438112,7.733516392992366e-5,0.0009210503344583967,0.05536971394383117,-6.71820784313561e-9,4.6342226170983396e-9,5.647560738163229e-11,-2.1000780267769522e-13,1.44819364432747e-13,0.5701648911457714,0.6149638295887926,0.9871494307556435,2.4055063207021015e-6
0.0428,0.973304972687297,-0.13086389480795033,0.6610556362129764,-0.10948309419511448,0.651381603175507,-0.18142258108435824,0.561397614147187,0.07373150846993393,0.0008535336331332418,-0.000309100384193705,0.07024102175172038,-0.005120973210394812,1.0882604157599016,1.4209602826061396,1.4209595805022157,1.420890377350828,0.0010142237671180471,7.733658154755191e-5,0.0009206597889194052,0.05536888611083919,-6.547345131097892e-9,4.633580720705811e-9,5.6851603466281037e-11,-2.0466452751942354e-13,1.4479930393251013e-13,0.5701376865373254,0.6148820298616198,0.9871499232560652,2.4011699681897844e-6
0.0429,0.973305987439511,-0.13086218261281043,0.6610565731363993,-0.10948184010756651,0.651382741183713,-0.1814208669287384,0.5617601428120561,0.07379775964095628,0.0008535717399307291,-0.0003090256708122817,0.07023872729291371,-0.005125534354291477,1.0884180335707612,1.421127784465083,1.4211271369485037,1.421063853276775,0.0010144920724715833,7.733799938036698e-5,0.0009202527199451843,0.055368041646161804,-6.375828038859403e-9,4.63295758983715e-9,5.7142207373754106e-11,-1.9929876349924878e-13,1.4477982990977913e-13,0.5701076387179221,0.6147916810715993,0.9871504672287437,2.3963804143104028e-6
0.043,0.9733069999229264,-0.13086047677922885,0.6610575075621349,-0.1094805907812454,0.651383875983503,-0.18141915949441495,0.562121313075593,0.07386375978362904,0.0008536097990272123,-0.00030895105634699566,0.0702364354955937,-0.005130090232090824,1.088576641329128,1.421279228626734,1.4212786350797921,1.4212211946566393,0.0010147478565988451,7.733941741243666e-5,0.0009198291944949594,0.05536718106117422,-6.203736225765012e-9,4.632353073266298e-9,5.7350531603477775e-11,-1.9391312825667857e-13,1.4476093764025908e-13,0.5700748829062298,0.6146931897987875,0.987151060225739,2.3911592126126343e-6
0.0431,0.9733080101369397,-0.13085877725238493,0.6610584394943209,-0.10947934617576861,0.6513850075829946,-0.1814174587311806,0.5624811296859592,0.07392950978456161,0.0008536478104720758,-0.00030887654054729803,0.07023414635665226,-0.005134640849984178,1.0887361613302922,1.4214148659595816,1.4214143257609282,1.4213626517053217,0.0010149912660942582,7.734083562782876e-5,0.0009193892795279556,0.05536630486725162,-6.031149351159532e-9,4.631767019767199e-9,5.747968865487837e-11,-1.8851023943121897e-13,1.4474262239965513e-13,0.5700395543209166,0.61458696262324,0.987151699799111,2.385527916645153e-6
0.0432,0.9733090180809482,-0.13085708397745804,0.661059368937095,-0.10947810625075355,0.6513861359903057,-0.1814157645888281,0.5628395973913161,0.07399501053036342,0.0008536857743147043,-0.00030880212316263987,0.07023185987298121,-0.005139186214162869,1.0888965158695452,1.421534947332114,1.4215344598567594,1.4214884746377243,0.001015222447552248,7.734225401061108e-5,0.0009189330420033982,0.05536541357576922,-5.858147074387823e-9,4.631199278113795e-9,5.7532791027382195e-11,-1.8309271466237715e-13,1.4472487946367227e-13,0.570001788180651,0.614473406125013,0.9871523835009199,2.3795080799566356e-6
0.0433,0.973310023754348,-0.13085539689962755,0.6610602958945948,-0.10947687096581762,0.6513872612135534,-0.18141407701715026,0.5631967209398245,0.07406026290764384,0.0008537236906044824,-0.0003087278039424721,0.07022957604147242,-0.005143726330818222,1.089057627242178,1.421639723612819,1.4216392882321325,1.4215989136687472,0.0010154415475672393,7.734367254485142e-5,0.0009184605488805124,0.05536450769810217,-5.6848090547947355e-9,4.630649697080028e-9,5.751295122041555e-11,-1.7766317158966026e-13,1.447077041080155e-13,0.5699617197041011,0.6143529268841624,0.9871531088832254,2.3731212560957577e-6
0.0434,0.9733110271565366,-0.1308537159640728,0.6610612203709576,-0.10947564028057823,0.6513883832608558,-0.18141239596593983,0.5635525050796464,0.07412526780301229,0.0008537615593907947,-0.00030865358263624593,0.07022729485901776,-0.0051482612061415686,1.089219417743481,1.4217294456701866,1.4217290617518945,1.4216942190132924,0.001015648712733658,7.734509121461756e-5,0.0009179718671185233,0.0553635877456257,-5.5112149517250905e-9,4.6301181254398425e-9,5.7423281733404744e-11,-1.7222422785257444e-13,1.4469109160839e-13,0.5699194841099356,0.6142259314807447,0.9871538734980874,2.3663889986111936e-6
0.0435,0.9733120282869102,-0.13085204111597318,0.6610621423703215,-0.10947441415465282,0.6513895021403303,-0.18141072138498948,0.5639069545589426,0.07419002610307816,0.0008537993807230262,-0.0003085794589934122,0.07022501632250909,-0.005152790846324234,1.0893818096687455,1.421804364372704,1.4218040312808928,1.4217746408862608,0.0010158440896459295,7.734651000397732e-5,0.0009174670636766563,0.05536265422971498,-5.337444424523751e-9,4.62960441196718e-9,5.726689506577611e-11,-1.6677850109062713e-13,1.4467503724050082e-13,0.5698752166168225,0.6140928264948152,0.9871546748975659,2.35933286105162e-6
0.0436,0.9733130271448657,-0.13085037230050808,0.6610630618968236,-0.10947319254765879,0.6513906178600947,-0.1814090532240921,0.5642600741258744,0.07425453869445084,0.0008538371546505611,-0.00030850543276342204,0.07022274042883829,-0.0051573152575575465,1.0895447253132624,1.4218647305888605,1.421864447683974,1.4218404295025537,0.0010160278248984786,7.734792889699851e-5,0.0009169462055141364,0.055361707661745196,-5.163577132535538e-9,4.6291084054359814e-9,5.70469037169559e-11,-1.6132860894332444e-13,1.4465953628005296e-13,0.5698290524434301,0.6139540185064306,0.9871555106337209,2.3519743969657107e-6
0.0437,0.9733140237297998,-0.13084870946285684,0.6610639789546018,-0.10947197541921355,0.6513917304282663,-0.1814073914330403,0.5646118685286035,0.07431880646373974,0.0008538748812227841,-0.0003084315036957265,0.07022046717489717,-0.005161834446032835,1.0897080869723224,1.4219107951871441,1.4219105618259857,1.4218918350770717,0.0010162000650857314,7.734934787774889e-5,0.0009164093595901888,0.05536074855309155,-4.9896927351053045e-9,4.6286299546201924e-9,5.676642018637045e-11,-1.5587716905017358e-13,1.446445840027515e-13,0.5697811268084267,0.6138099140956464,0.9871563782586121,2.344335159902143e-6
0.0438,0.9733150180411095,-0.13084705254819884,0.6610648935477935,-0.10947076272893454,0.6513928398529629,-0.18140573596162698,0.5649623425152905,0.07438283029755426,0.00085391256048908,-0.0003083576715397766,0.07021819655757765,-0.005166348417941426,1.0898718169412165,1.4219428090360438,1.4219426245717748,1.4219291078247167,0.0010163609568021128,7.735076693029628e-5,0.0009158565928640389,0.05535977741512924,-4.815870891577905e-9,4.628168908293754e-9,5.6428556973446093e-11,-1.5042679905068167e-13,1.4463017568430153e-13,0.5697315749304807,0.6136609198425189,0.9871572753242996,2.3364367034095917e-6
0.0439,0.9733160100781915,-0.13084540150171345,0.6610658056805367,-0.10946955443643916,0.6513939461423025,-0.18140408675964484,0.5653115008340973,0.07444661108250383,0.0008539501924988335,-0.0003082839360450233,0.07021592857377157,-0.005170857179474649,1.0900358375152357,1.4219610230040476,1.4219608867861886,1.4219524979603901,0.0010165106466420487,7.73521860387085e-5,0.0009152879722949119,0.05535879475923344,-4.64219126129816e-9,4.62772511523061e-9,5.6036426577609106e-11,-1.4498011658435482e-13,1.4461630660040813e-13,0.5696805320282604,0.6135074423271041,0.9871581993828434,2.3283005810367325e-6
0.044,0.9733169998404423,-0.13084375626858002,0.6610667153569684,-0.10946835050134478,0.6513950493044022,-0.18140244377688658,0.565659348233185,0.0745101497051978,0.0008539877773014289,-0.0003082102969609177,0.07021366322037077,-0.005175360736823828,1.0902000709896702,1.421965687959644,1.4219655993340734,1.421962255698992,0.0010166492811999636,7.735360518705329e-5,0.0009147035648420327,0.05535780109677934,-4.468733503610933e-9,4.627298424204701e-9,5.5593141498285803e-11,-1.3953973929070055e-13,1.4460297202677632e-13,0.569628133320434,0.6133498881294579,0.9871591479863033,2.3199483463322405e-6
0.0441,0.973317987327259,-0.13084211679397795,0.6610676225812268,-0.10946715088326889,0.6513961493473799,-0.18140080696314503,0.5660058894607148,0.07457344705224558,0.0008540253149462513,-0.00030813675403691096,0.07021140049426713,-0.005179859096180294,1.090364439659812,1.421957054771322,1.4219570130802774,1.4219586312554247,0.001016777007070284,7.735502435939851e-5,0.0009141034374646269,0.05535679693914216,-4.295577277861042e-9,4.626888683989971e-9,5.5101814234902475e-11,-1.3410828480922498e-13,1.4459016723911113e-13,0.5695745140256699,0.6131886638296365,0.9871601186867393,2.3114015528447914e-6
0.0442,0.9733189725380382,-0.13084048302308657,0.6610685273574491,-0.10946595554182886,0.6513972462793531,-0.18139917626821292,0.5663511292648481,0.07463650401025661,0.000854062805482685,-0.0003080633070224538,0.07020914039235253,-0.005184352263735375,1.0905288658209513,1.4219353743075698,1.4219353788896474,1.421941874844589,0.0010168939708474346,7.735644353981192e-5,0.0009134876571219195,0.05535578279769705,-4.122802243393344e-9,4.626495743360364e-9,5.4565557286885436e-11,-1.286883707794352e-13,1.445778875131177e-13,0.5695198093626365,0.6130241760076958,0.9871611090362111,2.30268175412306e-6
0.0443,0.9733199554721769,-0.13083885490108527,0.661069429689773,-0.10946476443664213,0.6513983401084397,-0.181397551641883,0.5666950723937461,0.07469932146584025,0.0008541002489601148,-0.0003079899556669976,0.0702068829115188,-0.005188840245680398,1.0906932717683793,1.4219008974368756,1.4219009476270301,1.4219122366813859,0.0010170003191258407,7.735786271236133e-5,0.0009128562907731358,0.055354759183819234,-3.950488059552692e-9,4.626119451089819e-9,5.3987483153661045e-11,-1.2328261484083846e-13,1.4456612812450108e-13,0.5694641545500019,0.6128568312436917,0.9871621165867791,2.293810503715724e-6
0.0444,0.9733209361290712,-0.13083723237315342,0.6610703295823361,-0.10946357752732609,0.651399430842757,-0.18139593303394805,0.56703772359557,0.07476190030560591,0.0008541376454279251,-0.00030791669971999314,0.07020462804865782,-0.005193323048206691,1.0908575797973865,1.4218538750277283,1.4218539701572728,1.4218699669807167,0.0010170961984999278,7.735928186111454e-5,0.0009122094053775009,0.05535372660888389,-3.778714385683904e-9,4.625759655952282e-9,5.3370704334655515e-11,-1.178936346329408e-13,1.4455488434896627e-13,0.5694076848064342,0.6126870361176805,0.9871631388905028,2.2848093551714563e-6
0.0445,0.9733219145081188,-0.13083561538447042,0.6610712270392762,-0.10946239477349819,0.6514005184904227,-0.18139432039420084,0.5673790876184814,0.07482424141616299,0.0008541749949355009,-0.00030784353893089164,0.07020237580066145,-0.005197800677505582,1.0910217122032644,1.4217945579486169,1.421794697345223,1.421815315957483,0.0010171817555641213,7.736070097013936e-5,0.0009115470678942399,0.05535268558426622,-3.6075608811318462e-9,4.625416206721695e-9,5.271833332929527e-11,-1.1252404779524974e-13,1.4454415146221842e-13,0.5693505353506022,0.612515197209718,0.9871641734994424,2.275699862038935e-6
0.0446,0.9733228906087159,-0.13083400388021557,0.6610721220647306,-0.1094612161347758,0.6514016030595547,-0.1813927136724341,0.5677191692106413,0.0748863456841209,0.0008542122975322265,-0.000307770473049144,0.07020012616442156,-0.005202273139768398,1.0911855912813033,1.4217231970680284,1.4217233800557267,1.4217485338265854,0.001017257136912847,7.736212002350358e-5,0.0009108693452825784,0.05535163662134138,-3.4371072052413376e-9,4.6250889521719996e-9,5.203348263700649e-11,-1.0717647196727136e-13,1.4453392473996255e-13,0.569292841401174,0.6123417210998605,0.9871652179656575,2.2665035778668327e-6
0.0447,0.9733238644302591,-0.13083239780556827,0.6610730146628371,-0.10946004157077636,0.6514026845582702,-0.18139111281844053,0.568057973120211,0.07494821399608904,0.0008542495532674867,-0.0003076975018242012,0.07019787913682998,-0.005206740441186467,1.0913491393267942,1.4216400432544527,1.4216402691536323,1.4216698708029252,0.0010173224891405297,7.736353900527498e-5,0.000910176304501741,0.05535058023148459,-3.2674330173572427e-9,4.6247777410771386e-9,5.131926475721558e-11,-1.0185352478851317e-13,1.4452419945790367e-13,0.5692347381768177,0.6121670143681636,0.9871662698412083,2.2572420562038273e-6
0.0448,0.9733248359721457,-0.1308307971057079,0.6610739048377333,-0.10945887104111729,0.6514037629946873,-0.18138951778201298,0.5683955040953521,0.0750098472386768,0.0008542867621906662,-0.0003076246250055145,0.0701956347147786,-0.005211202587951117,1.0915122786350286,1.4215453473763775,1.4215456155037862,1.4215795771014044,0.001017377958841595,7.736495789952138e-5,0.0009094680125109536,0.05534951692607104,-3.098617976824383e-9,4.6244824222110564e-9,5.057879218934877e-11,-9.655782389848136e-14,1.4451497089174696e-13,0.5691763608962019,0.6119914835946838,0.9871673266781549,2.2479368505985933e-6
0.0449,0.9733258052337721,-0.1308292017258138,0.6610747925935566,-0.109457704505416,0.6514048383769232,-0.18138792851294422,0.5687317668842256,0.0750712462984936,0.0008543239243511497,-0.0003075518423425348,0.0701933928951593,-0.005215659586253677,1.0916749315012966,1.421439360302292,1.4214396699710354,1.421477902936923,0.0010174236926104685,7.736637669031058e-5,0.0009087445362694409,0.05534844721647592,-2.930741742987611e-9,4.624202844347694e-9,4.981517743283242e-11,-9.1291986936683e-14,1.4450623431719738e-13,0.5691178447779947,0.6118155353594766,0.9871683860285566,2.2386095145998052e-6
0.045,0.9733267722145349,-0.1308276116110654,0.6610756779344448,-0.1094565419232899,0.6514059107130958,-0.1813863449610269,0.5690667662349926,0.0751324120621488,0.0008543610397983214,-0.0003074791535847131,0.0701911536748639,-0.0052201114422854725,1.0918370202208896,1.4213223329006839,1.4213226834202275,1.4213650985243829,0.001017459837041575,7.736779536171035e-5,0.0009080059427364286,0.05534737161407441,-2.7638839751917804e-9,4.623938856260994e-9,4.9031532987092845e-11,-8.605863154262527e-14,1.4449798500996004e-13,0.5690593250408645,0.6116395762425985,0.9871694454444738,2.229281601756141e-6
0.0451,0.9733277369138313,-0.13082602670664203,0.6610765608645355,-0.1094553832543564,0.6514069800113227,-0.18138476707605386,0.5694005068958149,0.07519334541625183,0.0008543981085815665,-0.00030740655848150044,0.07018891705078427,-0.005224558162237833,1.0919984670890983,1.4211945160400423,1.4211949067162095,1.4212414140786853,0.0010174865387293404,7.736921389778853e-5,0.0009072522988711412,0.05534629063024171,-2.598124332781711e-9,4.623690306724899e-9,4.82309713515563e-11,-8.08603753558143e-14,1.4449021824574001e-13,0.5690009369034795,0.6114640128241052,0.9871705024779666,2.219974665616274e-6
0.0452,0.973328699331058,-0.13082444695772302,0.6610774413879661,-0.10945422845823294,0.6514080462797214,-0.18138319480781784,0.5697329936148534,0.07525404724741208,0.0008544351307502693,-0.0003073340567823479,0.07018668301981228,-0.005228999752302086,1.0921591944012135,1.4210561605888554,1.421056590723828,1.421107099814731,0.00101750394426819,7.737063228261289e-5,0.0009064836716328045,0.05534520477635302,-2.433542475102267e-9,4.623457044513351e-9,4.741660502564916e-11,-7.569983601575753e-14,1.444829293002423e-13,0.5689428155845082,0.6112892516840529,0.9871715546810944,2.2107102597288807e-6
0.0453,0.9733296594656115,-0.13082287230948778,0.6610783195088745,-0.1094530774945369,0.6514091095264096,-0.18138162810611158,0.5700642311402696,0.07531451844223898,0.0008544721063538144,-0.0003072616482367065,0.0701844515788398,-0.005233436218669558,1.092319124452526,1.4209075174156118,1.4209079863079306,1.4209624059474217,0.0010175122002525493,7.737205050025124e-5,0.0009057001279806434,0.05534411456378351,-2.27021806149827e-9,4.6232389184002956e-9,4.659154650879765e-11,-7.057963116196114e-14,1.4447611344917204e-13,0.5688850963026187,0.6111156994024975,0.9871725996059175,2.2015099376426362e-6
0.0454,0.9733306173168889,-0.13082130270711567,0.661079195231398,-0.10945193032288572,0.651410169759505,-0.18138006692072786,0.5703942242202247,0.0753747598873419,0.0008545090354415867,-0.00030718933259402733,0.07018222272475867,-0.00523786756753158,1.0924781795383274,1.4207488373888002,1.420749344333364,1.4208075826916584,0.0010175114532768432,7.737346853477137e-5,0.0009049017348738832,0.05534302050390839,-2.1082307513145704e-9,4.623035777159673e-9,4.5758908300428116e-11,-6.550237843393224e-14,1.4446976596823424e-13,0.5688279142764794,0.6109437625594952,0.9871736348044957,2.1923952529062157e-6
0.0455,0.9733315728842866,-0.13081973809578606,0.6610800685596744,-0.10945078690289682,0.6514112269871253,-0.1813785112014594,0.5707229776028799,0.07543477246933022,0.0008545459180629707,-0.0003071171096037613,0.0701799964544608,-0.0052422938050794765,1.092636281953908,1.4205803713769087,1.4205809156649756,1.420642880262342,0.0010175018499354973,7.737488637024109e-5,0.0009040885592717492,0.05534192310810283,-1.947660203896025e-9,4.622847469565426e-9,4.492180289996693e-11,-6.0470695471178e-14,1.44463882133134e-13,0.5687714047247586,0.6107738477351018,0.9871746578288889,2.1833877590682966e-6
0.0456,0.9733325261672016,-0.13081817842067836,0.6610809394978412,-0.1094496471941876,0.6514122812173878,-0.18137696089809902,0.5710504960363967,0.0754945570748134,0.000854582754267351,-0.0003070449790153596,0.07017777276483798,-0.005246714937504578,1.0927933539945587,1.420402370248426,1.4204029511676126,1.4204685488743742,0.0010174835368229372,7.737630399072819e-5,0.0009032606681334664,0.055340822887742044,-1.7885860785874527e-9,4.6226738443914984e-9,4.4083342806840275e-11,-5.548719991320455e-14,1.4445845721957638e-13,0.5687157028661246,0.6106063615093734,0.9871756662311574,2.1745090096775523e-6
0.0457,0.9733334771650306,-0.13081662362697186,0.6610818080500362,-0.10944851115637547,0.6514133324584105,-0.1813754159604394,0.5713767842689362,0.07555411459040079,0.0008546195441041122,-0.0003069729405782731,0.07017555165278214,-0.0052511309709982095,1.0929493179555703,1.4202150848718407,1.4202157017061219,1.420284838742656,0.0010174566605335882,7.737772138030048e-5,0.0009024181284182603,0.055339720354201205,-1.6310880347337176e-9,4.622514750411831e-9,4.324664052047458e-11,-5.0554509399519336e-14,1.4445348650326642e-13,0.5686609439192456,0.6104417104623663,0.9871766575633605,2.165780558282659e-6
0.0458,0.9733344258771702,-0.13081507365984596,0.6610826742203968,-0.10944737874907787,0.6514143807183109,-0.1813738763382734,0.5717018470486598,0.0756134459027018,0.0008546562876226391,-0.00030690099404195295,0.07017333311518509,-0.005255541911751701,1.0931040961322342,1.4200187661156412,1.4200194181453505,1.4200920000820885,0.0010174213676618755,7.737913852302572e-5,0.0009015610070853559,0.055338616018855515,-1.4752457316796407e-9,4.622370036400369e-9,4.2414808540296044e-11,-4.567524156962855e-14,1.4444896525990918e-13,0.56860726310279,0.610280301174136,0.9871776293775585,2.157223958432292e-6
0.0459,0.9733353723030176,-0.13081352846448002,0.6610835380130605,-0.10944624993191217,0.6514154260052065,-0.18137234198139368,0.5720256891237288,0.07567255189832585,0.0008546929848723163,-0.00030682913915585015,0.07017111714893871,-0.005259947765956379,1.0932576108198409,1.419813664848316,1.419814351350146,1.4198902831075728,0.0010173778048022247,7.738055540297178e-5,0.0009006893710939783,0.05533751039308016,-1.3211388287700734e-9,4.6222395511310514e-9,4.1590959365731025e-11,-4.085201406303927e-14,1.4444488876520976e-13,0.568554795635426,0.610122540224739,0.9871785792258112,2.148860763675127e-6
0.046,0.9733363164419693,-0.13081198798605345,0.6610843994321651,-0.10944512466449584,0.651416468327215,-0.18137081283959303,0.5723483152423042,0.07573143346388234,0.0008547296359025284,-0.0003067573756694157,0.07016890375093489,-0.005264348539803573,1.0934097843136814,1.4196000319383533,1.4196007521853549,1.4196799380340104,0.001017326118549061,7.738197200420638e-5,0.000899803287403353,0.055336403988250335,-1.1688469853498706e-9,4.622123143377825e-9,4.077820549620588e-11,-3.608744451925868e-14,1.444412522948732e-13,0.5685036767358221,0.609968834194231,0.9871795046601787,2.1407125275598404e-6
0.0461,0.9733372582934219,-0.13081045216974557,0.6610852584818483,-0.10944400290644626,0.6514175076924542,-0.1813692888626642,0.5726697301525476,0.07579009148598062,0.00085476624076266,-0.00030668570333210074,0.07016669291806545,-0.005268744239484608,1.0935605389090464,1.419378118254242,1.4193788715158244,1.4194612150763024,0.00101726645549681,7.738338831079736e-5,0.000898902822972705,0.05533529731574122,-1.018449860763853e-9,4.622020661914629e-9,3.99796594311468e-11,-3.138415057779287e-14,1.4443805112460455e-13,0.5684540416226465,0.6098195896626681,0.9871804032327208,2.1328008036351064e-6
0.0462,0.9733381978567724,-0.13080892096073582,0.6610861151662475,-0.10944288461738086,0.6514185441090415,-0.18136777000039997,0.5729899386026204,0.07584852685123016,0.0008548027995020956,-0.00030661412189335617,0.07016448464722227,-0.0052731348711908144,1.0937097969012273,1.4191481746644707,1.419148960206402,1.41923436444935,0.0010171989622398967,7.738480430681253e-5,0.0008979880447612595,0.055334190886928016,-8.700271143568837e-10,4.6219319555154085e-9,3.919843366998023e-11,-2.6744749878149378e-14,1.4443528053010888e-13,0.5684060255145673,0.6096752132101064,0.9871812724954974,2.125147145449601e-6
0.0463,0.9733391351314176,-0.1308073943042035,0.6610869694895003,-0.10944176975691704,0.6514195775850946,-0.18136625620259308,0.5733089453406836,0.07590674044624032,0.0008548393121702202,-0.0003065426311026331,0.07016227893529721,-0.005277520441113519,1.0938574805855146,1.4189104520375277,1.4189112691219343,1.4189996363680542,0.0010171237853727469,7.738621997631965e-5,0.0008970590197282418,0.05533308521318592,-7.236584054737853e-10,4.6218568729541055e-9,3.843764071213234e-11,-2.2171860059834337e-14,1.4443293578709126e-13,0.5683597636302532,0.6095361114166019,0.9871821100005685,2.117773106551999e-6
0.0464,0.9733400701167539,-0.13080587214532796,0.6610878214557443,-0.10944065828467224,0.6514206081287313,-0.1813647474190363,0.5736267551148985,0.0759647331576205,0.0008548757788164182,-0.00030647123070938253,0.07016007577918214,-0.005281900955444049,1.094003512257199,1.4186652012419012,1.4186660491272687,1.4187572810473161,0.0010170410714897859,7.738763530338657e-5,0.0008961158148328771,0.05533198080589011,-5.794233934594173e-10,4.6217952630046615e-9,3.770039305702955e-11,-1.7668098762355116e-14,1.4443101217125677e-13,0.5683153911883723,0.6094026908622107,0.987182913299994,2.1107002404909776e-6
0.0465,0.9733410028121786,-0.13080435442928862,0.6610886710691172,-0.10943955016026385,0.651421635748069,-0.18136324359952238,0.5739433726734265,0.07602250587198013,0.0008549121994900743,-0.0003063999204630555,0.07015787517576892,-0.005286276420373734,1.094147814211572,1.4184126731460802,1.4184135510872524,1.4185075487020375,0.0010169509671854387,7.738905027208103e-5,0.0008951584970343906,0.05533087817641578,-4.374017376586062e-10,4.62174697444102e-9,3.698980320409807e-11,-1.323608362521801e-14,1.4442950495831043e-13,0.5682730434075927,0.6092753581269886,0.9871836799458339,2.1039501008152103e-6
0.0466,0.9733419332170882,-0.13080284110126483,0.6610895183337567,-0.10943844534330929,0.6514226604512254,-0.18136174469384408,0.5742588027644289,0.07608005947592857,0.000854948574240573,-0.0003063287001131031,0.07015567712194938,-0.005290646842093901,1.094290308743924,1.418153118618553,1.4181540258667324,1.4182506895471192,0.0010168536190541314,7.739046486647088e-5,0.0008941871332920075,0.055329777836138114,-2.976730974162013e-10,4.621711856037124e-9,3.630898365276425e-11,-8.87843228793006e-15,1.4442840942395735e-13,0.5682328555065829,0.6091545197909919,0.987184407490148,2.0975442410733735e-6
0.0467,0.9733428613308792,-0.130801332106436,0.6610903632538001,-0.10943734379342598,0.6514236822463182,-0.18136025065179412,0.574573050136067,0.07613739485607525,0.0008549849031172992,-0.0003062575694089763,0.07015348161461543,-0.005295012226795876,1.094430918149546,1.417886788527808,1.4178877243305554,1.4179869537974623,0.0010167491736902884,7.739187907062388e-5,0.000893201790564953,0.05532868029643232,-1.6031713207705554e-10,4.621689756566915e-9,3.566104690245446e-11,-4.597762389998389e-15,1.4442772084390255e-13,0.5681949627040112,0.6090405824342763,0.9871850934849963,2.0915042148141436e-6
0.0468,0.9733437871529489,-0.13079982738998142,0.6610912058333852,-0.10943624547023136,0.6514247011414651,-0.18135876142316532,0.5748861195365019,0.07619451289902955,0.0008550211861696374,-0.00030618652810012614,0.07015128865065891,-0.005299372580670991,1.094569564723729,1.417613933742334,1.4176148973435692,1.4177165916679682,0.001016637777688336,7.739329286860786e-5,0.0008922025358124522,0.055327586068673586,-2.5413500985992276e-11,4.621680524804337e-9,3.504910545259489e-11,-3.966915709292076e-16,1.444274344938511e-13,0.568159500218546,0.608933952636898,0.9871857354824387,2.0858515755861947e-6
0.0469,0.9733447106826936,-0.13079832689708049,0.6610920460766496,-0.10943515033334279,0.6514257171447835,-0.18135727695775036,0.5751980157138952,0.07625141449140088,0.0008550574234469723,-0.0003061155759360037,0.07014909822697167,-0.005303727909910569,1.094706170761764,1.4173348051306192,1.4173357957706205,1.4174398533735382,0.0010165195776426993,7.739470624449058e-5,0.0008911894359937305,0.05532649566423709,1.0695813651212736e-10,4.621684009523333e-9,3.447627180261195e-11,3.722162529770083e-15,1.4442754564950814e-13,0.5681266032688554,0.6088350369789132,0.9871863310345352,2.080607876938203e-6
0.047,0.9733456319195103,-0.1307968305729126,0.6610928839877309,-0.10943405834237772,0.6514267302643911,-0.1813557972053421,0.5755087434164079,0.07630810051979865,0.0008550936149986882,-0.00030604471266605995,0.0701469103404456,-0.00530807822070594,1.0948406585589416,1.4170496535611519,1.4170506704765564,1.417156989129073,0.0010163947201478035,7.739611918233989e-5,0.0008901625580680129,0.055325409594498026,2.3671812107247946e-10,4.621700059497844e-9,3.394565845193187e-11,7.756182272593233e-15,1.444280495865786e-13,0.5680964070736078,0.6087442420403775,0.9871868776933456,2.075794672418844e-6
0.0471,0.9733465508627958,-0.1307953383626571,0.6610937195707666,-0.10943296945695358,0.6514277405084057,-0.1813543221157332,0.5758183073922014,0.07636457187083226,0.0008551297608741702,-0.00030597393803974594,0.07014472498797253,-0.005312423519248434,1.094972950410553,1.4167587299024211,1.4167597723262237,1.4168682491494744,0.0010162633517980739,7.739753166622354e-5,0.0008891219689945249,0.0553243283708316,3.637867933502132e-10,4.621728523501813e-9,3.346037789998099e-11,1.1702750018033208e-14,1.4442894158076763e-13,0.5680690468514715,0.6086619744013473,0.98718737301093,2.071433515576793e-6
0.0472,0.9733474675119467,-0.13079385021149337,0.6610945528298944,-0.10943188363668775,0.6514287478849448,-0.18135285163871648,0.576126712389437,0.07642082943111107,0.0008551658611228028,-0.00030590325180651276,0.07014254216644435,-0.005316763811729375,1.0951029686118887,1.4164622850229154,1.4164633521844703,1.416573883649643,0.0010161256191879365,7.739894368020937e-5,0.0008880677357324915,0.05532325250461299,4.880844940004772e-10,4.621769250309184e-9,3.3023542646185645e-11,1.5559248126582882e-14,1.444302169077803e-13,0.5680446578211149,0.6085886406418785,0.987187814539348,2.0675459599607256e-6
0.0473,0.9733483818663599,-0.1307923660646008,0.6610953837692518,-0.10943080084119766,0.6514297524021259,-0.18135138572408466,0.576433963156276,0.07647687408724455,0.0008552019157939706,-0.0003058326537158114,0.07014036187275288,-0.005321099104340092,1.0952306354582402,1.4161605697911226,1.416161660916143,1.4162741428444807,0.001015981668911816,7.740035520836513e-5,0.0008869999252411378,0.055322182507217384,6.095315636784464e-10,4.621822088693897e-9,3.263826518997209e-11,1.932305895873601e-14,1.4443187084332164e-13,0.568023375201206,0.6085246473420269,0.98718819983066,2.0641535591193176e-6
0.0474,0.9733492939254321,-0.1307908858671587,0.6610962123929766,-0.10942972103010074,0.6514307540680668,-0.18134992432163052,0.5767400644408797,0.07653270672584202,0.000855237924937058,-0.0003057621435170929,0.07013818410379005,-0.005325429403271914,1.0953558732448976,1.4158538350755316,1.4158549493860881,1.4159692769488883,0.0010158316475641378,7.740176623475867e-5,0.0008859186044796893,0.05532111889001997,7.280483430392614e-10,4.6218868874298965e-9,3.2307658030766674e-11,2.2991564874985256e-14,1.444338986630967e-13,0.5680053342104134,0.608470401081849,0.9871885264369256,2.061277866601244e-6
0.0475,0.97335020368856,-0.13078940956434648,0.6610970387052061,-0.10942864416301439,0.6514317528908853,-0.1813484673811468,0.5770450209914094,0.07658832823351296,0.0008552738886014502,-0.00030569172095980826,0.07013600885644766,-0.005329754714716169,1.0954786042671525,1.415542331744631,1.415543468459154,1.415659536177767,0.0010156757017393276,7.740317674345774e-5,0.0008848238404073709,0.05532006216439596,8.435551727380963e-10,4.621963495291126e-9,3.2034833667995665e-11,2.6562148235824307e-14,1.4443629564281057e-13,0.5679906700674052,0.6084263084414004,0.9871887919102047,2.05894043595518e-6
0.0476,0.9733511111551405,-0.13078793710134348,0.6610978627100782,-0.109427570199556,0.6514327488786986,-0.1813470148524263,0.5773488375560263,0.0766437394968667,0.0008553098068365313,-0.00030562138579340857,0.0701338361276176,-0.0053340750448641824,1.0955987508202956,1.415226310666909,1.415227469000187,1.415345170746018,0.001015513978031811,7.740458671853018e-5,0.000883715699983408,0.05531901284172053,9.559723934301011e-10,4.622051761051527e-9,3.18229046010854e-11,3.0032191401746136e-14,1.444390570581683e-13,0.56797951799085,0.6083927760007373,0.9871889938025575,2.057162820729802e-6
0.0477,0.9733520163245702,-0.13078646842332908,0.6610986844117303,-0.10942649909934304,0.6514337420396248,-0.18134556668526172,0.5776515188828916,0.07669894140251268,0.0008553456796916863,-0.0003055511377673449,0.07013166591419173,-0.005338390399907284,1.0957162351996175,1.4149060227108547,1.4149072018740338,1.4150264308685425,0.0010153466230360128,7.740599614404377e-5,0.0008825942501670259,0.05531797143336887,1.0652203457704254e-9,4.6221515334850416e-9,3.167498332946218e-11,3.339907673324368e-14,1.4444217818487498e-13,0.5679720131994158,0.6083702103399158,0.9871891296660438,2.0559665744737857e-6
0.0478,0.9733529191962462,-0.13078500347548266,0.6610995038143002,-0.1094254308219929,0.6514347323817812,-0.18134412282944584,0.5779530697201669,0.07675393483706032,0.0008553815072162997,-0.0003054809766310681,0.0701294982130619,-0.005342700786036801,1.0958309797004093,1.4145817187449559,1.4145829179455427,1.414703566760242,0.0010151737833463588,7.74074050040663e-5,0.0008814595579174495,0.05531693845071617,1.1712193704142428e-9,4.622262661365614e-9,3.15941823525523e-11,3.666018659081061e-14,1.4444565429863565e-13,0.5679682909117709,0.6083590180389916,0.9871891970527233,2.055373250735805e-6
0.0479,0.9733538197852135,-0.13078354225464017,0.661100320930559,-0.10942436536499617,0.6514357199197066,-0.18134268327806227,0.5782534941290665,0.07680872055707291,0.0008554172894992193,-0.00030541090228619687,0.07012733302126108,-0.0053470062090306344,1.0959429797182023,1.4142536950501305,1.4142549132974918,1.4143768765459106,0.0010149956999121056,7.740881329731188e-5,0.0008803119801627913,0.055315914131416545,1.2738680418579163e-9,4.622384762116343e-9,3.1538589909565464e-11,3.981460361862962e-14,1.444494733820153e-13,0.5679688711799077,0.608349728180873,0.9871892309325921,2.0550809651610907e-6
0.048,0.9733547181719915,-0.13078208497730476,0.6611011358091845,-0.1094233028868534,0.6514367046943571,-0.18134124820830763,0.5785527931645102,0.07686329875007972,0.0008554530267937117,-0.0003053409152820386,0.07012517033644572,-0.005351306672867347,1.0960525503872147,1.4139224131479957,1.4139236485177873,1.4140468342880732,0.001014812999138382,7.74102210866402e-5,0.0008791531011438504,0.05531489749182851,1.3730360067306477e-9,4.6225164938573965e-9,3.129407193690692e-11,4.2869681839522517e-14,1.444535931919199e-13,0.5679755063678968,0.6082953653361439,0.9871894097256514,2.0535472654389182e-6
0.0481,0.9733556143741527,-0.13078063165720588,0.6611019484638158,-0.10942224339733397,0.6514376867202232,-0.18133981762747306,0.578850970457195,0.07691767009135583,0.0008554887191933077,-0.0003052710155714379,0.07012301015575198,-0.005355602183089825,1.0961597325022967,1.4135881167299926,1.4135893672575508,1.4137136865243163,0.0010146259146423197,7.741162838006248e-5,0.0008779833586648854,0.05531388854142981,1.4687686797509436e-9,4.622657457645594e-9,3.085054711142356e-11,4.5827578667363205e-14,1.4445800123261988e-13,0.5679878644718642,0.6081941139951521,0.9871897427295117,2.050690733971093e-6
0.0482,0.97335650839886,-0.1307791822740104,0.66110275890233,-0.10942118688122965,0.6514386660074852,-0.18133839151430503,0.5791480300835282,0.07697183534056161,0.0008555243667652255,-0.00030520120300695007,0.07012085247622502,-0.005359892745510051,1.0962645194141902,1.4132510171611892,1.413252280977603,1.4133776458255545,0.0010144346164743735,7.741303517609123e-5,0.0008768029988295378,0.055312887465296785,1.5611312639914903e-9,4.622807409185874e-9,3.0229267133052756e-11,4.868941925861951e-14,1.4446268988486577e-13,0.5680053252000724,0.6080510562780885,0.9871902132296722,2.0466547489920213e-6
0.0483,0.9733574002532756,-0.13077773680738494,0.6611035671326037,-0.10942013332333213,0.6514396425663238,-0.1813369698475501,0.5794439761199172,0.0770257952573573,0.0008555599695766834,-0.0003051314774411306,0.07011869729490988,-0.0053641783659400056,1.0963669044736366,1.4129113258066535,1.412912601138764,1.4130389247627015,0.001014239274684997,7.741444147323891e-5,0.0008756122677414494,0.05531189444850579,1.6501889625249523e-9,4.6229661041831676e-9,2.9451483701731954e-11,5.1456328769758595e-14,1.4446765152940798e-13,0.5680272682607838,0.6078712743051438,0.9871908045116311,2.04158268873611e-6
0.0484,0.9733582899445621,-0.13077629523699633,0.6611043731625144,-0.10941908270843315,0.6514406164069192,-0.1813355526059547,0.5797388126427693,0.07707955060140316,0.0008555955276948996,-0.00030506183872653514,0.07011654460885178,-0.0053684590501916684,1.0964668810313782,1.412569254031454,1.4125705392018546,1.412697735906672,0.001014040059324645,7.741584727001801e-5,0.0008744114115042614,0.05531090967613315,1.736006978423996e-9,4.62313329834241e-9,2.853844851739865e-11,5.412943235724773e-14,1.4447287854699705e-13,0.568053073362261,0.6076598501965089,0.9871914998608879,2.0356179314377674e-6
0.0485,0.9733591774798821,-0.13077485754251125,0.6611051769999384,-0.1094180350213244,0.6514415875394518,-0.18133413976826535,0.5800325437284918,0.0771331021323595,0.0008556310411870921,-0.00030499228671571906,0.07011439441509577,-0.005372734804077021,1.0965644424381569,1.4122250132006586,1.4122263066276943,1.41235429182838,0.001013837140443771,7.741725256494096e-5,0.0008732006762216151,0.05530993333325521,1.818650514761305e-9,4.623308747368534e-9,2.7511413279990154e-11,5.6709855177554654e-14,1.444783633183834e-13,0.5680821202127664,0.6074218660723749,0.9871922825629412,2.0289038553313985e-6
0.0486,0.9733600628663981,-0.13077342370359657,0.6611059786527532,-0.10941699024679763,0.6514425559741022,-0.1813327313132286,0.5803251734534923,0.07718645060988656,0.0008556665101204793,-0.0003049228212612379,0.07011224671068704,-0.005377005633408043,1.0966595820447143,1.4118788146793362,1.4118801148771043,1.4120088050987396,0.0010136306880928298,7.741865735652031e-5,0.0008719803079971525,0.05530896560494831,1.8981847746095398e-9,4.623492206966475e-9,2.639162968944404e-11,5.919872238714643e-14,1.4448409822431765e-13,0.5681137885205625,0.6071624040529326,0.98719313590329,2.0215838386514127e-6
0.0487,0.9733609461112726,-0.13077199369991888,0.6611067781288356,-0.10941594836964456,0.6514435217210506,-0.18133132721959094,0.580616705894178,0.07723959679364464,0.0008557019345622794,-0.00030485344221564713,0.07011010149267065,-0.005381271543996717,1.0967522932017923,1.4115308698325542,1.4115321754109045,1.4116614882886656,0.0010134208723222746,7.74200616432685e-5,0.0008707505529345146,0.055308006676288796,1.9746749610413835e-9,4.623683432841165e-9,2.520034944569758e-11,6.159715914249081e-14,1.4449007564555011e-13,0.568147457993912,0.6068865462583729,0.9871940431674328,2.013801259632215e-6
0.0488,0.973361827221668,-0.13077056751114505,0.6611075754360622,-0.1094149093746569,0.6514444847904776,-0.18132992746609886,0.5809071451269563,0.077292541443294,0.0008557373145797107,-0.00030478414943150217,0.07010795875809175,-0.005385532541655021,1.0968425692601333,1.4111813900253811,1.4111826996899157,1.4113125539690714,0.0010132078631825605,7.742146542369797e-5,0.0008695116571373429,0.05530705673235301,2.0481862771295022e-9,4.623882180697539e-9,2.3958824248688274e-11,6.390629060005503e-14,1.444962879628314e-13,0.5681825083410772,0.6065993748088865,0.9871949876408684,2.005699496508214e-6
0.0489,0.973362706204747,-0.13076914511694174,0.6611083705823105,-0.10941387324662641,0.6514454451925636,-0.18132853203149887,0.5811964952282347,0.07734528531849495,0.0008557726502399913,-0.0003047149427613586,0.07010581850399548,-0.005389788632194938,1.0969304035704788,1.4108305866228854,1.4108318991749578,1.4109622147108722,0.0010129918307241411,7.742286869632128e-5,0.0008682638667092792,0.055306115958217286,2.118783925946563e-9,4.624088206240531e-9,2.268830579835365e-11,6.612724191630633e-14,1.4450272755691195e-13,0.5682183192703207,0.6063059718246646,0.9871959526090962,1.9974219275138167e-6
0.049,0.9733635830676719,-0.1307677264969757,0.6611091635754573,-0.10941283997034475,0.651446402937489,-0.18132714089453747,0.5814847602744204,0.07739782917890774,0.0008558079416103392,-0.0003046458220577719,0.07010368072742695,-0.005394039821428449,1.0970157894835706,1.4104786709901347,1.4104799853268515,1.4106106830849818,0.0010127729449974708,7.742427145965084e-5,0.0008670074277539646,0.05530518453895797,2.1865331105652476e-9,4.624301265175075e-9,2.1410045794630962e-11,6.826113824771244e-14,1.4450938680854222e-13,0.5682542704899051,0.6060114194258979,0.9871969213576145,1.989111930883429e-6
0.0491,0.9733644578176055,-0.1307663116309138,0.6611099544233794,-0.1094118095306037,0.6514473580354343,-0.1813257540339612,0.5817719443419208,0.07745017378419261,0.0008558431887579731,-0.00030457678717329755,0.07010154542543127,-0.005398286115167535,1.0970987203501508,1.410125854492198,1.4101271696064168,1.4102581716623142,0.0010125513760530034,7.742567371219916e-5,0.0008657425863750408,0.05530426265965141,2.2514990340582188e-9,4.6245211132061035e-9,2.0145295937457812e-11,7.030910475074045e-14,1.4451625809847274e-13,0.5682897417080925,0.6057207997327774,0.9871978771719222,1.9809128848514592e-6
0.0492,0.97336533046171,-0.1307649004984226,0.6611107431339539,-0.10941078191219497,0.6514483104965798,-0.1813243714285165,0.5820580515071434,0.07750231989400991,0.0008558783917501108,-0.00030450783796049096,0.0700994125950536,-0.005402527519224174,1.0971791895209608,1.4097723484941431,1.4097736634744744,1.4099048930137839,0.0010123272939411934,7.742707545247871e-5,0.0008644695886761493,0.05530335050537393,2.3137468994981574e-9,4.624747506038552e-9,1.8915307926771458e-11,7.227226658185806e-14,1.44523333807454e-13,0.5683241126331459,0.6054391948654939,0.9871988033375184,1.9729681676523143e-6
0.0493,0.9733662010071483,-0.13076349307916899,0.6611115297150576,-0.10940975709991024,0.6514492603311062,-0.18132299305694996,0.5823430858464954,0.07755426826801987,0.0008559135506539706,-0.00030443897427190775,0.07009728223333904,-0.00540676403941035,1.0972571903467432,1.4094183643610383,1.4094196783918442,1.4095510597103054,0.0010121008687124947,7.742847667900197e-5,0.0008631886807609313,0.055302448261201884,2.373341909957727e-9,4.624980199377355e-9,1.7741333462509495e-11,7.415174889753241e-14,1.445306063162364e-13,0.5683567629733275,0.6051716869442383,0.9871996831399017,1.9654211575204008e-6
0.0494,0.9733670694610824,-0.13076208935281963,0.6611123141745674,-0.10940873507854129,0.6514502075491935,-0.18132161889800802,0.5826270514363844,0.07760601966588276,0.0008559486655367708,-0.0003043701959601034,0.07009515433733271,-0.005410995681538041,1.0973327161782396,1.4090641134579516,1.4090654258193471,1.4091968843227922,0.0010118722704173615,7.742987739028141e-5,0.0008619001087330285,0.05530155611221161,2.4303492685096065e-9,4.625218948927444e-9,1.6644624244609192e-11,7.594867685423116e-14,1.4453806800557052e-13,0.5683870724368998,0.6049233580892014,0.987200499864571,1.958415232690125e-6
0.0495,0.9733679358306754,-0.13076068929904128,0.6611130965203605,-0.10940771583287982,0.6514511521610225,-0.18132024893043722,0.5829099523532174,0.0776575748472589,0.0008559837364657295,-0.0003043015028776333,0.07009302890407976,-0.005415222451419229,1.0974057603661915,1.4087098071499515,1.408711117217803,1.4088425794221595,0.0010116416691062478,7.743127758482952e-5,0.0008606041186960822,0.055300674243479446,2.4848341782264652e-9,4.625463510393755e-9,1.5646431973008067e-11,7.766417560842159e-14,1.445457112562068e-13,0.5684144207321256,0.6046992904205744,0.9872012367970252,1.9520937713958963e-6
0.0496,0.9733688001230892,-0.1307592928975007,0.6611138767603139,-0.10940669934771755,0.6514520941767734,-0.18131888313298403,0.5831917926734023,0.07770893457180851,0.0008560187635080651,-0.000304232894877053,0.07009090593062528,-0.005419444354865896,1.0974763162613417,1.4083556568021063,1.408356964048033,1.408488357579321,0.0010114092348296082,7.743267726115876e-5,0.0008593009567537342,0.05529980284008173,2.53686184218097e-9,4.6257136394812215e-9,1.4768008347643608e-11,7.929937031657099e-14,1.4455352844889573e-13,0.5684381875672669,0.604504566058548,0.987201877222763,1.94660015187212e-6
0.0497,0.9733696623454868,-0.1307579001278647,0.6611146549023043,-0.10940568560784619,0.6514530336066268,-0.18131752148439498,0.5834725764733458,0.07776009959919192,0.0008560537467309956,-0.00030416437181091793,0.0700887854140144,-0.00542366139769002,1.0975443772144309,1.4080018737794837,1.4080031777708564,1.408134431365191,0.0010111751376378965,7.743407641778163e-5,0.0008579908690096255,0.055298942087094814,2.5864974634458015e-9,4.625969091894776e-9,1.4030605068453114e-11,8.0855386135147e-14,1.4456151196438776e-13,0.5684577526505867,0.604344267123313,0.9872024044272834,1.942077752353203e-6
0.0498,0.9733705225050306,-0.13075651096979993,0.6611154309542085,-0.1094046745980575,0.651453970460763,-0.18131616396341657,0.583752307829456,0.07781107068906935,0.0008560886862017393,-0.0003040959335317836,0.07008666735129228,-0.005427873585703585,1.097609936576202,1.4076486694471524,1.4076499698470943,1.4077810133506836,0.0010109395475815669,7.743547505321059e-5,0.0008566741015673981,0.05529809216959503,2.6338062450936238e-9,4.626229623339354e-9,1.3455473835374128e-11,8.23333482206168e-14,1.4456965418343344e-13,0.5684724956903473,0.6042234757350604,0.9872028016960851,1.938669951073554e-6
0.0499,0.9733713806088831,-0.13075512540297318,0.661116204923904,-0.10940366630314316,0.6514549047493625,-0.1813148105487953,0.5840309908181397,0.07786184860110112,0.0008561235819875143,-0.0003040275798922056,0.07008455173950402,-0.005432080924718569,1.097672987697396,1.4072962551701806,1.4072975517375668,1.4074283161067132,0.0010107026347110735,7.743687316595811e-5,0.000855350900530693,0.05529725327265873,2.6788533901971156e-9,4.62649498951989e-9,1.3063866348343993e-11,8.373438172944798e-14,1.4457794748678322e-13,0.568481796394811,0.6041472740139812,0.9872030523146669,1.9365201262675794e-6
0.05,0.9733722366642066,-0.13075374340705115,0.6611169768192674,-0.10940266070789492,0.6514558364826057,-0.1813134612192777,0.5843086295158045,0.0779124340949475,0.000856158434155539,-0.00030395931074473937,0.07008243857569474,-0.005436283420546954,1.0977335239287558,1.4069448423136361,1.406946134903094,1.4070765522041944,0.0010104645690768702,7.74382707545367e-5,0.0008540215120031518,0.05529642558136224,2.7217041018289454e-9,4.626764946141316e-9,1.287703430730019e-11,8.505961181810789e-14,1.4458638425518758e-13,0.5684850344722406,0.6041207440802661,0.9872031395685278,1.935771656169685e-6


==> data/untuned_4th_4mF.csv <==
0.0,1.0067552230867673,-0.04029913889433856,0.20330299948998976,0.05885597151382373,0.20030310784149463,-0.01608748059654234,0.2023045116349568,0.00812411235300396,0.0002721509617411612,-2.1857989940954278e-5,0.07044511413183478,-0.002805774194391405,1.084409521544636,0.42876774769901344,0.42876774769901344,0.42876774769901344,0.0003070602359823664,7.676505899559159e-5,1.175164065696868e-18,0.05466662416977314,1.3463219388809597e-30,4.600039826785922e-9,3.76158192263132e-36,0.0,1.437512445870601e-13,0.5652528939153424,0.1865572992630617,1.0029101451884577,3.9959863389259077e-16
0.0001,0.9901125230931407,-0.03895138455946997,0.2073381449365847,0.056230269492665554,0.2617367357643333,-0.022097842937497305,0.20242739732432177,0.008130748741660573,0.00027267713859922946,-2.25848688960982e-5,0.07044532505507016,-0.0028061754489078507,1.0843983406423763,0.4287775173610253,0.42877740609744797,0.4287717167229377,0.00030706036933620225,7.676505899887366e-5,2.535302169947435e-10,0.05466676171283761,4.213134050232171e-8,4.60109837067107e-9,2.6471380857118586e-8,7.268043279186206e-13,1.4376689272577688e-13,0.5655256086304807,0.18656365082893855,1.0102502223204446,0.033057965930856574
0.0002,0.9562596597945343,-0.036316486612017154,0.22719194799098555,0.04965333110581841,0.2932963676308488,-0.02656582133186005,0.20269278856181366,0.00815021420829349,0.00027581760241541706,-2.444265998583722e-5,0.07044603910760495,-0.002807066271175325,1.0842907689896322,0.4288098503198712,0.4288098240283624,0.42880026713919817,0.0003070619543856111,7.676505903880652e-5,5.44317918029934e-9,0.05466808666788283,2.69301155380295e-7,4.615080564990556e-9,9.966537735692186e-8,7.122994864818729e-12,1.4409627267618128e-13,0.5652282066812905,0.1865972658736817,1.012713902317416,0.08371846463364978
0.0003,0.9253668981829031,-0.03439368883818407,0.2602650467849003,0.04158058380764775,0.30669081694333356,-0.029429856954060137,0.202998550560624,0.008179053973927557,0.0002822565284128795,-2.6977103202564515e-5,0.07044631289943921,-0.0028080170439854133,1.0839832994992655,0.42876548324020913,0.42876574895276887,0.4287857738444472,0.0003070633288225929,7.676505907741606e-5,3.0761226582660093e-8,0.05467188005001492,5.895221195132284e-7,4.658223797348112e-9,1.0834128365430835e-7,1.8339090972130318e-11,1.453632834787776e-13,0.5646762279524811,0.18663145077076834,1.001070906125009,0.10228332180857251
0.0004,0.9082562144370421,-0.03435292533891047,0.29560897332866515,0.034456042908260084,0.31095633306675546,-0.031189001077560504,0.20330398768014776,0.008213105270911958,0.00029109635877695847,-2.977951920799608e-5,0.0704450486335707,-0.002808729137761688,1.0834457693851873,0.4287921230632871,0.4287913176650307,0.42876225341892565,0.0003070622953695475,7.67650590572658e-5,9.845720417550105e-8,0.054678525861679116,7.851234134649185e-7,4.72870921836886e-9,3.6021778784461484e-8,2.5975685412216354e-11,1.4764087843643776e-13,0.566858886131837,0.18674476951928412,0.9791025821051073,0.0937436409814917
0.0005,0.9063035089147223,-0.03624007726584386,0.32342055719953733,0.02986443510669297,0.31213212031048443,-0.032430365363691156,0.20360576050086832,0.008249511318297504,0.00030084120922986975,-3.2533359944908496e-5,0.07044180020362782,-0.0028090943339857057,1.0827246434369961,0.4294103249229953,0.4294062562561266,0.42912865440230297,0.00030707713783526154,7.676505943025048e-5,2.296620937492409e-7,0.05468746584348956,7.52548654252479e-7,4.807484238428483e-9,-4.844162534087987e-8,2.516303133236374e-11,1.5026965618404575e-13,0.5737001529977437,0.18708570646196457,0.9541369699697256,0.06412261352318543
0.0006,0.9148768801187117,-0.03927095451039281,0.3391642304032017,0.028173001284354595,0.313412900085262,-0.033563205469003106,0.20391502188949148,0.008287089836489469,0.00031017855099349257,-3.5053970613552034e-5,0.07043684761743275,-0.0028091759010271406,1.0818999710011368,0.431131038026007,0.4311223685467869,0.43042291790728565,0.0003071558907548557,7.676506143526265e-5,4.388511505830987e-7,0.054697725062766496,5.454789342449133e-7,4.873358522159463e-9,-9.025068245695681e-8,1.7788767027720754e-11,1.524525570224354e-13,0.5856336501251358,0.1880312377073583,0.9340651945566774,0.025747315130529844
0.0007,0.9274481454837145,-0.04238705773310689,0.3437125290446845,0.028700328664862773,0.31576937612670775,-0.03473805778760161,0.2042430353175657,0.008325901074392463,0.00031838115005278477,-3.729482447379378e-5,0.07043090818537523,-0.002809135697704327,1.0810445820469081,0.4341024557570487,0.43408942461871564,0.4329347240933099,0.00030736252336946234,7.676506681333549e-5,7.325688966312674e-7,0.05470841254431252,2.8644096234101246e-7,4.914875915766986e-9,-8.510852677499166e-8,8.716285260624296e-12,1.5377221030359616e-13,0.5967348657957832,0.18969537934695868,0.9269594772131856,-0.000919551913826048
0.0008,0.9387539024731416,-0.044775699334179755,0.34114052091700264,0.030256562438668397,0.31888371300894597,-0.035907705626862324,0.20459476441355776,0.00836652582530838,0.00032533063418064835,-3.931184890870395e-5,0.07042475397445055,-0.002809143933185256,1.0802050291409906,0.43809091553488705,0.43807484409116165,0.4365624569300599,0.00030775294278212776,7.676507723394758e-5,1.1113104479010797e-6,0.054718956581346845,7.357324109007455e-8,4.932186103081816e-9,-5.589307831659226e-8,1.5982304793692732e-12,1.5426182398227276e-13,0.6017478334664572,0.19140529158571706,0.9293386159727172,-0.008613980349898532
0.0009,0.9462936822696486,-0.04615284496872052,0.33599424137585854,0.031759152551819554,0.32203210296142026,-0.03695139920596476,0.204968182194126,0.008409412328162152,0.00033130839750349756,-4.1203989877134476e-5,0.070418922933149,-0.0028093091785265957,1.0793995020208176,0.4426948553501187,0.442677266224463,0.4409551044570754,0.00030835788406864277,7.676509384664445e-5,1.5723481041237786e-6,0.054729132055216616,-5.277461549134001e-8,4.932441174287823e-9,-2.3301601529488026e-8,-2.341866092379971e-12,1.5419663105260467e-13,0.6061515030843123,0.1932747357686317,0.9332964991552976,-0.013902676170609838
0.001,0.949792136564205,-0.046659805224829556,0.33175376172499893,0.03251931310989526,0.32460240697345355,-0.037769886133085344,0.2053574258669169,0.00845462628880547,0.00033672185866591897,-4.306346028094957e-5,0.07041367779414158,-0.0028096696274732057,1.0786276242065433,0.4475340973999756,0.4475161855855114,0.44571950747173733,0.0003091850354250556,7.676511727748494e-5,2.112181536519119e-6,0.054738941524190975,-9.316061964696794e-8,4.9245212405264e-9,9.938822995530305e-10,-3.36640326093264e-12,1.5389081669171686e-13,0.6068841280330302,0.19593047193031543,0.9422669832838164,-0.007978238886956021
0.0011,0.9506250658814216,-0.046734211424432744,0.32997653057360476,0.03240152017347115,0.32635061262373394,-0.038341224240368454,0.2057554729880251,0.008501750757398662,0.0003419244975734675,-4.4942609183047395e-5,0.07040900414158792,-0.0028101948703982494,1.0778768188285488,0.45235753308633747,0.45233993443530457,0.45055326164220244,0.0003102219439695235,7.676514766105114e-5,2.7279842876585455e-6,0.05474853786787349,-7.541245714590089e-8,4.91585331696539e-9,1.363764826532796e-8,-2.5406957751050962e-12,1.5358843434953475e-13,0.6057471645344006,0.1979720762615179,0.9471614070593811,-0.002108435437130081
0.0012,0.9504466279702614,-0.046798629590100844,0.3305384637903706,0.03167069916180066,0.32738582071727046,-0.038720502905324944,0.2061574268800639,0.008550114668342575,0.00034708872471297,-4.684358614917309e-5,0.07040474897199296,-0.002810826734336166,1.0771337875148626,0.4570702688405054,0.4570531515325161,0.4553106630275881,0.0003114475838969013,7.676518488347982e-5,3.4184492165166596e-6,0.0547580837424217,-3.244301004013038e-8,4.910298874751978e-9,1.5780748447486103e-8,-9.814756143642265e-13,1.5340787767326612e-13,0.6045296070656418,0.20009070956053573,0.9521666190464001,0.0039787673360958285
0.0013,0.9505990187066836,-0.047150040443848906,0.3325876851559464,0.03072099614040115,0.32796614170049565,-0.03899337432930476,0.20656054317176353,0.008599040654895012,0.00035226029291760203,-4.874162478537019e-5,0.07040073651689376,-0.002811509134716484,1.07638874885546,0.4616668176593194,0.4616500209820797,0.45994641956522025,0.0003128400733174294,7.676522877438435e-5,4.183235912932454e-6,0.05476769916733953,7.560416480587674e-9,4.9091674496873505e-9,1.0831784736694238e-8,3.8647253163253965e-13,1.5338252872990808e-13,0.6033615356737405,0.20263386121325727,0.9545249308621788,0.006557272227138054
0.0014,0.951669915758371,-0.047853522574617446,0.3349994364189775,0.029912023857949305,0.32839049033094375,-0.03924610838719602,0.2069647149725901,0.008648045061996528,0.00035736706252396244,-5.0595994450931405e-5,0.07039683659423823,-0.002812209379045914,1.0756389484113567,0.4662133910767034,0.4661966432788461,0.4645080597927345,0.0003143813575151826,7.676527921017217e-5,5.0227728738969e-6,0.05477741827607281,2.9860031365536794e-8,4.911208956965603e-9,3.5670346726199008e-9,1.101899267338712e-12,1.5346294717573084e-13,0.6031995455715572,0.20437626183965057,0.9552924520333588,0.006014296405519916
0.0015,0.9536293657276489,-0.04881334566504644,0.3370178494011686,0.029418656382883147,0.3288556567791669,-0.039529384847126287,0.2073709876726843,0.008696929514878927,0.00036231608840709697,-5.237532165257283e-5,0.07039299582620212,-0.00281292222199185,1.0748866460684723,0.47077936176895613,0.4707624310768641,0.4690637472888162,0.0003160590685361841,7.676533617487551e-5,5.937431065325084e-6,0.05478721355170991,3.269809207697329e-8,4.914499316880564e-9,-2.420030239038945e-9,1.1405742701609862e-12,1.5358063760274632e-13,0.6031706905912892,0.20657094370048606,0.9560284788360776,0.004698965483830153
0.0016,0.9561233524867716,-0.0498641914722586,0.338287119864982,0.029258741104688048,0.32945460393422216,-0.03986023548638813,0.20778067122834146,0.008745704434660016,0.0003670301272811682,-5.4062369166334605e-5,0.07038921472545599,-0.0028136596058324524,1.0741363859979378,0.4754159081705092,0.475398676113112,0.4736734119887688,0.0003178648452506041,7.67653997314081e-5,6.927284669533355e-6,0.05479702923006661,2.187925097408865e-8,4.917274560921431e-9,-5.280868700248456e-9,7.296107820996836e-13,1.5367547914044763e-13,0.6036873839581162,0.20893923011151241,0.9572581196490205,0.00267709706586363
0.0017,0.9587213756996427,-0.050860265885939754,0.3389037029581471,0.029312592271935386,0.3301667347925424,-0.04022178342809501,0.20819456132675407,0.008794531927413989,0.000371481850418949,-5.566002285924272e-5,0.07038553004768605,-0.0028144411785878485,1.0733926175889297,0.4801352326142787,0.48011769556285383,0.4783613475818557,0.0003197931880791963,7.676546999589497e-5,7.991846930758945e-6,0.054806810374970705,6.046025722318251e-9,4.918701290925893e-9,-5.353153277398403e-9,1.7444114656745998e-13,1.5372147493479225e-13,0.6040807754985567,0.21078257960109975,0.9582401080746928,0.0011520370403885387
0.0018,0.9610913738091698,-0.05170885254452949,0.33911517545641023,0.0294353808152683,0.33093430398278584,-0.040588087624987425,0.2086129383405471,0.00884358544633175,0.0003756743740795061,-5.717974176212754e-5,0.07038198011405039,-0.0028152834951330197,1.0726586029402336,0.48492890646597303,0.4849111405074816,0.48312880726041096,0.0003218389274162415,7.676554708453489e-5,9.130330888286388e-6,0.05481651645934841,-7.677408186281646e-9,4.918572797814673e-9,-3.7191599545172203e-9,-2.8358285780933095e-13,1.5371428833750508e-13,0.6043617719414984,0.21352425114002005,0.9605635749242275,0.0005699183607827946
0.0019,0.9631178142295658,-0.05240609673140037,0.3392095802143959,0.029514429407224693,0.33169002081060106,-0.04093552438684121,0.20903542366522104,0.00889297299228555,0.00037964000505702093,-5.8637621587385995e-5,0.07037858756024455,-0.002816192846698202,1.0719354865024742,0.4897718152072855,0.48975391332250273,0.48795433236578767,0.0003239961934154213,7.67656310832376e-5,1.0341670937233929e-5,0.05482613281014499,-1.6285379650214507e-8,4.917328164248642e-9,-1.6670654224023353e-9,-5.543030820099262e-13,1.5367072143150218e-13,0.6044958624236055,0.2151946563890958,0.9619830546621252,0.00030451292737805754
0.002,0.964808542241736,-0.05298807367095416,0.33939202612150937,0.029489756781800817,0.33238706550115427,-0.04125036217212652,0.20946143971674797,0.008942729385385028,0.000383413891333917,-6.004684301198755e-5,0.07037535919291568,-0.002817168304289364,1.0712233670675586,0.4946398596539523,0.4946219013365827,0.4928138576849312,0.00032625830884808757,7.67657220480857e-5,1.1624768232618226e-5,0.05483565758306062,-1.938710684331537e-8,4.915508259161005e-9,-1.1480238541497313e-10,-6.360364662383923e-13,1.5361001388435382e-13,0.6043185339836786,0.21817936730930015,0.9645629083040755,0.0008330683298858995
0.0021,0.9662755757727887,-0.053515698996239564,0.3397297725247578,0.02936972263518165,0.3330121479265991,-0.041532998638473616,0.2098903601901985,0.008992803077398137,0.000387024631793725,-6.141411034956466e-5,0.07037228412440956,-0.0028182020317795093,1.0705215455664838,0.4995166074628076,0.4994986372256243,0.4976878489728989,0.0003286178086869867,7.67658199998322e-5,1.2978558664954259e-5,0.05484509875824996,-1.897553330474942e-8,4.913568732763792e-9,6.322957631755205e-10,-6.037797162233382e-13,1.535473489625164e-13,0.6042134679909587,0.21964661314510842,0.9657628799655872,0.0010655947336552863
0.0022,0.9676338169957437,-0.054038610740968614,0.3402082220159988,0.02919105129041265,0.33357147341411975,-0.04179058253251675,0.21032169810991377,0.009043113990334273,0.0003904902557176063,-6.27412521570485e-5,0.0703693460571845,-0.0028192852978634257,1.0698293961390546,0.5043937318584162,0.5043757627833063,0.5025646904428896,0.00033106718858130947,7.676592494524137e-5,1.4402040072611587e-5,0.05485446345309269,-1.7318532982486096e-8,4.911764572210598e-9,6.338512884012295e-10,-5.372696325413164e-13,1.534907166553548e-13,0.603889743735504,0.22264610264906035,0.9678004593346761,0.001374714648897956
0.0023,0.968957464648709,-0.05457751567665615,0.34075488479089017,0.028999620447600405,0.33408455585857705,-0.04203327149348828,0.2107551919867854,0.009093582580587897,0.0003938163127630952,-6.40259197670951e-5,0.07036652867563588,-0.0028204114033712024,1.0691467345856984,0.5092713154789498,0.5092533438848814,0.507442263614404,0.00033359941485911794,7.676603688391989e-5,1.589426341765197e-5,0.05486375338922244,-1.603676185997677e-8,4.910098039429766e-9,2.1866698066119092e-10,-4.897644858123236e-13,1.5343947556884656e-13,0.6036642176875869,0.22473572986171733,0.9692199613172712,0.0015900664239246584
0.0024,0.9702924604584927,-0.05513907626276142,0.34129690264752,0.028833787828856795,0.33457066584984246,-0.042269973429711505,0.21119066537215922,0.009144143664349381,0.0003970049738343351,-6.526529881124837e-5,0.0703638181742911,-0.0028215754516269192,1.0684736338189653,0.5141512577734179,0.5141332713688157,0.5123210767634434,0.0003362078088053143,7.676615581693019e-5,1.745428326290521e-5,0.05487296713084826,-1.6189470710446262e-8,4.908497104394251e-9,-2.748928840585248e-10,-4.946043398285145e-13,1.5339060249646326e-13,0.603486289198915,0.226809966589194,0.9703495787318095,0.0014608750877919928
0.0025,0.9716266005173763,-0.05570662480758306,0.3417933926961721,0.02870325984458614,0.3350406972512005,-0.042503796592331514,0.21162806332913522,0.009194776709432155,0.00040005557674946553,-6.645787857241698e-5,0.07036120816648823,-0.0028227766836707237,1.067810636279222,0.5190359242556293,0.5190179170252446,0.5172038353558214,0.00033888670545797887,7.676628175028436e-5,1.9081104919186765e-5,0.05488209744245456,-1.7584857741522648e-8,4.906821446668083e-9,-6.487916759493693e-10,-5.424480117617181e-13,1.5333919581026315e-13,0.6032277130477225,0.22982437878193873,0.9719912054510425,0.0012731200936160576
0.0026,0.9729364459308408,-0.05626126008452058,0.3422233264950125,0.028606577624258406,0.33550064495479404,-0.04273535457348481,0.21206733096613542,0.009245476222654795,0.00040296867402889424,-6.760336250959427e-5,0.07035869460803114,-0.0028240153234383837,1.0671583540054579,0.5239263854063188,0.5239083597272582,0.5220923122511856,0.00034163071132646165,7.676641469240152e-5,2.0773705248714434e-5,0.054891136216094316,-1.9749087215392122e-8,4.904952895205081e-9,-7.987958794161864e-10,-6.150207115423715e-13,1.5328125590393391e-13,0.6031343346313218,0.2307901323763654,0.9724916426284905,0.0012265598776367112
0.0027,0.9741947865562444,-0.056788751812493356,0.34259623494230124,0.028529344278143933,0.3359490845869296,-0.042962146323383764,0.21250837904566852,0.009296252538540148,0.0004057480430415133,-6.870357431130711e-5,0.07035627604399446,-0.0028252921310754583,1.0665173597040865,0.52882092390632,0.5288028900506995,0.526985648442551,0.0003444349394832587,7.676655465095548e-5,2.2530986471873303e-5,0.054900075781810866,-2.204947640947562e-8,4.9028434104675875e-9,-7.631375103775687e-10,-6.903174766067491e-13,1.5321532930418e-13,0.6028543382652192,0.23348809271620924,0.9738433679721556,0.0011211689308249257
0.0028,0.975393388220446,-0.05728814005007864,0.3429301571853903,0.02846066037345823,0.33638268524610554,-0.043182069736659986,0.2129510606922728,0.009347108447167005,0.00040840026439172716,-6.976117277082455e-5,0.07035395031536444,-0.0028266065415163927,1.0658879885269796,0.5337159256849908,0.5336978958176167,0.5318805354082904,0.0003472948751241293,7.676670162522552e-5,2.435177354039097e-5,0.0549089113414935,-2.4222593719280107e-8,4.900517749048052e-9,-6.224498684118056e-10,-7.600319436910821e-13,1.5314237531043545e-13,0.6025042484649762,0.2368614521979288,0.9755334801051797,0.0009893947362310655
0.0029,0.97652564653609,-0.05775931046776485,0.3432425651456086,0.028390419603019714,0.33679826613715375,-0.04339317913563762,0.21339522592348115,0.00939804551397498,0.00041093200723294463,-7.077879639359871e-5,0.07035171510407698,-0.0028279578648965275,1.0652705587063271,0.5386077411373311,0.5385897288682077,0.5367735797628452,0.00035020601204118287,7.676685561386696e-5,2.623488839178675e-5,0.054917638303086685,-2.6040160953675356e-8,4.898003514925346e-9,-4.5493502001905967e-10,-8.170748369922159e-13,1.5306343867478875e-13,0.6022611221012599,0.23920414434071802,0.9767072098650817,0.0008978816985492457
0.003,0.977588014984733,-0.05820372432132532,0.34354964194818427,0.028310211903513405,0.33719297896503514,-0.043593871777021224,0.21384071973204571,0.009449062745655367,0.0004133500628033913,-7.175901517460483e-5,0.07034956779080855,-0.0028293451674112945,1.0646653555808354,0.5434926832229555,0.5434747026714843,0.5416612575717965,0.0003531638745583462,7.676701661410602e-5,2.8179145859202818e-5,0.05492625247435548,-2.7341381449103445e-8,4.895333082989216e-9,-3.335501640409416e-10,-8.566625976452881e-13,1.5297970377864583e-13,0.6021297420106799,0.2402013393050784,0.9771605064469213,0.0008844206227385625
0.0031,0.9785932545165801,-0.05862965858377633,0.34385495054955795,0.028223202475550213,0.3375670730194986,-0.04378498043941887,0.2142873758907483,0.00950014300551891,0.00041566092804428003,-7.270349983806151e-5,0.07034750392527803,-0.0028307662251043707,1.0640724803570947,0.5483675386155838,0.5483495999790637,0.5465400104352741,0.00035616431627094396,7.676718461178188e-5,3.0183310512142737e-5,0.054934751894456055,-2.8342283866030028e-8,4.892548989889257e-9,-2.744604282065459e-10,-8.866026704622968e-13,1.5289255370464225e-13,0.6016878697648153,0.24331426773491305,0.9785228390001101,0.0008714151015458424
0.0032,0.9795510001209728,-0.059041713942076274,0.3441558901592763,0.028134114980822425,0.3379221816897359,-0.04396777706017436,0.21473505358627537,0.009551268521232866,0.00041786974446213443,-7.361329613188002e-5,0.07034551907311797,-0.002832219077408713,1.063492056525871,0.5532300087956505,0.5532121200336821,0.5514072748339426,0.0003592033762339628,7.67673595892931e-5,3.224613807183672e-5,0.05494313432291126,-2.921197670853045e-8,4.8896690027762785e-9,-2.616743908990937e-10,-9.12729098008224e-13,1.5280251812764237e-13,0.6013294561290297,0.24583924188053674,0.9796278610242459,0.0008608659984608328
0.0033,0.9804692382780698,-0.05944313683962902,0.34444895718239843,0.02804744884440137,0.33826012670786176,-0.044143514458781695,0.21518361894464846,0.009602422218989362,0.00041998132886988303,-7.448933406638814e-5,0.07034360889654295,-0.0028337019034731085,1.0629242234221947,0.5580780016547009,0.5580601690210704,0.5562607415574524,0.00036227712025823917,7.676754152883827e-5,3.436638469543784e-5,0.05495139732476509,-3.0088042038679896e-8,4.886704048102748e-9,-2.74797141311396e-10,-9.396903588579832e-13,1.527098988884897e-13,0.6011619412173248,0.246899086994705,0.980034337638296,0.0008446999107277281
0.0034,0.9813509357984533,-0.05983353467115895,0.3447299308946558,0.02796576885692323,0.3385827599346911,-0.04431306372770447,0.2156329631061317,0.009653591424058855,0.0004219994937614111,-7.533234829514348e-5,0.07034176970621826,-0.0028352134117930194,1.0623691403935624,0.5629099438092761,0.562892173181631,0.5610987692560706,0.00036538197433724816,7.676773040782569e-5,3.654277974567124e-5,0.05495953820215997,-3.100780994959778e-8,4.883649837783852e-9,-2.910533372273677e-10,-9.684868930635016e-13,1.5261450563418882e-13,0.60068067315722,0.24989766547811074,0.9811597609123877,0.0007939258150109872
0.0035,0.9821966245501379,-0.06021173677061384,0.34499741648313903,0.027889173632308306,0.3388911840699396,-0.044476733464878376,0.21608298517920405,0.009704767567006754,0.0004239279207754563,-7.614326903040783e-5,0.07033999838242028,-0.0028367525981057135,1.0618269660567095,0.567724201310533,0.5677064987768216,0.5659197322908991,0.00036851460552218346,7.676792620077495e-5,3.877403175058318e-5,0.05496755425305907,-3.1951076985326776e-8,4.880503284858389e-9,-3.0102683589138896e-10,-9.98272177718428e-13,1.5251621639039147e-13,0.6001823235804415,0.2530026716940153,0.9823251285293734,0.0007413496080251273
0.0036,0.9830068019547193,-0.06057659338811519,0.3452501637889129,0.027817674624490592,0.33918646651077544,-0.04463481156041184,0.2165335841811155,0.009755942199095764,0.0004257703038499587,-7.692303952215014e-5,0.07033829182000614,-0.002838318462824597,1.0612978589065893,0.5725191280360693,0.5725014999008154,0.5707219940900421,0.0003716716842897134,7.676812888218553e-5,4.10588488338265e-5,0.05497544277667179,-3.289650869747982e-8,4.877261601618276e-9,-2.9597902312582684e-10,-1.0281698049836791e-12,1.524149202519149e-13,0.5999906983713402,0.2541921459623853,0.9827699058904552,0.0007213190379784121
0.0037,0.9837810812709444,-0.06092710464631284,0.34548910849285436,0.027749786483482884,0.33946912358764647,-0.044787232935699,0.21698466061700658,0.009807109164938205,0.000427530413101879,-7.767279314382286e-5,0.07033664721948198,-0.0028399101191777707,1.0607819729342491,0.5772929404048406,0.5772753933318958,0.5755038100246892,0.0003748500019986848,7.676833842521988e-5,4.3395926436967384e-5,0.05498320111965569,-3.379889159766114e-8,4.8739256563664094e-9,-2.781598600557118e-10,-1.0565864960391343e-12,1.5231064603159233e-13,0.5997074836639519,0.255725077155298,0.9832593201038704,0.000701098059209174
0.0038,0.9845201307070974,-0.061263640454899335,0.3457161804794792,0.027684269743198184,0.33973936567161395,-0.04493394057503233,0.2174361222291599,0.009858262634264096,0.000429211827394995,-7.839368225442421e-5,0.07033506210595991,-0.0028415266474154824,1.0602794075241093,0.5820438617389215,0.5820264023274314,0.5802634065540218,0.000378046751906703,7.676855479581811e-5,4.5783927129619075e-5,0.05499082727842334,-3.46371810408767e-8,4.870502202364409e-9,-2.5473248388033635e-10,-1.0828607875050608e-12,1.5220362119167547e-13,0.5991552960896117,0.2587138539912565,0.9842135376649976,0.0006616729414025173
0.0039,0.9852253722571077,-0.061586961312668484,0.34593265188989797,0.027620645530001743,0.3399975504410026,-0.045075040112112635,0.2178878785080773,0.009909395846379858,0.0004308180270543186,-7.908677941198605e-5,0.07033353397469927,-0.0028431670656265287,1.059790245823247,0.5867701799615099,0.5867528145392884,0.5849990494264212,0.00038125920701912174,7.676877795810875e-5,4.8221508225244324e-5,0.054998319445376476,-3.540924332589943e-8,4.86699830597977e-9,-2.2952504663240336e-10,-1.1069679756936965e-12,1.5209407637347054e-13,0.5985579379505727,0.2619471215468795,0.9852458130240357,0.0006190227332222617
0.004,0.9858982279149048,-0.0618978277184141,0.34613979486522095,0.02755843497025882,0.34024403557413724,-0.045210637180640716,0.21833983894426065,0.009960502040591915,0.0004323524924048615,-7.97531571745402e-5,0.0703320603209594,-0.0028448303918997063,1.0593145709787393,0.5914701829958033,0.5914529176193332,0.5897090043902687,0.00038448464034129506,7.676900787622028e-5,5.070732703730583e-5,0.05500567581291686,-3.6112944751502264e-8,4.863421033579985e-9,-2.0636570034461575e-10,-1.12888335691728e-12,1.519822422182838e-13,0.598139211549087,0.2642135248987855,0.9859694006311831,0.0005891264833322263
0.0041,0.9865402351008017,-0.06219704570532053,0.34633875993182295,0.027497294217663403,0.3404792090749987,-0.04534086787923793,0.21879191292942807,0.010011574252658728,0.0004338187003080207,-8.039387556601393e-5,0.0703306386227474,-0.002846515630993716,1.0588524651542957,0.5961421637825841,0.5961250042051283,0.5943915383680654,0.00038772032467659126,7.676924451424357e-5,5.324003991435695e-5,0.055012894584975824,-3.674914849141042e-8,4.8597774385743845e-9,-1.885789774594035e-10,-1.1486782286943085e-12,1.5186834773648533e-13,0.5980223332067582,0.2648142152016067,0.9861488607975026,0.000581759331155799
0.0042,0.9871535743471571,-0.062485538331258514,0.3465295436567465,0.02743791186925246,0.34070369125695893,-0.04546609080798232,0.2192440168402874,0.01006260458447507,0.00043521980706021036,-8.100981976746362e-5,0.0703292664184389,-0.002848221765138416,1.0584039823610913,0.6007845993580192,0.6007675508544837,0.5990450781843466,0.0003909637426561049,7.67694878320512e-5,5.581828804577541e-5,0.055019974301461036,-3.733901951846132e-8,4.8560733034991485e-9,-1.7459190781091308e-10,-1.1670558486072717e-12,1.517525701647176e-13,0.597664840083357,0.26648864284005047,0.9865829076392583,0.0005642139822807656
0.0043,0.987739592746554,-0.0627636664908542,0.34671220730682556,0.027380479876270243,0.34091799163318703,-0.04558653468868888,0.21969608063386165,0.010113586949560303,0.0004365584795379743,-8.160178615695332e-5,0.07032794163819656,-0.0028499479611651586,1.0579691449944055,0.6053961971445684,0.6053792647460837,0.6036683040564839,0.0003942127385827036,7.67697377829425e-5,5.844070288300575e-5,0.055026913883036835,-3.7888238387449623e-8,4.852312457655516e-9,-1.6289653487907353e-10,-1.1841920598060745e-12,1.51635025625987e-13,0.5970708299419232,0.2692708697787652,0.9873041193464994,0.0005350606518331469
0.0044,0.9882994529243836,-0.06303169871518897,0.3468869382154626,0.027325014555111327,0.34112258033340187,-0.04570238711989304,0.22014803550528858,0.010164515615435375,0.00043783734696460635,-8.217057609024645e-5,0.07032666226218844,-0.002851693414626081,1.0575479737706663,0.6099756789294835,0.6099588674747298,0.6082599163106344,0.00039746518732355115,7.676999431970223e-5,6.110591601708391e-5,0.055033712270897046,-3.839821294261792e-8,4.848498579215791e-9,-1.5248992163424043e-10,-1.2001231990691643e-12,1.5151582673033472e-13,0.596390062151551,0.272459452520485,0.9881306670198103,0.0005016493563629491
0.0045,0.9888343175060373,-0.0632899035353443,0.3470539237160603,0.027271532222170287,0.34131792748732254,-0.04581383570013021,0.2205998126497063,0.010215384849621234,0.00043905903856340057,-8.27169909231065e-5,0.07032542627058262,-0.002853457321073324,1.0571404894063015,0.614521766500016,0.614505080635224,0.6128186152729556,0.0004007189637458115,7.677025739511522e-5,6.381255903904585e-5,0.05504036840623552,-3.8870351028208804e-8,4.844635346352279e-9,-1.4236913104676943e-10,-1.214885603174989e-12,1.5139508608780197e-13,0.5957722960813348,0.275352947567944,0.9888807217597753,0.00047133011242017896
0.0046,0.9893453491169064,-0.06353854948240159,0.3472133511420214,0.02722004919384171,0.3415045032246679,-0.04592106802793582,0.22105134326225262,0.010266188919638828,0.0004402261835576508,-8.324183201129696e-5,0.0703242316435472,-0.0028552388760590256,1.0567467126177388,0.6190331816434178,0.619016625822368,0.617343101269605,0.0004039719427166486,7.677052696196622e-5,6.655926353992759e-5,0.055046881230246085,-3.9306060488464856e-8,4.840726437237286e-9,-1.3153122608701576e-10,-1.2285156089019966e-12,1.5127291630842995e-13,0.5953672911003688,0.2772499114238763,0.9893724546669784,0.00045145293655484174
0.0047,0.9898336918064841,-0.06377790726839633,0.3473654431721616,0.027170548953965503,0.34168276934935954,-0.04602426428366656,0.22150255848438014,0.010316922136674516,0.00044134141478914936,-8.374590606341607e-5,0.07032307636434913,-0.0028570372764362396,1.0563666644408427,0.6235086412273199,0.6234922197133145,0.6218320702453038,0.0004072219986083642,7.677080297306094e-5,6.934465937334137e-5,0.05505324967920208,-3.9706374770526654e-8,4.83677558577514e-9,-1.1921290852495357e-10,-1.2410377849797247e-12,1.5114943227664892e-13,0.5952607237905366,0.27773193906077825,0.9894908370128291,0.0004466483955757573
0.0048,0.9903002350676708,-0.06400828070157101,0.3475107541473807,0.027122714828732863,0.34185306511554914,-0.046123523429916005,0.22195339527591784,0.010367579730739714,0.00044240717459766854,-8.423001673007627e-5,0.0703219586214603,-0.0028588517867447283,1.0560003477311921,0.6279469281958238,0.6279306450837957,0.6262842899562775,0.0004104671898020904,7.6771085377835e-5,7.216736441713209e-5,0.05505947290477488,-4.0069040384275885e-8,4.8327869167898044e-9,-1.0703387513987151e-10,-1.2523762924175272e-12,1.5102476642613406e-13,0.5949654357828625,0.27893434398568734,0.9897331703030844,0.00043664986277718065
0.0049,0.9907458243135535,-0.06422998489691323,0.3476496305501534,0.027076438366373703,0.342015693864458,-0.046218965873463316,0.22240380299099044,0.010418157647693067,0.0004434254552147773,-8.469483437876382e-5,0.07032087692162296,-0.002860681769869048,1.0556477230053294,0.6323470688604805,0.6323309280723046,0.6306987696699757,0.00041370593801395036,7.677137411878858e-5,7.502601503389349e-5,0.05506555058730699,-4.039443774712501e-8,4.828763975093511e-9,-9.546124964358687e-11,-1.2625436356376377e-12,1.5089903056995347e-13,0.5944255425784684,0.2811327747753468,0.9901762431445502,0.0004183689310613878
0.005,0.9911713322095748,-0.06444333238594957,0.3477823376908959,0.02703168803790965,0.3421709695283225,-0.046310726828194926,0.2228537323208459,0.010468651830858444,0.00044439819746705343,-8.514100685319395e-5,0.07031982979827847,-0.002862526596358104,1.0553087459801356,0.636708122380627,0.6366921276612864,0.6350745503971924,0.0004169367023172957,7.67716691376892e-5,7.791925240710188e-5,0.05507148246866166,-4.068385052338479e-8,4.824710152156618e-9,-8.443761216069268e-11,-1.2715812681079641e-12,1.507723305698287e-13,0.593737796845488,0.2839332571346999,0.9907406537606497,0.0003950816722593939
0.0051,0.9915776314211777,-0.06464863570020657,0.34790914088002456,0.026988432314362345,0.3423192060393791,-0.0463989415079973,0.22330313395673237,0.010519058223559712,0.000445327342181075,-8.556918199708191e-5,0.07031881578486825,-0.0028643856367608004,1.0549833723724935,0.6410291479156004,0.6410133028331866,0.6394106731487214,0.00042015794178547805,7.677197037630447e-5,8.084571772023358e-5,0.05507726829070219,-4.0938562377365976e-8,4.820628839449483e-9,-7.390554281578181e-11,-1.279530643296414e-12,1.506447722874812e-13,0.5929989512520558,0.28694181676868974,0.9913470003748066,0.0003700641582022144
0.0052,0.9919655946138048,-0.06484620737121079,0.3480303054279554,0.026946639666753418,0.3424607173298644,-0.0464837451267569,0.2237519585898979,0.010569372769120742,0.0004462148301834198,-8.598000765414296e-5,0.07031783341483368,-0.002866258261626043,1.054671557899284,0.6453092046247372,0.6452935125704506,0.6437061789353565,0.0004233681154918491,7.677227777640191e-5,8.38040521567649e-5,0.055082907795291854,-4.115985697337932e-8,4.8165234284424636e-9,-6.380762173344728e-11,-1.2864332146708954e-12,1.5051646158463244e-13,0.5923057584663057,0.2897644793822596,0.991915881210444,0.0003465924607208646
0.0053,0.9923360944528989,-0.0650363599304888,0.3481460966451046,0.026906278566104495,0.3425958173320147,-0.046565272898360155,0.2242001569115905,0.010619591410865395,0.0004470626023006656,-8.637413166809235e-5,0.07031688122161614,-0.0028681438415027348,1.0543732582773888,0.6495473516673749,0.6495318158555239,0.6479601087678919,0.00042656568250976047,7.677259127974914e-5,8.679289690017226e-5,0.05508840072429392,-4.134901797573557e-8,4.812397310605918e-9,-5.408642903828179e-11,-1.292330435699316e-12,1.5038750432300388e-13,0.5917549711563718,0.2920072706803527,0.9923678944909855,0.00032794265164635934
0.0054,0.992690003603903,-0.06521940590956711,0.3482567798418883,0.026867317483437222,0.34272481997806664,-0.04664366003669353,0.2246476796130583,0.010669710092117547,0.0004478725993593904,-8.675220188264534e-5,0.07031595773865702,-0.0028700417469397824,1.0540884292236898,0.65374264820285,0.6537272716708519,0.6521715036571211,0.00042974910191256383,7.677291082811369e-5,8.981089313393195e-5,0.05509374681957167,-4.1507329048745493e-8,4.808253877410206e-9,-4.468454485487834e-11,-1.2972637598495829e-12,1.5025800636431705e-13,0.591443341990388,0.29327621636791223,0.9926236384398545,0.0003173908028097142
0.0055,0.9930281762306992,-0.06539564065392378,0.3483626089323827,0.02682972086739965,0.3428480371327486,-0.04671903983919444,0.225094478064359,0.010719724816907512,0.0004486467370182218,-8.71148602865871e-5,0.07031506151719107,-0.0028719513553044727,1.0538170244455423,0.6578941637814539,0.6578789493904548,0.656339414963031,0.00043291685056221895,7.677323636285605e-5,9.285667861321234e-5,0.05509894584557733,-4.16362819349565e-8,4.804096452077868e-9,-3.555381719355738e-11,-1.3012817745672176e-12,1.501280715270123e-13,0.5913549455153889,0.2936100910182326,0.9926818061726783,0.00031496810263077334
0.0056,0.9933512792583119,-0.06556525479606941,0.3484637606875506,0.026793433797579876,0.3429657328891225,-0.046791522566331074,0.22554051314766782,0.010769632403030745,0.0004493865889538431,-8.746266074401428e-5,0.07031419136308542,-0.0028738721384316966,1.053558967571871,0.6620011475653362,0.6619860980196915,0.6604630752711069,0.0004360676751557103,7.677356782014918e-5,9.592890229617489e-5,0.05510399794113738,-4.173789680143087e-8,4.799927735922572e-9,-2.6708644055998017e-11,-1.3044507901535086e-12,1.499977845638849e-13,0.5910300144406214,0.2947701689729708,0.9928585735102733,0.0003075326388015933
0.0057,0.9936598958854211,-0.06572845842372718,0.34856041395379356,0.02675841312601618,0.34307812426837087,-0.046861204689476785,0.22598575252907577,0.010819430223122237,0.00045009349234246133,-8.77960900648473e-5,0.07031334626747034,-0.0028758036347838593,1.0533141594528583,0.6660630003303211,0.6660481181989456,0.6645418714520323,0.00043920052905490914,7.677390513282376e-5,9.902626210312734e-5,0.0551089035520765,-4.181291960440938e-8,4.795750218018542e-9,-1.816147521812068e-11,-1.3067928767106351e-12,1.4986722324661415e-13,0.59047726978901,0.2967435932919286,0.9931592748220961,0.00029488407055386004
0.0058,0.9939546118410636,-0.06588546970741192,0.3486527522990876,0.02672461802212804,0.34318542635081395,-0.04692818264045292,0.2264301640006904,0.010869115658029737,0.00045076878057379515,-8.811563346852342e-5,0.0703125252252178,-0.0028777453839998776,1.0530825004066895,0.6700791275975407,0.6700644153149161,0.6685751952961585,0.0004423143706272164,7.677424823367767e-5,0.0001021474602246269,0.05511366313320311,-4.1861937201776805e-8,4.791566402469589e-9,-9.920905360265672e-12,-1.3083246169919864e-12,1.497364657598949e-13,0.5897785269393384,0.299238264435681,0.9935394013251935,0.0002788945958405645
0.0059,0.9942360128542759,-0.06603650681763841,0.3487409592914086,0.026692007655334936,0.34328785421677216,-0.0469925528510808,0.2268737153546194,0.010918686088600988,0.00045141378703756284,-8.842177617447983e-5,0.07031172723119988,-0.0028796969257186655,1.0528638907515497,0.6740489348881276,0.6740343947543028,0.6725624385938374,0.00044540815824003284,7.677459705550876e-5,0.00010529119885123086,0.05511827713932556,-4.188553645141789e-8,4.787378793379526e-9,-1.995529162773045e-12,-1.3090625937509503e-12,1.496055902884219e-13,0.5890156012703899,0.30196208286480297,0.9939544442366116,0.000261436412614697
0.006,0.9945046846540943,-0.0661817879249215,0.3488252184987325,0.02666054119505635,0.34338562294656594,-0.047054411753181764,0.22731637438297028,0.010968138895683729,0.0004520298451234829,-8.871500340215378e-5,0.07031095128028862,-0.00288165779957914,1.052658230805624,0.6779718277232137,0.6779574619038048,0.6765029931354206,0.00044848085026075944,7.677495153111494e-5,0.00010845618017349637,0.05512274602525225,-4.188430421121742e-8,4.783189894852167e-9,5.606058694016896e-12,-1.3090233897409162e-12,1.494746750168901e-13,0.5882703081609484,0.30462294903986953,0.9943598947733968,0.0002443817188292486
0.0061,0.9947612129695554,-0.06632153119977602,0.3489057134890353,0.02663017781071175,0.3434789476205157,-0.04711385577857716,0.2277581088778508,0.011017471460125711,0.00045261828822127384,-8.899580037098249e-5,0.07031019636735603,-0.002883627545220215,1.0524654208870976,0.6818472116239315,0.6818330221501219,0.6803962507112598,0.000451531405056797,7.677531159329406e-5,0.00011164110638198068,0.055127070245791554,-4.185882733906015e-8,4.779002210991324e-9,1.287526352976393e-11,-1.3082235877152729e-12,1.4934379812999424e-13,0.5876244629897974,0.3069287634214554,0.9947112441525955,0.00022960271243721003
0.0062,0.9950061835296957,-0.06645595481271675,0.34898262783029294,0.026600876671720626,0.34356804331894175,-0.0471709813590883,0.22819888663136847,0.011066681162774674,0.00045318044972065397,-8.926465230040316e-5,0.07030946148727416,-0.0028856057022808076,1.0522853613141558,0.6856744921114131,0.6856604808799532,0.6842416031117063,0.00045455878099554637,7.677567717484407e-5,0.00011484467966724097,0.05513125025575186,-4.180969269283084e-8,4.774818245900808e-9,1.9803490664127798e-11,-1.306679770427408e-12,1.492130378124292e-13,0.5871598811357205,0.30858742647013576,0.994963983591254,0.0002189715913915721
0.0063,0.9952401820635517,-0.06658527693425854,0.34905614509048133,0.026572596947502452,0.34365312512216445,-0.047225884926536545,0.22863867543563102,0.011115765384478365,0.00045371766301134176,-8.952204440985303e-5,0.07030874563491502,-0.002887591810399831,1.0521179524049842,0.689453074706791,0.6894392434799984,0.6880384421271122,0.0004575619364444085,7.677604820856279e-5,0.00011806560221983452,0.05513528650994154,-4.173748713041425e-8,4.770640503684433e-9,2.6382145416768384e-11,-1.3044085206307107e-12,1.490824722488898e-13,0.5869583779775012,0.3093068386464855,0.9950736043064187,0.00021436055364532536
0.0064,0.9954638234583283,-0.06670972374617717,0.3491264508471851,0.026545301209839535,0.34373441951916317,-0.04727866914548475,0.2290774413341636,0.011164721345265123,0.00045423132240469987,-8.976848593574237e-5,0.07030804775833702,-0.0028895853856322757,1.0519630982690669,0.693182302658104,0.6931686530533989,0.6917860955041057,0.00046053976148518344,7.677642462716212e-5,0.00012130251972702678,0.05513917938400832,-4.164359274542699e-8,4.76647160823954e-9,3.273066619202454e-11,-1.3014570969587973e-12,1.4895218339528747e-13,0.5868797193335274,0.30954929314918694,0.9951001841107632,0.00021322527218243828
0.0065,0.9956775992498201,-0.06682948145505511,0.3491936870038416,0.026518962033514448,0.34381210810566776,-0.047329420568678886,0.22951515841291162,0.011213546926703488,0.00045472253784512793,-9.00044028520207e-5,0.07030736702038543,-0.0028915860264438057,1.0518206770848313,0.6968616999232836,0.696848233426818,0.6954840728042114,0.00046349138693898304,7.677680635947335e-5,0.00012455413260729271,0.05514292960248971,-4.15298594687185e-8,4.762313725065025e-9,3.902682848287817e-11,-1.2978912358260307e-12,1.4882223895473332e-13,0.5866243721962638,0.3103320785200855,0.9951846581463758,0.00020961410088513778
0.0066,0.9958818579366902,-0.0669446927269242,0.34925796108931145,0.026493552307815586,0.343886318860685,-0.04737820232202601,0.22995180978530066,0.011262240786171204,0.00045519210185164066,-9.023011609910006e-5,0.07030670282522468,-0.002893593434892505,1.0516905415370819,0.7004910382783313,0.700477756274965,0.6991321356420728,0.00046641624505266315,7.67771933317911e-5,0.00012781928999595478,0.0551465382880135,-4.1396907181051125e-8,4.7581684657269685e-9,4.523853064496566e-11,-1.2937295255171542e-12,1.486926893160858e-13,0.5862162823423902,0.31158310788758126,0.9953196625847204,0.0002038428109331375
0.0067,0.9960769468629238,-0.06705549988488282,0.34931938040439514,0.02646904489028374,0.3439571793256608,-0.04742507732790574,0.2303873786367245,0.011310801587335197,0.00045564080441825845,-9.044594574372806e-5,0.07030605457894368,-0.002895607313897115,1.0515725441187265,0.7040700916160456,0.7040569953896327,0.7027300477922932,0.00046931377057401113,7.677758547039553e-5,0.0001310968424878777,0.05515000656640147,-4.124534044804629e-8,4.754037437251803e-9,5.133113359385017e-11,-1.2889899653619588e-12,1.4856358472604242e-13,0.5856835509006155,0.3132162351812921,0.9954959009998694,0.00019630881422072024
0.0068,0.9962632133725069,-0.06716204525202943,0.3493780522498932,0.026445412638459707,0.34402481704204096,-0.047470108508697685,0.230821848152577,0.011359227993862395,0.00045606943553900165,-9.065221185265235e-5,0.07030542168763138,-0.0028976273663763722,1.0514665373226733,0.7075986338292256,0.7075857245626137,0.7062775730294765,0.00047218339825081437,7.677798270156675e-5,0.000134385640677926,0.055153335563475334,-4.1075763835325394e-8,4.749922246665961e-9,5.726999824509489e-11,-1.283690554690236e-12,1.484349754313007e-13,0.585054278999649,0.31514531433083565,0.9957040769658957,0.00018740952264216908
0.0069,0.9964410048094258,-0.06726447115146243,0.34943408392660646,0.026422628409884272,0.3440893595512713,-0.047513358786781465,0.23125520151825196,0.01140751866941973,0.0004564787852078907,-9.084923449262055e-5,0.0703048035573767,-0.002899653295249017,1.0513723736418306,0.7110764388106705,0.7110637175857007,0.7097744751282261,0.0004750245628308605,7.677838495158493e-5,0.00013768453516096438,0.055156526405056854,-4.088878190850988e-8,4.745824500995875e-9,6.302048551426312e-11,-1.2778492928317775e-12,1.483069116785581e-13,0.5843565677681999,0.31728419926583,0.995934894056872,0.00017754234809176666
0.007,0.9966106685176659,-0.06736291990628027,0.34948758273533553,0.02640066506209824,0.3441509343947977,-0.04755489108453669,0.23168742191914318,0.011455672277674123,0.000456869643418946,-9.103733373038034e-5,0.07030419959426859,-0.0029016848034337872,1.0512899055691063,0.7145032804531789,0.7144907482506866,0.7132205178631458,0.00047783669906193685,7.677879214673017e-5,0.0001409923765318575,0.05515958021696779,-4.068499923322116e-8,4.741745807267978e-9,6.854795631691804e-11,-1.2714841791163748e-12,1.4817944371451208e-13,0.5836185183349771,0.3195467439158929,0.9961790558468709,0.00016710470246379604
0.0071,0.9967725518412132,-0.06745753383958135,0.34953865597688094,0.026379495452642395,0.34420966911406603,-0.047594768324343,0.23211849254064454,0.011503687482292505,0.00045724280016618793,-9.121682963267933e-5,0.07030360920439602,-0.0029037215938494225,1.051218985597409,0.7178789326495504,0.7178665903493638,0.7166154650088388,0.00048061924169183094,7.677920421328261e-5,0.00014430801538547,0.05516249812502989,-4.0465020375080633e-8,4.737687772508702e-9,7.381777156862288e-11,-1.264613212873819e-12,1.4805262178586014e-13,0.5828682318286899,0.3218468022106421,0.9964272659099653,0.0001564939976525401
0.0072,0.9969270021240533,-0.06754845527446411,0.3495874109520434,0.026359092439057527,0.3442656912505221,-0.047633053428579986,0.23254839656814977,0.011551562946941806,0.00045759904544363686,-9.138804226626515e-5,0.07030303179384789,-0.0029057633694146616,1.051159466219646,0.7212031692925834,0.7211910176735251,0.7199590803399089,0.0004833716254683302,7.677962107752241e-5,0.00014763030231666643,0.05516528125506489,-4.0229449899709724e-8,4.733652003744477e-9,7.87952921849408e-11,-1.2572543934339017e-12,1.4792649613929977e-13,0.5821338093780469,0.32409822807969546,0.9966702278202277,0.00014610764555228172
0.0073,0.9970743667101721,-0.067635826534027,0.3496339549616234,0.026339428878884436,0.3443191283456117,-0.047669809319627277,0.23297711718705275,0.011599297335288947,0.00045793916924531317,-9.155129169788546e-5,0.07030246676871314,-0.002907809833048242,1.0511111999287257,0.7244757642750773,0.7244638040149632,0.7232511276309593,0.0004860932851392221,7.678004266572967e-5,0.00015095808792031152,0.05516793073289454,-3.997889237272984e-8,4.7296401080017385e-9,8.34458790814351e-11,-1.2494257201264142e-12,1.4780111702152844e-13,0.5814433521117578,0.3262148754526709,0.9968986451517309,0.0001363430580573037
0.0074,0.9972149929435556,-0.06771978994136839,0.3496783953064217,0.02632047762966391,0.34437010794078066,-0.04770509891986448,0.2334046375827473,0.011646889311000861,0.0004582639615652372,-9.170689799428788e-5,0.07030191353508072,-0.002909860687668904,1.0510740392175564,0.7276964914898308,0.7276847231654707,0.726491370656594,0.0004887836554522941,7.678046890418454e-5,0.00015429022279126988,0.055170447684340596,-3.97139523597624e-8,4.725653692306916e-9,8.773489317366899e-11,-1.2411451922811482e-12,1.4767653467924363e-13,0.5808249611585312,0.3281105982591862,0.9971032214785475,0.000127597647061889
0.0075,0.9973492281681896,-0.06780048781958674,0.34972083928723885,0.026302211548936742,0.3444187575774748,-0.04773898515167122,0.23383094094062717,0.011694337537744473,0.0004585742123974294,-9.185518122222003e-5,0.07030137149903956,-0.0029119156361953847,1.0510478365790457,0.730865124829643,0.7308535489168403,0.7296795731914163,0.0004914421711553335,7.678089971916716e-5,0.00015762555752440611,0.0551728332352248,-3.943523442642883e-8,4.721694363686443e-9,9.162769537720562e-11,-1.2324308092278951e-12,1.4755279935914282e-13,0.5803067376470765,0.32969925042885917,0.9972746603747502,0.00012026882446032055
0.0076,0.9974774197280597,-0.06787806249178047,0.3497613942048756,0.026284603494243722,0.3444652047971401,-0.047771530937427115,0.23425601044608624,0.011741640679186711,0.0004588707117359101,-9.199646144842959e-5,0.07030084006667862,-0.002913974381546425,1.0510324445061021,0.7339814381873131,0.7339700550608648,0.7328154990100298,0.000494068266996128,7.678133503695767e-5,0.00016096294271458495,0.05517508851136891,-3.9143343138350525e-8,4.717763729166752e-9,9.50896466076083e-11,-1.2233005702964464e-12,1.4742996130792347e-13,0.5799167827061026,0.33089468589130766,0.9974036654144118,0.00011475400214688114
0.0077,0.9975999149671521,-0.067952656281048,0.3498001673601325,0.02626762632312565,0.34450957714122227,-0.047802799199511775,0.23467982928451833,0.011788797398994504,0.0004591542495746998,-9.213105873966416e-5,0.0703003186440868,-0.002916036626640762,1.0510277154916337,0.7370452054556399,0.7370340153893367,0.735898911887038,0.000496661377722465,7.678177478383619e-5,0.00016430122895667095,0.05517721463859466,-3.883888306114891e-8,4.713863395774274e-9,9.808610778044022e-11,-1.213772474816593e-12,1.473080707722831e-13,0.5796831974643187,0.3316107585761495,0.9974809401716048,0.00011145059201585368
0.0078,0.9977170592936512,-0.06802441113260972,0.34983726542602206,0.026251252942012526,0.34455200143536174,-0.047832852688016646,0.23510238077121307,0.01183580637112347,0.0004594256114830675,-9.225929240046766e-5,0.07029980664073628,-0.0029181020752728284,1.0510335010687721,0.7400562013931006,0.740045204560698,0.7389295764192431,0.0004992209396738887,7.678221888581632e-5,0.00016763926167056765,0.055179212751446376,-3.852246531727915e-8,4.709994964188579e-9,1.0060513033517607e-10,-1.20386509766941e-12,1.4718717777448175e-13,0.5796228918927193,0.3317930332169959,0.9975001911529932,0.000110626997628358
0.0079,0.9978291106198203,-0.06809344443023682,0.34987276750935653,0.026235460227274694,0.34459257220225575,-0.04786174302294955,0.2355236539561622,0.011882666741550515,0.00045968538355375656,-9.238142836734157e-5,0.07029930361757095,-0.002920170485575618,1.0510496259688025,0.7430143101407617,0.7430035066458238,0.7419073666421246,0.0005017465309709471,7.678266726315877e-5,0.0001709758479156273,0.05518108428977625,-3.819480333803199e-8,4.706159674192718e-9,1.0310706307182129e-10,-1.1936080346045899e-12,1.4706732051967976e-13,0.5795167150015784,0.3320590940370464,0.9975193094710397,0.00010979514638574923
0.008,0.9979362351226833,-0.06815983713304331,0.3499067249693067,0.026220231728592343,0.3446313501687397,-0.04788950538620775,0.23594364370727974,0.01192937816110796,0.00045993394347557364,-9.249764963647154e-5,0.07029880929228217,-0.0029222416937068965,1.0510759104731797,0.7459196307441934,0.7459090206313399,0.7448323744379837,0.0005042379780084363,7.678311983907261e-5,0.00017431003348172686,0.0551828308866559,-3.78564409953728e-8,4.7023582815857235e-9,1.0575814375738415e-10,-1.1830210474375325e-12,1.4694852243705956e-13,0.5792828520373265,0.33264511394557406,0.997561419072125,0.00010796292850864902
0.0081,0.9980385992954032,-0.06822366758086006,0.34993918955748876,0.02620555161840507,0.3446683961966868,-0.04791617378996014,0.236362344822376,0.011975940281450697,0.0004601716698452023,-9.260813254977323e-5,0.0702983233814906,-0.0029243155409698304,1.0511121809609034,0.7487722872824157,0.7487618705321288,0.7477047174539819,0.0005066951319457075,7.678357653906596e-5,0.00017764093507331312,0.055184454141861225,-3.750785155467989e-8,4.6985915166770845e-9,1.0852264211277725e-10,-1.1721184313366633e-12,1.4683080639303626e-13,0.578937982612359,0.333509296735303,0.9976235166084273,0.00010526102173900263
0.0082,0.9981363696311429,-0.06828501411351783,0.349970213025519,0.02619140406915246,0.34470377114797046,-0.04794178224637559,0.2367797520992611,0.012022352754233627,0.00046039894125932617,-9.271305344916239e-5,0.07029784560181682,-0.002926391868667586,1.0511582638109729,0.7515724038344481,0.7515621803630738,0.7505245133372808,0.0005091178439421118,7.678403728864699e-5,0.0001809676693948329,0.0551859556551681,-3.7149508281331525e-8,4.694860109776291e-9,1.1136482785891322e-10,-1.1609144814704074e-12,1.4671419525402505e-13,0.5784987863390699,0.3346098461989574,0.9977025987321251,0.00010182010381875533
0.0083,0.9982297126230654,-0.0683439550708474,0.3499998471250134,0.026177773253274098,0.344737535884464,-0.04796636476762298,0.23719586033574527,0.012068615231111642,0.00046061613631462865,-9.281258867655466e-5,0.07029737566988147,-0.002928470518103329,1.0512139854023879,0.7543201044793107,0.7543100741390568,0.7532918797350416,0.0005115059651570001,7.678450201332386e-5,0.00018428935315073283,0.05518733702635242,-3.678188444070603e-8,4.691164791192832e-9,1.1424897071670448e-10,-1.1494234930071904e-12,1.4659871188644094e-13,0.5779819428298544,0.3359049661292612,0.9977956620953962,9.777085248985253e-5
0.0084,0.9983187947643333,-0.0684005687926796,0.3500281436075883,0.026164643343209587,0.34476975126804055,-0.047989955365871195,0.2376106643296387,0.01211472736373964,0.00046082363360779336,-9.290691457386574e-5,0.07029691330230516,-0.002930551330580227,1.0512791721141477,0.7570155132960233,0.7570056758749613,0.756006934294426,0.0005138593467497234,7.678497063860474e-5,0.00018760510304545967,0.055188599855190056,-3.640545329818166e-8,4.687506291236198e-9,1.1713934040706362e-10,-1.1376597611154375e-12,1.4648437915669915e-13,0.5774041316971067,0.3373528603189386,0.9978997033504191,9.324394549423944e-5
0.0085,0.9984037825481096,-0.06845493361884523,0.35005515422485983,0.026151998511398517,0.34480047816057346,-0.04801258805328912,0.23802415887875158,0.012160688803772518,0.0004610218117355039,-9.299620748301136e-5,0.07029645821570851,-0.0029326341474014456,1.051353650325252,0.7596587543636061,0.7596491095856697,0.7586697946625958,0.000516177839879633,7.678544308999782e-5,0.00019091403578346035,0.05518974574145688,-3.602068811913673e-8,4.6838853402158776e-9,1.2000020665090328e-10,-1.125637580963574e-12,1.463712199312148e-13,0.5767820325532217,0.3389117325607138,0.9980117191493723,8.83700605738613e-5
0.0086,0.998484842467557,-0.06850712788917507,0.35008093072844415,0.026139822930280467,0.34482977742393606,-0.048034296842045625,0.2384363387808941,0.012206499202865172,0.00046121104929444385,-9.308064374590716e-5,0.07029601012671216,-0.0029347188098701516,1.0514372464147006,0.7622499517610783,0.7622404992860649,0.761280578486712,0.0005184612957060795,7.67859192930112e-5,0.00019421526806918135,0.05519077628492879,-3.562806216894953e-8,4.68030266844136e-9,1.2279583916913586e-10,-1.1133712477200255e-12,1.4625925707640304e-13,0.5761323250105941,0.34053978664731066,0.9981287061444335,8.327987547066355e-5
0.0087,0.9985621410158386,-0.06855722994349993,0.3501055248699574,0.026128100772295045,0.3448577099200016,-0.048055115744309596,0.23884719883387648,0.012252158212672497,0.0004613917248812966,-9.316039970446883e-5,0.07029556875193672,-0.002936805159289511,1.0515297867614926,0.7647892295674605,0.7647799689910293,0.7638394034139366,0.0005207095653884143,7.67863991731531e-5,0.00019750791660706955,0.055191693085381674,-3.5228048712998346e-8,4.6767590062221365e-9,1.2549050768267398e-10,-1.1008750565532175e-12,1.4614851345867894e-13,0.5754716886816186,0.34219522637145355,0.9982476609877816,7.810406792659143e-5
0.0088,0.9986358446861174,-0.06860531812165062,0.3501289884010158,0.02611681620988183,0.3448843365106434,-0.04807507877224992,0.2392567338355089,0.01229766548484939,0.0004615642170927458,-9.323565170061212e-5,0.07029513380800283,-0.0029388930369626913,1.0516310977446277,0.7672767118617725,0.7672676427154461,0.7663463870914309,0.0005229225000859883,7.678688265593168e-5,0.00020079109810157178,0.05519249774259139,-3.4821121016661476e-8,4.673255083867694e-9,1.2804848191243024e-10,-1.088163302631575e-12,1.4603901194445768e-13,0.5748168031786899,0.3438362555258665,0.9983655803315944,7.297331568359013e-5
0.0089,0.998706119971556,-0.06865147076345791,0.35015137307323563,0.026105953415480426,0.3449097180577346,-0.04809421993803547,0.23966493858360158,0.012343020671050751,0.0004617289045254751,-9.330657607625265e-5,0.07029470501153107,-0.0029409822841928576,1.0517410057431054,0.7697125227230336,0.7697036444741979,0.7688016471663565,0.0005250999509581527,7.678736966685508e-5,0.0002040639292571346,0.05519319185633383,-3.4407752345317214e-8,4.669791631687525e-9,1.304340315793171e-10,-1.0752502811235234e-12,1.4593077540015436e-13,0.5741843481142025,0.34542107790327353,0.9984794608280505,6.801829648360513e-5
0.009,0.9987731333653173,-0.06869576620875263,0.3501727306382329,0.026095496561530408,0.3449339154231487,-0.048112573253835125,0.2400718078759647,0.012388223422931471,0.0004618861657761679,-9.337334917330614e-5,0.07029428207914207,-0.0029430727422831773,1.0518593371359253,0.7720967862302642,0.7720880982821672,0.7712053012858747,0.0005272417691642582,7.67878601314315e-5,0.0002073255267782049,0.05519377702638489,-3.398841596434385e-8,4.666369379991117e-9,1.3261142640424712e-10,-1.0621502871974886e-12,1.4582382669218415e-13,0.5735910031005512,0.34690789729639887,0.9985862991293278,6.336968806858164e-5
0.0091,0.9988370513605642,-0.06873828279736557,0.35019311284762383,0.026085429820471375,0.34495698946875886,-0.04813017273181778,0.24047733651040845,0.012433273392146449,0.00046203637944150787,-9.343614733368829e-5,0.07029386472745648,-0.0029451642525368175,1.0519859183020868,0.7744296264624841,0.7744211281542371,0.7735574670971473,0.0005293478058636563,7.678835397516907e-5,0.0002105750073692294,0.05519425485252044,-3.356358513911967e-8,4.6629890590879595e-9,1.3454493610813297e-10,-1.048877616021895e-12,1.4571818868696215e-13,0.5730534477501308,0.3482549174979666,0.9986830918876047,5.915816818046487e-5
0.0092,0.9988980404504597,-0.06877909886912754,0.35021257145302465,0.02607573736474292,0.34497900105643836,-0.048147052384152296,0.24088151928474305,0.01247817023035058,0.00046217992411817847,-9.349514689931479e-5,0.07029345267309489,-0.002947256656256943,1.0521205756205896,0.776711167498713,0.77670285810529,0.7758582622473359,0.0005314179122156978,7.678885112357595e-5,0.0002138114877346548,0.05519462693451636,-3.3133733135022976e-8,4.6596513992875425e-9,1.36198830411887e-10,-1.035446562765169e-12,1.456138842509035e-13,0.5725883616753357,0.3494203423007008,0.9987668357550596,5.551441456120028e-5
0.0093,0.9989562671281665,-0.06881829276386932,0.3502311582060515,0.026066403366784632,0.3450000110480605,-0.04816324622300757,0.24128435099677867,0.012522913589198761,0.0004623171784028634,-9.35505242121013e-5,0.07029304563267796,-0.0029493497947467207,1.0522631354704328,0.778941533417971,0.7789334121502091,0.7781078043836018,0.0005334519393797335,7.678935150216035e-5,0.00021703408457892788,0.05519489487214853,-3.269933321743206e-8,4.656357130899356e-9,1.375373790364219e-10,-1.0218714225957353e-12,1.455109362504233e-13,0.5722124244885609,0.3503623754973255,0.9988345273838708,5.256910495273308e-5
0.0094,0.9990118978868476,-0.06885594282142171,0.35024892485832065,0.026057411999036106,0.34502008030549863,-0.048178788260552476,0.24168582644432554,0.01256750312034589,0.00046244852089224607,-9.360245561396354e-5,0.07029264332282625,-0.0029514435093093176,1.052413424230617,0.781120848299278,0.7811129143038767,0.7803062111531066,0.0005354497385151149,7.67898550364304e-5,0.00022024191460649542,0.05519506026519284,-3.2260858651725197e-8,4.653106984232887e-9,1.385248517026502e-10,-1.0081664906820191e-12,1.4540936755193675e-13,0.5719423158022008,0.351039220880565,0.9988831634262164,5.0452917097008535e-5
0.0095,0.9990650992196657,-0.06889212738161554,0.3502659231614481,0.026048747433936925,0.345039269690626,-0.048193712508955905,0.24208594042519385,0.012611938475446859,0.00046257433018301005,-9.365111744681719e-5,0.07029224546016045,-0.0029535376412479,1.0525712682801405,0.7832492362216534,0.7832414885811758,0.7824536002030118,0.0005374111607811925,7.679036165189427e-5,0.00022343409452180412,0.05519512471342517,-3.181878270328071e-8,4.6499016895976285e-9,1.3912551813148442e-10,-9.94346062192447e-13,1.4530920102185892e-13,0.5717947152286501,0.35140908224314327,0.9989097405342746,4.929652873597202e-5
0.0096,0.9991160328638115,-0.06892692374892699,0.3502822034429678,0.02604039390783782,0.3450576383015762,-0.048208052466744984,0.24248468807731766,0.01265621933430199,0.00046269497410784553,-9.369668380523678e-5,0.07029185176952292,-0.002955632034323896,1.052736488952538,0.7853268257911131,0.7853192635256228,0.7845500937616409,0.0005393360607366342,7.679087127249557e-5,0.00022660971714759322,0.05519508986433407,-3.137344743266296e-8,4.646741969627827e-9,1.3935843484702624e-10,-9.804209195226244e-13,1.4521045921567512e-13,0.5717637258648136,0.3514811162399669,0.9989146349675863,4.908309930994663e-5
0.0097,0.9991647935659024,-0.06896038765616819,0.35029779564632163,0.026032338868120515,0.34507522053082257,-0.048221831733090775,0.2428820690079443,0.012700345755752292,0.0004628106685280211,-9.373928082883784e-5,0.07029146209079944,-0.002957726579511692,1.0529088764074392,0.7873538633307446,0.7873464854200019,0.7865959332273046,0.0005412244176911802,7.679138381433314e-5,0.00022976783586392847,0.055194957723111636,-3.092425169866092e-8,4.643628261210987e-9,1.396200653065357e-10,-9.66376440566994e-13,1.4511315526949603e-13,0.5716875356663981,0.3516189207663993,0.9989218747098951,4.8763658209857367e-5
0.0098,0.9992114443361982,-0.06899255571719648,0.3503127196441186,0.02602457422623765,0.34509203924194276,-0.04823506582420601,0.2432780845321594,0.012744317956043,0.0004629215568578977,-9.377899118060101e-5,0.07029107631740189,-0.0029598212061822788,1.053088256842411,0.7893307196401802,0.7893235250330323,0.7885914860418318,0.0005430763679500366,7.679189920786392e-5,0.00023290786353117237,0.055194730064069455,-3.047129992587185e-8,4.6405606396395775e-9,1.3998352160875665e-10,-9.522166279416328e-13,1.450172914388227e-13,0.5715368914857912,0.3518913895405168,0.9989361892158414,4.8132055407198116e-5
0.0099,0.9992560506775103,-0.06902346402363853,0.35032699600577727,0.02601709221226763,0.3451081182438402,-0.048247770119492626,0.24367273573779946,0.012788136134016708,0.00046302778809911225,-9.381589621753575e-5,0.07029069433831657,-0.0029619158443362982,1.0532744651783963,0.7912577713676806,0.7912507589810683,0.7905371255724264,0.0005448920577502887,7.679241738652742e-5,0.0002360292707742893,0.05519440858861179,-3.0014903189472866e-8,4.637539157160288e-9,1.4043311979642e-10,-9.379509938027607e-13,1.449228693741534e-13,0.5713190712431482,0.35228535905361835,0.998956886923156,4.721880489031572e-5
0.01,0.9992986780926502,-0.06905314866712103,0.3503406453007161,0.02600988505628887,0.34512348134541815,-0.04825995999835257,0.24406602371270092,0.012831800488515992,0.00046312951125330125,-9.385007729665145e-5,0.07029031604252979,-0.002964010423974394,1.0534673363363372,0.7931353951615066,0.7931285638804645,0.7924332251862921,0.0005466716333290218,7.679293828376315e-5,0.0002391315282182431,0.05519399499814289,-2.9555372564641098e-8,4.6345638660198115e-9,1.4095317591225665e-10,-9.23589050306598e-13,1.4482989072598622e-13,0.5710413528586232,0.3527876657970028,0.9989832762695698,4.605442064755704e-5
0.0101,0.9993393920844295,-0.06908164573927068,0.35035368809835377,0.026002944988379784,0.3451381523555803,-0.048271650840187794,0.24445794954470032,0.012875311218383438,0.00046322687532210133,-9.388161577495752e-5,0.07028994131902781,-0.0029661048750972076,1.053666705237177,0.7949639676699186,0.7949573163475752,0.7942801582506323,0.0005484152409233213,7.67934618330107e-5,0.00024221410648799812,0.05519349099406701,-2.909301912655367e-8,4.631634818464838e-9,1.415280059989975e-10,-9.091403096093651e-13,1.447383571448194e-13,0.5707110142523713,0.3533851462619692,0.9990146656928139,4.466941666726891e-5
0.0102,0.9993782581556597,-0.06910899133171416,0.3503661449681086,0.025996264238618786,0.34515215508323,-0.048282858024400244,0.24484851432163413,0.012918668522461638,0.0004633200293071492,-9.391059300946338e-5,0.070289570056797,-0.002968199127705382,1.0538724068018586,0.7967438655411777,0.7967373929987551,0.796078298132651,0.0005501230267702728,7.679398796770955e-5,0.00024527647620851853,0.055192898277788394,-2.8628153950387685e-8,4.628752066742057e-9,1.421419260993735e-10,-8.946142838672823e-13,1.4464827028115105e-13,0.570335333344547,0.3540646369398163,0.9990503636306192,4.309430693779817e-5
0.0103,0.9994153418091521,-0.06913522153607818,0.3503780364793992,0.025989835037084286,0.3451655133372706,-0.048293596930391855,0.2452377191313388,0.012961872599593166,0.0004634091222100813,-9.393709035717842e-5,0.07028920214482359,-0.0029702931117995598,1.0540842759513243,0.7984754654235442,0.7984691704503585,0.7978280181995517,0.0005517951371069615,7.679451662129926e-5,0.0002483181080047683,0.055192218550711304,-2.8161088111320284e-8,4.625915663098163e-9,1.427792522561155e-10,-8.8002048523657e-13,1.4455963178547942e-13,0.5699215880553049,0.3548129743218432,0.9990896785207162,4.1359605447491683e-5
0.0104,0.9994507085477186,-0.0691603724439894,0.35038938320164414,0.02598364961385469,0.34517825092660553,-0.04830388293756461,0.24562556506165084,0.013004923648620614,0.0004634943030325346,-9.396118917511208e-5,0.0702888374720939,-0.002972386757380384,1.0543021476065169,0.800159143965279,0.8001530253187397,0.7995296918185383,0.0005534317181704728,7.679504772721938e-5,0.0002513384725017116,0.055191453514239985,-2.7692132684528578e-8,4.623125659779847e-9,1.4342430051195445e-10,-8.653684258734487e-13,1.4447244330830263e-13,0.5694770563047998,0.3556169948993487,0.9991319188008363,3.9495826184696286e-5
0.0105,0.9994844238741702,-0.0691844801470745,0.3504002057042619,0.025977700199008413,0.3451903916601381,-0.04831373142532041,0.2460120532004067,0.013047821868386556,0.00046357572077614545,-9.398297082027374e-5,0.07028847592759425,-0.002974479994448496,1.054525856688379,0.8017952778146427,0.8017893342202531,0.8011836923568144,0.0005550329161978922,7.67955812189094e-5,0.0002543370403243127,0.0551906048697787,-2.7221598745189678e-8,4.620382109033798e-9,1.4406138690962124e-10,-8.506676179341381e-13,1.4438670650011888e-13,0.5690090160131864,0.35646353516363166,0.9991763929087102,3.75334831377588e-5
0.0106,0.9995165532913188,-0.0692075807369602,0.35041052455667093,0.025971979022623867,0.345201959346772,-0.04832315777306124,0.2463971846354429,0.013090567457733586,0.00046365352444255065,-9.400251664967282e-5,0.07028811740031093,-0.00297657275300454,1.0547552381178538,0.8033842436198959,0.8033784737712534,0.8027903931815834,0.0005565988774263048,7.679611702980887e-5,0.0002573132820975357,0.055189674318731674,-2.6749797368480722e-8,4.61768506310671e-9,1.446748274918468e-10,-8.359275735748592e-13,1.443024230114263e-13,0.5685247451006196,0.35733943160599113,0.9992224092820688,3.5503090295026124e-5
0.0107,0.9995471623019755,-0.06922971030527317,0.3504203603282899,0.025966478314779464,0.3452129777954103,-0.04833217736018902,0.24678096045459585,0.01313316061550428,0.0004637278630333867,-9.401990802031873e-5,0.07028776177923021,-0.0029786649630491567,1.0549901268158834,0.8049264180292993,0.8049208205880946,0.8043501676600493,0.0005581297480927961,7.679665509335734e-5,0.00026026666844634465,0.055188663562503175,-2.6277039629578818e-8,4.615034574245273e-9,1.4524893830136197e-10,-8.21157804951832e-13,1.4421959449272308e-13,0.5680315214872536,0.3582315207177259,0.9992692763586432,3.3435161644845066e-5
0.0108,0.9995763164089522,-0.06925090494364011,0.35042973358853724,0.025961190305553616,0.3452234708149568,-0.04834080556610571,0.24716338174570215,0.013175601540541234,0.00046379888555029034,-9.40352262892209e-5,0.07028740895333843,-0.0029807565545829904,1.0552303577034117,0.8064221776911138,0.8064167512871315,0.8058633891594158,0.0005596256744344518,7.679719534299436e-5,0.0002631966699957038,0.05518757430249748,-2.5803636603661085e-8,4.612430694696179e-9,1.4576803538089776e-10,-8.063678242212768e-13,1.4413822259450742e-13,0.5675366230932434,0.359126638990135,0.9993163025761641,3.136021117556245e-5
0.0109,0.9996040811150603,-0.0692712007436877,0.3504386649068315,0.02595610722502473,0.34523346221431467,-0.04834905777021327,0.2475444495965982,0.013217890431687019,0.0004638667409948982,-9.404855281338873e-5,0.07028705881162185,-0.0029828474576066833,1.05547576570138,0.8078718992535998,0.8078666424847184,0.8073304310468864,0.0005610868026883569,7.679773771215942e-5,0.0002661027573705772,0.055186408240118806,-2.5329899365904658e-8,4.609873476706118e-9,1.46216434773185e-10,-7.915671435394142e-13,1.4405830896727748e-13,0.5670473278387437,0.3600116229145172,0.9993627963723626,2.9308752875525193e-5
0.011,0.999630521923111,-0.06929063379704263,0.3504471748525913,0.025951221303271228,0.3452429758023874,-0.04835694935191362,0.24792416509512044,0.013260027487784227,0.00046393157836884696,-9.40599689498316e-5,0.07028671124306682,-0.002984937602120877,1.0557261857307318,0.8092759593650181,0.8092708707972097,0.8087516666896649,0.0005625132790915969,7.679828213429206e-5,0.00026898440119592907,0.05518516707677142,-2.4856138991486646e-8,4.607362972521783e-9,1.4657845252095466e-10,-7.767652750624644e-13,1.4397985526153144e-13,0.5665709136439091,0.36087330898217157,0.9994080661849694,2.731130073308009e-5
0.0111,0.999655704335916,-0.06930924019533158,0.35045528399523496,0.025946524770371508,0.34525203538807836,-0.04836449569060873,0.2483025293291055,0.01330201290767544,0.0004639935466737732,-9.406955605555898e-5,0.07028636613665959,-0.0029870269181262146,1.0559814527124096,0.8106347346736295,0.8106298128409598,0.8101274694549551,0.0005639052498812571,7.679882854283186e-5,0.0002718410720967235,0.055183852513859565,-2.4382666555584167e-8,4.604899234389864e-9,1.4683840466693757e-10,-7.619717309466473e-13,1.4390286312776744e-13,0.5661146584288942,0.3616985336843969,0.9994514204517155,2.5398368736573966e-5
0.0112,0.9996796938562869,-0.06932705603018124,0.35046301290418114,0.025942009856403995,0.345260664780291,-0.048371712165700534,0.24867954338638967,0.013343846890203242,0.0004640527949113135,-9.407739548758021e-5,0.07028602338138647,-0.0029891153356233395,1.056241401567356,0.8119486018276943,0.8119438452323233,0.8114582127099603,0.0005652628612944231,7.679937687121831e-5,0.0002746722406979246,0.0551824662527875,-2.3909793133374348e-8,4.602482314557054e-9,1.4698060725386472e-10,-7.471960233481839e-13,1.438273342164837e-13,0.5656858401138539,0.3624741335124921,0.9994921676103319,2.3600470874353727e-5
0.0113,0.9997025559870351,-0.06934411739321832,0.3504703821488484,0.02593766879144709,0.34526888778792875,-0.048378614156590984,0.24905520835480957,0.013385529634210218,0.0004641094720831046,-9.408356860290476e-5,0.07028568286623378,-0.002991202784612893,1.0565058672165144,0.8132179374754736,0.8132133445876545,0.8127442698218846,0.0005665862595681801,7.679992705289094e-5,0.0002774773776244966,0.055181009994959486,-2.343782980003431e-8,4.600112265270042e-9,1.4698937632446697e-10,-7.324476644232943e-13,1.4375327017817836e-13,0.5652917366189427,0.36318694495775616,0.9995296160985494,2.194812113476619e-5
0.0114,0.9997243562309719,-0.0693604603760695,0.35047741229865514,0.02593349380557921,0.345276728219895,-0.04838521704268204,0.2494295253222016,0.01342706133853895,0.000464163727190783,-9.408815675854202e-5,0.0702853444801878,-0.0029932891950955193,1.0567746845808268,0.8144431182652278,0.8144386875233076,0.8139860141579314,0.0005678755909396135,7.680047902128932e-5,0.00028025595350140357,0.05517948544177975,-2.2967087630741166e-8,4.597789138775522e-9,1.4684902792147528e-10,-7.177361663281984e-13,1.4368067266334958e-13,0.5649396258643155,0.363823804511488,0.9995630743540992,2.0471833506158175e-5
0.0115,0.999745160090909,-0.06937612107036144,0.35048412392302003,0.025929477128878758,0.34528420988509334,-0.04839153620337562,0.24980249537640234,0.013468442202032024,0.0004642157092359855,-9.409124131150138e-5,0.07028500811223483,-0.002995374497071859,1.0570476885812365,0.8156245208452177,0.8156202506556375,0.8151838190853046,0.0005691310016458086,7.680103270985296e-5,0.0002830074389536096,0.05517789429465257,-2.249787770067205e-8,4.595512987320183e-9,1.4654387808762047e-10,-7.030710412191172e-13,1.4360954332249557e-13,0.5646367857701267,0.3643715486649865,0.9995918508147118,1.9202121976876577e-5
0.0116,0.999765033069658,-0.06939113556772085,0.35049053759136145,0.025925610991424163,0.34529135659242693,-0.048397587018073694,0.25017411960524816,0.013509672423532024,0.00046426556722034865,-9.409290361879228e-5,0.07028467365136118,-0.002997458620542556,1.0573247141386857,0.816762521863704,0.8167584106009983,0.8163380579712077,0.000570352637923851,7.68015880520214e-5,0.000285731304606079,0.055176238254982184,-2.203051108500407e-8,4.593283863150718e-9,1.460582428656335e-10,-6.884618012522707e-13,1.4353988380611448e-13,0.5643904942565311,0.36481701390955046,0.9996152539181183,1.816950053526821e-5
0.0117,0.9997840406700302,-0.06940553995977443,0.350496673873098,0.02592188762329382,0.3452981921507993,-0.048403384866178206,0.2505443990965756,0.013550752201881533,0.0004643134501455092,-9.409322503742412e-5,0.07028434098655313,-0.0029995414955082526,1.0576055961741175,0.8178574979689472,0.8178535439757444,0.8174491041828444,0.0005715406460108259,7.680214498123416e-5,0.0002884270210837758,0.05517451902417285,-2.156529885891435e-8,4.5911018185138164e-9,1.453764382982453e-10,-6.739179585838789e-13,1.4347169576470452e-13,0.5642080292436835,0.36514703673647897,0.9996325921020497,1.7404483169679913e-5
0.0118,0.9998022483948373,-0.06941937033814885,0.35050255333764824,0.025918299254566148,0.34530474036911385,-0.048408945127091096,0.25091333493822116,0.013591681735923136,0.0004643595070131036,-9.409228692440629e-5,0.07028401000679699,-0.003001623051969591,1.0578901696084746,0.8189098258092082,0.8189060273962303,0.8185173310874188,0.0005726951721438189,7.680270343093079e-5,0.0002910940590116641,0.055172738303628815,-2.110255209758001e-8,4.5889669056561725e-9,1.4448278042818674e-10,-6.594490253701627e-13,1.434049808487638e-13,0.5640966686517386,0.3653484536370709,0.9996431738042367,1.693758386845856e-5
0.0119,0.9998197215183685,-0.06943266272187268,0.3505081964850492,0.025914838126957586,0.3453110249717802,-0.048414283146608623,0.2512809282360212,0.013632461226095386,0.0004644038863054542,-9.409017047322473e-5,0.07028368060147216,-0.003003703220088726,1.0581782689215218,0.8199198829971819,0.8199162384434753,0.8195431130246864,0.000573816363227782,7.680326333439988e-5,0.0002937318876878204,0.0551708977993614,-2.0642574719833475e-8,4.586879176331867e-9,1.433629833720458e-10,-6.450643118477791e-13,1.4333974069203036e-13,0.5640630737594106,0.3654089709511108,0.999646358298271,1.6797071424532093e-5
0.012,0.9998364898456915,-0.06944544011854777,0.3505136129676938,0.025911498792548154,0.3453170566158944,-0.04841940839947585,0.2516471826709477,0.013673091100903829,0.00046444665588552724,-9.408692756331451e-5,0.07028335272073662,-0.003005781958109649,1.0584696868494519,0.8208881817094278,0.8208846892934721,0.8205269603679126,0.0005749044768473156,7.680382461125168e-5,0.00029633990395022816,0.05516899968409913,-2.0184811435855667e-8,4.5848385434461595e-9,1.4216526599512176e-10,-6.307487818272979e-13,1.4327597242929777e-13,0.5640424624087845,0.3654181069593584,0.9996474272732702,1.674965812162478e-5
0.0121,0.9998525607864869,-0.06945771270083764,0.35051880537976643,0.025908278597682296,0.3453228378326215,-0.0484243249176891,0.25201210297050847,0.013713571880800421,0.0004644878326710768,-9.408258114280473e-5,0.07028302635249747,-0.0030078592499920387,1.0587642606050844,0.8218152790028608,0.8218119370098775,0.8214694298540329,0.0005759598590692461,7.680438719829605e-5,0.00029891781259479955,0.05516704576718794,-1.972883096047606e-8,4.582844666915957e-9,1.4099606237588725e-10,-6.164905585061823e-13,1.4321366532661633e-13,0.5639892425556954,0.36544169672934157,0.9996501874365215,1.662723388472638e-5
0.0122,0.9998679535039716,-0.0694694932143384,0.35052377983141325,0.025905174625771698,0.34532837553025714,-0.0484290380254431,0.2523756927907993,0.013753903991068885,0.00046452746027915914,-9.407715995090598e-5,0.07028270146428568,-0.0030099350733953376,1.059061867894621,0.8227016722566904,0.8226984789636919,0.8223710182643136,0.0005769828262844417,7.680495104659971e-5,0.0003014654755595407,0.055165037455629194,-1.9274737591722815e-8,4.580897190445473e-9,1.3985361045168788e-10,-6.02292807910659e-13,1.4315280824836714e-13,0.5639056980004001,0.36547872796358255,0.9996545203423476,1.6435052251318585e-5
0.0123,0.9998826871613634,-0.06948079440464618,0.35052854243278087,0.025902183960228028,0.34533367661709713,-0.048433553046932566,0.2527379557879159,0.013794087856992937,0.0004645655823268306,-9.407069272682891e-5,0.07028237802363217,-0.003012009405978992,1.059362386424264,0.8235478588501262,0.8235448125259154,0.8232322223800209,0.0005779736948837711,7.68055161072294e-5,0.000303982754782458,0.05516297615642427,-1.882263562762411e-8,4.578995757738919e-9,1.3873614815986938e-10,-5.881586960669557e-13,1.4309339005893138e-13,0.5637941125431559,0.3655281883646028,0.9996603075450708,1.6178366758883134e-5
0.0124,0.9998967809218795,-0.06949162901735705,0.3505330992940155,0.02589930368446298,0.3453387480014373,-0.04843787530635226,0.2530988956179542,0.0138341239038563,0.00046460224243114747,-9.406320820978409e-5,0.07028205599806793,-0.003014082225402445,1.0596656939002147,0.8243543361623779,0.8243514350675488,0.8240535389824213,0.000578932781258103,7.680608233125187e-5,0.0003064695122015578,0.055160863276574525,-1.8372629366208106e-8,4.5771400125005124e-9,1.3764191343777742e-10,-5.740913890012992e-13,1.4303539962269024e-13,0.5636567699842198,0.36558906563492466,0.9996674305990141,1.5862430944901734e-5
0.0125,0.9999102539487372,-0.06950200979806717,0.35053745652526364,0.02589653088188824,0.3453435965915735,-0.04844201012789691,0.2534585159370098,0.013874012556942702,0.00046463748420916615,-9.405473513898216e-5,0.07028173535512387,-0.0030161535093251412,1.0599716680286755,0.8251216015726553,0.8251188439595923,0.8248354648527813,0.000579860401798306,7.680664966973386e-5,0.0003089256097548465,0.05515870022308131,-1.7924823105502973e-8,4.575329598434466e-9,1.3656914422275772e-10,-5.600940527399165e-13,1.429788258040249e-13,0.5634959541238487,0.36566034747706977,0.9996757710584999,1.5492498346856095e-5
0.0126,0.9999231254051537,-0.06951194949237266,0.3505416202366716,0.025893862635915484,0.3453482292958013,-0.04844596283576124,0.25381682040117864,0.013913754241535856,0.0004646713512779428,-9.404530225363371e-5,0.07028141606233095,-0.0030182232354065246,1.060280186515848,0.825850152460168,0.8258475365730467,0.8255784967723668,0.0005807568728952487,7.68072180737421e-5,0.00031135090938033027,0.055156488402946006,-1.747932114353688e-8,4.573564159244993e-9,1.3551607845215593e-10,-5.46169853309035e-13,1.4292365746731643e-13,0.5633139487622997,0.36574102159356003,0.9996852104778505,1.5073822502227938e-5
0.0127,0.9999354144543466,-0.0695214608458696,0.35054559653838585,0.025891296029956393,0.3453526530224167,-0.04844973875413998,0.2541738126665564,0.013953349382919486,0.00046470388725453375,-9.403493829294936e-5,0.07028109808722012,-0.00302029138130604,1.060591127067934,0.8265404862041256,0.8265380102789122,0.8262831315224446,0.0005816225109397995,7.680778749434335e-5,0.00031374527301601554,0.05515422922316997,-1.7036227778337994e-8,4.571843338636308e-9,1.3448095406331776e-10,-5.323219567348816e-13,1.4286988347694606e-13,0.5631130376998298,0.36583007568691744,0.9996956304113888,1.4611656948498982e-5
0.0128,0.9999471402595331,-0.06953055660415414,0.35054939154055276,0.025888828147422657,0.3453568746797153,-0.04845334320722788,0.25452949638923894,0.013992798406377318,0.00046473513575599534,-9.402367199613975e-5,0.07028078139732231,-0.003022357924683131,1.0609043673911358,0.8271931001837379,0.8271907624481891,0.8269498658842809,0.0005824576323228274,7.680835788260432e-5,0.0003161085625999086,0.05515192409075457,-1.6595647307934472e-8,4.570166780312626e-9,1.3346200899358887e-10,-5.185535290436835e-13,1.4281749269729497e-13,0.5628955047366964,0.3659264974596639,0.999706912413437,1.411125522315093e-5
0.0129,0.9999583219839306,-0.06953924951282237,0.35055301135331857,0.025886456071725954,0.3453609011759931,-0.04845678151921965,0.2548838752253219,0.014032101737193067,0.0004647651403993839,-9.401153210241545e-5,0.07028046596016851,-0.0030244228431972426,1.0612197851916547,0.8278084917782146,0.8278062904518784,0.8275791966391419,0.0005832625534352009,7.680892918959178e-5,0.0003184406400700158,0.055149574412701165,-1.6157684030354498e-8,4.568534127978158e-9,1.32457481180315e-10,-5.048677362616678e-13,1.4276647399274424e-13,0.562663633673156,0.3660292746143211,0.9997189380383178,1.3577870863665512e-5
0.013,0.9999689787907564,-0.06954755231747042,0.3505564620868298,0.025884176886277966,0.34536473941954565,-0.04846005901431003,0.2552369528309012,0.014071259800650457,0.0004647939448017557,-9.399854735098708e-5,0.07028015174328962,-0.0030264861145078187,1.061537258175693,0.8283871583667651,0.8283850916609797,0.8281716205682941,0.0005840375906677883,7.680950136637247e-5,0.00032074136736434346,0.05514718159601111,-1.5722442243626226e-8,4.566945025337121e-9,1.3146560856084178e-10,-4.912677444150615e-13,1.427168162276751e-13,0.562419708309466,0.3661373948534111,0.9997315888403536,1.3016757407524437e-5
0.0131,0.9999791298432279,-0.0695554777636944,0.3505597498512328,0.025881987674490382,0.3453683963186689,-0.04846318101669378,0.2555887328620725,0.014110273022033212,0.000464821592580167,-9.398474648106526e-5,0.07027983871421661,-0.003028547716274303,1.0618566640494527,0.8289295973285995,0.8289276634464944,0.8287276344530038,0.0005847830604114586,7.681007436401311e-5,0.00032301060642089786,0.0551447470476858,-1.5290026245777825e-8,4.565399116093728e-9,1.3048462907251492e-10,-4.777567195300916e-13,1.4266850826646866e-13,0.5621660124458834,0.3662498458794559,0.9997447463738672,1.243316839220941e-5
0.0132,0.9999887943045624,-0.06956303859709045,0.35056288075667386,0.02587988551977488,0.34537187878165865,-0.048466152850565596,0.2559392189749317,0.01414914182662505,0.0004648481273516742,-9.397015823186061e-5,0.07027952684048044,-0.003030607626156141,1.0621778805191353,0.8294363060429271,0.8294345031794224,0.8292477350745373,0.0005854992790570802,7.681064813358046e-5,0.00032524821917768543,0.05514227217472657,-1.4860540334837478e-8,4.5638960439521925e-9,1.2951278065268014e-10,-4.643378276329856e-13,1.4262153897350612e-13,0.5619048298826651,0.36636561539497725,0.9997582921931811,1.1832357355202168e-5
0.0133,0.9999979913379773,-0.06957024756325465,0.3505658609132995,0.025877867505543144,0.3453751937168106,-0.04846897984012024,0.25628841482557446,0.014187866639709695,0.0004648735927333334,-9.395481134258372e-5,0.07027921608961203,-0.003032665821812776,1.0625007852909432,0.8299077818889578,0.8299061082307642,0.829732419214161,0.0005861865629955218,7.681122262614126e-5,0.00032745406757271237,0.05513975838413479,-1.4434088808833333e-8,4.562435452616729e-9,1.285483012386831e-10,-4.510142347499703e-13,1.425758972131686e-13,0.5616384444200684,0.366483691102497,0.9997721078526178,1.1219577833984414e-5
0.0134,1.0000067401066897,-0.06957711740778312,0.35056869643125604,0.025875930715206854,0.34537834803242046,-0.048471667309552414,0.2566363240700966,0.014226447886570865,0.00046489803234220123,-9.393873455244522e-5,0.07027890642914233,-0.0030347222809036524,1.0628252560710776,0.8303445222459009,0.8303429759715204,0.8301821836531412,0.000586845228617652,7.681179779276225e-5,0.0003296280135439851,0.05513720708291183,-1.4010775965793559e-8,4.561016985791552e-9,1.2758942876786944e-10,-4.3778910690727283e-13,1.425315718498373e-13,0.56136913985835,0.3666030607045372,0.9997860749064998,1.0600083366037852e-5
0.0135,1.0000150597739172,-0.06958366087627202,0.3505713934206899,0.0258740722321777,0.34538134863678427,-0.048474220583056886,0.25698295036459395,0.014264885992492288,0.0004649214897953337,-9.392195660065571e-5,0.07027859782660231,-0.0030367769810882147,1.0631511705657408,0.8307470244929668,0.8307456037726915,0.8305975251727444,0.0005874755923143392,7.681237358451017e-5,0.00033176991902950987,0.055134619678059056,-1.3590706103746335e-8,4.559640287180873e-9,1.2663440117758493e-10,-4.2466561013112046e-13,1.4248855174789337e-13,0.5610991999977674,0.3667227119036196,0.9998000749091497,9.979127488844223e-6
0.0136,1.000022969502877,-0.06958989071431743,0.3505739579917474,0.025872289139867357,0.34538420243819756,-0.04847664498482837,0.2573282973651623,0.01430318138275768,0.0004649440087097873,-9.390450622642582e-5,0.07027829024952291,-0.003038829900025908,1.063478406481135,0.8311157860093644,0.8311144890052776,0.8309789405542368,0.0005880779704764523,7.681294995245174e-5,0.0003338796459672931,0.05513199757657783,-1.3173983520719826e-8,4.558305000488909e-9,1.256814564051752e-10,-4.1164691044774016e-13,1.4244682577171793e-13,0.5608309086385771,0.3668416324022662,0.99981398941489,9.361963739885228e-6
0.0137,1.0000304884567865,-0.06959581966751545,0.35057639625457493,0.025870578521687507,0.3453869163449562,-0.04847894583906161,0.2576723687278973,0.014341334482650762,0.00046496563270261823,-9.388641216896614e-5,0.07027798366543507,-0.0030408810153761748,1.0638068415234614,0.831451304174304,0.8314501290402796,0.8313269265788847,0.0005886526794948598,7.681352684765373e-5,0.000335957056295341,0.055129342185469506,-1.2760712514742187e-8,4.557010769419872e-9,1.2472883238798598e-10,-3.987361738833589e-13,1.424063827856922e-13,0.5605665495810367,0.3669588099029989,0.9998276999780432,8.753845656642574e-6
0.0138,1.0000376357988632,-0.06960146048146222,0.350578714319319,0.025868937461049842,0.345389497265356,-0.048481128469951326,0.2580151681088948,0.01437934571745526,0.0004649864053908829,-9.38677031674873e-5,0.07027767804186973,-0.0030429303047984605,1.064136353398922,0.8317540763669948,0.8317530212486977,0.8316419800279546,0.0005892000357604305,7.681410422118287e-5,0.00033800201195166,0.05512665491173546,-1.23509973838416e-8,4.5557572376779776e-9,1.2377476706336293e-10,-3.8593656646420417e-13,1.423672116541973e-13,0.5603084066254027,0.3670732321083395,0.999841088152932,8.160026776597996e-6
0.0139,1.0000444306923242,-0.06960682590175386,0.35058091829612575,0.02586736304136604,0.3453919521076928,-0.048483198201692265,0.2583566991642506,0.01441721551245489,0.00046500637039163746,-9.384840796119988e-5,0.07027737334635785,-0.0030449777459522097,1.0644668198137195,0.8320245999666467,0.8320236630015323,0.8319245976827128,0.0005897203556640328,7.68146820241059e-5,0.00034001437487425634,0.055123937162377054,-1.1944942426046225e-8,4.554544048967438e-9,1.2281749836865174e-10,-3.7325125421650285e-13,1.4232930124161442e-13,0.5600587635719326,0.3671838867208099,0.9998540354938787,7.585760637233197e-6
0.014,1.000050892300387,-0.06961192867398648,0.35058301429514177,0.02586585234604778,0.3453942877802623,-0.04848516035847915,0.25869696555006044,0.01445494429293338,0.0004650255713219383,-9.382855528931454e-5,0.07027706954643037,-0.0030470233164968654,1.0647981184740551,0.8322633723524693,0.832262551669784,0.8321752763244255,0.0005902139555965352,7.681526020748958e-5,0.0003419940070011365,0.05512119034439565,-1.1542651939384224e-8,4.553370846992468e-9,1.218552642411981e-10,-3.606834031664817e-13,1.422926404123247e-13,0.5598199042208833,0.3672897614429322,0.9998664235552062,7.0363007760298885e-6
0.0141,1.0000570397862687,-0.0696167815437562,0.35058500842651336,0.02586440245850675,0.34539651119136033,-0.048487020264506714,0.25903597092242014,0.014492532484174444,0.00046504405179884176,-9.380817389104185e-5,0.07027676660961825,-0.003049066994091873,1.0651301270861306,0.8324708909036723,0.8324701846244534,0.8323945127343592,0.0005906811519488065,7.681583872240063e-5,0.00034394077027030657,0.055118415864792616,-1.114423022188378e-8,4.552237275457283e-9,1.208863026183477e-10,-3.482361793403685e-13,1.4225721803070928e-13,0.5595941123725118,0.367389843977228,0.9998781338912368,6.5169007304698e-6
0.0142,1.000062892313187,-0.06962139725665911,0.35058690680038684,0.025863010462154633,0.34539862924928266,-0.0484887832439697,0.25937371893742556,0.01452998051146181,0.00046506185543940406,-9.378729250559244e-5,0.07027646450345242,-0.0030511087563966765,1.0654627233561482,0.8326476529994656,0.8326470592365406,0.8325828036937801,0.0005911222611117154,7.681641751990579e-5,0.00034585452661977306,0.05511561513056931,-1.0749781571573043e-8,4.551142978066093e-9,1.199088514374462e-10,-3.3591274876438977e-13,1.4222302296114936e-13,0.5593836718270752,0.36748312202621947,0.9998890480562931,6.0328140380346305e-6
0.0143,1.0000684690443589,-0.06962578855829138,0.35058871552690873,0.025861673440403108,0.345400648862325,-0.048490454621062835,0.2597102132511723,0.014567288800079198,0.00046507902586068157,-9.376593987217692e-5,0.07027616319546383,-0.0030531485810707196,1.0657957849903095,0.8327941560190585,0.8327936728770463,0.8327406459839548,0.0005915375994761302,7.681699655107181e-5,0.00034773513798754224,0.0551127895487271,-1.0359410286480193e-8,4.550087598523116e-9,1.1892114863583934e-10,-3.2371627746477303e-13,1.4219004406802608e-13,0.5591908663848304,0.3675685832924283,0.9998990476046976,5.589294236206112e-6
0.0144,1.000073789143002,-0.06962996819424906,0.3505904407162253,0.02586038847666386,0.34540257693878323,-0.04849203971998085,0.26004545751975616,0.014604457775310328,0.0004650956066797306,-9.37441447300059e-5,0.07027586265318345,-0.0030551864457734478,1.0661291896948168,0.832910897341661,0.832910522916971,0.8328685363861494,0.0005919274834329199,7.681757576696543e-5,0.0003495824663116203,0.055109940526267345,-9.973220664633395e-9,4.549070780532565e-9,1.179214321508728e-10,-3.1164993146774525e-13,1.4215827021572058e-13,0.5590179798460346,0.3676452154783765,0.999908014090773,5.191594862465951e-6
0.0145,1.0000788717723335,-0.06963394891012832,0.35059208847848305,0.02585915265434857,0.3454044203869532,-0.048493543864918484,0.260379455399273,0.01464148786243892,0.00046511164151360736,-9.372193581828999e-5,0.0702755628441422,-0.003057222328164304,1.066462815175872,0.8329983743464825,0.8329981067273149,0.8329669716816305,0.0005922922293729527,7.681815511865338e-5,0.0003513963735300139,0.055107069470191415,-9.591317004060808e-9,4.548092167798653e-9,1.169079399198922e-10,-2.997168767995333e-13,1.4212769026861408e-13,0.5588672960109449,0.36771200628658596,0.9999158290688417,4.844969454295858e-6
0.0146,1.0000837360955708,-0.06963774345152525,0.3505936649238282,0.025857963056868924,0.3454061861151305,-0.048494972380070465,0.26071221054581856,0.014678379486748699,0.00046512717397936826,-9.36993418762398e-5,0.07027526373587104,-0.0030592562059027334,1.0667965391396763,0.8330570844127327,0.8330569216790785,0.833036448651664,0.0005926321536870976,7.681873455720243e-5,0.00035317672158072906,0.05510417778750068,-9.213803602790612e-9,4.547151404025595e-9,1.1587890988024331e-10,-2.879202794863647e-13,1.4209829309108765e-13,0.558741098679818,0.3677679434195785,0.9999223740932263,4.554671549177561e-6
0.0147,1.0000884012759312,-0.06964136456403595,0.35059517616240726,0.025856816767636605,0.3454078810316111,-0.048496330589631535,0.26104372661548864,0.014715133073523384,0.00046514224769406956,-9.367639164306595e-5,0.07027496529590091,-0.0030612880566481798,1.067130239292432,0.8330875249196216,0.8330874651432625,0.8330774640775168,0.0005929475727662229,7.681931403367928e-5,0.00035492337240177217,0.05510126688519649,-8.840784758850966e-9,4.546248132917604e-9,1.1483257996927176e-10,-2.7626330555446633e-13,1.4207006754752254e-13,0.5586416716529115,0.3678120145798761,0.9999275307182492,4.3259546845927665e-6
0.0148,1.000092886476632,-0.0696448249932566,0.35059662830436655,0.02585571087006329,0.34540951204469067,-0.04849762381779642,0.26137400726437904,0.014751749048046698,0.00046515690627476757,-9.365311385797904e-5,0.07027466749176277,-0.0030633178580600877,1.0674637933403412,0.8330901932463585,0.8330902344908673,0.8330905147404548,0.0005932388030011974,7.681989349915071e-5,0.00035663618793114967,0.05509833817028022,-8.472364770270035e-9,4.545381998178894e-9,1.1376718812432326e-10,-2.6474912103006505e-13,1.4204300250229984e-13,0.5585712987304818,0.3678432074700006,0.9999311804982333,4.164072398023189e-6
0.0149,1.0000972108608905,-0.06964813748478324,0.35059802745985247,0.025854642447560666,0.345411086062665,-0.04849885738875985,0.26170305614858547,0.014788227835602363,0.0004651711933385186,-9.36295372601897e-5,0.07027437029098756,-0.003065345587797901,1.0677970789896056,0.8330655867721531,0.8330657270928931,0.8330760974217446,0.0005935061607828898,7.682047290468343e-5,0.0003583150301068678,0.05509539304975322,-8.108647935075995e-9,4.54455264351368e-9,1.126809722827435e-10,-2.5338089193938846e-13,1.4201708681980075e-13,0.5585322637127865,0.367860509792474,0.9999332049875007,4.07427822695055e-6
0.015,1.0001013916261337,-0.0696513138488132,0.3505993791276451,0.0258536087742072,0.3454126092754052,-0.048500036221106,0.26203087710019135,0.014824569878441836,0.00046518514803196794,-9.36056884810358e-5,0.07027407366444373,-0.003067371225461217,1.0681299692614794,0.833014229844172,0.8330144672936565,0.8330347359916506,0.0005937499834671276,7.682105219947662e-5,0.0003599597646673453,0.0550924329897804,-7.7497523844255e-9,4.543759683097214e-9,1.1156830332893764e-10,-2.421622595003775e-13,1.41992308450302e-13,0.558524536373556,0.36786120870106137,0.9999336102283712,4.0563341832896375e-6
0.0151,1.0001054189854002,-0.06965435237027287,0.35060068038595643,0.025852609940450584,0.34541407802898677,-0.04850115940639455,0.26235747607578747,0.014860775821005423,0.00046519874813024975,-9.358156366230602e-5,0.07027377762872807,-0.003069394778426942,1.0684623032021456,0.8329369387385588,0.832937271433529,0.8329672481711345,0.0005939708530987312,7.682163131896227e-5,0.0003615703955831018,0.05508945994934511,-7.395910265592647e-9,4.543002366249141e-9,1.1038184295693767e-10,-2.3110095797187766e-13,1.4196864403913524e-13,0.5585211431352533,0.3678242178472209,0.999933849396366,4.04614990521545e-6
0.0152,1.0001092905532512,-0.06965725342441542,0.3506019305556484,0.02585164573489049,0.3454154914121142,-0.04850222702168747,0.2626828577606584,0.014896846179635395,0.00046521198822730943,-9.355716363313453e-5,0.0702734821876917,-0.0030714162491594483,1.068794000890061,0.832834264649694,0.8328346907373735,0.8328741866873686,0.00059416918272485,7.682221023040747e-5,0.0003631470923668666,0.055086474997376636,-7.0471430907983505e-9,4.542280138080227e-9,1.0911258127102376e-10,-2.201978545499288e-13,1.4194607627084446e-13,0.5585138983136491,0.3677452395643566,0.9999343600382103,4.024405709080431e-6
0.0153,1.0001130100872098,-0.0696600201451274,0.3506031308612565,0.02585071539808982,0.3454168507628433,-0.048503240349337486,0.2630070262202301,0.014932781410276067,0.0004652248768853273,-9.353249543643988e-5,0.07027318733473562,-0.0030734356343350457,1.0691250043246798,0.8327066557154834,0.8327071733552727,0.8327560008952513,0.0005943453095347437,7.682278890976422e-5,0.000364690033311856,0.0550834789412814,-6.703410934572748e-9,4.541592545694929e-9,1.0776632252204779e-10,-2.0945174827680258e-13,1.4192459098481422e-13,0.5585030045700018,0.36762648313227253,0.9999351278695883,3.991709850597205e-6
0.0154,1.0001165813447987,-0.06966265566629543,0.35060428252731624,0.02584981817061148,0.3454181574192303,-0.04850420067169733,0.26332998551992837,0.014968581968871759,0.00046523742266648354,-9.350756611514064e-5,0.07027289306326083,-0.0030754529306300433,1.0694552555054566,0.8325545600738332,0.832555167437309,0.8326131401496809,0.0005944995707176727,7.682336733298443e-5,0.0003661993967112864,0.05508047258846585,-6.364673871445982e-9,4.540939136197708e-9,1.0634887096086161e-10,-1.9886143819477072e-13,1.419041740204292e-13,0.5584886645655693,0.36747015783077286,0.9999361386061845,3.948670585478398e-6
0.0155,1.0001200080835417,-0.06966516312180608,0.35060538677836334,0.02584895329301838,0.3454194127193314,-0.048505109271119756,0.26365173972517925,0.015004248311366791,0.0004652496341329586,-9.348238271215549e-5,0.07027259936666841,-0.00307746813472075,1.0697846964318465,0.8323784258626491,0.8323791211335648,0.8324460538055566,0.0005946323034628968,7.682394547602005e-5,0.000367675360858374,0.055077456746336406,-6.030891975948211e-9,4.540319456693025e-9,1.0486603083831714e-10,-1.8842572334610557e-13,1.418848112170741e-13,0.55847108096161,0.3672784729396617,0.999937377963683,3.895896169436638e-6
0.0156,1.0001232940609617,-0.06966754564554593,0.3506064448389331,0.02584812000587343,0.34542061800120255,-0.048505967429957504,0.2639722929014086,0.015039780893705475,0.0004652615198469326,-9.345695227040293e-5,0.0702723062383593,-0.0030794812432834765,1.0701132691033037,0.832178701219837,0.8321794825941229,0.8322551912177762,0.0005947438449596763,7.682452331482302e-5,0.00036911810404633496,0.0550744322222995,-5.702025322609575e-9,4.539733054285341e-9,1.033236064052662e-10,-1.7814340277307883e-13,1.4186648841413358e-13,0.5584504564193818,0.3670536377387431,0.9999388316577681,3.83399485818455e-6
0.0157,1.0001264430345813,-0.06966980637140159,0.35060745793356135,0.02584731754973953,0.34542177460289997,-0.048506776430563316,0.26429164911404246,0.015075180171832138,0.0004652730883705861,-9.34312818328016e-5,0.07027201367173455,-0.0030814922529945324,1.070440915519283,0.831955834283303,0.8319566999690661,0.8320410017412389,0.000594834532397271,7.682510082534529e-5,0.0003705278045683858,0.055071399823761566,-5.378033985960225e-9,4.539179476079118e-9,1.0172740191256073e-10,-1.6801327551796252e-13,1.418491914509923e-13,0.5584269936001429,0.3667978615078215,0.9999404854041241,3.7635749074347604e-6
0.0158,1.000129458761924,-0.06967194843325958,0.35060842728678343,0.02584654516517959,0.3454228838624796,-0.04850753755528993,0.2646098124285066,0.015110446601691089,0.0004652843482660993,-9.340537844227005e-5,0.07027172166019517,-0.003083501160530226,1.0707675776792394,0.831710273190953,0.8317112214084768,0.8318039347308428,0.0005949047029649413,7.682567798353883e-5,0.00037190464071774275,0.05506836035812903,-5.058878040530295e-9,4.538658269178815e-9,1.0008322161105248e-10,-1.5803414062302805e-13,1.418329061670349e-13,0.5584008951651515,0.3665133535267007,0.9999423249184354,3.6852445728998927e-6
0.0159,1.0001323450005126,-0.06967397496500655,0.350609354123135,0.02584580209275652,0.34542394711799757,-0.04850825208649008,0.2649267869102271,0.015145580639226651,0.0004652953080956524,-9.33792491417269e-5,0.07027143019714219,-0.003085507962566868,1.071093197582627,0.8314424660806929,0.8314434950624374,0.8315444395414867,0.000594954693851947,7.682625476535554e-5,0.00037324879078762187,0.05506531463280833,-4.744517560849953e-9,4.538168980688892e-9,9.839686975159346e-11,-1.4820479713054818e-13,1.4181761840164615e-13,0.5583723637756655,0.36620232307518513,0.9999443359163861,3.5996121102925803e-6
0.016,1.000135105507871,-0.06967588910052906,0.3506102396671516,0.025845087573033228,0.3454249657075101,-0.04850892130651654,0.2652425766246298,0.015180582740383142,0.0004653059764214259,-9.335290097409075e-5,0.0702711392759766,-0.003087512655780768,1.0714177172289008,0.8311528610904286,0.8311539690810309,0.8312629655280691,0.0005949848422475483,7.682683114674741e-5,0.00037456043307123975,0.05506226345520591,-4.434912621449338e-9,4.537711157713813e-9,9.667415058503549e-11,-1.3852404408279448e-13,1.4180331399421065e-13,0.5583416020929431,0.36586697943307883,0.9999465041136608,3.5072857753254458e-6
0.0161,1.0001377440415211,-0.06967769397371369,0.35061108514336875,0.025844400846572607,0.3454259409690731,-0.04850954649772201,0.26555718563714065,0.015215453361104879,0.0004653163618055999,-9.332634098228017e-5,0.07027084889009944,-0.0030895152368482343,1.0717410786175154,0.8308419063580662,0.8308430916143397,0.8309599620454885,0.000594995485341005,7.682740710366636e-5,0.0003758397458618124,0.05505920763272818,-4.130023296858599e-9,4.537284347358034e-9,9.492086836223042e-11,-1.2899068052203883e-13,1.4178997878411306e-13,0.5583088127782424,0.36550953188018587,0.9999488152259434,3.4088738237111148e-6
0.0162,1.000140264358987,-0.06967939271844703,0.350611891776322,0.02584374115393758,0.34542687424074275,-0.04851012894245925,0.26587061801318557,0.01525019295733618,0.0004653264728103549,-9.329957620921371e-5,0.0702705590329117,-0.003091515702445577,1.0720632237479257,0.8305100500215112,0.8305113108124461,0.8306358784486435,0.0005949869603215775,7.682798261206432e-5,0.0003770869074525563,0.055056147972781584,-3.8298096616078776e-9,4.536888096726019e-9,9.314282733403015e-11,-1.1960350549055318e-13,1.4177759861073808e-13,0.5582741984928216,0.3651321896963104,0.9999512549689185,3.3049845111622144e-6
0.0163,1.0001426702177911,-0.06968098846861565,0.35061266079054704,0.02584310773569105,0.34542776686057514,-0.048510669923081,0.2661828778181905,0.015284801985021364,0.0004653363179978711,-9.327261369781004e-5,0.0702702696978144,-0.0030935140492491064,1.072384094619586,0.8301577402186702,0.830159074825433,0.8302911640924326,0.0005949596043785257,7.682855764789327e-5,0.00037830209613668765,0.05505308528277255,-3.5342317902273237e-9,4.5365219529222274e-9,9.134583175128651e-11,-1.103613180306094e-13,1.4176615931347033e-13,0.5582379618979386,0.3647371621612566,0.9999538090582699,3.1962260933913712e-6
0.0164,1.000144965375457,-0.06968248435810613,0.3506133934105792,0.025842499832395924,0.3454286201666263,-0.04851117072194001,0.2664939691175814,0.015319280900104749,0.0004653459059303288,-9.32454604909877e-5,0.07026998087820856,-0.003095510273935131,1.0727036332319508,0.8297854250874486,0.8297868318033831,0.8299262683317542,0.0005949137547011095,7.682913218710513e-5,0.00037948549020742277,0.055050020370107505,-3.243249757247075e-9,4.536185463051121e-9,8.953568586485135e-11,-1.0126291718447923e-13,1.417556467316945e-13,0.5582003056548518,0.3643266585548287,0.9999564632096825,3.0832068261112073e-6
0.0165,1.0001471535895075,-0.06968388352080508,0.35061409086095424,0.025841916684615107,0.3454294354969525,-0.048511632621389016,0.26680389597678417,0.015353630158530652,0.0004653552451699084,-9.321812363166532e-5,0.0702696925674952,-0.003097504373179961,1.0730217815844754,0.8293935527657526,0.8293950298963787,0.8295416405215073,0.0005948497484785892,7.682970620565186e-5,0.00038063726795797793,0.05504695404219289,-2.9568236371973018e-9,4.535878174217159e-9,8.771819392557667e-11,-9.230710199443511e-14,1.417460467047953e-13,0.5581614324248191,0.3639028881568308,0.9999592031388403,2.9665349650343573e-6
0.0166,1.0001492386174657,-0.06968518909059908,0.35061475436620754,0.025841357532911512,0.34543021418960956,-0.048512056903780756,0.26711266246122467,0.015387850216243393,0.00046536434427879006,-9.319061016276143e-5,0.07026940475907532,-0.0030994963436599063,1.0733384816766138,0.828982571391488,0.8289841172545026,0.82913773001659,0.0005947679229002248,7.683027967948539e-5,0.00038175760768156933,0.05504388710643513,-2.674913504608136e-9,4.535599633524803e-9,8.589916018431423e-11,-8.349267150274874e-14,1.4173734507215737e-13,0.5581215448690986,0.36346806024706696,0.9999620145614275,2.846818765873443e-6
0.0167,1.0001512242168549,-0.06968640420137467,0.3506153851508748,0.025840821617848033,0.34543095758265374,-0.04851244485146797,0.26742027263632895,0.015421941529187288,0.0004653732118191542,-9.316292712719466e-5,0.07026911744634994,-0.0031014861820512747,1.073653675507821,0.8285529291025606,0.8285545420278373,0.8287149861719011,0.0005946686151552762,7.683085258455768e-5,0.0003828466876714134,0.05504082037024066,-2.397479434009728e-9,4.535349388078513e-9,8.408438889191597e-11,-7.481842475169196e-14,1.4172952767316539e-13,0.5580808456489487,0.3630243841053414,0.9999648831931287,2.724666484341091e-6
0.0168,1.000153114145198,-0.06968753198701849,0.35061598443949143,0.02584030817998759,0.3454316670141412,-0.04851279774680341,0.26772673056752283,0.015455904553306657,0.0004653818563531812,-9.31350815678836e-5,0.0702688306227201,-0.0031034738850303782,1.073967305077552,0.8281050740368769,0.8281067523664654,0.8282738583423391,0.0005945521624330038,7.683142489682067e-5,0.00038390468622072636,0.055037754641015915,-2.1244814999322243e-9,4.53512698498275e-9,8.227968429923371e-11,-6.62831607835368e-14,1.41722580347204e-13,0.5580395374256271,0.3625740690114583,0.9999677947496279,2.6006863761499283e-6
0.0169,1.0001549121600182,-0.06968857558141708,0.3506165534565931,0.025839816459893084,0.3454323438221278,-0.0485131168721398,0.26803204032023226,0.015489739744545813,0.00046539028644305107,-9.310708052774681e-5,0.07026854428158677,-0.0031054594492735234,1.0742793123852608,0.8276394543323422,0.8276411964204693,0.8278147958828024,0.0005944189019226674,7.68319965922263e-5,0.0003849317816227244,0.05503469072616732,-1.8558797769057724e-9,4.534931971341975e-9,8.049085065711932e-11,-5.788567864055507e-14,1.417164889336579e-13,0.557997822860392,0.36211932424522164,0.9999707349466094,2.47548669701258e-6
0.017,1.0001566220188383,-0.06968953811845705,0.3506170934267154,0.025839345698127427,0.3454329893446698,-0.048513403509829904,0.26833620595988333,0.015523447558849083,0.0004653985106509444,-9.307893104970294e-5,0.07026825841635101,-0.0031074428714570235,1.0745896394304024,0.8271565181268627,0.827158322339932,0.8273382481481898,0.0005942691708135271,7.683256764672654e-5,0.000385928152170624,0.05503162943310131,-1.5916343394605113e-9,4.5347638942606484e-9,7.872369221642466e-11,-4.9624777365018505e-14,1.4171123927191177e-13,0.5579559046145018,0.36166235908643574,0.9999736894997576,2.3496757026416693e-6
0.0171,1.000158247479182,-0.06969042273202498,0.35061760557439364,0.025838895135253517,0.3454336049198233,-0.048513658942226444,0.2686392315519017,0.01555702845216078,0.00046540653753904146,-9.305064017667052e-5,0.0702679730204138,-0.0031094241482571847,1.0748982282124313,0.8266567135583445,0.8266585782749358,0.8268446644933997,0.0005941033062948429,7.683313803627329e-5,0.0003868939761576413,0.05502857156922431,-1.331705262126605e-9,4.5346223008432305e-9,7.698401322800166e-11,-4.149925599919957e-14,1.4170681720135024e-13,0.5579139853492143,0.36120538281490466,0.9999766441247567,2.22386164874983e-6
0.0172,1.0001597922985717,-0.06969123255600744,0.35061809112416364,0.02583846401183427,0.3454341918856443,-0.04851388445168218,0.26894112116171354,0.015590482880425218,0.0004654143756695225,-9.302221495156816e-5,0.07026768808717616,-0.0031114032763503176,1.0752050207308024,0.826140488764693,0.8261424123755634,0.8263344942733306,0.0005939216455558751,7.683370773681853e-5,0.00038782943187699257,0.05502551794194277,-1.0760526194341924e-9,4.5345067381941835e-9,7.527761794270217e-11,-3.350791358536991e-14,1.4170320856135798e-13,0.5578722677257877,0.3607506047104326,0.9999795845372911,2.0986527910496856e-6
0.0173,1.0001612602345307,-0.06969197072429102,0.3506185513005608,0.02583805156843259,0.34543475158018894,-0.04851408132054982,0.2692418788547446,0.015623811299586723,0.0004654220336045678,-9.299366241731445e-5,0.07026740361003912,-0.003113380252412733,1.0755099589849706,0.8256082918838148,0.8256102727918974,0.8258081868428812,0.0005937245257858835,7.68342767243142e-5,0.0003887346976218941,0.0550224693586631,-8.246364859134224e-10,4.5344167534179665e-9,7.361031061137807e-11,-2.5649549165801484e-14,1.417003991913197e-13,0.5578309544054804,0.3603002340528236,0.9999824964530449,1.9746573852538624e-6
0.0174,1.0001626550445823,-0.06969264037076231,0.3506189873281208,0.025837657045611386,0.3454352853415133,-0.04851425083118215,0.26954150869642096,0.01565701416558961,0.00046542951990635766,-9.296498961682799e-5,0.0702671195824037,-0.0031153550731207384,1.0758129849743898,0.8250605710536155,0.8250626076740202,0.8252661915569499,0.0005935122841741282,7.683484497471223e-5,0.0003896099516855623,0.05501942662679175,-5.774169360944401e-10,4.534351893619039e-9,7.198789548488121e-11,-1.7922961782766157e-14,1.4169837493062006e-13,0.5577902480495499,0.3598564801218819,0.9999853655877027,1.8524836870749853e-6
0.0175,1.0001639804862497,-0.06969324462930788,0.35061940043137907,0.02583727968393356,0.3454357945076735,-0.04851439426593188,0.26984001475216846,0.015690091934378196,0.00046543684313707254,-9.293620359302736e-5,0.07026683599767088,-0.003117327735150645,1.076114040698515,0.8244977744120011,0.8244998651720145,0.8247089577704354,0.0005932852579098693,7.683541246396459e-5,0.00039045537236121337,0.05501639055373513,-3.343540445073842e-10,4.534311705901865e-9,7.04161768140634e-11,-1.0326950478535589e-14,1.4169712161864368e-13,0.5577503513192549,0.3594215521974116,0.9999881776569484,1.7327399522256771e-6
0.0176,1.0001652403170553,-0.06969378663381434,0.3506197918348712,0.025836918723962023,0.3454362804167255,-0.04851451290715177,0.27013740108741296,0.0157230450618968,0.0004654440118588926,-9.290731138883114e-5,0.0702665528492417,-0.003119298235178761,1.076413068156801,0.8239203500968775,0.823922493435963,0.8241369348382362,0.000593043784182367,7.68359791680232e-5,0.00039127113794206354,0.055013361946899694,-9.540788568242156e-11,4.534295737370904e-9,6.890095884977665e-11,-2.860314295382357e-15,1.416966250947753e-13,0.5577114668758532,0.3589976595592169,0.9999909183764665,1.6160344364185737e-6
0.0177,1.000166438294523,-0.06969426951816825,0.35062016276313274,0.025836573406259684,0.34543674440672556,-0.04851460803719455,0.27043367176758054,0.01575587400408974,0.00046545103463399817,-9.287832004715795e-5,0.07026627013051719,-0.003121266569881397,1.0767100093487023,0.8233287462461505,0.8233309406159482,0.8235505721152507,0.0005927882001808811,7.683654506284003e-5,0.0003920574267213291,0.05501034161369187,1.3946146585031209e-10,4.534303535130615e-9,6.744804584287276e-11,4.4781477244220206e-15,1.4169687119839953e-13,0.557673797380603,0.3585870114871019,0.9999935734619413,1.5029753953662954e-6
0.0178,1.0001675781761756,-0.0696946964162562,0.35062051444069925,0.025836242971389443,0.3454371878157297,-0.04851468093841296,0.270728830858097,0.01578857921690133,0.0004654579200245695,-9.284923661092635e-5,0.07026598783489832,-0.003123232735934862,1.0770048062736741,0.8227234109977262,0.8227256548620527,0.8229503189563778,0.0005925188430946719,7.683711012436699e-5,0.0003928144169922264,0.05500733036151807,3.7029393556066713e-10,4.53433464628546e-9,6.60632420442036e-11,1.1689636538605547e-14,1.4169784576890108e-13,0.5576375454947623,0.3581918172608708,0.999996128629057,1.3941710847814697e-6
0.0179,1.000168663719536,-0.06969507046196476,0.35062084809210636,0.025835926659914216,0.34543761198179407,-0.04851473289315975,0.2710228824243884,0.015821161156275895,0.0004654646765927871,-9.282006812305494e-5,0.07026570595578614,-0.003125196730015466,1.0772974009311702,0.8221047924895106,0.8221070843243591,0.8223366247165157,0.0005922360501129993,7.683767432855606e-5,0.0003935422870479717,0.055004328997784756,5.971294489184979e-10,4.534388617939898e-9,6.475235170462105e-11,1.8775353104896318e-14,1.416995346456646e-13,0.5576029138795894,0.3578142861603276,0.999998569593498,1.2902297603767229e-6
0.018,1.0001696986821276,-0.06969539478918052,0.35062116494188955,0.0258356237123969,0.34543801824297465,-0.04851476518378766,0.2713158305318805,0.01585362027815775,0.0004654713129008311,-9.279082162646231e-5,0.07026542448658166,-0.0031271585487995177,1.0775877353206458,0.8214733388594095,0.82147567715295,0.8217099387505631,0.0005919401584251233,7.683823765135916e-5,0.0003942412151817813,0.055001338329898335,8.200079313936564e-10,4.5344649971983935e-9,6.352117907497695e-11,2.573649838102239e-14,1.4170192366807474e-13,0.5575701051963423,0.35745662746527657,1.0000008820709485,1.1917596778646808e-6
0.0181,1.0001706868214733,-0.06969567253179007,0.3506214662145843,0.025835333369400415,0.34543840793732755,-0.048514779092649424,0.2716076792459995,0.015885957038491216,0.00046547783751088183,-9.276150416406706e-5,0.07026514342068589,-0.003129118188963327,1.0778757514415553,0.8208294982453289,0.8208318814979079,0.8210707104134184,0.0005916315052203042,7.683880006872827e-5,0.0003949113796868714,0.05499835916526525,1.0389693084560012e-9,4.534563331165403e-9,6.237552840612319e-11,3.257427332471205e-14,1.417049986755162e-13,0.557539322106279,0.3571210504555218,1.0000030517770926,1.0993690929579675e-6
0.0182,1.0001716318950962,-0.06969590682368,0.3506217531347263,0.025835054871487656,0.34543878240290893,-0.04851477590209779,0.271898432632171,0.015918171893220607,0.00046548425898511965,-9.273212277878777e-5,0.07026486275149983,-0.0031310756471832043,1.0781613912933536,0.8201737187851748,0.8201761455093154,0.8204193890599804,0.0005913104276878019,7.68393615566153e-5,0.0003955529588564584,0.054995392311291934,1.2540535055753724e-9,4.534683166945389e-9,6.132120394891168e-11,3.9289878893692945e-14,1.4170874550737365e-13,0.5575107672706578,0.35680976441086754,1.000005064427615,1.0136662613692151e-6
0.0183,1.0001725376605193,-0.06969610079873689,0.35062202692685107,0.025834787459221537,0.34543914297777484,-0.0485147568944855,0.2721880947558211,0.015950265298290238,0.00046549058588572475,-9.270268451354302e-5,0.07026458247242452,-0.0031330309201354576,1.0784445968754954,0.819506448616853,0.8195089173372553,0.8197564240451476,0.0005909772630168764,7.68399220909722e-5,0.00039616613098375844,0.05499243857538481,1.4653004482216295e-9,4.534824051642813e-9,6.036400995419424e-11,4.588451604569336e-14,1.4171315000303173e-13,0.5574846433507368,0.35652497861111776,1.0000069057381997,9.352594388110469e-7
0.0184,1.000173407875266,-0.06969625759084731,0.35062228881549407,0.02583453037316496,0.34543949099998134,-0.04851472335216529,0.2724766696823757,0.015982237709644437,0.00046549682677487765,-9.267319641125142e-5,0.07026430257686096,-0.003134984004496398,1.078725310187435,0.8188281358782693,0.8188306451318099,0.8190822647238184,0.0005906323483967879,7.684048164775093e-5,0.00039675107436198796,0.054989498764950316,1.6727500618646244e-9,4.534985532362135e-9,5.950975067282279e-11,5.235938573844136e-14,1.4171819800187515e-13,0.557461153007774,0.3562689023360767,1.000008561424531,8.647568809960892e-7
0.0185,1.000174246296859,-0.06969638033389786,0.3506225400251909,0.025834282853880838,0.3454398278075846,-0.04851467655748991,0.2727641614772608,0.016014089583227514,0.00046550299021475846,-9.264366551483156e-5,0.07026402305821018,-0.0031369348969423334,1.0790034732286273,0.8181392287073299,0.8181417770430621,0.8183973604508914,0.0005902760210167964,7.684104020290342e-5,0.0003973079672843632,0.05498657368739488,1.8764422719742102e-9,4.535167156207814e-9,5.876423035564916e-11,5.8715688929665e-14,1.4172387534328855e-13,0.5574404989030276,0.35604374486554863,1.0000100172022934,8.027668436369687e-7
0.0186,1.0001750566828218,-0.0696964721617751,0.35062278178047723,0.025834044141932074,0.3454401547386406,-0.0485146177928121,0.27305057420590223,0.01604582137498379,0.0004655090847675476,-9.261409886720201e-5,0.07026374390987318,-0.003138883594149575,1.0792790279985272,0.8174401752419408,0.8174427612210943,0.8177021605812652,0.000589908618066162,7.684159773238162e-5,0.00039783698804410036,0.05498366415012494,2.0764170040202397e-9,4.535368470284313e-9,5.813325325352524e-11,6.49546265770924e-14,1.4173016786665662e-13,0.5574228836977555,0.3558517154793374,1.000011258787171,7.498975824463112e-7
0.0187,1.0001758427906773,-0.06969653620836563,0.35062301530588846,0.02583381347788158,0.3454404731312055,-0.04851454834048459,0.2733359119337259,0.016077433540857583,0.0004655151189954254,-9.258450351128137e-5,0.07026346512525096,-0.003140830092794431,1.0795519164965888,0.8167314236200077,0.816734045815989,0.8169971144698384,0.0005895304767341448,7.684215421213748e-5,0.0003983383149344158,0.05498077096054692,2.2727141834725734e-9,4.535589021696092e-9,5.7622623617302886e-11,7.107739963845183e-14,1.4173706141136403e-13,0.5574085100532162,0.3556950234572474,1.000012271894848,7.067573531367418e-7
0.0188,1.0001766083779484,-0.06969657560755604,0.35062324182596016,0.025833590102292255,0.3454407843233355,-0.04851446948286013,0.2736201787261579,0.01610892653679321,0.000465521101460572,-9.255488648998824e-5,0.07026318669774458,-0.003142774389553212,1.0798220807222674,0.8160134219794365,0.8160160789778289,0.8162826714715095,0.0005891419342100047,7.684270961812296e-5,0.00039881212624852576,0.054977894926067264,2.4653737358010482e-9,4.535828357547611e-9,5.7238145697833995e-11,7.708520907147092e-14,1.417445418167954e-13,0.5573975806306675,0.3555758780790827,1.000013042241009,6.739544114208901e-7
0.0189,1.0001773572021584,-0.0696965934932329,0.350623462565228,0.025833373255727012,0.3454410896530865,-0.04851438250229147,0.273903378648624,0.01614030081873499,0.00046552704072516784,-9.252525484624118e-5,0.070262908620755,-0.0031447164811022263,1.080089462675017,0.8152866184581334,0.8152893088566966,0.8155592809411768,0.0005887433276830017,7.684326392628997e-5,0.00039925860027964656,0.054975036854092385,2.6544355864755242e-9,4.536086024943331e-9,5.6985623745970426e-11,8.297925583387795e-14,1.4175259492233547e-13,0.5573902980913675,0.35549648862464744,1.000013555541338,6.520970130113809e-7
0.019,1.0001780930208304,-0.06969659299928281,0.3506236787482274,0.02583316217874876,0.34544139045851463,-0.04851428868113134,0.2741855157665502,0.016171556842627242,0.0004655329453513932,-9.249561562295882e-5,0.07026263088768328,-0.003146656364117784,1.0803540043542927,0.8145514611940042,0.8145541836026747,0.8148273922337392,0.0005883349943423961,7.684381711259048e-5,0.00039967791532099443,0.054972197552028736,2.8399396609658555e-9,4.536361570987713e-9,5.687086201256405e-11,8.876074088340102e-14,1.4176120656736887e-13,0.5573868650965745,0.35545906437374575,1.0000137975115193,6.417934136208402e-7
0.0191,1.0001788165112107,-0.06969657520576081,0.35062389061745003,0.02583295658154138,0.3454416869674439,-0.048514188443671696,0.27446659452770583,0.016202695104639054,0.0004655388168922542,-9.246597122422399e-5,0.0702623534970718,-0.003148594039389432,1.080615650507438,0.813808508571945,0.8138112616031631,0.8140875655687784,0.0005879173691007542,7.684436915311607e-5,0.0004000703836865014,0.054969377870767853,3.0215949777944684e-9,4.536654359883618e-9,5.683606556191632e-11,9.442136858257762e-14,1.4177035694388068e-13,0.5573882515150632,0.3554464826294543,1.0000138238390908,6.407809471279173e-7
0.0192,1.000179519231831,-0.06969653491326694,0.35062409549971185,0.025832757622697867,0.3454419761262862,-0.04851407959884571,0.274746620111644,0.016233716175694225,0.00046554463614908363,-9.243630987074258e-5,0.07026207646267066,-0.0031505295201370485,1.0808743789851147,0.8130585022430715,0.8130612844909069,0.8133405461853342,0.0005874910744964179,7.68449200349343e-5,0.0004004367020259089,0.054966578479411554,3.1983055605390516e-9,4.53696336569298e-9,5.666659720420409e-11,9.992974539513953e-14,1.4178001422143228e-13,0.5573970969396862,0.3553936249007277,1.0000138690219005,6.394424689780207e-7
0.0193,1.000180200778636,-0.06969647204929699,0.3506242932744201,0.025832565303158653,0.3454422577845367,-0.04851396210696846,0.2750255962343257,0.01626462047013726,0.0004655504022100041,-9.240663136244301e-5,0.07026179978479961,-0.0031524628091432207,1.0811301895459138,0.8123017295324862,0.812304539606917,0.8125866232969242,0.0005870563596734979,7.684546975704927e-5,0.0004007772028304296,0.05496379957196703,3.370042218422314e-9,4.537288215942374e-9,5.635037760219264e-11,1.0528509825702136e-13,1.4179016677419117e-13,0.5574133385988466,0.35529656938768045,1.0000139519849949,6.36984809316519e-7
0.0194,1.0001808615911687,-0.06969638709470913,0.35062448408954744,0.025832379497909844,0.34544253209599246,-0.04851383615991261,0.27530352648869333,0.01629540838926821,0.0004655561160826553,-9.23769367490718e-5,0.07026152346236976,-0.003154393908075646,1.081383082338279,0.811538441024205,0.8115412775541212,0.8118260492033625,0.0005866134423606808,7.684601831891013e-5,0.00040109218131892274,0.054961041316324476,3.536874375541504e-9,4.53762859517304e-9,5.589418363458489e-11,1.1048948442297029e-13,1.418008047378413e-13,0.5574366760845715,0.35515711124253274,1.0000140711938765,6.334534252044782e-7
0.0195,1.0001815021089735,-0.06969628053036153,0.35062466809306675,0.02583220008193752,0.34544279921445037,-0.04851370194955082,0.27558041446768927,0.016326080334387125,0.00046556177877467726,-9.234722708037535e-5,0.07026124749429222,-0.003156322818602023,1.0816330575106543,0.8107688873022432,0.8107717489354475,0.8110590762044636,0.000586162540286653,7.684656571996598e-5,0.00040138193271024755,0.05495830388037408,3.698871455993888e-9,4.5379841879262226e-9,5.530479218008376e-11,1.1554496114773415e-13,1.4181191824806646e-13,0.5574668089888878,0.3549770456175048,1.0000142251140491,6.288937737029631e-7
0.0196,1.0001821227715932,-0.06969615283711239,0.3506248454329507,0.025832026930227795,0.34544305929370733,-0.04851355966775578,0.2758562637642561,0.01635663670679406,0.0004655673912937098,-9.231750340610027e-5,0.07026097187947808,-0.0031582495423900492,1.0818801152114834,0.8099933189506162,0.8099962043538235,0.8102859566000414,0.0005857038711801012,7.684711195966599e-5,0.00040164675222326363,0.05495558743200604,3.8561028838767275e-9,4.538354678743165e-9,5.458898011739216e-11,1.2045358568606058e-13,1.4182349744055074e-13,0.5575034369038229,0.35475816766481677,1.0000144122110157,6.233513118730395e-7
0.0197,1.0001827240185717,-0.0696960044958199,0.3506250162571723,0.025831859917766754,0.3454433124875603,-0.04851340950640014,0.27613107797133607,0.01638707790778907,0.0004655729546473929,-9.228776677599298e-5,0.07026069661683845,-0.0031601740811074237,1.0821242555892105,0.8092119865533398,0.8092148944121773,0.8095069426899105,0.0005852376527697117,7.684765703745929e-5,0.0004018869350768301,0.05495289213911057,4.008638083287282e-9,4.538739752165111e-9,5.375352432521303e-11,1.2521741529269712e-13,1.4183553245097797e-13,0.5575462594214037,0.35450227253668887,1.0000146309502795,6.168714967757728e-7
0.0198,1.0001833062894523,-0.06969583598734222,0.35062518071370424,0.02583169891954049,0.34544355894980594,-0.04851325165735658,0.27640486068187164,0.01641740433867221,0.0004655784698433663,-9.225801823980002e-5,0.07026042170528446,-0.003162096436421844,1.0823654787922792,0.8084251406944293,0.8084280697134366,0.808722286773885,0.0005847641027841712,7.684820095279499e-5,0.00040210277648980637,0.05495021816957785,4.156546478322819e-9,4.539139092733301e-9,5.280520168224924e-11,1.2983850722239153e-13,1.418480134150321e-13,0.5575949761336574,0.35421115538534126,1.0000148797973436,6.094997854722281e-7
0.0199,1.000183870023778,-0.06969564779253752,0.3506253389505191,0.025831543810535096,0.3454437988342414,-0.04851308631249776,0.2766776154888052,0.01644761640074352,0.00046558393788926993,-9.222825884726785e-5,0.0702601471437272,-0.0031640166100010076,1.082603784969133,0.8076330319579001,0.8076359808605291,0.8079322411517791,0.0005842834389521662,7.684874370512229e-5,0.0004022945716810517,0.05494756569129808,4.299897493080585e-9,4.53955238498898e-9,5.1750789067203764e-11,1.3431891872989115e-13,1.41860930468397e-13,0.557649286632611,0.35388661136299404,1.0000151572177107,6.01281635023471e-7
0.02,1.000184415661093,-0.06969544039226402,0.35062549111559,0.025831394465736675,0.3454440322946637,-0.04851291366369635,0.27694934598507925,0.016477714495303056,0.00046558935979274375,-9.219848964814301e-5,0.07025987293107779,-0.0031659346035126136,1.0828391742682164,0.806835910927768,0.8068388784563831,0.8071370581234072,0.0005837958790023833,7.684928529389026e-5,0.00040246261586942547,0.05494493487216145,4.43876055165785e-9,4.539979313473389e-9,5.05970633587795e-11,1.386607070699437e-13,1.4187427374675662e-13,0.5577088905102916,0.35353043562186753,1.0000154616768848,5.92262502490567e-7
0.0201,1.0001849436409405,-0.06969521426737989,0.3506256373568895,0.025831250760131326,0.3454442594848694,-0.04851273390282503,0.27722005576363606,0.016507699023650877,0.00046559473656142747,-9.216871169217197e-5,0.07025959906624729,-0.0031678504186243585,1.0830716468379729,0.8060340281880484,0.8060370131039261,0.8063369899885834,0.0005833016406635088,7.684982571854808e-5,0.0004026072042737871,0.05494232588005817,4.573205078151872e-9,4.540419562727773e-9,4.935080143567936e-11,1.428659294972968e-13,1.4188803338579487e-13,0.5577734873587264,0.353144423314182,1.0000157916403682,5.824878449345816e-7
0.0202,1.0001854544028637,-0.06969496989874327,0.35062577782239046,0.025831112568705124,0.3454444805586556,-0.04851254722175645,0.2774897484174182,0.016537570387087034,0.0004656000692029611,-9.213892602910121e-5,0.07025932554814687,-0.003169764057003941,1.0833012028268465,0.8052276343227565,0.8052306354060857,0.8055322890471219,0.0005828009416642296,7.685036497854489e-5,0.00040272863211299566,0.054939738882878425,4.7033004966599115e-9,4.5408728172933745e-9,4.801878017660627e-11,1.4693664326669803e-13,1.4190219952119567e-13,0.5578427767699424,0.3527303695921574,1.0000161455736645,5.720031194165799e-7
0.0203,1.0001859483864064,-0.06969470776721239,0.35062591266006565,0.025830979766444183,0.3454446956698193,-0.0485123538123633,0.27775842753936797,0.016567328986911573,0.00046560535872498457,-9.210913370867729e-5,0.07025905237568761,-0.00317167552031906,1.0835278423832808,0.8044169799159082,0.8044199959657904,0.8047232075988372,0.0005822939997332321,7.685090307332978e-5,0.0004028271946059108,0.054937174048512415,4.829116231279231e-9,4.541338761711435e-9,4.660777646026315e-11,1.5087490563289504e-13,1.4191676228864297e-13,0.5579164583359667,0.352290069608014,1.0000165219422767,5.608537829976275e-7
0.0204,1.0001864260311122,-0.06969442835364542,0.3506260420178879,0.025830852228334592,0.34544490497215724,-0.048512153866518234,0.2780260967224279,0.01659697522442455,0.00046561060613513767,-9.207933578064663e-5,0.0702587795477806,-0.003173584810237413,1.0837515656557197,0.8036023155515187,0.8036053453859673,0.8039099979435433,0.0005817810325992026,7.685144000235195e-5,0.0004029031869713916,0.05493463154485034,4.950721706107093e-9,4.541817080523199e-9,4.512456716535285e-11,1.546827738506355e-13,1.4193171182382063e-13,0.5579942316488264,0.3518253185139721,1.000016919211708,5.490852927387894e-7
0.0205,1.0001868877765243,-0.06969413213890054,0.35062616604382996,0.025830729829362443,0.3454451086194664,-0.04851194757609393,0.2782927595595403,0.016626509500926014,0.00046561581244106034,-9.204953329475575e-5,0.07025850706333699,-0.003175491928426698,1.0839723727926072,0.8027838918136038,0.8027869342695448,0.8030929123810548,0.0005812622579908278,7.68519757650605e-5,0.0004029569044282975,0.05493211153978239,5.06818634524075e-9,4.542307458269909e-9,4.3575929170578416e-11,1.5836230517466683e-13,1.419470382624126e-13,0.5580757963005487,0.3513379114622518,1.0000173358474616,5.367431057011319e-7
0.0206,1.0001873340621865,-0.06969381960383592,0.35062628488586467,0.025830612444513838,0.3454453067655437,-0.04851173513296305,0.2785584196436476,0.016655932217716024,0.0004656209786503924,-9.201972730075119e-5,0.07025823492126783,-0.0031773968765546117,1.0841902639423868,0.8019619592861789,0.8019650132194506,0.8022722032111855,0.0005807378936367943,7.685251036090457e-5,0.00040298864219548777,0.05492961420119877,5.181579572777468e-9,4.542809579492808e-9,4.1968639354642696e-11,1.619155568597367e-13,1.4196273174010282e-13,0.5581608518831607,0.35082964360507324,1.0000177703150404,5.238726789457198e-7
0.0207,1.0001877653276414,-0.06969349122930975,0.35062639869196466,0.025830499948774857,0.3454454995641861,-0.048511516728998255,0.2788230805676922,0.01668524377609462,0.0004656261057707737,-9.19899188483794e-5,0.07025796312048425,-0.003179299656288854,1.0844052392535029,0.8011367685532592,0.8011398328386121,0.8014481227337501,0.0005802081572657885,7.685304378933329e-5,0.0004029986954918218,0.05492713969698966,5.290970812814507e-9,4.543323128733138e-9,4.0309474596248595e-11,1.6534458616059272e-13,1.4197878239257515e-13,0.558249097988689,0.3503023100946566,1.0000182210799478,5.105194695336184e-7
0.0208,1.0001881820124336,-0.0696931474961802,0.3506265076101029,0.025830392217131612,0.34544568716919033,-0.04851129255607223,0.27908674592461663,0.016714444577361865,0.0004656311948098442,-9.19601089873869e-5,0.07025769165989737,-0.0031812002692971223,1.084617298874399,0.8003085701988607,0.8003116437299578,0.8006209232485624,0.0005796732666064972,7.685357604979583e-5,0.0004029873595361588,0.05492468819504528,5.396429489449126e-9,4.543847790532142e-9,3.8605211774099073e-11,1.686514503319825e-13,1.4199518035551354e-13,0.5583402342091615,0.3497577060832222,1.0000186866076868,4.967289345258935e-7
0.0209,1.0001885845561058,-0.06969278888530547,0.35062661178825205,0.025830289124570187,0.3454458697343534,-0.04851106280605764,0.2793494193073631,0.01674353502281781,0.0004656362467752438,-9.193029876752017e-5,0.0702574205384183,-0.003183098717247114,1.0848264429535188,0.7994776148069985,0.7994806964964152,0.799790857055437,0.0005791334393876066,7.685410714174129e-5,0.00040295492954735827,0.0549222598632558,5.498025026778589e-9,4.544383249431065e-9,3.6862627766897015e-11,1.7183820662865364e-13,1.4201191576460194e-13,0.5584339601366046,0.34919762672299004,1.0000191653637602,4.825465309836103e-7
0.021,1.0001889733982021,-0.06969241587754374,0.350626711374385,0.025830190546076683,0.3454460474134723,-0.04851082767082714,0.2796111043088743,0.016772515513762503,0.00046564126267461235,-9.190048923852572e-5,0.0702571497549581,-0.0031849950018065284,1.0850326716393064,0.7986441529616884,0.7986472417409122,0.7989581764541879,0.0005785888933378036,7.685463706461884e-5,0.00040290170074427944,0.05491985486951144,5.595826848900156e-9,4.544929189971149e-9,3.508849945334528e-11,1.749069123053539e-13,1.4202897875552422e-13,0.5585299753630457,0.34862386716618043,1.000019655813672,4.6801771596783366e-7
0.0211,1.0001893489782654,-0.06969202895375319,0.35062680651647454,0.025830096356637196,0.34544622036034384,-0.04851058734225343,0.2798718045220924,0.016801386451496,0.00046564624351558975,-9.187068145015004e-5,0.07025687930842796,-0.0031868891246430624,1.0852359850802058,0.7978084352469458,0.7978115300663765,0.7981231337446295,0.0005780398461857743,7.68551658178776e-5,0.0004028279683457816,0.05491747338170238,5.6899043799110835e-9,4.545485296693635e-9,3.328960371214693e-11,1.7785962461683062e-13,1.4204635946396433e-13,0.5586279794805121,0.3480382225650136,1.0000201564229245,4.531879465396301e-7
0.0212,1.0001897117358396,-0.06969162859479197,0.35062689736249336,0.025830006431237812,0.345446388728765,-0.04851034201220915,0.28013152353996,0.016830148237318345,0.0004656511903058159,-9.184087645213964e-5,0.0702566091977389,-0.003188781087424415,1.0854363834246605,0.7969707122467861,0.7969738120757363,0.7972859812265761,0.0005774865156602055,7.685569340096671e-5,0.00040273402757072426,0.054915115567718824,5.780327043908635e-9,4.546051254139769e-9,3.14727174220048e-11,1.8069840081783153e-13,1.4206404802560615e-13,0.5587276720810305,0.3474424880717096,1.0000206656570214,4.381026797600645e-7
0.0213,1.000190062110468,-0.06969121528151832,0.35062698406041426,0.025829920644864637,0.3454465526725326,-0.048510091872566975,0.2803902649554193,0.0168588012725296,0.0004656561040529306,-9.181107529424101e-5,0.07025633942180207,-0.0031906708918182825,1.0856338668211143,0.7961312345452248,0.796134338371919,0.796446971199842,0.0005769291194897838,7.685621981333531e-5,0.0004026201736379665,0.05491278159545096,5.86716426499007e-9,4.5466267468507905e-9,2.9644617461621825e-11,1.8342529816310418e-13,1.4208203457613366e-13,0.5588287527566281,0.34683845883848874,1.0000211819814655,4.2280737269020216e-7
0.0214,1.000190400541694,-0.06969078949479036,0.3506270667582101,0.02582983887250375,0.3454467123454435,-0.04850983711519958,0.2806480323614129,0.016887345958429813,0.0004656609857645737,-9.178127902620062e-5,0.07025606997952857,-0.0031925585394923647,1.0858284354180112,0.7952902527262774,0.7952933595578526,0.795606355964241,0.0005763678754031955,7.685674505443252e-5,0.0004024867017663678,0.054910471632789004,5.950485467252649e-9,4.547211459367945e-9,2.7812080709700904e-11,1.860423739073962e-13,1.421003092512307e-13,0.5589309210993321,0.3462279300175711,1.0000217038617598,4.073474823911086e-7
0.0215,1.0001907274690607,-0.06969035171546632,0.3506271456038536,0.025829760989141266,0.3454468679012948,-0.048509577931979624,0.2809048293508831,0.016915782696319034,0.0004656658364483852,-9.1751488697765e-5,0.07025580086982951,-0.0031944440321143588,1.0860200893637952,0.7944480173739596,0.794451126236465,0.7947643878195879,0.0005758030011291272,7.685726912370752e-5,0.00040233390717478744,0.05490818584762313,6.030360074793633e-9,4.547805076232475e-9,2.5981884044944977e-11,1.8855168530545523e-13,1.4211886218658125e-13,0.5590338767011696,0.34561269676117684,1.0000222297634078,3.9176846592384926e-7
0.0216,1.0001910433321124,-0.06968990242440434,0.35062722074531755,0.02582968686976327,0.34544701949388334,-0.048509314514779786,0.28116065951677244,0.016944111887497313,0.00046567065711200495,-9.172170535868064e-5,0.07025553209161599,-0.0031963273713519627,1.0862088288069098,0.7936047790722867,0.7936078890106839,0.7939213190656969,0.0005752347143962655,7.685779202060939e-5,0.00040216208508208473,0.054905924407843545,6.106857511710285e-9,4.548407281985622e-9,2.4160804346056876e-11,1.909552896120289e-13,1.4213768351786917e-13,0.5591373191541675,0.34499455422152625,1.0000227581519125,3.7611578034948886e-7
0.0217,1.0001913485703924,-0.06968944210246265,0.3506272923305749,0.025829616389355853,0.345447167277006,-0.04850904705547273,0.2814155264520232,0.016972333933264718,0.00046567544876307296,-9.169193005869404e-5,0.07025526364379911,-0.0031982085588728756,1.0863946538957991,0.7927607884052743,0.7927638984834375,0.7930774020023819,0.0005746632329332972,7.68583137445873e-5,0.0004019715307071191,0.054903687481340446,6.180047202099862e-9,4.549017761168632e-9,2.235561849173966e-11,1.932552440818647e-13,1.4215676338077847e-13,0.5592409480503531,0.3443752975508395,1.0000232874927772,3.60434882729094e-7
0.0218,1.0001916436234435,-0.06968897123049939,0.3506273605075982,0.025829549422905117,0.34544731140445967,-0.048508775745931126,0.28166943374957787,0.01700044923492128,0.0004656802124092288,-9.166216384755169e-5,0.07025499552528999,-0.0032000875963447938,1.086577564778907,0.7919162959569379,0.7919194052576534,0.7922328889294573,0.0005740887744689084,7.685883429509041e-5,0.0004017625392687497,0.05490147523600403,6.249998570059625e-9,4.549636198322745e-9,2.0573103360696195e-11,1.954536059697103e-13,1.4217609191099297e-13,0.5593444629817534,0.3437567219013367,1.0000238162515047,3.447712301237297e-7
0.0219,1.0001919289308099,-0.06968849028937275,0.3506274254243603,0.025829485845397154,0.34544745203004124,-0.048508500778027645,0.28192238500237893,0.01702845819376706,0.00046568494905811265,-9.163240777500009e-5,0.07025472773499974,-0.0032019644854354165,1.0867575616046772,0.7910715523112929,0.7910746599362593,0.7913880321467374,0.0005735115567317857,7.685935367156781e-5,0.00040153540598583605,0.05489928783972448,6.316781039686834e-9,4.550262277989204e-9,1.8820035831629377e-11,1.975524325303133e-13,1.4219565924419665e-13,0.5594475635403956,0.34314062242523824,1.0000243428935984,3.2917027959446115e-7
0.022,1.0001922049320346,-0.06968799975994093,0.3506274872288341,0.02582942553181806,0.34544758930754765,-0.04850822234363496,0.28217438380336857,0.017056361211102117,0.0004656896597173642,-9.160266289078573e-5,0.07025446027183947,-0.0032038392278124416,1.0869346445215535,0.7902268080523549,0.790229913122183,0.7905430839540365,0.000572931797450616,7.685987187346868e-5,0.0004012904260772374,0.05489712546039201,6.380464035078752e-9,4.550895684709255e-9,1.710319278324214e-11,1.9955378101842127e-13,1.4221545551607338e-13,0.5595499493183067,0.342528794274764,1.0000248658845614,3.1367748820235377e-7
0.0221,1.0001924720666617,-0.06968750012306209,0.35062754606899227,0.02582936835715393,0.3454477233907759,-0.04850794063462571,0.28242543374548945,0.017084158688226495,0.00046569434539462344,-9.157293024465512e-5,0.07025419313472027,-0.0032057118251435667,1.0871088136779798,0.7893823137641394,0.7893854154183527,0.7896982966511688,0.0005723497143540853,7.686038890024212e-5,0.000401027894761813,0.05489498826589681,6.441116980332641e-9,4.551536103024137e-9,1.5429351094237326e-11,2.0145970868878193e-13,1.4223547086230711e-13,0.5596513199075138,0.34192303260213436,1.000025383689897,2.9833831300847237e-7
0.0222,1.0001927307742338,-0.06968699185959443,0.35062760209280763,0.025829314196390854,0.34544785443352277,-0.04850765584287261,0.28267553842168386,0.017111851026440247,0.00046569900709753017,-9.154321088635474e-5,0.07025392632255324,-0.00320758227909649,1.0872800692224,0.7885383200306618,0.788541417427696,0.7888539225379485,0.0005717655251708805,7.686090475133729e-5,0.0004007481072584223,0.05489287642412907,6.498809299545754e-9,4.552183217475095e-9,1.3805287643317989e-11,2.0327227279614273e-13,1.4225569541858178e-13,0.5597513749000439,0.3413251325595695,1.0000258947751075,2.8319821107388363e-7
0.0223,1.0001929814942951,-0.06968647545039611,0.350627655448253,0.025829262924514935,0.3454479825895852,-0.048507368160248296,0.2829247014248942,0.01713943862704342,0.0004657036458337244,-9.15135058656311e-5,0.07025365983424949,-0.0032094505913389097,1.0874484113032579,0.7876950774359379,0.7876981697531408,0.78801021391419,0.0005711794476296881,7.686141942620332e-5,0.0004004513587859246,0.054890790102978995,6.553610416815358e-9,4.552836712603372e-9,1.223777930918698e-11,2.0499353059525132e-13,1.4227611932058128e-13,0.5598498138879243,0.3407368892992896,1.0000263976056971,2.6830263945965247e-7
0.0224,1.000193224666389,-0.06968595137632533,0.35062770628330114,0.025829214416512262,0.3454481080127601,-0.04850707777862545,0.2831729263480629,0.01716692189133608,0.0004657082626108459,-9.148381623223068e-5,0.07025339366872015,-0.0032113167635385233,1.0876138400689972,0.7868528365639829,0.7868559229976149,0.7871674230797072,0.0005705916994591946,7.686193292428936e-5,0.00040013794456317915,0.05488872947033678,6.6055897562387125e-9,4.553496272950211e-9,1.0733602970547212e-11,2.0662553934085534e-13,1.4229673270398949e-13,0.5599463364631819,0.3401600979735147,1.0000268906471685,2.5369705522684396e-7
0.0225,1.0001934607300584,-0.06968542011824025,0.3506277547459249,0.02582916854736893,0.3454482308568444,-0.04850678488987674,0.2834202167841325,0.017194301220618265,0.00046571285843653455,-9.14541430359e-5,0.07025312782487632,-0.0032131807973630293,1.0877763556680622,0.7860118479988123,0.786014927764046,0.7863258023343148,0.0005700024983880863,7.686244524504453e-5,0.0003998081598090453,0.054886694694092616,6.654816741913076e-9,4.554161583056854e-9,9.299535506101618e-12,2.0817035628770234e-13,1.423175257044904e-13,0.560040642217844,0.3395965537344652,1.0000273723650246,2.394269154365238e-7
0.0226,1.0001936901248474,-0.06968488215699907,0.3506278009840969,0.025829125192071038,0.345448351275635,-0.04850648968587482,0.28366657632604525,0.017221577016190037,0.00046571743431843033,-9.142448732638554e-5,0.07025286230162908,-0.003215042694480126,1.087935958248896,0.7851723623244419,0.7851754346553622,0.7854856039778269,0.0005694120621450502,7.686295638791797e-5,0.00039946229974238245,0.05488468594213671,6.701360797935712e-9,4.554832327464543e-9,7.942353794553107e-12,2.0963003869053998e-13,1.423384884577679e-13,0.5601324307439375,0.3390480517343611,1.0000278412247692,2.255376771497573e-7
0.0227,1.000193913290299,-0.06968433797345998,0.3506278451457901,0.025829084225604676,0.34544846942292884,-0.04850619235849238,0.28391200856674365,0.017248749679351444,0.00046572199126417295,-9.139485015343382e-5,0.07025259709788957,-0.0032169024565575108,1.0880926479599433,0.7843346301248867,0.7843376942744913,0.7846470803100575,0.0005688206084587725,7.686346635235883e-5,0.0003991006595820499,0.054882703382359246,6.74529134840388e-9,4.5555081907145245e-9,6.6688347146045545e-12,2.1100664380411592e-13,1.423596110995059e-13,0.5602214016334897,0.3385163871254227,1.0000282956919044,2.1207479742760937e-7
0.0228,1.0001941306659572,-0.06968378804848113,0.3506278873789772,0.025829045522955944,0.34544858545252277,-0.048505893099602085,0.28415651709917006,0.017275819611402538,0.0004657265302814025,-9.136523256679131e-5,0.07025233221256885,-0.0032187600852628816,1.0882464249496473,0.7834989019841627,0.783501957224361,0.7838104836308212,0.0005682283550579398,7.686397513781624e-5,0.0003987235345469069,0.05488074718265042,6.786677817414839e-9,4.556188857348039e-9,5.485755144958962e-12,2.1230222888317759e-13,1.423808837653883e-13,0.5603072544785273,0.3380033550598702,1.0000287342319345,1.9908373333114636e-7
0.0229,1.000194342691365,-0.06968323286292073,0.350627927831631,0.025829008959110937,0.3454486995182137,-0.04850559210107659,0.28440010551626693,0.01730278721364337,0.0004657310523777588,-9.133563561620452e-5,0.07025206764457809,-0.0032206155822639367,1.088397289366452,0.7826654284862852,0.7826684741078992,0.7829760662399321,0.0005676355196712386,7.686448274373933e-5,0.00039833121985581295,0.05487881751090044,6.8255896290658505e-9,4.55687401190633e-9,4.399891964319216e-12,2.1351885118247268e-13,1.4240229659109907e-13,0.5603896888710778,0.3375107506899237,1.0000291553103617,1.8660994192143338e-7
0.023,1.000194549806066,-0.06968267289763695,0.3506279666517243,0.025828974409055745,0.34544881177379866,-0.048505289554788576,0.2846427774109766,0.017329652887373995,0.0004657355585608816,-9.130606035141993e-5,0.07025180339282835,-0.003222468949228375,1.0885452413588013,0.7818344602152696,0.7818374955280337,0.7821440804372045,0.0005670423200273556,7.686498916957725e-5,0.0003979240107276272,0.0548769145349995,6.862096207454174e-9,4.557563338930638e-9,3.4180220513882247e-12,2.146585679567488e-13,1.4242383971232207e-13,0.560468404403168,0.33704036916780344,1.0000295573926896,1.7469888025953564e-7
0.0231,1.000194752449604,-0.06968210863348798,0.3506280039872299,0.025828941747776463,0.3454489223730744,-0.0485049856526107,0.28488453637624167,0.017356417033894463,0.00046574004983841093,-9.127650782218407e-5,0.07025153945623076,-0.0032243201878238933,1.088690281075139,0.7810062477551315,0.7810092720876924,0.7813147785224526,0.0005664489738549771,7.686549441477914e-5,0.00039750220238120906,0.05487503842283779,6.896266976677073e-9,4.5582565229622104e-9,2.546922284868905e-12,2.1572343646075356e-13,1.4244550326474124e-13,0.5605431006668253,0.33659400564572955,1.0000299389444216,1.6339600540651862e-7
0.0232,1.0001949510615222,-0.06968154055133197,0.35062803998612063,0.025828910850259193,0.34544903146983785,-0.048504680586415654,0.28512538600500437,0.017383080054504826,0.0004657445272179866,-9.12469790782434e-5,0.07025127583369642,-0.00322616929971819,1.0888324086639094,0.7801810416898866,0.7801840543898031,0.7804884127954905,0.0005658556988827898,7.686599847879411e-5,0.0003970660900354178,0.054873189342305506,6.9281713608318045e-9,4.558953248542287e-9,1.7933695434641784e-12,2.1671551394923454e-13,1.4246727738404054e-13,0.5606134772540767,0.33617345527592235,1.00003029843106,1.5274677442344766e-7
0.0233,1.000195146081364,-0.06968096913202713,0.3506280747963691,0.02582888159149002,0.345449139217886,-0.04850437454807609,0.2853653298902072,0.017409642350505135,0.00046574899170724853,-9.121747516934445e-5,0.07025101252413642,-0.0032280162865789635,1.0889716242735556,0.7793590926035499,0.7793620930372936,0.7796652355561328,0.0005652627128394802,7.686650136107133e-5,0.00039661596890911284,0.05487136746129285,6.9578787840156326e-9,4.5596532002121125e-9,1.164140705876946e-12,2.1763685767693941e-13,1.424891522059038e-13,0.5606792337569491,0.33578051321060187,1.000030634318109,1.4279664437138799e-7
0.0234,1.0001953379486728,-0.06968039485643165,0.3506281085659483,0.02582885384645505,0.3454492457710157,-0.048504067729464674,0.2856043716247926,0.017436104323195447,0.00046575344431383655,-9.118799714523369e-5,0.07025074952646188,-0.003229861150073911,1.0891079280525218,0.7785406510801375,0.778543638633092,0.7788454991041934,0.0005646702334537349,7.686700306105993e-5,0.0003961521342211535,0.05486957294769001,6.9854586703258145e-9,4.5603560625129275e-9,6.660126508101672e-13,2.1848952489861566e-13,1.4251111786601507e-13,0.5607400697674697,0.3354169746019883,1.0000309450710707,1.335910723114056e-7
0.0235,1.0001955271029925,-0.0696798182054037,0.3506281414428309,0.025828827490140368,0.3454493512830239,-0.04850376032245408,0.28584251480170286,0.017462466373875808,0.0004657578860453906,-9.115854605565764e-5,0.07025048683958392,-0.003231703891870731,1.0892413201492517,0.7777259677036644,0.7777289417801256,0.7780294557394869,0.0005640784784542403,7.686750357820905e-5,0.00039567488119039907,0.054867805969387194,7.010980443859613e-9,4.561061519985977e-9,3.057622569667313e-13,2.1927557286901098e-13,1.4253316450005813e-13,0.5607956848776656,0.335084634602302,1.000031229155449,1.2517551530456546e-7
0.0236,1.0001957139838662,-0.06967923965980144,0.35062817357498965,0.025828802397532075,0.34544945590770754,-0.04850345251891697,0.2860797630138805,0.017488728903846278,0.0004657623179095506,-9.112912295036277e-5,0.07025022446241362,-0.0032335445136371216,1.0893718007121893,0.7769152930581463,0.7769182530813228,0.7772173577618272,0.000563487665569683,7.68680029119678e-5,0.0003951845050357088,0.05486606669427459,7.034513528714286e-9,4.5617692571725044e-9,9.016640304956765e-14,2.1999705884287292e-13,1.4255528224371698e-13,0.5608457786795641,0.3347852883637629,1.0000314850367464,1.1759543041193318e-7
0.0237,1.0001958990308377,-0.06967865970048309,0.3506282051103975,0.025828778443616262,0.3454495597988634,-0.04850314451072603,0.28631611985426797,0.017514892314406897,0.0004657667409139563,-9.10997288790956e-5,0.07024996239386211,-0.003235383017040781,1.0894993698897786,0.776108877727599,0.7761118231396112,0.7764094574710287,0.0005628980125287495,7.686850106178533e-5,0.0003946813009759421,0.05486435529024239,7.056127348987097e-9,4.5624789586137496e-9,2.6001967761583498e-14,2.206560400749491e-13,1.4257746123267548e-13,0.5608900507651919,0.3345207310385915,1.0000317111804664,1.1089627469457405e-7
0.0238,1.0001960826834502,-0.0696780788083068,0.3506282361970271,0.025828755503379028,0.34544966311028846,-0.04850283648975391,0.28655158891580756,0.01754095700685773,0.00046577115606624773,-9.107036489160263e-5,0.07024970063284049,-0.003237219403749407,1.0896240278304632,0.7753069722960374,0.7753099025579187,0.7756060071669059,0.0005623097370601265,7.686899802711081e-5,0.00039416556422995836,0.0548626719251808,7.075891328775306e-9,4.563190308850959e-9,1.2004582980570831e-13,2.2125457381998716e-13,1.4259969160261762e-13,0.5609282007265763,0.3342927577790077,1.0000319060521123,1.051235052135533e-7
0.0239,1.0001962653812468,-0.06967749746413077,0.3506282669828513,0.025828733451806463,0.34544976599577965,-0.04850252864787329,0.2867861737914418,0.01756692338249882,0.0004657755643740646,-9.104103203763033e-5,0.07024943917825983,-0.0032390536754306975,1.089745774682687,0.7745098273474775,0.7745127419391729,0.7748072591492726,0.0005617230568925001,7.686949380739333e-5,0.0003936375900166168,0.05486101676698002,7.093874892176172e-9,4.563902992425373e-9,3.790748678848543e-13,2.2179471733273467e-13,1.4262196348922723e-13,0.5609599281557446,0.33410316373723176,1.000032068117187,1.0032257902993672e-7
0.024,1.000196447563772,-0.06967691614881318,0.3506282976158429,0.025828712163884666,0.34544986860913385,-0.04850222117695684,0.287019878074113,0.017592791842630223,0.00046577996684504694,-9.101173136692522e-5,0.0702491780290313,-0.0032408858337523504,1.0898646105948937,0.7737176934659346,0.7737205918863019,0.7740134657179434,0.0005611381897545574,7.686998840208208e-5,0.00039309767355477675,0.05485938998353023,7.110147463286957e-9,4.564616693878236e-9,8.098659607019387e-13,2.2227852786793923e-13,1.4264426702818834e-13,0.5609849326447235,0.33395374406548395,1.0000321958411937,9.653895320478958e-8
0.0241,1.0001966296705684,-0.06967633534321219,0.3506283282439746,0.025828691514599735,0.345449971104148,-0.04850191426887722,0.28725270535676367,0.017618562788551992,0.0004657843644868346,-9.098246392923379e-5,0.07024891718406596,-0.0032427158803820647,1.0899805357155272,0.7729308212354241,0.7729337030022334,0.7732248791727323,0.0005605553533749846,7.687048181062615e-5,0.0003925461100632977,0.054857791742721644,7.12477846620492e-9,4.56533109775079e-9,1.4191959869598785e-12,2.2270806268034843e-13,1.4266659235518476e-13,0.5610029137855403,0.3338462939159844,1.0000322876896355,9.381808479917723e-8
0.0242,1.00019681214118,-0.069675755528186,0.35062835901521927,0.025828671378937757,0.345450073634619,-0.048501608115507105,0.2874846592323361,0.017644236621564176,0.00046578875830706744,-9.095323077430255e-5,0.07024865664227495,-0.003244543816987537,1.0900935501930318,0.7721494612399616,0.7721523258898955,0.7724417518134538,0.0005599747654824684,7.687097403247469e-5,0.0003919831947610387,0.054856222212444454,7.137837325027322e-9,4.566045888584279e-9,2.2138418253615927e-12,2.230853790247099e-13,1.426889296059005e-13,0.5610135711702222,0.3337826084409533,1.0000323421280157,9.220543087416508e-8
0.0243,1.0001969953959458,-0.06967517716660918,0.3506283900712129,0.02582865163631688,0.3454501763475587,-0.048501302901410207,0.28771574329863037,0.017669813743508588,0.0004657931492696485,-9.092403291118221e-5,0.0702483964026005,-0.0032463696452724173,1.0902036549563439,0.7713738638268545,0.7713767109154182,0.771664335720029,0.0005593966442487677,7.687146506739454e-5,0.0003914092272548274,0.0548546815536256,7.1493875193346126e-9,4.566760748357613e-9,3.198631268550734e-12,2.2341238480868303e-13,1.4271126883755582e-13,0.5610166990306589,0.33376404039483176,1.000032357948994,9.173855663535408e-8
0.0244,1.000197177928609,-0.06967459890571641,0.35062842091738783,0.025828632614282834,0.34545027870957046,-0.04850099807362668,0.2879459614798086,0.01769529459256157,0.00046579753395047715,-9.089486724078734e-5,0.07024813646711514,-0.003248193370523124,1.0903109310277708,0.7706042121195902,0.770607041210449,0.7708928172231594,0.0005588212163155627,7.687195494787067e-5,0.00039082490830934864,0.054853169184413304,7.15891571577088e-9,4.567475156236586e-9,4.190724580977545e-12,2.2367646483310007e-13,1.427335939245933e-13,0.5610211834090757,0.33374929448056734,1.0000323655621968,9.168914903378443e-8
0.0245,1.0001973585947501,-0.0696740196946241,0.35062845117700575,0.025828614568123756,0.34545038031603276,-0.04850069320315408,0.2881753170902914,0.017720679538685485,0.0004658019097488263,-9.086573134890105e-5,0.0702478768373213,-0.0032500149972714276,1.0904154504948234,0.7698405537184577,0.7698433643795924,0.7701272461297555,0.0005582485841297054,7.687244370312024e-5,0.00039023073026995874,0.05485168451181111,7.166083548943708e-9,4.568188814323969e-9,5.069343839024407e-12,2.238692981403207e-13,1.4275589565757928e-13,0.5610328306173544,0.33371099512229563,1.000032385335853,9.156082693034167e-8
0.0246,1.0001975374239418,-0.069673439574488,0.3506284808603991,0.025828597484421196,0.3454504811772995,-0.04850038830507091,0.2884038130445598,0.017745968907195507,0.000465806276737574,-9.083662529286376e-5,0.07024761751282044,-0.0032518345278359246,1.09051723887839,0.769082922874182,0.7690857146822427,0.7693676577333024,0.0005576788000286211,7.687293134347805e-5,0.00038962689224431344,0.05485022734021385,7.170928570244697e-9,4.5689016160759e-9,5.837899339035281e-12,2.2399198793400598e-13,1.4277817070445134e-13,0.5610514037139991,0.33364992145177685,1.0000324168677035,9.135620076371721e-8
0.0247,1.0001977144457568,-0.06967285858646387,0.35062850997790007,0.025828581349756696,0.3454505813037249,-0.04850008339445567,0.28863145225709436,0.017771163023406828,0.0004658106349895985,-9.080754913001572e-5,0.07024735849321403,-0.0032536519645352145,1.0906163216993587,0.768331353837488,0.7683341263777936,0.7686140873272859,0.000557111916349735,7.687341787927894e-5,0.00038901359334006855,0.054848797474016345,7.173488331065445e-9,4.569613454948513e-9,6.49980137735409e-12,2.240456374178168e-13,1.42800415733147e-13,0.5610766657575137,0.33356685260077107,1.0000324597554882,9.107788097260253e-8
0.0248,1.000197889689768,-0.06967227677170745,0.35062853853984083,0.025828566150711805,0.34545068070566287,-0.04849977848638685,0.28885823764237595,0.01779626221263462,0.00046581498457777765,-9.077850291769732e-5,0.07024709977810356,-0.003255467309687893,1.090712724478618,0.7675858808591002,0.7675886337256395,0.7678665702051911,0.0005565479854304725,7.687390332085774e-5,0.00038839103266488,0.05484739471761339,7.173800382797553e-9,4.570324224397943e-9,7.058460250324759e-12,2.24031349795414e-13,1.4282262741160372e-13,0.5611083798064022,0.33346256770103855,1.0000325135969486,9.072847799568906e-8
0.0249,1.0001980631855483,-0.06967169417137453,0.3506285665565536,0.02582855187386807,0.3454507793934675,-0.04849947359594293,0.28908417211488524,0.017821266800194066,0.0004658193255749897,-9.074948671324885e-5,0.0702468413670905,-0.0032572805656125602,1.0908064727370566,0.7668465381897437,0.7668492709851742,0.7671251416605035,0.0005559870596082588,7.687438767854923e-5,0.00038775940932640366,0.054846018875399805,7.17190227683262e-9,4.571033817880328e-9,7.51728625429121e-12,2.2395022827045853e-13,1.4284480240775915e-13,0.5611463089191684,0.3333378458843394,1.000032577989824,9.031060227166825e-8
0.025,1.0001982349626704,-0.06967111082662084,0.35062859403837077,0.02582853850580705,0.34545087737749297,-0.04849916873820241,0.2893092585891031,0.01784617711140036,0.00046582365805411264,-9.072050057401065e-5,0.07024658325977633,-0.0032590917346278126,1.0908975919955626,0.7661133600801432,0.7661160724157922,0.7663898369867088,0.0005554291912205193,7.687487096268828e-5,0.0003871189224322954,0.05484466975177043,7.167831564562248e-9,4.571742128851801e-9,7.87968968559738e-12,2.2380337604661132e-13,1.4286693738955076e-13,0.5611902161543166,0.3331934662824338,1.0000326525318564,8.982686423923154e-8
0.0251,1.0001984050507071,-0.06967052677860215,0.3506286209956243,0.025828526033110283,0.34545097466809305,-0.048498863928243784,0.2895334999795104,0.01787099347156866,0.00046582798208802466,-9.069154455732304e-5,0.0702463254557625,-0.003260900819052247,1.0909861077750242,0.7653863807810236,0.7653890722768872,0.7656606914772922,0.0005548744326046794,7.687535318360968e-5,0.00038646977109021107,0.054843347151120034,7.161625797378032e-9,4.572449050768498e-9,8.149080840587168e-12,2.2359189632753325e-13,1.4288902902491612e-13,0.5612398645703505,0.3330302080270819,1.0000327368207849,8.927987433707039e-8
0.0252,1.000198573479231,-0.0696699420684742,0.3506286474386466,0.02582851444235932,0.34545107127562213,-0.04849855918114554,0.28975689920058767,0.017895716206014173,0.0004658322977496037,-9.066261872052636e-5,0.0702460679546505,-0.003262707821204462,1.09107204559633,0.7646656345431098,0.7646683048278539,0.7649377404257393,0.0005543228360981642,7.687583435164825e-5,0.00038581215440780666,0.054842050877843475,7.153322526671577e-9,4.573154477086556e-9,8.328870015604506e-12,2.233168923168852e-13,1.429110739817927e-13,0.5612950172257742,0.3328488502500438,1.000032830454351,8.867224300387624e-8
0.0253,1.0001987402778152,-0.06966935673739275,0.3506286733777699,0.02582850372013571,0.34545116721043395,-0.04849825451198617,0.2899794591668158,0.017920345640052064,0.00046583660511172783,-9.063372312096094e-5,0.07024581075604183,-0.0032645127434030555,1.0911554309803682,0.7639511556171266,0.7639538043280857,0.7642210191255352,0.000553774454038399,7.687631447713882e-5,0.0003851462714927378,0.05484078073633554,7.1429593038344785e-9,4.57385830126211e-9,8.422467506993324e-12,2.2297946721832815e-13,1.4293306892811808e-13,0.5613554371790915,0.33265017208307973,1.0000329330302948,8.800658067834054e-8
0.0254,1.0001989054760323,-0.06966877082651356,0.3506286988233263,0.025828493853021002,0.3454512624828827,-0.04849794993584418,0.2902011827926754,0.017944882098997524,0.00046584090424727534,-9.06048578159671e-5,0.07024555385953793,-0.0032663155879666247,1.0912362894480272,0.7632429782537987,0.7632456050369771,0.7635105628701657,0.0005532293387628094,7.687679357041621e-5,0.0003844723214526606,0.05483953653099106,7.130573680258339e-9,4.574560416751295e-9,8.433283611097545e-12,2.2258072423552296e-13,1.429550105318298e-13,0.5614208874888066,0.3324349526579498,1.0000330441463572,8.728549779915473e-8
0.0255,1.0001990691034555,-0.06966818437699239,0.35062872378564824,0.025828484827596743,0.34545135710332253,-0.04849764546779803,0.2904220729926476,0.017969325908165728,0.0004658451952291241,-9.057602286288518e-5,0.07024529726474031,-0.003268116357213768,1.0913146465201953,0.7625411367038512,0.7625437412139223,0.762806406953116,0.0005526875426088206,7.687727164181525e-5,0.00038379050339523073,0.05483831806620484,7.116203207334756e-9,4.5752607170102455e-9,8.36472862426109e-12,2.2212176657213056e-13,1.4297689546086536e-13,0.5614911312134233,0.3322039711064143,1.0000331634002784,8.651160480501026e-8
0.0256,1.0001992311896568,-0.06966759742998499,0.3506287482750678,0.02582847663044448,0.3454514510821073,-0.04849734112292624,0.2906421326812129,0.017993677392871863,0.00046584947813015223,-9.05472183190555e-5,0.07024504097125041,-0.003269915053463082,1.091390527717761,0.7618456652180086,0.7618482471183153,0.7621085866678716,0.0005521491179138575,7.687774870167075e-5,0.0003831010164281042,0.0548371251463717,7.099885436455331e-9,4.575959095495098e-9,8.220212842827877e-12,2.216036974318118e-13,1.4299872038316234e-13,0.5615659314114458,0.33195800656023333,1.0000332903897993,8.568751213459855e-8
0.0257,1.00019939176421,-0.06966701002664713,0.35062877230191725,0.025828469248145768,0.3454515444295912,-0.04849703691630729,0.2908613647728521,0.01801793687843111,0.0004658537530232379,-9.051844424181838e-5,0.07024478497866973,-0.0032717116790331653,1.0914639585616126,0.7611565980469959,0.7611591570095503,0.7614171373079183,0.0005516141170153461,7.687822476031753e-5,0.0003824040596589369,0.05483595757588646,7.081657919011664e-9,4.57665544566199e-9,8.003146563141844e-12,2.2102762001822765e-13,1.4302048196665828e-13,0.5616450511413777,0.33169783815116693,1.0000334247126599,8.48158302266111e-8
0.0258,1.000199550856687,-0.06966642220813454,0.3506287958765288,0.02582846266728215,0.3454516371561282,-0.048496732863019684,0.291079772182046,0.018042104690158652,0.0004658580199812592,-9.048970068851419e-5,0.07024452928659973,-0.003273506236242616,1.0915349645726382,0.7604739694415381,0.7604765051470213,0.7607320941667409,0.0005510825922507113,7.687869982809041e-5,0.0003816998321953847,0.05483481515914393,7.0615582063953515e-9,4.577349660967053e-9,7.716940081546906e-12,2.2039463753503904e-13,1.4304217687929062e-13,0.5617282534617235,0.33142424501097545,1.0000335659666013,8.38991695197393e-8
0.0259,1.0001997084966614,-0.069665834015603,0.3506288190092347,0.025828456874435177,0.34545172927207246,-0.048496428978141895,0.2912973578232754,0.018066181153369668,0.00046586227907709405,-9.046098771648323e-5,0.07024427389464187,-0.0032752987274100305,1.0916035712717267,0.75979781365236,0.7598003257901222,0.7600534925378252,0.0005505545959573783,7.68791739153242e-5,0.0003809885331451033,0.05483369770053892,7.039623849997997e-9,4.578041634866428e-9,7.36500369438699e-12,2.1970585318590684e-13,1.43063801788997e-13,0.5618153014309867,0.3311380062714189,1.0000337137493636,8.294014045267464e-8
0.026,1.0001998647137054,-0.06966524549020826,0.3506288417103672,0.0258284518561864,0.34545182078777786,-0.04849612527675242,0.2915141246110211,0.01809016659337934,0.0004658665303836207,-9.043230538306582e-5,0.07024401880239767,-0.003277089154854007,1.091669804179766,0.7591281649301861,0.7591306531982476,0.7593813677146566,0.0005500301804727728,7.687964703235377e-5,0.00038027036161574873,0.05483260500446625,7.015892401211198e-9,4.5787312608162455e-9,6.950747698006018e-12,2.1896237017449194e-13,1.4308535336371493e-13,0.5619059581076715,0.33083990106425754,1.0000338676586877,8.194135346410856e-8
0.0261,1.000200019537392,-0.06966465667310608,0.35062886399025844,0.025828447599117354,0.34545191171359857,-0.04849582177392976,0.2917300754597637,0.018114061335502852,0.0004658707739737171,-9.04036537456023e-5,0.07024376400946858,-0.003278877520893144,1.0917336888176443,0.7584650575257417,0.7584675216307913,0.7587157549907205,0.0005495093981343197,7.688011918951389e-5,0.00037954551671497675,0.05483153687532074,6.9904014114265545e-9,4.579418432272643e-9,6.477582388747899e-12,2.1816529170445523e-13,1.431068282713819e-13,0.5619999865502817,0.33053070852125144,1.000034027292314,8.090541899273242e-8
0.0262,1.000200172997294,-0.06966406760545221,0.35062888585924074,0.0258284440898096,0.3454520020598886,-0.04849551848475241,0.2919452132839841,0.01813786570505539,0.00046587500992026137,-9.0375032861433e-5,0.07024350951545608,-0.0032806638278460383,1.0917952507062505,0.7578085256897512,0.7578109653471478,0.7580566896595025,0.0005489923012794445,7.68805903971394e-5,0.00037881419755044334,0.054830493117497194,6.963188432035667e-9,4.580103042691756e-9,5.948918062956584e-12,2.1731572097945772e-13,1.4312822317993553e-13,0.5620971498173215,0.3302112077741609,1.000034192247983,7.983494747723781e-8
0.0263,1.000200325122984,-0.0696634783284024,0.35062890732764634,0.02582844131484469,0.3454520918370021,-0.04849521542429884,0.29215954099816316,0.018161580027352124,0.0004658792382961317,-9.034644278789824e-5,0.07024325531996163,-0.003282448078031288,1.0918545153664727,0.7571586036729399,0.7571610186067106,0.7574042070144876,0.0005484789422455725,7.68810606655651e-5,0.00037807660322980435,0.05482947353539044,6.934291014430134e-9,4.58078498552972e-9,5.3681650169759875e-12,2.164147612031602e-13,1.4314953475731326e-13,0.5621972109672948,0.329882177954746,1.0000343621234353,7.873254935631608e-8
0.0264,1.0002004759440355,-0.06966288888311242,0.3506289284058074,0.02582843926080416,0.34545218105529296,-0.048494912607647565,0.29237306151678144,0.018185204627708243,0.000465883459174206,-9.031788358233838e-5,0.0702430014225867,-0.0032842302737674904,1.0919115083191993,0.7565153257260321,0.7565177156688742,0.756758342349162,0.0005479693733701291,7.688153000512586e-5,0.00037733293286071573,0.05482847793339529,6.903746710001556e-9,4.581464154242671e-9,4.738733547150032e-12,2.1546351557922368e-13,1.4317075967145266e-13,0.5622999330587055,0.3295443981947669,1.0000345365164116,7.760083506865872e-8
0.0265,1.0002006254900206,-0.06966229931073802,0.3506289491040562,0.02582843791426957,0.3454522697251154,-0.04849461004987707,0.29258577775431976,0.018208739831438926,0.00046588767262736245,-9.028935530209371e-5,0.0702427478229328,-0.0032860104173732434,1.0919662550853186,0.7558787260997532,0.7558810907930327,0.7561191309570102,0.0005474636469905396,7.688199842615646e-5,0.00037658338555083306,0.054827506115906546,6.871593070141534e-9,4.5821404422867445e-9,4.0640339498226415e-12,2.1446308731130906e-13,1.4319189459029128e-13,0.5624050791500576,0.3291986476259837,1.000034715024652,7.644241505295715e-8
0.0266,1.0002007737905123,-0.06966170965243496,0.3506289694327249,0.025828437261822455,0.3454523578568234,-0.04849430776606584,0.29279769262525907,0.018232185963859365,0.0004658918787284791,-9.026085800450458e-5,0.07024249452060138,-0.0032877885111671453,1.092018781185719,0.7552488390448276,0.7552511782385801,0.7554866081315184,0.0005469618154442293,7.688246593899172e-5,0.00037582816040781256,0.054826557887319036,6.837867646241666e-9,4.582813743118075e-9,3.3474765213377336e-12,2.1341457960307716e-13,1.4321293618176666e-13,0.5625124122998552,0.32884570538015667,1.0000348972458977,7.525989974790282e-8
0.0267,1.0002009208750835,-0.06966111994935899,0.35062898940214593,0.025828437290044384,0.3454524454607709,-0.04849400577129238,0.29300880904408,0.018255543350284734,0.00046589607755043416,-9.023239174691132e-5,0.07024224151519393,-0.0032895645574677933,1.0920691121412887,0.7546256988119805,0.7546280122649107,0.7548608091661716,0.0005464639310686232,7.688293255396648e-5,0.00037506745653930986,0.054825633052027575,6.80260798969355e-9,4.583483950192799e-9,2.5924715580392176e-12,2.123190956581889e-13,1.432338811138163e-13,0.5626216955666019,0.32848635058904596,1.0000350827778886,7.405589959218717e-8
0.0268,1.000201066773307,-0.06966053024266586,0.35062900902265126,0.025828437985516883,0.3454525325473121,-0.04849370408063516,0.2932191299252633,0.01827881231603021,0.00046590026916610547,-9.020395658665425e-5,0.07024198880631191,-0.0032913385585937845,1.092117273472916,0.7540093396519364,0.7540116271314184,0.7542417693544555,0.000545970046201147,7.688339828141555e-5,0.00037430147305298096,0.05482473141442697,6.765851651888788e-9,4.584150956967051e-9,1.8024293562710578e-12,2.1117773868030527e-13,1.4325472605437778e-13,0.5627326920088023,0.32812136238441164,1.0000352712183656,7.283302502450166e-8
0.0269,1.0002012115147552,-0.06965994057351134,0.3506290283045732,0.025828439334821516,0.34545261912680103,-0.04849340270917269,0.2934286581832897,0.018301993186410983,0.00046590445364837126,-9.01755525810737e-5,0.0702417363935568,-0.0032931105168637178,1.0921632907014898,0.7533997958154203,0.7534020570974975,0.7536295239898553,0.0005454802131792258,7.688386313167375e-5,0.0003735304090564817,0.054823852778912045,6.727636184218981e-9,4.584814656896968e-9,9.807602123771573e-13,2.0999161187308713e-13,1.4327546767138855e-13,0.5628451646849597,0.327751519898014,1.000035462165069,7.159388648353774e-8
0.027,1.0002013551290014,-0.06965935098305119,0.3506290472582441,0.025828441324539823,0.34545270520959165,-0.04849310167198346,0.29363739673264017,0.018325086286742228,0.0004659086310701096,-9.014717978751001e-5,0.07024148427653007,-0.00329488043459619,1.0922071893478977,0.752797101553157,0.752799336422542,0.7530241083658565,0.000544994484340285,7.688432711507592e-5,0.0003727544636574679,0.05482299694987761,6.687999138075727e-9,4.585474943438685e-9,1.308744227014393e-13,2.087618184401954e-13,1.4329610263278624e-13,0.5629588766535786,0.3273776022616131,1.0000356552157397,7.034109440798684e-8
0.0271,1.0002014976456182,-0.06965876151244116,0.3506290658939961,0.025828443941253353,0.34545279080603813,-0.048492800984145955,0.29384534848779525,0.018348091942339138,0.0004659128015041986,-9.011883826330349e-5,0.07024123245483321,-0.003296648314109799,1.0922489949330285,0.7522012911158714,0.7522034993659462,0.7524255577759448,0.0005445129120217499,7.688479024195686e-5,0.00037197383596359544,0.05482216373171848,6.6469780648506245e-9,4.586131710048337e-9,-7.438177164121742e-13,2.0748946158529097e-13,1.4331662760650835e-13,0.5630735909731627,0.3270003886069691,1.0000358499681177,6.907725923654043e-8
0.0272,1.0002016390941786,-0.06965817220283699,0.35062908422216144,0.025828447171543662,0.3454528759264944,-0.04849250066073867,0.29405251636323587,0.018371010478516882,0.0004659169650235162,-9.00905280657945e-5,0.07024098092806769,-0.0032984141577231427,1.0922887329777706,0.7516123987542882,0.7516145801871038,0.7518339075136053,0.0005440355485610458,7.688525252265138e-5,0.0003711887250825203,0.05482135292882948,6.6046105159352765e-9,4.586784850182062e-9,-1.639905908619756e-12,2.0617564451203478e-13,1.4333703926049243e-13,0.5631890707022159,0.32662065806584234,1.0000360460199442,6.780499140788993e-8
0.0273,1.0002017795042553,-0.06965758309539445,0.35062910225307226,0.02582845100199229,0.34545296058131464,-0.0484922007168401,0.29425890327344273,0.01839384222059065,0.0004659211217009406,-9.006224925232334e-5,0.07024072969583497,-0.0033001779677548186,1.0923264290030124,0.7510304587191324,0.7510326131454094,0.7512491928723235,0.000543562446295598,7.688571396749434e-5,0.0003703993301218982,0.0548205643456054,6.560934042721277e-9,4.5874342572959905e-9,-2.5539798575774138e-12,2.0482147042408764e-13,1.4335733426267593e-13,0.5633050788992424,0.32623918976999267,1.0000362429689593,6.652690136072675e-8
0.0274,1.0002019189054208,-0.06965699423126931,0.350629119997061,0.025828455419180794,0.34545304478085287,-0.04849190116752874,0.2944645121328967,0.018416587493875623,0.00046592527160934993,-9.003400188023035e-5,0.07024047875773655,-0.003301939746523425,1.0923621085296418,0.7504555052611288,0.7504576325002569,0.750671449145585,0.0005430936575628318,7.688617458682053e-5,0.0003696058501893851,0.05481979778644109,6.515986196600232e-9,4.588079824846263e-9,-3.4826292669411606e-12,2.034280425251106e-13,1.433775092809965e-13,0.5634213786227462,0.3258567628511806,1.0000364404129036,6.524559953374243e-8
0.0275,1.000202057327248,-0.0696564056516173,0.3506291374644597,0.02582846040969071,0.345453128535463,-0.048491602027883066,0.2946693458560783,0.018439246623686976,0.0004659294148216221,-9.000578600685585e-5,0.07024022811337388,-0.0033036994963475583,1.0923957970785476,0.7498875726310021,0.7498896725110402,0.7501007116268751,0.0005426292347001725,7.688663439096478e-5,0.0003688084843926369,0.054819053055731336,6.469804528963737e-9,4.588721446289012e-9,-4.422443840367113e-12,2.0199646401876452e-13,1.4339756098339164e-13,0.563537732931231,0.32547415644116595,1.000036637949518,6.396369636562835e-8
0.0276,1.0002021947993103,-0.06965581739759419,0.35062915466560063,0.0258284659601036,0.3454532118554992,-0.048491303312981585,0.29487340735746853,0.0184618199353399,0.0004659335514106353,-8.997760168954019e-5,0.07023997776234844,-0.0033054572195458177,1.092427520170618,0.7493266950794774,0.7493287674371537,0.7495370156096792,0.0005421692300450454,7.68870933902619e-5,0.0003680074318393093,0.054818329957870955,6.422426591203395e-9,4.5893590150803745e-9,-5.370013281511337e-12,2.0052783810871026e-13,1.4341748603779883e-13,0.563653904883201,0.32509214967170913,1.0000368351765425,6.268380229507599e-8
0.0277,1.0002023313511796,-0.06965522951035574,0.3506291716108161,0.025828472057001003,0.3454532947513156,-0.04849100503790279,0.29507669955154814,0.01848430775414957,0.00046593768144926766,-8.994944898562368e-5,0.07023972770426172,-0.0033072129184368,1.0924573033267413,0.7487729068572794,0.7487749515379917,0.7489803963874829,0.000541713695934876,7.688755159504672e-5,0.0003672028916370584,0.054817628297254783,6.373889934710803e-9,4.589992424676485e-9,-6.321927294029902e-12,1.990232679986088e-13,1.4343728111215567e-13,0.56376965753716,0.32471152167457024,1.000037031691718,6.140852776077677e-8
0.0278,1.0002024670124294,-0.0696546420310577,0.3506291883104382,0.02582847868696447,0.34545337723326613,-0.04849070721772516,0.2952792253527978,0.01850671040543118,0.00046594180501039715,-8.992132795244665e-5,0.0702394779387152,-0.0033089665953391035,1.0924851720678057,0.7482262422151328,0.7482282590729479,0.7484308892537715,0.0005412626847070893,7.688800901565408e-5,0.00036639506289354,0.054816947878277615,6.324232110877562e-9,4.590621568533481e-9,-7.2747755815789036e-12,1.9748385689212095e-13,1.4345694287439966e-13,0.5638847539516123,0.3243330515815094,1.000037227092785,6.014048320142216e-8
0.0279,1.0002026018126322,-0.06965405500085585,0.35062920477479925,0.025828485836575554,0.34545345931170485,-0.0484904098675272,0.2954809876756984,0.018529028214499896,0.0004659459221669019,-8.989323864734946e-5,0.07023922846531033,-0.0033107182525713252,1.0925111519147002,0.7476867354037625,0.7476887243014164,0.7478885295020307,0.0005408162486991108,7.688846566241878e-5,0.0003655841447164099,0.054816288505334286,6.27349067109527e-9,4.591246340107496e-9,-8.225147847814441e-12,1.9591070799290764e-13,1.4347646799246835e-13,0.5639989571850615,0.3239575185242868,1.0000374209774838,5.888227905570354e-8
0.028,1.0002027357813608,-0.06965346846090589,0.3506292210142315,0.025828493492415797,0.34545354099698583,-0.04849011300238738,0.2956819894347306,0.01855126150667091,0.00046595003299166,-8.98651811276724e-5,0.0702389792836486,-0.0033124678924520627,1.0925352683883123,0.7471544206738935,0.7471563814827918,0.7473533524257454,0.0005403744402483658,7.688892154567563e-5,0.00036477033621332394,0.054815649982819584,6.221703166755528e-9,4.591866632854666e-9,-9.169633796392524e-12,1.9430492450462992e-13,1.4349585313429924e-13,0.5641120302960118,0.32358570163466255,1.000037612943555,5.763652576231244e-8
0.0281,1.000202868948188,-0.06965288245236363,0.35062923703906723,0.025828501641066752,0.34545362229946314,-0.04848981663738423,0.2958822335443752,0.018573410607259398,0.00046595413755754953,-8.98371554507558e-5,0.07023873039333148,-0.003314215517299915,1.092557547009531,0.7466293322762505,0.7466312648764677,0.7468253933184015,0.0005399373116922796,7.688937667575947e-5,0.00036395383649193814,0.05481503211512835,6.168907149249937e-9,4.5924823402311274e-9,-1.0104823130969262e-11,1.9266760963094854e-13,1.4351509496782993e-13,0.5642237363429671,0.3232183800443969,1.0000378025887398,5.640583375994029e-8
0.0282,1.0002030013426868,-0.0696522970163848,0.35062925285963853,0.025828510269109962,0.3454537032294908,-0.04848952078759621,0.296081722919113,0.018595475841580545,0.0004659582359374485,-8.980916167394e-5,0.07023848179396044,-0.0033159611294334783,1.0925780132992444,0.7461115044615584,0.7461134087418386,0.7463046874734842,0.0005395049153682774,7.688983106300512e-5,0.00036313484465990824,0.05481443470665539,6.115140169970096e-9,4.5930933556930145e-9,-1.1027305555200732e-11,1.909998665755245e-13,1.4353419016099791e-13,0.5643338383844312,0.32285633288524995,1.0000379895107778,5.5192813487278507e-8
0.0283,1.0002031329944299,-0.06965171219412516,0.3506292684862777,0.02582851936312698,0.3454537837974229,-0.04848922546810182,0.2962804604734248,0.018617457534949533,0.00046596232820423516,-8.978119985456536e-5,0.07023823348513698,-0.0033177047311713508,1.092596692778341,0.7456009714805419,0.7456028473382984,0.7457912701844792,0.0005390773036137847,7.689028471774738e-5,0.00036231355982489023,0.054813857561795507,6.060439780307603e-9,4.593699572696465e-9,-1.193367077274301e-11,1.8930279854201865e-13,1.435531353817407e-13,0.5644420994789084,0.3225003392889819,1.0000381733074102,5.400007538301855e-8
0.0284,1.00020326393299,-0.06965112802674048,0.35062928392931697,0.025828528909699357,0.34545386401361355,-0.048488930693979554,0.29647844912179133,0.01863935601268155,0.00046596641443078743,-8.975327004997216e-5,0.07023798546646255,-0.003319446324832131,1.092613610967709,0.7450977675839261,0.7450996149252412,0.7452851767448716,0.0005386545287662266,7.68907376503211e-5,0.0003614901810945398,0.05481330048494353,6.0048435316540576e-9,4.5943008846976116e-9,-1.2820508487252202e-11,1.8757750873409183e-13,1.4357192729799588e-13,0.5645482826849025,0.32215117838735285,1.0000383535763773,5.283022988585182e-8
0.0285,1.0002033941879398,-0.0696505445553865,0.3506292991990886,0.02582853889540864,0.34545394388841666,-0.0484886364803079,0.2966756917786933,0.01866117160009176,0.00046597049468998343,-8.972537231750076e-5,0.07023773773753864,-0.0033211859127344153,1.0926287933882368,0.7446019270224357,0.7446037457620612,0.7447864424481471,0.0005382366431630287,7.68911898710611e-5,0.00036066490757651304,0.05481276328049427,5.948388975401062e-9,4.594897185152591e-9,-1.3684408402384324e-11,1.8582510035540516e-13,1.4359056257770095e-13,0.5646521510609175,0.3218096293121231,1.0000385299154195,5.1685887434469864e-8
0.0286,1.0002035237888525,-0.06964996182121896,0.3506293143059247,0.025828549306836368,0.34545402343218634,-0.048488342842165355,0.29687219135861154,0.018682904622495364,0.0004659745690547013,-8.969750671449147e-5,0.0702374902979667,-0.0033229234971968026,1.0926422655608126,0.7441134840467954,0.7441152741081526,0.7442951025877911,0.000537823699141616,7.689164139030216e-5,0.00035983793837846565,0.05481224575284254,5.8911136629402144e-9,4.595488367517541e-9,-1.452196022179548e-11,1.8404667660961936e-13,1.4360903788879347e-13,0.5647534676654573,0.3214764711950526,1.0000387019222776,5.056965846756406e-8
0.0287,1.0002036527653004,-0.06964937986539367,0.3506293292601576,0.025828560130564105,0.34545410265527665,-0.04848804979463041,0.2970679507760268,0.018704555405207535,0.000465978637597819,-8.966967329828465e-5,0.07023724314734824,-0.0033246590805378895,1.092654053006325,0.7436324729077302,0.7436342342229093,0.7438111924572889,0.0005374157490394139,7.689209221837915e-5,0.00035900947260805364,0.05481174770638317,5.8330551456631154e-9,4.596074325248593e-9,-1.532975364914175e-11,1.8224334070039544e-13,1.4362734989921091e-13,0.564851995557026,0.32115248316790174,1.000038869194692,4.948415342382586e-8
0.0288,1.000203781146857,-0.06964879872906635,0.3506293440721196,0.025828571353173388,0.34545418156804164,-0.04848775735278156,0.2972629729454199,0.018726124273543452,0.0004659827003922147,-8.964187212622058e-5,0.07023699628528471,-0.003326392665076275,1.0926641812456623,0.7431589278559649,0.7431606603657256,0.743334747350126,0.0005370128451938479,7.689254236562688e-5,0.00035817970937293276,0.05481126894551095,5.7742509749613635e-9,4.596654951801885e-9,-1.610437838807921e-11,1.8041619583139428e-13,1.4364549527689092e-13,0.5649474977941276,0.32083844436243053,1.0000390313304033,4.843198274194672e-8
0.0289,1.0002039089630943,-0.06964821845339274,0.35062935875214274,0.025828582961245766,0.3454542601808353,-0.048487465531697284,0.2974572607812716,0.018747611552818306,0.00046598675751076646,-8.961410325563963e-5,0.07023674971137758,-0.0033281242531305556,1.0926726757997125,0.7426928831422244,0.7426945867959955,0.7428658025597878,0.000536615039942343,7.689299184238014e-5,0.00035734884778075896,0.05481080927462071,5.714738702226559e-9,4.597230140633553e-9,-1.6842424142263934e-11,1.7856634520627676e-13,1.4366347068977095e-13,0.5650397374352659,0.3205351339103992,1.0000391879271517,4.741575686061808e-8
0.029,1.0002040362435856,-0.06964763907952863,0.35062937331055943,0.025828594941362793,0.3454543385040118,-0.04848717434645609,0.29765081719806263,0.01876901756834727,0.0004659908090263524,-8.958636674388212e-5,0.07023650342522836,-0.00332985384701933,1.0926795621893646,0.7422343730172334,0.7422360477731132,0.7424043933797598,0.0005362223856223247,7.689344065897379e-5,0.000356517086939188,0.05481036849810726,5.6545558788503e-9,4.597799785199731e-9,-1.7540480615352018e-11,1.7669489202870376e-13,1.4368127280578852e-13,0.5651284775389449,0.3202433309435678,1.0000393385826785,4.643808621853136e-8
0.0291,1.0002041630179035,-0.06964706064862979,0.3506293877577018,0.025828607280106015,0.34545441654792514,-0.04848688381213646,0.2978436451102738,0.018790342645445535,0.00046599485501185056,-8.955866264828837e-5,0.0702362574264385,-0.0033315814490611946,1.0926848659355064,0.7417834317317168,0.7417850775564728,0.7419505551035275,0.0005358349345712184,7.68938888257426e-5,0.0003556846259558759,0.05480994642036543,5.593740056224189e-9,4.598363778956557e-9,-1.8195137510999502e-11,1.7480293950233628e-13,1.4369889829288123e-13,0.5652134811636688,0.3199638145936967,1.0000394828947237,4.5501581254378064e-8
0.0292,1.0002042893156209,-0.0696464832018519,0.3506294021039021,0.02582861996405698,0.34545449432292935,-0.04848659394381689,0.29803574743238576,0.018811587109428273,0.000465998895540139,-8.953099102619872e-5,0.07023601171460947,-0.003333307061574748,1.0926886125590267,0.7413400935363994,0.7413417104054684,0.7415043230245764,0.0005354527391264492,7.689433635302146e-5,0.00035485166393847846,0.05480954284579001,5.532328785739825e-9,4.598922015360163e-9,-1.8802984532862477e-11,1.728915908308352e-13,1.4371634381898658e-13,0.5652945113679413,0.3196973639925459,1.000039620461028,4.46088524068496e-8
0.0293,1.0002044151663108,-0.0696459067803508,0.3506294163594926,0.02582863297979724,0.3454545718393785,-0.048486304756575865,0.29822712707887944,0.018832751285610672,0.00046600293068409585,-8.95033519349535e-5,0.07023576628934275,-0.003335030686878588,1.0926908275808134,0.7409043926820063,0.7409059805794941,0.7410657324363915,0.0005350758516254425,7.689478325114515e-5,0.00035401839999465155,0.05480915757877583,5.470359618788806e-9,4.599474387866687e-9,-1.936061138459702e-11,1.709619492178614e-13,1.437336060520421e-13,0.5653713312102665,0.3194447582718756,1.000039750879332,4.376251011463742e-8
0.0294,1.0002045405995457,-0.0696453314252822,0.35062943053480544,0.02582864631390834,0.3454546491076267,-0.048486016265491885,0.29841778696423554,0.01885383549930791,0.0004660069605165992,-8.9475745431893e-5,0.07023552115023983,-0.0033367523272913122,1.0926915365217553,0.7404763634192619,0.740477922337944,0.7406348186324587,0.0005347043244056236,7.689522953044848e-5,0.000353185033232051,0.05480879042371771,5.407870106762734e-9,4.600020789932264e-9,-1.9864607769859213e-11,1.690151178670758e-13,1.4375068165998533e-13,0.5654437037491483,0.3192067765634459,1.000039873747376,4.2965164816432976e-8
0.0295,1.0002046656448982,-0.06964475717780187,0.3506294446401729,0.025828659952971827,0.34545472613802786,-0.048485728485643434,0.2986077300029349,0.018874840075835172,0.000466010985110527,-8.944817157435763e-5,0.07023527629690217,-0.003338471985131518,1.0926907649027404,0.7400560399988914,0.7400575699402122,0.7402116169062632,0.0005343382098044178,7.68956752012663e-5,0.0003523517627583328,0.05480844118501045,5.344897801053207e-9,4.600561115013029e-9,-2.0311563392305126e-11,1.6705219998213934e-13,1.4376756731075384e-13,0.5655113920430909,0.31898419799901717,1.0000399886629006,4.2219426950927705e-8
0.0296,1.0002047903319415,-0.06964418407906557,0.35062945868592726,0.02582867388356925,0.34545480294093606,-0.04848544143210902,0.29879695910945814,0.01889576534050764,0.0004660150045387575,-8.942063041968762e-5,0.07023503172893125,-0.0033401896627178033,1.0926885382446572,0.7396434566716195,0.7396449576456929,0.7397961625512905,0.0005339775601592504,7.689612027393342e-5,0.00035151878768115266,0.05480810966704888,5.281480253051823e-9,4.601095256565118e-9,-2.0698067955590854e-11,1.650742987667128e-13,1.437842596722851e-13,0.5655741591505979,0.31877780171034936,1.0000400952236466,4.152790695681304e-8
0.0297,1.0002049146902483,-0.06964361217022905,0.35062947268240063,0.02582868809228216,0.34545487952670545,-0.048485155119967115,0.29898547719828616,0.018916611618640496,0.0004660190188741687,-8.93931220252234e-5,0.07023478744592855,-0.0033419053623687657,1.092684882068394,0.739238647688171,0.7392401197137802,0.7393884908610262,0.0005336224278075469,7.689656475878465e-5,0.0003506863071081666,0.054807795674227805,5.217655014150185e-9,4.6016231080446675e-9,-2.1020711163372435e-11,1.6308251742445727e-13,1.4380075541251667e-13,0.5656317681301737,0.3185883668292026,1.0000401930273544,4.089321527278046e-8
0.0298,1.0002050387493917,-0.06964304149244806,0.35062948663992544,0.025828702565692103,0.3454549559056901,-0.04848486956429623,0.2991732871838997,0.01893737923554892,0.0004660230281896387,-8.936564644830521e-5,0.07023454344749552,-0.003343619086403003,1.092679821894839,0.7388416472992707,0.7388430904038683,0.7389886371289556,0.0005332728650867322,7.689700866615482e-5,0.0003498545201470304,0.05480749901094204,5.153459635739892e-9,4.602144562907811e-9,-2.1276082719305973e-11,1.6107795915903355e-13,1.4381705119938612e-13,0.5656839820403219,0.3184166724873373,1.0000402816717644,4.03179623375214e-8
0.0299,1.0002051625389439,-0.06964247208687836,0.3506295005688337,0.025828717290380627,0.3454550320882439,-0.04848458478017484,0.29936039198077946,0.018958068516548094,0.00046602703255804555,-8.933820374627344e-5,0.07023429973323367,-0.003345330837139113,1.0926733832448812,0.7384524897556436,0.738453903975351,0.7385966366485639,0.000532928924334232,7.689745200637877e-5,0.00034902362590539995,0.054807219481586414,5.088931669212544e-9,4.602659514610685e-9,-2.1460772327047532e-11,1.5906172717410257e-13,1.4383314370083092e-13,0.5657305639395467,0.3182634978165134,1.000040360754617,3.98047585897273e-8
0.03,1.000205286088478,-0.06964190399467571,0.3506295144794577,0.025828732252929285,0.3454551080847211,-0.048484300782681435,0.2995467945034063,0.018978679786953206,0.00046603103205226736,-8.931079397646839e-5,0.07023405630274446,-0.0033470406168956933,1.0926655916394084,0.7380712093080145,0.7380725946876229,0.7382125247133369,0.0005325906578874715,7.689789478979127e-5,0.0003481938234909311,0.05480695689055572,5.024108665959739e-9,4.603167856609427e-9,-2.15713696902532e-11,1.5703492467332528e-13,1.4384902958478865e-13,0.5657712768863519,0.3181296219484912,1.0000404298736534,3.9356214468089604e-8
0.0301,1.000205409427567,-0.06964133725699588,0.35062952838212974,0.025828747439919624,0.3454551839054756,-0.04848401758689452,0.29973249766626103,0.018999213372079427,0.0004660350267451822,-8.928341719623041e-5,0.07023381315562936,-0.0033487484279913415,1.0926564725993089,0.7376978402071082,0.7376991968000777,0.7378363366167597,0.0005322581180838758,7.68983370267272e-5,0.0003473653120112798,0.05480671104224479,4.959028177373078e-9,4.603669482360169e-9,-2.1604464512579046e-11,1.5499865486036252e-13,1.4386470551919685e-13,0.5658058839392417,0.31801582401503076,1.0000404886266134,3.897494041129976e-8
0.0302,1.0002055325857833,-0.0696407719149946,0.35062954228718207,0.02582876283793319,0.3454552595608615,-0.048483735207892585,0.29991750438382425,0.019019669597241946,0.00046603901670966817,-8.92560734628998e-5,0.07023357029148986,-0.003350454272744656,1.0926460516454712,0.7373324167036494,0.7373337445721097,0.7374681076523181,0.0005319313572608705,7.689877872752134e-5,0.00034653829057410186,0.054806481741048435,4.893727754844158e-9,4.6041642853190484e-9,-2.1556646497681145e-11,1.5295402093887517e-13,1.4388016817199304e-13,0.5658341481567198,0.31792288314789224,1.0000405366112384,3.866354685804921e-8
0.0303,1.0002056555927,-0.06964020800982765,0.35062955620494685,0.02582877843355153,0.34545533506123277,-0.04848345366075412,0.30010181757057686,0.019040048787755944,0.00046604300201860324,-8.92287628338169e-5,0.0702333277099274,-0.0033521581534742334,1.092634354298784,0.736974973048363,0.7369762722631129,0.7371078731134973,0.0005316104277558808,7.689921990250851e-5,0.0003457129582870532,0.05480626879136147,4.828244949764584e-9,4.604652158942202e-9,-2.1424505349215574e-11,1.5090212611252426e-13,1.4389541421111473e-13,0.5658558325972906,0.3178515784788359,1.000040573425268,3.842464424702942e-8
0.0304,1.0002057784778897,-0.06963964558265076,0.3506295701457563,0.0258287942133562,0.3454554104169436,-0.04848317296055762,0.3002854401409996,0.0190603512689366,0.0004660469827448657,-8.920148536632206e-5,0.07023308541054349,-0.0033538600724986717,1.092621406080135,0.7366255434919742,0.7366268141324814,0.7367556682937829,0.000531295381906332,7.689966056202357e-5,0.0003448895142577896,0.054806071997578705,4.762617313525952e-9,4.605132996685763e-9,-2.1204630770838413e-11,1.4884407358497065e-13,1.439104403044995e-13,0.5658707003194575,0.31780268913962184,1.0000405986664433,3.8260843016931805e-8
0.0305,1.0002059012709252,-0.06963908467461971,0.3506295841199427,0.02582881016392874,0.345455485638348,-0.04848289312238156,0.3004683750095733,0.0190805773660991,0.00046605095896133344,-8.917424111775559e-5,0.0702328433929396,-0.003355560032136569,1.092607232510413,0.7362841622852072,0.7362854044396097,0.7364115284866602,0.0005309862720496494,7.690010071640131e-5,0.000344068157593967,0.054805891164094955,4.696882397519862e-9,4.605606692005868e-9,-2.0893612466205736e-11,1.4678096655987518e-13,1.4392524312008485e-13,0.565878514381725,0.3177769942620102,1.000040611932505,3.817475360644784e-8
0.0306,1.0002060239734947,-0.06963852528839062,0.3506295981281175,0.025828826281905703,0.3454555607262727,-0.04848261414601561,0.30065062508935286,0.019100727404400563,0.0004660549306772895,-8.91470300581222e-5,0.07023260165675949,-0.003357258034789116,1.092591868450753,0.7359508088163363,0.7359520225939409,0.7360754340673988,0.0005306831113442964,7.690054037995743e-5,0.00034324908234781174,0.05480572597893398,4.631088856682384e-9,4.606073183697494e-9,-2.0498104061403618e-11,1.4471447986593524e-13,1.439398207495123e-13,0.5658799734922606,0.31777269883426396,1.0000406147571703,3.816043944273663e-8
0.0307,1.0002061463790841,-0.06963796713789094,0.35062961209825916,0.025828842639565957,0.34545563561042403,-0.048482335916709404,0.3008321930650582,0.01912080168343483,0.00046605889742701355,-8.911985150344552e-5,0.07023236020197299,-0.003358954083407556,1.0925754130191896,0.735625038162314,0.7356262237799673,0.7357469403988117,0.0005303856026571143,7.690097959446933e-5,0.00034243239286175457,0.05480557529797201,4.565354079588425e-9,4.606532780523565e-9,-2.009759935788882e-11,1.4265005676748231e-13,1.4395418289586076e-13,0.5658824995882588,0.3177694285816782,1.0000406225283665,3.81502594307433e-8
0.0308,1.0002062684412691,-0.06963741015581341,0.3506296260140572,0.025828859252471192,0.3454557102752318,-0.04848205840679967,0.30101308124176407,0.019140800460262855,0.00046606285910958837,-8.909270526778408e-5,0.07023211902832559,-0.00336064818035024,1.092557901943858,0.7353066942154,0.7353078519133138,0.7354258914718352,0.0005300936421407533,7.690141837483116e-5,0.0003416181299251403,0.05480543871063171,4.499706461694312e-9,4.606985586975116e-9,-1.970971289708099e-11,1.4058896869774186e-13,1.4396833283694718e-13,0.5658876747606459,0.3177627288617549,1.000040638449092,3.812940386783855e-8
0.0309,1.0002063901618792,-0.06963685434126722,0.35062963987601364,0.025828876118874668,0.3454557847216147,-0.048481781615017254,0.30119329189210137,0.019160723988308783,0.00046606681573411524,-8.906559131602018e-5,0.07023187813549128,-0.0033623403278219095,1.0925393539112331,0.7349957134482556,0.7349968434672588,0.7351122239086353,0.0005298071908952148,7.690185672868578e-5,0.0003408063347418824,0.05480531601359748,4.434152912110885e-9,4.607431634131134e-9,-1.933427527349041e-11,1.3853141781999615e-13,1.439822715443708e-13,0.5658954198933064,0.31775270209740897,1.0000406622759561,3.809819158521904e-8
0.031,1.0002065115427434,-0.06963629969336156,0.35062965368463034,0.02582889323702963,0.34545585895049113,-0.048481505540093034,0.30137282728870096,0.019180572520996732,0.00046607076730969567,-8.903850961303608e-5,0.07023163752314404,-0.0033640305280273094,1.0925197876077914,0.7346920323335427,0.73469313491508,0.7348058743313777,0.0005295262100204994,7.690229466367607e-5,0.00033999704851589413,0.054805207003553666,4.3687003399489835e-9,4.607870953070602e-9,-1.8971117081627387e-11,1.3647760629752757e-13,1.4399599998973073e-13,0.5659056558701249,0.3177394507115556,1.000040693765569,3.805694141408147e-8
0.0311,1.0002066325856904,-0.06963574621120562,0.35062966744040913,0.025828910605189333,0.3454559329627795,-0.04848123018075787,0.3015516897041936,0.019200346311750837,0.00046607471384543114,-8.901146012371409e-5,0.07023139719095785,-0.003365718783171184,1.0924992217200071,0.7343955873439223,0.7343966627300557,0.7345067793622284,0.0005292506606166086,7.690273218744494e-5,0.000339190312451089,0.054805111477184684,4.303355654319453e-9,4.608303574872509e-9,-1.862006891600223e-11,1.3442773629361836e-13,1.4400951914462623e-13,0.5659183035749858,0.31772307712710995,1.0000407326745404,3.80059721856225e-8
0.0312,1.0002067532925496,-0.06963519389390857,0.3506296811438519,0.025828928221607022,0.3454560067593984,-0.048480955535742595,0.3017298814112103,0.019220045613995235,0.00046607865535042294,-8.898444281293648e-5,0.07023115713860667,-0.003367405095458275,1.0924776749343563,0.7341063149520556,0.7341073633854642,0.7342148756233526,0.0005289805037835432,7.690316930763525e-5,0.0003383861677513802,0.054805029231174904,4.238125764333133e-9,4.608729530615842e-9,-1.8280961371125238e-11,1.3238200997155094e-13,1.4402282998065648e-13,0.5659332838917739,0.317703683766987,1.00004077875948,3.7945602731038806e-8
0.0313,1.0002068736651495,-0.06963464274057964,0.35062969479546047,0.025828946084535953,0.34545608034126635,-0.04848068160377812,0.30190740468238186,0.019239670681154054,0.00046608259183377257,-8.895745764558554e-5,0.0702309173657645,-0.0033690894670933263,1.0924551659373136,0.7338241516306042,0.7338251733545835,0.7339300997369164,0.0005287157006213042,7.690360603188987e-5,0.00033758465562068127,0.05480496006220871,4.173017579100866e-9,4.609148851379588e-9,-1.7953625041506704e-11,1.3034062949460754e-13,1.4403593346942066e-13,0.5659505177043735,0.31768137305410177,1.0000408317769982,3.787615188152705e-8
0.0314,1.0002069937053195,-0.06963409275032799,0.35062970839573687,0.025828964192229378,0.34545615370930177,-0.04848040838359529,0.30208426179033915,0.019259221766651423,0.0004660865233045815,-8.893050458654357e-5,0.07023067787210532,-0.0033707719002810826,1.092431713415355,0.7335490338522292,0.7335500291106919,0.7336523883250857,0.0005284562122298929,7.690404236785172e-5,0.0003367858172629056,0.05480490376697048,4.1080380077334985e-9,4.609561568242731e-9,-1.7637890521656975e-11,1.2830379702607066e-13,1.44048830582518e-13,0.5659699258966693,0.3176562474113695,1.0000408914837047,3.779793846828394e-8
0.0315,1.000207113414888,-0.06963354392226281,0.3506297219451828,0.02582898254294054,0.34545622686442323,-0.048480135873924954,0.3022604550077129,0.01927869912391148,0.000466090449771951,-8.890358360069285e-5,0.0702304386573031,-0.0033724523972262855,1.0924073360549553,0.7332808980895922,0.7332818671270673,0.7333816780100261,0.0005282019997093102,7.690447832316368e-5,0.0003359896938819664,0.0548048601421446,4.043193959341865e-9,4.60996771228426e-9,-1.7333588406086298e-11,1.2627171472922242e-13,1.4406152229154763e-13,0.5659914293525456,0.3176284092617052,1.000040957636209,3.771128132250611e-8
0.0316,1.0002072327956848,-0.0696329962554933,0.35062973544430037,0.025829001134922702,0.3454562998075491,-0.048479864073498,0.3024359866071342,0.019298103006358355,0.0004660943712449827,-8.887669465291567e-5,0.07023019972103182,-0.0033741309601336795,1.09238205254259,0.7330196808153544,0.7330206238769882,0.7331179054139031,0.0005279530241595572,7.69049139054686e-5,0.0003351963266817772,0.05480482898441545,3.9784923430368125e-9,4.61036731458316e-9,-1.7040549289305017e-11,1.242445847673453e-13,1.4407400956810884e-13,0.5660149489558874,0.3175979610280239,1.000041029991121,3.7616499275390265e-8
0.0317,1.000207351849538,-0.06963244974912866,0.3506297488935912,0.025829019966429105,0.345456372539598,-0.048479592981045254,0.30261085886123384,0.019317433667416176,0.0004660982877327779,-8.884983770809429e-5,0.07022996106296547,-0.0033758075912080085,1.092355881564735,0.7327653185021772,0.7327662358337323,0.7328610071588827,0.000527709246680635,7.690534912240942e-5,0.00033440575686625133,0.05480481009046742,3.913940067929187e-9,4.610760406218419e-9,-1.675860376582344e-11,1.222226093037217e-13,1.4408629338380075e-13,0.5660404055905789,0.31756500513324076,1.0000411083050509,3.7513911158133066e-8
0.0318,1.0002074705782773,-0.06963190440227807,0.35062976229355736,0.025829039035713,0.3454564450614884,-0.04847932259529761,0.3027850740426426,0.019336691360509077,0.000466102199244438,-8.882301273111103e-5,0.07022972268277802,-0.0033774822926540154,1.0923288418078647,0.7325177476227218,0.7325186394705782,0.7326109198671309,0.0005274706283725446,7.690578398162899e-5,0.0003336180256393021,0.054804803256984884,3.8495440431298224e-9,4.611147018269023e-9,-1.6487582430151845e-11,1.202059905016338e-13,1.4409837471022262e-13,0.5660677201405048,0.31752964400027095,1.0000411923346086,3.74038358019312e-8
0.0319,1.000207588983731,-0.0696313602140507,0.35062977564470055,0.02582905834102765,0.34545651737413874,-0.04847905291498592,0.3029586344239914,0.01935587633906119,0.00046610610578906445,-8.879621968684818e-5,0.07022948458014344,-0.0033791550666764435,1.092300951958455,0.7322769046496497,0.7322777712608037,0.7323675801608128,0.000527237130335287,7.690621849077018e-5,0.00033283317420484303,0.054804808280652206,3.78531117774957e-9,4.611527181813958e-9,-1.622731587680057e-11,1.1819493052436406e-13,1.4411025451897354e-13,0.5660968134895494,0.31749198005202933,1.0000412818364035,3.728659203798134e-8
0.032,1.0002077070677284,-0.0696308171835558,0.35062978894752284,0.02582907788062629,0.3454565894784677,-0.048478783938841044,0.3031315422779111,0.019374988856496647,0.00046611000737575874,-8.876945854018799e-5,0.07022924675473574,-0.003380825915480037,1.0922722307029813,0.7320427260556223,0.7320435676776872,0.7321309246620946,0.0005270087136688634,7.69066526574759e-5,0.00033205124376678734,0.0548048249581538,3.7212483808992623e-9,4.611900927932211e-9,-1.5977634700279875e-11,1.1618963153519465e-13,1.4412193378165283e-13,0.5661276065215975,0.3174521157114312,1.0000413765670455,3.716249869748014e-8
0.0321,1.000207824832099,-0.06963027530990248,0.35062980220252593,0.025829097652762183,0.34545666137539344,-0.048478515665593844,0.3033037998770325,0.01939402916623958,0.00046611390401362214,-8.874272925601278e-5,0.07022900920622886,-0.003382494841269538,1.0922426967279184,0.7318151483133006,0.7318159651945068,0.7319008899931421,0.0005267853394732747,7.690708648938903e-5,0.00033127227552904855,0.05480485308617403,3.65736256168975e-9,4.612268287702769e-9,-1.5738369495100116e-11,1.1419029569740812e-13,1.441334134698596e-13,0.5661600201205337,0.3174101534013915,1.0000414762831449,3.70318746116243e-8
0.0322,1.0002079422786707,-0.06962973459219998,0.35062981541021193,0.02582911765568857,0.34545673306583474,-0.048478248093975204,0.3034754094939865,0.019412997521714118,0.00046611779571175625,-8.871603179920481e-5,0.07022877193429682,-0.003384161846249691,1.0922123687197423,0.7315941078953463,0.7315949002845404,0.731677412776121,0.0005265669688485221,7.690751999415247e-5,0.00033049631069553994,0.05480489246139728,3.593660629231868e-9,4.612629292204618e-9,-1.5509350855771554e-11,1.1219712517428655e-13,1.4414469455519312e-13,0.5661939751702423,0.3173661955448254,1.0000415807413112,3.689503861161048e-8
0.0323,1.0002080594092733,-0.0696291950295575,0.3506298285710825,0.025829137887658716,0.34545680455070993,-0.04847798122271595,0.3036463734014041,0.0194318941763444,0.00046612168247926245,-8.86893661346464e-5,0.07022853493861357,-0.00338582693262524,1.0921812653649279,0.7313795412744205,0.7313803094210665,0.7314604296331967,0.0005263535628946066,7.690795317940909e-5,0.00032972339047017494,0.05480494288050794,3.5301494926364623e-9,4.612983972516746e-9,-1.5290409376804508e-11,1.1021032212911246e-13,1.4415577800925252e-13,0.5662293925546079,0.3173203445646479,1.0000416896981545,3.675230952863536e-8
0.0324,1.0002081762257353,-0.0696286566210842,0.35062984168563954,0.025829158346925857,0.34545687583093765,-0.04847771505054697,0.3038166938719159,0.019450719383554547,0.00046612556432524204,-8.86627322272198e-5,0.07022829821885307,-0.003387490102600927,1.0921494053499503,0.7311713849231847,0.731172129077363,0.7312498771865352,0.0005261450827115291,7.690838605280174e-5,0.00032895355605686683,0.054805004140190385,3.4668360610143793e-9,4.613332359718137e-9,-1.5081375652709306e-11,1.0823008872516822e-13,1.44166664803637e-13,0.5662661931575151,0.3172727028837742,1.0000418029102844,3.660400619389562e-8
0.0325,1.000208292729886,-0.06962811936588927,0.350629854754385,0.02582917903174325,0.3454569469074363,-0.04847744957619913,0.3039863731781529,0.019469473396768702,0.0004661294412587966,-8.863613004180733e-5,0.07022806177468936,-0.003389151358381496,1.0921168073612855,0.7309695753143002,0.7309702957267081,0.7310456920583025,0.000525941489399291,7.690881862197337e-5,0.00032818684865952916,0.05480507603712899,3.4037272434764522e-9,4.6136744848877796e-9,-1.488208027799622e-11,1.0625662712573596e-13,1.441773559099458e-13,0.5663042978628485,0.31722337292511926,1.0000419201343111,3.6450447438587915e-8
0.0326,1.0002084089235543,-0.06962758326308191,0.35062986777782074,0.025829199940364145,0.3454570177811243,-0.048477184798403274,0.30415541359274595,0.019488156469410982,0.0004661333132890274,-8.860955954329125e-5,0.07022782560579638,-0.003390810702171691,1.0920834900854084,0.7307740489204283,0.7307747458423799,0.730847810870664,0.000525742744057893,7.690925089456682e-5,0.0003274233094820751,0.054805158368008144,3.340829949133532e-9,4.614010379104659e-9,-1.469235384717558e-11,1.0429013949409827e-13,1.4418785229977807e-13,0.5663436275544925,0.31717245711159825,1.000042041126844,3.629195209390895e-8
0.0327,1.0002085248085693,-0.06962704831177134,0.35062988075644863,0.0258292210710418,0.34545708845292034,-0.04847692071589026,0.30432381738832603,0.019506768854905536,0.000466137180425036,-8.858302069655387e-5,0.07022758971184813,-0.003392468136176255,1.0920494722087946,0.7305847422142303,0.7305854158976568,0.7306561702457856,0.0005255488077873363,7.6909682878225e-5,0.0003266629797284182,0.05480525092951223,3.2781510870964534e-9,4.614340073447764e-9,-1.4512026954757666e-11,1.0233082799353724e-13,1.4419815494473305e-13,0.566384103116332,0.3171200578661262,1.0000421656444933,3.6128838991055376e-8
0.0328,1.0002086403867594,-0.0696265145110667,0.3506298936907706,0.02582924242202946,0.3454571589237428,-0.04847665732739099,0.3044915868375238,0.019525310806676483,0.0004661410426759238,-8.855651346647746e-5,0.07022735409251854,-0.0033941236625999317,1.0920147724179186,0.7304015916683677,0.7304022423658166,0.7304707068058328,0.0005253596416876221,7.691011458059076e-5,0.0003259059006024717,0.05480535351832563,3.2156975664760614e-9,4.614663598996079e-9,-1.4340930195252796e-11,1.0037889478733528e-13,1.4420826481640988e-13,0.5664256454322512,0.3170662776116182,1.0000422934438689,3.5961426961223865e-8
0.0329,1.0002087556599542,-0.06962598186007722,0.35062990658128845,0.02582926399158037,0.3454572291945102,-0.048476394631636284,0.30465872421297024,0.019543782578147963,0.0004661449000507922,-8.853003781794431e-5,0.07022711874748166,-0.0033957772836474645,1.091979409399257,0.7302245337555017,0.7302251617201377,0.7302913571729718,0.0005251752068587513,7.691054600930702e-5,0.0003251521133081491,0.054805465931132724,3.1534762963832034e-9,4.614980986828592e-9,-1.4178894163171285e-11,9.843454203877492e-14,1.4421818288640784e-13,0.5664681753861346,0.3170112187709894,1.0000424242815802,3.579003483561112e-8
0.033,1.000208870629982,-0.06962545035791207,0.3506299194285041,0.025829285777947786,0.3454572992661409,-0.048476132627357026,0.3048252317872962,0.019562184422744103,0.0004661487525587426,-8.850359371583671e-5,0.07022688367641142,-0.0033974290015235963,1.0919434018392842,0.7300535049482937,0.7300541104338982,0.730118057969368,0.0005249954644007249,7.691097717201665e-5,0.0003244016590493637,0.05480558796461789,3.0914941859287125e-9,4.615292268024288e-9,-1.4025749453023419e-11,9.649797191113819e-14,1.4422791012632603e-13,0.5665116138618668,0.3169549837671548,1.0000425579142376,3.5614981445413786e-8
0.0331,1.0002089852986729,-0.06962492000368044,0.3506299322329194,0.02582930777938497,0.34545736913955366,-0.048475871313284076,0.3049911118331325,0.019580516593889034,0.0004661526002088764,-8.847718112503694e-5,0.07022664887898182,-0.0033990788184330716,1.091906768424476,0.729888441719405,0.7298890249803762,0.7299507458171873,0.000524820375413544,7.691140807636255e-5,0.000323654579030029,0.054805719415465526,3.0297581442234404e-9,4.615597473662155e-9,-1.388132665931952e-11,9.456938656770772e-14,1.4423744750776375e-13,0.5665558817433325,0.3168976750230296,1.0000426940984508,3.5436585621828564e-8
0.0332,1.0002090996678545,-0.06962439079649152,0.35062994499503625,0.02582932999414515,0.3454574388156667,-0.04847561068814829,0.30515636662311,0.01959877934500689,0.0004661564430102951,-8.84508000104273e-5,0.07022641435486682,-0.003400726736580633,1.0918695278413075,0.729729280541497,0.7297298418328498,0.7297893573385954,0.0005246499009972098,7.691183872998758e-5,0.0003229109144540582,0.05480586008035999,2.968275080378219e-9,4.6158966348211794e-9,-1.3745456376569873e-11,9.264898817176553e-14,1.4424679600232007e-13,0.5666008999144162,0.31683939496152874,1.0000428325908295,3.5255166196052096e-8
0.0333,1.0002092137393568,-0.0696238627354545,0.3506299577153565,0.025829352420481597,0.3454575082953987,-0.04847535075068053,0.3053209984298596,0.019616972929521803,0.0004661602809721,-8.842445033689004e-5,0.07022618010374042,-0.003402372758171024,1.091831698776254,0.729575957887231,0.7295764974645973,0.7296338291557579,0.0005244840022517231,7.691226914053463e-5,0.0003221707065253647,0.05480600975598567,2.907051903503897e-9,4.616189782580348e-9,-1.3617969199284798e-11,9.073697888659415e-14,1.4425595658159426e-13,0.5666465892590024,0.31678024600556737,1.0000429731479836,3.507104199928108e-8
0.0334,1.0002093275150086,-0.06962333581967858,0.35062997039438204,0.025829375056647553,0.3454575775796681,-0.04847509149961168,0.3054850095260122,0.01963509760085791,0.0004661641141033928,-8.839813206930752e-5,0.07022594612527659,-0.003404016885408989,1.0917932999157913,0.7294284102292683,0.7294289283488967,0.729484097890841,0.0005243226402770853,7.691269931564661e-5,0.00032143399644786203,0.05480616823902696,2.8460955227113196e-9,4.616476948018646e-9,-1.3498695721974604e-11,8.883356087547599e-14,1.4426493021718557e-13,0.5666928706609757,0.31672033057806065,1.000043115526523,3.488453186271219e-8
0.0335,1.0002094409966382,-0.06962281004827296,0.35062998303261483,0.02582939790089627,0.34545764666939344,-0.04847483293367258,0.3056484021841986,0.019653153612439328,0.00046616794241327456,-8.837184517256194e-5,0.07022571241914932,-0.0034056591204992704,1.0917543499463942,0.7292865740402703,0.7292870709590262,0.7293401001660099,0.0005241657761732971,7.691312926296637e-5,0.0003207008254254633,0.054806335326168236,2.7854128471113206e-9,4.616758162215061e-9,-1.338746653914958e-11,8.693893630169315e-14,1.4427371788069308e-13,0.5667396650042206,0.3166597511019235,1.0000432594830577,3.4695954617542096e-8
0.0336,1.0002095541860754,-0.0696222854203468,0.3506299956305567,0.025829420951481,0.3454577155654931,-0.0484745750515941,0.30581117867704966,0.019671141217690202,0.000466171765910847,-8.834558961153564e-5,0.07022547898503258,-0.0034072994656466128,1.0917148675545378,0.7291503857928984,0.729150861768264,0.7292017726034309,0.0005240133710403599,7.691355899013683e-5,0.0003199712346620823,0.054806510814093885,2.725010785814751e-9,4.61703345624858e-9,-1.328411224532004e-11,8.505330732852824e-14,1.442823205437161e-13,0.5667868931726215,0.31659861000007117,1.0000434047741975,3.4505629094967483e-8
0.0337,1.0002096670851486,-0.06962176193500931,0.3506300081887094,0.025829444206655,0.3454577842688857,-0.048474317852107096,0.3059733412771962,0.019689060670034658,0.0004661755846052113,-8.83193653511109e-5,0.07022524582260033,-0.003408937923055758,1.0916748714266982,0.7290197819598138,0.7290202372498882,0.7290690518252692,0.0005238653859782744,7.691398850480084e-5,0.000319245265361632,0.05480669449948827,2.6648962479324445e-9,4.617302861198189e-9,-1.3188463434996283e-11,8.317687611926329e-14,1.4429073917785374e-13,0.5668344760500632,0.31653700969541865,1.000043551156552,3.4313874126185004e-8
0.0338,1.0002097796956873,-0.06962123959136969,0.35063002070757493,0.025829467664671507,0.3454578527804896,-0.04847406133394245,0.3061348922572692,0.01970691222289683,0.0004661793985054691,-8.829317235617e-5,0.0702250129315266,-0.003410574494931451,1.0916343802493504,0.7288946990136779,0.728895133877177,0.728941874453691,0.0005237217820870418,7.69144178146013e-5,0.000318522958728026,0.0548068861790358,2.6050761425752515e-9,4.617566408142875e-9,-1.3100350702688624e-11,8.130984483718094e-14,1.4429897475470522e-13,0.5668823345204301,0.316475052610881,1.0000436983867314,3.412100854239136e-8
0.0339,1.00020989201952,-0.06962071838853709,0.3506300331876552,0.025829491323783784,0.3454579211012234,-0.048473805495831,0.3062958338898994,0.019724696129700847,0.0004661832076207217,-8.826701059159523e-5,0.07022478031148532,-0.003412209183478434,1.0915934127089695,0.7287750734271521,0.7287754881234083,0.7288201771108617,0.0005235825204666633,7.69148469271811e-5,0.0003178043559651775,0.054807085649420835,2.5455573788540057e-9,4.6178241281616234e-9,-1.3019604642907358e-11,7.945241564556323e-14,1.4430702824586972e-13,0.5669303894676069,0.31641284116937335,1.0000438462213452,3.3927351174783197e-8
0.034,1.0002100040584758,-0.06962019832562075,0.350630045629452,0.025829515182245074,0.34545798923200566,-0.04847355033650363,0.3064561684477178,0.019742412643870846,0.00046618701196007053,-8.824088002226886e-5,0.0702245479621505,-0.003413841990901452,1.091551987492031,0.7286608416728976,0.7286612364618607,0.7287038964189473,0.0005234475622171399,7.691527585018313e-5,0.00031708949827700006,0.054807292707327766,2.4863468658795546e-9,4.6180760523334226e-9,-1.2946055850162792e-11,7.760479070769266e-14,1.4431490062294651e-13,0.5669785617754779,0.3163504777938108,1.0000439944170036,3.373322085455721e-8
0.0341,1.0002101158143837,-0.06961967940172983,0.3506300580334673,0.025829539238308635,0.34545805717375466,-0.048473295854691185,0.3066158982033551,0.019760062018830953,0.00046619081153261705,-8.821478061307322e-5,0.07022431588319611,-0.003415472919405247,1.0915101232850104,0.728551940223576,0.7285523153658119,0.7285929690001134,0.0005233168684384725,7.691570459125026e-5,0.00031637842686740706,0.05480750714944097,2.427451512762743e-9,4.6183222117372575e-9,-1.2879534918965237e-11,7.576717218685167e-14,1.443225928575347e-13,0.5670267723279279,0.3162880649071085,1.0000441427303166,3.353893641291008e-8
0.0342,1.000210227289073,-0.06961916161597352,0.35063007040020283,0.02582956349022771,0.3454581249273891,-0.048473042049124546,0.3067750254294423,0.019777644508005305,0.0004661946063474627,-8.818871232889054e-5,0.07022408407429612,-0.0034171019711945637,1.0914678387743828,0.7284483055518483,0.7284486613085402,0.7284873314765258,0.0005231904002306622,7.691613315802538e-5,0.0003156711829403117,0.05480772877244484,2.3688782286144054e-9,4.618562637452116e-9,-1.281987244382499e-11,7.393976224632233e-14,1.443301059212335e-13,0.5670749420088411,0.3162257049321814,1.0000442909178935,3.334481668103845e-8
0.0343,1.000210338484372,-0.06961864496746102,0.35063008273016066,0.02582958793625556,0.34545819249382737,-0.04847278891853455,0.30693355239861014,0.01979516036481803,0.00046619839641370885,-8.816267513460316e-5,0.0702238525351245,-0.0034187291484741437,1.0914251526466234,0.728349874130376,0.728350210763324,0.7283869204703503,0.0005230681186937103,7.691656155815136e-5,0.0003149678076996276,0.054807957373023734,2.3106339225453936e-9,4.618797360556984e-9,-1.276689901925236e-11,7.212276304938724e-14,1.4433744078564218e-13,0.5671229917021025,0.31616350029194457,1.0000444387363445,3.315118049013904e-8
0.0344,1.00021044940211,-0.06961812945530152,0.35063009502384257,0.025829612574645423,0.3454582598739879,-0.04847253646165209,0.30709148138348963,0.019812609842693257,0.00046620218174045686,-8.813666899509332e-5,0.07022362126535527,-0.0034203544534487326,1.091382083588208,0.7282565824318206,0.7282569002034411,0.7282916726037526,0.0005229499849276175,7.691698979927112e-5,0.0003142683423492679,0.05480819274786206,2.2527255036665386e-9,4.6190264121308485e-9,-1.272044523975765e-11,7.031637675932847e-14,1.4434459842235985e-13,0.5671708422915963,0.31610155340931323,1.0000445859422793,3.295834667140848e-8
0.0345,1.000210560044116,-0.06961761507860423,0.35063010728175037,0.025829637403650563,0.34545832706878943,-0.048472284677208,0.3072488146567115,0.019829993195055125,0.00046620596233680836,-8.811069387524334e-5,0.07022339026466237,-0.003421977888323073,1.0913386502856115,0.7281683669288431,0.7281686661021699,0.7282015244988984,0.000522835960032385,7.691741788902751e-5,0.0003135728280931461,0.054808434693644194,2.1951598810886904e-9,4.619249823252696e-9,-1.268034169985116e-11,6.852080553942851e-14,1.4435157980298574e-13,0.5672184146612071,0.31603996670720236,1.000044732292308,3.2766634056043466e-8
0.0346,1.0002106704122193,-0.06961710183647829,0.35063011950438605,0.025829662421524225,0.34545839407915013,-0.04847203356393317,0.3074055544909067,0.019847310675327762,0.0004662097382118646,-8.808474973993548e-5,0.07022315953271982,-0.0034235994553019084,1.0912948714253095,0.7280851640941052,0.7280854449327883,0.7281164127779536,0.000522726005108014,7.691784583506344e-5,0.0003128813061351756,0.05480868300705451,2.1379439639226927e-9,4.6194676250015125e-9,-1.2646418994043208e-11,6.673625155296979e-14,1.4435838589911903e-13,0.5672656296948196,0.31597884260852716,1.0000448775430404,3.2576361475240685e-8
0.0347,1.0002107805082483,-0.06961658972803293,0.3506301316922514,0.02582968762651966,0.3454584609059888,-0.048471783120558436,0.30756170315870596,0.019864562536935297,0.00046621350937472707,-8.805883655405204e-5,0.07022292906920155,-0.003425219156589981,1.091250765693777,0.7280069104002681,0.7280071731685746,0.7280362740630837,0.0005226200812545054,7.691827364502179e-5,0.00031219381767926967,0.05480893748477739,2.0810846612793805e-9,4.619679848456285e-9,-1.2618507716844086e-11,6.49629169632344e-14,1.4436501768235898e-13,0.5673124082763182,0.3159182835362025,1.000045021451086,3.238784776019679e-8
0.0348,1.0002108903340323,-0.06961607875237734,0.3506301438458484,0.02582971301689012,0.34545852755022377,-0.04847153334581468,0.3077172629327403,0.019881749033301865,0.0004662172758344971,-8.803295428247532e-5,0.07022269887378157,-0.0034268369943920365,1.0912063517774901,0.7279335423199929,0.7279337872828069,0.7279610449764548,0.0005225181495718602,7.691870132654542e-5,0.0003115104039293417,0.05480919792349722,2.0245888822696036e-9,4.6198865246959995e-9,-1.2596438462764104e-11,6.320100393350493e-14,1.443714761243047e-13,0.5673586712895874,0.31585839191314374,1.0000451637730552,3.220141174210848e-8
0.0349,1.0002109998914,-0.0696155689086207,0.35063015596567887,0.025829738590888853,0.34545859401277346,-0.04847128423843276,0.3078722360856405,0.019898870417851603,0.00046622103760027625,-8.800710289008758e-5,0.07022246894613386,-0.0034284529709128174,1.0911616483629232,0.7278649963259414,0.7278652237487634,0.7278906621402322,0.0005224201711600796,7.691912888727725e-5,0.0003108311060893052,0.05480946411989838,1.9684635360041974e-9,4.620087684799643e-9,-1.2580041826313567e-11,6.145071462706349e-14,1.443777621965554e-13,0.567404339618512,0.3157992701622657,1.0000453042655573,3.2017372252172396e-8
0.035,1.0002111091821806,-0.06961506019587217,0.3506301680522446,0.025829764346769108,0.3454586602945566,-0.048471035797143534,0.3080266248900374,0.019915926944008632,0.000466224794681166,-8.798128234177112e-5,0.0702222392859324,-0.0034300670883570666,1.091116674136552,0.7278012088907744,0.7278014190397223,0.7278250621765822,0.0005223261071191647,7.691955633486014e-5,0.00031015596536307344,0.054809735870665253,1.9127155315940065e-9,4.620283359846204e-9,-1.2569148402002781e-11,5.971225120719248e-14,1.4438387687071036e-13,0.5674493341469763,0.31574102070648363,1.0000454426852028,3.183604812158523e-8
0.0351,1.0002112182082032,-0.069614552613241,0.3506301801060477,0.02582979028278415,0.3454587263964914,-0.04847078802067787,0.30818043161856196,0.01993291886519709,0.0004662285470862675,-8.795549260240825e-5,0.07022200989285116,-0.003431679348929528,1.091071447784852,0.7277421164871538,0.7277423096289616,0.72776418170767,0.0005222359185491163,7.691998367693698e-5,0.0003094850229545598,0.05481001297248222,1.8573517781498785e-9,4.620473580914667e-9,-1.2563588784342048e-11,5.798581583717442e-14,1.4438982111836867e-13,0.5674935757588649,0.3156837459687126,1.0000455787886011,3.165775818154367e-8
0.0352,1.0002113269712964,-0.06961404615983635,0.35063019212758983,0.025829816397187212,0.3454587923194966,-0.048470540907766625,0.3083336585438449,0.01994984643484111,0.0004662322948246823,-8.792973363688122e-5,0.0702217807665641,-0.0034332897548349454,1.0910259879942983,0.7276876555877405,0.7276878319897596,0.7277079573556618,0.0005221495665499357,7.692041092115066e-5,0.0003088183200676777,0.05481029522203366,1.8023791847826464e-9,4.620658379084018e-9,-1.2563193567841675e-11,5.627161068029135e-14,1.4439559591112959e-13,0.5675369853380624,0.31562754837186763,1.000045712332362,3.148282126324438e-8
0.0353,1.0002114354732896,-0.0696135408347674,0.3506302041173729,0.025829842688231557,0.3454588580644906,-0.04847029445714067,0.3084863079385172,0.01996670990636482,0.0004662360379055119,-8.790400541007234e-5,0.07022155190674523,-0.0034348983082780615,1.090980313451366,0.7276377626651961,0.7276379225953943,0.727656325742723,0.000522067012221624,7.692083807514409e-5,0.0003081558979063405,0.05481058241600396,1.7478046606031615e-9,4.6208377854332444e-9,-1.2567793347011963e-11,5.456983789982589e-14,1.444012022205923e-13,0.5675794837684534,0.3155725303388639,1.0000458430730956,3.131155619788403e-8
0.0354,1.0002115437160115,-0.06961303663714336,0.3506302160758989,0.02582986915417043,0.3454589236323919,-0.04847004866753085,0.3086383820752097,0.01998350953319235,0.0004662397763378578,-8.787830788686387e-5,0.07022132331306853,-0.0034365050114636207,1.0909344428425314,0.7275923741921819,0.7275925179191439,0.7276092234910196,0.0005219882166641819,7.69212651465601e-5,0.00030749779767446153,0.0548108743510775,1.6936351147222576e-9,4.621011831041333e-9,-1.2577218716363223e-11,5.288069965906009e-14,1.4440664101835598e-13,0.5676209919339222,0.31551879429261637,1.000045970767412,3.114428181665929e-8
0.0355,1.0002116517012911,-0.0696125335660734,0.3506302280036696,0.025829895793257087,0.345458989024119,-0.048469803537668055,0.3087898832265532,0.020000245568747837,0.00046624351013082124,-8.785264103213812e-5,0.07022109498520797,-0.003438109866596366,1.0908883948542687,0.7275514266413591,0.7275515544342865,0.7275665872227172,0.0005219131409776107,7.69216921430416e-5,0.00030684406057595426,0.05481117082393867,1.6398774562507844e-9,4.621180546987271e-9,-1.2591300270405752e-11,5.1204398121276556e-14,1.4441191327601985e-13,0.5676614307183536,0.3154664426560402,1.0000460951719206,3.098131695076686e-8
0.0356,1.0002117594309572,-0.06961203162066674,0.3506302399011869,0.02582992260374477,0.34545905424059037,-0.04846955906628313,0.3089408136651786,0.020016918266455415,0.0004662472392935036,-8.782700481077737e-5,0.07022086692283752,-0.00343971287588104,1.0908421881730537,0.7275148564853892,0.7275149686141004,0.7275283535599816,0.0005218417462619116,7.692211907223148e-5,0.00030619472781473196,0.054811471631271834,1.586538594299577e-9,4.6213439643500435e-9,-1.260986860364986e-11,4.9541135449757364e-14,1.4441701996518307e-13,0.5677007210056321,0.3154155778520505,1.000046216043231,3.082298043140339e-8
0.0357,1.0002118669068392,-0.06961153080003255,0.3506302517689528,0.02582994958388674,0.34545911928272444,-0.04846931525210694,0.30909117566371686,0.020033527879739204,0.00046625096383500647,-8.780139918766393e-5,0.07022063912563117,-0.003441314041522388,1.090795841485362,0.7274826001969334,0.7274826969318636,0.7274944591249786,0.0005217739936170854,7.692254594177263e-5,0.00030554984059470806,0.05481177656976138,1.5336254379794812e-9,4.6215021142086394e-9,-1.2632754310605851e-11,4.7891113807784984e-14,1.444219620574449e-13,0.5677387836796421,0.3153663023035622,1.0000463331379539,3.0669591089765555e-8
0.0358,1.0002119741307656,-0.06961103110328,0.3506302636074689,0.025829976731936242,0.3454591841514399,-0.04846907209387034,0.3092409714947987,0.020050074662023347,0.00046625468376443124,-8.777582412768003e-5,0.07022041159326291,-0.003442913365725152,1.0907493734776685,0.7274545942486532,0.7274546758608544,0.7274648405398738,0.0005217098441431332,7.692297275930793e-5,0.00030490944011979593,0.0548120854360917,1.4811448964013427e-9,4.621655027642042e-9,-1.2659787985784029e-11,4.6254535358641855e-14,1.4442674052440447e-13,0.5677755396242683,0.31531871843349063,1.0000464462126986,3.052146775705005e-8
0.0359,1.0002120811045658,-0.06961053252951833,0.3506302754172374,0.02583000404614653,0.345459248847655,-0.04846882959030421,0.309390203431055,0.020066558866731976,0.00046625839909087926,-8.775027959570801e-5,0.0702201843254067,-0.0034445108506940764,1.0907028028364485,0.7274307751132099,0.7274308418743508,0.7274394344268331,0.0005216492589400561,7.692339953248024e-5,0.00030427356759390897,0.05481239802694718,1.4291038786759972e-9,4.621802735729241e-9,-1.2690800223694702e-11,4.4631602265610095e-14,1.4443135633766102e-13,0.5678109097233951,0.3152729286647507,1.0000465550240751,3.037892926445353e-8
0.036,1.0002121878300685,-0.0696100350778567,0.35063028719876,0.025830031524770855,0.34545931337228847,-0.0484685877401394,0.30953887374511657,0.020082980747289213,0.00046626210982345204,-8.772476555663014e-5,0.07021995732173654,-0.0034461064986339033,1.090656148248178,0.7274110792632646,0.7274111314456311,0.7274181774080223,0.0005215921991078554,7.692382626893249e-5,0.00030364226422096056,0.054812714139012175,1.377509293914293e-9,4.621945269549221e-9,-1.2725621618848168e-11,4.302251669197224e-14,1.4443581046881375e-13,0.5678448148609072,0.31522903542025754,1.0000466593286934,3.024229444317268e-8
0.0361,1.0002122943091027,-0.06960953874740429,0.35063029895253855,0.025830059166062465,0.3454593777262587,-0.04846834654210678,0.3096869847096145,0.020099340557119195,0.0004662658159712509,-8.769928197532871e-5,0.07021973058192638,-0.0034477003117493778,1.0906094283993315,0.727395443171479,0.7273954810479732,0.727401006105607,0.0005215386257465317,7.692425297630753e-5,0.000303015571204864,0.05481303356897108,1.3263680512270662e-9,4.6220826601809694e-9,-1.276408276575474e-11,4.142748080101043e-14,1.444401038894618e-13,0.5678771759206892,0.3151871411229263,1.000046758883163,3.011188212440417e-8
0.0362,1.0002124005434974,-0.06960904353727032,0.350630310679075,0.025830086968274615,0.3454594419104841,-0.048468105994937206,0.3098345385971794,0.02011563854964606,0.00046626951754337735,-8.767382881668598e-5,0.07021950410565021,-0.0034492922922452424,1.0905626619763846,0.7273838033105141,0.7273838271546554,0.7273878571417529,0.0005214884999560863,7.692467966224826e-5,0.00030239352974953274,0.05481335611350829,1.275687059725162e-9,4.622214938703473e-9,-1.2806014258924715e-11,3.9846696756007086e-14,1.444442375712044e-13,0.5679079137866254,0.31514734819567186,1.0000468534440938,2.998801113934468e-8
0.0363,1.0002125065350818,-0.06960854944656397,0.35063032237887126,0.02583011492966055,0.3454595059258833,-0.04846786609736154,0.3099815376804423,0.02013187497829393,0.00046627321454893283,-8.764840604558427e-5,0.07021927789258203,-0.0034508824423262405,1.090515867665813,0.7273760961530317,0.727376106238956,0.7273786671386259,0.0005214417828365203,7.692510633439756e-5,0.0003017761810588802,0.05481368156930817,1.225473228519426e-9,4.622342136195717e-9,-1.2851246692868401e-11,3.828036672024468e-14,1.4444821248564075e-13,0.5679369493426005,0.3151097590614096,1.0000469427680962,2.987100031919088e-8
0.0364,1.0002126122856843,-0.0696080564743944,0.3506303340524291,0.025830143048473524,0.3454595697733748,-0.04846762684811066,0.31012798423203397,0.020148050096486937,0.0004662769069970187,-8.762301362690584e-5,0.0702190519423958,-0.003452470764197116,1.0904690641540917,0.7273722581716927,0.7273722547741529,0.7273733727183916,0.0005213984354878347,7.69255330003983e-5,0.00030116356633681963,0.05481400973305512,1.175733466720694e-9,4.62246428373669e-9,-1.2899610662096106e-11,3.672869285700531e-14,1.4445202960437008e-13,0.567964203472499,0.31507447614305434,1.0000470266117796,2.9761168495139454e-8
0.0365,1.0002127177971345,-0.06960756461987085,0.35063034570025053,0.02583017132296679,0.3454596334538769,-0.048467388245915406,0.3102738805245853,0.020164164157649222,0.0004662805948967364,-8.759765152553301e-5,0.07021882625476551,-0.003454057260062613,1.090422270127696,0.7273722258391586,0.7273722092335242,0.727371910503216,0.0005213584190100304,7.692595966789341e-5,0.0003005557267872645,0.054814340401433494,1.1264746834398143e-9,4.6225814124053765e-9,-1.295093676111813e-11,3.519187732957151e-14,1.4445568989899153e-13,0.5679895970602055,0.31504160186352126,1.0000471047317536,2.9658834498387067e-8
0.0366,1.000212823071261,-0.06960707388210248,0.3506303573228373,0.025830199751393598,0.34545969696830836,-0.048467150289506655,0.31041922883072715,0.020180217415204912,0.00046628427825718733,-8.757231970634803e-5,0.07021860082936512,-0.003455641932127473,1.0903755042731011,0.7273759356280908,0.7273759060903483,0.7273742171152647,0.0005213216945031087,7.692638634452574e-5,0.0002999527036141282,0.0548146733711277,1.0777037877876234e-9,4.622693553280766e-9,-1.3005055584444782e-11,3.367012230122543e-14,1.444591943411043e-13,0.5680130509896044,0.31501123864572556,1.0000471768846286,2.9564317160130392e-8
0.0367,1.000212928109893,-0.06960658426019847,0.3506303689206913,0.0258302283320072,0.34545976031758746,-0.04846691297761527,0.31056403142309036,0.020196210122578134,0.00046628795708747293,-8.75470181342332e-5,0.07021837566586864,-0.0034572247825964413,1.090328785276783,0.7273833240111505,0.7273832818179033,0.7273802291767034,0.0005212882230670706,7.692681303793816e-5,0.000299354538021324,0.0548150084388221,1.0294276888749658e-9,4.622800737441841e-9,-1.3061797726586365e-11,3.216362993524949e-14,1.4446254390230764e-13,0.5680344861445805,0.3149834889125821,1.0000472428270144,2.9477935311566108e-8
0.0368,1.000213032914859,-0.06960609575326805,0.35063038049431455,0.025830257063060844,0.3454598235026328,-0.048466676308972105,0.3107082905743058,0.020212142533193023,0.00046629163139669466,-8.752174677407084e-5,0.07021815076395002,-0.0034588058136742605,1.0902821318252163,0.7273943274609991,0.7273942728894672,0.7273898833096979,0.0005212579658019171,7.69272397557736e-5,0.0002987612712127654,0.054815345401201095,9.81653295812688e-10,4.622902995967592e-9,-1.312099378205318e-11,3.0672602394926156e-14,1.4446573955420067e-13,0.568053823409018,0.3149584550870062,1.0000473023155207,2.9400007783890894e-8
0.0369,1.0002131374879886,-0.06960560836042037,0.3506303920442088,0.025830285942807785,0.34545988652436294,-0.048466440282308024,0.3108520085570044,0.02022801490047372,0.0004662953011939539,-8.749650559074317e-5,0.07021792612328326,-0.003460385027565674,1.0902355626048765,0.727408882450298,0.7274088157783184,0.727403116136414,0.0005212308838076492,7.69276665056749e-5,0.00029817294439236566,0.05481568405494905,9.343875177116247e-10,4.623000359937004e-9,-1.3182474345355538e-11,2.919724184353752e-14,1.4446878226838264e-13,0.5680709836668018,0.31493623959191275,1.0000473551067572,2.9330853408301415e-8
0.037,1.0002132418311105,-0.06960512208076465,0.35063040357087594,0.025830314969501268,0.3454599493836962,-0.04846620489635391,0.31099518764381695,0.02024382747784434,0.0004662989664883521,-8.747129454913255e-5,0.07021770174354232,-0.003461962426475426,1.0901890963022391,0.7274269254517085,0.7274268469577347,0.7274198642790173,0.0005212069381842681,7.692809329528497e-5,0.0002975895987640383,0.054816024196750364,8.876372636826256e-10,4.6230928604290635e-9,-1.3246070011003736e-11,2.7737750444366145e-14,1.4447167301645272e-13,0.5680858878018162,0.31491694485021693,1.000047400957334,2.9270791015994355e-8
0.0371,1.0002133459460534,-0.06960463691341007,0.3506304150748179,0.025830344141394544,0.3454600120815512,-0.048465970149840595,0.31113783010737434,0.02025958051872902,0.0004663026272889907,-8.74461136141212e-5,0.0702174776244012,-0.0034635380126082594,1.0901427516037794,0.727448392937892,0.7274483029009945,0.7274400643596737,0.0005211860900317747,7.692852013224669e-5,0.00029701127553169655,0.054816365623289405,8.414094428365257e-10,4.623180528522756e-9,-1.3311611373508089e-11,2.629433036069415e-14,1.4447441277001016e-13,0.5680984566979459,0.31490067328483384,1.0000474396238608,2.922013943816639e-8
0.0372,1.0002134498346469,-0.0696041528574658,0.3506304265565365,0.02583037345674087,0.3454600746188463,-0.04846573604149895,0.31127993822030736,0.020275274276551902,0.0004663062836049711,-8.742096275059146e-5,0.07021725376553388,-0.003465111788168917,1.0900965471959727,0.7274732213815097,0.7274731200813759,0.7274636530005488,0.0005211683004501702,7.692894702420296e-5,0.0002964380158992539,0.05481670813125055,7.95710964284174e-10,4.62326339529707e-9,-1.3378929027378894e-11,2.4867183755804088e-14,1.4447700250065407e-13,0.5681086112390754,0.3148875273186785,1.0000474708629477,2.917921750601419e-8
0.0373,1.0002135534987193,-0.06960366991204106,0.35063043801653365,0.025830402913793498,0.3454601369965002,-0.04846550257005986,0.31142151425524695,0.02029090900473711,0.0004663099354453947,-8.739584192342557e-5,0.0702170301666143,-0.003466683755362144,1.0900505017652944,0.7275013472552231,0.7275012349721569,0.7274905668238085,0.0005211535305394556,7.692937397879663e-5,0.00029586986107062364,0.0548170515173182,7.50548737136406e-10,4.623341491830992e-9,-1.3447853567126459e-11,2.345651279297807e-14,1.4447944317998371e-13,0.5681162723090891,0.3148776093746661,1.0000474944312043,2.9148344050734423e-8
0.0374,1.0002136569401001,-0.06960318807624503,0.35063044945531124,0.025830432510805672,0.3454601992154313,-0.048465269734254156,0.311562560484824,0.020306484956708774,0.0004663135828193629,-8.737075109750587e-5,0.0702168068273165,-0.003468253916392683,1.0900046339982197,0.7275327070316934,0.7275325840466158,0.7275207424516186,0.0005211417413996319,7.69298010036706e-5,0.00029530685224971916,0.05481739557817673,7.059296705040677e-10,4.623414849203507e-9,-1.351821558726109e-11,2.2062519635498555e-14,1.4448173577959824e-13,0.5681213607918718,0.31487102187571153,1.0000475100852406,2.9127837903523774e-8
0.0375,1.0002137601606178,-0.06960270734918689,0.3506304608733711,0.025830462246030646,0.34546026127655804,-0.04846503753281273,0.3117030791816693,0.020322002385891026,0.0004663172257359772,-8.73456902377146e-5,0.0702165837473144,-0.0034698222734652765,1.0899589625812238,0.7275672371835821,0.7275671037780308,0.7275541165061445,0.0005211328941307001,7.693022810646778e-5,0.00029474903064045395,0.05481774011051051,6.618606734980037e-10,4.623483498493603e-9,-1.3589845682293084e-11,2.068540644664795e-14,1.4448388127109692e-13,0.5681237975713079,0.3148678672447301,1.0000475175816665,2.9118017895578915e-8
0.0376,1.0002138631591866,-0.06960222772436532,0.3506304722701366,0.02583049211975087,0.34546032317979164,-0.04846480596251254,0.3118430720510373,0.020337461482166464,0.00046632086419724626,-8.732065929886916e-5,0.07021636092631443,-0.0034713888286111248,1.0899134906942363,0.7276048529737797,0.7276047093981547,0.7275906038076374,0.0005211269178904269,7.693065528843867e-5,0.0002941963152161016,0.054818085029145265,6.183791581412287e-10,4.623547548709097e-9,-1.365158247211558e-11,1.9326301662449534e-14,1.4448588304102247e-13,0.5681241393037237,0.3148694211897505,1.0000475220553278,2.9113395879463044e-8
0.0377,1.000213965925394,-0.06960174917740561,0.3506304836415828,0.02583052213878408,0.3454603849218132,-0.04846457501393837,0.3119825389151455,0.02035286222453716,0.0004663244981824306,-8.729565820410866e-5,0.07021613836413039,-0.003472953583281837,1.0898681697690396,0.7276454064415768,0.7276452528213188,0.7276300540141549,0.0005211236417132544,7.69310825295052e-5,0.0002936482258951006,0.054818430648255125,5.756085515242634e-10,4.623607356530118e-9,-1.3660950929907984e-11,1.7988971700835634e-14,1.444877521563127e-13,0.5681248823729873,0.3148801228771188,1.000047544336437,2.9091443251207838e-8
0.0378,1.0002140684587513,-0.0696012717031264,0.35063049498735843,0.025830552303096083,0.34546044650272206,-0.04846434468439986,0.3121214814413629,0.02036820479865262,0.0004663281276948595,-8.727068691149249e-5,0.07021591606047037,-0.0034745165394888073,1.0898230013053687,0.7276888276940624,0.7276886641475931,0.7276723968110498,0.0005211230059803847,7.693150983023373e-5,0.00029310468848336887,0.05481877690701148,5.335537794541934e-10,4.6236630113030275e-9,-1.3617776353493983e-11,1.6673617448877912e-14,1.4448949140614055e-13,0.5681262395772834,0.31489966934147107,1.0000475850325319,2.9051347116624695e-8
0.0379,1.0002141707599823,-0.0696007952986851,0.35063050630756065,0.025830582611811075,0.34546050792303645,-0.04846411497202315,0.312259901528998,0.020383489416137955,0.0004663317527408099,-8.724574538329901e-5,0.07021569401502924,-0.003476077699314155,1.0897779931247238,0.7277350559426257,0.7277348825950297,0.7277175712316514,0.0005211249644871837,7.693193719379692e-5,0.00029256567915397953,0.05481912369672948,4.922063771498612e-10,4.62371456985392e-9,-1.3526690236726287e-11,1.538003473870918e-14,1.4449110257222356e-13,0.5681281535071193,0.3149272337709036,1.0000476424221747,2.8994803535084215e-8
0.038,1.0002142728298118,-0.06960031996123912,0.35063051760228714,0.025830613064053275,0.3454605691832745,-0.048463885874934345,0.3123978010773594,0.020398716288618272,0.00046633537332655854,-8.722083358180656e-5,0.07021547222750193,-0.0034776370648399975,1.0897331530486045,0.7277840303986558,0.7277838473816802,0.7277655163092899,0.0005211294710290179,7.693236462336744e-5,0.0002920311740800058,0.054819470908724244,4.5155787983010895e-10,4.623762089008893e-9,-1.339232407345763e-11,1.4108019402462272e-14,1.4449258743627933e-13,0.5681305667530028,0.31496198935351305,1.0000477147839288,2.8923508565956995e-8
0.0381,1.0002143746689631,-0.06959984568794592,0.35063052887163515,0.025830643658946894,0.3454606302839544,-0.048463657391259546,0.31253518198575564,0.020413885627718675,0.00046633898945838237,-8.719595146929347e-5,0.07021525069758326,-0.0034791946381484556,1.089688488898511,0.7278356902735421,0.7278354977255964,0.727816171077295,0.000521136479401254,7.693279212211791e-5,0.00029150114943452075,0.05481981843431094,4.1159982271377055e-10,4.62380562559404e-9,-1.3219309357540712e-11,1.285736727226973e-14,1.4449394778002536e-13,0.5681334219054409,0.31500310927739583,1.0000478003963562,2.883915826861363e-8
0.0382,1.0002144762781608,-0.06959937247596287,0.3506305401157024,0.02583067439561615,0.3454606912255944,-0.04846342951912488,0.3126720461534954,0.020428997645064277,0.00046634260114255806,-8.71710990080381e-5,0.07021502942496816,-0.0034807504213216463,1.0896440084959425,0.727889974778674,0.7278897728448299,0.7278694745689966,0.0005211459433992579,7.693321969322104e-5,0.0002909755813905975,0.05482016616480472,3.72323741019691e-10,4.62384523643546e-9,-1.3012277582828272e-11,1.1627874180264462e-14,1.4449518538517937e-13,0.5681366615549414,0.31504976673064855,1.0000478975380198,2.8743448702424735e-8
0.0383,1.0002145776581286,-0.06959890032244741,0.35063055133458604,0.025830705273185244,0.3454607520087125,-0.048463202256656436,0.31280839547988715,0.020444052552280184,0.00046634620838536265,-8.714627616031877e-5,0.07021480840935147,-0.003482304416441689,1.0895997196623997,0.7279468231254406,0.7279466119574327,0.7279253658177249,0.0005211578168183961,7.693364733984945e-5,0.0002904544461213091,0.05482051399152072,3.337211699667042e-10,4.623880978359246e-9,-1.2775860243173e-11,1.0419335958579027e-14,1.4449630203345877e-13,0.5681402282920117,0.3151011349013677,1.0000480044874824,2.8638075926760885e-8
0.0384,1.0002146788095911,-0.06959842922455695,0.35063056252838354,0.02583073629077839,0.34546081263382694,-0.04846297560198034,0.3129442318642394,0.02045905056099151,0.0004663498111930727,-8.712148288841382e-5,0.07021458765042807,-0.003483856625590703,1.0895556302193818,0.7280061745252313,0.7280059542814566,0.7279837838568096,0.0005211720534540351,7.693407506517583e-5,0.0002899377197997288,0.05482086180577409,2.957836447736553e-10,4.623912908191496e-9,-1.2514688832427653e-11,9.231548439346322e-15,1.4449729950658126e-13,0.5681440647071593,0.3151563869776497,1.0000481195233064,2.8524736000992697e-8
0.0385,1.0002147797332719,-0.06959795917944891,0.3506305736971925,0.02583076744751981,0.34546087310145585,-0.048462749553222696,0.31307955720586084,0.02047399188282336,0.00046635340957196524,-8.709671915460159e-5,0.07021436714789285,-0.0034854070508508065,1.089511747988389,0.7280679681894352,0.7280677390349533,0.7280446677195804,0.000521188607101541,7.69345028723728e-5,0.0002894253785989297,0.05482120949887997,2.585027006593782e-10,4.6239410827583036e-9,-1.2233394844444906e-11,8.064307454698911e-15,1.444981795862643e-13,0.5681481133908917,0.3152146961475911,1.0000482409240545,2.8405124984490756e-8
0.0386,1.0002148804298954,-0.0695974901842807,0.3506305848411103,0.0258307987425337,0.3454609334121174,-0.048462524108509625,0.31321437340406,0.02048887672940084,0.00046635700352831694,-8.707198492116042e-5,0.07021414690144066,-0.0034869556943041193,1.089468080790921,0.7281321433294417,0.7281319054359742,0.7281079564393674,0.0005212074315562804,7.693493076461304e-5,0.0002889173986919849,0.05482155696215352,2.2186987284271518e-10,4.623965558885766e-9,-1.1936609773077498e-11,6.917408836769611e-15,1.4449894405422554e-13,0.5681523169337162,0.31527523559928855,1.0000483669682898,2.828093893662567e-8
0.0387,1.0002149809001855,-0.06959702223620975,0.3506305959602344,0.025830830174944284,0.34546099356632975,-0.04846229926596722,0.31334868235814545,0.02050370531234907,0.00046636059306840485,-8.704728015036866e-5,0.07021392691076642,-0.0034885025580327586,1.0894246364484779,0.7281986391566398,0.7281983927025716,0.7281735890495004,0.0005212284806136196,7.693535874506922e-5,0.0002884137562519675,0.054821904086909866,1.8587669654250818e-10,4.623986393399981e-9,-1.1628965112178171e-11,5.790648417691228e-15,1.4449959469218253e-13,0.5681566179261404,0.31533717852083837,1.0000484959345743,2.8153873916768046e-8
0.0388,1.0002150811448665,-0.06959655533239346,0.35063060705466215,0.025830861743875767,0.3454610535646111,-0.04846207502372161,0.31348248596742573,0.02051847784329315,0.0004663641781985056,-8.702260480450465e-5,0.07021370717556497,-0.0034900476441188442,1.089381422782559,0.7282673948824192,0.7282671400527971,0.7282415045833094,0.0005212517080689248,7.693578681691398e-5,0.0002879144274519507,0.05482225076446418,1.5051470697759164e-10,4.624003643127041e-9,-1.13150923555996e-11,4.6838220295963376e-15,1.4450013328185284e-13,0.5681609589586717,0.3153996981003372,1.0000486261014712,2.8025625984288464e-8
0.0389,1.000215181164662,-0.06959608946998927,0.35063061812449103,0.025830893448452363,0.34546111340747954,-0.0484618513798989,0.31361578613120955,0.020533194533858184,0.00046636775892489605,-8.699795884584671e-5,0.07021348769553121,-0.0034915909546444947,1.0893384476146648,0.7283383497181688,0.7283380867047023,0.7283116420741242,0.0005212770677175626,7.693621498331997e-5,0.0002874193884650076,0.054822596886131586,1.1577543936680989e-10,4.624017364893044e-9,-1.0999622997194544e-11,3.596725504617816e-15,1.4450056160495404e-13,0.5681652826218175,0.31546196752588146,1.0000487557475426,2.7897891198557537e-8
0.039,1.0002152809602969,-0.06959562464615457,0.35063062916981846,0.02583092528779828,0.3454611730954532,-0.048461628332625184,0.31374858474880524,0.020547855595669292,0.00046637133525385304,-8.697334223667319e-5,0.07021326847035998,-0.003493132491691829,1.0892957187662948,0.728411442875278,0.7284111718763393,0.7283839405552747,0.0005213045133548991,7.693664324745988e-5,0.00028692861546421127,0.05482294234322725,8.165042892899778e-11,4.6240276155240835e-9,-1.0687188530815683e-11,2.52915467488825e-15,1.4450088144320367e-13,0.5681695315060855,0.31552315998556774,1.0000488831513519,2.777236561894585e-8
0.0391,1.0002153805324945,-0.06959516085804678,0.3506306401907419,0.025830957261037735,0.3454612326290504,-0.0484614058800266,0.3138808837195215,0.02056246124035158,0.00046637490719165337,-8.694875493926241e-5,0.07021304949974619,-0.0034946722573429663,1.089253244058949,0.7284866135651361,0.7284863347857594,0.7284583390600908,0.0005213339987763006,7.693707161250634e-5,0.0002864420846226349,0.054823287027066306,4.8131210882996964e-11,4.624034451846258e-9,-1.038242045031575e-11,1.4809053725404414e-15,1.4450109457831936e-13,0.5681736482019829,0.3155824486674926,1.000049006591461,2.765074530482401e-8
0.0392,1.0002154798819796,-0.06959469810282333,0.35063065118735887,0.025830989367294936,0.34546129200878906,-0.04846118402022924,0.31401268494266693,0.020577011679530147,0.000466378474744574,-8.692419691589275e-5,0.07021283078338471,-0.003496210253680024,1.089211031314127,0.7285638009991324,0.7285635146510148,0.7285347766219025,0.0005213654777771339,7.693750008163201e-5,0.00028595977211335157,0.05482363082896391,1.5209320447649358e-11,4.624037930685661e-9,-1.0089950249547493e-11,4.517734297071956e-16,1.4450120279201863e-13,0.5681775753000174,0.31563900675975237,1.0000491243464331,2.7534726315562618e-8
0.0393,1.0002155790094756,-0.06959423637764164,0.3506306621597666,0.025831021605694098,0.34546135123518756,-0.048460962751359214,0.31414399031755,0.020591507124830113,0.00046638203791889155,-8.689966812884252e-5,0.07021261232097042,-0.003497746482785123,1.0891690883533292,0.728642944388656,0.728642650690157,0.7286131922740393,0.0005213989041527649,7.693792865800957e-5,0.0002854816541094344,0.0548239736402352,-1.7123707158210198e-11,4.624038108868391e-9,-9.814409422363581e-12,-5.58445321478906e-16,1.4450120786601906e-13,0.5681812553906963,0.3156920074504437,1.0000492346948309,2.742600471053227e-8
0.0394,1.000215677915707,-0.06959377567965912,0.3506306731080628,0.025831053975359425,0.34546141030876387,-0.04846074207154264,0.3142748017434794,0.020605947787876583,0.000466385596720883,-8.687516854039007e-5,0.07021239411219819,-0.0034992809467403797,1.089127422998055,0.7287239829450962,0.728723682121238,0.7286935250498316,0.0005214342316985603,7.693835734481165e-5,0.0002850077067839565,0.05482431535219533,-4.887633671573771e-11,4.624035043220541e-9,-9.560429462616775e-12,-1.5499550488849875e-15,1.4450111158203826e-13,0.5681846310645271,0.315740623927663,1.0000493359152163,2.7326276549103565e-8
0.0395,1.0002157766013977,-0.06959331600603316,0.3506306840323446,0.025831086475415137,0.3454614692300363,-0.04846052197890563,0.31440512111976354,0.020620333880294665,0.00046638915115682506,-8.685069811281372e-5,0.0702121761567629,-0.0035008136476279146,1.0890860430698042,0.7288068558798425,0.7288065481623093,0.728775713982609,0.0005214714142098861,7.693878614521093e-5,0.0002845379063099911,0.054824655856159435,-8.00570330060982e-11,4.624028790568209e-9,-9.33264186415976e-12,-2.5229599203784614e-15,1.4450091572179375e-13,0.5681876449120173,0.3157840293795069,1.0000494262861528,2.7237237890647098e-8
0.0396,1.000215875067272,-0.06959285735392122,0.3506306949327097,0.025831119104985444,0.3454615279995229,-0.04846030247157429,0.31453495034571116,0.020634665613709472,0.0004663927012329947,-8.682625680839184e-5,0.0702119584543594,-0.003502344587529846,1.0890449563900768,0.7288915024042838,0.7288911880314228,0.7288596981057014,0.0005215104054821089,7.693921506238006e-5,0.00028407222886061125,0.054824995043442674,-1.106742608104498e-10,4.62401940773749e-9,-9.135678120845271e-12,-3.4776641038265227e-15,1.445006220670031e-13,0.5681902395236744,0.3158213969940719,1.0000495040862027,2.716058479453347e-8
0.0397,1.0002159733140539,-0.0695923997204807,0.3506307058092554,0.02583115186319455,0.3454615866177419,-0.048460083547674726,0.31466429132063073,0.0206489431997461,0.00046639624695566864,-8.680184458940274e-5,0.0702117410046826,-0.003503873768528293,1.0890041707803728,0.7289778617298096,0.7289775409466303,0.7289454164524387,0.0005215511593105951,7.69396440994917e-5,0.0002836106506088901,0.05482533280536018,-1.4073648490995108e-10,4.624006951554479e-9,-8.974169726526035e-12,-4.4142717670963816e-15,1.4450023239938394e-13,0.5681923574900059,0.31585189995945445,1.0000495675939287,2.7098013320133286e-8
0.0398,1.0002160713424673,-0.06959194310286902,0.3506307166620793,0.025831184749166677,0.3454616450852115,-0.04845986520533306,0.3147931459438308,0.020663166850029675,0.0004663997883311237,-8.677746141812478e-5,0.07021152380742737,-0.003505401192705374,1.088963694062192,0.7290658730678091,0.7290655461259835,0.7290328080561509,0.0005215936294907109,7.694007325971849e-5,0.00028315314772790073,0.054825669033227116,-1.702521700857668e-10,4.623991478845273e-9,-8.85274817505475e-12,-5.332987078055438e-15,1.444997485006538e-13,0.568193941401519,0.315874711463751,1.0000496150878937,2.7051219526817133e-8
0.0399,1.0002161691532367,-0.06959148749824356,0.3506307274912786,0.025831217762026033,0.3454617034024497,-0.0484596474426754,0.31492151611462,0.020677336776185294,0.00046640332536563667,-8.67531072568363e-5,0.07021130686228859,-0.003506926862143207,1.088923534057034,0.7291554756296715,0.7291551427875342,0.7291218119501677,0.0005216377698178227,7.694050254623312e-5,0.00028269969639071633,0.05482600361835862,-1.9922978111905325e-10,4.623973046435968e-9,-8.776044960284151e-12,-6.234014204570832e-15,1.4449917215253024e-13,0.5681949338487214,0.31588900469505826,1.0000496448466598,2.702189947395562e-8
0.04,1.0002162667470857,-0.0695910329037618,0.3506307382969509,0.025831250900896822,0.3454617615699747,-0.04845943025782785,0.3150494037323069,0.020691453189838074,0.0004664068580654845,-8.67287820678156e-5,0.07021109016896111,-0.0035084507789239125,1.088883698586399,0.7292466086267863,0.7292462701493342,0.7292123671678192,0.0005216835340872967,7.694093196220822e-5,0.00028225027277040994,0.05482633645206984,-2.276777827909751e-10,4.623951711152659e-9,-8.748691576066946e-12,-7.11755731450996e-15,1.4449850513673085e-13,0.5681952774221206,0.3158939528414726,1.0000496551487903,2.7011749220919338e-8

